Narrative Structure in Tropes: A Computational Analysis of `Friends'

Tropes are recurring narrative devices in television and film. We carry out a computational analysis of tropes in the sitcom Friends, using human-curated trope annotations from TVTropes, episode transcripts, and IMDb ratings. Because automatic trope detection remains challenging, we treat existing trope annotations as a curated analytical layer and focus on their downstream narrative and semantic functions. We first examine the relationship between episode-level trope frequency and audience reception. We find a statistically significant positive association between trope count and weighted IMDb ratings, although the modest explanatory power suggests that more than trope density alone explains audience evaluation. We then connect trope annotations to dialogue transcripts and represent trope-related dialogue using TF-IDF-based semantic features. Using PCA and k-means clustering, we group 1,954 distinct tropes into 15 semantically interpretable clusters. Chi-square analyses show that the six main characters are unevenly distributed across these clusters, with character-specific trope profiles that are broadly consistent with their established narrative identities. Finally, we project trope clusters into the ousiometric power-danger space to examine their semantic organization. The results show that "Physical and Sexual Comedy" occupies a region associated with relatively high danger, while "Revelation, Surprise, and Reaction" occupies a region associated with relatively high power. Overall, our work demonstrates a way to operationalize trope measurement and shows that identifiable trope clusters can provide holistic "distant reading" descriptions of characters and stories.

==> NOTES.journals.txt <==
Possible places:



1. Journal of Cultural Analytics
2. Nature Humanities and Social Sciences Communications
3. Big Data & Society
4. New Media & Society
5. Computational Communication Research

==> figures/plots/power_danger_trace/cluster_power_danger_means.csv <==
Cluster,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19
0,0.05308971192145428,0.05680061356727251,0.0502551561378026,0.05420555858685828,0.05434795214201815,0.03598796806531974,0.039573475685744236,0.06489560644539641,0.03485035601724697,0.0417802523636219,-0.1411820204152832,-0.15144689787894453,-0.12883495981281337,-0.12614333039765185,-0.13314261350486617,-0.11666207081895201,-0.1262526093389702,-0.13914592617232038,-0.12499617717578165,-0.12642397233621006
1,0.06837425,0.09963649999999999,0.027548074074074072,0.07140141025641025,0.09692600000000001,0.060902894117647065,0.047750788720625915,0.11289900000000003,0.09517755555555556,-0.379941,-0.09499200000000001,-0.17063235999999996,-0.053634864197530864,-0.12378110256410259,-0.1583173333333333,-0.13679258823529414,-0.13973829561172013,-0.030857454545454542,-0.17120688888888888,0.386655
2,0.042431849904174784,0.03474736299503019,0.015938117518892306,0.03514050174173153,0.021245487627514808,0.07059258601115234,0.045708932938928665,0.0226783750220556,0.037107331269559056,0.03166749296530252,-0.1485246730457222,-0.11719871942802426,-0.1429323935236268,-0.13227890165315526,-0.10418624798300732,-0.1436345353311242,-0.1505462210708014,-0.12323794994351456,-0.1374873783432683,-0.12776791008110305
3,-0.018025473684210525,-0.05951173529411763,0.10463993220338985,0.24724822222222226,0.04191908804489886,0.04483401455144268,-0.027574844444444448,0.1293147567567568,0.08587654545454546,0.06023245378151261,-0.1694633684210526,-0.1569160294117647,-0.07172727118644068,-0.28720444444444443,-0.12764425306666952,-0.13013240883299496,-0.08854851111111112,-0.16222537837837836,-0.09398836363636363,-0.1683616890756303
4,-0.011527178540128547,0.04653487185980033,-0.016027296954566724,0.05341324090739909,0.03942541584479056,0.03440197169447627,0.06462476054058117,0.032693534716121964,0.06528587406480157,0.024196636897940205,-0.12564532712734441,-0.1541655357829022,-0.12598097499022648,-0.142856819828036,-0.13825991778660723,-0.13684475541156066,-0.15178518088786785,-0.15545128923993692,-0.1310702879695184,-0.13968143345314044


==> figures/plots/power_danger_trace/scene_trajectory_plots_time_series04/all_scene_check.csv <==
Season,Episode,Scene_ID,Scene_Name,Scene_Text,Characters
1,S01E01,Scene_01,Unknown,The One Where Monica Gets a New Roommate (The Pilo,
1,S01E01,Scene_02,"Scene: Central Perk, Chandler, Joey, Phoebe, and Monica are there.",There's nothing to tell! He's just some guy I work with!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E01,Scene_03,"Scene: The Subway, Phoebe is singing for change.","(singing) Love is sweet as summer showers, love is a wondrous work of art, but your love oh your love, your love...is like a giant pigeon...crapping on my heart.  La-la-la-la-la- (some guy gives her some change and to that guy) Thank you. (sings) La-la-la-la...ohhh!",Phoebe
1,S01E01,Scene_04,"Scene: Ross's Apartment, the guys are there assembling furniture.","(squatting and reading the instructions) I'm supposed to attach a brackety thing to the side things, using a bunch of these little worm guys. I have no brackety thing, I see no whim guys whatsoever and- I cannot feel my legs.","Chandler, Joey, Ross"
1,S01E01,Scene_05,"Scene: A Restaurant, Monica and Paul are eating.",Oh my God!,"Monica, Rachel"
1,S01E01,Scene_06,Scene: Ross's Apartment; Ross is pacing while Joey and Chandler are working on some more furniture.,I'm divorced!  I'm only 26 and I'm divorced!,"Chandler, Joey, Monica, Ross"
1,S01E01,Scene_07,"Scene: Monica's Apartment, Rachel is watching Joanne Loves Chaci.",Oh...see... but Joanne loved Chachi! That's the difference!,Rachel
1,S01E01,Scene_08,"Scene: Ross's Apartment, they're all sitting around and talking.","(scornful) Grab a spoon. Do you know how long it's been since I've grabbed a spoon? Do the words 'Billy, don't be a hero' mean anything to you?","Chandler, Joey, Ross"
1,S01E01,Scene_09,"Scene: Monica's Apartment, Rachel is making coffee for Joey and Chandler.","Isn't this amazing? I mean, I have never made coffee before in my entire life.","Chandler, Joey, Monica, Rachel"
1,S01E01,Scene_10,"Scene: Iridium, Monica is working as Frannie enters.","Hey, Monica!",Monica
1,S01E01,Scene_11,"Scene: Central Perk, everyone but Rachel is there.",(sitting on the arm of the couch)Of course it was a line!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E01,Scene_12,"Scene: Monica and Rachel's, everyone is sitting around the kitchen table.   Rachel's credit cards are spread out on the table along with a pair of scissors.","Oh God, come on you guys, is this really necessary?  I mean, I can stop charging anytime I want.","Chandler, Monica, Phoebe, Rachel, Ross"
1,S01E01,Scene_13,"Scene: Central Perk, everyone is there.",I can't believe what I'm hearing here.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E02,Scene_01,Unknown,"The One With the Sonogram at the End

Written by: ",
1,S01E02,Scene_02,"Scene Central Perk, everyone's there.","What you guys don't understand is, for us, kissing is as important as any part of it.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E02,Scene_03,"Scene: Museum of Prehistoric History, Ross and a co-worker (Marsha) are setting up an exhibit which includes some mannequins of cave people.","No, it's good, it is good, it's just that- mm- doesn't she seem a little angry?",Ross
1,S01E02,Scene_04,"Scene: Monica and Rachel's, Chandler, Joey, Phoebe, and Monica are watching Three's Company.","Oh, I think this is the episode of Three's Company where there's some kind of misunderstanding.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E02,Scene_05,"Scene, Monica and Rachel's, Monica and Ross are pouring wine for their parents.",Curry.,"Monica, Ross"
1,S01E02,Scene_06,"Scene: Central Park, everyone's there.","Your folks are really that bad, huh?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E02,Scene_07,"Scene: Carol's OB/GYN, Carol is waiting.","(entering) Sorry I'm late, I was stuck at work. There was this big dinosaur.. thing.. anyway.",Ross
1,S01E02,Scene_08,"Scene Barry's office, Barry is working on patient, Robbie, as Rachel enters.",Barry?,Rachel
1,S01E02,Scene_09,"Scene: Carol's OB/GYN, they're talking about how this is going to work.","So, um- so how's this, uh, how's this gonna work? Y'know, with us? Y'know, when, like, important decisions have to be made?",Ross
1,S01E02,Scene_10,"Scene: Barry's office, Rachel is doing her makeup in the mirror on Barry's lamp as Barry enters.",Sorry about that. So. What have you been up to?,Rachel
1,S01E02,Scene_11,"Scene: Carol's OB/GYN, they're still arguing about what to name the baby.","Oh, please! What's wrong with Helen?",Ross
1,S01E02,Scene_12,"Scene: Monica and Rachel's apartment, everyone is watching the tape of the sonogram.   Rachel is on the phone.",Well? Isn't that amazing?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E03,Scene_01,Unknown,"The One With the Thumb

Written by: Jeffrey Astrof",
1,S01E03,Scene_02,"Scene: Central Perk, everyone but Phoebe is there.",(entering) Hi guys!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E03,Scene_03,"Scene: Chandler and Joey's, Chandler is helping Joey rehearse for a part.","""So how does it feel knowing you're about to die?""","Chandler, Joey"
1,S01E03,Scene_04,"Scene, Central Perk, everyone except Phoebe and Rachel is there.","No, no, no. They say it's the same as the distance from the tip of a guy's thumb to the tip of his index finger.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E03,Scene_05,"Scene: Iridium, Monica and Paula are at work.","I mean, why should I let them meet him? I mean, I bring a guy home, and within five minutes they're all over him. I mean, they're like- coyotes, picking off the weak members of the herd.",Monica
1,S01E03,Scene_06,"Scene: Monica and Rachel's, Chandler is smoking out on the balcony, Phoebe is absent.","Let it go, Ross.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E03,Scene_07,"Scene: Central Perk, Monica is alone as Ross, Rachel, Chandler, and Joey enter dejectedly in softball gear.",Hi.. how was the game?,"Chandler, Joey, Monica, Rachel, Ross"
1,S01E03,Scene_08,"Scene: A street, Phoebe walks up to a homeless person (Lizzie) she knows.","Hey, Lizzie.",Phoebe
1,S01E03,Scene_09,"Scene: Chandler's office, Chandler looks around, opens his desk drawer, takes a puff of a cigarette, sprays around some air freshener, and takes some breath spray.  He types for a little while, opens the drawer again, and takes another drag of the cigarette.   While not paying attention, he sprays the breath spray around the room, takes a squirt of air freshener and gags.","[Scene: Chandler's office, Chandler looks around, ",
1,S01E03,Scene_10,"Scene: A Street, Phoebe and Lizzie are at a hot dog vendor.",Keep the change. (To Phoebe) Sure you don't wanna pretzel?,Phoebe
1,S01E03,Scene_11,"Scene: Central Perk, Phoebe is telling everyone about her discovery.",A thumb?!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E03,Scene_12,"Scene: Iridium, Monica and Paula are working.",Did you ever go out with a guy your friends all really like?,Monica
1,S01E03,Scene_13,"Scene: Cental Perk, Joey and Ross are persecuting Chandler about his smoking.",Do you have any respect for your body?,"Chandler, Joey, Rachel, Ross"
1,S01E03,Scene_14,"Scene: Monica and Rachel's, everyond except Monica and Joey is watching Lambchop.","Ooh, Lambchop. How old is that sock? If I had a sock on my hand for thirty years it'd be talking too.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E03,Scene_15,"Scene: A Restaurant, Monica is breaking the news to Alan.",Wow.,Monica
1,S01E03,Scene_16,"Scene: Monica and Rachel's, everyone is mopping around and eating ice cream.",Remember when we went to Central Park and rented boats?.. That was fun.,"Chandler, Monica, Phoebe, Rachel, Ross"
1,S01E04,Scene_01,Unknown,"The One With George Stephanopoulos

Written by: Al",
1,S01E04,Scene_02,"Scene: Central Perk, everyone is there except Joey.",Alright. Phoebe?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E04,Scene_03,"Scene: Central Perk, Ross and Monica are watching Phoebe sleep.",How does she do that?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E04,Scene_04,"Scene: A Street, Chandler and Joey are kicking a can to each other.",...Poulet passes it up to Leetch! (Passes it to Joey.),"Chandler, Joey, Ross"
1,S01E04,Scene_05,"Scene: Central Perk, Rachel, Lesile, Kiki, and Joanne are talking.","So c'mon, you guys, tell me all the dirt!",Rachel
1,S01E04,Scene_06,"Scene: Monica and Rachel's, Phoebe and Monica are in pajamas and Monica is making something in the blender as Rachel enters.","Hey, Rach. How was it with your friends? (She and Phoebe scream.) Okay! How would you like some Tiki Death Punch? (She pours the contents of the blender into some glasses.)","Monica, Phoebe, Rachel"
1,S01E04,Scene_07,"Scene: Madison Square Garden, the guys are trying to find their seats.","(squeezing past people) Sorry, sorry... Uh-oh.","Chandler, Joey, Ross"
1,S01E04,Scene_08,"Scene: Monica and Rachel's, they're all hanging out in the living room.",You should feel great about yourself! You're doing this amazing independence thing!,"Monica, Phoebe, Rachel"
1,S01E04,Scene_09,"Scene: Madison Square Garden, the guys are watching the game.","Get him! GET HIM! Get him! Get- YESSS! Not laughing now, are ya pal!","Chandler, Ross"
1,S01E04,Scene_10,"Scene: An Emergency Room, Chandler and Joey are leading Ross in.",(to the receptionist)'Scuse me.,"Chandler, Joey, Ross"
1,S01E04,Scene_11,"Scene: Monica and Rachel's, the slumber party continues.","I'm so sorry, you guys. I didn't mean to bring you down.","Monica, Phoebe, Rachel"
1,S01E04,Scene_12,"Scene: The Emergency Room, Joey is miming hockey pucks kitting foreheads.  Chandler realises it's getting tense and goes to the receptionist again.","Excuse me, look, we've been here for over an hour, and a lot of people less sick than my friend have gone in. I mean, that guy with the toe thing? Who's he sleeping with? (She slides the gladd panel over and Chandler talks through it in a loud voice.) Oh, c'mon Dora, don't be mad... I know we both said some things we didn't mean, but that doesn't mean we still don't love each other. (To the waiting room.) Y'know, I feel like I've lost her.. (She slides the panel back, he turns, and it takes him by surprise.) Ba-!",Chandler
1,S01E04,Scene_13,"Scene: Monica and Rachel's, the girls are all out on the balcony.",Light still out?,"Monica, Phoebe, Rachel"
1,S01E04,Scene_14,"Scene: The Emergency Room, Ross is still going on about his first night with Carol.",I remember the moonlight coming through the window- and her face had the most incredible glow.,"Chandler, Joey, Ross"
1,S01E04,Scene_15,"Scene: Monica and Rachel's, the girls are still out on the balcony.","Okay. Okay, I got one. Do you remember that vegetarian pate that I made that you loved so much?","Monica, Phoebe, Rachel"
1,S01E04,Scene_16,"Scene: The Emergency Room, Ross is absent.",Man. Can you believe he's only had sex with one woman?,"Chandler, Joey, Ross"
1,S01E04,Scene_17,"Scene: Monica and Rachel's, Joey and the girls are playing twister.","(Doing the spinning) Okay, Monica: Right foot red.","Chandler, Monica, Rachel, Ross"
1,S01E05,Scene_01,Unknown,"The One With the East German Laundry Detergent

Wr",
1,S01E05,Scene_02,"Scene: Central Perk, all six are there.",Would you let it go? It's not that big a deal.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E05,Scene_03,"Scene: Central Perk, all are there.","So, Saturday night, the big night, date night, Saturday night, Sat-ur-day night!","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E05,Scene_04,"Scene: Monica and Rachel's apartment, Joey is there, trying to convince Monica to pose as his girlfriend. His plan is to hook Monica up with Angela's boyfriend Bob and then take Angela back for himself.","Monica, I'm tellin' you, this guy is perfect for you.","Joey, Monica"
1,S01E05,Scene_05,"Scene: Ross' apartment, Chandler is over.","(on phone) Ok, bye. (hangs up) Well, Monica's not coming, it's just gonna be me and Rachel.","Chandler, Ross"
1,S01E05,Scene_06,"Scene: A fancy restaurant, Joey and Monica are there, meeting Angela and Bob, who Monica thinks is Angela's brother.",Thank you. So what does this Bob guy look like? Is he tall? Short?,"Joey, Monica"
1,S01E05,Scene_07,"Scene: Central Perk, Chandler and Phoebe are there, both ready to break up with their significant others.",Where are they? Where are they?,"Chandler, Phoebe"
1,S01E05,Scene_08,"Scene: The Launderama, Rachel is there, waiting for Ross. An old woman takes Rachel's clothes off the machine and begins loading it with her things.","Comin' through. Move, move.","Rachel, Ross"
1,S01E05,Scene_09,"Scene: Fancy restaurant, Monica, Joey, Angela, and Bob are seated at the table.","(to Joey) He is so cute. (to Angela and Bob) So, where did you guys grow up?","Joey, Monica"
1,S01E05,Scene_10,"Scene: Fancy restaurant, Joey and Bob are talking.","So, you and Angela, huh?",Joey
1,S01E05,Scene_11,"Scene: The ladies' bathroom at the restaurant, Monica and Angela are talking.","I've gotta tell you, Bob is terrific.",Monica
1,S01E05,Scene_12,"Scene: Central Perk, Phoebe is coaching Chandler on how to break up with Janice.","Ok, you can do this. It's just like pulling off a Band-aid. Just do it really fast, and then the wound is exposed.","Chandler, Phoebe"
1,S01E05,Scene_13,Scene: The laundromat.,"Ok, I know this is gonna sound really stupid, but I feel that if I can do this, you know, if I can actually do my own laundry, there isn't anything I can't do.","Rachel, Ross"
1,S01E05,Scene_14,"Scene: The fancy restaurant, Angela has her hand in Bob's shirt, and Monica is very uncomfortable.","Something went wrong with Underdog, and they couldn't get his head to inflate. So anyway, um, his head is like flopping down Broadway, right, and I'm just thinking... how inappropriate this is. Um, I've got something in my eye, uh, Joey, could we check it in the light, please?","Joey, Monica"
1,S01E05,Scene_15,"Scene: Central Perk, Chandler is still trying to ease things over with Janice, and there are about a dozen empty Espresso cups in front of him. He is extremely wired.","Here's the thing, Janice. You know, I mean, it's like we're different. I'm like the bing, bing, bing. You're like the boom, boom, (Chandler flails his hand out and hits Janice in the eye)... boom.","Chandler, Phoebe"
1,S01E05,Scene_16,Scene: The Launderama. Rachel is sorting her now-pink clothes.,You got the clothes clean. Now that's the important part.,"Rachel, Ross"
1,S01E05,Scene_17,"Scene: Central Perk, Ross, Rachel, and Phoebe are there. Ross has an icepack to his head.","Oh, are you sure you're ok?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E06,Scene_01,Unknown,"The One With the Butt

Written by: Adam Chase & Ir",
1,S01E06,Scene_02,"Scene: A Theater, the gang is in the audience wating for a play of Joey's to start.","(reading the program) Ooh! Look! Look! Look! Look, there's Joey's picture! This is so exciting!","Chandler, Joey, Phoebe, Rachel, Ross"
1,S01E06,Scene_03,"Scene: The Theater, the play has ended and everyone is applauding.  As soon as the cast leaves, the gang all groan and sit down heavily.",God. I feel violated.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E06,Scene_04,"Scene: Central Perk, everyone else is there as Chandler enters.","Hey, kids.","Chandler, Joey, Monica, Phoebe, Ross"
1,S01E06,Scene_05,"Scene: Monica and Rachel's, Rachel is there as enter except Joey enter.",Tah-daaah!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E06,Scene_06,"Scene: Monica and Rachel's, the next morning, Monica is getting the door.","Alright, alright, alright...","Chandler, Joey, Monica, Rachel"
1,S01E06,Scene_07,"Scene: A Film Set, Joey is entering for his scene.","(on phone)...Dammit, hire the girl! (He hangs up the phone.) Okay, everybody ready?",Joey
1,S01E06,Scene_08,"Scene: Chandler and Joey's, Aurora and Chandler are in bed in Chandler's room.","God, I love these fingers...",Chandler
1,S01E06,Scene_09,"Scene: Monica and Rachel's, Ross is trying to comfort Chandler.  Joey is absent.","Look at it this way: you dumped her. Right? I mean, this woman was unbelievably sexy, and beautiful, intelligent, unattainable... Tell me why you did this again?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E06,Scene_10,"Scene: Monica's Bedroom, she's lying in bed wide awake.","(hums for a while, then gives up, and in her head) If it bothers you that much, just go out and get the shoes. No. Don't do this. This is stupid! I don't have to prove anything, I'm gonna go get them...But then everyone will know. Unless I get them, and then wake up really early and put them back! ...I need help! (She buries her head in her pillow.)",Monica
1,S01E07,Scene_01,Unknown,"The One With the Blackout

Written by: Jeffrey Ast",
1,S01E07,Scene_02,"Scene: Central Perk, Rachel is introducing Phoebe, who is playing her guitar for the crowd.","Everybody? Shh, shhh. Uhhh... Central Perk is proud to present the music of Miss Phoebe Buffay.","Phoebe, Rachel"
1,S01E07,Scene_03,"Scene: The ATM vestibule of a bank, Chandler is inside. The lights go out, and he realizes he is trapped inside.","Oh, great. This is just...",Chandler
1,S01E07,Scene_04,"Scene: Monica and Rachel's, Monica is on the phone with her mother. Phoebe, Rachel, and Ross are there.","Wow, this is so cool, you guys. The entire city is blacked out!","Monica, Phoebe, Rachel"
1,S01E07,Scene_05,"Scene: ATM vestibule, Jill Goodacre is on the cellular phone. Chandler's thoughts are in italics.","Oh my God, it's that Victoria's Secret model. Something... something Goodacre.",Chandler
1,S01E07,Scene_06,"Scene: Monica's apartment, Joey enters with a menorah, the candles lit.",Hi everyone.,"Joey, Phoebe, Rachel, Ross"
1,S01E07,Scene_07,Scene: ATM vestibule.,"Alright, alright, alright. It's been fourteen and a half minutes and you still have not said one word. Oh God, do something. Just make contact, smile!",Chandler
1,S01E07,Scene_08,"Scene: Monica and Rachel's, The phone rings; it's Chandler.",Hello?,"Chandler, Joey, Monica"
1,S01E07,Scene_09,"Scene: Monica and Rachel's, time has passed. The five are sitting around the coffee table talking.","Alright, somebody.","Joey, Monica, Phoebe, Rachel, Ross"
1,S01E07,Scene_10,Scene: ATM vestibule.,Would you like some gum?,Chandler
1,S01E07,Scene_11,"Scene: Monica's apartment, Phoebe is singing.","(singing) New York City has no power, and the milk is getting sour. But to me it is not scary, 'cause I stay away from dairy.... la la la, la la, la la... (she writes the lyrics down)","Joey, Monica, Phoebe, Ross"
1,S01E07,Scene_12,"Scene: Monica and Rachel's Balcony, Ross and Rachel are talking.",Hmmm... this is so nice.,"Rachel, Ross"
1,S01E07,Scene_13,"Scene: Monica and Rachel's, Phoebe is holding the cat, Monica is treating the scratches on Ross' back. Joey is holding the menorah over the wound.",(to Ross) This is just Bactine. It won't hurt.,"Joey, Monica, Phoebe, Rachel, Ross"
1,S01E07,Scene_14,Scene: ATM vestibule.,"You know, on second thought, gum would be perfection. (Jill gives him a stick of gum, and a strange look) 'Gum would be perfection'? 'Gum would be perfection.' Could have said 'gum would be nice,' or 'I'll have a stick,' but no, no, no, no. For me, gum is perfection. I loathe myself.",Chandler
1,S01E07,Scene_15,Scene: The hallway of Monica's building. Phoebe and Rachel are trying to find the cat's owner.,"(stops at a door) Oh no, the Mendels, they hate all living things, right?","Phoebe, Rachel"
1,S01E07,Scene_16,Scene: Rachel has gone off on her own to look for the cat's owner.,"Here, kitty-kitty. Here kitty-kitty. Where did you go, little kitty-kitty-kitty? Here kitty-kitty-kitty-kitty...",Rachel
1,S01E07,Scene_17,"Scene: Monica and Rachel's, Ross, Monica, and Joey are playing Monopoly.",(rolling) Lucky sixes....,"Monica, Phoebe, Rachel, Ross"
1,S01E07,Scene_18,Scene: ATM vestibule.,"(chewing gum) Ah, let's see. What next? Blow a bubble. A bubble's good. It's got a... boyish charm, it's impish. Here we go.",Chandler
1,S01E07,Scene_19,"Scene: Monica and Rachel's, Rachel and Paolo are at the window. Ross and Joey are watching disgustedly.",(something romantic in Italian about Rachel and the stars),"Monica, Phoebe, Rachel, Ross"
1,S01E07,Scene_20,"Scene: ATM vestibule, Chandler and Jill are sitting below the counter with two pens dangling from their chains in front of them. Jill is showing Chandler how to swing the pen around his head.","Chandler, we've been here for an hour doing this! Now watch, it's easy.",Chandler
1,S01E07,Scene_21,"Scene: Monica and Rachel's, the gang is all sitting around the table.","Oh, look look look. The last candle's about to burn out. 10, 9, 8, 7... (time lapse)... negative 46, negative 47, negative 48.... (someone blows it out, the room gets completely dark)","Joey, Phoebe, Ross"
1,S01E07,Scene_22,"Scene: ATM vestibule, the power has come back on.","Well, this has been fun.",Chandler
1,S01E08,Scene_01,Unknown,"The One Where Nana Dies Twice

Written by: Marta K",
1,S01E08,Scene_02,Unknown,"Hey gorgeous, how's it going?",Chandler
1,S01E08,Scene_03,Unknown,"...Couldn't enjoy a cup of noodles after that. I mean, is that ridiculous? Can you believe she actually thought that?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E08,Scene_04,Unknown,"So, uh, how's she doing?","Monica, Ross"
1,S01E08,Scene_05,"Scene: Central Perk, Chandler, Phoebe, Joey, and Rachel are there.","I just have to know, okay. Is it my hair?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E08,Scene_06,"Scene: Nana's house, Ross, Mrs. Geller and Aunt Lillian are going through clothes.",I thought it was gonna be a closed casket.,Ross
1,S01E08,Scene_07,"Scene: Monica and Rachel's, Monica is talking to her father.",Dad!,Monica
1,S01E08,Scene_08,"Scene: Chandler's Office, Shelley is drinking coffee; Chandler enters.","Hey, gorgeous.",Chandler
1,S01E08,Scene_09,"Scene: Nana's Bedroom, Ross is holding a dress out from inside the closet.",(holding a dress out from inside the closet) This one?,Ross
1,S01E08,Scene_10,"Scene: Monica and Rachel's, Monica and Rachel are preparing to leave for the funeral.","(entering) How we doing, you guys ready?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E08,Scene_11,"Scene: The cemetary, after the funeral.",It was a really beautiful service.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E08,Scene_12,"Scene: The Wake, at the Gellers' house. Ross is lying on his back, with Phoebe squatting over him, checking to see if he's injured.","Okay, don't worry, I'm just checking to see if the muscle's in spasm...huh.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E08,Scene_13,"Scene: Central Perk, the gang are looking at old photos.","Hey, who's this little naked guy?","Chandler, Joey, Monica, Rachel, Ross"
1,S01E08,Scene_14,"Scene: Chandler's Office, Chandler is on a coffee break as Lowell enters.","Hey, Lowell.",Chandler
1,S01E09,Scene_01,Unknown,"The One Where Underdog Gets Away

Written by: Jeff",
1,S01E09,Scene_02,"Scene: Central Perk, Rachel is confronting her boss, Terry.","Terry, I, I, I know that I haven't worked here very long, but I was wondering, do you think it would be possible if I got a $100 advance in my salary?",Rachel
1,S01E09,Scene_03,"Scene: Central Perk, Rachel is approaching a customer.","Excuse me, sir. Hi, you come in here all time. I was just wondering, do you think there's a possibility that you could give me an advance on my tips?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E09,Scene_04,"Scene: Carol and Susan's apartment, Susan is there. Ross enters.","Hi, is uh, is Carol here?",Ross
1,S01E09,Scene_05,"Scene: Monica and Rachel's, everyone is there but Rachel.","Look, if she's talking to it, I just think that I should get some belly time too. Not that I believe any of this.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E09,Scene_06,"Scene: The subway, Joey spots a gorgeous woman waiting. He goes up to her.","Uh, hi. We uh, we used to work together.",Joey
1,S01E09,Scene_07,"Scene: Central Perk, Joey enters, amongst snickers from the gang.",So I guess you all saw it.,"Joey, Phoebe, Rachel"
1,S01E09,Scene_08,"Scene: Monica and Rachel's, Joey enters, upset.",Set another place for Thanksgiving. My entire family thinks I have VD.,"Chandler, Joey"
1,S01E09,Scene_09,"Scene: Monica and Rachel's, Monica is cooking Thanksgiving dinner. Chandler is standing in the doorway, not wanting to participate in the festivities.","Mmm, looking good. Ok, cider's mulling, turkey's turking, yams are yamming. (notices Ross is depressed) What?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E09,Scene_10,"Scene: Carol and Susan's, Ross is preparing to talk to her belly.",Anytime you're ready.,Ross
1,S01E09,Scene_11,"Scene: Monica and Rachel's, the group is coming back from the roof.",I loved the moment when you first saw the giant dog shadow all over the park.,"Chandler, Joey, Monica, Phoebe, Rachel"
1,S01E09,Scene_12,"Scene: Carol and Susan's, Carol is reading, Ross is talking to her stomach.","And everyone's telling me, you gotta pick a major, you gotta pick a major. So, on a dare, I picked paleontology. And you have no idea what I'm saying, because, let's face it, you're a fetus. You're just happy you don't have gills anymore.",Ross
1,S01E09,Scene_13,"Scene: The Hallway, Joey has a tray full of keys, and is trying each one in the lock.","Nope, not that one.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E09,Scene_14,"Scene: The Hallway, Joey has a tray full of keys, and is trying each one in the lock.","[Scene: The Subway, Joey sees his poster and he pe",
1,S01E10,Scene_01,Unknown,"The One With the Monkey

Written by: Adam Chase & ",
1,S01E10,Scene_02,"Scene: Monica and Rachel's, Ross is entering.",Guys? There's a somebody I'd like you to meet.,"Chandler, Monica, Phoebe, Rachel, Ross"
1,S01E10,Scene_03,"Scene: Central Perk, Phoebe is getting ready to sing. Joey is not there.","So you guys, I'm doing all new material tonight. I have twelve new songs about my mother's suicide, and one about a snowman.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E10,Scene_04,"Scene: Monica and Rachel's, everyone except Joey is decorating for Christmas.","Come here, Marcel. Sit here. (Marcel wanders off)","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E10,Scene_05,"Scene: Max and David's lab, David is explaining something to Phoebe with the aid of a whiteboard.","...But, you can't actually test this theory, because today's particle accelerators are nowhere near powerful enough to simulate these conditions.",Phoebe
1,S01E10,Scene_06,"Scene: Central Perk, everyone is there.",So tell me something. What does the phrase 'no date pact' mean to you?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E10,Scene_07,"Scene: Max and David's lab, they are working. Phoebe knocks on the door",Hello?,Phoebe
1,S01E10,Scene_08,"Scene: Monica and Rachel's, the party has started.","I love this artichoke thing! Oh, don't tell me what's in it, the diet starts tomorrow! (Laughs her Janice laugh)","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E10,Scene_09,"Scene: Monica and Rachel's, time lapse.","(Watching Marcel and talking to Rachel) I wanted this to work so much. I mean I'm still in there, changing his diapers, pickin' his fleas... but he's just phoning it in. Just so hard to accept the fact that something you love so much doesn't love you back.","Rachel, Ross"
1,S01E11,Scene_01,Unknown,"The One With Mrs. Bing

Written by: Alexa Junge",
1,S01E11,Scene_02,Scene: A Street: Monica and Phoebe are walking to a newsstand.,Do you think they have yesterday's daily news?,"Monica, Phoebe"
1,S01E11,Scene_03,"Scene: Hospital, the guy is in a coma and Mon and Pheebs are visiting.","Why did I 'woo-hoo'? I mean, what was I hoping would happen? That-that he'd turn round and say 'I love that sound, I must have you now'?","Monica, Phoebe"
1,S01E11,Scene_04,"Scene: Monica and Rachel's, Monica and Phoebe are telling everyone about their coma guy.",Are there no conscious men in the city for you two?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E11,Scene_05,"Scene: The Hospital, it's a montage of Monica and Phoebe's visit to the hospital with My Guy playing in the background.  It starts with Monica reading a newspaper to him.","Let's see. Congress is debating a new deficit reduction bill... the mayor wants to raise subway fares again... the high today was forty-five... and- oh, teams played sports.","Monica, Phoebe"
1,S01E11,Scene_06,"Scene: A Mexican Restaurant, Monica, Phoebe, Joey, Chandler and his mom are there.",Please God don't let it be Kung Pow Chicken.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E11,Scene_07,"Scene: Chandler and Joey's, the next morning. Joey is getting the door in his dressing gown—it's Ross.","Hey, is Chandler here?","Chandler, Joey, Monica, Rachel, Ross"
1,S01E11,Scene_08,"Scene: Hospital. Phoebe is there stroking Coma Guy's hair, when Monica enters with a bunch of balloons.",Hi.,"Monica, Phoebe"
1,S01E11,Scene_09,"Scene: Chandler and Joey's, Ross is talking to Chandler. Joey is making a snack at the bar.",Oh my God.,"Chandler, Joey, Ross"
1,S01E11,Scene_10,"Scene: Central Perk, everyone is there except for Chandler.  Rachel is writing something and Monica walks up.",Hey.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E11,Scene_11,"Scene: The Coma Guy's Room, Monica bursts in, closely followed by Phoebe. There is no sign of Coma Guy.  His bed is empty.","Alright, whadyou do with him?","Monica, Phoebe"
1,S01E11,Scene_12,Scene: Chandler and Joey's Chandler is talking with his mom.,"No, just knowing you're gonna be there is enough.","Chandler, Joey, Ross"
1,S01E11,Scene_13,"Scene: Monica and Rachel's, Rachel is handing out copies of her book to the gang.","Okay. Now this is just the first chapter, and I want your absolute honest opinion. Oh, oh, and on page two, he's not 'reaching for her heaving beasts'.","Joey, Monica, Rachel, Ross"
1,S01E12,Scene_01,Unknown,"The One With the Dozen Lasagnas

Written by: Jeffr",
1,S01E12,Scene_02,"Scene: Central Perk, everyone is there. Ross working on crossword puzzle, starts humming theme from The Odd Couple. Chandler joins in, followed by Monica and Phoebe, then the whole gang. Ross starts humming theme from I Dream Of Jeannie.","No-no-no-no, we're done.",Chandler
1,S01E12,Scene_03,"Scene: Monica and Rachel's, Monica is on the phone in the kitchen.","Aunt Syl, stop yelling! All I'm saying is that if you had told me vegetarian lasagna, I would have made vegetarian lasagna. (pauses, listens to person on phone) Well, the meat's only every third layer, maybe you could scrape.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E12,Scene_04,"Scene: The Hallway, Chandler and Joey leaving girls' apartment, carrying lasagna.","I love babies, with their little baby shoes, and their little baby toes, and their little baby hands...","Chandler, Joey"
1,S01E12,Scene_05,"Scene: Carol and Susan's, there's a knock on the door and Carol answers it to Ross.","Hey hey, come on in!",Ross
1,S01E12,Scene_06,"Scene: Chandler and Joey's,  Joey and Chandler use their knees as a table to support the lasagna.","Ok, so it's just because it was my table, I have to buy a new one?","Chandler, Joey"
1,S01E12,Scene_07,"Scene: Phoebe's Massage Parlor, Phoebe's assistant is telling her about the changes to her schedule.","Ok, thanks. (assistant leaves, then walks back in)",Phoebe
1,S01E12,Scene_08,"Scene: Central Perk, everyone but Phoebe is there.","(to Ross) I can't believe you don't want to know. I mean, I couldn't not know, I mean, if, if the doctor knows, and Carol knows, and Susan knows....","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E12,Scene_09,"Scene: Central Perk, continued from earlier.","Well, what happened?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E12,Scene_10,"Scene: The Table Store, Joey and Chandler and looking for their new table.","Will you pick one, just pick one! Here, how about that one? (points to a table)","Chandler, Joey"
1,S01E12,Scene_11,"Scene: Monica and Rachel's, Rachel folding and packing clothes in suitcases as Phoebe enters.",Hey!,"Phoebe, Rachel"
1,S01E12,Scene_12,"Scene: Chandler and Joey's, Ross, Chandler, Joey, and Monica admiring their new table.","So, what do you think?","Chandler, Joey, Monica, Ross"
1,S01E12,Scene_13,"Scene: Monica and Rachel's, Rachel is recovering from the shock.",Are you okay?,"Phoebe, Rachel"
1,S01E12,Scene_14,"Scene: Chandler and Joey's, Phoebe is telling everyone how it went across the hall as the foosball game continues.","I think she took it pretty well. You know Paolo's over there right now, so...","Chandler, Joey, Monica, Phoebe, Ross"
1,S01E12,Scene_15,"Scene: Monica and Rachel's Balcony, Rachel is throwing Paolo's clothes over the side.","No, that's cold, that's cold, that's...","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E12,Scene_16,"Scene: Chandler and Joey's, Monica is busy killing Chandle and Joey at foosball.",Yes! And that would be a shut-down!,"Chandler, Joey, Monica"
1,S01E13,Scene_01,Unknown,"The One With the Boobies

Written by: Alexa Junge",
1,S01E13,Scene_02,"Scene: Monica and Rachel's, Chandler walks in and starts raiding the fridge. Then Rachel comes out of the shower with a towel wrapped round her waist, drying herself with another towel. Chandler and Rachel startle each other and she drops the towel for a second and snatches the rug off the couch.","That is it! You just barge in here, you don't knock","Chandler, Rachel"
1,S01E13,Scene_03,"Scene: Central Perk, Phoebe is there with her boyfriend Roger, talking to Rachel and Monica.","Oh, honey, honey, tell them the story about your patient who thinks things are, like, other things. Y'know? Like, the phone rings and she takes a shower.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E13,Scene_04,"Scene: Chandler and Joey's, Mr. Tribbiani is on the phone.","(Snatches the phone) Hey Ma. Listen, I made the appointment with Dr. Bazida, and... Excuse me? (To his dad) Did you know this isn't Ma?",Joey
1,S01E13,Scene_05,"Scene: Monica and Rachel's, Joey is lamenting to everyone about hid dad's affair.","It's like if you woke up one day and found out your dad was leading this double life. He's like actually some spy, working for the C.I.A. (Considers) That'd be cool.... This blows!","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E13,Scene_06,"Scene: The Hallway, Chandler and Joey are just leaving Monica and Rachel's.","Night, you guys.","Chandler, Joey"
1,S01E13,Scene_07,"Scene: Chandler and Joey's, Ronni is talking to Chandler. Joey's dad is not around.","Now, y'see, most people, when their pets pass on, they want 'em sorta laid out like they're sleeping. But occasionally you get your person who wants them in a pose. Like, chasing their tail, (Demonstrates) or, uh, jumping to catch a frisbee.","Chandler, Joey"
1,S01E13,Scene_08,"Scene: Chandler and Joey's, night. Chandler and Joey are sharing the sofabed in the living room. Joey is restless.","Hey, Kicky. What're you doing?","Chandler, Joey"
1,S01E13,Scene_09,"Scene: Monica and Rachel's, morning. Someone knocks on the door and Monica gets it.",Hi.,"Chandler, Joey, Monica, Rachel"
1,S01E13,Scene_10,"Scene: Central Perk, everyone is there as Phoebe enters.","Hey, Pheebs.","Chandler, Monica, Phoebe, Rachel, Ross"
1,S01E13,Scene_11,"Scene: Chandler and Joey's apartment, Joey is trying to turn the sofabed back into a sofa. Someone knocks on the door and it rears up at him.",Ma! What're you doing here?,Joey
1,S01E13,Scene_12,Scene: Central Perk. Phoebe is there with Roger.,"What's wrong, sweetie?",Phoebe
1,S01E13,Scene_13,"Scene: Monica and Rachel's, Joey is letting everyone in on the new developments.","So you talked to your dad, huh.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E13,Scene_14,Scene: Monica and Rachel's. Phoebe is reading the paper and Joey enters.,"Hey, Joey. What's going on?","Joey, Monica, Phoebe"
1,S01E14,Scene_01,Unknown,"The One With the Candy Hearts

Written by: Bill La",
1,S01E14,Scene_02,"Scene: Central Perk, Ross is eyeing a beautiful woman at the counter, and Joey and Chandler are egging him on to go talk to her. No pun intended. I mean it.","I'm tellin' you Ross, she wants you.","Chandler, Joey, Ross"
1,S01E14,Scene_03,"Scene: Central Perk, Monica, Rachel, Phoebe, Joey, Chandler are there. Ross is still talking to the beautiful woman.",You can not do this.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E14,Scene_04,"Scene: A Restaurant, Joey and Chandler are there, waiting for their dates to show up.",(Looking at himself in the reflection on a knife) How do I look?,"Chandler, Joey"
1,S01E14,Scene_05,"Scene: The bathroom at the restaurant, Chandler and Joey are talking.","Ok, I'm makin' a break for it, I'm goin' out the window.","Chandler, Joey"
1,S01E14,Scene_06,"Scene: Monica and Rachel's, the girls are all there, discussing their bad luck with men.","Ok, ok, Roger was creepy, but he was nothing compared to Pete Carney.","Monica, Phoebe, Rachel"
1,S01E14,Scene_07,"Scene: The Restaurant, Joey, Lorraine, Chandler, and Janice are at the table. Joey and Lorraine are seated very close, Chandler and Janice have backed their chairs away from one another.","You know, ever since I was little, I've been able to pick up quarters with my toes.","Chandler, Joey"
1,S01E14,Scene_08,"Scene: Chandler's bedroom, Chandler wakes up, and finds someone else's hand on his chest. He rolls over and is shocked to see Janice there.",Happy Valentine's Day!,
1,S01E14,Scene_09,"Scene: The Hallway, Chandler is trying to get Janice out of his apartment.","Oh, I miss you already. Can you believe this happened?","Chandler, Joey, Monica, Rachel"
1,S01E14,Scene_10,"Scene: A Chinese Restaurant, Ross is there with his date.","I'm just sayin' if dogs do experience jet lag, then, because of the whole um, seven dog years to one human year thing, then, when a dog flies from New York to Los Angeles, he doesn't just lose three hours, he loses like a week and a half.",Ross
1,S01E14,Scene_11,"Scene: Monica and Rachel's, the girls are holding their boyfriend bonfire.","Ok, so now we need, um sage branches and the sacramental wine.","Monica, Phoebe, Rachel"
1,S01E14,Scene_12,"Scene: Central Perk, Chandler and Joey are there. Chandler is preparing to dump Janice again.",How can I dump this woman on Valentine's day?,"Chandler, Joey"
1,S01E14,Scene_13,Scene: The Chinese Restaurant.,"So, um, what do you do for a living?",Ross
1,S01E14,Scene_14,"Scene: Monica and Rachel's, firemen are there to handle the bonfire that got out of control.","You know, it's a really funny story how this happened.","Monica, Rachel"
1,S01E14,Scene_15,Scene: Central Perk.,I brought you something.,Chandler
1,S01E14,Scene_16,"Scene: The Chinese Restaurant, Ross and Carol are talking. Kristin is not there.",It's not true. I never called your mother a wolverine.,Ross
1,S01E14,Scene_17,"Scene: Monica and Rachel's, The girls are talking with the firemen.","So, um, will you bring the truck?","Monica, Phoebe, Rachel"
1,S01E14,Scene_18,"Scene: Out in the hall, the firemen are talking.","[Scene: Out in the hall, the firemen are talking.]",
1,S01E15,Scene_01,Unknown,"The One With the Stoned Guy

Written by: Jeff Gree",
1,S01E15,Scene_02,"Scene: Central Perk, Rachel is serving Joey, Ross, and Monica their drinks.",(to Joey) Coffee. (Hands it to him.),"Joey, Monica, Rachel, Ross"
1,S01E15,Scene_03,"Scene: Chandler's job, Chandler is typing data into his computer, he keeps typing even while taking a drink of coffee with one hand. One of his co-workers walks by.",Chandler.,Chandler
1,S01E15,Scene_04,"Scene: Central Perk, everyone is there but Chandler. Phoebe runs in, excitedly.","Hey you guys! Chandler's coming and he says he has, like, this incredible news, so when he gets here, we could all act like, you know...","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E15,Scene_05,"Scene: Monica and Rachel's, Chandler walks in, wearing a suit.",Can you see my nipples through this shirt?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E15,Scene_06,"Scene: Ross's apartment, Marcel is hanging from Celia's hair, and she is screaming, trying to get him off.","Celia, don't worry!  Don't scream!  He's not going to hurt you! Soothing tones, Celia. Soothing tones! Marcel...",Ross
1,S01E15,Scene_07,"Scene: Monica and Rachel's, everyone is there but Ross and Chandler. Monica is making food, and having everyone try it.","(to Joey) OK, try this salmon mousse.","Chandler, Joey, Monica, Phoebe, Rachel"
1,S01E15,Scene_08,"Scene: Ross' apartment, Girl, You'll Be A Woman Soon (the original, not that cruddy Urge Overkill version) is playing. Ross and Celia are kissing passionately.",Talk to me.,Ross
1,S01E15,Scene_09,"Scene: Chandler and Joey's, Joey and Ross are there, discussing what happened last night.",(in disbelief) Vulva?,"Chandler, Joey, Ross"
1,S01E15,Scene_10,"Scene: Chandler's new window office, he is showing Phoebe around.",Well?,"Chandler, Phoebe"
1,S01E15,Scene_11,"Scene: Monica and Rachel's, Monica is on the phone. Rachel walks in and overhears the conversation.","(shouting on phone) Wendy, we had a deal! (Listens) Yeah, you promised! Wendy! Wendy! Wendy! (hangs up)","Monica, Rachel"
1,S01E15,Scene_12,"Scene: Monica and Rachel's, later. Rachel is waitressing, Monica is cooking. Phoebe walks in with Steve (Crystal Duck winner Jon Lovitz).",Well hello! Welcome to Monica's. May I take your coat?,"Monica, Phoebe, Rachel"
1,S01E15,Scene_13,"Scene: Central Perk, all are there except Chandler.",What a tool!,"Joey, Monica, Phoebe, Rachel, Ross"
1,S01E15,Scene_14,"Scene: Chandler's office, he's on the phone, agitated.","(on phone) Yes, Fran. I know what time it is, but I'm looking at the WENUS and I'm not happy!... (Listens) Oh, really, really, really? Well, let me tell you something... you will care about it, because I care about it! You got it? Good! (slams phone down, then leans back and realizes what just happened) Whooooaaaa....",Chandler
1,S01E15,Scene_15,"Scene: Phoebe's massage parlour, she has Steve on the table, and is giving him an extra-painful massage.",How's this? (presses down hard),Phoebe
1,S01E16,Scene_01,Unknown,"The One With Two Parts, part 1

Written by: Marta ",
1,S01E16,Scene_02,"Scene: Rift’s Restaurant, as seen in Mad About You, Joey and Chandler are there.","This is unbelievable. It’s been like a half an hour. If this was a cartoon, you’d be looking like a ham right about now.","Chandler, Joey"
1,S01E16,Scene_03,"Scene: A wintry February day in New York City, snowplows are clearing the streets. Inside Central Perk, all three girls are paying court to Ross.","I don’t know whether he’s testing me, or just acting out, but my monkey is out of control. But, he keeps erasing the messages on my machine, ""supposedly"" by accident.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E16,Scene_04,"Scene: The Lamaze class, several couples and one trio sit on the floor, introducing themselves to the teacher, who’s got as far as a woman sitting next to Ross, Carol, and Susan.","Hi, we’re the Rostins. Err, I’m J.C., and he’s Michael, and we’re having a boy, and a girl.",Ross
1,S01E16,Scene_05,"Scene : Chandler's Office, Chandler is working.","And (he imitates the buzzer) to you too, Helen.",Chandler
1,S01E16,Scene_06,"Scene: Monica and Rachel's, Ross, Chandler, and the girls are dividing some Chinese takeout, while the sitcom Family Matters is playing on the TV.","It’s not just that she’s cute, okay. It’s just that... she’s really really cute.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E16,Scene_07,"Scene: Lamaze class. Susan is there. Each couple has a doll, for they have just finished learning how to change a diaper. As Ross rushes in, stepping on the Rostins’ pretend baby, squashing its head flat. It bleats, in protest. He performs emergency surgery, then hands the doll back to J.C.",Sorry.,Ross
1,S01E16,Scene_08,Scene: Chandler's Office. Chandler is playing with a toy as his boss Mr. Douglas knocks and opens the door.,"Mr. D, how’s it going, sir?",Chandler
1,S01E16,Scene_09,"Scene: Chandler's Office, later that day, Nina is in his office.",Nina? Nina. (He goes around his desk to where she is sitting.) Nina. (In pain) Nina.,Chandler
1,S01E16,Scene_10,"Scene: Central Perk, Rachel is at the counter, serving coffee to Phoebe.","So Pheebs, what do you want for your birthday?","Phoebe, Rachel"
1,S01E16,Scene_11,"Scene: Monica and Rachel’s, Phoebe is watching a Spanish version of The Waltons. At a nearby table sit Monica knitting, Rachel winding a ball of wool, and Chandler supplying them both from a skein which is spread between his hands.",I can’t believe you. You still haven’t told that girl she doesn’t have a job yet?,"Chandler, Joey, Monica, Phoebe, Rachel"
1,S01E16,Scene_12,"Scene: Chandler's Office, Chandler & Nina are locked in a passionate embrace. Someone knocks, so they hurriedly separate to stare out of the window. Chandler’s boss opens the door.",And that’s the Chrysler Building right there.,Chandler
1,S01E16,Scene_13,"Scene: Lamaze class, Ross is again on the floor, cradled in Susan’s lap, but now Carol is cradled in his lap, and she has a pretend baby, on her lap. The teacher is showing her class a video, which is about to end.",Lights please? And that’s having a baby. Next week is our final class.,Ross
1,S01E16,Scene_14,"Scene 13: Central Perk, the gang is gathered around Monica comforting her brother, who in a slight state of shock is cuddling a cushion for security.",I’m gonna be a father.,"Chandler, Joey, Phoebe, Rachel, Ross"
1,S01E16,Scene_15,"Scene: Chandler's Office, Chandler is working as Nina knocks, then opens the door.",Do you have a sec?,Chandler
1,S01E16,Scene_16,"Scene: Monica and Rachel’s, Ross, Rachel, Chandler, and Phoebe are sharing a bowl of popcorn, while Monica carefully reads the instruction manual for her television set.","Well, I ended up telling her everything.","Chandler, Monica, Phoebe, Rachel, Ross"
1,S01E16,Scene_17,"Scene: Monica and Rachel's Balcony, Rachel is taking down the Christmas lights. Monica sees her, so she leans out of the small side window.","Rachel, what are you doing? It’s freezing out here. Would you come back inside?","Monica, Rachel"
1,S01E17,Scene_01,Unknown,"The One With Two Parts, Part 2

Written by: Marta ",
1,S01E17,Scene_02,"Scene: An Emergency Room, Rachel and Monica enter.  Rachel is limping and leaning on Monica for support.",Ow ow ow. Ow ow ow ow. Ow ow ow. Ow. Ow. Ow. Ow.,"Monica, Rachel"
1,S01E17,Scene_03,"Scene: Central Perk, Chandler, has split up his newspaper so Joey can look at the funnies, while Ross's inappropriate joke at Lamaze class has come back to haunt him.",I had a dream last night where I was playing football with my kid.,"Chandler, Joey, Ross"
1,S01E17,Scene_04,"Scene: The Hospital, Monica and Rachel are waiting for the doctors to arrive.   They enter and are played by Noah Wyle and George Clooney.","Yes? (jumping as Rachel punches her arm) ..yes, she is.","Monica, Rachel"
1,S01E17,Scene_05,"Scene: Monica and Rachel's, everyone but Joey is waiting for Phoebe to arrive for her surprise birthday party.  Rachel and Monica is telling Chandler about Rachel's incident.","..so, he said it was just a sprain, and that was it.","Chandler, Monica, Phoebe, Rachel, Ross"
1,S01E17,Scene_06,"Scene: A Restaurant, Ross is having lunch with his father who is examining his next forkful.","Dad, before I was born, did you freak out at all?",Ross
1,S01E17,Scene_07,"Scene: Monica and Rachel's, Monica is just getting off of the intercom and turns off the TV which is still in the SAP mode.","Rachel, the cute doctors are here.","Monica, Rachel"
1,S01E17,Scene_08,"Scene: Monica and Rachel's, the next morning, Ross, Phoebe, Chandler and Monica sit round the coffee table, playing Scrabble. Rachel, still in her dressing gown, is pleading on the phone, her free hand shaking with agitation.","(on phone) Daddy... Daddy... Daddy, why whyyy would I sleep with Billy Dreskin? His father tried to put you out of business! (Rachel turns to Monica, clasping the receiver to her bosom so Dr.Green can't hear, while mouthing ""You are..."") ...dead!","Joey, Monica, Phoebe, Rachel, Ross"
1,S01E17,Scene_09,"Scene: Riff's, Phoebe is entering. Ursula returns with two plates of chicken, but she only has time to set one on the table, when...",Hey.,Phoebe
1,S01E17,Scene_10,"Scene: The Emergency Room. The officious admissions nurse is again on duty. Rachel and Monica enter, looking worried. As they approach the desk, Rachel adopts a winning smile, while Monica struggles to smile at all.","(as Monica) Hi, remember us?","Monica, Rachel"
1,S01E17,Scene_11,"Scene: Monica and Rachel's, Chandler is neglecting the game of Scrabble, for he's busily drawing on his own childhood in an attempt to help Ross. Marcel chitters about.","Okay, worst case scenario. Say you never feel like a father.","Chandler, Ross"
1,S01E17,Scene_12,"Scene: The Emergency Room, Monica sits with Rachel, who is filling out an honest form at last. Ross and Chandler hurtle in. Little Marcel, wrapped in a fluffy towel, is cradled in Ross's arms. They dash up to the admissions desk. Ross is frantic.",You've got to help me my monkey swallowed a 'K'!,"Chandler, Monica, Rachel, Ross"
1,S01E17,Scene_13,"Scene: Central Perk, Joey is playing ""She Loves Me, She Loves Me Not"" with the petals of a flower, alternately looking hopeful and annoyed. Phoebe enters, but not as herself, for she has changed the style of her hair and make-up to match that of her twin sister. She hangs up her coat, revealing her new cardigan. Nervously, she smooths out the identifying garment, approaching Joey who sits next to the main sofa.",(as Ursula) Hey.,"Joey, Phoebe"
1,S01E17,Scene_14,"Scene: The Hospital, Marcel lies on the operating table while recovering from the anaesthetic, tucked up under a sheet like an infant in a huge bed. Ross sits beside him, as a smiling Chandler, Monica and Rachel look on.",He looks so tiny.,"Chandler, Joey, Monica, Phoebe, Ross"
1,S01E17,Scene_15,"Scene: Monica and Rachel's, everyone except Joey is there.  Rachel is looking out of the window and Ross is handing out some Chinese takeout.  There's a small SAP in the corner of the screen.",Aqui est�. (Here it is!),"Chandler, Joey, Monica, Rachel, Ross"
1,S01E18,Scene_01,Unknown,"Uh, Rach, we're running low on resumes over here.","Chandler, Joey, Monica, Rachel, Ross"
1,S01E18,Scene_02,"Scene: Central Perk, Ross and Chandler are sitting at a table. Rachel is working. Monica and Phoebe enter.","Hey, guys.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E18,Scene_03,"Scene: Monica and Rachel's, the guys are teaching the girls how to play poker.","(teaching) OK, so now we draw cards.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E18,Scene_04,Scene: Ross' apartment. Chandler and Joey are there. Ross enters with a pizza.,"Alright boys, let's eat.","Chandler, Joey, Ross"
1,S01E18,Scene_05,"Scene: Monica and Rachel's, Rachel, Monica, and Phoebe are there.",(opening mail) Can you believe what a jerk Ross was being?,"Monica, Phoebe, Rachel"
1,S01E18,Scene_06,"Scene: Ross's apartment, everyone but Rachel is seated around his table. The Lion Sleep Tonight plays in the background.","Ross, could we please, please, please listen to anything else?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E18,Scene_07,"Scene: Ross's Apartment, continued from earlier.","So, Phoebs owes $7.50, Monica, you owe $10, and Rachel, you owe fifteen big ones.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E18,Scene_08,"Scene: Monica and Rachel's, everyone is there ready for another poker game.","So, you gals wanna hand over your money now? That way, we don't have to go through the formality of actually playing.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E18,Scene_09,"Scene: Monica and Rachel's, all six are playing Pictionary at Monica's apartment. Monica is drawing a picture, and the three guys are guessing. She draws what looks like an airplane.",Airplane! Airport! Airport '75! Airport '77! Airport '79!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E19,Scene_01,Unknown,"The One Where the Monkey Gets Away

Written by: Je",
1,S01E19,Scene_02,"Scene: Central Perk, Rachel is talking to a customer.","Okay, okay, I checked. We have: Earl Grey, English Breakfast, Cinnamon Stick, Camomile, Mint Medley, Blackberry, and.. oh, wait, there's one more, um.. Lemon Soother. You're not the guy that asked for the tea, are you? (Guy shakes his head) Okay.",Rachel
1,S01E19,Scene_03,"Scene: Central Perk, Monica enters with some mail.","Mail call, Rachel Green, bunk seven.","Monica, Rachel"
1,S01E19,Scene_04,"Scene: Monica and Rachel's, Rachel and Ross are eating Chinese.","Marcel. Bring me the rice, c'mon. Bring me the rice, c'mon. Good boy. Good boy. C'mere, gimme the rice. (Marcel brings the rice) Thank you, good boy. Well, I see he's finally mastered the difference between 'bring me the' and 'pee in the'. (Rachel ignores him) 'Bring me the' and- Rach?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E19,Scene_05,"Scene: Joe-G's Pizza, the guys are there.",I can't believe we are even having this discussion.,"Chandler, Joey, Ross"
1,S01E19,Scene_06,"Scene: Monica and Rachel's, Rachel is taking care of Marcel and they are watching a soap opera.","Now, now the one in the feather boa, that's Dr. Francis. Now, she used to be a man. Okay, now look, see, there's Raven. We hate her. We're glad she's dying. Okay- (Marcel pushes down a cushion to reveal a shoe) Wh- wh- Marcel, are you playing with Monica's shoes? You know you're not supposed to pl- whoah. Marcel, did you poo in the shoe? (Takes the shoe into the kitchen) Marcel, bad monkey! Oh! Oh! (She notices the newsletter and taps the contents of the shoes onto it, then folds it shut) Sorry, Barry. Little engagement gift. I'm sure you didn't register for that. (She leaves the apartment holding the newsletter at arm's length. However, she leaves the door open. Marcel runs out in the opposite direction. There is a shot from the TV and Rachel runs back in) Who died? Who died? Roll him over! Oh, c'mon, roll him over! Oh...! Well, we know it wasn't Dexter, right Marcel? Because- (Looks down and notices he is missing) Marcel? Marc- (Notices the open door)","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E19,Scene_07,"Scene: Monica and Rachel's, continued from earlier.","(Angry) I- I- I ca- I can't believe this. I mean, all I asked you to do was keep him in the apartment.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E19,Scene_08,Scene: Monica and Rachel's. Rachel and Ross are there. Ross is trying to get the dress off Marcel.,"It'll be nice to get this off finally, won't it? Yes it will. (Marcel resists) Or we can leave it on for now, that's fine.","Rachel, Ross"
1,S01E19,Scene_09,"Scene: Central Perk, Monica, Joey, Phoebe, and Chandler are looking through Monica's high school yearbook",This is me in The Sound of Music. See the von Trapp kids?,"Chandler, Joey, Monica, Phoebe"
1,S01E20,Scene_01,Unknown,"The One With the Evil Orthodontist

Written by: Do",
1,S01E20,Scene_02,"Scene: Monica and Rachel's, everyone is there.",I can't believe you would actually say that. I would much rather be Mr.Peanut than Mr.Salty.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E20,Scene_03,"Scene: Central Perk, everyone but Rachel is there.","I am telling you, years from now, schoolchildren will study it as one of the greatest first dates of all time. It was unbelievable! We could totally be ourselves, we didn't have to play any games...","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E20,Scene_04,"Scene: Barry's Office, the post-coital Barry and Rachel are recovering on the chair.",Wow... Wow!,Rachel
1,S01E20,Scene_05,"Scene: Monica and Rachel's, everyone is there except Rachel.","(on phone, reading from a script) Oh, Danielle! I wasn't expecting the machine... Give me a call when you get a chance. (Rattles some dishes) Bye-bye. (Hangs up.) Oh God!","Chandler, Joey, Monica, Phoebe, Ross"
1,S01E20,Scene_06,"Scene: Barry's Office, Rachel and Barry are getting dressed.",What's the matter?,Rachel
1,S01E20,Scene_07,"Scene: Monica and Rachel's, Chandler enters clutching his phone.",Can I use your phone?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E20,Scene_08,"Scene: Monica and Rachel's, the next morning.  Chandler is sitting and staring at his phone.  Monica enters and creeps up next to Chandler.",Brrrrrrr!,"Chandler, Joey, Monica, Rachel"
1,S01E20,Scene_09,"Scene: Central Perk, Rachel is serving coffee as Mindy enters.",Mindy.,"Joey, Rachel"
1,S01E20,Scene_10,"Scene: Monica and Rachel's, Phoebe and Ross are doing a crossword, Monica is cooking, and Chandler is still staring at his phone.","Four letters: ""Circle or hoop"".","Chandler, Joey, Monica, Phoebe, Ross"
1,S01E20,Scene_11,"Scene: Barry's Office, Barry is preparing his tools alone as Rachel enters.",Hey. Got a second?,Rachel
1,S01E20,Scene_12,"Scene: Monica and Rachel's, Monica and Rachel are there.",You okay?,"Joey, Monica, Rachel"
1,S01E20,Scene_13,"Scene: Central Perk, everyone is there.","All right, I'll give you this, Mr. Peanut is a better dresser. I mean he's got the monocle, he's got the top hat...","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E21,Scene_01,Unknown,"The One With The Fake Monica

Written by: Adam Cha",
1,S01E21,Scene_02,"Scene: Monica and Rachel's, everyone is looking at papers.",How could someone get a hold of your credit card number?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E21,Scene_03,"Scene: Monica and Rachel's, late at night Monica is still examining her bill as Rachel emerges from her room.","Oh, Monica. You are not still going over that thing.","Monica, Rachel"
1,S01E21,Scene_04,"Scene: Central Perk, Joey and Chandler are discussing stage names.",How about Joey... Pepponi?,"Chandler, Joey"
1,S01E21,Scene_05,"Scene: Monica and Rachel's, Monica is there as Phoebe and Rachel enter.",Hey.,"Monica, Phoebe, Rachel"
1,S01E21,Scene_06,"Scene: A Tap Class, the girls are standing at the door.",What d'you think?,"Monica, Phoebe, Rachel"
1,S01E21,Scene_07,"Scene: Central Perk, Ross is entering.",(Mortified) Hi.,"Chandler, Joey, Ross"
1,S01E21,Scene_08,"Scene: Central Perk, scene continued from earlier.  They guys are sitting there like the Three Monkeys.","I can't believe it, Ross. This sucks!","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E21,Scene_09,"Scene: Monica and Rachel's, Monica, Rachel and Fake Monica are there.",No way. No way did you do this.,"Monica, Rachel"
1,S01E21,Scene_10,"Scene: Monica and Rachel's, tiem lapse.  Everyone but Joey and Monica are there.","(Reading letters) Oh God. (To Marcel) We didn't get into Scranton. (To the others) That was like our safety zoo. They take like dogs and cows. See? I don't know who this is harder on, me or him.","Chandler, Joey, Phoebe, Rachel, Ross"
1,S01E21,Scene_11,"Scene: Central Perk, Ross is talking to Dr. Baldhara, a zookeeper.",Where exactly is your zoo?,"Chandler, Joey, Ross"
1,S01E21,Scene_12,"Scene: Monica and Rachel's, Rachel is dusting. She comes to the table, lifts all the magazines and wipes under them, then just puts them down again. Monica bursts in, obviously drunk.",Yo- hooo!,"Monica, Rachel"
1,S01E21,Scene_13,"Scene: New York City Department of Correction, Monica is visiting Fake Monica.",Hi.,Monica
1,S01E21,Scene_14,"Scene: Tap Class, Monica is standing by the door.",You by the door. In or out?,Monica
1,S01E21,Scene_15,"Scene: The Airport, everyone but Monica is there to see off Marcel.","This is the final boarding call for flight 67 to San Diego, boarding at gate 42A.","Chandler, Joey, Phoebe, Rachel, Ross"
1,S01E21,Scene_16,"Scene: A Theater, there is a casting session going on for a play.","(Very melodramatically, and very badly) Oh, that I were a glove upon that hand, that I might... touch thy cheek...",Joey
1,S01E22,Scene_01,Unknown,Tell him.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E22,Scene_02,"Scene: Central Perk, continued from earlier, Chandler is sitting on the table.",Hello Rachel.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E22,Scene_03,"Scene: Chandler's office, he and Phoebe are there when the phone starts ringing.",Can you hear that?,"Chandler, Phoebe"
1,S01E22,Scene_04,"Scene: Monica and Rachel's, Monica and Rachel are there. Monica is just finishing cleaning the windows.","Windows are clean, candels are lit. Uh, belt's to tight, gotta change the belt. Did I turn the fish? (goes over to the kitchen to check on the dinner) No, cause I made lasagne. (to Rachel) Am I out of control?","Monica, Rachel"
1,S01E22,Scene_05,Scene: Central Perk. Joey and Ross are there.,Would you let it go Ross. It was just a dream. It doesn't mean...,"Chandler, Joey, Phoebe, Ross"
1,S01E22,Scene_06,"Scene: Monica and Rachel's, Monica and Young Ethan are sitting in the couch.",Did not.,Monica
1,S01E22,Scene_07,"Scene: Monica's Bedroom, continued from earlier.","What we did was wrong. Oh god, I just had sex with somebody that wasn't alive during the Bicentennial.",Monica
1,S01E22,Scene_08,"Scene: Monica and Rachel's, everyone exept Monica is there.","(on phone) Okay, Andr� should be there in like 45 minutes. All rightie, bye bye. (to Phoebe) Just easier that way.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E22,Scene_09,"Scene: Chandler's office, he and Phoebe are taking a break from work.","I Think last night was great. You know, the Karaoke thing. Tracy and I doing Ebony and Ivory.","Chandler, Phoebe"
1,S01E22,Scene_10,Scene: Central Perk. Everyone exept Phoebe and Chandler is there. Ross's beeper goes off and everyone exept him react.,Aren't you gonna...,"Joey, Monica, Rachel, Ross"
1,S01E22,Scene_11,"Scene: A hall on the floor where Chandler works. Chandler and Phoebe enters, and overhears some employees's conversation. One of them is doing Chandler.","Uh, like, could these margaritas be any stronger? (They discover that Chandler is listening) Hey, Chandler.","Chandler, Phoebe"
1,S01E22,Scene_12,"Scene: Monica and Rachel's, Ross is watching TV, but turns it off, and Rachel is sleeping on the couch. Ross puts a blanket over her.","(talking in her sleep) Oooooooooh. (Rachel strokes her hand over the pillow. Ross mimicks her silently) Oh, that's nice. Oh, oh. Huh, Ross!","Rachel, Ross"
1,S01E22,Scene_13,"Scene: The Hallway, Ross is eagerly waiting for the others to get ready, to go to the hospital.","Monica, let's go. Come on now people, woman in labor.","Chandler, Joey, Monica, Rachel, Ross"
1,S01E23,Scene_01,Unknown,"The One With the Birth

Story by: David Crane & Ma",
1,S01E23,Scene_02,"Scene: The hospital, Ross, Rachel, Chandler, Joey, and Monica are in the waiting room, waiting for Carol and Susan to arrive.",She's not here yet. She's not here. She's having my baby and she's not here.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E23,Scene_03,"Scene: Carol's Hospital Room, Carol is on the bed, Ross and Susan are at her side.",Stopped for a Chunky.,"Rachel, Ross"
1,S01E23,Scene_04,"Scene: The Waiting Room, Chandler is falling asleep on Monica's shoulder.",I want a baby.,"Chandler, Joey, Monica"
1,S01E23,Scene_05,"Scene: The Waiting Room, Phoebe is playing a song. Chandler, Monica, and Ross are there as well.",(singing),"Chandler, Monica, Phoebe, Rachel, Ross"
1,S01E23,Scene_06,Scene: Joey and Lydia in the hospital room. Lydia is on the phone with her mother.,"Mom, we've been through this. No, I'm not calling him. I don't care if it is his kid, the guy's a jerk. No, I'm not alone. Joey's here. (pause) What do you mean, Joey who? (covers the phone, to Joey) Joey who?",Joey
1,S01E23,Scene_07,"Scene: Carol's Hospital Room, Ross and Susan are coaching Carol.",Breathe.,Ross
1,S01E23,Scene_08,"Scene: Lydia's Hospital Room, Joey is helping Lydia go through labor, a nurse is now present in her room as well.","Breathe, breathe, breathe...",Joey
1,S01E23,Scene_09,"Scene: The Hall, Ross and Susan are arguing.",Please. This is so your fault.,"Phoebe, Ross"
1,S01E23,Scene_10,"Scene: The Broom Closet, Ross and Susan are trying to get out.",Help!,Ross
1,S01E23,Scene_11,"Scene: Carol's room, Rachel and Dr. Franzblau are there with her.",Are they here yet?,Rachel
1,S01E23,Scene_12,"Scene: Lydia's Room, Joey is helping her deliver.","Come on, Lydia, you can do it. Push! Push 'em out, push 'em out, harder, harder. Push 'em out, push 'em out, way out! Let's get that ball and really move, hey, hey, ho, ho. Let's— (notices the nurse looking at him strangely) I was just—yeah, right. Push! Push!",Joey
1,S01E23,Scene_13,"Scene: The Broom Closet, Ross has picked up a vacuum and is holding it at the door.","What're you gonna do, suck the door open?","Phoebe, Ross"
1,S01E23,Scene_14,"Scene: The Waiting Room, Monica is on the phone with her mother, Chandler is standing behind her.","Now, Mom, everything's going fine, really. (Listens) Yeah, Ross is great. He's uh, he's in a whole other place. (Listens) No, he's gone. (Listens) No no, you don't have to fly back, really. (Listens) What do you mean this might be your only chance? (Listens) Would you stop? I'm only 26, I'm not even thinking about babies yet.","Chandler, Joey, Monica"
1,S01E23,Scene_15,"Scene: The Waiting Room, Rachel and Dr. Franzblau have gone to get coffee.","(anxiously) No, no, not at the moment, no, I'm not. Are you?",Rachel
1,S01E23,Scene_16,"Scene: The Hall Outside Lydia's Room, Joey is walking up to Lydia's room with balloons, but before he enters he sees that the baby's father has arrived. He listens at the door.",So how did you know I was even here?,
1,S01E23,Scene_17,"Scene: The Broom Closet, Ross is trying to open the door with a credit card, with no success.","Come on, come on. Damnit, damnit, damnit, damnit. (to Susan) This is all your fault. This is supposed to be, like, the greatest day of my life, y'know? My son is being born, and I should be in there, you know, instead of stuck in a closet with you.","Phoebe, Ross"
1,S01E23,Scene_18,"Scene: Carol's Room, she is ready to give birth. Everyone is there except for Phoebe, Ross, and Susan, who are in the broom closet.",Where are they?,"Chandler, Joey, Monica, Rachel"
1,S01E23,Scene_19,"Scene: The Broom Closet, Ross has used a broom to open the air vent in the ceiling. Phoebe is wearing a janitor's uniform, ready to go up in the vent.","Ok, got the vent open.","Phoebe, Ross"
1,S01E23,Scene_20,"Scene: Carol's Room, Ross and Susan rush in.","Push, push!","Chandler, Phoebe, Ross"
1,S01E23,Scene_21,"Scene: The Delivery Room, Carol is holding the infant.","No shouting, but we still need a name for this little guy.","Chandler, Monica, Phoebe, Rachel, Ross"
1,S01E23,Scene_22,"Scene: The Hospital, the camera is placed as though it were Ben's eyes.","Ben, I want you to know that there may be some times when I may not be around, like this. (walks out of the picture) But I'll still always come back, like this. (returns) And sometimes I may be away longer, like this. (walks away) But I'll still always come back, like this. (returns)","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E24,Scene_01,Unknown,"The One Where Rachel Finds Out

Written by: Chris ",
1,S01E24,Scene_02,"Scene: Central Perk, the whole gang is there, Ross is showing pictures of his new baby boy, Ben, to the group.",And here's little Ben nodding off...,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E24,Scene_03,"Scene: Monica and Rachel's, Monica and Phoebe are preparing for a barbecue for Rachel's birthday.","OK, we got the cole slaw, we got the buns...","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
1,S01E24,Scene_04,"Scene: Monica and Rachel's, continued from earlier.","I mean, this is unbelievable.","Chandler, Joey, Monica, Phoebe, Rachel"
1,S01E24,Scene_05,"Scene: Airport, Ross has headphones on, and is listening to a 'How To Speak Chinese' tape. Occasionally, he makes an outburst in Chinese in accordance with the tape. He is getting on the jetway. The flight attendant is there.",(something in Chinese),"Rachel, Ross"
1,S01E24,Scene_06,"Scene: Joey's Bedroom, he and Melanie are in bed together.","Mmmmmm... Oh, Joey, Joey, Joey... I think I blacked out there for a minute!",Joey
1,S01E24,Scene_07,"Scene: Monica and Rachel's, Monica, Phoebe, and Rachel are there. Monica is holding the wrapping paper from one of Rachel's gifts.","Uh, so, uh, Rach, uh... do you wanna save this wrapping paper, I mean, it's only a little bit torn... so are you gonna go for it with Ross or should I just throw it out?","Monica, Phoebe, Rachel"
1,S01E24,Scene_08,"Scene: Chandler and Joey's, Chandler is eating breakfast, Joey quietly opens his bedroom door.","Hey, big...","Chandler, Joey"
1,S01E24,Scene_09,"Scene: Monica and Rachel's, one week later. Monica is seated, Rachel comes out of her bedroom.","Hey, great skirt! Birthday present?","Monica, Rachel"
1,S01E24,Scene_10,"Scene: Chandler and Joey's, Chandler is seated, and the apartment is filled with baskets of fruit. Joey enters, check in hand.",Seven hundred bucks!,"Chandler, Joey"
1,S01E24,Scene_11,"Scene: Monica and Rachel's Balcony, Rachel is having drinks with her date, Carl.","I'm just sayin', if I see one more picture of Ed Begley, Jr. in that stupid electric car, I'm gonna shoot myself! I mean, don't get me wrong... I'm not against environmental issues per se.... it's just that guy!","Rachel, Ross"
1,S01E24,Scene_12,Scene: Airport. Madonna's Take A Bow plays in the background as Rachel waits at the gate with flowers.,"(sifting through crowd) Excuse me, pardon me, excuse me, excuse me, sorry. Hi.","Rachel, Ross"
2,S02E01,Scene_01,Unknown,"The One With Ross' New Girlfriend

Written by: Jef",
2,S02E01,Scene_02,"Scene: Central Perk, Phoebe is recapping last season, and as she talks we see a montague of scenes from Ross and Rachel.","Ok, so this is pretty much what's happened so far. Ross was in love with Rachel since, you know, forever, but every time he tried to tell her, something kind of got in the way, like cats, and Italian guys. Finally Chandler was like ""forget about her"" but when Ross was in China on his dig, Chandler let it slip that Ross was in love with Rachel. She was like, ""Oh my god."" So she went to the airport to meet him when he came back, but what she didn't know was, that Ross was getting off the plane with another woman. Uh-Oh! So, that's pretty much everything you need to know. But, enough about us. So, how've you been?",Phoebe
2,S02E01,Scene_03,"Scene, The Airport, continued from last season, Rachel is waiting for Ross to come of the plane, when she sees he's coming off with another woman.",Oh my god. Oh my god. (She decides to make a break for it.) Excuse me. Move! Move! Emergency! Excuse me! (She tries climbing over a bench and falls down.),"Rachel, Ross"
2,S02E01,Scene_04,"Scene: Monica and Rachel's, the gang is waiting for Rachel to return from the airport with Ross.",No way!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E01,Scene_05,"Scene: Central Perk, Ross and Chandler enter.","Hey, Rach, can I get some coffee?","Chandler, Rachel, Ross"
2,S02E01,Scene_06,"Scene: Monica and Rachel's, Ross and the gang is watching Sumo wrestling on TV.","Ironically, these are the guys who were picked last in gym.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E01,Scene_07,"Scene: Monica and Rachel's, the next morning.","(to Chandler) You know, I think I was sixteen.","Chandler, Joey, Monica, Phoebe, Rachel"
2,S02E01,Scene_08,"Scene: Monica and Rachel's, continued from earlier.","Ok, Paulo, why don't you just go get dressed, and then you be on your way, ok, bye-bye. (Paulo goes into his room.)","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E01,Scene_09,"Scene: Monica's bedroom, Phoebe is finishing with her haircut and Monica is whincing.","All right, that's it, I quit.","Monica, Phoebe"
2,S02E01,Scene_10,"Scene: Frank's tailor shop, Chandler is getting his pants measured.",How long do you want the cuffs?,Chandler
2,S02E01,Scene_11,"Scene: Monica and Rachel's, Monica is recovering from her haircut, Phoebe is playing her doctor and is coming in from the bedroom.",How is she?,"Chandler, Joey, Phoebe, Rachel, Ross"
2,S02E01,Scene_12,"Scene: Monica and Rachel's, later that day.  Monica is now out and about.",Even Mary Tyler Moore would've been better.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E01,Scene_13,"Scene: Central Perk, Julie is wanting to get her hair cut from Phoebe.","I was thinking of doing it a little shorter, you know, like Andie McDowell's new haircut?","Phoebe, Rachel"
2,S02E02,Scene_01,Unknown,"The One With the Breast Milk

Written by: Adam Cha",
2,S02E02,Scene_02,"Scene: Monica and Rachel's, Carol and Susan are showing off Ben to the gang.","(entering from her bedroom carrying a present) Ok, these were unbelievably expensive, and I know he's gonna grow out of them in like, 20 minutes, but I couldn't resist. (There a little pair of Nike shoes.)","Chandler, Joey, Monica, Phoebe, Ross"
2,S02E02,Scene_03,"Scene: Central Perk, the gang is all there.","Rachel, do you have any muffins left?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E02,Scene_04,"Scene: A Department Store, Joey is selling men's cologne.",(A guy walks by) Bijan for men? (Another guy walks by) Bijan for men? (Another guy walks by) Bijan for men? (An attractive woman walks by.) Hey Annabelle.,Joey
2,S02E02,Scene_05,"Scene: Central Perk, Phoebe is there as Monica enters.","Phoebe, listen. You were with me, and we were shopping all day.","Monica, Phoebe, Rachel"
2,S02E02,Scene_06,"Scene: The Department Store, Joey is trying to sell some cologne.","(to a guy) Bijan for men? (to a guy) Bijan for men? (To a woman) Bijan for... (Sees it's a woman and stops.) (To Annabelle who walks up.) Hey, Annabelle, Uh, listen, I was wondering if maybe after work you and I could go maybe grab a cup of coffee.",Joey
2,S02E02,Scene_07,"Scene: Monica and Rachel's, Carol is dropping Ben off for Ross to watch.","Ok, and this is Funny Clown. Funny Clown is only for after his naps, not before his naps or he won't sleep.","Monica, Rachel, Ross"
2,S02E02,Scene_08,"Scene: Monica and Rachel's, Chandler, Rachel, and Joey are eating, and Phoebe is preparing Ben's milk.","Ben, dinner!","Chandler, Joey, Phoebe, Rachel, Ross"
2,S02E02,Scene_09,"Scene: Monica and Rachel's, time lapse.  Rachel is entering the living room from her bedroom as Monica enters.","Hey, where is everybody?","Monica, Rachel"
2,S02E02,Scene_10,"Scene: Monica and Rachel's, Ben is playing in his crib while Chandler and Ross are leaning against the rim and are completely asleep.","(on the phone) Hi, who's this? (Listens) Hi, Joanne. Is Rachel working? It's Monica. (Listens) Yes, I know I did a horrible thing. (Listens) Joanne, it's not as simple as all that, ok? (Listens) No, I don't care what Steve thinks. (Listens) Hi, Steve.","Chandler, Joey, Monica, Phoebe, Ross"
2,S02E02,Scene_11,"Scene: Chandler and Joey's, Chandler is wiping down the peninsula counter as Joey enters dressed like a cowboy.",Howdy.,"Chandler, Joey"
2,S02E02,Scene_12,"Scene: Outside Central Perk, Rachel is cleaning up and Monica is pleading with her.",I don't know what else to say.,"Monica, Phoebe, Rachel"
2,S02E02,Scene_13,"Scene: The Department Store, Joey and the Hombre man are facing off in Joey's section.","Mornin'. (The Hombre man ignores him) I said, mornin'.",Joey
2,S02E02,Scene_14,"Scene: Central Perk, Julie and Rachel are sitting on the couch.",So.,Rachel
2,S02E02,Scene_15,"Scene: Monica and Rachel's, another showdown is occuring, only this time its between Ross, a plate of cookies, and the breast milk.  They've been eyeing each other for a while now, and Chandler and Joey are getting bored.  He checks his Ross and in frustration, shoves his watch in front of Ross's eyes as if saying, ""Hurry it up already!""  Finally, Ross scratches his head, does that again, itches his nose, scratches his head, grabs the bottle, takes a big swig, and piles several cookies into his mouth.",(with a mouthful) That's not bad.,Ross
2,S02E03,Scene_01,Unknown,"The One Where Mr. Heckles Dies

Originally written",
2,S02E03,Scene_02,Scene: at Monica and Rachel's,Hey.,"Chandler, Joey, Monica, Rachel, Ross"
2,S02E03,Scene_03,Scene: at Monica and Rachel's,You name one woman that you broke up with for a real reason.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E03,Scene_04,Scene: in the hallway,Mr. Heckles.,"Monica, Rachel, Ross"
2,S02E03,Scene_05,Scene: at Monica and Rachel's,"Ok, it's very faint, but I can still sense him in the building. Go into the light, Mr. Heckles!","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E03,Scene_06,Scene: in Mr. Heckle's apartment,Would you look at this dump? He hated us. This is his final revenge!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E03,Scene_07,Scene: at Mr. Heckles apartment,Have you been here all night?,"Chandler, Joey"
2,S02E03,Scene_08,Scene: at Chandler's apartment,"(on phone) Hi, it's me.",Chandler
2,S02E03,Scene_09,Scene: at the Central Perk,Janice? You called Janice?,"Chandler, Joey, Phoebe, Ross"
2,S02E03,Scene_10,Scene: at Monica and Rachel's,"Hey, Rachel. You know what we haven't played in a while?","Chandler, Monica, Phoebe, Rachel, Ross"
2,S02E03,Scene_11,Scene: at Mr. Heckles apartment,What you got there? Something else that's not yours that you can break?,"Chandler, Joey, Monica, Rachel, Ross"
2,S02E03,Scene_12,Scene: at a restaurant,"Oh, my major was totally useless. I mean, how often do you look in the classifieds and see ""Philosopher wanted""?",Chandler
2,S02E04,Scene_01,Unknown,"The One With Phoebe's Husband

Originally written ",
2,S02E04,Scene_02,Scene: Monica and Rachel's apartment. Rachel is on the phone.,"Mom, would you relax. That was 10 blocks from here and, the, the woman was walking alone at night, I would never do that. Mom, c'mon, stop worrying. This is a safe street, this is a safe building, there's nothing [a pigeon flies in the window and lands on the table] OH MY GOOOD, oh my God, oh I gotta go, I gotta go, I gotta go. [hangs up] OK, that's fine, you just read the paper, I'm gonna get a pot, it's not for you. [grabs a pot and lid] OK, that's fine, read the Family Circus, enjoy the gentle comedy. [puts pot over the pigeon] Aaahh, oh my God, oh my God, oh my God, oh my God, oh my God, oh my God, oh my God, oh my God, aaaaahh. [knock at the door] It's open you guys.",Rachel
2,S02E04,Scene_03,Scene: Monica and Rachels apartment. The whole gang is there.,"This is unbelievable Phoebs, how can you be married?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E04,Scene_04,"Scene: Central Perk. Chandler, Ross, and Julie are sitting on the couch.","So, uh, does it do anything, you know, special?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E04,Scene_05,Scene: Central Perk close to closing. Ross and Julie are still there. Rachel is cleaning tables.,"OK sweetie, I'll see you later.","Rachel, Ross"
2,S02E04,Scene_06,Scene: Madison Square Garden. Duncan's dressing room.,Hi.,Phoebe
2,S02E04,Scene_07,Scene: Ross's apartment. Ross and Julie are setting the table.,"Julie, can you hold this for a second, thanks. [hands her a bowl and kisses her]","Chandler, Rachel, Ross"
2,S02E04,Scene_08,Scene: Ross's apartment. After dinner. Chandler enters.,What's this in my pocket? Why it's Joey's porno movie.,"Chandler, Joey, Monica, Rachel, Ross"
2,S02E04,Scene_09,"Scene: Madison Square Garden, Duncan's dressing room. Phoebe is fixing her hair and Duncan enters.","So um, so what's up, you came to see me yesterday.",Phoebe
2,S02E04,Scene_10,Scene: Ross's apartment. Everyone is sitting around. Monica enters from bathroom.,"You know, it still smells like monkey in there.","Chandler, Joey, Monica, Rachel"
2,S02E04,Scene_11,"Scene: Madison Square Garden, Duncan's dressing room. Phoebe is signing the divorce papers.","So, um, have you told your parents?",Phoebe
2,S02E04,Scene_12,Scene: Ross's apartment. Julie is telling her live story.,"And my second grade teacher was Ms. Thomas, and my first grade teacher was Mrs. Cobb.","Chandler, Joey, Rachel, Ross"
2,S02E04,Scene_13,"Scene: The next morning on the street. Ross is dancing along, Singing in the Rain is playing. Two old ladies are sitting on a bench.",Good morning.,Ross
2,S02E05,Scene_01,Unknown,"The One With Five Steaks and an Eggplant

Original",
2,S02E05,Scene_02,Scene: At Chandler and Joey's. Ross and Chandler are there. Ross is watching wrestling.,"Man, I sure miss Julie.","Chandler, Ross"
2,S02E05,Scene_03,Scene: At Monica and Rachel's,"(on phone) Yeah, yeah, everybody's here. Hey, everybody, say hi to Julie in New Mexico.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E05,Scene_04,Scene: At Someplace Nice,"Ok, ok, here is to my sister, the newly-appointed head lunch chef--","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E05,Scene_05,Scene: At Monica and Rachel's,"Gee, Monica, what's in the bag?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E05,Scene_06,Scene: at Chandler and Joey's,Chandler!,"Chandler, Ross"
2,S02E05,Scene_07,Scene: at the concert,You know what? I'm not gonna be able to enjoy this.,"Chandler, Monica, Ross"
2,S02E05,Scene_08,Scene: at Monica and Rachel's,"Come on you guys, one more time.","Chandler, Joey, Monica, Phoebe, Ross"
2,S02E05,Scene_09,Scene: at Central Perk,"Hey, you guys.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E05,Scene_10,Scene: at Chandler and Joey's,"Here comes the beep, you know what to do.",
2,S02E06,Scene_01,Unknown,"The One With the Baby on the Bus

Originally writt",
2,S02E06,Scene_02,Scene: At Monica and Rachel's.,"Who da wenny-Benny boy? You the Wenny-wenny-Benny-Benny boy, yes. Don't cry. Don't cry. Why is he still crying?","Chandler, Joey, Monica, Ross"
2,S02E06,Scene_03,Scene: At Monica and Rachel's.,"Goo, goo, goo, waaah!","Chandler, Joey, Monica, Ross"
2,S02E06,Scene_04,Scene: at the Central Perk,"Hey Rach, wanna hear the new song I'm thinkin' of singing this afternoon? I wrote it this morning in the shower.","Phoebe, Rachel"
2,S02E06,Scene_05,"Scene: on the street, Chandler and Joey are loaded down with baby stuff, and Ben","You know, I don't think we brought enough stuff. Did you forget to pack the baby's anvil?","Chandler, Joey"
2,S02E06,Scene_06,Scene: at the Central Perk,"But, but this is my gig. This is where I play. My, my name is written out there in chalk. You know, you can't just erase chalk.","Phoebe, Rachel"
2,S02E06,Scene_07,Scene: at the hospital,"Well, there's no way I'm gonna get a shot. Maybe they can take the needle and squirt it into my mouth, you know, like a squirt gun.","Monica, Ross"
2,S02E06,Scene_08,Scene: on the street.,"That's a good plan, Joe. Next time we wanna pick up women, we should just go to the park and make out. Taxi, taxi!","Chandler, Joey"
2,S02E06,Scene_09,Scene: at the hospital,Are you sure he didn't break it because it really hurts.,"Monica, Ross"
2,S02E06,Scene_10,Scene: at the Central Perk,"(singing) ... with the double double double-jointed boy. Hey. So um, are you the professional guitar player?",Phoebe
2,S02E06,Scene_11,Scene: on the street,"(on pay phone) Come on, pick up, pick up! Hello? Transit Authority? Yes, hello. I'm doing research for a book, and I was wondering what someone might do if they left a baby on a city bus. Yes I do realize that would be a very stupid charact er.","Chandler, Joey"
2,S02E06,Scene_12,Scene: at the Central Perk,"Ok, everybody, let's give a uh nice warm Central Perk welcome to--","Phoebe, Rachel"
2,S02E06,Scene_13,Scene: at the Department of Health Service of the New York City,That's me.,"Chandler, Joey"
2,S02E06,Scene_14,Scene: on the sidewalk outside Central Perk,Hey.,"Phoebe, Rachel"
2,S02E06,Scene_15,Scene: at Monica and Rachel's,"I just wanna thank you for being there for me today. And I'm sorry I,I almost broke your hand.","Chandler, Joey, Monica, Ross"
2,S02E06,Scene_16,Scene: at the Central Perk,"(singing) Smelly cat, smelly cat, what are they feeding you?",Phoebe
2,S02E07,Scene_01,Unknown,"The One Where Ross Finds Out

Originally written b",
2,S02E07,Scene_02,"Scene: Monica and Rachel's apartment. Everyone is sitting at the couches, Chandler enters.","OK, what is it about me? Do I not look fun enough? Is there something. . . repellant. . . about me?",Rachel
2,S02E07,Scene_03,"Scene: Hallway between the apartments. Chandler comes out wearing spandex, jogging in place. Monica is there.","OK, let's do it. [Monica looks at him funny] What?",
2,S02E07,Scene_04,Scene: Back in Chandler and Joey's apartment. Chandler is doing situps.,C'mon give me five more. Five more.,
2,S02E07,Scene_05,Scene: Central Perk. Chandler and Joey are sitting on the couch. Rachel is working.,"[slowly lifts coffee cup to his mouth] Ow, ow, ow, ow, ow, ow, ow. [slowly sets the cup back down] Ow, ow, ow, ow, ow. [Joey intercepts the cup and puts it down for him]. She's insane, the woman is insane. It's before work, it's after work, it's during work. She's got me doing butt clenches at my desk. And now, they won't bring me my mail anymore.","Joey, Rachel, Ross"
2,S02E07,Scene_06,Scene: A nice restraunt. Rachel is on her date with Michael (MICH).,"I don't know if Monica told you but this is the first date I've gone on since my divorce so, if I seem a little nervous, I am.",Rachel
2,S02E07,Scene_07,Scene: Central Perk. Phoebe and Joey are sitting on the couch.,"So, I figured it out.",Joey
2,S02E07,Scene_08,Scene: Back in the restraunt. Rachel pours the last of the champange bottle in her glass.,"[obviously drunk] I mean, it's a cat, y'know, it's a cat. Why can't they get one of those bugs, y'know, one of those fruitflies, those things that live for like a day or something? [belligerently] What're they called, what're they called, what're they called?",Rachel
2,S02E07,Scene_09,Scene: Chandler and Joey's apartment. Chandler is answering the door in his robe.,"No, no, no, no, no, no [opens door to Monica] No. Monica, it's Sunday morning. I'm not running on a Sunday.",
2,S02E07,Scene_10,Scene: Rachel and Monica's apartment. Rachel is taking asprin. Ross enters.,Hey Rach.,"Rachel, Ross"
2,S02E07,Scene_11,Scene: Chandler and Joey's apartment. Joey is watching a rabbi play an electric guitar on TV. Phoebe enters.,Hey Joey.,Joey
2,S02E07,Scene_12,Scene: Central Perk. Rachel is closing up and Ross comes in. Get your Kleenex.,Hi.,"Rachel, Ross"
2,S02E07,Scene_13,Scene: Chandler and Joey's apartment. Chandler answers the door to find Monica.,"Monica, it's 6:30 in the morning. We're not working out, it's over.",
2,S02E08,Scene_01,Unknown,"The One With the List

Originally written by Marta",
2,S02E08,Scene_02,"Scene: Monica and Rachel's apartment. Phoebe, Monica, and Rachel are there, discussing the night before.",Ross kissed me.,Rachel
2,S02E08,Scene_03,"Scene: Ross' apartment. Ross, Chandler, and Joey are there eating pizza.","And, uh, and then I kissed her.","Joey, Ross"
2,S02E08,Scene_04,"Scene: Central Perk. Joey, Phoebe, Monica, and Chandler are there; Chandler is showing everyone his new computer.","All right, check out this bad boy. 12 megabytes of ram. 500 megabyte hard drive. Built-in spreadsheet capabilities and a modem that transmits at over 28,000 b.p.s.","Joey, Rachel, Ross"
2,S02E08,Scene_05,Scene: Mr. Ratstatter's (RTST) office. Monica is there about a job.,"This is a nice resume. Nice, nice, nice. Muy impressivo.",
2,S02E08,Scene_06,Scene: Monica and Rachel's apartment. Monica and Phoebe are there. Monica is suggesting Mockolate recipes to Phoebe.,How about Mockolate mousse?,Rachel
2,S02E08,Scene_07,Scene: Chandler and Joey's apartment. Ross is up in arms about the Rachel/Julie situation.,"I don't know what to do. What am I gonna do? I mean, this, this is like a complete nightmare.","Joey, Ross"
2,S02E08,Scene_08,Scene: Monica and Rachel's apartment. Monica has made food for Phoebe and Rachel to taste.,"Ok, this is pumpkin pie with mockolate cookie crumb crust. This is mockolate cranberry cake, and these are mockolate chip cookies. Just like the Indians served.",Rachel
2,S02E08,Scene_09,Scene: Chandler and Joey's apartment. Chandler is on the phone with a computer hotline.,"I'm telling you this thing won't print. Yes, I pressed that button like 100 times. You know, for a hot line you are not so hot. What? What is that in the background? Are you watching Star Trek?","Joey, Rachel, Ross"
2,S02E08,Scene_10,"Scene: Central Perk. Chandler, Monica, Joey, and Phoebe are there.","My diary! My diary, that's brilliant. I should have told her it was my diary, she never would have made me read her my diary.",Joey
2,S02E08,Scene_11,"Scene: Monica and Rachel's apartment. Rachel is sitting on the couch, eating candy. It is raining out. Ross climbs up the fire escape and is knocking on the window.","Rach! Whoops! Rach, hey, open up, please!","Joey, Rachel, Ross"
2,S02E08,Scene_12,Scene: Mr. Ratstatter's office. Monica is there.,"Now, in some of these recipes, the quantities may seem just a little unusual, uh, like these coconut mockolate holiday nut bars. I've indicated four cups of coconut, and four cups of crushed nut, and only, uh, one tablespoon of mockolate.",
2,S02E08,Scene_13,Scene: Monica and Rachel's apartment. Monica and Rachel are there.,Hello?,"Rachel, Ross"
2,S02E08,Scene_14,Scene: Mr. Ratstatter's office. Monica is there.,"Hi, thanks for coming in again.",
2,S02E09,Scene_01,Unknown,"The One With Phoebe's Dad

Originally written by J",
2,S02E09,Scene_02,"Scene: Monica and Rachel's apartment. Monica, Rachel, Ross, and Phoebe are there. Phoebe is looking out the window.","Ooh, ooh, ooh, ooh, ooh. Ugly Naked Guy is decorating his tree. Oh my God, you should see the size of his Christmas Balls.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E09,Scene_03,"Scene: Central Perk. Monica, Chandler, and Joey are seated at couches. Rachel is working behind the counter.","I can't believe it's Christmas already. Ya know, I mean, one day your eatin' turkey, the next thing ya know, your lords are a-leapin' and you geese are a-layin'.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E09,Scene_04,"Scene: Phoebe's grandmother's place. Phoebe's grandmother is sitting at the table, reading the obituaries, and crossing out names in the phonebook.",Esther Livingston. [scratches out name] Gone.,Phoebe
2,S02E09,Scene_05,"Scene: Monica and Rachel's apartment. Rachel, Chandler, and Joey are decorating the Christmas tree.","Ya know I remember my father, all dressed up in the red suit, the big black boots, and the patent leather belt, sneakin around downstairs. He didn't want anybody to see him but he'd be drunk so he'd stumble, crash into something and wake everybody up.","Chandler, Joey, Monica, Rachel, Ross"
2,S02E09,Scene_06,Scene: Back at Phoebe's. She is on the phone,"Yeah, um, in Albany, can I have the number of Frank Buffay. . . OK, um, in Ithica. . . alright, um, Saratoga. . . Oneonta. Alright, you know what, you shouldn't call youself information. [hangs up]",Phoebe
2,S02E09,Scene_07,Scene: Chandler is standing on a street corner waiting for Phoebe in the cab. Joey walks up.,Phoebe here with the cab yet?,"Chandler, Joey, Phoebe"
2,S02E09,Scene_08,Scene: Monica and Rachel's apartment. Monica is preparing for the party with Ross questioning her.,"C'mon, just tell me, please, please.","Monica, Rachel, Ross"
2,S02E09,Scene_09,Scene: Outside Phoebe's dad's house. The cab pulls up.,"Ooh, this is it, 74. [screeches to a halt, Joey and Chandler are thrown into the plexiglass wall in the cab]","Chandler, Joey, Phoebe"
2,S02E09,Scene_10,Scene: Monica and Rachel's apartment. They are having their party. All the guests are stripped down because of the heat.,"[answers door] Hi, welcome to our tropical Christmas party. You can put your coats and sweaters and pants and shirts in the bedroom.","Monica, Rachel, Ross"
2,S02E09,Scene_11,Scene: Outside Phoebe's dad's house. Phoebe is running back to the cab.,OK.,"Chandler, Joey, Phoebe"
2,S02E09,Scene_12,"Scene: Monica and Rachel's apartment. Ross, Monica, and Rachel are sitting around after the party. Chandler, Joey, and Phoebe enter.","Ho, ho, ho, holy crap is it hot in here!","Chandler, Joey, Monica, Phoebe, Ross"
2,S02E09,Scene_13,Scene: Monica and Rachel's apartment. Joey and Chandler are giving out their Christmas presents out of a cardboard box from a case of motor oil.,"Rach, these are for you.","Chandler, Joey, Phoebe, Rachel, Ross"
2,S02E10,Scene_01,Unknown,"Joey, would you slow down? They're not gonna be sold out of papers at one o'clock in the morning.","Joey, Rachel, Ross"
2,S02E10,Scene_02,"Scene: Chandler, Phoebe, Rachel, Monica comforting Joey at Monica and Rachel's apartment.","When I was little, I wanted to be a veteranarian, but then I found out you had to put your hands into cows and stuff.","Joey, Rachel, Ross"
2,S02E10,Scene_03,"Scene: Monica, Fun Bobby, and Phoebe sitting in Central Perk Rachel is serving them. She brings a mug to Monica.","Rach, does this have nonfat milk?","Joey, Rachel"
2,S02E10,Scene_04,Scene: Estelle Leonard Talent Agency. Estelle (ESTL) is speaking on the phone.,"Stop saying you're not talented, you're very talented. It's just with the bird dead and all, there's very little act left. Oh, honey, give me a break, will ya? [a knock on the door] Oooh, ooh, I'll talk to you later.",Joey
2,S02E10,Scene_05,"Scene: Central Perk. Monica and Rachel at counter, Phoebe, Chandler, and Fun Bobby at the couch.",What's the matter?,"Rachel, Ross"
2,S02E10,Scene_06,Scene: Chandler and Joey's apartment. Joey is making marinara sauce and filling every container in sight. Chandler enters.,Hey.,Joey
2,S02E10,Scene_07,Scene: A restaurant. Fun Bobby and Monica are ordering.,Can I get you something from the bar?,
2,S02E10,Scene_08,"Scene: Central Perk. Chandler is sitting on the couch between Russ and Ross, doing a crossword puzzle.","Hey, we're having some fun now, huh, Ross? Wanna do another one, huh Russ? OK... eleven letters, atomic element number 101... ends in ium.","Rachel, Ross"
2,S02E10,Scene_09,"Scene: Ross, Phoebe, Rachel, and Chandler at Monica and Rachel's apartment.",Did Joey say what he was gonna go when he left?,"Joey, Rachel, Ross"
2,S02E11,Scene_01,Unknown,"The One With the Lesbian Wedding

Originally writt",
2,S02E11,Scene_02,Scene: at Ross's. Carol and Susan are picking Ben up,"Ok. Here's his diaper bag, and his uh, Mr. Winky, and uh...oh, him. Hi!",Ross
2,S02E11,Scene_03,Scene: at Rachel and Monica's,This is so cool. You're actually gonna be on television.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E11,Scene_04,Scene: at the Central Perk,"God, this is so hard. I can't decide between lamb or duck.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E11,Scene_05,Scene: at Rachel and Monica's,"Yeah, well just be glad he's not playing a smaller instrument.","Monica, Rachel"
2,S02E11,Scene_06,Scene: at the Central Perk,And you had no idea they weren't getting along?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E11,Scene_07,Scene: at Monica and Rachel's,These are from Halloween three years ago.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E11,Scene_08,Scene: at the wedding,"It just seems so futile, you know ? All these women, and nothing. I feel like Superman without my powers, you know? I have the cape, and yet I cannot fly.","Chandler, Joey, Phoebe, Ross"
2,S02E11,Scene_09,"Scene: At the reception, Monica and Ross watch Carol and Susan getting their picture taken.",Would you look at them?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E11,Scene_10,Scene: at Monica and Rachel's,"Ok, which one of us do you think is gonna be the first one to get married?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E12,Scene_01,Unknown,"The One After the Superbowl

Originally written by",
2,S02E12,Scene_02,Scene: In a TV commercial that the gang is watching at Monica and Rachel's.,That commercial always makes me so sad.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E12,Scene_03,"Scene: Central Perk. Chandler, Monica, Rachel, and Phoebe are at the couch.","Hey, hey, check it out, guess what I got.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E12,Scene_04,Scene: Chandler and Joey's apartment. Chandler and Joey are standing around in the kitchen.,"Hey, whaddya wanna do for dinner?","Chandler, Joey"
2,S02E12,Scene_05,Scene: San Diego Zoo. Ross is at the Monkey cages.,"Hi, Dean Lipson, zoo administrator. I was told you had a question.",Ross
2,S02E12,Scene_06,"Scene: Library. Phoebe is getting ready to sing for the kids. Chandler, Monica, and Rachel are there.",Ooohhh.,"Chandler, Monica, Phoebe, Rachel, Ross"
2,S02E12,Scene_07,Scene: A nice restraunt. Joey and Erica are dining.,"Oh, Drake, isn't it amazing?",Joey
2,S02E12,Scene_08,Scene: San Diege Zoo. Ross is still at the monkey cages. A janitor is sweeping.,Meet me in the nocturnal house in 15 minutes.,Ross
2,S02E12,Scene_09,Scene: Restraunt. Joey and Erica are still there.,"I don't understand, why didn't you help that man?",Joey
2,S02E12,Scene_10,Scene: Library. Phoebe is singing.,[singing] There'll be times when you get older,"Chandler, Monica, Phoebe, Rachel"
2,S02E12,Scene_11,Scene: San Diego Zoo. Ross and the janitor are in the nocturnal house.,"Ahh, the bat. Ambassador of darkness, flitting out of his cave like a winged messenger, sightless spectre of the macabe.",Ross
2,S02E12,Scene_12,Scene: Library. Ross show up with a MonkeyShine Beer poster.,"Check it out, he actually is the MonkeyShine monkey.","Chandler, Phoebe, Rachel, Ross"
2,S02E12,Scene_13,"Scene: Chandler and Joey's apartment. Monica, Rachel, and the guys are watching Days of Our Lives.","Well, there goes my whole belief system.","Chandler, Joey, Monica, Rachel, Ross"
2,S02E12,Scene_14,Scene: Central Perk. Phoebe and Rob are sitting on the couch.,Fired! Why?,Phoebe
2,S02E12,Scene_15,Scene: Central Perk. The whole gang is there.,"Well, I tracked down Marcel and get this, he's healthy, he's happy, and he's right here in New York filming Outbreak II - The Virus Takes Manhattan.","Joey, Phoebe, Rachel, Ross"
2,S02E12,Scene_16,Scene: City street. The whole gang is walking up to the movie set.,"This is so exciting, I haven't seen my monkey in almost a year.","Chandler, Monica, Ross"
2,S02E12,Scene_17,Scene: The next time at the movie set.,Closed set. We know but we're friends with the monkey. [guard lets them in],"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E12,Scene_18,Scene: Central Perk. Joey and the girls are sitting at the couches.,And then Jean-Claude took me to that place Crossroads and that's where we hung out with Drew Barrymore.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E12,Scene_19,Scene: Chandler and Joey's apartment. Chandler and Susie are making out on the couch.,"Oh, shoot, we gotta go, got a reservation in 30 minutes.",Chandler
2,S02E12,Scene_20,Scene: Ross's apartment. Ross is setting up for his time with Marcel. Joey is there.,"OK, got the music, got the dinner. Oh and check it out, I made Marcel's favorite dish, banannacake.","Joey, Ross"
2,S02E12,Scene_21,Scene: Monica and Rachel's apartment. Monica and Rachel are upset with each other. Phoebe is mediating.,"OK, Rachel, why don't you start talking first.","Monica, Phoebe, Rachel"
2,S02E12,Scene_22,"Scene: A fancy restraunt (Marcel's). Joey, Ross, Chandler, Susie, and the Director's Assistant are there.",Thanks for letting me tag along tonight you guys.,"Chandler, Joey, Ross"
2,S02E12,Scene_23,Scene: Monica and Van Damme are walking down the street.,"I can't believe this, just like 2 weeks ago I was watching Sudden Death, now I'm on a date with Jean-Claude Van Damme. Can you beat up that guy? [he nods] Can you beat up that guy?",Monica
2,S02E12,Scene_24,Scene: Back at Monica and Rachel's apartment. They are now fighting about what Rachel told Van Damme.,Say you're sorry.,"Monica, Phoebe, Rachel"
2,S02E12,Scene_25,"Scene: Back at the restroom at Marcel's. Chandler is still in the stall, Joey comes in to go to the bathroom.",Joey?,"Chandler, Joey, Ross"
2,S02E12,Scene_26,"Scene: Central Perk. Ross, Phoebe, and Chandler are sitting.","Hey Phoebs, can I have the milk after you?","Chandler, Joey, Phoebe, Ross"
2,S02E12,Scene_27,Scene: The movie set. Monica and Rachel are saying goodbye to Jean-Claude,"OK, well, bye. [kisses him]","Monica, Rachel"
2,S02E12,Scene_28,Scene: City street. Whole gang is there seeing off Marcel.,"Bye Marcel. See ya on the big screen. You keep people drinkin' that beer, OK. I miss you buddy.","Chandler, Phoebe, Rachel, Ross"
2,S02E12,Scene_29,"Scene: Filming a scene from the movie. Joey is dying on a gurney, Van Damme is looking over him.",Aaaaagggghhhhh.,Joey
2,S02E14,Scene_01,Unknown,"For this episode, I'm using italics to signify portions contained in the prom video.",
2,S02E14,Scene_02,"Scene: Chandler and Joey's apartment. Chandler is playing foosball by himself, Joey enters",Hey.,"Chandler, Joey"
2,S02E14,Scene_03,Scene: A kitchen somewhere. Monica is interviewing for a job,"Well, this all looks good.",Monica
2,S02E14,Scene_04,Scene: Monica and Rachel's apartment. Chandler and Phoebe are sitting at the couch. Ross is sitting at the table and answers the phone.,"Y-ello. No, Rachel's not here right now, can I take a message? Alright, and how do we spell Casey, is it like at the bat or and the Sunshine Band? OK, bye-bye. Hey, who's this uh, this Casey?","Chandler, Monica, Phoebe, Ross"
2,S02E14,Scene_05,Scene: Monica and Rachel's apartment. Monica answers the door and lets her parents in. They are carrying boxes.,Hi.,"Monica, Rachel"
2,S02E14,Scene_06,Scene: Central Perk. Chandler and Phoebe are sitting on couches. A beautiful woman is looking at Chandler.,Do you want a refill?,"Chandler, Phoebe"
2,S02E14,Scene_07,Scene: Central Perk. Rachel is talking to a man at the counter. Ross and Phoebe are sitting at the couches.,"Would you look at that guy, I mean how long has he been talking to her. It's like, back off buddy she's a waitress not a geisha.","Phoebe, Rachel, Ross"
2,S02E14,Scene_08,Scene: Chandler and Joey's apartment. Chandler is there. Joey enters.,"Hey man, look it's my best bud. How ya doin? [Joey doesn't respond] Wow, you are really gettin' good at that Marcel Marceau thing. Hey, whaddya say uh, we play some ball, you and me, huh, whaddya say? [Throws a basketball to Joey. Joey doesn't move to catch it and the ball takes out a lamp] OK, that's my bad.","Chandler, Joey"
2,S02E14,Scene_09,"Scene: Monica and Rachel's apartment. Mr. and Mrs. Geller are watching tennis on TV, Monica is sitting at the table",Hey guys.,"Monica, Ross"
2,S02E14,Scene_10,Scene: Central Perk. Chandler and Phoebe enter.,I can't believe it.,"Chandler, Joey, Phoebe, Rachel"
2,S02E14,Scene_11,Scene: Monica and Rachel's apartment. Monica and Ross are standing in the kitchen. Ross is filling out a check,"Here you go, you can pay me back whenever you like.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E14,Scene_12,Scene: Monica and Rachel's apartment. Monica is watching the rest of the tape,"Mom, I'm hungry.",Monica
2,S02E15,Scene_01,Unknown,"The One Where Rachel and Ross... You Know

Origina",
2,S02E15,Scene_02,Scene: Chandler and Joey's apartment. Joey and Chandler enter with Chandler covering his eyes and Joey leading him.,"Alright, no peeking. No peeking, no peeking, no peeking.","Chandler, Joey"
2,S02E15,Scene_03,"Scene: Chandler and Joey's apartment. Chandler and Joey are sitting in their recliners watching TV. Monica, Ross, and Phoebe are there.",I can't believe two cows made the ultimate sacrifice so you guys could watch TV with your feet up.,"Chandler, Monica, Phoebe, Rachel, Ross"
2,S02E15,Scene_04,Scene: Dr. Burke's apartment. Dr. Burke answers the door for Phoebe and Monica.,It's James Bond.,"Monica, Phoebe"
2,S02E15,Scene_05,Scene: Chandler and Joey's apartment. They're still in their chairs watching TV. Chandler is ordering a pizza.,"Uh, two larges, extra cheese on both. But listen, don't ring the buzzer for 19, ring 20, Geller-Green, they'll let you in, OK. If you buzz our door, there's no tip for you. OK, thanks. Pizza's on the way. I told you we wouldn't have to get up.","Chandler, Joey"
2,S02E15,Scene_06,Scene: Dr. Burke's apartment. Monica and Dr. Burke are in the kitchen.,"You've got to get back out there, it's your party.","Monica, Phoebe"
2,S02E15,Scene_07,Scene: Monica and Rachel's apartment. Ross and Rachel are returning from a movie.,"C'mon, I'm not saying it was a bad movie, I'm just saying, you know, it was a little. . . hard to follow.","Rachel, Ross"
2,S02E15,Scene_08,Scene: Chandler and Joey's apartment. They are watching a Miracle Wax info-mercial.,"Wow, look at that. The car is on fire, yet somehow it's expensive paint job is protected by the Miracle Wax.","Chandler, Joey, Rachel, Ross"
2,S02E15,Scene_09,Scene: Dr. Burke's office. Monica is there for her eye appointment.,Really.,Monica
2,S02E15,Scene_10,Scene: Chandler and Joey's apartment. They're still watching TV. Phoebe stands in front of the TV.,We have got to get you lazy boys out of these chairs.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E15,Scene_11,"Scene: Museum of Natural History. Ross is fixing a display, Rachel is waiting patiently.","Oh look, I can't believe this. Look, homo-habilus hasn't even learned how to use tools yet and they've got him here wi, with clay pots. Why don't, why don't they just give him a microwave? I'm sorry, I'm sorry this is taking so long, ya know, I, I, it's just it's longer than I expected, we will have dinner.","Rachel, Ross"
2,S02E15,Scene_12,Scene: Monica and Rachel's apartment. Monica and Dr. Burke are sitting on the couch. He's showing her the pictures in his wallet.,"Wow, is that Michelle?",Monica
2,S02E15,Scene_13,Scene: Museum of Natural History. Ross enters the display where Rachel is waiting.,Rach.,"Rachel, Ross"
2,S02E15,Scene_14,Scene: The museum planetarium. Ross and Rachel enter on stage.,What is this? What are we doing?,"Rachel, Ross"
2,S02E15,Scene_15,Scene: Museum of Natural History. The next morning Rachel and Ross are sleeping in the display under a fur.,Hi.,"Rachel, Ross"
2,S02E15,Scene_16,"Scene: Chandler and Joey's apartment. They are still in their chairs, watching Beavis and Butthead.",Is that the fire alarm?,"Chandler, Joey"
2,S02E16,Scene_01,Unknown,"The One Where Joey Moves Out

Originally written b",
2,S02E16,Scene_02,"Scene: Chandler and Joey's apartment. Chandler and Joey are sitting at the bar, in their bathrobes, eating cereal",Man this is weird. You ever realize Captain Crunch's eyebrows are actually on his hat?,"Chandler, Joey"
2,S02E16,Scene_03,"Scene: Monica and Rachel's apartment. Monica and Phoebe are sitting at the table, Joey and Chandler enter.",Hey.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E16,Scene_04,"Scene: The Gellers' house. Monica, Ross, and Richard are arriving to Mr. Gellers birthday party.","Alright, shall we?","Monica, Ross"
2,S02E16,Scene_05,"Scene: The Gellers' kitchen. Monica, Mrs. Geller and one of Mrs. Geller's friends are preparing the cake.","Well, you kids take the train in?",Monica
2,S02E16,Scene_06,Scene: Joey's co-star's apartment. Chandler and Joey are at the brunch.,Can you believe this place?,"Chandler, Joey"
2,S02E16,Scene_07,Scene: Mr. Geller's party. Mr. Geller and a friend are questioning Richard while Ross observes.,"Yeah, is she really 20.",Ross
2,S02E16,Scene_08,Scene: Tattoo parlor. Phoebe and Rachel are deciding on tattoos.,"OK Rach, which, which lily? This lily or that lily?","Phoebe, Rachel"
2,S02E16,Scene_09,Scene: Mr. Geller's birthday party. Monica is in the bathroom and Richard comes in.,How ya doin'?,Monica
2,S02E16,Scene_10,Scene: Chandler and Joey's apartment. Chandler and Joey are returning from their brunch.,Can we drop this? I am not interested in the guy's apartment.,"Chandler, Joey"
2,S02E16,Scene_11,Scene: Mr. Geller's birthday party. Mr. and Mrs. Geller enter looking particularly refreshed. Monica follows looking rather pale.,"Mon, Mon, are you OK?","Monica, Ross"
2,S02E16,Scene_12,Scene: Mr. Geller's birthday party. Monica and Richard are alone in the kitchen.,Hey there.,"Monica, Ross"
2,S02E16,Scene_13,Scene: Tattoo parlor. Rachel is showing Phoebe her tattoo.,"Oh that looks so good, oh I love it.","Phoebe, Rachel"
2,S02E16,Scene_14,Scene: Chandler and Joey's apartment. Chandler is at the bar and Joey enters.,Hey.,"Chandler, Joey"
2,S02E16,Scene_15,Scene: Monica and Rachel's apartment. Monica and Richard are setting the table.,"So, are you sorry that I told them?","Monica, Phoebe, Rachel, Ross"
2,S02E16,Scene_16,Scene: Chandler's apartment. Chandler and Joey are playing foosball for the table.,"Get out of the corner. Pass it, pass it.","Chandler, Joey"
2,S02E16,Scene_17,Scene: Chandler's apartment. The whole gang is helping Joey pack.,"Hey, you guys are still gonna come visit me, right?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E17,Scene_01,Unknown,"The One Where Eddie Moves In

Originally written b",
2,S02E17,Scene_02,Scene: Joey's new apartment. Everyone but Chandler is there. Joey has decorated the place with tons of tacky stuff.,Huh? So whaddya think? Casa de Joey. Huh? I decorated it myself.,"Joey, Monica, Phoebe, Rachel, Ross"
2,S02E17,Scene_03,"Scene: Central Perk. Monica, Chandler, and Ross are seated. Rachel is walking over with coffee and a piece of pie.","OK, here we go. Honey, I'm sorry, they were all out of apple pie, someone just got the last piece.","Chandler, Phoebe, Rachel, Ross"
2,S02E17,Scene_04,Scene: Monica and Rachel's apartment. Monica is outside the bathroom yelling at Ross who's in the bathroom.,"Damnit Ross, get your butt out of the bathroom.","Monica, Rachel, Ross"
2,S02E17,Scene_05,Scene: Chandler's apartment. Chandler is sitting on the bar wearing huge dog-slippers,"So, whaddya say boys, should I call him? [squeezes the ear of one of the slippers and it barks] Well, ya know what they say. Ask your slippers a question... you're going crazy.","Chandler, Joey"
2,S02E17,Scene_06,Scene: Central Perk. Joey is sitting between Monica and Phoebe.,But I thought you wanted to live by yourself.,"Joey, Monica, Phoebe"
2,S02E17,Scene_07,Scene: Chandler's apartment. Chandler is sitting between Rachel and Ross.,"I'm telling you, there's no way he's moving back.","Chandler, Rachel, Ross"
2,S02E17,Scene_08,Scene: Recording studio. Phoebe is getting ready to record Smelly Cat.,"OK Phoebe, you ready to try one?",Phoebe
2,S02E17,Scene_09,Scene: Monica and Chandler's apartment. Ross is on the phone.,"No, there is no way he was a velociraptor. No Tony, look at the cranial ridge, OK. If Dino was a velociraptor, he would have eaten the Flintstones. Yeah, yeah. [Monica comes out of her room] Oh, were you takin' a nap?","Monica, Ross"
2,S02E17,Scene_10,"Scene: Chandler's apartment. Chandler is sitting on the bar, bouncing a ball against the door. Joey walks in right as he throws the ball and catches it.",Hey.,"Chandler, Joey"
2,S02E17,Scene_11,"Scene: Monica and Rachel's apartment. Monica, Rachel, and Ross are there.",I can't believe he has a new roommate. Who is this guy?,"Monica, Phoebe, Rachel, Ross"
2,S02E17,Scene_12,Scene: Chandler and Eddie's apartment. Joey stops by. Chandler is reading the paper and Eddie is fixing eggs.,"Hi Joey, what's goin' on man?","Chandler, Joey"
2,S02E17,Scene_13,Scene: Monica and Rachel's apartment. Ross and Monica are fighting over the remote.,I wanna watch Entertainment Tonight.,"Monica, Rachel, Ross"
2,S02E17,Scene_14,"Scene: Central Perk. Ross, Rachel, and Monica are hanging out.",Hey.,"Monica, Phoebe, Rachel, Ross"
2,S02E17,Scene_15,Scene: Chandler and Eddie's apartment.,"Hey Eddie, you uh, wanna play some foosball?",Chandler
2,S02E17,Scene_16,Scene: Central Perk. Phoebe is performing Smelly Cat.,"[singing] Smelly cat, smell-ly cat, what are they feeding you? Everybody.","Chandler, Joey, Monica, Phoebe, Rachel"
2,S02E18,Scene_01,Unknown,"The One Where Dr. Remore Dies

Originally written ",
2,S02E18,Scene_02,Scene: Monica and Rachel's apartment. Everyone except Ross is there watching Days of Our Lives.,Oh Drake.,"Chandler, Joey, Monica, Rachel, Ross"
2,S02E18,Scene_03,Scene: Chandler and Eddie's apartment. Chandler is at the foosball table trying to get Phoebe to play a game with him.,"Phoebs, play with meeee.","Chandler, Phoebe"
2,S02E18,Scene_04,Scene: Chandler and Eddie's apartment. Chandler and Eddie are talking.,"That's good, that's good. So, so, so who broke up with who?",Chandler
2,S02E18,Scene_05,"Scene: Central Perk. Phoebe is singing. Monica, Richard, Ross, and Rachel are listening.","And a crusty old man said I'll do what I can and the rest of the rats played moroccas. That's it, thanks, good night.","Monica, Phoebe, Rachel, Ross"
2,S02E18,Scene_06,Scene: Chandler and Eddie's apartment. Chandler is there. There's a knock at the door. He answers it to see a young woman holding a fishtank.,Hi.,Chandler
2,S02E18,Scene_07,Scene: Central Perk. Joey enters with several magazines and runs up to Phoebe.,"Phoebs, check it out, check it out, check it out, check it out.","Joey, Phoebe"
2,S02E18,Scene_08,Scene: At a writer's desk. The writer is working on a script for Days of Our Lives.,"Makes up most of his lines. Son-of-a-. Yeah, well, write this jerkweed.",
2,S02E18,Scene_09,Scene: Joey's apartment. The next script is being delivered.,"I fall down an elevator shaft? What the hell does this mean, I fall down an elevator shaft?",Joey
2,S02E18,Scene_10,"Scene: Monica and Rachel's apartment. Monica, Richard, Ross, and Rachel are returning.","Well it wasn't that many guys. I mean, if you consider how many guys there actually are, it's a very small percentage.","Monica, Rachel, Ross"
2,S02E18,Scene_11,Scene: Chandler and Eddie's apartment.,"Eddie, I didn't sleep with your ex-girlfriend.",Chandler
2,S02E18,Scene_12,Scene: Monica and Rachel's apartment. Monica and Richard are in Monica's bedroom.,That's it? That's the giant number you were afraid to tell me?,"Monica, Rachel, Ross"
2,S02E18,Scene_13,Scene: Monica and Rachel's apartment. All but Joey are present.,"So, when I woke up this morning, he'd stolen all the insoles out of my shoes.","Chandler, Monica, Phoebe, Rachel, Ross"
2,S02E18,Scene_14,Scene: Joey's apartment. Everyone is outside knocking.,C'mon.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E18,Scene_15,Scene: Chandler and Eddie's apartment.Chandler walks in to see Eddie holding a tray of cookies.,Uhhhaahh.,Chandler
2,S02E18,Scene_16,Scene: Monica and Rachel's apartment.,Hey.,Ross
2,S02E19,Scene_01,Unknown,"The One Where Eddie Won't Go

Originally written b",
2,S02E19,Scene_02,Scene: Chandler's bedroom. Chandler is sleeping and Eddie is there watching him.,Hey Eddie. Daahh!! What're you doin' here?,Chandler
2,S02E19,Scene_03,"Scene: Central Perk. Monica and Rachel are there, Joey enters wearing an old looking hat.",Hey.,"Joey, Monica, Phoebe, Rachel"
2,S02E19,Scene_04,Scene: Estelle Leonard Talent Agency.Joey is there.,Don't worry about it already. Things happen.,Joey
2,S02E19,Scene_05,"Scene: Central Perk. Monica, Phoebe, and Rachel are there. Rachel has just finished reading the book.","Oh, God, oh, God, I mean it's just so.","Monica, Phoebe, Rachel, Ross"
2,S02E19,Scene_06,Scene: Joey's apartment. Joey and Ross enter.,What is it?,"Joey, Ross"
2,S02E19,Scene_07,"Scene: Chandler's apartment. Chandler peeks in the door. He doesn't see Eddie so he enters, breathing a sigh of relief. Eddie pops up from behind the bar.",Hey pal.,Chandler
2,S02E19,Scene_08,Scene: Central Perk. Joey goes up to the bar to order.,"Hey Gunther, let me get a lemonade to go.",Joey
2,S02E19,Scene_09,Scene: Monica and Rachel's apartment. Chandler is sleeping on the couch. Monica walks by and starts watching him.,Daaahhhh!,"Chandler, Monica"
2,S02E19,Scene_10,Scene: Chandler's apartment. Chandler is returning from Monica and Rachel's with his bedding. Eddie is standing at the bar with his dehydrator and loads of fruit.,"Hey man, check it out, I got some great stuff to dehydrate here. I got some grapes, got some apricots, I thought it would be really cool to see what happens with these water balloons.",Chandler
2,S02E19,Scene_11,Scene: Joey is at the cab driver interview.,"All the way to the airport huh? You know that's over 30 miles, that's gonna cost you about so bucks.",Joey
2,S02E19,Scene_12,"Scene: Monica and Rachel's apartment. Monica, Rachel, and Phoebe are sitting around the coffee table.","Ok, question number 28, have you ever allowed a lighning bearer to take your wind? I would have to say no.","Monica, Phoebe, Rachel"
2,S02E19,Scene_13,Scene: Joey's apartment. Joey is watching movers take all his stuff away.,"Oh hey uh, be careful with that 3-D last supper, Judas is a little loose.","Joey, Ross"
2,S02E19,Scene_14,Scene: Central Perk. Monica and Phoebe are sitting ignoring each other. Rachel walks up with two pieces of cake.,Here are your cakes.,"Chandler, Monica, Phoebe, Rachel"
2,S02E19,Scene_15,Scene: Hallway outside Chandler and Joey's apartment. Eddie walks up.,May I help you?,"Chandler, Joey"
2,S02E19,Scene_16,Scene: Chandler and Joey's apartment. They are hauling out the porcelain dog from Joey's room. Chandler is holding the dog by the rear in a rather interesting position.,"Hey look, are we gonna have to bring this out every time Ross comes over?","Chandler, Joey"
2,S02E20,Scene_01,Unknown,"The One Where Old Yeller Dies

Originally written ",
2,S02E20,Scene_02,"Scene: Monica and Rachel's apartment. Phoebe enters to see Monica, Richard, Ross, and Rachel tearfully watching TV.",Hey. Watcha guys doin?,"Monica, Phoebe, Rachel, Ross"
2,S02E20,Scene_03,Scene:Monica and Rachel's apartment. Richard is on the balcony smoking and Monica is on the phone.,"Hey, have you guys eaten, because uh, Richard and I just finished and we've got leftovers... Chicken and potatoes... What am I wearing?...Actually, nothing but rubber gloves.","Chandler, Joey, Monica"
2,S02E20,Scene_04,Scene: Ross's apartment. Ross is holding Ben.,"[smells Ben's butt] No no, you're fine, you're fine.",Ross
2,S02E20,Scene_05,Scene: Central Perk. Monica and Rachel are there. Phoebe enters carrying video tapes.,Hey.,"Chandler, Joey, Monica, Phoebe, Rachel"
2,S02E20,Scene_06,Scene: Monica and Rachel's apartment. Carol and Susan are dropping off Ben.,"So your first whole weekend without Ben, what're you guys gonna do?","Chandler, Joey, Monica, Ross"
2,S02E20,Scene_07,Scene: Central Perk. Rachel is working. Ross enters with Ben.,"Hi, we're visitiing. It's Ben and his da-da. Da-da. Can you say da-da? Look, I'm gonna tell your momies you said it anyway so you might as well try.","Rachel, Ross"
2,S02E20,Scene_08,Scene: Monica and Rachel's apartment. Monica and Richard are there. Phoebe enters.,Hey.,"Chandler, Monica, Phoebe, Rachel, Ross"
2,S02E20,Scene_09,"Scene: Monica and Rachel's apartment. Monica is in the kitchen, Phoebe enters.",Hey. Oh thanks for the great movie tip.,"Monica, Phoebe"
2,S02E20,Scene_10,Scene: Chandler and Joey's apartment. Chandler and Joey are playing Richard at foosball.,Kick save and... denied.,"Chandler, Joey, Monica"
2,S02E20,Scene_11,Scene: Ross's apartment. Rachel is changing Ben's diaper under Ross's supervision.,"Ok, and then you take the poopie diaper and you put it in the poopie diaper pail.","Rachel, Ross"
2,S02E20,Scene_12,Scene: Monica and Rachel's apartment. Phoebe is watching Bert and Ernie with Ben.,"Oh wow, look at this nice deep hole I've been digging. Hey Bert, isn't this a nice hole here. Hey.",Phoebe
2,S02E21,Scene_01,Unknown,"The One With the Two Bullies

Originally written b",
2,S02E21,Scene_02,Scene: Monica and Rachel's apartment. Everyone is there. Monica is watching stock prices on a business channel.,"Hey Monica, why are we watchin' the business channel?","Joey, Monica, Phoebe, Rachel, Ross"
2,S02E21,Scene_03,Scene: Central Perk. Chandler and Ross enter in sweats carrying rackets.,"Man, I am so beat.","Chandler, Ross"
2,S02E21,Scene_04,Scene: Monica and Rachel's apartment. Joey and Rachel are sitting there and Monica walks in.,"Hey, how'd the interview go?","Chandler, Joey, Monica, Rachel, Ross"
2,S02E21,Scene_05,Scene: Phoebe's dad's house. Phoebe pulls up in the cab with Rachel and Joey in the back.,"See, didn't I tell ya these pillows would be a good idea?","Joey, Phoebe, Rachel"
2,S02E21,Scene_06,Scene: Central Perk. Chandler and Ross are sitting at the couch.,Hey.,"Chandler, Ross"
2,S02E21,Scene_07,Scene: Back in the cab in front of Phoebe's dad's house.,"Hey Phoeb's, I think you're good to go.","Joey, Phoebe, Rachel"
2,S02E21,Scene_08,"Scene: Monica and Rachel's apartment. Joey is eating breakfast, Rachel has just gotten up, and Monica is on the phone.",I wanna buy 5 shares of SGJ and I wanna buy them now. C'mon time is money my friend. Thank you. Wooo.,"Joey, Monica, Phoebe, Rachel"
2,S02E21,Scene_09,"Scene: Chandler and Joey's apartment. Ross is sitting at the bar, Chandler serves up two mugs of hot water.",Your cappucino sir.,"Chandler, Joey, Ross"
2,S02E21,Scene_10,Scene: Outside Monica and Rachel's apartment. Rachel is returning.,[Opens the door] I need to borrow a hundred bucks.,"Monica, Rachel"
2,S02E21,Scene_11,Scene: Phoebe's dad's house. Phoebe is returning the dog who is bandaged up and has a plastic cone around it's neck.,Hi.,Phoebe
2,S02E21,Scene_12,Scene: Central Perk. Chandler and Ross are sitting on the couch nervously.,"Well we did it, we're here. We are standing our ground. How long does a cup of coffee take?","Chandler, Ross"
2,S02E21,Scene_13,Scene: Central Perk. The four guys are returning after getting the hat back.,"God, that was, that was amazing, that was incredible. You guys, you guys kicked butt.","Chandler, Ross"
2,S02E21,Scene_14,"Scene: The 50's theme cafe. Monica is working the grill, the rest are at a table.",Look at her.,"Chandler, Joey, Phoebe, Rachel"
2,S02E22,Scene_01,Unknown,"The One With the Two Parties

Originally written b",
2,S02E22,Scene_02,"Scene: Moondance Diner. Ross, Phoebe, Joey, and Chandler are sitting at the counter, Monica is working. Monica is wearing her costume, including big fake breasts.","So, I'll get candles and my mom's lace tablecloth, and since it's Rachel's birthday, I mean, we want it to be special, I thought I'd poach a salmon.","Chandler, Joey, Monica, Phoebe, Ross"
2,S02E22,Scene_03,"Scene: Central Perk. Chandler, Ross, Joey, Phoebe, and Monica are planning Rache's birthday party.","I talked to Rachel's sisters, neither of them can come.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E22,Scene_04,"Scene: Monica and Rachel's apartment. Chandler, Joey, Monica, and Phoebe are setting up for the party.","Ok, here are the birthday candles. Where's the birthday cake?","Chandler, Joey, Monica, Phoebe"
2,S02E22,Scene_05,Scene: Later on in the hallway between the apartments. Chandler is showing people to the parties.,"Alright you guys are off to party number one [ushers 3 guys into Monica's apartment] and you, you are off to party number two [ushers four women into his apartment. Two guys try to follow and Chandler blocks them and shoos them off to Monica's apartment] Alright fellas, let's keep it movin', let' keep it movin.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E22,Scene_06,Scene: The hallway after the party. Rachel is sitting there.,"[running out of his apartment after a girl] Ok, ok, you can be shirts and I'll be skins. I'll be skins. [sits down beside Rachel] Hey, how you holdin' up there, tiger? Oh, sorry, when my parents were getting divorced I got a lot of tigers. Got a lot of champs, chiefs, sports, I even got a governor.","Chandler, Rachel"
2,S02E22,Scene_07,Scene: Monica's party. She is seeing off the last of the guests.,"Ok, thanks for coming, I hope you guys had fun.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E22,Scene_08,Scene: Monica and Rachel's apartment. Close up of the flan on the table with birthday candles.,"Ok everybody, it's time for flan.","Chandler, Joey, Monica, Phoebe, Rachel"
2,S02E23,Scene_01,Unknown,"The One With the Chicken Pox

Originally written b",
2,S02E23,Scene_02,"Scene: Central Perk. Rachel, Monica, Joey, and Chandler are there.","Ok, Chandler, Mon, there's only one bananna nut muffin left.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E23,Scene_03,Scene: Monica and Rachel's apartment. Monica and Richard are in her bedroom.,"Honey, you made the bed again. I told you, you don't have to do that. This isn't camp.",Monica
2,S02E23,Scene_04,Scene: Chandler's office. Joey is there.,"Hey, look Joey, I'm just saying if you need something to hold you over, I can get you a job right here as an entry level processor.","Chandler, Joey"
2,S02E23,Scene_05,Scene: Monica and Rachel's apartment. Monica and Rachel are doing Phoebe's makeup.,"Oh, this lipstick looks just great on you.","Monica, Phoebe, Rachel"
2,S02E23,Scene_06,Scene: Monica and Rachel's apartment. Ryan is walks up to the door and knocks.,Come in.,Phoebe
2,S02E23,Scene_07,Scene: Chandler's office. Joey enters.,Hey.,"Chandler, Joey"
2,S02E23,Scene_08,Scene: Monica and Rachel's apartment. Phoebe and Ryan are playing Monopoly.,You know what makes the itching even worse?,"Phoebe, Rachel, Ross"
2,S02E23,Scene_09,Scene: Chandler's office building. Joey and Jeannie are talking.,"You and Milton have to join us on the boat. Karen'll pack a lunch, you'll bring the kids, we'll make a day of it.","Chandler, Joey"
2,S02E23,Scene_10,Scene: Monica and Rachel's apartment. Monica enters her bedroom with a roll of duct tape. Richard is sitting on the bed.,"Ooh, duct tape. Was I supposed to bring something too?",Monica
2,S02E23,Scene_11,"Scene: Chandler's office. Chandler is asleep in his chair holding a paper in one hand and a pen in the other. Joey walks in, waking up Chandler who covers by pretending to write on the paper.",Hey. Mr. Douglas is looking for you.,"Chandler, Joey"
2,S02E23,Scene_12,Scene: Monica and Rachel's apartment. Rachel and Ross are in the kitchen. Phoebe is sitting at the couch with oven mits on her hands.,Can I please take these off? I swear I won't scratch.,"Phoebe, Rachel, Ross"
2,S02E23,Scene_13,Scene: Monica and Rachel's apartment. Richard and Monica are in bed.,"Monica, wake up. Monica.",Monica
2,S02E23,Scene_14,"Scene: Central Perk. Phoebe, Rachel, Ross, and Ryan are there. Ryan is in uniform, getting ready to leave.","So uh, Ryan, were you shipping off to?","Phoebe, Rachel, Ross"
2,S02E23,Scene_15,Scene: Central Perk. Rachel is closing. Ross walks in in a uniform.,"Oh I'm sorry, we're clo-... Hey sailor.","Rachel, Ross"
2,S02E24,Scene_01,Unknown,"The One With Barry and Mindy's Wedding

Originally",
2,S02E24,Scene_02,"Scene: Central Perk, the whole gang is there as Joey enters","Hey Joey, how'd the audition go?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E24,Scene_03,Scene: continued from earlier,"Hey, what did your agent say?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E24,Scene_04,"Scene: Monica and Rachel's, Phoebe, Monica, and Richard are there","(entering from Rachel's bedroom) Come on out, honey! I'm telling you look good! (turns around, and under his breath, to the rest of the guys) Tell her she looks good, tell her she looks good.","Chandler, Monica, Phoebe, Rachel, Ross"
2,S02E24,Scene_05,"Scene: Monica and Rachel's, Richard and Monica are playing with Ben.","(holding up a blanket) Where's Benny? (drops the blanket) There he is! (does it again) Where's Benny, there he is.",Monica
2,S02E24,Scene_06,"Scene: Chandler and Joey's, Chandler, Joey, and Phoebe are there, Chandler is talking to his new friend on the internet.","Come on, Chandler, I want this part soo much. (Chandler ignores him) Just one kiss, I won't tell anyone.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
2,S02E24,Scene_07,"Scene: Barry and Mindy's wedding, Monica and Richard are standing in the lobby","So, I read this article in the paper the other day that says you're not supposed to throw rice at weddings, because when pigeons eat rice it kills them.",Monica
2,S02E24,Scene_08,"Scene: later the bridesmaids and ushers are getting ready to start, Ross is looking for Rachel","Hey, there.","Rachel, Ross"
2,S02E24,Scene_09,"Scene: after the wedding, Ross and Rachel are in the lobby",Why the hell didn't you tell me!,"Rachel, Ross"
2,S02E24,Scene_10,"Scene: Chandler and Joey's, Phoebe, Chandler, and Joey are there, Joey is on the phone.","Angela? Joey Tribiani. Listen, what are ya doing tonight. I know your seeing that guy I was thinking maybe you could bring him.....Hello? Hello? (picks up a statue of an Indian and walks into","Chandler, Joey, Phoebe"
2,S02E24,Scene_11,"Scene: at Barry and Mindy's reception, Monica and Richard are sitting at a table, and Monica is trying to throw a piece of candy into his mouth.","Okay, one more, please. Come on, I'm gonna get it in this time, I will.","Monica, Rachel, Ross"
2,S02E24,Scene_12,"Scene: later, Richard and Monica are dancing","Okay, I'll do it.",Monica
2,S02E24,Scene_13,"Scene: Central Perk, Chandler, Rachel, Ross, Joey, and Phoebe are there waiting for Chandler's cyberchick to arrive","Where is she, Where is she? (grabs Rachel) Oh, hey, I have a question, where is she?","Chandler, Phoebe, Rachel, Ross"
2,S02E24,Scene_14,"Scene: Chandler and Joey's, Joey is reading a script as Ross enters","All right I've been feeling incredibly guilty about this, because I wanna be a good friend, and dammit I am a good friend. So just, just shut up and close your eyes (kisses Joey).","Joey, Ross"
3,S03E01,Scene_01,Unknown,"The One With the Princess Leia Fantasy

Written by",
3,S03E01,Scene_02,"Scene Central Perk, the whole gang is entering",I'm tellin' ya that girl totally winked at me.,"Chandler, Joey"
3,S03E01,Scene_03,"Scene: Rachel and Monica's, Phoebe, Ross, and Rachel are eating breakfast.",I have to say Tupolo Honey by Van Morrison.,"Phoebe, Rachel, Ross"
3,S03E01,Scene_04,"Scene: Chandler and Joey's, Joey is coming in from the bedroom",Morning.,"Chandler, Joey"
3,S03E01,Scene_05,"Scene: Rachel and Monica's, Monica is entering from the bathroom.","God, look what I found in the drain.","Joey, Monica, Phoebe, Rachel, Ross"
3,S03E01,Scene_06,"Scene: Ross's bedroom, Ross is working and Rachel is reading a book in bed","(she leans over and kisses him on the cheek) Honey, I was wondering....","Rachel, Ross"
3,S03E01,Scene_07,"Scene: Central Perk, Phoebe and Rachel are there","Yeah, oh, Princess Leia and the gold bikini, every guy our age loved that.","Monica, Phoebe, Rachel, Ross"
3,S03E01,Scene_08,"Scene: Chandler and Joey's, Joey is watching Wheel of Fortune, the puzzle is showing _oun_ Rush_ore.",Hey!,"Chandler, Joey"
3,S03E01,Scene_09,"Scene: Monica and Rachel's, Rachel and Ross are entering",How could you have told her?,"Rachel, Ross"
3,S03E01,Scene_10,"Scene: Monica's bedroom, Phoebe is trying to relax her.","( in a soothing voice) Relax every muscle in your body. Listen to the plinky-plunky music. Okay, now close you eyes, and think of a happy place. Okay, tell me your happy place.","Monica, Phoebe"
3,S03E01,Scene_11,Scene: Chandler and Joey's,"So, I hear, you hate me!",Joey
3,S03E01,Scene_12,"Scene: Central Perk, Rachel and Monica are entering","(crying) So, I went down to the post office, and it turns out it was those videos that I ordered for Richard about the Civil War. He loved the Civil War.","Chandler, Monica, Phoebe, Ross"
3,S03E01,Scene_13,"Scene: Chandler and Joey's, Joey and Janice are returning from their DAY OF FUN!",We're baack!,"Chandler, Joey"
3,S03E01,Scene_14,"Scene: Rachel and Monica's, Monica is watching the Civil War videos","April Twelve, Eighteen hundred, Sixty-One (Monica lights Richard's cigar butt), 4:30 A.M. on Tuesday, the United States garrison at Fort Sumter was fired upon (knock on door) it is now under bombardment by....",Monica
3,S03E01,Scene_15,"Scene: Ross's bedroom, Ross is humming the Star Wars theme. Rachel enters, with her hair done up like Princess Leia's, and wearing a belly dancer's outfit, to simulate the gold bikini thing.","Okay, here we go. I'm Jabba's prisoner, and you have a really weird look on your face. What? Honey, what is it? Did I get it wrong? Did I get the hair wrong? What? Did you just picture it differently? What? What?","Rachel, Ross"
3,S03E02,Scene_01,Unknown,"The One Where No-one's Ready

Written by: Ira Unge",
3,S03E02,Scene_02,"Scene: Rachel and Monica's, everyone is getting ready to go to a banquet","All right they got water, orange juice, and what looks like cider. (takes a glass from the fridge.)","Chandler, Joey, Rachel, Ross"
3,S03E02,Scene_03,Scene: Monica and Rachel's. Ross is acting nervous,What's a matter Ross? What you're nervous about your speech?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
3,S03E02,Scene_04,"Scene: Monica and Rachel's, continued from earlier",He's seeing someone. I can't believe he's seeing someone.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
3,S03E02,Scene_05,Scene: At the banquet,Wow! What a pleasure.,"Chandler, Ross"
3,S03E03,Scene_01,Unknown,"The One With the Jam

Written by: Wil Calhoun",
3,S03E03,Scene_02,"Scene: Chandler and Joey's, Chandler is sitting reading a book and hears the bed in Joey's room creaking, and does a 'Oh no, not again' look on his face.",(from bedroom) WHOAA!!,"Chandler, Joey"
3,S03E03,Scene_03,"Scene: Monica and Rachel's, Ross and Rachel are entering","Hey, look at me. I'm making jam, been at it since 4 o'clock this morning.","Chandler, Joey, Monica, Rachel, Ross"
3,S03E03,Scene_04,"Scene: Street, Phoebe is being followed by some guy, as they pass a flower vendor. Phoebe turns around and the guy quickly picks up some flowers and continues following her.","(turns around) Um, that's it. No. Hey! You! J. Crew guy. Yeah. Why have you been following me? I mean, all week long everywhere I look there's you.",Phoebe
3,S03E03,Scene_05,"Scene: Monica and Rachel's, Ross and Rachel are entering",Mon?,"Chandler, Rachel, Ross"
3,S03E03,Scene_06,"Scene: Central Perk, Joey is putting jam on his muffin, lots of jam",Remember when you where a kid and your Mom would drop you off at the movies with a jar of jam and a little spoon?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
3,S03E03,Scene_07,"Scene: Chandler's bedroom, Janice and him are cuddling",Night-night Bing-a-ling.,Chandler
3,S03E03,Scene_08,"Scene: Central Perk, Malcom is giving Phoebe all of his spy stuff",Here's my binoculars.,Phoebe
3,S03E03,Scene_09,"Scene: Monica and Rachel's, Joey is eating jam straight out of the jar, and Chandler is staring at him in amazement. Joey offers him some.","No, that's all right. I just had a jar of mustard.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
3,S03E03,Scene_10,Scene: Central Perk,"Oh my God, what happened? (points to the cast on Janice's wrist)",Rachel
3,S03E03,Scene_11,"Scene: Subway station, Phoebe is following Malcom by finding behind the pillars until she comes up to one with a wire mesh garbage can next to it. Malcom stops and starts walking the other way and passes Phoebe, who quick tries to hide behind the garbage can. But, Malcom sees her.",Phoebe?,Phoebe
3,S03E03,Scene_12,"Scene: Monica and Rachel's, Joey is entering",Hey.,"Joey, Monica"
3,S03E03,Scene_13,"Scene: Monica and Rachel's, Joey is finishing off the last of the jam","I called the sperm bank today, they haven't sold a single unit of Tribianni. Nobody wants my product. I mean, I-I-I don't get it (tries to drink the rest of the jam out of the jar and gets it all over his face, on his chin, nose, etc.) Maybe if they met me in person.","Chandler, Joey, Rachel, Ross"
3,S03E04,Scene_01,Unknown,"The One With The Metaphorical Tunnel

Written by: ",
3,S03E04,Scene_02,Scene: Monica and Rachel's: everyone is there and they are watching an info-mercial that stars Joey.,"Welcome everybody, welcome to Amazing Discoveries!","Chandler, Joey, Phoebe, Rachel, Ross"
3,S03E04,Scene_03,"Scene: Central Perk, Chandler, Monica, Janice are sitting on the couch, and Phoebe is sitting next to them in the chair.","Well, it's official there are no good movies.","Chandler, Joey, Monica, Phoebe"
3,S03E04,Scene_04,"Scene: Monica and Rachel's, Carol and Susan are dropping off Ben","There's my boy! Here's my boy! And here's his Barbi (Ben is holding a Barbi doll) What's ah, what's my boy doing with a Barbi?","Chandler, Joey, Monica, Rachel, Ross"
3,S03E04,Scene_05,"Scene: Central Perk, Phoebe's beeper is going off","Oh, it's your audition from this morning. Can I use the phone again?","Joey, Phoebe, Rachel"
3,S03E04,Scene_06,"Scene: Chandler and Joey's, Chandler and Janice are having dinner","So, how come you wanted to eat in tonight?",Chandler
3,S03E04,Scene_07,"Scene: Monica and Rachel's, Monica and Rachel are comforting Chandler","Honey, this will help. (hands him a tub of ice cream)","Chandler, Monica, Rachel"
3,S03E04,Scene_08,"Scene: Monica and Rachel's, Ross is still trying to get Ben to play with something other than the Barbi doll.","Guess who's here. It's the toughest guy in toy land, Ben. (singing) 'A real American hero. I'm G.I. Joe!' Drop the Barbi, drop the Barbi.","Joey, Phoebe, Rachel, Ross"
3,S03E04,Scene_09,"Scene: A grocery store that Janice shops in. Chandler is on purpose, accidentally bumping into her.","(to butcher) No, thank you. (Chandler makes a sound and she notices him) Chandler!",Chandler
3,S03E04,Scene_10,"Scene: Central Perk, Joey and Phoebe are there","Okay, so we got some more good rejections, lots of stuff to work on.","Joey, Phoebe"
3,S03E04,Scene_11,"Scene: Chandler and Joey's, Chandler is laying on the counter and Rachel and Monica are comforting him again.","....And then I just, you know, threw the bag of barley at her, and ran out of the store.","Chandler, Monica, Rachel"
3,S03E04,Scene_12,"Scene: Monica and Rachel's, Carol and Susan are picking up Ben, while Monica is pouring chocolate syrup, lots of it, into her ice cream.",G. I. Joe. G. I. Joe?!,"Monica, Ross"
3,S03E04,Scene_13,"Scene: It's an old home movie of the Geller's backyard, young Ross is dressed up as Bea, and pouring himself/herself some tea.",[Scene: It's an old home movie of the Geller's bac,
3,S03E05,Scene_01,Unknown,"The One With Frank Jr.

Written by: Scott Silveri ",
3,S03E05,Scene_02,"Scene: Chandler and Joey’s, there is lumber all over the apartment",(entering) Hey!,"Chandler, Joey"
3,S03E05,Scene_03,"Scene: Outside Central Perk, Phoebe is pacing back and forth waiting for someone.",(joining Phoebe outside) Hey Pheebs.,"Phoebe, Rachel"
3,S03E05,Scene_04,Scene: inside Central Perk,Does anyone else think David Copperfield is cute?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
3,S03E05,Scene_05,"Scene: Chandler and Joey’s, Joey is drilling a hole in the wall and the drill comes out the other side really close to Chandler’s head. Chandler then rushes out to talk to Joey.","Oh, I’m sorry. Did I get ‘ya?","Chandler, Joey"
3,S03E05,Scene_06,"Scene: Monica and Rachel’s, Joey is entering",Hey! Where ‘ya headin’ in those pants? 1982?,"Joey, Monica"
3,S03E05,Scene_07,"Scene: Phoebe’s, Frank and her, are sitting on the counh, watching TV","(sits up) Oh, ew!",Phoebe
3,S03E05,Scene_08,"Scene: Central Perk, Ross is working on his list","Okay, I’ve got three of my five.","Chandler, Rachel, Ross"
3,S03E05,Scene_09,"Scene: Phoebe’s, Frank is melting a plastic spoon.","Okay so, by melting, you meant melting.",Phoebe
3,S03E05,Scene_10,"Scene: Monica and Rachel’s, Phoebe is eating breakfast with Monica while Frank is playing with num-chucks on the balcony",What kind of karate is that?,"Chandler, Joey, Monica, Phoebe"
3,S03E05,Scene_11,"Scene: Phoebe’s, Phoebe and Frank are watching TV.",Whoa! Big octopus.,Phoebe
3,S03E05,Scene_12,"Scene: Monica and Rachel’s bathroom, Joey and Monica are admiring the new floor.",It’s beautiful! It’s like the first bathroom floor there ever was. (Chandler tries to go to the bathroom) Whoa! Are you going in there for?,"Chandler, Joey, Monica, Rachel, Ross"
3,S03E05,Scene_13,"Scene: Healing Hands Inc. (Phoebe’s work), Frank is being ushered in, by the arm, to the room Phoebe is in by another girl.","Ow!-Ow!-Ow! Ow! Ow! Ow! Ow! Ow! Ow! Y'know, ow!",Phoebe
3,S03E05,Scene_14,"Scene: Chandler and Joey’s, everyone is there, helping to lift the entertainment center into place","Okay, on three. One....Two....","Chandler, Joey, Phoebe, Rachel, Ross"
3,S03E05,Scene_15,"Scene: Central Perk, Rachel is serving some guy coffee.","Okay sir, um-mm, let see if I got this right. Ah, so this is a half-caf, double tall, easy hazel nut, non-fat, no foam, with whip, extra hot latte, right? (the guy nods) Okay, great. (she starts to walk away and under her breath) You freak.","Monica, Rachel, Ross"
3,S03E05,Scene_16,"Scene: Chandler and Joey’s, they are admiring the entertainment center",Y'know what?,"Chandler, Joey"
3,S03E06,Scene_01,Unknown,"The One With The Flashback

Written by: Marta Kauf",
3,S03E06,Scene_02,"Scene: Central Perk, the whole gang is there including Janice.",Janice has a question. Who of the six of you has sleep with the six of you?,"Joey, Phoebe, Rachel, Ross"
3,S03E06,Scene_03,"Scene: Monica and Phoebe’s, three years earlier, Phoebe, Monica, and Ross are there","Oh, that is so unfortunate.","Chandler, Monica, Phoebe, Ross"
3,S03E06,Scene_04,"Scene: Chandler’s, Chandler is interviewing a potential roommate.","Soo, ah, Eric, what kind of photography do ya do?",Chandler
3,S03E06,Scene_05,"Scene: Chandler’s, Chandler is interviewing Joey.","(running around the apartment pointing out things) Bedroom. Bathroom. Living room. This right here is the kitchen, and thanks for coming by, (opens door) Bye-bye.","Chandler, Joey"
3,S03E06,Scene_06,"Scene: the hallway, Monica is coming up the stairs.","Well okay Jerry, thanks for stopping by.","Chandler, Joey, Monica"
3,S03E06,Scene_07,"Scene: A bar, Chandler is entering.","Hey, Mon.","Chandler, Monica, Rachel"
3,S03E06,Scene_08,"Scene: Monica and Phoebe’s, Ross is on the phone, as Phoebe is walking by carrying a lamp.","No real-, honey, really it’s fine, just g-go with Susan. Really, I, no, I think girls night out is a great idea. Okay, okay, bye","Monica, Phoebe, Ross"
3,S03E06,Scene_09,"Scene: the hallway, Joey is moving in, Monica is leaving.","Hi, again.","Chandler, Joey, Monica"
3,S03E06,Scene_10,Scene: continued from earlier.,Oh my God!!! What are you doing?!!,"Joey, Monica"
3,S03E06,Scene_11,"Scene: Monica and Phoebe’s, Monica is vacuuming.",Pheebs?,"Monica, Phoebe"
3,S03E06,Scene_12,"Scene: Chandler and Joey's, (now) Joey is watching Baywatch, as Chandler enters from his bedroom.","So ah, whatcha watching?","Chandler, Joey"
3,S03E06,Scene_13,"Scene: Monica’s, Monica is coming out of the bathroom wearing nothing but a towel, as Chandler is entering.","Well, hello!","Chandler, Monica"
3,S03E06,Scene_14,"Scene: the bar, Ross is entering, Phoebe is at the bar, they are the only two in the place.",(all depressed) Hi. Where is everybody?,"Phoebe, Ross"
3,S03E06,Scene_15,"Scene: Monica’s, Chandler and Monica are still hugging each other.","Umm, this is nice.","Chandler, Monica"
3,S03E06,Scene_16,"Scene: the bar, Phoebe is still hugging Ross.","Maybe this would’ve happened if I’d been more nurturing, or I’d paid more attention, or I... had a uterus. I can’t believe this!","Chandler, Joey, Monica, Phoebe, Ross"
3,S03E06,Scene_17,"Scene: the bar, Chandler is playing pool, as Rachel enters.",I can’t believe you came back.,"Chandler, Rachel"
3,S03E07,Scene_01,Unknown,"The One With the Race Car Bed

Written by: Seth Ku",
3,S03E07,Scene_02,"Scene: Central Perk, the whole gang is there, Ross is telling a story about what happened at work and the rest of the gang are thinking to themselves, denoted by italics.","So I told Carl, ‘Nobody, no matter how famous their parents are, nobody is allowed to climb on the dinosaur.’ But of course this went in one ear and out.....","Chandler, Monica, Phoebe, Rachel, Ross"
3,S03E07,Scene_03,"Scene: Monica and Rachel's, the whole gang is there including Janice, they’re watching Happy Days.","Hey. When you guys were kids and you played Happy Days, who were you? I was always Richie.","Chandler, Joey, Monica, Phoebe, Ross"
3,S03E07,Scene_04,"Scene: Central Perk, Rachel is on the phone, everyone else is there except Joey.","‘Okay. (listens) Okay, daddy we’ll see you tomorrow night. (listens) Okay bye-bye.’ (hangs up)","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
3,S03E07,Scene_05,"Scene: Mattress King, Monica and Phoebe are shopping for a new mattress.","Ugh! I don’t know Monica. It feels funny just being here. I mean if you buy a bed from Janice’s ex-husband, that’s like betraying Chandler.","Monica, Phoebe"
3,S03E07,Scene_06,"Scene: Classroom. Joey is writing his name on the board, but turns around before he’s done which causes him to write his name with a downward curve, and he then underlines it, and draws the line right through his name.","Good evening. I’m Mr. Tribbiani. And I will be teaching acting for soap operas. Now um, on my first day as (proudly) Dr. Drake Remoray on Days of Our Lives, (looks for a reaction from his students, and gets none.) I learned that one of the most important things in soap opera acting is reacting, this does not mean acting again, it means, you don’t have a line, but someone else just did. And it goes like this. (looks all intense for a moment and then gasps, the students cheer him) Thanks, thanks, a lot. Oh, by the way, before I forget to work in soap operas some of you will have to become much more attractive. All right, moving right along.",Joey
3,S03E07,Scene_07,"Scene: Monica and Rachel's, Joey is entering, Phoebe is already there waiting for the delievery guy.",Hi!,"Joey, Phoebe"
3,S03E07,Scene_08,"Scene: Restaurant, Rachel and Ross and Dr. Green are having dinner.",Hi Daddy!,"Rachel, Ross"
3,S03E07,Scene_09,Scene: After dinner.,"So, Dr. Green, how’s the old boat.","Rachel, Ross"
3,S03E07,Scene_10,"Scene: Classroom, Joey is lecturing on facial expressions.","Okay, some tricks of the trade. Now, I’ve never been able to cry as an actor, so if I’m in a scene where I have to cry, I cut a hole in my pocket, take a pair of tweezers, and just start pulling. Or ah, or, let’s say I wanna convey that I’ve just done something evil. That would be the basic ‘I have a fishhook in my eyebrow and I like it’ (Does it by raising one eyebrow, and showing off the pretend fishhook.) Okay, let’s say I’ve just gotten bad news, well all I do there is try and divide 232 by 13. (looks all confused) And that’s how it’s done. Great soap opera acting tonight everybody, class dismissed.",Joey
3,S03E07,Scene_11,"Scene: Hallway, Ross and Rachel are returning from dinner.","You had to do it, didn’t you? You couldn’t just leave it alone.","Phoebe, Rachel, Ross"
3,S03E07,Scene_12,"Scene: Monica’s bedroom, Phoebe is trying to hide the bed from Monica.",(sees the bed) What’s this?,"Chandler, Monica, Phoebe"
3,S03E07,Scene_13,"Scene: Classroom, Joey is coaching his student.","Look, I just saw my best friends brains smeared across the canvas, that’s not gonna be me, not me.",Joey
3,S03E07,Scene_14,"Scene: Central Perk, Chandler, Monica, and Phoebe are there, yelling at Joey.",You told him to play the boxer gay!!,"Chandler, Joey, Monica, Phoebe"
3,S03E07,Scene_15,"Scene: Monica and Rachel's, Rachel is greeting her Father for their brunch.",(opening the door) Hi Daddy.,"Rachel, Ross"
3,S03E07,Scene_16,"Scene: Classroom, Joey is talking to his students.","(sadly) There will come a time in each of your careers when you’ll have a chance to screw over another soap opera actor. I had such an opportunity in the recent, present. And I’m ashamed to say that I took it, I advised a fellow actor to play a role, homosexually. Yeah, we both auditioned for the part, and uh, as it turned out, they ah, they liked the stupid gay thing and cast him. And now, he’s got a two year contract opposite Susan Luchhi, the first lady of daytime television, and me, me I’m stuck here teaching a bunch of people, most of whom are too ugly to even be on TV. I’m sorry, I’m sorry, I’m sorry. (he gets a huge round of applause from his students.) Thank you.",Joey
3,S03E07,Scene_17,"Scene: Mattress King, Monica is trying to return her bed.","Uh, may I help you?","Joey, Monica"
3,S03E07,Scene_18,"Scene: Monica’s bedroom, Chandler is playing with the bed.","Varrrrrroom! Hey! Watch it lady! Varrrrrrrrrrom! (makes a screeching sound as he pretends to stomp on the brakes.) Hey-hey good lookin’! (honks the bed’s little horn on the steering wheel.) Varrrrrrrrroom. (notices Rachel and stops) All right, I’ll leave. My bed’s so boring.",Chandler
3,S03E08,Scene_01,Unknown,"The One With The Giant Poking Device

Written by: ",
3,S03E08,Scene_02,"Scene: Monica and Rachel's, Phoebe, Chandler, and Ross are there, Rachel is serving brownies.",Here you go Pheebs. Who else wants one of my special homemade brownies?,"Chandler, Phoebe, Rachel, Ross"
3,S03E08,Scene_03,"Scene: Central Perk, Ross, Rachel, and Phoebe are there.","Thanks, Gunther. (takes the plate Gunther serves him and Rachel comes up and kisses him) (to Rachel) Hey! (to Gunther) Umm, can I get a napkin too?","Joey, Monica, Phoebe, Rachel, Ross"
3,S03E08,Scene_04,"Scene: Monica and Rachel's, All are there except for Chandler.",(looking out the window) Ewww! Ugly Naked Guy is using his new hammock. It’s like a Play-Doo Fat Factory.,"Joey, Monica, Phoebe, Rachel, Ross"
3,S03E08,Scene_05,"Scene: Monica and Rachel's, Monica and Rachel are babysitting Ben.","(holding Ben) Look Benny, spoon. (moves it back and forth) Spoon. Come on! All right, y'know what I think he’s bored.","Monica, Rachel"
3,S03E08,Scene_06,"Scene: The street, Chandler and Joey are walking past a jewelery store.","Hey! Hold on a minute, hold on a second. Do you think these pearls are nice?","Chandler, Joey"
3,S03E08,Scene_07,"Scene: Monica and Rachel's, Monica and Rachel are dressing up Ben in the entire rain suit from Rainy Day Bear.",It just makes more sense as an ensemble.,"Monica, Phoebe, Rachel"
3,S03E08,Scene_08,"Scene: Chandler and Joey's, Chandler is waiting for Janice to arrive, and is angrily fllipping through a magazine.",(entering) How’s my Bing-a-ling?,"Chandler, Phoebe"
3,S03E08,Scene_09,"Scene: Monica and Rachel's, Monica, Rachel, Phoebe, and Joey are there.","Okay, Ben, I won’t tell your daddy that you had ice cream for dinner, if you don’t tell about our little bonking incident.","Joey, Monica, Phoebe, Rachel, Ross"
3,S03E08,Scene_10,"Scene: Chandler and Joey's, Chandler is throwing darts, as Joey enters.","Hey! Y'know how we ah, save all those chopsticks for no reason we get when we get Chinese food?","Chandler, Joey"
3,S03E08,Scene_11,"Scene: Monica and Rachel's, Ross has just finished putting Ben to sleep, and is entering from Rachel’s room.","Well, he’s finally alseep. About that ah, bump on his head?","Monica, Rachel, Ross"
3,S03E08,Scene_12,"Scene: Central Perk, Chandler and Janice are there.","Janice, I have something I need to tell you, and I want you to let me get through it, because it’s, it’s, it’s not gonna be easy.",Chandler
3,S03E08,Scene_13,"Scene: Monica and Rachel's, Joey, Rachel, Monica, Phoebe, and Ross are holding the giant poking device.","All right now remember, something this big and long is going to be difficult to manuver, fortunately I have a lot of experience in that area.","Joey, Monica, Phoebe, Rachel, Ross"
3,S03E08,Scene_14,"Scene: Chandler and Joey's, Chandler is listening to a Lionel Richie album",(singing) I’ll hold you close in my arms. (Phoebe enters) I can’t resist your charms. And love....,"Chandler, Phoebe"
3,S03E09,Scene_01,Unknown,"The One With The Football

Written by: Ira Ungerle",
3,S03E09,Scene_02,"Scene: Monica and Rachel's, the whole gang is there, the guys are watching football, the girls are cooking Thanksgiving dinner.","Hey, it’s your Thanksgiving too, y'know, instead of watching football, you could help.","Monica, Phoebe, Rachel"
3,S03E09,Scene_03,"Scene: Monica and Rachel's, continued from earlier.","Y'know, for once, I am going to sit down and try to watch one of these things. (just as she sits down).","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
3,S03E09,Scene_04,"Scene: The Park, the gang is warming up for their football game.",Okay. Let’s bring it in.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
3,S03E09,Scene_05,"Scene: The park, the gang is returning to play the second half of the game.","Okay, where in the hell did you get that?!","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
3,S03E09,Scene_06,"Scene: Monica and Rachel's, Rachel, Phoebe, Chandler, and Joey are eating Thanksgiving dinner.",We should defiantly play football more often. Maybe there’s a like league we could join or something.,"Chandler, Joey, Phoebe, Rachel"
3,S03E09,Scene_07,"Scene: The park, it’s dark outside and Monica and Ross are still fighting over the ball.",Let go!,"Monica, Ross"
3,S03E10,Scene_01,Unknown,"The One Where Rachel Quits

Written by: Michael Cu",
3,S03E10,Scene_02,"Scene: Central Perk, Chandler and Rachel are sitting on the couch.","(reading the comics) Eh..., I don’t, I don’t know.","Chandler, Rachel"
3,S03E10,Scene_03,"Scene: The hallway of Ross’s building, there is a Brown Bird girl selling cookies, as Ross and Chandler come up the stairs.","So that’s two boxes of the Holiday Macaroons. On behalf of the Brown Birds of America, I salute you. (Does the Brown Bird salute, she blows on a bird call, then holds her hand, palm facing out, next to her face, and then waves it like a bird flapping it’s wings.)","Chandler, Ross"
3,S03E10,Scene_04,"Scene: Central Perk, the gang’s all there discussing the incident.",You broke a little girl’s leg?!!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
3,S03E10,Scene_05,"Scene: Sarah’s bedroom, her room is decorated with a space motif.","So, this must be kinda neat for ya, huh? I mean, your Dad tells me that you get a couple of days off school, and you, you ah, don’t have to sell those cookies anymore.",Ross
3,S03E10,Scene_06,"Scene: A hallway, Ross is selling Brown Bird cookies for Sarah, he stops and knocks on a door.","(looking through her peephole, we see Ross standing in the hallway.) Yesss?",Ross
3,S03E10,Scene_07,"Scene: Joey’s work, selling Christmas trees.",(walking up to Joey) Hey.,"Joey, Phoebe"
3,S03E10,Scene_08,"Scene: Central Perk, all except Phoebe are there, Ross is telling the gang, minus Rachel who’s still being retrained, about the different cookie options.","...and these come in the shapes of your favourite Christmas characters, Santa, Rudolph, and Baby Jesus.","Chandler, Joey, Monica, Rachel, Ross"
3,S03E10,Scene_09,"Scene: Monica and Rachel's, Chandler is entering numbers on a calculator as Ross reads off how much he’s sold.","....and 12, 22, 18, four... (Chandler starts laughing) What?","Chandler, Joey, Monica, Rachel, Ross"
3,S03E10,Scene_10,"Scene: Joey work, Joey is showing a guy a tree.","Okay, and ah, this one here is a Douglas Fir, now it’s a little more money, but you get a nicer smell.","Joey, Monica, Phoebe"
3,S03E10,Scene_11,"Scene: A Brown Bird meeting, Ross is there with the other Brown Birds to see who won the contest.","(to the girl sitting next to him) Hi there. How many, how many ah, did you sell?",Ross
3,S03E10,Scene_12,"Scene: Central Perk, Chandler, Phoebe, and Ross are there.","Tell us what happened, Brown Bird Ross.","Chandler, Phoebe, Rachel, Ross"
3,S03E10,Scene_13,"Scene: The hallway between the two apartments, Chandler, Phoebe, Ross, and Rachel are coming up the stairs.","Well seeing that drunk Santa wet himself, really perked up my Christmas.","Chandler, Phoebe, Rachel"
3,S03E10,Scene_14,"Scene: Central Perk, Rachel is serving her last cup of coffee.",Here we go. I’m serving my last cup of coffee. (the gang starts humming the graduation theme) There you go. (hands it to Chandler) Enjoy. (they all cheer),"Chandler, Rachel, Ross"
3,S03E10,Scene_15,"Scene: Rachel’s new job, Rachel’s boss is telling her what to do.","[Scene: Rachel’s new job, Rachel’s boss is telling",
3,S03E10,Scene_16,"Scene: The hallway between the apartments, Ross is bringing Sarah to Joey and Chandler’s.","I’m, I’m sorry you didn’t get to go to Spacecamp, and I’m hoping that maybe somehow, this may make up for it. Presenting Sarah Tuttle’s Private Very Special Spacecamp!! (opens the door and Chandler and Joey jump up, their apartment is decorated like outer space, one of the leather chairs is covered in tinfoil.)","Chandler, Joey, Ross"
3,S03E11,Scene_01,Unknown,The One Where Chandler Can’t Remember Which Sister,
3,S03E11,Scene_02,"Scene: Monica and Rachel's, Monica, Phoebe, Ross, Joey, and Rachel are there, Joey is demonstrating a card trick.","Okay, pick a card, any card. (Monica picks one) All right, now memorize it. Show to everybody. Got it?","Joey, Monica, Phoebe, Rachel, Ross"
3,S03E11,Scene_03,"Scene: Monica and Rachel's, continued from earlier.","(entering) Hey, anybody got a length of rope about six feet long with a little nouse at the end?","Chandler, Joey, Monica, Ross"
3,S03E11,Scene_04,"Scene: Fortunata Fashions, Rachel’s new job.","(jumping up from reading her magazine) Yeah, right away Mr. Kaplan.",Rachel
3,S03E11,Scene_05,"Scene: The Moondance Diner, Rachel is talking to Monica about her job.","Oh God, I hate my job, I hate it, I hate my job, I hate it.","Monica, Rachel"
3,S03E11,Scene_06,"Scene: Chandler and Joey's, it’s Joey’s party.",(to Monica and Phoebe) Hey guys.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
3,S03E11,Scene_07,"Scene: Monica and Rachel's, Monica, Phoebe, Ross, and Rachel are eating breakfast.","(to Rachel) So, he’s just a nice guy. You really think this Mark doesn’t want anything in exchange for helping him?","Chandler, Monica, Phoebe, Rachel, Ross"
3,S03E11,Scene_08,"Scene: Monica and Rachel's, continued from earlier.","Are you insane? I mean Joey, is going to kill you, he’s actually going to kill you dead.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
3,S03E11,Scene_09,"Scene: Monica and Rachel's, Monica is writing letters as Rachel enters.",Did he call? Did Mark call?,"Monica, Rachel"
3,S03E11,Scene_10,"Scene: Chandler and Joey's, Ross is reading a letter that Chandler wrote.",Dear Mary-Angela. Hi. How’s it going. This is the hardest letter I’ve ever had to write. (to Chandler) What the hell’s a matter with you? How do you think Joey’s going to react when he finds out that you blew off his sister with a letter?,"Chandler, Ross"
3,S03E11,Scene_11,"Scene: Joey’s sister’s house, Chandler hits himself on the head three times and knocks on the door three times. Joey answers it.","(shocked) Joey, what-wh-wh-wha-wh-wha-wh-wha-wh-wha-what are you doing here?","Chandler, Joey"
3,S03E11,Scene_12,"Scene: Central Perk, Monica, Ross, and Rachel are there.","I can’t believe Mark didn’t call. It’s Sunday night, and he didn’t call.","Monica, Rachel, Ross"
3,S03E11,Scene_13,"Scene: Joey’s sister’s house, they’re finishing up dinner.","This teramisu is, is excellent. Did you make it Mary-Angela?","Chandler, Joey"
3,S03E11,Scene_14,"Scene: A lobby, Ross is waiting for Rachel, after her interview.",(getting of the elevator and noticing Ross) Hey!,"Rachel, Ross"
3,S03E11,Scene_15,"Scene: Monica and Rachel's, The entire gang is there.","So ah, Phoebe, how was your date?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
3,S03E12,Scene_01,Unknown,"The One With All The Jealousy

Written by: Doty Ab",
3,S03E12,Scene_02,"Scene: Monica and Rachel's, Rachel is getting ready for her first day.","(running in from her bedroom, wearing only a towel) Okay. Hey. Umm. Does everybody hate these shoes?","Chandler, Phoebe, Rachel, Ross"
3,S03E12,Scene_03,"Scene: Chandler and Joey's, Ross and Chandler are entering, Joey is on the phone.","She's having lunch with him. She's having lunch with him. And you should of seen the hug she gave him when she got the job. And, and, and, (to Joey) he's really good looking. (Joey gives an enthusiastic thumbs up) What am I gonna do?","Chandler, Joey, Ross"
3,S03E12,Scene_04,"Scene: Rachel's office, Mark is training Rachel.","...and the style number, and the invoice number, and the shipping date. Good. Any questions so far?","Rachel, Ross"
3,S03E12,Scene_05,"Scene: The Moondance diner, Monica is cleaning up with one of the waiters, with her back turned to him she removes her fake breasts and hides them under her wig.","(to Monica) All right, I just got changed in thirty seconds so you can be alone with him. You'd better go for it.",Monica
3,S03E12,Scene_06,Scene: Joey's audition.,"(singing) You've got to pick a pocket or two. Boyyyyssss, (picks a handkerchief from the pianist's pocket) you've got to pick a pocket or two..........",Joey
3,S03E12,Scene_07,"Scene: Chandler and Joey's, Chandler is reading Joey's resume.",....three years of modern dance with Twila Tharp! Five years with the American Ballet Theater?!,"Chandler, Joey, Monica, Phoebe"
3,S03E12,Scene_08,"Scene: Rachel's office, her desk is covered with stuff Ross has sent her.","(reaching through the flowers) Do you have the, the Ralph Lauren file?","Rachel, Ross"
3,S03E12,Scene_09,"Scene: Monica and Rachel's, Ross and Rachel are entering the living room from her bedroom.","I'm hurt! I'm actually hurt, that you would think that I would send you any of those things out of any thing other than love. Hurt! Hurt!","Rachel, Ross"
3,S03E12,Scene_10,"Scene: Central Perk, Chandler, Ross, Joey are there.",Mark's a genius!,"Chandler, Joey, Ross"
3,S03E12,Scene_11,Scene: Rachel's office.,(walking up to Mark) Here's the Shelly Siegal stuff from December.,"Rachel, Ross"
3,S03E12,Scene_12,"Scene: Joey's dance audition, Joey is warming up.","Ah Joey. Joey Tribbiani. Listen Joey, I got a problem, I just got a call from my dance captain, he's having a relationship crisis and can't get out of Long Island.",Joey
3,S03E12,Scene_13,"Scene: Monica and Rachel's, Monica is tying a ribbon to a vase.",(entering) Hey!,"Monica, Phoebe"
3,S03E12,Scene_14,Scene: The Moondance Diner.,"(to Julio) So! I'm just an empty vase, huh?",Monica
3,S03E12,Scene_15,"Scene: Joey's audition, the director has returned and wants to see the combination.","All right, let's do it!",Joey
3,S03E12,Scene_16,"Scene: Central Perk, Chandler and Rachel are there.","So ah, did you have fun at the bachelor party last night?","Chandler, Rachel, Ross"
3,S03E12,Scene_17,Scene: The Moondance Diner.,(entering) Is there a Julio here?,
3,S03E13,Scene_01,Unknown,"The One Where Monica and Richard Are Friends

Writ",
3,S03E13,Scene_02,"Scene: A Video Store, Monica is running in to return a video.",(to clerk) Hi.,Monica
3,S03E13,Scene_03,Scene: continued from earlier.,"You see that guy? He’s in classics now, but y'know as soon as we leave he’s going straight to the porn.",Monica
3,S03E13,Scene_04,"Scene: Monica and Rachel's, Chandler, Ross. Joey, and Rachel are eating breakfast. Chandler is holding a bottle of Hersey’s Syrup.","Yeah, baby!","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
3,S03E13,Scene_05,"Scene: Chandler and Joey's, Joey is watching TV.",(entering) Hey.,"Joey, Rachel"
3,S03E13,Scene_06,"Scene: Central Perk, Chandler and Ross are there, Phoebe is entering with her date Robert.","Um, Chandler, Ross, this is Robert.","Chandler, Phoebe, Ross"
3,S03E13,Scene_07,"Scene: Monica and Rachel's, Monica is teaching Richard how to make lasagne.","So when people complement me on my cooking should I, what do I say?",Monica
3,S03E13,Scene_08,"Scene: Central Perk, Chandler is watching Joey read Little Women, Ross is also there.",These little women. Wow!,"Chandler, Joey, Phoebe, Ross"
3,S03E13,Scene_09,"Scene: Monica and Rachel's, Monica is talking to Richard on the phone.","So, how’d the lasagne go over? (listens) Really?! Good. So you owe me three pretty things. (listens) Yeah, I’ve been thinking a lot about you too. (listens) I know. It’s hard this whole platonic thing. (listens) It’s a word!",Monica
3,S03E13,Scene_10,"Scene: Monica’s bedroom, she’s in bed with Richard.",So we can be friends who sleep together.,Monica
3,S03E13,Scene_11,"Scene: Central Perk, Robert is picking up Phoebe for a date.",Hey.,"Chandler, Joey, Phoebe, Rachel, Ross"
3,S03E13,Scene_12,"Scene: Monica and Rachel's, Rachel is reading The Shining, as Monica enters.",Hi.,"Monica, Rachel"
3,S03E13,Scene_13,"Scene: Central Perk, Phoebe, Chandler, and Ross are there.","Listen, Robert’s gonna be here any second so, will one of you just tell him?","Chandler, Phoebe, Ross"
3,S03E13,Scene_14,"Scene: Richard’s bedroom, Monica has covered it in rose pedals and candles. We hear Richard come in to the apartment, and Monica frantically throws the rest of the pedals on the bed, and jumps onto the bed and puts a rose in her mouth, and bites a thorn.",Ow!,Monica
3,S03E13,Scene_15,"Scene: Monica and Rachel's, Joey is entering, and he’s very dejected.",What?,"Joey, Rachel"
3,S03E14,Scene_01,Unknown,"The One With Phoebe’s Ex-Partner

Written by: Wil ",
3,S03E14,Scene_02,"Scene: Central Perk, the gang, except Rachel, is watching a new singer.","(singing) ‘Cause every time I see your face, I can’t help but fall from grace. I know.....","Chandler, Joey, Monica, Phoebe, Ross"
3,S03E14,Scene_03,"Scene: Central Perk, later.",Hey Phoebe.,"Chandler, Joey, Monica, Phoebe"
3,S03E14,Scene_04,"Scene: Outside the bathroom, Chandler is pacing back and fourth, waiting is use it.",(to Chandler) Someone in there?,Chandler
3,S03E14,Scene_05,"Scene: Central Perk, the gang’s putting their coats on to leave.",Where’s Chandler?,"Joey, Phoebe"
3,S03E14,Scene_06,"Scene: Rachel’s office, Mark is packing his stuff into a box.",Hi.,"Rachel, Ross"
3,S03E14,Scene_07,"Scene: Monica and Rachel's, Phoebe and Monica are playing with a Ouija board, Phoebe’s beeper goes off and Monica screams.","Oh. (takes her beeper puts in a pot, covers it, and puts the pot in the oven)","Joey, Monica, Phoebe"
3,S03E14,Scene_08,"Scene: A street, Chandler is kissing Ginger.","Well, that’s the best kiss I’ve had with anyone I’ve ever met in a men’s room.",Chandler
3,S03E14,Scene_09,"Scene: Ross’s bedroom, Rachel getting into bed while Ross is reading and laughs.",Funny book?,"Rachel, Ross"
3,S03E14,Scene_10,"Scene: Monica and Rachel's, Phoebe is looking at her beeper still in the pot. She takes it out, shakes it, and puts it back in.",Y'know they say a watched pot never beeps.,"Monica, Phoebe"
3,S03E14,Scene_11,"Scene: Central Perk, Leslie is singing.","(singing) My best shoes, so good to me. I wear them everyday. Down at the heel, holes in the toes. Don’t care what people say. My feet’s best friends, pals to the end. With them I’m one hot chicky. Though late one night, not much light, I....",Phoebe
3,S03E14,Scene_12,"Scene: The lecture, Rachel is listening closely, Ross is bored out of his mind.",We’re beginning to see a lot of layering of sheer fabrics and colours. For instance a sheer navy blouse over a pink....,"Rachel, Ross"
3,S03E14,Scene_13,"Scene: Central Perk, Phoebe is teaching Leslie how to sing Smelly Cat.","(singing) Smelly cat, smelly cat, what are they feeding you? Smelly cat, smelly cat, it’s not your fault.",Phoebe
3,S03E14,Scene_14,"Scene: The lecture, Ross is passed out against Rachel’s shoulder.","....oversized bracelets, oversized earrings, oversizing of accessories in general are very popular now.",
3,S03E14,Scene_15,"Scene: Chandler and Joey's, Chandler is reading the newspaper.",(entering) Hi!,"Chandler, Joey, Monica"
3,S03E14,Scene_16,"Scene: Monica and Rachel's, Ross and Rachel are getting back from the lecture.",(entering) So I nodded off a little.,"Rachel, Ross"
3,S03E14,Scene_17,"Scene: Chandler and Joey's, Chandler and Ginger are eating dinner.",Your thinking about my leg aren’t you?,Chandler
3,S03E14,Scene_18,"Scene: Central Perk, Phoebe is getting ready to sing as Leslie enters.","(to Leslie) Oh, I thought you weren’t coming. What? Where were you?",Phoebe
3,S03E14,Scene_19,"Scene: Monica and Rachel's, Phoebe, Monica, and Joey are watching TV.","(in the background their singing Smelly Cat) Problem odour in the litter box? Don’t change your kitty, change your kitty litter.","Joey, Monica, Phoebe"
3,S03E14,Scene_20,"Scene: Monica and Rachel's, the whole gang except Chandler is there.","(entering, happily) Well hello!","Chandler, Joey, Monica, Rachel, Ross"
3,S03E15,Scene_01,Unknown,"The One Where Ross and Rachel Take A Break

Writte",
3,S03E15,Scene_02,"Scene: Monica and Rachel's, Joey is taking a jar of olives out of the fridge.","(to Monica) Hey, how much will you give me to eat this whole jar of olives?","Chandler, Joey, Monica, Phoebe"
3,S03E15,Scene_03,"Scene: The Xerox place, Chandler and Joey are waiting in line.",Come on Chloe! Finish up with your customer first. Come on Chloe! Come on Chloe!!,"Chandler, Joey"
3,S03E15,Scene_04,"Scene: A Street, Phoebe is walking along with the diplomat (Sergei) and his translator (Mischa).",(something in Russian or Polish),Phoebe
3,S03E15,Scene_05,"Scene: Monica and Rachel's, Phoebe is showing Monica where Sergei’s country is.",(pointing to the globe) See there it is right there.,"Monica, Phoebe, Rachel, Ross"
3,S03E15,Scene_06,"Scene: Central Perk, Chandler and Joey are sitting on the big couch.","Hey, y'know what, maybe we should get going. I mean what time did Chloe say we should be there?","Chandler, Joey"
3,S03E15,Scene_07,"Scene: Rachel’s office, Rachel and a co-worker (Sophie) are dealing with the crisis.","(on the phone) No, no, no, I’m looking at a purchase order right here and it clearly states that we ordered the Rivera bikini in a variety of sizes and colours. And.... (listens) What does it matter, what I’m wearing?! Can I please speak to your supervisor? (listens) Thank you. (to Sophie) We’re holding.","Rachel, Ross"
3,S03E15,Scene_08,"Scene: Monica and Rachel's, Ross is eating the picnic as Rachel comes home from work.",Hey.,"Rachel, Ross"
3,S03E15,Scene_09,"Scene: The Philly, Chandler and Joey are talking to Chloe.","And the advances in collating in the past five years, I mean we just got in an X-5000, y'know. The X-5000 makes the X-50 look like a T-71.","Chandler, Ross"
3,S03E15,Scene_10,"Scene: A Restaurant, Monica and Phoebe are on their dates with Sergei and Mischa.","Oh, and I can also speak a little French. Voulez-vous coucher avec moi ce soir? (Mischa laughs) Why? What did I say?","Monica, Phoebe"
3,S03E15,Scene_11,"Scene: Monica and Rachel's, Rachel is lying in front of the bay window, and the phone rings.",(jumping up to answer the phone) Hello!,Rachel
3,S03E15,Scene_12,Scene: The Philly.,So what are you gonna do?,"Chandler, Joey, Ross"
3,S03E15,Scene_13,"Scene: Monica and Rachel's, Mark is there, opening Chinese food boxes.","Oh, and then, we got into this big, stupid fight. I just, it was awful. I told him he treats me like a park ranger, or something, oh and then I told him I wanted to take a break, I don’t want to take a break.","Rachel, Ross"
3,S03E15,Scene_14,"Scene: The Restaurant, after dinner.","(to Monica) And the vet said it was time. And so from half a world away, while my Mother held the phone to his ear, I said good bye to my dog,. In seven languages.","Monica, Phoebe"
3,S03E15,Scene_15,"Scene: The Philly, With or Without You is playing. (Which is the same song Ross played for Rachel in TOW the List.)",(to Chloe) I like this song.,Ross
3,S03E15,Scene_16,"Scene: Monica and Rachel's, Rachel is next to the bay window again, Mark has left.","(picks up the phone and calls Ross) Oh, be home, be home, be home, be home, be home, be home. Be home. Be home, be home, be home. Oh, you’re not home.",Rachel
3,S03E15,Scene_17,"Scene: The Philly, Ross is dancing with Chloe.",Still no smile?,
3,S03E15,Scene_18,"Scene: Central Perk, Sergei is teaching Phoebe how to sing American Pie, by Don Maclean.","(singing) Touchet, touchet, Miss Americccan pie. (stops to correct Phoebe) Ameri-ccan.",Phoebe
3,S03E16,Scene_01,Unknown,(Voice Over) Previously on Friends.,Joey
3,S03E16,Scene_02,"Scene: Monica and Rachel's, Ross is eating the picnic as Rachel comes home from work.","I mean, I don’t feel like I even have a girlfriend anymore.","Rachel, Ross"
3,S03E16,Scene_03,"Scene: Monica and Rachel's, Mark is there, opening Chinese food boxes.","Then, we had this big, stupid fight, and I said I wanted to take a break, I don’t want to take a break.","Rachel, Ross"
3,S03E16,Scene_04,Scene: The Philly.,"Hey, come dance. What? Are you married? ‘Cause that’s okay.",
3,S03E16,Scene_05,"Scene: Monica and Rachel's, Monica is making a fruit drink in the blender, Rachel has just finished her shower and is coming out of the bathroom.",Hey.,"Monica, Rachel"
3,S03E16,Scene_06,"Scene: Ross’s Bedroom, Ross is waking up. He straightens himself out on the bed and puts the covers over his head.",(entering from bathroom) Morning!,
3,S03E16,Scene_07,"Scene: Ross’s Kitchen, Ross is taking some aspirin and checking his messages.","(on answering machine) Hi, it’s me. I’ve been trying to reach you all night. I feel awful. Please, Ross, you gotta know there is nothing between me and Mark. This whole break-up thing is just stupid.","Rachel, Ross"
3,S03E16,Scene_08,"Scene: Monica and Rachel's, Phoebe is entering carry a large box, Monica is mopping the ceiling.",Hey!,"Monica, Phoebe"
3,S03E16,Scene_09,"Scene: Chandler and Joey's, Ross has told Chandler and Joey his terrible act.",Oh my God! Oh my God!,"Chandler, Joey, Ross"
3,S03E16,Scene_10,"Scene: Monica's Bedroom, Monica and Phoebe are waxing their legs.","(reading from the instructions) After applying the Waxine and linen strips to leg number one,","Monica, Phoebe"
3,S03E16,Scene_11,"Scene: The Xerox Place, Ross is trying to break the trail.",(entering) Chloe? Hi..,Ross
3,S03E16,Scene_12,"Scene: Phoebe’s Work, Ross is now trying to stop Jasmine from telling Phoebe.",(entering out of breath) Jasmine?,Ross
3,S03E16,Scene_13,"Scene: Central Perk, Gunther is wiping down the counter as Ross rushes in.","Gunther! Gunther. Gunther, please tell me you didn’t say anything to Rachel about me and the girl from the Xerox place.",Ross
3,S03E16,Scene_14,"Scene: Monica’s Bedroom, Monica and Phoebe are removing the rest of their wax strips.",Ow!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
3,S03E16,Scene_15,Scene: Monica’s bedroom.,They’ve been quiet for a long time.,"Chandler, Joey, Phoebe"
3,S03E17,Scene_01,Unknown,"The One Without The Ski Trip

Written by: Scott Si",
3,S03E17,Scene_02,"Scene: Central Perk, Chandler and Joey are sitting on the couch reading.",Can I see the comics?,"Chandler, Joey, Monica, Phoebe, Rachel"
3,S03E17,Scene_03,"Scene: Chandler and Joey's, the whole gang is there, except for Ross and Rachel. Joey is trying to eat Chinese with chopsticks and fails miserably. There’s a knock on the door, and Chandler answers it to reveal Rachel",(softly) Is he here?,"Chandler, Joey, Monica, Phoebe, Rachel"
3,S03E17,Scene_04,"Scene: Ross’s, the gang, minus Rachel of course, is there. Chandler is forced to smoke by an open window.","(obviously cold) Hey, can you close that window Chandler? My nipples can cut glass over here!","Chandler, Joey, Monica, Phoebe, Ross"
3,S03E17,Scene_05,"Scene: In Phoebe’s Grandmother’s cab, driving up to the cabin. Phoebe’s driving, Rachel’s sitting shotgun, Chandler, Monica, and Joey are in the back seat.","(to Chandler and Monica) Hey, does anybody else feel bad about Ross?","Chandler, Joey, Monica, Phoebe"
3,S03E17,Scene_06,"Scene: The rest stop, Phoebe’s pulling in.","Here we go. Okay, brace yourselves.","Chandler, Joey, Monica, Phoebe, Rachel"
3,S03E17,Scene_07,"Scene: The rest stop, the gang is still stuck, Chandler is kneeling at the rear bumper.",Damn! (stands up) The tailpipe’s not hot enough to light this!,"Chandler, Joey, Monica, Phoebe, Rachel"
3,S03E17,Scene_08,"Scene: Carol and Susan’s, Carol is setting a romantic dinner for Susan as there is a knock on the door.",(answering the door) Hi!,Ross
3,S03E17,Scene_09,"Scene: The rest stop, Phoebe is on the phone to the motor club.","Okay, yeah. (to Monica and Rachel) Triple A can pick us up.","Chandler, Joey, Monica, Phoebe, Rachel"
3,S03E17,Scene_10,"Scene: Carol and Susan’s, Ross is eating the dinner Carol made for Susan.","....right? Right? I mean it’s pretty unbelievable y'know, I mean they just took off, took off without even looking back. Y'know I don’t, I don’t need them, huh, I’ve got you guys now as friends, you and Susan.","Monica, Phoebe, Ross"
3,S03E17,Scene_11,"Scene: The rest stop, Joey is making a sign.","Okay, done.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
3,S03E17,Scene_12,"Scene: Carol and Susan’s, Carol is running to answer the door.",(looking through the peephole) Ugh. (opening the door) Ross!,Ross
3,S03E18,Scene_01,Unknown,"The One With The Hypnosis Tape

Written by: Seth K",
3,S03E18,Scene_02,"Scene: Central Perk, all but Chandler are there, Joey laughs for no apparent reason.",(to Joey) What’s so funny?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
3,S03E18,Scene_03,"Scene: Central Perk, continued from earlier, Ross is handing Rachel a cup of coffee.",Here you go.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
3,S03E18,Scene_04,"Scene: Chandler’s bedroom, Chandler is listening to the hypnosis tape.","[Scene: Chandler’s bedroom, Chandler is listening ",
3,S03E18,Scene_05,"Scene: The Moondance Diner, Monica is working, Rachel is having lunch.","And y'know what, I just realised, in the last year I’ve only gone out with two guys, Richard and Julio. You gotta help me out here, you gotta set me up, you gotta get me back in the game.","Monica, Rachel"
3,S03E18,Scene_06,"Scene: Chandler and Joey's, Ross and Joey are being lectured by Phoebe.","No, I know, I know, that this is Frank’s life, (walks behind them, they turn around in the leather chairs to face her) y'know. Y'know, I don’t want to be all judgmental, y'know, but this is sick, it’s sick and wrong!","Joey, Phoebe, Ross"
3,S03E18,Scene_07,"Scene: Monica and Rachel's, Rachel and Monica are entering.",I think you should definitely go out with this guy.,"Chandler, Monica, Rachel"
3,S03E18,Scene_08,"Scene: Chandler and Joey's, Ross and Joey are talking to Frank.",All we’re saying is don’t rush into anything.,"Joey, Ross"
3,S03E18,Scene_09,"Scene: Chandler and Joey's, it’s after Ross and Joey’s talk with Frank, and Phoebe’s is finding out what happened.",(to Joey) You’re Frank’s best man?!,"Joey, Phoebe, Ross"
3,S03E18,Scene_10,"Scene: Phoebe’s, Phoebe is opening the door.","Hi! Oh, Alice, hi! Thanks. I’m so glad you could come, ‘cause I’ve got a real umm, Home Ec emergency. (Points to the table cloth, which has a huge mustard stain on it.)",Phoebe
3,S03E18,Scene_11,"Scene: Pete’s office, he is participating in a conference call with three other employees, each of whom are on a different TV screen that he controls with a remote.","Okay, that’s great, but can we make it smaller? Can we make it fit on the head of a pin? I love when we make things fit on the head of a pin.",Monica
3,S03E18,Scene_12,"Scene: Phoebe’s, she is coming home. She turns on the lights, and sits down on the couch.","(hiding under a pile of clothes) Hi. (She jumps up screaming.) Wait, no! Just put the mail down. It’s-it’s me!",Phoebe
3,S03E18,Scene_13,"Scene: Monica and Rachel's, Rachel is getting Monica ready for her date. The guys are also there. The door buzzes.",Oh my God! The millionaire’s here!,"Chandler, Joey, Monica, Rachel, Ross"
3,S03E18,Scene_14,"Scene: A restaurant in Rome, Monica is paying for the pizza.","You’re, hey, you’re not paying for the pizza!",Monica
3,S03E18,Scene_15,"Scene: Chandler and Joey's, it’s the middle of the night. Joey is walking into the living room, and runs into the entertainment centre.",Every night!!,Joey
3,S03E18,Scene_16,"Scene: Phoebe’s, Frank is watching TV, and he’s very depressed as Phoebe enters.","Hey, Frank. Look, okay, I know that you think I did like this totally evil thing, but I so didn’t. There’s someone here who can explain this better than I can.",Phoebe
3,S03E18,Scene_17,"Scene: Chandler’s bedroom, he’s listening to the hypnosis tape again.",(He’s recorded his voice on the tape) Joey’s your best friEnd. You want to make him a cheese sandwich everyday. (he laughs) And you also want to buy him hundreds of dollars worth of pants.,Joey
3,S03E19,Scene_01,Unknown,"The One With The Tiny T-shirt

Written by: Adam Ch",
3,S03E19,Scene_02,"Scene: Central Perk, Gunther is pouring Rachel coffee.",Here you go.,Rachel
3,S03E19,Scene_03,"Scene: The hallway between the two apartments, Pete and Monica are returning from their date.","...so y'know, that’s why, within a few years, that voice recognition is gonna be pretty much standard on any computer you buy. Y'know, so you could be like-like, ‘Wash my car.’ ‘Clean my room.’ It’s not gonna be able to do any of those things, but it’ll understand what you’re saying.","Chandler, Joey, Monica, Phoebe, Ross"
3,S03E19,Scene_04,"Scene: A Theatre, Joey is arriving to rehearse the play he’s in.","Good. (He sets his stuff down and starts talking to Kate, another cast member.) Hey.",Joey
3,S03E19,Scene_05,"Scene: Central Perk, Rachel is telling Phoebe about Mark, as Gunther eavesdrops behind them.",Wow! I cannot believe Mark asked you out.,"Phoebe, Rachel"
3,S03E19,Scene_06,"Scene: Chandler and Joey's, Joey is telling Chandler about Kate.","I hate this woman!! I hate her! She told everyone in the company about that info-mercial, and now they all keep asking me to open their drinks. Okay, and whenever I can’t do it, they’re all like-like laughing at me.","Chandler, Joey, Ross"
3,S03E19,Scene_07,"Scene: Monica and Rachel's, Rachel is there as Ross enters, walking very confidently.",Hi.,"Rachel, Ross"
3,S03E19,Scene_08,"Scene: Central Perk, the gang minus Rachel and Ross are talking to Pete.","So, you’re like a zillionaire? (Pete smiles and nods)","Chandler, Joey, Monica, Phoebe"
3,S03E19,Scene_09,"Scene: The Theatre, Joey and Kate are rehearsing for the play.",Happy?! Is that what I’m supposed to be Vic? Happy?,Joey
3,S03E19,Scene_10,"Scene: The Hallway, Chandler and Ross are returning from working out.","I can blow dry it. I can put gel on it. It doesn’t matter, I still wind up with this little (pats the flat spot on the back of his head) cowlicky thing on the middle part of my head. It’s so annoying. Does it bug you?","Chandler, Ross"
3,S03E19,Scene_11,"Scene: Chandler and Joey's, Chandler is watching a basketball game, Ross is staring out the peephole.",Ross! You gotta stop! Okay?! You can’t just stare through the peep hole for three hours! You’re gonna get peep eye!,"Chandler, Ross"
3,S03E19,Scene_12,"Scene: Monica and Rachel's, Rachel is pouring Mark some coffee.",Why do all you’re coffee mugs have numbers on the bottom?,Rachel
3,S03E19,Scene_13,"Scene: A Hospital Reception, Monica and Pete are there.","...has become the penicillin of the twenty-first century. And so today, this hospital is about to take major steps toward leading that revolution. It is truly ironic, on one hand consider the size...",Monica
3,S03E19,Scene_14,"Scene: Chandler and Joey's, Chandler is sitting in one of the black chairs, and turns to face the other one.","I don’t think this town is big enough for both of us to relax in. (He blows on his hand) Draw!! (He quickly pulls the lever to raise the foot rest, like a gunfighter in a Western.)","Chandler, Joey"
3,S03E19,Scene_15,"Scene: The Theatre, Kate and Joey are rehearsing the same scene as before.",Happy?! Is that what I’m supposed to be Vic? Happy?,Joey
3,S03E19,Scene_16,"Scene: Monica and Rachel's, Monica is in the kitchen chopping vegetables. Chandler and Phoebe are sitting in the living room.","(to Chandler) Hey! (Chandler looks up, startled) Why isn’t it Spiderman? Y’know like Goldman, Silverman...","Chandler, Monica, Phoebe, Rachel"
3,S03E19,Scene_17,"Scene: Chandler and Joey's, Phoebe and Chandler are sitting in the black chairs.","So, ahh, what kind of powers would Gold Man have?","Chandler, Phoebe"
3,S03E20,Scene_01,Unknown,"The One With The Dollhouse

Written by: Wil Calhou",
3,S03E20,Scene_02,"Scene: Monica and Rachel's, Chandler, Monica, Phoebe, and Joey are there.","Wait a minute, wait. You’re telling me this actress person is the only woman you ever wanted who didn’t want you back?!","Chandler, Joey, Monica, Phoebe, Ross"
3,S03E20,Scene_03,"Scene: Rachel’s office, Chandler and her are coming back from lunch.","Hey, Sophie!","Chandler, Rachel"
3,S03E20,Scene_04,"Scene: Monica and Rachel's, Monica is showing off her new dollhouse. It’s a huge dollhouse, that takes up the entire living room table.","Look at it! Ohhh! Wallpaper’s a little faded, that’s okay. Carpet’s a little loose. Hardwood floors!!","Chandler, Monica, Phoebe, Rachel, Ross"
3,S03E20,Scene_05,"Scene: The Theatre, Joey and Kate are getting ready to rehearse the play.","Hey, Kate!",Joey
3,S03E20,Scene_06,"Scene: Monica and Rachel's, Phoebe is entering with her own dollhouse, that she made herself.",Hey!,"Chandler, Monica, Phoebe, Rachel, Ross"
3,S03E20,Scene_07,"Scene: Rachel’s office, Joanna’s telling Rachel, her side of the story.",Chandler is fantastic!!,Rachel
3,S03E20,Scene_08,"Scene: The Theatre, Joey and Kate are rehearsing.","Come on baby, don’t go. Please? What do you say?",Joey
3,S03E20,Scene_09,"Scene: Monica and Rachel's, Ross and Monica are eating breakfast as Joey enters, very happily.",(to Ross) Hey.,"Chandler, Joey, Monica, Rachel, Ross"
3,S03E20,Scene_10,Scene: Rachel’s office.,(entering) Did he call?,Rachel
3,S03E20,Scene_11,"Scene: Central Perk, Chandler is reading a magazine as Rachel approaches.",(grabbing the magazine out of his hands) Call her! Call her now!,"Chandler, Rachel"
3,S03E20,Scene_12,"Scene: Monica and Rachel's, Ross is entering.",Mon?,"Monica, Ross"
3,S03E20,Scene_13,"Scene: The Theatre, Kate is arriving for rehearsal.",Hey.,Joey
3,S03E20,Scene_14,"Scene: Monica and Rachel's, Monica and Ross are inspecting the damage to the dollhouse.","Sorry I ah, I scared you in there.","Monica, Phoebe, Ross"
3,S03E20,Scene_15,"Scene: Rachel’s office, Chandler and Joanna are returning from their lunch date. He is telling her about her mascara problem. Rachel is already there.","It’s not a big deal. It’s, just it’s right here, (points to his eye) and it’s all the time.","Chandler, Rachel"
3,S03E20,Scene_16,"Scene: Chandler and Joey's, Joey is talking on the phone.","(on phone) Well, so anyway Beth, what I’m saying is I should’ve considered your feelings before I went home with you that night. I’ve ah, I’ve recently learned what’s it like to be on your side of it, and I’m sorry. So, do you think you can forgive me? (listens) Great. Thanks. Okay, bye. (He sits down and crosses out something, and dials the phone again.) Hello, Jennifer? (listens) Oh hi, Mrs. Loreo, is Jennifer there? (listens) Oh, she’s not home huh? (listens) Well ah, actually I kinda need to talk to you too.",Joey
3,S03E21,Scene_01,Unknown,"The One With A Chick. And A Duck

Written by: Chri",
3,S03E21,Scene_02,"Scene: Outside Central Perk, Rachel and Phoebe are helping Monica learn how to roller skate by rolling her between themselves.",So who’s idea was it to put everybody in the diner on skates?,"Joey, Monica, Phoebe, Rachel"
3,S03E21,Scene_03,"Scene: Chandler and Joey's, Joey is watching Quincy M.E. as Chandler is walking into the living room from his bedroom.",(sporting a goatee) Hey.,"Chandler, Joey, Ross"
3,S03E21,Scene_04,"Scene: The Moondance Diner, Pete is entering, Monica is on roller skates.",Hi!,Monica
3,S03E21,Scene_05,"Scene: Monica and Rachel's, Monica is telling Rachel about Pete’s offer.",Can you believe he just offered me a restaurant?,"Monica, Rachel, Ross"
3,S03E21,Scene_06,"Scene: Chandler and Joey's, Chandler is talking to Phoebe about her suggestion.","So um, after you put the suggestion in the box, how long did it take for the roller skating thing to happen.","Chandler, Joey, Phoebe"
3,S03E21,Scene_07,"Scene: The Moondance Diner, Pete is talking to Monica about the restaurant.",So? I mean have you thought about it?,"Monica, Phoebe"
3,S03E21,Scene_08,"Scene: Chandler and Joey's, Chandler is baby-chick sitting.","Okay, but this is the last time. (singing) With a chick-chick here, and a chick-chick there. Here a chick, there a chick, everywhere a chick-chick-(Joey enters)-chickeeeen.","Chandler, Joey, Ross"
3,S03E21,Scene_09,"Scene: Monica and Rachel's, Rachel is trying to take some aspirin.","(she reaches for the bottle) Oww! (She grabs the bottle, but has trouble opening it. She pops the top off and aspirins fly all over the place as Ross enters.)","Chandler, Rachel, Ross"
3,S03E21,Scene_10,"Scene: Rachel’s bedroom, Rachel is trying to put on eye liner with her left hand, as Ross is setting out her shoes.","(She drops the brush) Y'know what? I cannot do this with my left hand! Would you please, help me with this too?","Rachel, Ross"
3,S03E21,Scene_11,"Scene: Central Perk, Monica is entering, Phoebe is already there.",Hey!,"Monica, Phoebe"
3,S03E21,Scene_12,"Scene: Rachel’s Bedroom, Ross is finishing up her make-up.","There you go! Good enough for your party, huh?","Rachel, Ross"
3,S03E21,Scene_13,"Scene: Central Perk, Monica is trying to find out what Phoebe won’t tell her.",Does it involve travel?,"Monica, Phoebe"
3,S03E21,Scene_14,"Scene: Chandler and Joey's, Chandler is watching Baywatch with the baby chick. He’s on one leather chair, the chick is on the other. It’s watching Yasmine Bleeth run and is chirping.","I know. See, yes. That’s Yasmine Bleeth, she’s a completely different kind of chick. I love you both. But in very different ways.","Chandler, Joey"
3,S03E21,Scene_15,"Scene: Pete’s Restaurant’s Kitchen, Pete is showing Monica around the kitchen.","I don’t believe this! Wow, look at this refrigerator! It’s gigantic! I mean I could live in this thing! I’d be cold, but I’m always cold. Oh my God, look at these spider burners! I love spider burners.",Monica
3,S03E21,Scene_16,"Scene: The Hallway Between The Apartments, Ross and Rachel are coming back from the hospital. Ross is helping her up the stairs.","Okay, you’d tell me the truth. Right?","Chandler, Rachel, Ross"
3,S03E21,Scene_17,Scene: Chandler and Joey’s Bathroom: Chandler is watching the duck swim in the bathtub.,What ‘cha doing?,"Chandler, Joey"
3,S03E22,Scene_01,Unknown,"The One With The Screamer

Written by: Scott Silve",
3,S03E22,Scene_02,"Scene: Monica and Rachel's, Phoebe is on the phone, Chandler and Monica are sitting in the living room, and Ross is in the kitchen as Rachel enters from her bedroom.","Oh, Phoebe, are you still on hold? I was supposed to call my Dad back like two hours ago.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
3,S03E22,Scene_03,"Scene: Monica and Rachel's, Monica is getting ready to go to Joey’s premiere and Phoebe is still on hold.",(to Phoebe) Here you go. You can wear this. (hands her a sweater),"Chandler, Monica, Phoebe"
3,S03E22,Scene_04,"Scene: Joey’s Premiere, Rachel is already there with her date, Tommy who's played by Ben Stiller who will be in There's Something About Mary and Meet The Parents, as Ross and his date, Cailin, arrive.","Hey, hey Rach!","Rachel, Ross"
3,S03E22,Scene_05,"Scene: The Theatre, at the post premiere party. The gang is already there, except Phoebe. Joey runs in.",(seeing Joey) There he is!,"Chandler, Joey, Monica, Rachel, Ross"
3,S03E22,Scene_06,"Scene: Monica and Rachel's, Monica and Rachel are returning. Phoebe is still on hold.",Hey!,"Monica, Phoebe, Rachel"
3,S03E22,Scene_07,"Scene: The Theatre, after the party. Joey is trying to comfort Kate.",Hey! Are you okay?,Joey
3,S03E22,Scene_08,"Scene: Kate’s Apartment, Joey and Kate are returning from a night out on the town.",(drunk) So you really think those newspapers are just jealous of me?,Joey
3,S03E22,Scene_09,"Scene: Monica and Rachel's, the next morning, Phoebe is STILL on hold.","(entering from her bedroom) Pheebs, you’ve been up for 24 hours! Go to sleep, honey. Th-this isn’t healthy.","Joey, Monica, Phoebe"
3,S03E22,Scene_10,"Scene: Central Perk, Chandler and Monica are sitting on the couch, Rachel is on the chair.",(bringing Chandler a cup) This is from the woman at the bar.,"Chandler, Monica, Rachel, Ross"
3,S03E22,Scene_11,"Scene: Backstage at Joey’s play, Joey is arriving, late.","Sorry! Sorry, I’m late; sorry, I’m late! My duck and my chick and a fight, it-it was ugly.",Joey
3,S03E22,Scene_12,"Scene: Monica and Rachel's, Chandler and Ross are in the kitchen, Rachel and Monica are sitting in the living room, and Phoebe is, you guessed it, still on hold.","Hey, mind if I use the phone?","Chandler, Phoebe, Rachel, Ross"
3,S03E22,Scene_13,"Scene: Backstage at Joey’s play, Joey is changing for the next scene as Kate arrives, carrying her bags.",Joey!,Joey
3,S03E22,Scene_14,"Scene: Monica and Rachel's, the gang, except Joey, is there. Phoebe is, well you y'know.","Phoebe, it’s been two days.","Chandler, Monica, Phoebe, Rachel, Ross"
3,S03E23,Scene_01,Unknown,"The One With Ross's Thing

Written by: Andrew Reic",
3,S03E23,Scene_02,"Scene: Chandler and Joey's, Chandler and Joey are playing with the duck and the chick.","Hey, wouldn't be cool if our duck and chick had a little baby? We could call it Chuck.","Chandler, Joey, Rachel, Ross"
3,S03E23,Scene_03,"Scene: Central Perk, Chandler, Joey, and Rachel are there, as Phoebe enters with her date.","(to her date) Okay, and then this is the coffee house. This is where I play my music. (points to the stage)","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
3,S03E23,Scene_04,"Scene: A Street, Phoebe is walking with her second date, Jason.","...and I know I'll never miss doing it, but I gotta tell you, it's pretty cool knowing that you're making a difference in a kid's life.",Phoebe
3,S03E23,Scene_05,"Scene: A Doctor's Office, Ross is having his thing looked at by Dr. Rhodes.","Th-th-that's all it is, a third nipple. Y'know? Just your run-of-the-mill third nipple. Y'know? You can take it off. Just slice that baby right off!",Ross
3,S03E23,Scene_06,"Scene: Central Perk, Chandler, Monica, and Joey are there.","(starting to get up) I gotta go water Pete's plants. (stops) Y'know what, if he's gonna break up with me, maybe I won't water his plants.","Chandler, Joey, Monica, Phoebe, Rachel"
3,S03E23,Scene_07,"Scene: Dr. Rhodes's Office, a rather large group of doctors has now gathered to take a look at Ross's thing. Ross is none too pleased with the developments, he has a disgusted look on his face.",Y'know I have dinner plans!!,Ross
3,S03E23,Scene_08,"Scene: Pete's apartment, Monica is there to water the plants, and is showing the gang around.","Okay, this is the den. All right, check this out. Lights! (the lights turn on automatically, but are very bright) Whoa! All right. Less lights! Bad lights! Lights go away! (they dim) Oh, see you just need to find the right command.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
3,S03E23,Scene_09,"Scene: Monica and Rachel's, the gang is returning from Pete’s.","Mon you definitely have to make it a theme wedding, and the theme could be, “Look how much money we’ve got!” Y'know, I mean you could put, you could put money in-in the invitations! You-you could have like little money place settings. And ah, you could start with a money salad! I mean it’ll be dry, but people will like it.","Chandler, Monica, Phoebe, Rachel, Ross"
3,S03E23,Scene_10,"Scene: A Fire House, Phoebe has gone to break up with Vince.","Excuse me. Umm, is Vince here?",Phoebe
3,S03E23,Scene_11,"Scene: Central Perk, Phoebe, Ross, and Monica are there.","(to Ross) I’m telling you, if you want to take care of that thing, you should go to my herbal guy.","Monica, Phoebe, Rachel, Ross"
3,S03E23,Scene_12,"Scene: Jason’s apartment, Phoebe has gone to break up with Jason.",(knocks on the door) Jason?,Phoebe
3,S03E23,Scene_13,"Scene: Phoebe’s Herbal Guy’s office, Ross is there about his thing. Ross is looking around the exam room, and he goes over to a large bank of drawers, pulls one out and almost spills it as the herbalist, Guru Saj, enters.",Hi.,Ross
3,S03E23,Scene_14,"Scene: Pete’s apartment, Pete and Monica are coming back from a date.","Lights. (The lights turn on, once again they’re too bright.) Uh, romantic lights. (The lights dim.)",Monica
3,S03E23,Scene_15,"Scene: Central Perk, Phoebe’s singing, Vince is also there.","(singing) “Crazy underwear, creepin’ up my butt. (Jason enters) Crazy underwear, always in a rut. Crazy under-(sees Jason)-wear…” (In her head) Oh No! What is he doing here? All right, just keep playing, just keep playing. You’ll get through this; you’ll be fine. (She tries to continue the song, but she has lost the ability to pronounce words, and the lyrics come out as gibberish.) (giving up on the song) Okay, thank you. And, as always no one talk to me after the show.",Phoebe
3,S03E23,Scene_16,Scene: Guru Saj’s office: Joey and Chandler have taken the duck to see the guru.,"(comforting the duck) Everything’s gonna be all right. Okay, Dick?","Chandler, Joey"
3,S03E24,Scene_01,Unknown,"The One With The Ultimate Fighting Champion

Story",
3,S03E24,Scene_02,"Scene: Central Perk, the whole gang minus Monica is there.","Do you think that there’s a town in Missouri or some place called Sample? And ah, as you’re driving into town there’s-there’s like a sign, and it says “You’re in Sample.” (He says it like urine sample.)","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
3,S03E24,Scene_03,"Scene: Central Perk, continued from earlier.","So, come on, what was the big news Pete wanted to tell you Mon?! Or should I say Mrs. Monica Becker?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
3,S03E24,Scene_04,"Scene: Chandler’s office, he is just finishing a meeting with his boss.","So thanks for the warm welcome. It’s good to have you guys on my team, and I come to play. I hope you do too. Now, let’s go out there and get ‘em! Huh? And remember, there is no ‘I’ in team.",Chandler
3,S03E24,Scene_05,"Scene: Monica and Rachel's, Ross is making reservations.","(on phone) That’s right, Ryder. Wynona Ryder for six. (listens) Thank you. (hangs up) (to the gang) Yeah, we have the reservations.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
3,S03E24,Scene_06,"Scene: A Gym, Pete is training for the Ultimate Fighting Championship, with his trainer, Hoshi.","You are iron. You are steel! Let me ask you something, how come when I call your computer support line, I have to wait an hour and a half?",Monica
3,S03E24,Scene_07,"Scene: Central Perk, Phoebe is there with Bonnie, as Rachel enters.","(to Phoebe) Well that was depressing, I think I just bought a soft pretzel from one of the kids from Fame. Ready to go to the movies?","Phoebe, Rachel"
3,S03E24,Scene_08,"Scene: Chandler’s office, Chandler is bent over getting some water as his boss approaches.","Bing! (Chandler stands bolt upright and turns around to face him.) Read your Computech proposal, a real homerun. (He goes to slap his butt, but Chandler slides over making him miss.) Ooh. Barely got ya that time, get over here. Come on. (Chandler goes over) Wham! (slaps him on the butt) Good one. That was a good one. (to a couple of Chandler’s co-workers) Keep at it team. (goes into his office)",Chandler
3,S03E24,Scene_09,"Scene: The Ultimate Fighting Championship, Ross and Monica are there watching Pete.",(walking up with this huge tub-o-popcorn and drink) Hey!,"Monica, Ross"
3,S03E24,Scene_10,"Scene: The Arena, after the fight. Monica is walking up to a defeated Pete.",Hey! (she sits down next to him) It’s me. Mon-i-ca! Can I just tell you how proud I am of you.,Monica
3,S03E24,Scene_11,"Scene: Monica and Rachel's balcony, Ross and Phoebe are grilling some burgers and hot dogs.",(joining them) Hey.,"Chandler, Joey, Monica, Phoebe, Ross"
3,S03E24,Scene_12,"Scene: Chandler’s office, Chandler is confronting his boss about the butt smacking thing. His boss is writing on a white board.","Excuse me, Doug? (no reaction) Hey there sports fan!!",Chandler
3,S03E24,Scene_13,"Scene: The street outside Central Perk, Rachel and Phoebe are talking and walking.","Okay. Would you rather live in the shirt pocket of a sweaty giant, or inside his shower drain?","Phoebe, Rachel"
3,S03E24,Scene_14,"Scene: A locker room, Pete is in a full upper-body cast. Monica enters, sees him, and gasps. Pete tries to turn around, and winces in pain.","It’s okay, it’s not as bad as it looks, it’s a precaution. Ah, I’m not supposed to move my spine.",Monica
3,S03E24,Scene_15,"Scene: Chandler’s office, he is just finishing up a meeting with his boss and the rest of his team.","So, in conclusion, the lines all go up (points to the chart), so I’m happy. Great job team! Tomorrow at 8:30. (They start to leave) Phil! Nice job. (smacks him on the butt) Stevens! Way to go! (smacks him on the butt) Joel-burg, you maniac! I love ya! (smacks him on the butt) (Chandler walks up) Bing! Good job, couldn’t have done it without ya. (he shakes his hand)",Chandler
3,S03E24,Scene_16,"Scene: Monica and Rachel's, the gang is watching Pete fight on TV. Monica is hiding in the kitchen, not watching.","Run! Run you crazy, rich freak!","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
3,S03E25,Scene_01,Unknown,"The One At The Beach

Story by: Pan-ni Landrum & M",
3,S03E25,Scene_02,"Scene: Central Perk, everyone except Phoebe is there. Bonnie is telling them of her sex-capades.","(to Bonnie) So ah, your first sexual experience was with a woman?!","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
3,S03E25,Scene_03,"Scene: Outside Central Perk, Chandler and Monica are waiting for Phoebe to arrive with the cab.","(watching a happy couple walk by, arm in arm) Would you look at them. Am I ever gonna find a boyfriend again? I gonna die an old maid.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
3,S03E25,Scene_04,"Scene: At the Beach, it’s raining cats and dogs as the gang arrives. Chandler and Monica are taking shelter under Rachel’s hat.","Go, go, go!","Monica, Phoebe, Rachel, Ross"
3,S03E25,Scene_05,"Scene: Phoebe Sr. house, she is a real estate agent and is trying to sell a house over the phone. By the way, it’s still raining outside.","(at the door) Knock, knock, knock.",Phoebe
3,S03E25,Scene_06,"Scene: The beach house, it’s still raining. Chandler is building a sand castle, Rachel is doing Monica’s nails, and they’re all drinking margaritas, obviously bored.","(getting an idea) Hey, y'know what a really good rainy day game is?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
3,S03E25,Scene_07,"Scene: The beach house, the next morning. Chandler and Monica are in the kitchen eating breakfast.","So, you still don’t think I’m boyfriend material?","Chandler, Monica, Phoebe, Rachel, Ross"
3,S03E25,Scene_08,"Scene: The porch, Bonnie is coming back from swimming, Rachel is reading.","Hey, what happened to you?",Rachel
3,S03E25,Scene_09,"Scene: The beach house, at night. Phoebe is hangs up the phone, and gently pushes one of the stools over.","What’s the matter, Pheebs?","Chandler, Joey, Phoebe, Rachel, Ross"
3,S03E25,Scene_10,"Scene: Outside the beach house, Ross is coming out to talk to Rachel.",Hi.,"Chandler, Joey, Rachel, Ross"
3,S03E25,Scene_11,"Scene: Phoebe Sr.’s house, Phoebe is breaking in through a window.","Ow! My ass. Okay. Okay. (She manages to climb completely inside and the window slams shut.) Oh, shhh!",Phoebe
3,S03E25,Scene_12,"Scene: Outside the beach house, Ross is telling Joey and Chandler what happened with Rachel.","I’m telling ya, you guys are totally getting back together!","Chandler, Joey, Ross"
3,S03E25,Scene_13,"Scene: The hallway between the bedrooms. Ross is coming upstairs and stops between two doors. He looks at the one on the right, then he looks at the one on his left, thinks about it, and goes in the one on his right.",(entering the bedroom) Hi. (closes the door),Ross
3,S03E25,Scene_14,"Scene: The beach house, Chandler is simulating he’s coming to pick up Monica for a date. Chandler knocks on the door, and Monica answers it.",(in a fake voice) Hi there.,"Chandler, Monica"
4,S04E01,Scene_01,Unknown,"(lying on a beach towel, recapping what happened in the last episode) Okay, so we went to the beach, because Phoebe found out about this lady who knew her mom and dad, and I don’t really know what happened with that.","Chandler, Joey, Phoebe"
4,S04E01,Scene_02,"Scene: The beach house, it’s the same scene from the end of last year, with Ross in front of the two doors of Rachel’s and Bonnie’s rooms, trying to decide which door to choose. He finally chooses the one his right and goes in.",(surprised) Hi!,"Rachel, Ross"
4,S04E01,Scene_03,"Scene: Phoebe Sr.’s house, it’s right after she told Phoebe that she’s her birth mother.","I-I mean I, well I think I can figure it out. I guess y'know I was born, and everyone started lying their asses off!",Phoebe
4,S04E01,Scene_04,"Scene: The beach house, Joey and Chandler are sitting at the dinner table, Monica is looking in the fridge.",(closing the fridge in disgust) Shoot! We’re out of soda.,"Chandler, Joey, Monica, Phoebe"
4,S04E01,Scene_05,"Scene: The beach house, Rachel’s bedroom. She is finishing up writing something as Ross walks through the door.",It’s over.,"Rachel, Ross"
4,S04E01,Scene_06,"Scene: The beach house, the next morning. Ross is passed out on the kitchen counter. He wakes up with a start and has one of the pages of the letter stuck to his face.",Oh. (looks at his watch) Oh-oh. (takes a drink of coffee and resumes reading the letter),"Rachel, Ross"
4,S04E01,Scene_07,Scene: The beach. Chandler and Monica are out getting some sun.,"All right, there’s a nuclear holocaust, I’m the last man on Earth. Would you go out with me?","Chandler, Joey, Monica"
4,S04E01,Scene_08,"Scene: The beach house, Phoebe is coming down the stairs all packed and ready to go.","Well, I’m ready to get the hell out of here! (Sees Ross and Rachel cuddling on the couch.) Oh. Are you? Are you?!! (they nod ‘Yes.’) Ohh! That’s so great!! Ooh, not for Bonnie. (they nod ‘No.’) But for you, yay! Ohh.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E01,Scene_09,"Scene: Central Perk, Ross is telling Joey and Chandler about the letter.","She wants me to take responsibility for everything that went wrong in our relationship. I mean she goes on for five pages about, about how I was unfaithful to her! (Both Joey and Chandler shrug their shoulders as to say ”Well...”) (yelling) WE WERE ON A BREAK!!!!!","Chandler, Joey, Ross"
4,S04E01,Scene_10,Scene: A hallway in an apartment building. Phoebe is knocks on a door and it opens.,"(to the person that answered the door) Hi, Ursula.",Phoebe
4,S04E01,Scene_11,"Scene: Monica and Rachel's, Chandler, Monica, and Joey are sitting at the table eating dinner and not talking. Ross and Rachel are outside cuddling on the balcony.","Pass the cheese, please.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E01,Scene_12,"Scene: Central Perk, Phoebe is finishing up a song.","(singing) “...fuchsia and mauvvve. Those are the 66 colours of my bedroommmm.” (applause) Thank you, thank you. Ohh, and I invite you to count the colours in your bedroom. (Sees that Phoebe Sr. has entered, and to her) Except for you. You go away.",Phoebe
4,S04E01,Scene_13,Scene: Rachel’s bedroom. Ross and Rachel have just finished consummating the new relationship.,"Oh-hooo, I missed you.","Chandler, Monica, Rachel, Ross"
4,S04E01,Scene_14,"Scene: Monica and Rachel's, Chandler and Monica are playing cards at the dinner table.",(sets down some cards) Gin.,"Chandler, Monica"
4,S04E02,Scene_01,Unknown,"The One With The Cat

Written by: Jill Condon & An",
4,S04E02,Scene_02,"Scene: Chandler and Joey's, Joey is eating breakfast as Chandler comes out of his bedroom, ripping his coat in the process.",Wow! That ripped! That ripped real nice!,"Chandler, Joey"
4,S04E02,Scene_03,"Scene: Monica and Rachel's, Monica and Ross are there. Monica is checking the messages.","(on machine) Hey Monica, it’s Chip.","Monica, Rachel, Ross"
4,S04E02,Scene_04,"Scene: Central Perk, Phoebe is finishing up a song.","(screaming, angrily) ...DUMB, DRUNKEN, BITCH!!! (applause) (happily) Thank you, thanks.","Chandler, Joey, Phoebe, Rachel, Ross"
4,S04E02,Scene_05,"Scene: Monica and Rachel's, Rachel is working as Monica enters.",Hey!,"Monica, Rachel"
4,S04E02,Scene_06,"Scene: Monica and Rachel's, the next morning, they are all there eating breakfast.",So you guys having any luck getting rid of the entertainment center?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E02,Scene_07,"Scene: Chandler and Joey's, Joey and Chandler are showing a couple of guys (Tony and Peter) the entertainment center.","Wow! That’s ah, that’s pretty nice!","Chandler, Joey"
4,S04E02,Scene_08,"Scene: Central Perk, Chandler, Joey, Monica, and Ross are there.","(entering) You guys, you’re never gonna believe what I just found tacked up on a telephone pole! (She’s holding a flyer.) Look kinda familiar?","Chandler, Joey, Monica, Rachel, Ross"
4,S04E02,Scene_09,"Scene: Central Perk, the same scene is continued from before the break. With Joey, Monica, Rachel, and Chandler sitting on the couch.","(entering, with Julio) Hi. (sits down in the chair)","Chandler, Joey, Monica, Phoebe, Rachel"
4,S04E02,Scene_10,"Scene: Monica and Rachel's, Rachel is reading at the kitchen table as there is a knock on the door.","(running from the bathroom to her room, wearing only a towel) Not yet! Not yet! Not yet! Not yet! Not yet! Not yet! Not yet! Not yet! (gets to her room and closes the door, as Rachel gets up to answer the door.)","Monica, Rachel"
4,S04E02,Scene_11,"Scene: Chandler and Joey's, Joey is showing off the entertainment center.","This is the unit for you my friend. Sturdy construction, tons of storage compartments, some big enough to fit a grown man.",Joey
4,S04E02,Scene_12,"Scene: A street, Chip is walking Monica to his motorcycle.","Here, we are.",Monica
4,S04E02,Scene_13,"Scene: Chandler and Joey's, Chandler is coming home. As we walks through the door, and without looking up, he goes to throw his keys on the foosball table, only, it’s gone and the keys it the floor. He then looks up at an empty apartment; everything is gone except for the entertainment center and that ceramic dog. Even the food in the fridge!",OH MY GOD!!!,"Chandler, Joey"
4,S04E02,Scene_14,"Scene: Dot’s Spot, Chip and Monica are on there date, eating dinner. Chip is telling a story.","...and then Zana, just let one rip!! (laughs histerically)",Monica
4,S04E02,Scene_15,"Scene: Chandler and Joey's, Rachel, Phoebe, and Julio are consoling Joey and Chandler.",Wow! They really got you guys. Your T.V. The chairs.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E02,Scene_16,"Scene: Chandler and Joey's, Joey and Chandler have trading the entertainment center for the canoe. Joey is sitting in the bow, staring off into space as to envision his future full of possibilities. Chandler is sitting at the stern, staring into space and is looking at an uncertain future.","[Scene: Chandler and Joey's, Joey and Chandler hav",
4,S04E03,Scene_01,Unknown,"The One With The ‘Cuffs

Written by: Seth Kirkland",
4,S04E03,Scene_02,"Scene: Chandler and Joey's, Chandler is sitting in the canoe as Joey runs through the door carrying an outdoor patio table.",Hey!! We are so in luck! Treeger said that we could have all this cool stuff from the basement. Wait right there. (Goes back into the hall),"Chandler, Joey"
4,S04E03,Scene_03,"Scene: Monica and Rachel's, Monica, Ross, Phoebe, and Rachel are eating breakfast.",(Entering from her bedroom) How desperate am I?,"Monica, Phoebe, Rachel, Ross"
4,S04E03,Scene_04,"Scene: Chandler and Joey's, Joey is reading the paper and Chandler is getting ready for work.","(entering) Hey! Umm, do you guys have any juice?","Chandler, Joey, Rachel"
4,S04E03,Scene_05,"Scene: The Geller household kitchen, Monica and Phoebe are cooking for Mrs. Geller’s party.","Doing great, the quiches are coming along.","Monica, Phoebe"
4,S04E03,Scene_06,"Scene: Chandler and Joey's, Joey is scrapping gum off the table as there is a knock on the door. He goes over and opens it.",Uhhhh. (He’s not sure),"Chandler, Joey, Monica, Ross"
4,S04E03,Scene_07,"Scene: The Geller’s Kitchen, Monica and Phoebe are still cooking.",That’s weird.,"Monica, Phoebe"
4,S04E03,Scene_08,"Scene: Joanna’s office, Joanna and Chandler are making out on her chair. Chandler isn’t wearing any pants.",It just doesn’t…feel like we’re breaking up.,"Chandler, Rachel"
4,S04E03,Scene_09,"Scene: Joanna’s office, Chandler, still handcuffed to the chair, is looking through the lingerie catalogue by turning the pages with his teeth. The phone rings and Chandler answers it with his nose.","Hello, Joanna…(Realises he doesn’t know her last name)…’s office.","Chandler, Rachel"
4,S04E03,Scene_10,"Scene: Chandler and Joey's, The salesman is trying to sell Joey the encyclopedias.",He cut off his ear.,Joey
4,S04E03,Scene_11,"Scene: Monica’s childhood bedroom (which has been turned into a gym), Monica is lying on the treadmill as Phoebe enters.",Hey!,"Monica, Phoebe"
4,S04E03,Scene_12,"Scene: Joanna’s office, Rachel and Chandler are having a little tug-of-war with his pants.","Chandler! Chandler, please, I have to get you locked up back the way you were, I am sooo gonna lose my job, she’s very private about her office. Now I know why.","Chandler, Rachel"
4,S04E03,Scene_13,"Scene: Chandler and Joey's, Joey is now reading the ‘V’ book, with the salesman watching.","Wow! There’s a lot I didn’t know about vomit. (The duck comes to the door of the bathroom, quacking.) (To the duck) In a minute. (The duck goes back into the bathroom.)",Joey
4,S04E03,Scene_14,"Scene: Joanna’s office, Rachel and Chandler are still negotiating.","I ah, will buy and wrap all of your Christmas gifts.","Chandler, Rachel"
4,S04E03,Scene_15,"Scene: The Geller’s kitchen, Phoebe is bringing in some dirty dishes.",Well?,"Monica, Phoebe"
4,S04E03,Scene_16,"Scene: Central Perk, all except Chandler, are there.",(hello) Hello.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E03,Scene_17,"Scene: Rachel’s office, Rachel is coming in for the day.",(from her office) Who’s out there?,Rachel
4,S04E04,Scene_01,Unknown,"The One With The Ballroom Dancing

Written by: And",
4,S04E04,Scene_02,"Scene: Monica and Rachel's, the gang is there eating breakfast. Chandler is cleaning out his wallet.","Hey! New wallet, huh?","Chandler, Monica, Phoebe, Rachel"
4,S04E04,Scene_03,Scene: Garbage room: Mr. Treeger is unclogging the trash chute as Rachel enters.,"Oh! Hey, Mr. Treeger.","Monica, Rachel"
4,S04E04,Scene_04,"Scene: Monica and Rachel's, Continued from earlier, Rachel is now telling everyone of her experience in the garbage room.","Whoa-whoa, Treeger made you cry?","Chandler, Joey, Monica, Rachel, Ross"
4,S04E04,Scene_05,"Scene: Treeger’s apartment, Joey knocks on the door and Treeger opens it.","Hey! You hold on pal! Now you made my friend, Rachel, cry. So now, you’re gonna go up there and apologize to her, unless you want me to call the landlord.",Joey
4,S04E04,Scene_06,"Scene: Monica and Rachel's, continued from earlier, everyone is still eating breakfast.","Oh please, somebody tell me I don’t have to go to work today!","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E04,Scene_07,"Scene: Chandler’s gym, He and Ross are there to cancel his membership.","Whoa-whoa-whoa, hey! Now remember what we talked about, you gotta be strong.","Chandler, Ross"
4,S04E04,Scene_08,"Scene: Heeling Hands Inc., Phoebe’s work, she is giving a massage to the guy, Rick, she likes.","(looking at her feet) Wow, you have really pretty feet.",Phoebe
4,S04E04,Scene_09,"Scene: Mr. Treeger’s apartment, Joey is there to suck up.","Please don’t kick Monica and Rachel out, this wasn’t there fault, it was mine.",Joey
4,S04E04,Scene_10,"Scene: Central Perk, Joey is telling Monica and Rachel what he has to do.",His dancing partner?!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E04,Scene_11,"Scene: Treeger’s apartment, Joey knocks and Mr. Treeger opens the door.","All right, I’m here, let’s ahh, get this over with.",Joey
4,S04E04,Scene_12,"Scene: Monica and Rachel's, Rachel and Monica are sitting at the table as Joey enters.","Hey-hey, how goes the dancing? Gay yet?","Joey, Monica, Rachel"
4,S04E04,Scene_13,"Scene: Ross and Chandler’s bank, they are there to close their accounts.",Hello.,"Chandler, Ross"
4,S04E04,Scene_14,"Scene: Healing Hands, Inc., Phoebe is giving Rick a massage.","(thinking to herself) Okay, baseball. Rick, playing baseball. Okay, slides into second, maybe even his pants come down a little… Oh no—wait no, no! No! Okay, all right, sandwiches, sandwiches. Umm, okay, on a plate, maybe Rick’s pants come down a little. No! No! Okay, Chandler! Okay Chandler, ooh, that’s working.",Phoebe
4,S04E04,Scene_15,"Scene: Monica and Rachel's, Chandler and Ross are telling Joey, Rachel, and Monica of their bank woes.",So you didn’t leave the bank?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E04,Scene_16,"Scene: Lara and Jeni’s Massage, Phoebe is interviewing for a job.","So it looks like you’ve got some great experience here. Let’s see ahh, reason for leaving last job?",Phoebe
4,S04E05,Scene_01,Unknown,"The One With Joey's New Girlfriend

Written by: Mi",
4,S04E05,Scene_02,"Scene: Central Perk, the gang's all there. Ross has a slip of paper that he throws on the ground tying to get Rachel's attention.","(picking up the slip of paper) Hello! What's this? Oh right its that girl's phone number. (Rachel ignores him) Yeah-yeah, there it is, just a phone number a really hot girl gave me. (He holds it so that Rachel can see it, she continues to ignore him) It's no big deal, I mean it is her home phone number, but...(Rachel still ignores him) Whoa! (Throws it in her lap) Whoa-whoops, I almost lost this baby! Yeah, the lovely Amanda gives me her number and I-I go and drop it. (He waves it in front of Rachel's face. Then suddenly Phoebe has to sneeze and Rachel quickly grabs the slip of paper and gives it to Phoebe for her to sneeze into.)","Phoebe, Ross"
4,S04E05,Scene_03,"Scene: Central Perk, the next morning. Chandler, Monica, Ross, and Rachel are there.",Rachel?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E05,Scene_04,"Scene: Chandler and Joey's, Chandler is walking into the living room having just gotten up in the middle of the night.",(sees Kathy is up watching TV) Hi!,Chandler
4,S04E05,Scene_05,"Scene: Central Perk, the next night, Phoebe is finishing up her set.","(singing, drunk) My sticky shoes, my sticky-sticky shoes, why do you stick on me, ba-a-by! Thanks for the lights honey.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E05,Scene_06,"Scene: Monica and Rachel's, Phoebe and Monica are there.","So, I need to write some depressing stuff to go along with my new floozy voice, but nothing that sad has ever really happened to me.","Monica, Phoebe, Rachel, Ross"
4,S04E05,Scene_07,"Scene: Amanda's apartment, Ross is arriving with Ben.",(opening the door) Hi!,Ross
4,S04E05,Scene_08,"Scene: A street, Chandler is buying a newspaper and notices Kathy running by.","Kathy! Kathy! Hi!! Kathy! Kathy! (She doesn't hear him and keeps running, Chandler starts chasing her as the theme to The Mod Squad starts to play. First, a car almost hits him and then gets mustard splashed on him as he runs by a hot dog vendor.) Kathy! (He keeps running and gets tangled up in the leashes of five dogs, in desperation he throws his paper.) Fetch! Fetch it! (He frees himself and resumes the chase) Kathy! Kathy! Kathy! (He now trips and falls into a pile of garbage, he tries to get up and scream her name again but he has a piece of spinach in his mouth. He gets out of the garbage and starts crossing the street by running over the hoods of a couple of cabs.) Kathy! (He jumps in front of her and out of breath he says) Kathy.",Chandler
4,S04E05,Scene_09,"Scene: Monica and Rachel's, Ross is telling Monica about his new baby sitting job.",Oh come on! You're making it sound worse than it actually was.,"Chandler, Joey, Monica, Phoebe, Ross"
4,S04E05,Scene_10,"Scene: Chandler and Joey's, Chandler is playing Hide-and-Go-Seek with the chick and the duck.","99...100! Ready or not, here I come! (He opens his eyes and sees that the chick and the duck are still sitting in front of him) All right, let's go over the concept one more time.","Chandler, Joey"
4,S04E05,Scene_11,"Scene: Monica and Rachel's, Rachel is returning from a date with Josh, and when they get the door open, Rachel turns and passionately kisses Josh.",(lying on the couch suffering from her cold) Ross isn't here.,"Monica, Phoebe, Rachel"
4,S04E05,Scene_12,"Scene: A nightclub, Chandler is having dinner with Kathy and Joey.","Ohh, God, guys, check it out, you can see that girl's underwear!","Chandler, Joey"
4,S04E05,Scene_13,"Scene: Monica and Rachel's, Monica and Rachel are there.","(entering) Hey! So, uhh, Amanda just-just dropped me off. Yeah, that's one of the things I love about her, she's...uh, she's old enough to drive. (to Monica) So uhh, I guess you're not going to mom and dad's tonight?","Monica, Rachel, Ross"
4,S04E05,Scene_14,"Scene: Central Perk, Phoebe is there with her guitar.","(singing) Platting goats are platting. Platting down the street. Platting goats are platting, leaving little treats. (to Gunther) Does it even work without my sexy voice?",Phoebe
4,S04E05,Scene_15,"Scene: Chandler and Joey's, Chandler is watching TV as Joey and Kathy are laughing in Joey's bedroom. They get to be pretty loud so Chandler turns the TV way up.","(opening the door wearing nothing but a sock, and holding a dart board over the `Little General.') Hey! (Chandler turns down the TV) Now, we're not actually gonna be sleeping in her, but do you mind?",Joey
4,S04E05,Scene_16,"Scene: Monica and Rachel's, Monica, with a blanket draped over her shoulders, opens the door to a similarly clad Chandler.",Can I sleep on your couch?,Chandler
4,S04E05,Scene_17,"Scene: Central Perk, Phoebe is singing, with everyone else present.",(singing) And I'm still waiting for my paper mache man. Thank you my babies.,"Phoebe, Rachel"
4,S04E06,Scene_01,Unknown,"The One With The Dirty Girl

Written by: Scott Sil",
4,S04E06,Scene_02,"Scene: Central Perk, Ross and a beautiful blonde (Cheryl) are standing outside. The rest of the gang is watching from inside.","So, thank you for the delicious dinner.","Chandler, Monica, Phoebe, Rachel, Ross"
4,S04E06,Scene_03,"Scene: Monica and Rachel's. Ross, Rachel, and Phoebe are there. Chandler enters.",Hi. You guys have any wrapping paper?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E06,Scene_04,"Scene: Outside Cheryl's apartment, Ross and Cheryl are kissing",(moved by the kiss) Huh...,Ross
4,S04E06,Scene_05,Scene: A kitchen where Phoebe and Monica are finishing up a catering job,"Oh, is everything in the car?","Monica, Phoebe"
4,S04E06,Scene_06,"Scene: Monica and Rachel's, Rachel is on the couch still doing the crossword. Chandler is in the kitchen.",You know what we should all do? Go see a musical.,"Chandler, Joey, Rachel"
4,S04E06,Scene_07,"Scene: Back in the kitchen at the funeral. Phoebe is there, Monica enters.","But Mon, you have to get our money!","Monica, Phoebe"
4,S04E06,Scene_08,"Scene: Chandler and Joey's, Ross and Joey are standing and talking, Ross is tying a tie.","So, you just left? Her place was really that bad?","Joey, Ross"
4,S04E06,Scene_09,"Scene: Monica and Rachel, Rachel is there, Chandler enters.","Okay, all right. I just spent the entire afternoon looking for a present for Kathy that would be better than the rabbit.","Chandler, Joey, Rachel"
4,S04E06,Scene_10,Scene: In the living room at the funeral,"You didn't get the money, did you?","Monica, Phoebe"
4,S04E06,Scene_11,Scene: Outside Cheryl's apartment.,So you want to come inside?,Ross
4,S04E06,Scene_12,"Scene: Central Perk. Rachel is sitting on the couch alone working on a crossword puzzle. Gunther is there, going into the back room.",I did it! Oh! I finished it! I did it all by myself! And there's nobody to hug!,"Monica, Phoebe, Rachel"
4,S04E06,Scene_13,"Scene: Chandler and Joey's, Chandler is there, Joey enters.",Hey!,"Chandler, Joey"
4,S04E06,Scene_14,"Scene: Outside Cheryl's apartment, Monica knocks on Cheryl's door","Hi. Uh, you... you don't know me, I'm Monica Geller... Ross's sister.",Monica
4,S04E07,Scene_01,Unknown,"The One Where Chandler Crosses a Line

Written by:",
4,S04E07,Scene_02,"Scene: Monica and Rachel's, everyone except Joey and Chandler are there eating breakfast.",(entering in a bathrobe) I just walked in the bathroom and saw Kathy naked! It was like torture!,"Chandler, Phoebe, Ross"
4,S04E07,Scene_03,"Scene: Central Perk, Joey is getting a phone number from a woman (Casey) as Chandler watches from the doorway.",Here you go.,"Chandler, Joey"
4,S04E07,Scene_04,"Scene: Monica and Rachel's, Ross and Monica are sitting on the couch playing cards, and Phoebe is working on a new song.","(singing) ""Little, tiny Tarzan, swinging on a nose hair. Swinging with the greatest of ease…"" Darn it! Now, I don’t know who to get to the next verse.","Chandler, Monica, Phoebe, Rachel, Ross"
4,S04E07,Scene_05,"Scene: Chandler and Joey's, Chandler is watching Yasmein Bleeth running on TV, and the duck starts quacking.","Yeah, I know what you’re thinkin’! Yes, yes, your breasts are just as firm and juicy.","Chandler, Joey"
4,S04E07,Scene_06,"Scene: Chandler and Joey's, continued from earlier. Chandler and Kathy are still kissing, then they stop suddenly.","No-no-no-no, this is bad! It’s bad! This is bad!",Chandler
4,S04E07,Scene_07,"Scene: Central Perk, Ross is performing, his music hasn’t improved.",(His voice is altered to sound like a computer.) Electrifying. (He plays the sound of a ticking clock.) Emphatic time-time-time…,"Monica, Phoebe, Rachel, Ross"
4,S04E07,Scene_08,"Scene: Chandler and Joey's, Joey is opening the door, but Chandler has the chain on it.",Aww man! I can’t believe I locked myself out again! (He knocks on the door.),"Chandler, Joey"
4,S04E07,Scene_09,"Scene: Central Perk, Ross has just finished playing.",(to Phoebe) Hey!,"Phoebe, Ross"
4,S04E07,Scene_10,"Scene: Central Perk, Rachel and Monica are sitting on the couch and Phoebe is getting coffee as Chandler enters. Ross is also there.",Hey Chandler! Saw the new furniture. Very nice.,"Chandler, Monica, Phoebe, Rachel, Ross"
4,S04E07,Scene_11,"Scene: Chandler and Joey's, Joey is watching TV as Chandler enters.",Hey!,"Chandler, Joey"
4,S04E07,Scene_12,"Scene: Central Perk, Ross is playing his music. Monica, Phoebe, and Rachel are sitting on the couch.","Oh my God, he’s lost it. He’s totally lost it.","Monica, Phoebe, Rachel, Ross"
4,S04E08,Scene_01,Unknown,"The One With Chandler in a Box

Written by: Michae",
4,S04E08,Scene_02,"Scene: Chandler and Joey's, Joey is sitting at the counter reading a magazine as the phone rings.",(answering phone) Hello.,"Chandler, Joey"
4,S04E08,Scene_03,"Scene: Monica and Rachel's, everyone but Joey and Chandler are there getting ready for Thanksgiving.","(entering) Aww, turkey! Aww, giving thanks! Aww!","Chandler, Monica, Phoebe, Rachel, Ross"
4,S04E08,Scene_04,"Scene: Chandler and Joey's, Joey is repacking the furniture into boxes to return it.",(entering) Hey!,"Joey, Ross"
4,S04E08,Scene_05,"Scene: Central Perk, Chandler and Kathy are sitting at a table and talking about Joey.","Oh my God, is it really that bad?","Chandler, Joey"
4,S04E08,Scene_06,"Scene: Dr. Burke’s office, Rachel and Monica are waiting as the doctor arrives.","I’ll be right with you. Okay? (to the nurse) Thanks, Wendy.","Monica, Rachel"
4,S04E08,Scene_07,"Scene: Chandler and Joey's, Joey is packing as Chandler rushes in.",Hey! I’m sorry! That—(sees that Joey is about to leave) where are you going?,"Chandler, Joey"
4,S04E08,Scene_08,"Scene: Dr. Burke’s office, Tim is examining Monica.","Last time I saw you, it was the morning I left for college. And you were just standing outside The Dairy Queen.",Monica
4,S04E08,Scene_09,"Scene: Monica and Rachel's, It’s closer to dinner. Monica has just told everyone that Tim is coming to dinner.",He’s coming here for Thanksgiving!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E08,Scene_10,"Scene: Monica and Rachel's Balcony, the gang is all there watching Chandler.","Oh, he sees her!","Joey, Monica, Phoebe, Rachel, Ross"
4,S04E09,Scene_01,Unknown,"The One Where They’re Gonna PARTY!

Written by: An",
4,S04E09,Scene_02,"Scene: Outside Central Perk, Monica and Phoebe are showing everyone the van they bought for the catering business. It’s an old Dodge van, that has a cartoon woman riding on a dragon painted on the side of it.",Okay!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E09,Scene_03,"Scene: Monica and Rachel's, the gang is all there.",(to Phoebe) Remember that guy from cooking school I told you about that put cilantro with everything?,"Chandler, Joey, Monica, Phoebe, Ross"
4,S04E09,Scene_04,"Scene: Rachel’s office, Rachel and Sophie are sitting at their desks working as Joanna walks in.","Oh, uh, Joanna I was wondering if I could ask you something. There’s an opening for an assistant buyer in Junior Miss…",Rachel
4,S04E09,Scene_05,"Scene: Chandler and Joey's, Chandler is getting ready to party.",Oh man! I am so excited—I may vomit!,"Chandler, Joey, Ross"
4,S04E09,Scene_06,"Scene: Bloomingdale’s, Rachel is meeting with Mr. Posner, Mrs. Lynch, and Joanna the hiring committee.",Thank you.,Rachel
4,S04E09,Scene_07,"Scene: Monica and Rachel's, Phoebe is there as Monica enters carrying a huge stack of newspapers.",Hey! My first review is out!,"Monica, Phoebe"
4,S04E09,Scene_08,"Scene: Monica and Rachel's, continued from earlier.",(entering) I want a retraction! Our food is not inedible swill!,Monica
4,S04E09,Scene_09,"Scene: Rachel’s office, Rachel is confronting Joanna about her interview.","(entering Joanna’s office) Umm, Joanna? I wanna talk about that interview.",Rachel
4,S04E09,Scene_10,"Scene: Chandler and Joey's, Ross and Chandler are watching TV as Joey enters.",Hey! What are you guys doing here? I thought you’d be out partying with Gandel-worf.,"Chandler, Joey, Ross"
4,S04E09,Scene_11,"Scene: Monica and Rachel's, Rachel is entering, excited.","Hey Mon, little question for ya! How do you think this suit will look on an assistant buyer?","Monica, Phoebe, Rachel"
4,S04E09,Scene_12,"Scene: Central Perk, Joey, Ross, and Chandler are making a pit stop on their party tour.","All right, so we’ll get a little coffee, and get energized, and we’ll head back out.","Chandler, Joey, Ross"
4,S04E09,Scene_13,"Scene: Central Perk, the next day, Phoebe is there.","(entering) Ohh, here you are. Y’know, I’m-I’m glad you decided to hear me out.","Monica, Phoebe"
4,S04E09,Scene_14,"Scene: Rachel’s office, she is coming in for the day carrying a picture for her new office. Mrs. Lynch is coming out of Joanna’s office, carrying a box.","Oh, hi Mrs. Lynch! Is Joanna in already?",Rachel
4,S04E09,Scene_15,"Scene: Monica’s new kitchen, Allesandro is introducing her to her new employees.","I’m so excited about having Monica come on board with us. Although I do feel bad about having fired chef Emillio, it’s like losing a member of the family. Of course, that literally is the case for several of you. Tony, Carlos, Marie, please, tell your father how much we’re gonna miss him. Now, I know that Monica has a lot of great ideas for this place, well, you all read the review. So without much further ado, I present to you our new head chef.",Monica
4,S04E10,Scene_01,Unknown,"The One With The Girl From Poughkeepsie

Written b",
4,S04E10,Scene_02,"Scene: Chandler and Joey's, Joey, Chandler, and Phoebe are there as Ross enters.",Hey!,"Chandler, Joey, Phoebe, Ross"
4,S04E10,Scene_03,"Scene: Central Perk, Chandler, Joey, Rachel, and Phoebe are there.","Hey, look at this! (Holding a newspaper) They’re lighting the big Christmas tree tonight.","Chandler, Joey, Monica, Phoebe, Rachel"
4,S04E10,Scene_04,"Scene: Chandler’s office, he is trying to find Rachel a date.","I say, Drew! Are you seeing anybody right now? (Drew looks at him) Og-ee-op, I’m not asking for me, I’m… I mean… No, I’m-I’m not gay, I’m not asking you out. I’m not-I’m not-I’m not gay!",Chandler
4,S04E10,Scene_05,"Scene: Monica and Rachel's, Phoebe is working on a new song.","Hey! You guys, I’m writing a holiday song for everyone. Do you want to hear it?","Chandler, Joey, Monica, Phoebe, Rachel"
4,S04E10,Scene_06,"Scene: Central Perk, Ross, Phoebe, and Chandler are there.","Oh, wow! I should get going. I-I got a date tonight.","Chandler, Joey, Phoebe, Ross"
4,S04E10,Scene_07,"Scene: Allesandro’s, Monica is cooking.",(entering from the dining room) Hey.,"Joey, Monica"
4,S04E10,Scene_08,"Scene: Central Perk, Chandler is there.",(entering) Chandler!! You have the best taste in men!,"Chandler, Rachel"
4,S04E10,Scene_09,"Scene: Allesandro’s, Joey is eating some cheese.","Hey, Joey, could you pass the cheese?","Joey, Monica"
4,S04E10,Scene_10,"Scene: Allesandro’s, continued from earlier. The other waiters are gone and Monica is confronting Joey about his not speaking up.",What the hell happened?!,"Joey, Monica"
4,S04E10,Scene_11,"Scene: Central Perk, Phoebe is working on her holiday song, Chandler is sitting on the couch reading a magazine, and Ross is sleeping on the couch.","(singing) Happy, happy Chanukah, Chandler and Monica. Very merry…","Chandler, Phoebe, Ross"
4,S04E10,Scene_12,"Scene: Chandler and Joey's, Chandler is playing living room golf as Rachel enters. Rachel sees this and holds the door open until Chandler is ready to start his swing, when he is, she slams the door shut which causes the club to fly from his hands. He turns around, shocked.","Chandler! Patrick just uh, ended things with me. Did you or did you not tell him that I was looking for a serious relationship?","Chandler, Rachel"
4,S04E10,Scene_13,"Scene: A train to Poughkeepsie, Ross is asleep against the window.","[Scene: A train to Poughkeepsie, Ross is asleep ag",
4,S04E10,Scene_14,"Scene: Allesandro’s, Monica is cooking.",I need more swordfish. (to one of the assistant chefs) Can you get me some more swordfish?,"Joey, Monica"
4,S04E10,Scene_15,"Scene: The train, it’s pulling into a station.",(waking up) What? (notices that there is now a beautiful woman sitting next to him),Ross
4,S04E10,Scene_16,"Scene: Allesandro’s, Joey is coming back in with his coat on.",Well I guess I should’ve thought about my wife and kids before I talked back to chef Geller!,"Joey, Monica"
4,S04E10,Scene_17,"Scene: Central Perk, Phoebe is singing her holiday song.","(singing) ""Went to the store, sat on Santa's lap.",Phoebe
4,S04E11,Scene_01,Unknown,"The One With The Embryos

Written by: Jill Condon ",
4,S04E11,Scene_02,"Scene: Monica and Rachel's, it’s 0-Dark:30, in other words it’s really, really early. Everyone’s asleep, and all through the apartments not a creature was stirring, not even a mouse. That is except for the chick, who turns out to be a rooster and is crowing in the sun. Needless to say, this awakens Monica and Rachel who rush into their living room, searching for the cause of the sound.","What the hell is that?!! (to Monica) What the hell is that? Is that you? (Monica nods her head no, and Rachel realizes what is making that sound.) Ohhhhhhh! (storms over to Chandler and Joey’s with Monica in trail.)","Chandler, Joey, Monica, Rachel"
4,S04E11,Scene_03,"Scene: Monica and Rachel's, it’s later that morning, everybody has gotten up and Ross and Phoebe has joined them for breakfast. Rachel is returning from shopping.",Hey!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E11,Scene_04,"Scene: The Doctor’s office, Dr. Zane is examining Phoebe as Frank and Alice watch.",Oh! I knew it! I knew it! I felt really thick this morning.,Phoebe
4,S04E11,Scene_05,"Scene: Monica and Rachel's, the game is about to begin.","You guys! Do you realize that any minute now, Phoebe can be pregnant?","Chandler, Joey, Monica, Rachel, Ross"
4,S04E11,Scene_06,"Scene: The Doctor’s office, Phoebe is giving a pep talk to the petrie dish containing the embryos.","Hello, tiny embryos. Well, I’m-I’m Phoebe Buffay, hi! I’m-I’m-I’m hoping to be your uterus for the next nine months. You should know, that we’re doing this for Frank and Alice, who you know, you’ve been there! Umm, y’know they want you so much, so when you guys get in there, really grab on. Okay, and-and I promise that I’ll keep you safe and warm until you’re ready to have them take you home, so… Oh! And also, umm next time you see me, I’m screaming, don’t worry, that’s what’s supposed to happen.",Phoebe
4,S04E11,Scene_07,"Scene: Monica and Rachel's, the game is coming to a close.","All right, the score is nine to eight in favor of the guys. Ladies if you miss this the game is theirs, pick your category.","Chandler, Joey, Monica, Rachel, Ross"
4,S04E11,Scene_08,"Scene: Monica and Rachel's, continued from earlier, only slightly later.","Monica, betting the apartment, I don’t know about this.","Chandler, Joey, Monica, Rachel, Ross"
4,S04E11,Scene_09,"Scene: Monica and Rachel's, erm, Chandler and Joey's, Chandler and Joey are carrying in the foosball table.",I call Monica’s room!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E11,Scene_10,"Scene: Chandler and Joey's, erm, Monica and Rachel's, Monica and Rachel are busy unpacking.",I can’t find garbage bags!,"Monica, Rachel"
4,S04E11,Scene_11,"Scene: Monica and Rachel's, erm, Chandler and Joey's, they’re both unpacked. The big ceramic dog has found a new home in front of the window. Joey screams and runs into the living room.",What?! What-what is it?!,"Chandler, Joey"
4,S04E12,Scene_01,Unknown,"The One With The Embryos

Written by: Jill Condon ",
4,S04E12,Scene_02,"Scene: Monica and Rachel's, it’s 0-Dark:30, in other words it’s really, really early. Everyone’s asleep, and all through the apartments not a creature was stirring, not even a mouse. That is except for the chick, who turns out to be a rooster and is crowing in the sun. Needless to say, this awakens Monica and Rachel who rush into their living room, searching for the cause of the sound.","What the hell is that?!! (to Monica) What the hell is that? Is that you? (Monica nods her head no, and Rachel realizes what is making that sound.) Ohhhhhhh! (storms over to Chandler and Joey’s with Monica in trail.)","Chandler, Joey, Monica, Rachel"
4,S04E12,Scene_03,"Scene: Monica and Rachel's, it’s later that morning, everybody has gotten up and Ross and Phoebe has joined them for breakfast. Rachel is returning from shopping.",Hey!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E12,Scene_04,"Scene: The Doctor’s office, Dr. Zane is examining Phoebe as Frank and Alice watch.",Oh! I knew it! I knew it! I felt really thick this morning.,Phoebe
4,S04E12,Scene_05,"Scene: Monica and Rachel's, the game is about to begin.","You guys! Do you realize that any minute now, Phoebe can be pregnant?","Chandler, Joey, Monica, Rachel, Ross"
4,S04E12,Scene_06,"Scene: The Doctor’s office, Phoebe is giving a pep talk to the petrie dish containing the embryos.","Hello, tiny embryos. Well, I’m-I’m Phoebe Buffay, hi! I’m-I’m-I’m hoping to be your uterus for the next nine months. You should know, that we’re doing this for Frank and Alice, who you know, you’ve been there! Umm, y’know they want you so much, so when you guys get in there, really grab on. Okay, and-and I promise that I’ll keep you safe and warm until you’re ready to have them take you home, so… Oh! And also, umm next time you see me, I’m screaming, don’t worry, that’s what’s supposed to happen.",Phoebe
4,S04E12,Scene_07,"Scene: Monica and Rachel's, the game is coming to a close.","All right, the score is nine to eight in favor of the guys. Ladies if you miss this the game is theirs, pick your category.","Chandler, Joey, Monica, Rachel, Ross"
4,S04E12,Scene_08,"Scene: Monica and Rachel's, continued from earlier, only slightly later.","Monica, betting the apartment, I don’t know about this.","Chandler, Joey, Monica, Rachel, Ross"
4,S04E12,Scene_09,"Scene: Monica and Rachel's, erm, Chandler and Joey's, Chandler and Joey are carrying in the foosball table.",I call Monica’s room!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E12,Scene_10,"Scene: Chandler and Joey's, erm, Monica and Rachel's, Monica and Rachel are busy unpacking.",I can’t find garbage bags!,"Monica, Rachel"
4,S04E12,Scene_11,"Scene: Monica and Rachel's, erm, Chandler and Joey's, they’re both unpacked. The big ceramic dog has found a new home in front of the window. Joey screams and runs into the living room.",What?! What-what is it?!,"Chandler, Joey"
4,S04E13,Scene_01,Unknown,"The One With Rachel’s Crush

Written by: Shana Gol",
4,S04E13,Scene_02,"Scene: A Theatre, Chandler and Ross are there to watch the premiere of Kathy’s play.","Okay, she is the star of the play. And she is my girlfriend! I get to have sex with the star of the play!","Chandler, Ross"
4,S04E13,Scene_03,"Scene: Chandler and Joey's, erm, Monica and Rachel's, Monica is still unpacking after the move, and Phoebe is their also.","Oh, hey, Mon, do you still have your like old blouses and dresses from high school?","Joey, Monica, Phoebe, Rachel"
4,S04E13,Scene_04,"Scene: Central Perk, Ross and Chandler are entering after the play. Phoebe and Joey are already there.",Hey!,"Chandler, Joey, Phoebe, Ross"
4,S04E13,Scene_05,"Scene: Monica and Rachel's, erm, Chandler and Joey's, the gang minus Monica and Rachel are eating breakfast. Ross and Chandler are sitting at the foosball table and eating.","So uh, man, are you gonna go to the play with me tonight?","Chandler, Joey, Monica, Phoebe, Ross"
4,S04E13,Scene_06,"Scene: Bloomingdale’s, Rachel’s new job.","(on the phone) Monica, I’m quitting! I just helped an 81 year old woman put on a thong and she didn’t even buy it! (Pause) I’m telling you I’m quitting! That’s it! I’m talking to my boss right now! (Pause) Yes I am! (Pause) Yes I am! Yes I am! Yes I am! Yes I am! Yes I am! Okay bye, call me when you get this message. (Hangs up as her boss, Mr. Waltham, walks in.) Oh! Mr. Waltham, I ah really need to talk to you.",Rachel
4,S04E13,Scene_07,"Scene: Kathy’s play, Ross and Chandler are waiting for her in the lobby after the play.","I’m right! Right? There was like no chemistry between them. Before they had heat, and now there’s no heat! Now you know what this means, Joey told us what this means!","Chandler, Ross"
4,S04E13,Scene_08,"Scene: Monica and Rachel's, erm, Chandler and Joey's, Joey, Phoebe, and Ross are there eating pizza as Rachel enters.","I have the best job in the entire world! The most adorable guy came over today, and I got to dress him up all day!","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E13,Scene_09,"Scene: The hallway between the apartments, Monica is lugging one of those floor polishing machines through the hallway. Rachel comes up the steps and stops when she sees Monica.","Whoops. (Starts to go into Chandler and Joey’s.) Oh, hey, do you need help with that?","Joey, Monica, Phoebe, Rachel"
4,S04E13,Scene_10,"Scene: Monica and Rachel's, erm, Chandler and Joey's, Ross, Joey, and Phoebe are watching a movie as Chandler comes in from his bedroom.",Did she call?,"Chandler, Joey, Phoebe, Ross"
4,S04E13,Scene_11,"Scene: Bloomingdale’s, Rachel’s new job, she is waiting for Joshua and practising how to ask him out.","Would you like to go to a basketball game with me? (Tries again.) You know, its funny, basketball, because I happen to have tickets too… (Tries again.) Umm, who likes the Knicks—(Joshua comes in from the dressing room.)",Rachel
4,S04E13,Scene_12,"Scene: Kathy’s apartment, Chandler is knocking on the door.",(opening the door) Hey.,Chandler
4,S04E13,Scene_13,"Scene: Monica and Rachel's, erm, Chandler and Joey's, Joey is debriefing Rachel on her rejection earlier that day and telling her what she should’ve done. Ross and Phoebe are watching.","Okay, for next time, what do you say?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E13,Scene_14,"Scene: Bloomingdale’s, Rachel is sitting at her desk as Mr. Waltham comes in.",Really?,Rachel
4,S04E14,Scene_01,Unknown,"The One With Joey’s Dirty Day

Written by: Wil Cal",
4,S04E14,Scene_02,"Scene: Monica and Rachel's, erm, Chandler and Joey's, Joey is getting ready for a fishing trip and Phoebe is asking him about the fishing lures. Ross is playing with the rod, and Monica is pretty much just watching the on goings.","(holding a lure) So now, what is this now?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E14,Scene_03,"Scene: Bloomingdale’s, Rachel is still dressing Joshua. He is trying on a pair of pants.","So, these will match the jacket you picked out for me last week?",Rachel
4,S04E14,Scene_04,"Scene: Monica and Rachel's, erm, Chandler and Joey's, Chandler is in his sweats flinging playing cards into a pot.","Y’know, I can’t believe Kathy did this too me. I really, thought that she was the one. I tell you what, from now on I’m never getting out of this chair, ever! Okay? From now on, this chair is the one! You wanna what else is the one? My sweat pants!","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E14,Scene_05,"Scene: Monica and Rachel's, erm, Chandler and Joey's, the next morning, Monica and Phoebe are eating breakfast.",Ohh!,"Chandler, Joey, Monica, Phoebe, Rachel"
4,S04E14,Scene_06,"Scene: Chandler and Joey's, erm, Monica and Rachel's, scene continued from earlier.",They’re in Vermont!! How could this happen?! (She waves her arms franticly and hits Chandler.),"Chandler, Monica, Phoebe, Rachel, Ross"
4,S04E14,Scene_07,"Scene: Silvercup Studios, Joey is just arriving for his scene.",(rushing in) Hey! Joey Tribbiani! I’m here! I’m here!,Joey
4,S04E14,Scene_08,"Scene: A strip club, the girls are there with Chandler, who isn’t enjoying himself.","(coming back to the stage and sitting next to Chandler) Okay, I’ve got some Ones, you wanna put them in her panties?","Chandler, Monica, Phoebe, Rachel"
4,S04E14,Scene_09,"Scene: Silvercup studios, Joey is taking a shower in Charlton Heston’s dressing room. Heston enters the room, Joey panics, and walks over to the shower and confronts Joey about the use of his shower.",How ya doin’?,Joey
4,S04E14,Scene_10,"Scene: Chandler and Joey's, erm, Monica and Rachel's, Chandler, Monica, and Phoebe are returning from the strip club.","So, we did okay at the strip club, right?","Chandler, Monica, Phoebe, Rachel"
4,S04E14,Scene_11,"Scene: Central Perk, the gang is there, minus Ross. Chandler is trying to cheer Joey up about missing Phase Two.","Come on, let me see that smile.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E14,Scene_12,"Scene: Chandler and Joey's, erm, Monica and Rachel's, Chandler is there and is getting ready to direct a bunch of strippers, Monica, Rachel, and Phoebe on what to do in the upcoming orgy of lesbian lust. Yes, it’s a dream sequence, this isn’t cable.","All right ladies, here’s what we’re gonna do. (Points to a stripper.) You are gonna take off my clothes. (To another two strippers) You two, go get the oils. (To another stripper) And you just constantly scream at the top of your voice, ""Chandler’s the king! Chandler’s the king!""","Chandler, Monica, Phoebe, Rachel"
4,S04E15,Scene_01,Unknown,"The One With All The Rugby

Teleplay by: Wil Calho",
4,S04E15,Scene_02,"Scene: A beauty parlour, Rachel is getting a manicure while Chandler, yes Chandler, is getting a petticure (Does that scare you that I know those terms?  Well, it scares me.).","Y'know, I can't believe I'm getting my nails done!  And you said it was gonna be fun! (pause) Which it kinda is.  Also, you said there would be other guys here. There are no other guys here!","Chandler, Rachel"
4,S04E15,Scene_03,"Scene: Chandler and Joey's erm, Monica and Rachel's, Rachel and Joey are standing at the counter. Monica is flipping a light switch on and off next to the door.",Joey let me ask you a question. What does this light switch do?,"Chandler, Joey, Monica, Phoebe, Rachel"
4,S04E15,Scene_04,"Scene: A street, Ross and Emily are walking home from a date.","I can’t believe you really walk alone here! I mean, you hear such stories about New York.",Ross
4,S04E15,Scene_05,"Scene: Central Perk, Chandler is attempting his pre-emptive strike.","Oh boy, I just love to sing!",Chandler
4,S04E15,Scene_06,"Scene: Chandler and Joey's erm, Monica and Rachel's, Phoebe and Monica are plugging in a bunch of electronics.",Done?,"Joey, Monica, Phoebe, Rachel"
4,S04E15,Scene_07,"Scene: Monica and Rachel's erm, Chandler and Joey's, Ross, Joey, and Rachel are watching rugby on TV as Phoebe enters.","Ooh, hey, could we put on the news? I think it might be raining.","Chandler, Joey, Phoebe, Rachel, Ross"
4,S04E15,Scene_08,"Scene: The park, everyone is warming up for the rugby game. Only Joey and Phoebe came to support Ross.","Ross-Ross-Ross-Ross! Stay away from that guy (Points), and that guy (Points). And that one—Dude! They’re all huge!","Joey, Phoebe, Ross"
4,S04E15,Scene_09,"Scene: Chandler and Joey's erm, Monica and Rachel’s, Monica is going over some plans as Rachel enters.","You…are…not going to believe it! Joshua came into work today, and guess what happened?","Monica, Rachel"
4,S04E15,Scene_10,"Scene: The airport, the Yemen Express counter, Chandler is still trying to get rid of Janice.","Y’know you, really didn’t have to take me to the airport.",Chandler
4,S04E15,Scene_11,"Scene: The rugby game, Ross is getting killed.",I can’t believe they’re doing that to him! I told them to go easy on him!,"Joey, Phoebe, Ross"
4,S04E15,Scene_12,"Scene: Chandler and Joey's erm, Monica and Rachel’s, Monica is reading a book as Rachel returns.",Hey!,"Monica, Rachel"
4,S04E15,Scene_13,"Scene: Central Perk, They are returning from the rugby game, Joey and Emily are carrying Ross.","Now, are you sure you don’t want to go see a doctor?","Joey, Phoebe, Ross"
4,S04E15,Scene_14,"Scene: The airport, the flight to Yemen is being called.","Well, I-I guess I gotta go.",Chandler
4,S04E15,Scene_15,"Scene: Chandler and Joey's erm, Monica and Rachel’s, Monica has finally given up on her search to find what the light switch does and is now flicking it on and off aimlessly.",All right. The super couldn’t figure out what it did. A $200 an hour electrician couldn’t figure out what it did. I’ve had seven pretty serious shocks. I officially give up.,"Monica, Phoebe, Rachel"
4,S04E16,Scene_01,Unknown,"The One With The Fake Party

Teleplay by Shana Gol",
4,S04E16,Scene_02,"Scene: Monica and Rachel's erm, Chandler and Joey's, Chandler, Monica, and Phoebe are there. Phoebe is stressing out about something.",What is it hon?,"Chandler, Joey, Monica, Phoebe"
4,S04E16,Scene_03,"Scene: Central Perk, Chandler, Monica, Joey and Rachel are there. Rachel is writing something on a pad, and then crumples it up and throws it on the floor.",What are you writing?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E16,Scene_04,"Scene: Bloomingdale’s, Rachel is preparing to slip Joshua the note.",(coming in from a changing room) Okay!,Rachel
4,S04E16,Scene_05,"Scene: Monica and Rachel's erm, Chandler and Joey's, Ross is writing on the Magna-Doodle as Rachel enters.","Oops, sorry. Listen, we-we have to have a party tonight! Actually, we have to have one in five minutes, so everybody cancel your plans.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E16,Scene_06,"Scene: Monica and Rachel's erm, Chandler and Joey's, it is later in the party. The Spin the Bottle game is over and Chandler is making a sandwich as Phoebe watches.","Y’know it doesn’t matter how much I’m craving it. Y’know why I’m never gonna eat meat? Because it’s murder, cold blooded murder.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E16,Scene_07,"Scene: The hallway, Ross is sitting on the step drinking a beer as Rachel comes out of the guys apartment.","Ohh, here you are. I was looking for you before. Joshua’s gone so you and Emily are free to go.","Chandler, Rachel, Ross"
4,S04E16,Scene_08,"Scene: Monica and Rachel's erm, Chandler and Joey's, the next day. Phoebe is busy making a sandwich.","Oooh, what you got there?","Joey, Phoebe"
4,S04E17,Scene_01,Unknown,"The One With The Free Porn

Story by Mark J. Kuner",
4,S04E17,Scene_02,"Scene: Monica and Rachel's erm, Chandler and Joey's, Chandler is watching TV, and we hear Mr. Treeger in the bathroom.",(coming in from his bedroom) What is that?,"Chandler, Joey"
4,S04E17,Scene_03,"Scene: Monica and Rachel's erm, Chandler and Joey's, later that morning. The porn is still on, there are three women getting ready to shave the chest of some guy. Joey and Chandler are wondering why that guy is letting them shave his chest, and Monica and Rachel are eating breakfast at the foosball table.","All right, y’know what, come on, do we really have to watch this while we eat? (She makes a move for the remote.)","Chandler, Joey, Monica, Phoebe, Rachel"
4,S04E17,Scene_04,"Scene: Chandler and Joey's erm, Monica and Rachel's, Ross is entering.",Hi.,"Monica, Ross"
4,S04E17,Scene_05,"Scene: Beth Israel Medical Center, Phoebe is at her OB-GYN doing an ultrasound, Rachel is with her. We here the baby’s heartbeat.",Is that the heartbeat?,"Phoebe, Rachel"
4,S04E17,Scene_06,"Scene: Central Perk, Phoebe is there, waiting to tell Frank and Alice the news.","(entering) Oh-oh, Phoebe!",Phoebe
4,S04E17,Scene_07,"Scene: The airport, Emily is getting ready to board her flight to London.",Emily! (Runs up.),Ross
4,S04E17,Scene_08,"Scene: Monica and Rachel's erm, Chandler and Joey's, Rachel is singing some kind of song.",What’s that song? It has been in my head all day long.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E17,Scene_09,"Scene: Chandler and Joey's erm, Monica and Rachel's, Chandler and Joey enter having just woken up.",Hey!,"Chandler, Monica, Phoebe, Rachel"
4,S04E17,Scene_10,"Scene: Ross’s bedroom, he has fallen asleep waiting for Emily to call. He is awaken by the phone.",(Answers the phone.) Hello?,Ross
4,S04E17,Scene_11,"Scene: Monica and Rachel's erm, Chandler and Joey's, Ross is relating his recent conversation with Emily to the gang.","She doesn’t know which one of us she wants, me or this Colin guy.","Chandler, Joey, Monica, Ross"
4,S04E17,Scene_12,"Scene: Chandler and Joey's erm, Monica and Rachel's, Monica, Joey, and Chandler are sitting and talking as Phoebe and Rachel enter.",Hey!,"Chandler, Monica, Phoebe, Rachel, Ross"
4,S04E17,Scene_13,"Scene: Monica and Rachel's erm, Chandler and Joey's, later that same night. There is a knock on the door and Chandler answers it to reveal Emily standing behind it.",Are we in London?,"Chandler, Joey, Monica, Ross"
4,S04E17,Scene_14,"Scene: Monica and Rachel's erm, Chandler and Joey's, Joey is still watching the porn as Chandler enters.",Hey.,"Chandler, Joey"
4,S04E18,Scene_01,Unknown,"The One With Rachel’s New Dress

Teleplay by: Jill",
4,S04E18,Scene_02,"Scene: Central Perk, Joey and Chandler are there as Phoebe enters carrying a drum.",Hey!,"Chandler, Joey, Phoebe"
4,S04E18,Scene_03,"Scene: Ross’s apartment, he and Emily are getting ready to go to the airport.","I left a bra drying on the shower rod, you don’t think your son will think it’s yours and be horribly traumatised?",Ross
4,S04E18,Scene_04,"Scene: Monica and Rachel's erm, Chandler and Joey's, Joey and Chandler are playing foosball as Phoebe enters.",Hi!,"Chandler, Joey, Phoebe"
4,S04E18,Scene_05,"Scene: Chandler and Joey's erm, Monica and Rachel's, Monica is cooking and Rachel is getting ready for a date with Joshua.","Hey, Mon, if you were hoping to sleep with Joshua the first time tonight, which one of these would you want to be wearing. (She’s holding two frilly, lace nighties.)","Monica, Rachel"
4,S04E18,Scene_06,"Scene: Monica and Rachel's erm, Chandler and Joey's, Joey, Chandler, and Phoebe are there as Ross enters.",Hey!,"Chandler, Joey, Phoebe, Ross"
4,S04E18,Scene_07,"Scene: Chandler and Joey's erm, Monica and Rachel's, Rachel is on her dinner date with Joshua.",This is so nice. Thank you for doing this.,"Joey, Rachel"
4,S04E18,Scene_08,"Scene: Ross’s apartment, Carol has come to pick up Ben.",(opening the door.) Hey!,Ross
4,S04E18,Scene_09,"Scene: Joshua’s parents’ apartment, Rachel and Joshua are entering.","…and even though none of the other kids believed me, I swear to God, that duck pushed me!",Rachel
4,S04E18,Scene_10,"Scene: Joshua’s parents’ apartment, continued from earlier.","Uhh, Rachel, my parents…",Rachel
4,S04E18,Scene_11,"Scene: Monica and Rachel's erm, Chandler and Joey's, Chandler is looking for a new name in Phoebe’s book of names.","Dude, I am sorry about what I said!","Chandler, Joey, Phoebe"
4,S04E18,Scene_12,"Scene: Central Perk, Rachel is telling Phoebe and Monica of her date.","So, you wore your nightie to dinner?","Monica, Phoebe, Rachel, Ross"
4,S04E18,Scene_13,"Scene: Monica and Rachel's erm, Chandler and Joey's, Phoebe is showing off more of her drum skills to Joey by rubbing one of the sticks back and forth across the drum.",Drum roll.,"Chandler, Joey, Phoebe"
4,S04E18,Scene_14,"Scene: The Airport, Carol and Ross are waiting for Emily and Susan to deplane. A gorgeous woman walks by and they both turn to watch her go.",Nice luggage.,Ross
4,S04E19,Scene_01,Unknown,"The One With All The Haste

Written by: Wil Calhou",
4,S04E19,Scene_02,Scene: Rachel’s bedroom; Rachel is awoken by a man singing in the next apartment.,HEY!! Do you have to do that? It’s Saturday!,"Joey, Monica, Rachel"
4,S04E19,Scene_03,Scene: Ross’s bedroom; Ross and Emily are making out. Ross as a new feature.,"Oh, blimey, I still can’t believe you’ve got an earring!",Ross
4,S04E19,Scene_04,"Scene: Monica and Rachel's erm, Chandler and Joey's, Joey and Chandler are watching one of those Kung Fu movies and imitating the moves.","(entering, wearing Santa pants) Hello!","Chandler, Joey, Monica, Phoebe, Rachel"
4,S04E19,Scene_05,"Scene: Central Perk, Joey is whining to Chandler about the tickets.",Come on!,"Chandler, Joey, Ross"
4,S04E19,Scene_06,"Scene: Monica and Rachel's erm, Chandler and Joey's, later that same day. Joey and Chandler are eating pizza, and Phoebe is trying to knit something.",That’s too hard. Too hard!,"Chandler, Joey, Monica, Phoebe, Rachel"
4,S04E19,Scene_07,"Scene: Ross’s apartment, Emily has packed as Ross returns.",Hey!,Ross
4,S04E19,Scene_08,"Scene: The hallway, Joey and Chandler are coming back from the game.",Those were like the best seats ever.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E19,Scene_09,"Scene: Joey’s bedroom, he is awoken by the singing guy.","Sunshine is here! The sky is clear, the morning’s here!",Joey
4,S04E20,Scene_01,Unknown,"The One With All the Wedding Dresses

Story by: Ad",
4,S04E20,Scene_02,"Scene: Joey’s bedroom, he is asleep and snoring loudly. Chandler enters wondering who left their engine running.",Are you kidding me?! Joey. Joey! Joey! Joey! Joey! Joey! Joey! Joey! Joey! Joey!!,"Chandler, Joey"
4,S04E20,Scene_03,"Scene: Central Perk, Chandler is getting another cup of coffee.","Gunther, can I get another cup of coffee, please? (Gunther starts to pour him another cup.) So uh, what do you do when you’re not working here?","Chandler, Joey, Monica, Phoebe, Ross"
4,S04E20,Scene_04,"Scene: Monica and Rachel's, Rachel is not doing the dishes. She hears someone coming up the stairs and quickly puts down her magazine and pretends like she’s actually doing the dishes.","Hey, Mon, I was just doing the dishes!","Rachel, Ross"
4,S04E20,Scene_05,"Scene: Beatrice Bridal Shop, Monica and Phoebe are there to pick up Emily’s dress.",Oh my God! Ohh! Look at this one! It’s so beautiful!,"Monica, Phoebe"
4,S04E20,Scene_06,"Scene: Joey’s bedroom, he’s snoring again and Chandler is there to roll him over.","All right buddy, time to roll over. (Rolls him over, and discovers a surprise) (Looking down) No-no! (Covers his eyes) No, no-n-n-n-no!! You are going to a clinic! You’re going to a clinic, and a pyjama store!",Chandler
4,S04E20,Scene_07,"Scene: Monica and Rachel's, Monica is doing the dishes.",Does she use the cups? Yes! I believe she does. Does she use the plates? Yes! I believe she does. (Looks at the wedding dress and stops.),"Monica, Phoebe"
4,S04E20,Scene_08,"Scene: Chandler and Joey's, Joey is complaining about going to the clinic.",This sucks! I didn’t know I had to stay up all night before I went to this stupid sleep clinic! I’m so tired!,"Chandler, Joey, Rachel, Ross"
4,S04E20,Scene_09,"Scene: Central Perk, Rachel is waiting impatiently for Joshua.","(entering) Hey, Rachel.",Rachel
4,S04E20,Scene_10,"Scene: The Sleep Clinic, Joey is having trouble staying awake.",Joey Tribbiani.,"Chandler, Joey"
4,S04E20,Scene_11,"Scene: Monica and Rachel's, Monica and Phoebe, still defying reality, are now throwing a bouquet at each other, pretending to catch the actual bouquet at an actual wedding.","Okay, ready?","Monica, Phoebe"
4,S04E20,Scene_12,"Scene: Central Perk, Monica and Phoebe, back to reality, are sitting in normal clothes.",I hate my regular clothes now! Y’know? I look down and-and I know that this isn’t gonna be the most special day of my life.,"Chandler, Joey, Monica, Phoebe"
4,S04E20,Scene_13,"Scene: Monica and Rachel's, Monica is putting away the wedding dress, finally.","(entering from her bedroom) Well, I just called Joshua…","Monica, Phoebe, Rachel, Ross"
4,S04E20,Scene_14,"Scene: Chandler’s bedroom, he is sleeping with Marjorie. All of the sudden, Marjorie starts talking in her sleep, awakening Chandler. After a little bit, she quiets back down, and Chandler tries to get back to sleep. There’s a short pause until she starts screaming, causing Chandler to scream with her. She quickly calms down. This all wakes up Joey, who comes over wearing the mouth guard, opens the top half of Chandler’s door, and starts to complain about the noise.","(muffled by the mouth guard) Dude! I am trying to sleep! (Shrugs to say, ""What’s up with that?"")",Joey
4,S04E21,Scene_01,Unknown,"The One With The Invitation

Written by: Seth Kirk",
4,S04E21,Scene_02,"Scene: Central Perk, Joey and Chandler are sitting and talking.",Y’know what? It seems like all of the sudden; so much has happened.,"Chandler, Joey, Phoebe"
4,S04E21,Scene_03,"Scene: Ross’s apartment, he and Emily are addressing their invitations.",So what did he decide? Does your Uncle Nathan get an invite or not?,Ross
4,S04E21,Scene_04,"Scene: Central Perk, Ross is complaining about Carol.","I don't want to be single, okay? I just... I just- I just wanna be married again!","Chandler, Monica, Rachel, Ross"
4,S04E21,Scene_05,"Scene: Monica and Rachel's, Ross and Rachel are finishing up some cookies.","You know you probably didn't know this, but back in high school, I had a, um, major crush on you.","Rachel, Ross"
4,S04E21,Scene_06,"Scene: Monica and Rachel's, Ross and Rachel are talking about passion.","See, I see.... big passion in your future.","Joey, Rachel, Ross"
4,S04E21,Scene_07,"Scene: Monica and Rachel's balcony, Ross is about to be attacked by Paulo's cat.","Hey, I have a question. Well, actually, it's not so much a question as.. more of a general wondering... ment.","Rachel, Ross"
4,S04E21,Scene_08,"Scene: The Laundromat, Rachel is fighting with that old, annoying woman for a cart.","All right, listen, missy. If you want this cart, you're gonna have to take me with it!","Rachel, Ross"
4,S04E21,Scene_09,"Scene: Central Perk, I'm sure you've guessed, it's the famous fight scene between Ross and Rachel.",You had no right to tell me you ever had feelings for me.,"Rachel, Ross"
4,S04E21,Scene_10,"Scene: Monica and Rachel's, Ross and Rachel are arguing.",Ross do you realise this is the first time in my life I’m doing something I actually care about. This is the first time in my life I’m doing something that I’m actually good at. I mean. if you don’t get that...,"Rachel, Ross"
4,S04E21,Scene_11,"Scene: Ross's apartment, Ross is hurrying Chloe out the door.",Do I know why we’re rushing?,"Rachel, Ross"
4,S04E21,Scene_12,"Scene: Monica and Rachel's, Rachel has just found out about Chloe and is screaming at Ross.  The rest of the gang is trapped in Monica's bedroom.","(opening the door) Y'know what, I want you to leave! Get outta here!","Chandler, Joey, Rachel, Ross"
4,S04E21,Scene_13,"Scene: Rachel's bedroom, Rachel, entering selfish mode, is thanking Ross for wrongly taking the entire blame of the breakup; as if she had absolutely nothing to do with it.","...the way you owned up to everything, it just showed me how much you’ve grown. Y'know?  I mean my Mom never thought this would work out. It was all, “Once a cheater, always a cheater.”  Ooh, I just wish we hadn’t lost those four months, but if time was what you needed just to gain a little perspective...","Rachel, Ross"
4,S04E21,Scene_14,"Scene: A mailbox, Ross is mailing the invitations.  He throws a bunch into the mailbox, but pauses with Rachel's.  And it starts another round of clips.","[Scene: A mailbox, Ross is mailing the invitations",
4,S04E21,Scene_15,"Scene: The hallway, Rachel is convincing Ross that Emily is good for him.",You seem to really like her.,"Rachel, Ross"
4,S04E21,Scene_16,"Scene: Monica and Rachel's, Joey, Monica, and Phoebe are opening their invitations.","Ohh, this is soo amazing! I can’t believe my brother’s getting married! And in London! It’s so romantic!","Chandler, Joey, Monica, Phoebe, Rachel"
4,S04E21,Scene_17,"Scene: Monica and Rachel's, it's Rachel birthday party and Chandler is about to spill the beans.",Who's this from?,"Chandler, Monica, Phoebe, Rachel"
4,S04E21,Scene_18,"Scene: The airport, Ross is about to walk off of the plane with Julie.",(seeing Ross come off the plane with another woman.) Oh my God.,Rachel
4,S04E21,Scene_19,"Scene: Monica and Rachel's, Ross is introducing Julie to the gang.","Well, Ross and I were in grad school together.","Rachel, Ross"
4,S04E21,Scene_20,"Scene: Monica and Rachel's, Ross is trying to hang up on Julie.","Oh, that is so sweet.(listens) No, no, ok, you hang up. Ok, ok, one, two, three.(He doesn't hang up and motions for Rachel to be quiet.) Well you didn't hang up either.","Rachel, Ross"
4,S04E21,Scene_21,"Scene, A Restaurant, Rachel is on her date, drunk, and is leaving that answering machine message.","(on phone) Ross, hi, it's Rachel. I'm just calling to say that um, everything's fine and I'm really happy for you and your cat...(cut)...I am over you. I am over you and that, my friend, is what they call closure. (She hangs up and tosses phone in the ice bucket.)",Rachel
4,S04E21,Scene_22,"Scene, Monica and Rachel's, the next morning, Ross is checking his messages.","Rach, I got a message from you.","Rachel, Ross"
4,S04E21,Scene_23,"Scene: Chandler and Joey's, Ross has just broken up with Julie and is about to get with Rachel.","He broke up with Julie. Well, go hug her, for god's sakes.","Joey, Rachel, Ross"
4,S04E21,Scene_24,"Scene: The Auditorium, Ross and Rachel are about to... you know.","I've no idea, could be. Listen, I'm sorry I had to work tonight.","Rachel, Ross"
4,S04E21,Scene_25,"Scene: Central Perk, Ross is trying to prevent Gunther from spilling the beans.","Gunther! Gunther. Gunther, please tell me you didn’t say anything to Rachel about me and the girl from the Xerox place.",Ross
4,S04E21,Scene_26,"Scene: The beachhouse, Ross and Rachel are argueing about the breakup.","Y'know, hey! You’re the one who ended it, remember?","Rachel, Ross"
4,S04E21,Scene_27,"Scene: Monica and Rachel's, Rachel and Ross are finally breaking up for good, or is it?",Y'know I can’t believe I even thought about getting back together again! We are so over!!,"Chandler, Rachel, Ross"
4,S04E21,Scene_28,"Scene: Central Perk, Rachel is deciding on whether or not to go to the wedding.","[Scene: Central Perk, Rachel is deciding on whethe",
4,S04E21,Scene_29,"Scene: Monica and Rachel's, the gang is watching the Prom Video and Rachel is about to make her entrance on the video.  The italics are portions of the prom video.",Oh my God.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E21,Scene_30,"Scene: Central Perk, Chandler, Joey, and Phoebe are reading a book about things to do whilst in London.","All right, check it out. Check this out. It says here that there’s a place you can go to rent videos of all the museums! (Reading from the book.) ""It’s almost as good as being there.""","Chandler, Joey"
4,S04E22,Scene_01,Unknown,"The One With The Worst Best Man Ever

Teleplay by:",
4,S04E22,Scene_02,"Scene: Central Perk, the gang is there, Phoebe is returning from the bathroom.",(angrily) That’s like the tenth time I’ve peed since I’ve been here!,"Monica, Phoebe, Rachel, Ross"
4,S04E22,Scene_03,"Scene: Chandler and Joey's, Joey and Chandler are there as Ross enters.",Hey guys!,"Chandler, Joey, Ross"
4,S04E22,Scene_04,"Scene: Monica and Rachel's, Monica, Rachel, and Phoebe are eating breakfast.",(to her babies) Stop it!,"Joey, Monica, Phoebe, Rachel"
4,S04E22,Scene_05,"Scene: Central Perk, Joey and Ross are talking over party plans.","This is what I’ve got going for the party so far, liquor wise. Get a lot of liquor.","Chandler, Joey, Ross"
4,S04E22,Scene_06,"Scene: Monica and Rachel's, Monica is returning from shopping and Rachel is there.",Look what I got! Look what I got! Look what I got! (She shows Rachel what she bought. She bought a little leather jacket and a little cowboy outfit for the babies.) Can you believe they make these for little people?,"Monica, Rachel"
4,S04E22,Scene_07,"Scene: Monica and Rachel's, Phoebe’s baby shower, she is holding those leather pants, and isn’t happy about it.","What the hell is this?! What, did you actually thought it would make me feel better to give me stuff that I can’t use for another two months?! This sucks! All right, what’s my next present?!",Phoebe
4,S04E22,Scene_08,"Scene: Chandler and Joey's, Ross’s bachelor party. Ross is thanking Joey for the party.","Hey listen man, about the stripper…","Chandler, Joey, Ross"
4,S04E22,Scene_09,"Scene: Joey’s bedroom, it’s the middle of the night, he’s waking up and discovers he’s alone in bed.","Hey, (realises he doesn’t know her name.) stripper! (He notices that the ring box is open, so he picks it up, sees it’s empty and starts to panic.)",Joey
4,S04E22,Scene_10,"Scene: Chandler and Joey's, it’s continued from earlier. Joey is now waking Chandler and telling him the news.","(running and banging on Chandler’s door) The stripper stole the ring!! The stripper stole the ring!! Chandler! Chandler, get up! Get up! The stripper stole the ring!","Chandler, Joey"
4,S04E22,Scene_11,"Scene: Central Perk, Phoebe is entering, Monica and Rachel are talking on the couch.","Hi, guys.","Monica, Phoebe, Rachel"
4,S04E22,Scene_12,"Scene: Chandler and Joey's, Joey is trying to figure out what to do.","Ugh! I don’t know what I’m going to do! I called the company that sent and th-they don’t care! Then I called 9-1-1 and they laughed at me, if this isn’t an emergency, then what is?","Chandler, Joey, Ross"
4,S04E22,Scene_13,"Scene: Monica and Rachel's, Monica and Rachel are cautiously serving Phoebe some tea.",Here’s your tea Phoebe. (They give it to her and quickly take a step back.),"Monica, Phoebe, Rachel"
4,S04E22,Scene_14,"Scene: Chandler’s office, the guys are there waiting to ambush the stripper.","All right, okay, this is great, uh, Chandler, you get behind the desk. And-and when she comes in hopefully, she won’t recognise you because, well, why would she? Uh, okay, and then you buzz Ross and I. (to Ross) You be Mr. Gonzalez, and I’ll be uh, Mr. Wong.","Chandler, Joey, Ross"
4,S04E22,Scene_15,"Scene: Chandler and Joey's, the guys are now trying to figure out what next to do, since their plan with the stripper backfired on them.","I don’t get it! It was in my room all night! And if she didn’t take it, and I didn’t take it; and you (Chandler) didn’t take it, then who did? (The duck quacks.) Shh! We’re trying to think! (Ross and Chandler realise it at the same moment and stare at Joey, who doesn’t get it. After a short pause, with the duck still quacking, Joey figures it out and starts pointing at the duck.)",Joey
4,S04E22,Scene_16,"Scene: Monica and Rachel's, Phoebe is recovering from her false labour.",I still don’t get how you know when it’s false labour.,"Monica, Phoebe, Rachel"
4,S04E22,Scene_17,"Scene: The Animal Hospital, the guys have taken the duck in to remove the ring. Joey is pacing around like an expectant father.",If anything should happen to him…,"Chandler, Joey, Ross"
4,S04E23,Scene_01,Unknown,The One With Ross’s Wedding Parts I and II,
4,S04E23,Scene_02,"Scene: Chandler and Joey's, Joey and Chandler are getting ready for the flight to London and Monica comes running in.","Guys, hurry up! The flight leaves in four hours! It could take time to get a taxi! There could be traffic! The plane could leave early! When we get to London, there could be a line at customs! Come on!! (She runs back to her apartment.)","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E23,Scene_03,"Scene: Monica and Rachel's, continued from earlier, Monica is telling Phoebe where everything is.","Okay, if you need the vacuum, it’s in my closet on the left-hand side. Ah, the garbage bags are next to the refrigerator…","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
4,S04E23,Scene_04,"Scene: Street in front of the London Marriott, Joey and Chandler exit. Joey is carrying a video camera and is shooting Chandler.",Come on! Do something!,"Chandler, Joey"
4,S04E23,Scene_05,"Scene: Another street, somewhere along the River Themes, Ross, Emily, and Monica are walking to where they’re gonna get married. Emily is relating the troubles with the caterer.","…and that was all before 10 o’clock. The caterer rang and said it was going to be Chicken Kiev instead of Chicken Tarragon. And then the florist phoned to say there aren’t any tulips. Oh, and the chilliest has carpel-tunel syndrome. We’re not gonna be…","Monica, Ross"
4,S04E23,Scene_06,"Scene: Westminster Abbey, Joey and Chandler have successfully navigated the streets of London and are approaching the Abbey.","All right! Westminster Abbey! Hands down, best Abbey I’ve ever seen. Hey! (Pushes Chandler in front of the camera.) Okay. What do you think of the Abbey, Chandler?","Chandler, Joey"
4,S04E23,Scene_07,"Scene: Monica and Rachel's, Phoebe is trying to move off of the couch as Rachel enters.",Oh. Oh.,"Phoebe, Rachel"
4,S04E23,Scene_08,"Scene: A park in London, Joey and Chandler walk up to a souvenir stand.",Hey!,"Chandler, Joey"
4,S04E23,Scene_09,"Scene: The hotel, Ross’s room, Emily is entering.",Hello?,Ross
4,S04E23,Scene_10,"Scene: Monica and Rachel's, Phoebe is on the couch as Rachel returns carrying a bunch of shopping bags.",Hey!,"Phoebe, Rachel"
4,S04E23,Scene_11,"Scene: Chandler and Joey’s hotel room. Chandler is watching TV as Joey returns, still wearing his hat.",Hey.,"Chandler, Joey, Monica, Ross"
4,S04E23,Scene_12,"Scene: Monica and Rachel's, the phone rings and Phoebe answers it.",Hello.,"Joey, Phoebe"
4,S04E23,Scene_13,"Scene: Ross and Emily’s planned wedding place, Monica is dragging Emily in.","Monica, why have you brought me here of all places?!","Monica, Ross"
4,S04E23,Scene_14,"Scene: Monica and Rachel's, Rachel is in her bedroom.",Pheebs?,"Phoebe, Rachel"
4,S04E23,Scene_15,Scene: Moving Shot towards The Waltham House. A phone   is ringing.,The Waltham Residence.,Phoebe
4,S04E23,Scene_16,Scene: Rehearsal dinner hall. Ross and Emily are standing in the reception area. Monica arrives with her parents.,Hey.,"Monica, Ross"
4,S04E23,Scene_17,Scene: Chandler and Joey are standing by the kitchen entrance. A waiter comes out.,Sir? (Looking at Joey.),"Chandler, Joey, Monica, Ross"
4,S04E23,Scene_18,Scene: An airport in New York.,"(Running to the ticket counter) Ooh, ooh, ooh,ooh,ooh. (Slightly out of breath) Hi.",Rachel
4,S04E23,Scene_19,Scene: The Rehearsal dinner hall. Ross is at the Walthams’ table discussing the bill.,"Look, face it, my father is not going to pay for the build-in barbecue and believe me you can kiss you gazebo goodbye. Now I might be able to get you the new lawn.",Ross
4,S04E23,Scene_20,Scene: The Girls apartment. Phoebe is dialing the phone and Rachel runs in the door.,"(Running to her room.) Hi, Pheebs.","Phoebe, Rachel"
4,S04E23,Scene_21,"Scene: The Rehearsal Dinner Hall. Chandler, Joey, Ross, Emily, Monica, and all the bridal party are seated at the table. Chandler gets up to make a toast.","I’d like to toast, Ross and Emily. Of course, my big toast will be tomorrow at the wedding, so this is kind of my little toast or Melba toast, if you will. (No one in the room laughs. He starts to get flustered.) Okay. I known Ross for a long time. In fact, I knew him when he was going out with his first girlfriend. (Ross looks embarrassed.) And I thought things were going to work out for him..Until the day he over inflated her. (He laughs. Jack looks at Judy and no one in the room laughs.) Ohh, Dear God.. (A cellular phone rings.)","Chandler, Joey, Phoebe"
4,S04E23,Scene_22,Scene: Later that evening at the rehearsal dinner. Chandler and Monica are sitting on a sofa. Chandler is covering his face in embarrassment because of the toast.,I was laughing. (Patting him on the knee.),"Chandler, Monica, Ross"
4,S04E23,Scene_23,Scene: The airport. Rachel runs up to the ticket counter.,"Hi, I’m back. Listen, I need to...",Rachel
4,S04E23,Scene_24,Scene: Chandlers hotel room. Ross bursts into the room.,(Screaming) I’m getting married today!! Whoo-hoo!!,"Chandler, Monica, Ross"
4,S04E23,Scene_25,Scene: Chandlers hotel room. Chandler and Monica are lying in the bed together talking. There’s an awkward air between them. They are both clutching the covers in from of them.,Well I’ve-I’ve never done that with you before.,"Chandler, Monica"
4,S04E23,Scene_26,Scene: The Virgin Atlantic flight to London that Rachel is on.,Ohhh.(she rhythmically taps her hands on the magazine on her lap.),Rachel
4,S04E23,Scene_27,Scene: Joey enters his hotel room. The phone is ringing.,Hello?,"Chandler, Joey, Phoebe"
4,S04E23,Scene_28,Scene: The plane. Rachel's telling her story to the passenger on her left. The one on her left is still wearing his headphones.,"...And so then I realized. All this stuff I had been doing. proposing to Joshua, lying to Ross about why I couldn’t come to the wedding. Was all just a way of...",Rachel
4,S04E23,Scene_29,"Scene: The church where Ross and Emily are to be married. Judy, Andrea, and Monica enter together.","Well, I love it. I only hope my wedding looks this good.","Chandler, Joey, Monica, Ross"
4,S04E23,Scene_30,"Scene: The church where Ross and Emily are to be married. Judy, Andrea, and Monica enter together.",(In a sexy voice.)Hello Joey.,"Joey, Rachel, Ross"
4,S04E23,Scene_31,Scene: Camera fades to one of the band members playing guitar at the wedding. The chapel is full of guest. A groomsmen escorts a bridesmaid down the isle. Joey is waiting with Mrs. Waltham to escort he down the isle. A cellular phone rings.,Mrs. Waltham. Hi. It’s Phoebe again.,"Chandler, Joey, Monica, Phoebe, Ross"
5,S05E01,Scene_01,Unknown,"The One After Ross Says Rachel

Written by: Seth K",
5,S05E01,Scene_02,"Scene: Ross’s Wedding, continued from last season, the Minister is about to marry Ross and Emily.","Friends. Family. We are gathered to celebrate here today the joyous union of Ross and Emily. (Time lapse) Now Ross, repeat after me. I Ross...","Chandler, Joey, Rachel, Ross"
5,S05E01,Scene_03,"Scene: The Wedding reception, Ross and Emily are in the bathroom and Emily is yelling at him. Rachel, Chandler, Joey, and Monica are standing outside the doorway.",(Yelling from inside the bathroom) You’ve spoiled everything! It’s like a nightmare! My friends and family are out there! How can I face them?! How can you do this to me?!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E01,Scene_04,"Scene: London Marriott, Monica and Chandler are walking to her room.","Listen, in the middle of everything if I scream the word, ""Yippee!"" just ignore me.","Chandler, Joey, Monica, Phoebe, Rachel"
5,S05E01,Scene_05,"Scene: Ross and Emily’s room, Chandler and Monica are still looking for a place to do the deed.",You really think this is okay?,"Chandler, Monica, Ross"
5,S05E01,Scene_06,"Scene: Ross and Emily’s room, the next morning. Ross is now asleep and has his head in Monica’s lap and his feet on Chandler’s lap. Monica and Chandler are both still awake and depressed.",We have to leave for New York in an hour.,"Chandler, Monica, Rachel, Ross"
5,S05E01,Scene_07,"Scene: A 747 somewhere over the North Atlantic, Monica and Chandler are sitting in first class, depressed.","Y’know, maybe it’s best that we never got to do it again.","Chandler, Joey, Monica"
5,S05E01,Scene_08,"Scene: Monica and Rachel's, Phoebe is eating cereal from a bowl she has balanced on her stomach as Joey, Chandler, and Monica return.",Hey!,"Chandler, Joey, Monica, Phoebe"
5,S05E01,Scene_09,"Scene: An airport in London, Ross is waiting for Emily to show up to go on their honeymoon and sees Rachel walking past.",Rach! Rach!,"Rachel, Ross"
5,S05E01,Scene_10,"Scene: Flight 1066 to Athens, Rachel is ordering a drink for Ross and herself.","Ahh, yes, I will have a glass of the Merlot and uh, (points to Ross’s seat.) he will have a white wine spritzer. Woo! (Looks out the window.) Hey, look at that, the airport’s moving. (Realizes that that’s not how it works.) Hey, are we moving?! Are we moving? Why are we moving? Hey, time-out, umm, yeah, does the captain know that we’re moving? (Sits back in defeat.) Oh my God. Oh, my gosh.",Rachel
5,S05E02,Scene_01,Unknown,"The One With All The Kissing

Written by: Wil Calh",
5,S05E02,Scene_02,"Scene: Chandler and Joey's Bathroom, Chandler and Monica are sharing a candlelight bubble bath while drinking champagne and they clink their glasses.",You look cute in bubbles.,"Chandler, Joey, Monica"
5,S05E02,Scene_03,"Scene: Monica and Rachel's, Chandler, Joey, and Monica are eating breakfast.",(entering) Hey!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E02,Scene_04,"Scene: Central Perk, Monica, Rachel, Chandler and Joey are there looking at pictures from the trip to London.","Oh, Rachel, sweetie, look, here's a really cute picture of Joey and you at the reception.","Chandler, Joey, Monica, Phoebe, Rachel"
5,S05E02,Scene_05,"Scene: Monica and Rachel's, Chandler enters to find Monica waiting patiently for him. He closes the door and they start kissing.",What took you so long?,"Chandler, Joey, Monica, Phoebe, Rachel"
5,S05E02,Scene_06,"Scene: The hallway between the apartments, Rachel is returning from her date with Dave.","Oh God, I really had a good time!","Joey, Monica, Rachel, Ross"
5,S05E02,Scene_07,"Scene: The hallway, continued from earlier. Monica is still locked out.",Rachel! Let me in! Rachel!,"Joey, Monica, Rachel, Ross"
5,S05E02,Scene_08,"Scene: Central Perk, Joey, Chandler, Monica, and Rachel are there as Phoebe enters.",Pheebs! Hey Pheebs!,"Chandler, Joey, Monica, Phoebe, Rachel"
5,S05E02,Scene_09,"Scene: Central Perk, Rachel, Monica, Chandler, and Joey are there as Ross enters with Phoebe.","Hey everybody, Pheebs is here!","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E02,Scene_10,"Scene: Monica and Rachel's, the gang is about ready to leave for Atlantic City.","Okay, let's go!","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E02,Scene_11,"Scene: The hallway between the apartments, they are taking Phoebe to the hospital but Chandler and Monica hold back.",I can't believe Phoebe's gonna have her babies!,"Chandler, Monica"
5,S05E03,Scene_01,Unknown,"The One Hundredth

Written by: Marta Kauffman & Da",
5,S05E03,Scene_02,"Scene: The Hospital, Phoebe is arriving with Ross, Joey, and Rachel in tow.",(to the nurse) Hi.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E03,Scene_03,"Scene: The delivery room, Rachel and Ross are entering.","Hi, Pheebs? Okay, so just spoke to the nurse and the reason that your doctor is late is because uh, she's not coming.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E03,Scene_04,"Scene: The waiting room, Monica and Joey are sitting there.",(entering) Monica? You gonna be very proud of me. I just got us dates with two unbelievably cute nurses.,"Joey, Monica, Rachel"
5,S05E03,Scene_05,"Scene: The delivery room, Chandler, Frank, and Ross are with Phoebe.","(entering) Ross! Get a shot of this. (He's carrying an issue of the USA Today and hands Ross the camera.) Hey babies! These are the headlines on the day you were born! Okay, now girl baby turn away and boy babies… (Throws the paper away to reveal a copy of Playpen, which is the TV version of Playboy Magazine.) Check it out, huh?! This is what naked women looked like the month you were born. All right, now let's dive right into the good stuff. (Joey opens the magazine and Ross sticks the camera in it.)","Chandler, Joey, Phoebe, Ross"
5,S05E03,Scene_06,"Scene: The waiting room, Chandler is looking for Monica.",(spotting her) Oh-hey-hey-hey! There you are!,"Chandler, Joey, Monica"
5,S05E03,Scene_07,"Scene: The delivery room, Ross has returned with another doctor. This one, is well, younger.","Okay, Phoebe, this Dr. Oberman. He has no strong feelings about Fonzie or any of the Happy Days gang.","Phoebe, Ross"
5,S05E03,Scene_08,"Scene: Another hospital room, Joey has now been admitted and his doctor is about to break the bad news to him, Monica, and Chandler.","Umm, well, what else could it be?",Joey
5,S05E03,Scene_09,"Scene: The delivery room, Dr. Harad is back and checking on Phoebe.",They are. Why?,"Phoebe, Rachel"
5,S05E03,Scene_10,"Scene: The delivery room, continued from earlier.","Okay, Phoebe, honey, you gotta be kidding. I mean, you know you cannot keep one of these babies!","Phoebe, Rachel"
5,S05E03,Scene_11,"Scene: Joey's room, his doctor, Chandler, and Monica are there.",Feeling a little better sweetie?,"Joey, Monica, Ross"
5,S05E03,Scene_12,"Scene: The delivery room, Rachel and Frank are there.",(To Rachel) So did you ask him?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E03,Scene_13,"Scene: The waiting room, Frank is on the phone as Rachel approaches.","Yeah, I love you. Okay, bye! (To Rachel) Hi!",Rachel
5,S05E03,Scene_14,"Scene: The delivery room, later on, Rachel, Chandler, Monica, and Frank are there as Dr. Harad is checking out Phoebe.",Bye Dan!,"Chandler, Monica, Phoebe, Rachel"
5,S05E03,Scene_15,"Scene: Joey's room, he is recovering from his birth.",Oh my God.,"Joey, Ross"
5,S05E03,Scene_16,"Scene: A hallway, Monica and Dan are talking.","So, I'll call you tomorrow.","Chandler, Monica"
5,S05E03,Scene_17,"Scene: The delivery room, everyone except Rachel is there. Phoebe, Monica, and Ross are holding the babies.",I think you're my favorite.,"Monica, Phoebe, Rachel"
5,S05E03,Scene_18,"Scene: The delivery room, everyone is hanging out with Phoebe. Frank, Alice, and the kids aren't there.","Phoebe, we are so proud of you! You're amazing!","Chandler, Monica, Phoebe, Rachel"
5,S05E04,Scene_01,Unknown,"The One Where Phoebe Hates PBS

Written by: Michae",
5,S05E04,Scene_02,"Scene: Monica and Rachel's, Rachel has just gotten home and is going through the mail. She finds something that's Monica's and goes over and knocks on her closed bedroom door.",(In a sexy voice) Come in. I've been waiting for you.,"Chandler, Joey, Monica, Rachel, Ross"
5,S05E04,Scene_03,"Scene: Monica and Rachel's, the next morning, Phoebe, Chandler, Ross, and Monica are eating breakfast.","(entering, wearing a tux) Hey!","Chandler, Joey, Monica, Phoebe, Ross"
5,S05E04,Scene_04,"Scene: Central Perk, Chandler, Monica, and Rachel are there.","So Chandler, have you heard about Monica's secret boyfriend?","Chandler, Monica, Rachel, Ross"
5,S05E04,Scene_05,"Scene: Unitel Video, Studio 55, Joey's telethon, he is being shown around by the stage director.",(To the pledge volunteers) How ya doin'? Welcome. Good to see ya!,Joey
5,S05E04,Scene_06,"Scene: Monica and Rachel's, Phoebe, Rachel, and Monica are there.","I cannot believe I can't find a selfless good deed! Y'know that old guy that lives next to me? Well, I snuck over there and-and raked up all the leaves on his front stoop. But he caught me and force-fed me cider and cookies. Then I felt wonderful. That old jackass!","Chandler, Monica, Phoebe, Rachel"
5,S05E04,Scene_07,"Scene: Ross's apartment, he's on the phone with Emily.","All right Emily, as much as I love you, I'm sorry, I can't move to London without Ben.",Ross
5,S05E04,Scene_08,"Scene: Monica and Rachel's, Ross is telling Phoebe, Monica, and Chandler about Emily's ultimatum.","So I asked Emily if she would come to New York, and she said yes.","Chandler, Joey, Monica, Phoebe, Ross"
5,S05E04,Scene_09,"Scene: Chandler and Joey's, the chick and the duck are watching Emeril Live, a cooking show.","(on TV.) Now maybe you just like wanna but the whole duck in there! Who cares, y'know? Now I got the legs…","Chandler, Monica"
5,S05E04,Scene_10,"Scene: The Telethon, Joey's phone rings and he answers it.",(in a bored voice) PBS telethon.,"Joey, Phoebe"
5,S05E04,Scene_11,"Scene: Monica and Rachel's, Monica and Phoebe are cooking, Chandler is reading a magazine.","(entering) Okay, that's it. I cannot make this decision! It is too difficult, so I'm just gonna leave it entirely to the gods of fate. (He holds up and starts shaking a…)","Monica, Phoebe, Ross"
5,S05E04,Scene_12,"Scene: The Telethon, Joey answers his ringing phone.",(in an unenthusiastic voice) PBS Telethon.,"Joey, Phoebe"
5,S05E04,Scene_13,"Scene: Monica and Rachel's, later that day. Monica is coming out of the bathroom carrying her cleaning gear.","(entering) Look, maybe I got carried away before. But there's something you gotta know. If I'm the best, it's only because you've made me the best.","Chandler, Monica"
5,S05E04,Scene_14,"Scene: Ross's apartment, Ross is prying at the Magic 8 Ball with a screwdriver as there's a knock on his door which he goes to answer.",(entering) Hi! Are you ready? We're gonna be late!,"Rachel, Ross"
5,S05E04,Scene_15,"Scene: Central Perk, ??????? is playing, as Chandler peaks his head out of the storage closet and sneaks back to his seat and pretends he's reading something. Then a short while later Monica pokes her head out of the closet and sneaks back to her seat and sits down, pretending as if nothing has happened.",Never done that before.,"Chandler, Monica"
5,S05E05,Scene_01,Unknown,"The One With All the Kips

Written by: Scott Silve",
5,S05E05,Scene_02,"Scene: Chandler and Joey's, 3:02 A.M., Chandler is up. There's a knock on the door and Chandler answers it.",(quietly) Hi!,"Chandler, Joey, Monica"
5,S05E05,Scene_03,"Scene: Monica and Rachel's, the next morning, Chandler, Joey, and Phoebe are eating breakfast.","(entering from her room) Hey, guess what I'm doing this weekend! I'm going to this culinary fair in New Jersey.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E05,Scene_04,"Scene: Atlantic City, New Jersey, Chandler and Monica are about to start their weekend of sex, sex, nothing but sex.",(jumping on the bed) I can't believe it! We're here!,"Chandler, Monica"
5,S05E05,Scene_05,"Scene: Central Perk, Ross is trying to tell Rachel about Emily's ultimatum again.","Hey, so uh, y'know how there's something I wanted to talk to you about?","Rachel, Ross"
5,S05E05,Scene_06,"Scene: Chandler and Monica's weekend, a hotel clerk is showing them their new room.","Okay, great. (He grabs the remote and turns on the TV to the chase.)","Chandler, Monica"
5,S05E05,Scene_07,"Scene: Monica and Rachel's, Rachel is reading a magazine and has two tissues stuck up her nose in an attempt to stop the bleeding and as she hears Ross enter, she quickly hides her face behind the magazine and removes the tissues.",Hi!,"Rachel, Ross"
5,S05E05,Scene_08,"Scene: Chandler and Joey's, Chandler is returning from his disastrous weekend. He throws his bag down and sits down on one of the leather chairs, but he sits on something and picks it up and throws it away.",Damn Rollos!,"Chandler, Joey, Monica"
5,S05E05,Scene_09,"Scene: Central Perk, Ross is drinking some Alka-Seltzer. The rest of the gang, minus Rachel is there as well.",You should've seen the look on her face. I don't want Rachel to hate me! I don't know what to do.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E05,Scene_10,"Scene: Chandler and Joey's, Joey is watching TV.",(entering) Hey!,"Chandler, Joey"
5,S05E05,Scene_11,"Scene: Central Perk, Phoebe is sitting on couch and Rachel is getting some coffee. Phoebe keeps turning her head from to keep from looking at Rachel.",Phoebe? (She turns her head further away.) I'm sorry about the whole lifting out thing. (Moves over next to her.) You gotta come with me!,"Joey, Phoebe, Rachel, Ross"
5,S05E05,Scene_12,"Scene: Monica and Rachel's, Monica is doing a crossword puzzle.",(entering) Hey!,"Chandler, Monica"
5,S05E05,Scene_13,"Scene: Monica and Rachel's, Monica, Rachel, Joey, and Chandler are there as Phoebe enters.",Hey!,"Chandler, Joey, Monica, Phoebe, Rachel"
5,S05E05,Scene_14,"Scene: Monica and Rachel's, the gang, minus Ross are playing Madlibs. Phoebe is reading hers.","The most popular Phoebe in tennis is called the overhand Phoebe. And if you win, you must slap your opponent on the Phoebe and say, ""Hi, Phoebe!""","Chandler, Joey, Monica, Phoebe, Rachel"
5,S05E06,Scene_01,Unknown,"The One With The Yeti

Written by: Alexa Junge",
5,S05E06,Scene_02,"Scene: Chandler and Joey's, Monica and Chandler are making out on one of the chairs.","(entering) Hey! Hey! Hey! Hey!! None of that, not while you're living under my roof!","Chandler, Joey, Monica"
5,S05E06,Scene_03,"Scene: Central Perk, Joey, Chandler, and Monica are there as Phoebe enters carrying a large box.",Hey!,"Chandler, Joey, Monica, Phoebe, Ross"
5,S05E06,Scene_04,"Scene: The Storage Room in the basement of Monica and Rachel's building, Monica and Rachel are looking for something.","Ohh, whoa God! Storage rooms give me the creeps! Monica, come on please hurry up honey! Please?","Monica, Rachel"
5,S05E06,Scene_05,"Scene: Central Perk, Chandler, Joey, and Phoebe are there.",I don't know what I'm gonna do about this coat.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E06,Scene_06,"Scene: Their Building, Monica and Rachel are going to apologize to Danny. Rachel knocks on his door, which he opens and he has this really bushy beard and long hair. Picture Paul Bunyan.",Yeah?,"Monica, Rachel"
5,S05E06,Scene_07,"Scene: Monica and Rachel's, Monica is making a drink as Phoebe enters with the fur coat.",Hey!,"Monica, Phoebe, Rachel"
5,S05E06,Scene_08,"Scene: Ross's Apartment, the gang is helping Ross move out by carrying boxes. Chandler has picked a particularly large and apparently heavy box, because he takes a running start at it and still can't budge it.",(on phone) I know I miss you too. I can't wait to see you. I love you. Bye. (Hangs up.),"Chandler, Joey, Monica, Phoebe, Ross"
5,S05E06,Scene_09,"Scene: Central Perk, Monica, Phoebe, Joey, and Chandler are recovering from Ross's rebuke.","God, I feel so guilty about Ross.","Chandler, Joey, Monica, Phoebe"
5,S05E06,Scene_10,"Scene: Their building's lobby, Danny is checking his mailbox as Rachel enters carrying shopping bags and goes to her mailbox. Danny has shaved his beard and cut his hair, Rachel doesn't recognize him.",Hi!,Rachel
5,S05E06,Scene_11,"Scene: Ross's now empty apartment, he is spackling some holes shut as the gang comes to apologize.","Uh, Ross?","Chandler, Joey, Monica, Phoebe, Ross"
5,S05E06,Scene_12,"Scene: Monica and Rachel's, the gang, minus Rachel, are getting ready for dinner.","Hey, y'know Ross, I think I kinda understand why I kinda lost it today.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E06,Scene_13,"Scene: A curbside newsstand, Phoebe is whistling and walking up to it wearing her fur coat. She stops and starts to look through a magazine and notices a squirrel on a nearby tree chirping at her.","(to the squirrel) Okay, stop tormenting me! This mink! Okay, they're mean! And they hate squirrels! And y'know, okay, most of these probably wanted to be coats! (The squirrel stares at her.) All right, fine, now I get it. (To the clerk.) Here. (She hands him her coat.) You take it. (To the squirrel.) Are you happy now? I'm cold!",Phoebe
5,S05E07,Scene_01,Unknown,"The One Where Ross Moves In

Written by: Perry Rei",
5,S05E07,Scene_02,"Scene: Central Perk, Chandler and Joey are there. Joey is looking at a National Geographic and giggling.",Are you looking at naked tribe's women?,"Chandler, Joey, Ross"
5,S05E07,Scene_03,"Scene: Monica's restaurant, she is getting inspected by the health department, Phoebe is watching.","Oh, Larry.","Monica, Phoebe"
5,S05E07,Scene_04,"Scene: Central Perk, Gunther is serving Monica and Rachel.",Thanks.,"Monica, Rachel"
5,S05E07,Scene_05,"Scene: Chandler and Joey's, they're entering to find boxes strewn about the apartment.",Ross?,"Chandler, Joey, Ross"
5,S05E07,Scene_06,"Scene: A restaurant, Phoebe and Larry are having dinner.",You look beautiful this evening.,Phoebe
5,S05E07,Scene_07,"Scene: Chandler and Joey's, Chandler is entering. As he closes the door, Joey pokes his head up from a box enclosure built using the 2 chairs.",Hey.,"Chandler, Joey"
5,S05E07,Scene_08,"Scene: Monica and Rachel's, Rachel is opening the door.","Oh, hi Danny.","Monica, Rachel"
5,S05E07,Scene_09,"Scene: Chandler and Joey's and Ross's, Ross is working on his computer and Joey is making a lot of noise.","(glaring at him) Joey, please! (Motions to his computer.)","Chandler, Joey, Ross"
5,S05E07,Scene_10,"Scene: Monica and Rachel's, Monica, Rachel, and Phoebe are there.",(entering) Hey!,"Joey, Monica, Phoebe, Rachel"
5,S05E07,Scene_11,"Scene: Central Perk, Chandler, Joey, and Ross are there. Chandler and Joey are looking through the paper.","Well, I-I-I'm done with this. You want anything Ross? Sports? International? Apartment listings?","Chandler, Joey, Ross"
5,S05E07,Scene_12,"Scene: The apartment in the listing, the guys are checking it out. There's one problem though, it's roughly the size of this computer screen. As they enter Joey lets out a whistle.","Oh my God! (Looking around, which doesn't take him long.)","Chandler, Joey, Ross"
5,S05E07,Scene_13,"Scene: Central Perk, Phoebe is there waiting for Larry.","(entering) Hey, ready for dinner?",Phoebe
5,S05E07,Scene_14,"Scene: Chandler and Joey's, Chandler and Joey are lamenting about how they kicked Ross out.","Maybe, maybe we did a good thing, helping Ross get back on his feet!","Chandler, Joey"
5,S05E07,Scene_15,"Scene: Downstairs at Danny's party, Monica and Rachel are coming down the stairs and Rachel has on a coat to make it look as if she's just getting back. But just as they reach the landing they see Danny out in the hall talking to a guest, Rachel then quickly pulls Monica back up the stairs.","Shoot, shoot, this is never gonna work! He's right there!","Monica, Rachel"
5,S05E07,Scene_16,"Scene: Chandler and Joey's, Ross still has boxes all over the place. Joey is wearing a football helmet, and Chandler is spinning him around in one of the chairs and counting.","98. 99. 100. Okay, go!","Chandler, Joey, Ross"
5,S05E07,Scene_17,"Scene: Chandler and Joey's and Ross's, Chandler is entering and when he closes the door Joey pops his head out of the fort like before, but this time he's wearing a cowboy hat.","Well, I see you've had a very productive day. Don't you think the cowboy hat is a little much?","Chandler, Joey, Ross"
5,S05E08,Scene_01,Unknown,"The One With The Thanksgiving Flashbacks

Written ",
5,S05E08,Scene_02,"Scene: Monica and Rachel's, everyone has just finished Thanksgiving dinner and are groaning over their fullness.",Oh Monica that was the best Thanksgiving dinner ever! I think you killed us.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E08,Scene_03,"Scene: Monica and Rachel's, continued from earlier. Joey is talking about the wonder that is the thong.","I mean, it's not so much an underpant as it is a feat of engineering. I mean, it's amazing how much they can do with so little material! And the way they play with your mind! Is it there? Is it not there?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E08,Scene_04,"Scene: The Bing household, Mr. and Mrs. Bing and Young Chandler are eating Thanksgiving dinner as a housekeeper serves them.","[Scene: The Bing household, Mr. and Mrs. Bing and ",
5,S05E08,Scene_05,"Scene: Monica and Rachel's, continued from earlier.",You're right. Yours is worse. You are the king of bad Thanksgivings.,"Chandler, Phoebe, Ross"
5,S05E08,Scene_06,"Scene: A Union battlefield hospital, Phoebe, in a past life, is tending to a wounded Union soldier. (By the way, for historical perspective, 1862 was the second year of the American Civil War.)","[Scene: A Union battlefield hospital, Phoebe, in a",
5,S05E08,Scene_07,"Scene: Monica and Rachel's, continued from earlier.","In this life, Phoebe.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E08,Scene_08,"Scene: Monica and Phoebe's, Phoebe is entering.",(muffled) Hello?,"Chandler, Joey, Monica, Phoebe"
5,S05E08,Scene_09,"Scene: Monica and Rachel's, continued from earlier.",(laughing) You did look like an idiot.,"Chandler, Joey, Monica, Phoebe, Ross"
5,S05E08,Scene_10,"Scene: The Geller household, Mr. and Mrs. Geller are getting ready for Thanksgiving dinner. The doorbell rings.","I'll get it! (She runs in, and she's her old fat self like The One With The Prom Video. Not only that, she's out of breath after running a short distance. She goes over and opens the door to reveal Rachel with her old nose.) Happy Thanksgiving!","Chandler, Monica, Ross"
5,S05E08,Scene_11,"Scene: Monica and Rachel's, back to the present day.",I called you fat?! I don't even remember that!,"Chandler, Monica, Phoebe, Rachel, Ross"
5,S05E08,Scene_12,"Scene: The Geller household kitchen, Mrs. Geller is cooking and Rachel, post nose job, is helping her.","Oh, yeah, I had too. There was never any parking by the Psychology building.","Chandler, Monica, Rachel, Ross"
5,S05E08,Scene_13,"Scene: The hospital, Chandler has been rushed to the emergency room.","Can you please not do that feet first? You know where his injury is! Severed toe, you just said it!","Chandler, Monica, Rachel, Ross"
5,S05E08,Scene_14,"Scene: Monica and Rachel's, Chandler is reacting to the story.",That's why I lost my toe?! Because I called you fat?!,"Chandler, Joey, Monica, Ross"
5,S05E08,Scene_15,"Scene: Chandler, Joey, and Ross's, Chandler is sitting on one of the chairs and the duck is running around him and quacking.","Oh-oh, I'm a duck! I go, ""Quack, quack!"" I’m happy all the time!","Chandler, Monica"
5,S05E08,Scene_16,"Scene: The Western front during World War I, Phoebe, in yet another past life, is once again a nurse tending to yet another dying soldier. But this time she's doing it with a French accent.","[Scene: The Western front during World War I, Phoe",
5,S05E09,Scene_01,Unknown,"The One With Ross's Sandwich

Written by: Andrew R",
5,S05E09,Scene_02,"Scene: Monica and Rachel's, the entire gang is there, eating breakfast. Phoebe is on the couch, fidgeting.",What am I sitting on?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E09,Scene_03,"Scene: Central Perk, Joey, Chandler, Monica, and Rachel are there as Phoebe enters with her nose stuck in a book.","Hey, Phoebe!","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E09,Scene_04,"Scene: Phoebe's class, the class has already started and Rachel walks in late.","(To Phoebe) Sorry I'm late, but I left late.","Phoebe, Rachel"
5,S05E09,Scene_05,"Scene: Central Perk, Monica is there as Phoebe and Rachel return from the class.",Yeah but why didn't you just say that you didn't read the book?!,"Monica, Phoebe, Rachel, Ross"
5,S05E09,Scene_06,"Scene: The hallway, Joey is returning from a date with Cynthia.","God, this was really fun! I've been wondering if you were going to ask me out.","Chandler, Joey, Rachel"
5,S05E09,Scene_07,"Scene: Chandler, Joey, and Ross's; continued from earlier. Joey is closing the door after Rachel leaves and is about to confront Chandler and Monica.","You guys promised you'd be more careful! I mean, come on! The good Joey name is being dragged through the mud here!","Chandler, Joey, Monica"
5,S05E09,Scene_08,"Scene: The Museum of Prehistoric History (Ross's work); Ross is in the break room eating lunch as his boss, Dr. Leedbetter walks in.","Yeah, of course, Donald.",Ross
5,S05E09,Scene_09,"Scene: Phoebe and Rachel's class; Rachel walks in, on time this time.",Hi!,"Phoebe, Rachel"
5,S05E09,Scene_10,"Scene: Central Perk, Chandler is on the couch as Monica joins him.",Hey.,"Chandler, Monica, Ross"
5,S05E09,Scene_11,"Scene: Monica and Rachel's, Rachel and Phoebe are returning from class.","(entering, angrily) Ugh, that was so embarrassing! I can't believe you let me go on and on like that!","Phoebe, Rachel"
5,S05E09,Scene_12,Scene: The Class; Monica has taken Rachel's spot.,(yelling and waving her hand in the air) I know! I know! I know!,Monica
5,S05E09,Scene_13,"Scene: Chandler, Joey, and Ross's; Joey returns carrying a bucket of chicken, and starts going through the mail. While doing this, Monica's picture falls out. He bends over to pick it up and gasps. While he's staring at the picture, Rachel decides to come over and sees him looking at the picture.",(sees the picture) Oh my God! That's Monica!!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E09,Scene_14,Scene: Monica and Phoebe's class; the class has ended and Phoebe is talking to one of her classmates.,"I really thought you making a good point. I mean y'know, until you got cut off.","Monica, Phoebe"
5,S05E10,Scene_01,Unknown,"The One With The Inappropriate Sister

Written By:",
5,S05E10,Scene_02,"Scene: Chandler, Joey, and Ross's apartment, Ross is cleaning out the fridge. Joey walks from his room. He looks like he just woke up.",What are you doing?,"Chandler, Joey, Ross"
5,S05E10,Scene_03,"Scene: Central Perk, Chandler, Ross, Joey, Monica, and Rachel are there. Phoebe walks in ringing a bell.","Hey you guys, guess what?","Chandler, Joey, Monica, Phoebe, Rachel"
5,S05E10,Scene_04,"Scene: Estelle's (Joey's Agent) Office, Joey is there.",How could I not get the part? The play was about a 29-year-old Italian actor from Queens.,Joey
5,S05E10,Scene_05,"Scene: In front of Macys, Phoebe is collecting donations and ringing her bell.","Happy Holidays. Feliz Navidad. Allo, and Merry Christmas. (A man put some change in her bucket.) Ohh thank you sir. Here's some joy. (She waves her hand up and down as if she is spreading joy.)","Monica, Phoebe"
5,S05E10,Scene_06,"Scene: Chandler, Joey, and Ross's, Joey is telling Ross how he didn't get the part.",That part was perfect for me! I can't believe I didn't get it!,"Joey, Ross"
5,S05E10,Scene_07,"Scene: Monica and Rachel's, Rachel is returning. Monica enters from her room wearing nothing but a robe.","Hey, what's up?","Monica, Rachel"
5,S05E10,Scene_08,"Scene: Chandler, Joey, and Ross's, Joey is trying to write his movie, Chandler is playing a game on the counter by trying to flip a ping pong ball with a spoon into a nearby bowl.","Hey, how do you spell suspicious?","Chandler, Joey"
5,S05E10,Scene_09,"Scene: In front of Macys, Phoebe is still ringing her bell. A guy puts some change into the bucket.","Thank you, Happy Holidays.",Phoebe
5,S05E10,Scene_10,"Scene: Chandler, Joey, and Ross's, Ross is reading what Joey wrote.","All right. (Reading.) A room. A man enters, he looks suspicious. (Stops reading a flips the page to find the next one is blank.) That's it? (Joey shrugs.) Joey, you're supposed to have five pages done by now! Including an exciting incident! (Flipping through the rest of the pad.) And what is, and what is all this?! (Reading.) The official rulebook of Fireball.","Chandler, Joey, Ross"
5,S05E10,Scene_11,"Scene: Outside Danny's apartment, Danny and Rachel are returning from their date.",I had a really nice time tonight.,Rachel
5,S05E10,Scene_12,"Scene: Monica and Rachel's, Phoebe is complaining to Ross and Monica about the bucket.","Nobody! Nobody respects the bucket! You wouldn't believe what people put in here! Look! (Hands it to Monica.) Okay, does this look like a garbage can to you?","Monica, Phoebe, Rachel, Ross"
5,S05E10,Scene_13,"Scene: Chandler, Joey, and Ross's, Ross is cleaning the foosball table, Joey is working on his script.","(entering from his bedroom) Guys, come on! Let's go! The puck drops in 20 minutes! Come on, Joe!","Chandler, Joey, Ross"
5,S05E10,Scene_14,"Scene: Central Perk, Monica, Rachel, Joey, and Chandler are listening to a story being told by Danny and his sister.",…so we finally get to the top of the mountain and airhead here (His sister) forgets the camera!,"Chandler, Joey, Monica, Rachel"
5,S05E10,Scene_15,"Scene: In front of Macys, Phoebe has adorned her bucket with numerous signs. Like ""We are not a urinal!"" and ""I have no Macys info."" And other stuff like that. She also has a scowl on her face as she is ringing her bell. A little old lady walks up to make a donation but Phoebe stops her.","Oh whoa-whoa-whoa! Wait a minute, open up your hand; let me take a look. (The lady opens up her hand.) Quarter. Dime. Lint? Not interested in that. (She throws the lint away.) What's this? A Canadian coin? Get outta here! (The lady walks away.)",Phoebe
5,S05E10,Scene_16,"Scene: Danny's apartment, there's a knock on the door and he answers it.","Oh, hey Rach! I thought we said seven?",Rachel
5,S05E10,Scene_17,"Scene: Chandler, Joey, and Ross's, Ross is there as Chandler enters.","Oh hey! There's some kids playing in the street, you wanna go down there and give them a project, ruin their day?","Chandler, Joey, Ross"
5,S05E10,Scene_18,"Scene: Monica and Rachel's, Monica and Rachel are about to read another one of Joey's efforts.","(Reading the scene set up.) Okay, it's a typical New York City apartment. Two girls are just hanging out.","Joey, Monica, Rachel"
5,S05E11,Scene_01,Unknown,"The One With All The Resolutions

Teleplay by: Suz",
5,S05E11,Scene_02,"Scene: Monica and Rachel's, Monica and Rachel are hosting a New Year's party. So the place is crowded and in a shameless promotion for NBC they're watching Jay Leno's coverage of New Year's from Time Square.",All right! Here we go! 1999! The year of Joey!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E11,Scene_03,"Scene: Monica and Rachel's, after the party. Everyone has left, except for the gang.",Y'know what? I'm gonna go out on a limb and say no divorces in '99!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E11,Scene_04,"Scene: Central Perk, Ross is talking to a beautiful woman as Chandler and Joey enter.",I'll see you tomorrow.,"Chandler, Joey, Phoebe, Ross"
5,S05E11,Scene_05,"Scene: Monica and Rachel's, Phoebe is entering with Rachel.","Hey everybody, Rachel was so good today. She didn't gossip at all.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E11,Scene_06,Scene: Elizabeth Hornswoggle's apartment; Ross is there on his date with her. They are sitting on the couch watching a movie. Ross is obviously hot.,"(talking to himself) My God! These pants are burning up! (He's still wearing the leather pants.) (She snuggles closer.) Oh come on, she wants to snuggle now! What is she trying to kill me? It's like a volcano in here! (Out loud.) Are you hot?",Ross
5,S05E11,Scene_07,"Scene: Monica and Rachel's, Phoebe is drilling Joey on the chords as Monica looks on.","Tiger! (Joey moves his hand in an attempt to do the chord, in fact he does it with each name.) Dragon! Iceberg!! (He fails.) Joseph, did you even study at all last night?","Chandler, Joey, Monica, Phoebe, Rachel"
5,S05E11,Scene_08,"Scene: Chandler, Joey, and Ross's, The phone rings and Joey answers it.",(answering phone) Hello?,"Joey, Rachel, Ross"
5,S05E11,Scene_09,Scene: Elizabeth's apartment; Elizabeth is inquiring as to the delay in Ross's exit from her bathroom.,"Ross, umm, you've been in there for a long time. I'm starting to get kinda freaked out.",Ross
5,S05E11,Scene_10,"Scene: Central Perk, Joey is there to apologize to Phoebe.","Hey, Pheebs?","Joey, Phoebe"
5,S05E11,Scene_11,"Scene: Monica and Rachel's, Ross is returning from his horrible trek back home without pants on. The whole gang is there.",Oh my God!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E11,Scene_12,"Scene: Central Perk, Phoebe, Ross, and Monica are there.","(entering) Oh good, okay, I can't take it anymore. I can't take it anymore. So you win, okay? Here! (Hands him the 50 bucks he's about to owe him.) Pheebs? Flying a jet? Better make it a spaceship so that you can get back to your home planet! And Ross, phone call for you today, Tom Jones, he wants his pants back! And Hornswoggle? What are you dating a character from Fraggile Rock?! (He sits down and sighs in relief.)",Chandler
5,S05E12,Scene_01,Unknown,"The One With Chandler's Work Laugh

Written by: Al",
5,S05E12,Scene_02,"Scene: Monica and Rachel's, Rachel is trying to pry more information about Chandler and Monica from Joey who's sitting on the couch and busy downing a pizza.",Come on Joey!!!,"Joey, Rachel"
5,S05E12,Scene_03,"Scene: Central Perk, everyone is there as Ross enters.",Hey Ross!,"Chandler, Joey, Phoebe, Rachel, Ross"
5,S05E12,Scene_04,"Scene: Chandler's office, Monica and him are at a party his office is throwing.","Look at us all dressed up for the big office party! By the way, what are we celebrating?","Chandler, Monica"
5,S05E12,Scene_05,"Scene: Central Perk, Monica is buying a muffin as Chandler runs in.",Hey! Everybody at work loved you last night!,"Chandler, Monica, Rachel"
5,S05E12,Scene_06,"Scene: Chandler, Joey, and Ross's, Phoebe is settling a dispute between the chick and the duck.","Okay, then what happened?","Joey, Phoebe, Ross"
5,S05E12,Scene_07,"Scene: A tennis court somewhere in the city of New York, it's the doubles match-up of a century Chandler and Monica versus Doug and Kara.",Bing!,"Chandler, Monica"
5,S05E12,Scene_08,"Scene: Monica and Rachel's, Monica and Chandler are returning from the game.",I can't believe you let them win!,"Chandler, Monica"
5,S05E12,Scene_09,"Scene: Chandler, Joey, and Ross's, the next morning the girls are there with Joey.","I'm telling you, something's wrong! My brother does not stay out all night.","Joey, Monica, Phoebe, Rachel, Ross"
5,S05E12,Scene_10,"Scene: Chandler, Joey, and Ross's, continued from earlier.",Uh-oh-okay. Uh-oh-okay. I know what you all are thinking. But Chandler is in Yemen! I'm a young woman! I have needs! I can't wait forever!,"Joey, Phoebe, Rachel, Ross"
5,S05E12,Scene_11,"Scene: Monica and Rachel's, Monica is going through her purse as Rachel rushes in.","(entering) Okay, I have to tell you something that I have never admitted during our entire friendship! But, when we were in high school I made out with James Farrell even when I knew that you liked him! Wow, that feels so good to get off my chest! Okay, you go!","Monica, Rachel"
5,S05E12,Scene_12,"Scene: Chandler, Joey, and Ross's, Phoebe and Joey are there.","All right, put your 20 bucks down. First one to find the tasty treat wins. Okay?","Joey, Phoebe, Ross"
5,S05E12,Scene_13,"Scene: Doug's house, Chandler, Monica, and them are just finishing dinner.","But seriously, I believe that we should all support President Clinton. And her husband Bill. (Chandler does the laugh.)","Chandler, Monica"
5,S05E12,Scene_14,"Scene: Monica and Rachel's, Rachel is going through the mail as Joey enters.","(entering) Hey Rach! Hey, you mind if I read my comic books in here?","Chandler, Joey, Monica, Rachel"
5,S05E12,Scene_15,"Scene: Central Perk, Ross and Janice are sitting on the couch.",Here you go. (Serves them both some coffee.),"Joey, Ross"
5,S05E12,Scene_16,"Scene: Chandler, Joey, and Ross's, Chandler is reading a magazine as Ross hands him a beer.","Dude, we got to talk.","Chandler, Ross"
5,S05E13,Scene_01,Unknown,"The One With Joey's Bag

Teleplay by: Seth Kirklan",
5,S05E13,Scene_02,"Scene: Chandler's bedroom, he is giving Monica a massage.",I can't believe we've never done this before! It's sooo good! So good for Monica!,"Chandler, Monica"
5,S05E13,Scene_03,"Scene: Central Perk, Chandler and Joey are sitting on the couch.","I'm telling you, she gives the worst massages ever!! Okay, it was like she was torturing me for information. And I wanted to give it up I just—I didn't know what it was!","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E13,Scene_04,"Scene: Bloomingdale's, Rachel is fixing Joey up with some new clothes.","Okay now Joey, y'know that since you're returning all of this stuff right after the audition you're gonna have to wear underwear?","Joey, Rachel"
5,S05E13,Scene_05,"Scene: Ursula's apartment, Phoebe is about to break the bad news to her sister. She knocks on the door.",Who is it?,Phoebe
5,S05E13,Scene_06,"Scene: Central Perk, Ross and Chandler are on the couch as Joey enters with his new bag.",Hey!,"Chandler, Joey, Rachel, Ross"
5,S05E13,Scene_07,"Scene: Phoebe's Grandmother's memorial, Phoebe is at the door welcoming people.","Well hello, Mrs. Penella! Thank you so much for coming! Well, okay look, here's your umm, 3-D glasses and Reverend Pong will tell you when to put them on.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E13,Scene_08,"Scene: The Funeral Home, continued from earlier. Phoebe is returning after looking for her father.","Oh, did you catch him?!","Joey, Monica, Phoebe, Rachel, Ross"
5,S05E13,Scene_09,"Scene: Monica and Rachel's, after the funeral, everyone is there.","(entering, with bag) Hey! I'm off to my audition. How do I look?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E13,Scene_10,"Scene: Joey's audition, he is with bag.","(reading from the script) Well, you must be new here. Why don't we get a table and I'll buy you a drink.",Joey
5,S05E13,Scene_11,"Scene: Monica and Rachel's, Chandler is poking his head in.","Hey, is Rachel here?","Chandler, Monica"
5,S05E13,Scene_12,"Scene: Central Perk, Frank Sr. is just arriving.","Umm, thank you for meeting with me.",Phoebe
5,S05E13,Scene_13,"Scene: Monica and Rachel's, Joey returns from his audition and finds everyone but Phoebe there.",(dejected) Hi.,"Chandler, Joey, Monica, Rachel, Ross"
5,S05E14,Scene_01,Unknown,"The One Where Everyone Finds Out

Written by: Alex",
5,S05E14,Scene_02,"Scene: Monica and Rachel's, everyone is eating some Chinese food.","(looking out the window) Oh hey, you guys, look! Ugly Naked Guy is putting stuff in boxes!","Chandler, Joey, Phoebe, Rachel, Ross"
5,S05E14,Scene_03,"Scene: Ugly Naked Guy's apartment, Ross, Rachel, and Phoebe are checking out the place. Luckily, Ugly Naked Guy is nowhere to be seen.",Oh my God! I love this apartment! Isn't it perfect?! I can't believe I never realized how great it is!,"Phoebe, Rachel, Ross"
5,S05E14,Scene_04,"Scene: Central Perk, Phoebe and Rachel are there talking about Chandler and Monica.",You mean whenever Monica and Chandler where like y'know doing laundry or going grocery shopping or—Oh! All that time Monica spent on the phone with sad Linda from camp!,"Chandler, Joey, Phoebe, Rachel"
5,S05E14,Scene_05,"Scene: Chandler's bedroom, Chandler and Monica are there, of course. Like who else would it be, duh!",You are so cute! How did you get to be so cute?,"Chandler, Monica"
5,S05E14,Scene_06,"Scene: Monica and Rachel's, Monica, Rachel, Phoebe, and Chandler are there. Monica is entering from her room.","Hey Mon, what are you doing now? Wanna come see a movie with us?","Chandler, Monica, Phoebe, Rachel, Ross"
5,S05E14,Scene_07,"Scene: Chandler, Joey, and Ross's, Joey is snoozing with Hugsy, his bedtime penguin pal and Chandler and Monica come storming in.",(entering) Joey!,"Chandler, Joey, Monica"
5,S05E14,Scene_08,"Scene: Monica and Rachel's, Ross is looking at Ugly Naked Guy's apartment through binoculars.",Noooo.,"Chandler, Joey, Phoebe, Rachel, Ross"
5,S05E14,Scene_09,"Scene: Outside Ugly Naked Guy's apartment, Ross is knocks on the door and Ugly Naked Guy answers it. He's ugly. He's naked. And he's holding a huge jumbo soda.","Good evening, sir. My name is Ross Geller. I'm one of the people who applied for the apartment. And I-I realize that the competition is fierce but—I'm sorry. I, I can't help but notice you're naked and (He claps his hands.) I applaud you. Man, I wish I was naked. I mean, this-this looks so great. That is how God intended it.",Ross
5,S05E14,Scene_10,"Scene: Outside Ugly Naked Guy's apartment, Ross is knocks on the door and Ugly Naked Guy answers it. He's ugly. He's naked. And he's holding a huge jumbo soda.","(in the kitchen with Chandler) Look at them, they're-they're panicked!","Chandler, Joey, Monica, Phoebe, Rachel"
5,S05E14,Scene_11,"Scene: Monica and Rachel's, Rachel is getting Phoebe ready for her date.",Show time!,"Chandler, Joey, Monica, Phoebe, Rachel"
5,S05E14,Scene_12,"Scene: Ross's new apartment, he is showing his boss, Dr. Ledbetter his new place and new outlook on life.","A new place for a new Ross. I'm gonna have you and all the guys from work over once it's y'know, furnished.",Ross
5,S05E15,Scene_01,Unknown,"The One With The Girl Who Hits Joey

Written by: A",
5,S05E15,Scene_02,"Scene: The hallway, Ross is running up the stairs. Note: This show continues where the last one left off.","Chandler!!! Chandler!!! (He opens the door to the apartment but is stopped by the chain; Chandler and Monica quickly stop making out and try to get dressed.) Chandler, I saw what you were doing through the window! Chandler, I saw what you were doing to my sister! Now get out here!","Chandler, Joey, Monica, Rachel, Ross"
5,S05E15,Scene_03,"Scene: Central Perk, everyone is there.","Hey, you know what I just realized? If you guys ever have kids…","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E15,Scene_04,"Scene: Ross's apartment, he's unpacking after moving in. There's a knock on the door and he answers it.",(opens it to reveal Phoebe) Hey!,"Phoebe, Ross"
5,S05E15,Scene_05,"Scene: Chandler and Joey's, Ross is lamenting to Chandler and Rachel about his troubles in his new building.","…so then President Steve told everyone that I was a cheapskate, and now the whole building hates me! A little kid spit on my knee! Y'know what I'm gonna do? I'm gonna throw a party. That's right. For everyone in the building, and I'm gonna sit them down and explain to them, I am not a bad guy. I am not a cheap guy! I'm just a guy who-who stands up for what he believes in. A man with principles.","Chandler, Rachel, Ross"
5,S05E15,Scene_06,"Scene: Central Perk, Joey is sitting on the couch with Katie.","You were so funny with that waiter! You're such a nut! (She slaps her thighs, Joey jerks, and spills some of his coffee.)",Joey
5,S05E15,Scene_07,"Scene: Chandler and Joey's, Chandler and Monica are curled up on one of the chairs.",Isn't this great?,"Chandler, Monica"
5,S05E15,Scene_08,"Scene: Central Perk, Chandler is getting advice from Ross and Joey.","It's gonna be okay, right? I mean she's not gonna leave me? This is, this is fixable.","Chandler, Joey, Monica, Ross"
5,S05E15,Scene_09,"Scene: Ross's apartment, he's having his party, only he's the only guest. He gets up and puts on a nametag that says Ross, but doesn't quite like it. So he takes it off and puts on one that says Dr. Geller and he puts the Ross one underneath the Dr. Geller one. Then as he turns off the music, we hear the party for Howard raging in the apartment across the hall.",Phoebe! (He grabs her arm to get her attention.),"Phoebe, Ross"
5,S05E15,Scene_10,"Scene: Central Perk, Rachel is getting some coffee as Joey enters. He's looking a little puffy, but that's probably from the large number of different color sweaters he's wearing.",Hey!,"Joey, Rachel"
5,S05E15,Scene_11,"Scene: Howard's party, Phoebe is talking Ross up to two more partygoers. Ross isn't happy about it.",(trying to get her attention) Phoebe?,"Phoebe, Ross"
5,S05E15,Scene_12,"Scene: Ross's apartment, Ross and Phoebe have been banished to Ross's place.","Obviously I didn't think they were gonna start throwing things. I just thought if I kept insulting everyone, you would jump in and defend everyone and then you could look like the hero.","Phoebe, Ross"
5,S05E15,Scene_13,"Scene: Monica and Rachel's, Chandler comes running in. Everyone else is already there.",Where's Monica?! Where is she? I need to talk to her! It's urgent! Is she here?,"Chandler, Joey, Monica, Rachel, Ross"
5,S05E15,Scene_14,"Scene: Central Perk, Everyone is there.","Hey Ross, will you pass me that knife?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E16,Scene_01,Unknown,"The One With A Cop

Story by: Alicia Sky Varinaiti",
5,S05E16,Scene_02,"Scene: Chandler and Joey's, Monica and Chandler are sitting on one of the chairs doing a crossword puzzle.",Hey!,"Chandler, Joey, Monica"
5,S05E16,Scene_03,"Scene: Joey's bedroom, time lapse. He's asleep and dreaming. In his dream he's doing the crossword puzzle with…wait for it…Monica!","[Scene: Joey's bedroom, time lapse. He's asleep an",
5,S05E16,Scene_04,"Scene: Central Perk, everyone is there but Ross and Joey. Gunther hands them the bill, and Chandler gives some money to pay it.","(looking at the bill) Uhh, we still need a tip.","Chandler, Joey, Monica, Phoebe, Rachel"
5,S05E16,Scene_05,"Scene: A couch store, Ross is trying to decide on a new couch for his place. He has dragged Rachel along for the trip, and she's not too happy about it. Ross is sitting on it in different ways to see how it feels. He tries to just sit on it normally, and then he tries flopping on it. One thing about this couch, it's huge. It's like twice the size of a normal full size couch. Whoever designed this thing, needs help and fast.",(disgusted at Ross's antics) Ugh!,"Rachel, Ross"
5,S05E16,Scene_06,"Scene: Outside of Central Perk, Phoebe is exiting and sees a woman put out her cigarette on a tree.","Oh. Oh! Ma'am? Excuse me, ma'am?",Phoebe
5,S05E16,Scene_07,"Scene: Ross's building's lobby, he and Rachel are about to attempt to take the couch upstairs.",Okay. (Throws off the last cushion.),"Rachel, Ross"
5,S05E16,Scene_08,"Scene: Chandler and Joey's, Phoebe is telling Chandler and Monica how she fought crime in her own way with the badge she found.","…so this guy was all (Mumbles.) And I'm all, Buffay, Homicide. (Flashes the badge.) It was just so cool!","Chandler, Joey, Monica, Phoebe, Rachel"
5,S05E16,Scene_09,"Scene: Outside Central Perk, Phoebe is walking up and notices a car that is parked half on the curb and right in front of the door, making it difficult for people to enter Central Perk.","Excuse me, is this your car?",Phoebe
5,S05E16,Scene_10,"Scene: Monica and Rachel's, Joey is entering. Rachel is there getting some tools to help Ross out.","Hey! Joey, would you mind giving me and Ross a hand moving his couch?","Joey, Rachel"
5,S05E16,Scene_11,"Scene: The lobby of Ross's building, he's sitting on the couch at the bottom of the stairs, and he's practicing enticing women to join him on the couch.","Come here to me. No-no, you come here to me.","Chandler, Rachel, Ross"
5,S05E16,Scene_12,"Scene: Chandler and Joey's, Joey is returning and finds Chandler, Monica, and Rachel are there.",(entering) Hey!,"Chandler, Joey, Monica, Rachel"
5,S05E16,Scene_13,"Scene: Monica and Rachel's, Joey is entering with a pizza and finds everyone but Ross there.","(entering) All right! Hey, who wants pizza?!","Chandler, Joey, Monica, Phoebe, Rachel"
5,S05E16,Scene_14,"Scene: The couch store, Ross is talking to a saleswoman.",I'd like to return this couch. I'm not satisfied with it.,Ross
5,S05E17,Scene_01,Unknown,"The One With Rachel's Inadvertant Kiss

Written by",
5,S05E17,Scene_02,"Scene: Central Perk, everyone is there as Rachel enters, happily.","Good, you guys are all here!","Joey, Monica, Phoebe, Rachel, Ross"
5,S05E17,Scene_03,"Scene: Monica and Rachel's, Joey is standing at the window waving at Ross.","That's right Ross, I can see you in your new apartment! And you can see me! Same as yesterday, (To Monica) same as the day before.","Joey, Monica"
5,S05E17,Scene_04,"Scene: Ross's Building, Joey is trying to find the hot girl's apartment. So he's walking up the hallway counting doors. He comes to what he thinks is the right one and knocks on it. Ross opens the door, it's his apartment.",Hey Joey! Great stuff huh?,"Joey, Ross"
5,S05E17,Scene_05,"Scene: Monica and Rachel's, Joey is entering again.",Ugh!!,"Joey, Monica"
5,S05E17,Scene_06,"Scene: Monica and Rachel's, later that day, Gary is kissing Phoebe good-bye.","Okay, now I've really have to go!","Chandler, Monica, Phoebe"
5,S05E17,Scene_07,"Scene: Monica and Rachel's, the next day, Chandler and Joey are there as Rachel returns from her interview.","Oh hey, how'd the interview go?","Chandler, Joey, Monica, Rachel"
5,S05E17,Scene_08,"Scene: Ross's building, Joey is knocking on a door again. It's again answered by Ross.",Damnit!! Did you move?!,"Joey, Ross"
5,S05E17,Scene_09,"Scene: Rachel's job interview, she is waiting outside Mr. Zelner's (the interviewer) office banging her pen between her teeth.",Hi!,Rachel
5,S05E17,Scene_10,"Scene: Monica and Rachel's, Rachel is returning from her interview attempt.","(entering) Ugh, you will not believe what that sleaze-ball from Ralph Lauren did too me!","Rachel, Ross"
5,S05E17,Scene_11,"Scene: Central Perk, Phoebe and Gary and Chandler and Monica are all there.","(To Gary) So what do you say, maybe sometime I hold your gun?","Chandler, Monica, Phoebe"
5,S05E17,Scene_12,"Scene: The lobby in Ross's building, we see a flyer that is on the bulletin board that reads, ""Are you the Hot Girl who waved at me? If so, give me a call!"" and it's signed, Joey 629-9*** (The last couple of numbers have been ripped off). Anyhoo, Ross is getting his mail.",(to the woman checking her mail next to him) Hey!,Ross
5,S05E17,Scene_13,"Scene: Monica and Rachel's, a post-coital Monica and Chandler are recovering on the couch.",That was amazing!,"Chandler, Joey, Monica"
5,S05E17,Scene_14,"Scene: Jen's apartment, Ross is picking her up for their date.","So uhh, you ready?","Joey, Ross"
5,S05E17,Scene_15,"Scene: Mr. Zelner's office, Rachel has come back again to try and do that second interview.","Ah, first, I-I would like to say thank you for agreeing to see me again.",Rachel
5,S05E17,Scene_16,"Scene: A restaurant, Chandler, Monica, Phoebe, and Gary are on a double date. Chandler is yawning.",You tired Chandler?,"Chandler, Monica, Phoebe"
5,S05E17,Scene_17,"Scene: Looking through Ross's window, he's doing more pantomimes. The first one is he's walking a dog that has stopped, then suddenly tugs him forward.",(laughs) I cannot believe Ross is buying this!,"Chandler, Monica, Rachel, Ross"
5,S05E18,Scene_01,Unknown,"The One Where Rachel Smokes

Written by: Michael C",
5,S05E18,Scene_02,"Scene: Central Perk, Joey, Chandler, Monica, and Phoebe are there. Joey is holding a deck of cards out to Chandler.","Okay, pick a card.","Chandler, Joey, Phoebe, Ross"
5,S05E18,Scene_03,"Scene: Monica and Rachel's, everyone is eating breakfast, Ross is heading for the bathroom.","(entering from her room) Okay, gotta go! Wish me luck!","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E18,Scene_04,"Scene: Ben's audition, Carol, Ross, and Ben along with about 10 more families are in a waiting room as Joey enters happily.","Hey! I'm in, they're gonna let me audition!","Joey, Ross"
5,S05E18,Scene_05,"Scene: Rachel's new job, she's in her new boss's office (Kim's) and with the other assistant (Nancy). Together they're deciding what clothes to buy or something, who knows, let's all watch/read to find out.","So it's down to these two, Nancy I know you like this one and I think I agree. Rachel, what do you think?",Rachel
5,S05E18,Scene_06,"Scene: Monica and Rachel's, Rachel is telling Chandler and Monica about her day.",…and then they came back from smoking and they had made all of the decisions without me!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E18,Scene_07,"Scene: The smoker's balcony, Rachel is out to join Kim and Nancy.","Hey Rachel, what are you doing out here?",Rachel
5,S05E18,Scene_08,Scene: Ben and Joey's (Isn't that an ice cream??) callback.,"Oh God, this is so nerve wracking! How-how do you do this?","Joey, Ross"
5,S05E18,Scene_09,"Scene: Chandler and Joey's, Ross and Chandler are talking.","(entering, carrying two garbage bags) Hey!","Chandler, Joey, Phoebe, Ross"
5,S05E18,Scene_10,"Scene: Central Perk, Chandler and Monica are there as Rachel enters.",(To Rachel) How did work go?,"Chandler, Monica, Rachel"
5,S05E18,Scene_11,"Scene: The smoker's balcony, Rachel, Kim, and Nancy are all puffing away on their cancer sticks.","So, we're decided, no on plaid, yes on pink?",Rachel
5,S05E18,Scene_12,"Scene: Joey and Ben's audition, Joey is rehearsing his lines, uh correction, Joey is rehearsing his line.","Hmmm, soup! (Tries again.) Hmm soup! (Tries again, with a little caveman thrown in.) Hmm, soup!","Joey, Ross"
5,S05E18,Scene_13,"Scene: The smoker's balcony, Kim and Nancy are cheating and are caught by Rachel.",Hey! Hey-hey-hey!!,Rachel
5,S05E18,Scene_14,"Scene: Monica and Rachel's, Rachel's surprise party. The apartment is festooned with cups. There are cups everywhere! Cup centerpiece, cup garland, etc., etc","(To Chandler) Check it out! Cup hat! (Points to her hat.) Cup banner! Cup chandelier! And the thing that started it all, the cup! (Holds up one.)","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E18,Scene_15,"Scene: The smoker's balcony, Kim and Nancy are out smoking as Chandler sticks his head out the door.","(to Kim and Nancy) Oh, hi! Excuse me, is uh Rachel Green here? I was supposed to meet her for lunch.",Chandler
5,S05E19,Scene_01,Unknown,"The One Where Ross Can't Flirt

Written by: Doty A",
5,S05E19,Scene_02,"Scene: Chandler and Joey's, Chandler is getting ready for a date with Monica as Ross enters.",Hey!,"Chandler, Ross"
5,S05E19,Scene_03,"Scene: Monica and Rachel's, Rachel and Phoebe are in the kitchen.","I am so proud of Joey, I can't believe he's going to be on Law & Order!","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E19,Scene_04,"Scene: Monica and Rachel's, it's continued from before the commercial break.","(smiling) This is terrible, what are you going to do?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E19,Scene_05,"Scene: The street outside the building, Rachel is running to catch up with Caitlin.","Hey! Hey! (Stops Caitlin) Hi! Hey-hey-hey, I'm Rachel! From upstairs? The ones with all the pizza?",Rachel
5,S05E19,Scene_06,"Scene: Monica and Rachel's, Phoebe, Chandler, and Joey's grandmother are still watching Law & Order.","(entering) Hey Ross? Umm, I just ran into Caitlin in the hallway and-and uh, you must be getting better at this flirting stuff than I thought.","Chandler, Joey, Phoebe, Rachel, Ross"
5,S05E19,Scene_07,"Scene: Monica and Rachel's, another time lapse, Monica is seeking advice from Rachel and Phoebe about possible replacement earrings.",What about these? These look the same?,"Chandler, Monica, Phoebe, Ross"
5,S05E20,Scene_01,Unknown,"The One With The Ride Along

Written by: Shana Gol",
5,S05E20,Scene_02,"Scene: Central Perk, Chandler, Rachel, Joey, and Monica are sitting on the couch as Ross is up getting some coffee.","Okay, guys, listen, don't forget that tomorrow is the day that Emily gets married again, so whatever we do, just try to really keep Ross's mind off of it.","Chandler, Joey, Monica, Phoebe, Ross"
5,S05E20,Scene_03,"Scene: Monica and Rachel's, Monica is kneeling at the coffee table and has a bunch of pictures laid out in front of her as Rachel enters.",Hey!,"Monica, Rachel, Ross"
5,S05E20,Scene_04,"Scene: Gary's cop car, Ross is in the front seat with Gary of course. Chandler is in the back seat.","(to Gary) That was so cool man, the way you leaned on that guy.","Chandler, Joey, Ross"
5,S05E20,Scene_05,"Scene: Ross's apartment, Rachel is just entering. She takes off her coat and heads for the kitchen. As she does, she knocks something off of a bookcase next to the kitchen door with her coat and it breaks.","Ohh please don't be from a real dinosaur! Please! Please! Please! Please! Please! Please! Please! Please! (She picks up the 2 pieces and looks at the stand.) Made in Mexico! Yes!! Ugh, who would buy this?! (Looks for a place to hide it and finds a wall sconce and drops the pieces into it and heads into the kitchen as the phone rings.)","Monica, Rachel"
5,S05E20,Scene_06,Scene: The ride along.,So where are we going next?,"Chandler, Joey, Ross"
5,S05E20,Scene_07,"Scene: Ross's apartment, Rachel is playing Emily's message to Monica.","(on answering machine) Are you thinking about me? Of course you're not, but if you are, call me tonight. Okay, bye.","Monica, Rachel"
5,S05E20,Scene_08,"Scene: The ride along, they're all waiting outside of the witness's house and still in the car in the same places as before.","Okay, y'know, we-we're safe right? I mean nothing bad can go down!","Chandler, Joey, Ross"
5,S05E20,Scene_09,"Scene: Ross's apartment, Monica has all the supplies she needs and is getting ready to leave.","All right, I guess we should go.","Monica, Rachel, Ross"
5,S05E20,Scene_10,"Scene: Central Perk, the guys are returning from the ride along to find Phoebe already there.","Hey, anybody want to meet a hero?","Chandler, Joey, Phoebe, Ross"
5,S05E20,Scene_11,"Scene: Chandler and Joey's, Chandler is pacing as Joey enters.",Dude! How come you took off?,"Chandler, Joey"
5,S05E20,Scene_12,"Scene: Ross's apartment, Rachel is trying to repair the thing she broke earlier, but gets interrupted by hearing Ross at the door. She panics and throws the thing into the kitchen. And runs to the couch as Ross enters.",Hey! Hi!,"Rachel, Ross"
5,S05E20,Scene_13,"Scene: Central Perk, everyone is there.","Hey Pheebs, has Gary ever been shot at for real?","Chandler, Joey, Monica, Phoebe, Ross"
5,S05E21,Scene_01,Unknown,"The One With The Ball

Teleplay by: Greg Malins

S",
5,S05E21,Scene_02,"Scene: Central Perk, Gary, Phoebe, Monica, and Chandler are there.","(To Phoebe) Would you like some more coffee, baby-doll?","Chandler, Monica, Phoebe"
5,S05E21,Scene_03,"Scene: Monica and Rachel's, Joey and Ross are playing catch with a little foam globe.","Hey Ross, is uh, is Staten Island really an island?","Joey, Rachel, Ross"
5,S05E21,Scene_04,"Scene: the 5th Precinct, Gary's precinct, Chandler has come to talk to him about commitment. And as he's walking through the door he notices a couple of ""Ladies of the night"" sitting there. (If you know what I mean.)",Hey ladies! What are you in here for? (Laughs at his joke.),Chandler
5,S05E21,Scene_05,"Scene: Chandler and Joey's, Ross and Joey are still playing catch.",…now when they found the remains of the Mesozoic Mastodon they discovered what appeared to be the remains of a Paleozoic Amphibian in its jaws! How did it get there?!,"Joey, Monica, Rachel, Ross"
5,S05E21,Scene_06,"Scene: Central Perk, Phoebe is drinking coffee as Chandler enters.",Hi!,"Chandler, Phoebe"
5,S05E21,Scene_07,"Scene: Chandler and Joey's, Joey, Ross, and Monica are still playing catch, with Chandler looking on. Joey throws the ball to Monica who catches it and whips it at Ross.",(catching the ball) Monica! Stop throwing it so hard! We're on the same team!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E21,Scene_08,"Scene: Gary's precinct, Phoebe is entering.","Hey, honey! Okay, so did you find any apartments? Anything in Brooklyn Heights?",Phoebe
5,S05E21,Scene_09,"Scene: The street outside Central Perk, Rachel is trying to sell the cat.",Show cat! Quality show cat! Show cat! (A woman approaches.),Rachel
5,S05E21,Scene_10,"Scene: Chandler and Joey's, Joey, Ross, Monica, and now Chandler are still playing catch. The guys are exhausted and sitting around the room. Monica is still standing all pumped up and being hyper-competitive yet again. {Okay! We get it! She's competitive!! Must we see all the time?!}",I'm starving!,"Chandler, Joey, Monica, Rachel, Ross"
5,S05E21,Scene_11,"Scene: Gary and Phoebe's apartment, it's morning and they're both waking up in bed.",I really like waking up with you.,Phoebe
5,S05E21,Scene_12,"Scene: Monica and Rachel's, Hyper-competitive Monica, Rachel, Chandler, Joey, and Ross are still playing catch. Monica is finally tiring while the rest of them are totally exhausted and virtually asleep.","All right! Come on Monica! Look alive! Come on, look alive!","Chandler, Joey, Monica, Phoebe, Rachel"
5,S05E21,Scene_13,"Scene: Central Perk, everyone is there.",Man that was great! Huh? Can you believe how long we threw that ball around?,"Chandler, Joey, Rachel, Ross"
5,S05E22,Scene_01,Unknown,"The One With Joey's Big Break

Teleplay by: Wil Ca",
5,S05E22,Scene_02,"Scene: Central Perk, everyone but Phoebe are there reading. Rachel is sitting on the couch flanked by Ross and Monica. She suddenly stops reading and starts blinking her left eye as if it's bothering her. The problem is that Joey is on her left and thinks she's winking at him and winks back. Ross is watching this and isn't quite sure of what to make of it.",What's going on?,"Chandler, Joey, Monica, Rachel, Ross"
5,S05E22,Scene_03,"Scene: Monica and Rachel's, Ross, Chandler, Monica, and Phoebe are eating breakfast.","All right, I gotta go. I'm taking Ben to the park.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E22,Scene_04,"Scene: Central Perk, Joey is reading a map as Phoebe enters.",Oh hey Joey! What's up?,"Joey, Phoebe, Ross"
5,S05E22,Scene_05,"Scene: Monica's eye doctor's office, Monica and Rachel are waiting in an exam room and looking at this big white thing used to check eyes. I have no idea what it is, and if an ophthalmologist happens to know what that is, let me know.",Oh my God! What does that thing do?,"Monica, Rachel"
5,S05E22,Scene_06,"Scene: Central Perk, Phoebe, Rachel, Monica, and Joey are there.","Y'know, I-I gotta tell ya, those eye drops are a miracle. My eye is a 100% better.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
5,S05E22,Scene_07,"Scene: Phoebe's cab, Joey and Chandler are headed across the George Washington bridge on their way to Las Vegas. Joey is driving.","Man, I'm getting pretty tired. You're might have to take over soon.","Chandler, Joey"
5,S05E22,Scene_08,"Scene: Central Perk, Ross, Phoebe, Rachel, and Monica are there. Ross is trying to figure out why Phoebe's mad at him.","Okay, are you mad at me because my hair gel smells?","Chandler, Monica, Phoebe, Rachel, Ross"
5,S05E22,Scene_09,"Scene: Monica and Rachel's, Rachel is trying to apply her eye drops while Monica looks on.","Okay. (She tilts her head back and squeezes the eyedropper. The only problem is, it's not over her eye.)","Monica, Rachel"
5,S05E22,Scene_10,"Scene: Monica and Rachel's, time lapse, Phoebe and Monica are playing cards as the phone rings.","Ooh that is definitely Chandler, Joey, or Ross. (Thinks) Or-or Rachel!","Chandler, Joey, Monica, Phoebe, Ross"
5,S05E22,Scene_11,"Scene: The desert outside of Las Vegas, Joey is arriving and we hear the song, Name. Y'know, (singing) I've been through the desert on a horse with no name! It felt good to be out of the rain. In the desert, you can't remember your name, 'cause there ain't no one for to give you no pain. La…la…la-la-la, la, la, la, la-la-la. You get the idea. Anyhoo, he pulls up and stops. As he gets out of the car, he spills a huge pill of fast food containers out of the foot well.",Hey-hey! Stanley! Hey-hey! You're leading man is here! Let's get to work.,Joey
5,S05E22,Scene_12,"Scene: Monica and Rachel's, the phone is ringing.",(answering it) Hello?,"Joey, Monica"
5,S05E22,Scene_13,"Scene: Monica and Rachel's, The gang is surrounding Rachel at key positions.","Hey Rach, can you pass me the TV Guide?","Monica, Rachel, Ross"
5,S05E23,Scene_01,Unknown,"The One In Vegas

Part I Written by: Andrew Reich ",
5,S05E23,Scene_02,"Scene: Monica and Rachel's, Rachel is sitting in the living room and Phoebe is standing in the kitchen as the phone rings.",Pheebs? Could you get that? Please?,"Chandler, Joey, Phoebe, Rachel"
5,S05E23,Scene_03,"Scene: Monica and Rachel's, Phoebe is entering.",Monica! I'm sorry I'm late! (Starts looking around for her) Monica? (Goes into Monica's bedroom.),"Chandler, Monica, Phoebe, Rachel, Ross"
5,S05E23,Scene_04,"Scene: An airplane cabin, Phoebe has the aisle seat, Chandler the window, and Monica's stuck in that horrible middle seat.","So, so far is this trip to Vegas better or worse than the trip to London?","Chandler, Monica, Phoebe"
5,S05E23,Scene_05,"Scene: Monica and Rachel's, Rachel is coming out of the bathroom after a shower wearing only her bath robe, walks into the kitchen, and opens the fridge. As she bends over to grab a bottle of wine, her robe falls open (Damn this network primetime programming, we didn't see anything!) and she quickly closes it again. But then realizes she didn't have to do that. So she closes the fridge and stands next to the table, thinks about it for a little while and…","(takes off her robe) Oh! Look what happened! {Don't get your hopes up guys, we only get to see her from the back or from the neck up. Its times like these I wish that the networks would broadcast some nudity other than Denis Franz's butt.} (In her head.) Huh, check me out! I'm in my kitchen…naked! I'm picking up an orange. (Does so) I'm naked! (Goes into the living room) Lighting the candles, naked, and carefully. (She backs anything that might have a point like a candle on her body away.)","Rachel, Ross"
5,S05E23,Scene_06,"Scene: Monica and Rachel's, the scene is continued from where we left off before the break.",May I come in?,"Rachel, Ross"
5,S05E23,Scene_07,"Scene: Las Vegas, we have the typical glamour shots of Vegas, the Strip, slot machines, a couple other gaming tables all set to the tune of you guessed it, Money. Anyhoo, we finally get through that and watch Chandler, Monica, and Phoebe enter Caesar's Palace carrying their luggage.","Hey you guys wait! Guys! (Catches up to them.) This place is so much better than London! Okay? This lady dressed like Cleopatra gave me a coupon, 99 cent steak and lobster dinner. Huh!","Chandler, Joey, Monica, Phoebe"
5,S05E23,Scene_08,"Scene: An aircraft cabin, Ross and Rachel are on their way to Vegas.","(taking off her sweater) Okay umm, Ross? I'm-I'm really warm, so I'm going to be taking off my sweater. Now, I'm just letting you know that this is not an invitation to the physical act of love.","Rachel, Ross"
5,S05E23,Scene_09,"Scene: Chandler's hotel room, he's sitting there with Joey who's talking about his helmet and running his hand through that feathery thing at the top.","Hey, y'know in Roman times this was more than just a hat.","Chandler, Joey"
5,S05E23,Scene_10,"Scene: The casino bar, Phoebe and Monica are sitting at the bar, while Wayne Newton's signature song Danke Schoen is playing in the background.",(to the bartender) Thank you.,"Monica, Phoebe"
5,S05E23,Scene_11,"Scene: An airplane cabin, Ross and Rachel are both reading as a guy stops by their row.","(To Rachel) So uh, I'm on my way back to the bathroom. (Ross giggles.)","Rachel, Ross"
5,S05E23,Scene_12,"Scene: Caesar's Palace Casino, Joey is approaching one of the blackjack tables on his quest to make enough money for his movie.",(to the dealer) Can I change a hundred? (He hands him his chip.),"Chandler, Joey, Phoebe"
5,S05E23,Scene_13,"Scene: Caesar's Palace Casino, Chandler is looking for Monica while Tom Jones's signature song is playing in the background (Getting the theme yet? Tom Jones, Wayne Newton, casinos… They're in Vegas people! Catch up!) It's Not Unusual, y'know, ""It's not unusual to be loved by anyone! It's not unusual to have fun with anyone!   But when I see you hanging about with anyone, it's not unusual to see me cry!   I wanna die."" Well, while that's playing he spots Monica playing craps and in victory hug the guy next to her. Chandler turns and walks out.","[Scene: Caesar's Palace Casino, Chandler is lookin",
5,S05E23,Scene_14,"Scene: That same plane cabin, Ross is working on a crossword puzzle and Rachel is asleep against his shoulder. She shifts a little bit and Ross suddenly gets an idea. An evil idea when he looks at his pen. Then we have a little time lapse, the plane has landed and everyone is disembarking. The flight attendant is saying bye-bye to everyone.","Yes, I did. Thank you very much, it was excellent. (Disembarks)","Rachel, Ross"
5,S05E23,Scene_15,"Scene: The casino, Ross and Rachel are entering.",I think the check in is that way. (Points),"Joey, Phoebe, Rachel, Ross"
5,S05E23,Scene_16,"Scene: The craps table, Monica is on a big roll.","All right baby, come on! (Rolls the dice) Yes! Yes! I am on fire!","Chandler, Monica"
5,S05E23,Scene_17,"Scene: A blackjack table, it's the same one Joey's hand twin was working at, only he's not there anymore and has been replaced by a beautiful woman.","(entering) Uhh, hey. Where's the other guy?",Joey
5,S05E23,Scene_18,"Scene: Ross and Rachel's hotel room, Rachel is still trying to get the ink off and Ross is on the phone to the company. Wait a minute, why exactly are they sharing a hotel room? Didn't they like break-up or something? Did I miss a memo? Or maybe, it's just foreshadowing things to come. Who knows? Maybe the answer's at the bottom of the page. Then again, maybe it isn't and it's just one of those things TV writers just don't explain. Anyhoo…","(on the phone) Yes, hello. I have a question. Umm, I used your pen to draw on my friend's face. (Listens) A beard and a moustache. (Listens and laughs) Thank you. (Rachel turns around and glares at him.) No, she didn't think so. (Listens) I know it's like (turns and sees Rachel staring at him and quickly changes the subject) anyway, umm well make-up didn't cover it and we've tried everything to get it off and nothing's worked. What-what do we do? (Listens) Yeah. (Listens) Uh-huh. (Listens) Yeah. (Listens) Oh! Okay. (Listens) Okay, thank you! (Rachel gets excited at his tone.) (Hangs up the phone) Yeah, it's not coming off.","Rachel, Ross"
5,S05E23,Scene_19,"Scene: The casino, Phoebe is playing on a slot machine. Suddenly the lurker sticks her head around the aisle of slot machines.",(seeing her) Get out of here you lurker! (She doesn't move) Go on! Get! (She throws a quarter at her.),"Chandler, Monica, Phoebe"
5,S05E23,Scene_20,"Scene: The Men's room, Joey is entering and sees his hand twin washing his hands.","Oh-oh-oh, yeah! (He grabs some towels and takes them to him.) That's right, you take good care of those babies!",Joey
5,S05E23,Scene_21,"Scene: Ross and Rachel's room, Ross is drinking a beer while Rachel is examining herself in the mirror.","Oh my God, I'm starting to look like my great aunt, Muriel.","Rachel, Ross"
5,S05E23,Scene_22,"Scene: The Craps Table, Monica is still on her roll, only this time Chandler's with her and she has a huge crowd of people around.",(shaking the dice) A new pair of shoes for the Chan-Chan man! (Rolls the dice.) Yes!,"Chandler, Monica"
5,S05E23,Scene_23,"Scene: The Craps table, continued from earlier.",What did you just say?,"Chandler, Monica"
5,S05E23,Scene_24,"Scene: The slot machines, Phoebe is still feeding quarters into the one-armed bandit as the lurker peeks over the top of the machines.","Oh well, lost again. (She gets up and slowly moves away. The lurker scurries in and takes her spot, only this time Phoebe set a trap for her and catches her in the act.) That's it! You and me, outside!",Phoebe
5,S05E23,Scene_25,"Scene: Ross and Rachel's room, they've pretty much consumed the entire mini-bar. Needless to say, they're feeling no pain and are still playing blackjack.",Hit me. (He does so.) Hit me. (He does so.) Hit me. (He does so.) Hit me. (He does so.) Hit me. (He does so.) Hit me. (He does so.) Hit me. (She slows down with each one.),"Joey, Rachel, Ross"
5,S05E23,Scene_26,"Scene: The slot machines, we see some guy not having any luck. Both Phoebe and the Lurker are lurking him and each stick their heads around the corner at different times This is all set to that Pink Panther song. Finally the guy gives up and walks past the lurker's position, thus giving her the advantage. She scurries in and quickly drops a coin in the slot before Phoebe gets there. Phoebe arrives slightly later and pulls the arm just after the lurker deposits the coin and wins.",I won! I won! I finally won!,Phoebe
5,S05E23,Scene_27,"Scene: The Gift Shop, Monica and Chandler are entering.","Okay, come on, I can't get married until I get something old, something new, something borrowed, and something blue.","Chandler, Monica"
5,S05E23,Scene_28,"Scene: A blackjack table, Joey is moving in to try and get his hand twin (who's dealing) to join him in his evil plot to rule the world! ""Join me, and together we'll rule the universe as father and son!"" (Sorry, I had a little Star Wars creep in there—Ooh, I have a big spoiler for The Phantom Menace, Yoda lives at the end! Ha-ha, spoiled it! Now you don't have to see it!)",(sitting down) Ahhh! (Slides his hands across the table.),"Joey, Phoebe"
5,S05E23,Scene_29,"Scene: A Little White Chapel, Chandler and Monica are entering.",Hello! One marriage please!,"Chandler, Monica, Rachel, Ross"
6,S06E01,Scene_01,Unknown,"The One After Vegas

Written by: Adam Chase",
6,S06E01,Scene_02,"Scene: The Wedding Chapel, continued from last season. Chandler and Monica are about to get married.",Okay! (Stands up) This is it! (Claps his hands) We're gonna get married!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
6,S06E01,Scene_03,"Scene: Rachel’s hotel room, she’s waking up with a horrendous hangover.",Ohhh! (Looks in the mirror and sees that she still has her mustache and groans.),"Rachel, Ross"
6,S06E01,Scene_04,"Scene: The breakfast buffet, Phoebe is already sitting at the table as Joey enters.","Mornin’ Pheebs. (Sits down.) Well, my movie has officially been canceled.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
6,S06E01,Scene_05,"Scene: The casino floor, Chandler and Monica are walking through it.","So, what do you think we should do?","Chandler, Monica"
6,S06E01,Scene_06,"Scene: Phoebe’s cab, Phoebe and Joey are driving back. Phoebe is driving while Joey is sleeping.","Okay, you have 19 questions left. Use them wisely. (Joey groans.) Come on Joey! You can’t win if you don’t ask any (sees that he’s asleep) QUESTIONS!!!","Joey, Phoebe"
6,S06E01,Scene_07,"Scene: Central Perk, Rachel is on the couch as Ross enters.",Hey!,"Rachel, Ross"
6,S06E01,Scene_08,"Scene: Central Perk, continued from earlier. Rachel starts laughing.","Okay! So, we’ll just stay married.","Rachel, Ross"
6,S06E01,Scene_09,"Scene: The hallway, Chandler is helping Monica to the door.",That kid really kicked me hard on the plane.,"Chandler, Monica"
6,S06E01,Scene_10,"Scene: Phoebe’s cab, she’s driving, Joey’s in the back seat, and the hitchhiker is riding up front with Phoebe.","(To Joey) How could you pick up a hitchhiker?! He could be a rape—(She holds her hand in front of the hitchhiker’s face), a rapist or a killer or something!","Joey, Phoebe"
6,S06E01,Scene_11,"Scene: Monica and Rachel's, Ross is entering.",Hey!,"Rachel, Ross"
6,S06E01,Scene_12,"Scene: Phoebe’s cab, it’s the same arrangement as before.",Wait! Wait! There is the train station!,"Joey, Phoebe"
6,S06E01,Scene_13,"Scene: Monica and Rachel's, Chandler and Monica are there and Rachel is arranging a bouquet of flowers, pricks her finger on a thorn, throws the bouquet over her head, and those you who are quicker than some already know that Monica is the one who catches it.","Huh, that’s funny. You look like you’re gonna be the…","Chandler, Monica, Rachel"
6,S06E01,Scene_14,"Scene: Central Perk, Rachel and Phoebe are on the couch as Ross enters.",Hey!,"Phoebe, Rachel, Ross"
6,S06E01,Scene_15,"Scene: The hallway, Joey is coming up the stairs and sees Chandler trying to open the lock.",What are you doing?,"Chandler, Joey"
6,S06E02,Scene_01,Unknown,"The One Where Ross Hugs Rachel

Written by: Shana ",
6,S06E02,Scene_02,"Scene: Central Perk, it’s the same scene from the end of last week’s show. Phoebe and Rachel are sitting on the couch as Ross enters.",Hey!,"Phoebe, Rachel, Ross"
6,S06E02,Scene_03,"Scene: Monica and Rachel's, Chandler and Monica are cuddling on the couch.","Y’know when we move in together, can I get a gumball machine?","Chandler, Joey, Monica"
6,S06E02,Scene_04,"Scene: Central Perk, Phoebe is on the couch as Monica enters.",Hey Pheebs!,"Monica, Phoebe, Ross"
6,S06E02,Scene_05,"Scene: Monica and Rachel's, Monica is pacing anxiously waiting for Rachel.",(entering) Hey!,"Chandler, Monica, Rachel"
6,S06E02,Scene_06,"Scene: Central Perk, Phoebe is hosting an impromptu roundtable discussion with Stephanie, Karin, and Meg about Ross’s three divorces.","…once you know the stories, it’s not that bad. First marriage, wife’s hidden sexuality, not my fault. Second marriage, said the wrong name at the altar, a little my fault. Third marriage, well they really shouldn’t allow you to get married when you’re that drunk and have writing all over your face, Nevada’s fault.","Phoebe, Ross"
6,S06E02,Scene_07,"Scene: Monica and Rachel's, Chandler and Monica are still debating about how to tell Rachel that Chandler’s moving in and she’s moving out.","Okay, when are we gonna tell Rachel what is actually gonna happen?","Chandler, Monica, Rachel"
6,S06E02,Scene_08,"Scene: Chandler and Joey's, Chandler is packing some books and Joey is watching him.","God, it’s gonna so weird like when I come home and you’re not here. Y’know? No more Joey and Chan’s. No more J and C’s. ""You wanna go over to Joey and Chandler’s?"" ""Can’t, its not there.""","Chandler, Joey, Monica"
6,S06E02,Scene_09,"Scene: Ross’s lawyer’s office, his name is Russell and has just been told by Ross about his current situation.",You got married again.,Ross
6,S06E02,Scene_10,"Scene: Monica and Rachel's, Rachel is painting her toe nails as Monica enters.",Hey!,"Monica, Rachel"
6,S06E02,Scene_11,"Scene: The hallway, Ross is coming up the stairs as Phoebe leaves Joey and Chandler’s.","(to Joey and Chandler) Okay, bye!","Phoebe, Rachel, Ross"
6,S06E02,Scene_12,"Scene: Central Perk, Joey and Phoebe are talking.","So, Ross and Rachel got married, Monica and Chandler almost got married, do you think you and I should hook up?","Joey, Phoebe"
6,S06E03,Scene_01,Unknown,"The One With Ross’s Denial

Written by: Seth Kurla",
6,S06E03,Scene_02,"Scene: Monica and Rachel's, Joey, Monica, and Phoebe are there as Chandler enters.",(entering) Hey!,"Chandler, Joey, Monica, Phoebe, Rachel"
6,S06E03,Scene_03,"Scene: Central Perk, Ross is reading a magazine, eating a cookie, and drinking some coffee as Phoebe enters.",Hey.,"Phoebe, Ross"
6,S06E03,Scene_04,"Scene: Monica and Rachel's, Chandler and Monica are there as Joey enters.","Hey! (To Chandler) Dude, some guy just called for you.","Chandler, Joey, Monica"
6,S06E03,Scene_05,"Scene: Chandler and Joey's, Chandler is coming from across the hall.","Hey, what’s up?","Chandler, Joey"
6,S06E03,Scene_06,"Scene: Central Perk, Phoebe is on the couch staring off into space as Rachel enters.","Pheebs, I have to ask you…","Phoebe, Rachel, Ross"
6,S06E03,Scene_07,"Scene: Central Perk, continued from earlier.",Oh my God! Are you serious?!,"Phoebe, Rachel, Ross"
6,S06E03,Scene_08,"Scene: Monica and Rachel's, Monica is in the kitchen as Chandler enters.",Hi.,"Chandler, Monica"
6,S06E03,Scene_09,"Scene: Chandler and Joey's, Joey is interviewing a potential roommate. And yes, she’s a female, non-smoker and very non-ugly.","(exiting from Chandler’s room with the new roommate) Everything on your application looks really good—Ohh! Just one last question umm, are you and your friends gonna be over here all the time like partying and hanging out?","Chandler, Joey"
6,S06E03,Scene_10,"Scene: Ross’s Apartment, Rachel is entering and Ross is making some room on the shelves for his stuff.",Hey!,"Rachel, Ross"
6,S06E03,Scene_11,"Scene: Monica and Rachel's, Ross is entering, dragging Chandler, to mediate the argument between Chandler and Monica.","What’s all this about you guys fighting?! Is this really over a room?! I mean, that is so silly!","Chandler, Monica, Ross"
6,S06E03,Scene_12,"Scene: Central Perk, Rachel is sitting at the counter waiting for Gunther, yep Gunther’s back, to refill her coffee.",So I understand you’re looking for a place.,"Rachel, Ross"
6,S06E03,Scene_13,"Scene: Monica and Rachel's, Chandler is once again being dragged in by Ross so he that he can try to manipulate the situation so that it’s best for Ross, not necessarily what’s best for Monica and Chandler.",So are you sure about this whole moving in thing?! I mean it’s a really big step! And-and what’s the rush?!,"Chandler, Monica, Ross"
6,S06E03,Scene_14,"Scene: Central Perk, Phoebe is singing a new song. Yep, the first new Phoebe song of season six, Ross, Joey, and Rachel are also there.",(singing) I found you in my bed!,"Joey, Phoebe, Rachel, Ross"
6,S06E03,Scene_15,"Scene: Chandler and Joey's, Joey has The Potential Roommate back for another interview.",(opening the door to The Potential Roommate) Hi!,Joey
6,S06E04,Scene_01,Unknown,"The One Where Joey Loses His Insurance

Written by",
6,S06E04,Scene_02,"Scene: Monica and Rachel's, Rachel is packing her belongings to move to Ross’s. She’s standing in the kitchen.","So, which of this kitchen stuff is mine?","Monica, Phoebe, Rachel, Ross"
6,S06E04,Scene_03,"Scene: Central Perk, Joey, Monica, Rachel, and Chandler are all there as Phoebe enters dejectedly.",Hey!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
6,S06E04,Scene_04,"Scene: Chandler and Joey's, Joey is playing that string game with the two hands and the weird crossing patterns as Chandler enters with the mail.",Hey.,"Chandler, Joey"
6,S06E04,Scene_05,"Scene: Monica and Rachel's, Phoebe enters to find Rachel still packing.",Hey!,"Monica, Phoebe, Rachel, Ross"
6,S06E04,Scene_06,"Scene: Estelle Leonard Theatrical Agency, Joey is there to see his agent.","(entering) Hey Estelle, listen…",Joey
6,S06E04,Scene_07,"Scene: Chandler and Joey's, Chandler enters to find Joey lying in the fetus position on the floor.",Hey!,"Chandler, Joey"
6,S06E04,Scene_08,"Scene: a NYU lecture hall, Rachel and Monica are arriving to talk to Ross after the lecture, but are there early.","Well, we’re a little early, the lecture doesn’t end for 15 minutes.","Monica, Rachel, Ross"
6,S06E04,Scene_09,"Scene: a NYU lecture hall, the scene is continued from earlier, only Ross has dismissed the class and is now talking to Monica and Rachel.",What the hell are you doing?!,"Monica, Rachel, Ross"
6,S06E04,Scene_10,"Scene: Central Perk, Chandler is reading on the couch while Joey, still suffering from his hernia, is returning with coffee for them both. After a series of grunts and groans he manages to painfully walk back from the counter, sit down, and slide Chandler his coffee.","Hey, will you grab me a cruller? (Joey starts to groan and get up.) Sit down! Will you go to the hospital?!","Chandler, Joey, Phoebe"
6,S06E04,Scene_11,"Scene: Monica and Rachel's, Monica and Rachel are having a tug-of-war over the disputed candlesticks.",Gimme ‘em!,"Monica, Rachel, Ross"
6,S06E04,Scene_12,"Scene: Casting Director #1’s office, Joey is on his first audition. His partner is an 8-year-old boy.","(in a gravely, painful voice) Okay. ""Hey, Timmy, I’ve got a surprise for you.""",Joey
6,S06E04,Scene_13,"Scene: Casting Director #2’s office, Joey is on his second audition. This one is for Purina One Dog Chow, an actual item. Please note the gratuitous product placement.","So that’s why I feed my dog Purina One! Pick up a bag today! (He turns, looks at the bag and realizes he won’t be able to pick it up.)",Joey
6,S06E04,Scene_14,"Scene: Casting Director #3’s office, Joey is entering.",Hi. I’m Joey Tribbiani; I’m here to audition for (Groans) man.,Joey
6,S06E04,Scene_15,"Scene: Monica and Rachel's, Monica and Rachel are playing phone pranks on Ross.","Okay, come on, do it one more time!","Monica, Phoebe, Rachel"
6,S06E04,Scene_16,"Scene: Silvercup Studios, Joey has won the part of dying man and is now able to play the role he was injured for. Chandler is helping to carry him in.","Listen, I’m really glad you got the part.","Chandler, Joey"
6,S06E04,Scene_17,"Scene: Ross and Rachel’s apartment, Rachel is unpacking as the phone rings.",(answering it) Hello?,Rachel
6,S06E04,Scene_18,"Scene: a NYU lecture hall, Ross is trying to phase out his accent.","(in his head) All right, keep going. We are phasing the accent out, phasing it out. So without out re-testing the results in the laboratory (pronounced the British way) the team would never have identified (British) the initial errors in their carbon dating analysis (British). Were there any questions at this point? (One student raises his hand.) Yes. (Points to him.)","Rachel, Ross"
6,S06E04,Scene_19,"Scene: Chandler and Joey's, Joey is holding a football helmet; and apparently, in a rather disgusting scene, Joey wants Phoebe to beat him senseless. (Luckily it isn’t a long trip.) Because he’s made a miraculous recovery from his hernia and wants to take advantage of all those free surgeries he can get now since he’s re-established his health insurance.",Have you really done this before?,"Chandler, Joey, Phoebe"
6,S06E05,Scene_01,Unknown,"The One With Joey’s Porsche

Written by: Perry Rei",
6,S06E05,Scene_02,"Scene: Monica and Rachel's, the gang is there except for Rachel and Ross, who both come storming in. Rachel is still going off about Ross’s secret marriage.",I cannot believe that you didn’t tell me that we are still married!!,"Chandler, Monica, Phoebe, Rachel, Ross"
6,S06E05,Scene_03,"Scene: Central Perk, Joey and Monica are at the counter getting some more coffee.","Oh! Hey, somebody left their keys. (Looks at them) Ooohh, to a Porsche! {Transcriber’s note: Oh come on! Who would leave the keys to their Porsche behind? If I had a Porsche, I’d have the keys surgically attached to my hand!} Hey Gunther, these yours?","Chandler, Joey, Monica, Phoebe"
6,S06E05,Scene_04,"Scene: The street down the block from Central Perk, Joey has found the Porsche and is writing the note.","Yeah, it’s not mine.",Joey
6,S06E05,Scene_05,"Scene: Monica and Rachel's, Phoebe and Rachel are having tea.","So, I still have boxes here. I still have boxes at Ross’s, and I have nowhere to live! Wow. I could so easily freak out right now.","Phoebe, Rachel, Ross"
6,S06E05,Scene_06,"Scene: Monica and Rachel's, the next day, Chandler, Monica, and Phoebe are baby-sitting the triplets. They each have one baby.","Pheebs, how’s it going?","Chandler, Joey, Monica, Phoebe"
6,S06E05,Scene_07,"Scene: The Porsche, Joey is finishing up washing the car and is talking to a guy about the car.","Yeah, she tops out at 130.",Joey
6,S06E05,Scene_08,"Scene: Monica and Rachel's, the triplets are all in their crib as Monica and Phoebe watch them.",I don’t know why I was so nervous about this. And I don’t know why Frank and Alice are always complaining. This is so easy.,"Chandler, Monica, Phoebe"
6,S06E05,Scene_09,"Scene: A judge’s chambers, Rachel and Ross are filing their annulment papers.",Okay you two are asking the court for an annulment?,"Rachel, Ross"
6,S06E05,Scene_10,"Scene: Monica and Rachel's, Chandler is still doing the hairball thing as Monica and Phoebe are watching the babies. I can’t describe it, you’ll have to see it when it comes on in your area.",(entering wearing nothing but Porsche clothes) So the Porsche guy took his car back.,"Chandler, Joey, Monica, Phoebe"
6,S06E05,Scene_11,"Scene: The street, Joey is hanging out wearing his Porsche grab.",Why isn’t that valet back with my Porsche?,"Joey, Rachel, Ross"
6,S06E05,Scene_12,"Scene: Monica and Rachel's, Phoebe is being triple teamed.","Me taking care of you is no problem, huh? You guys feel safe. Right? Okay, I’m gonna take that spit bubble as, ""Yeah, I do!"" Okay, after I get rid of this dirty diaper Leslie, I’ll set you up with a clean one. (She throws it at the garbage without looking, misses, and knocks over a vase and flowers, which fall to the floor and break.) Okay, I’m sorry. I didn’t mean to scare you. I just have to clean that up. Okay? ‘Cause let’s face it, we’re at Monica’s. (She crawls over, disposes of the diaper, picks up the flowers, and the vase.) I broke it. All right. Well, that’s just the way that goes. (She throws out both the flowers and the vase.) Okay, good. (She turns around and only counts two babies.) Why are there only two of you? Where is Leslie? Well, you can’t answer. (She starts looking for her) Leslie? Where are you Leslie? Leslie, now would be a good time for your first words! (She turns around and finds that Leslie has managed to crawl into the bottom drawer of the TV cabinet.) Well, look at you! Hey! You are a little bit mischievous! My gosh! (She picks her up and notices a surprise is waiting in the drawer.) Oh, you’re a lot mischievous! Well, it’ll dry. (Closes the drawer with her foot.) (To Leslie) Okay, you sit with your brother and sister now—who aren’t there! (They both have disappeared as well.)","Chandler, Monica, Phoebe"
6,S06E05,Scene_13,"Scene: Ross’s apartment, Rachel is packing what she still has over there as Ross enters.","(deadpan) Oh honey thank God you’re home, I was getting worried.","Rachel, Ross"
6,S06E05,Scene_14,"Scene: The street, Joey is messing with a car cover and still wearing the Porsche stuff. This guy playing street football catches a pass next to the car cover Joey is fooling around with.",Hey! Hey! Be careful around my Porsche!,Joey
6,S06E06,Scene_01,Unknown,"The One The Last Night

Written by: Scott Silveri",
6,S06E06,Scene_02,"Scene: Chandler and Joey's, Joey is balancing a mini hockey stick on his hand as Chandler enters from his room carrying a bunch of bills.","(watches Joey for a moment) Okay! (Joey quickly moves the hockey stick so that he’s scratching his back with it.) Listen, I’m gonna be moving out so you will be in charge of paying the rent.","Chandler, Joey"
6,S06E06,Scene_03,"Scene: Monica and Rachel's, Chandler is talking to Phoebe about trying to give Joey some money.",So is Joey going to have to give up the apartment?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
6,S06E06,Scene_04,"Scene: Chandler and Joey's, Joey is entering carrying two pizzas.",Here it is! Our last pizzas together as roommates.,"Chandler, Joey"
6,S06E06,Scene_05,"Scene: Rachel’s bedroom, she’s in her closet bringing down her pair of roller blades from a top shelf.","Ohhhhhh, look it’s the roller blades.","Monica, Phoebe, Rachel"
6,S06E06,Scene_06,"Scene: Chandler and Joey's, they are just finishing up another game of foosball.","(scores) Yes! I win again! Ha-ha! That’s like 500 bucks you owe me! Whoo-ho-hoo! (Goes over to the fridge and starts opening and closing the door rapidly.) $500 that is a loooot of electricity! (By the way, there’s nothing in the fridge.) Whoo-ho-ho! (Notices the sparseness of the fridge.) I gotta buy some food.","Chandler, Joey"
6,S06E06,Scene_07,"Scene: Monica and Rachel's, the phone rings and Monica answers it as Rachel and Phoebe move a box into the living room.","Hello? (Listens) Oh, hi Ross! (To Rachel) See? Other people call me!","Monica, Rachel, Ross"
6,S06E06,Scene_08,"Scene: Rachel’s bedroom, Rachel is entering carrying two glasses of wine. She gives one to Phoebe, keeps one, and completely ignores Monica.","Yeah, I think it was better when you guys were sad. Hey, uh, remember the roller blades?","Monica, Phoebe, Rachel"
6,S06E06,Scene_09,"Scene: Chandler and Joey's, Joey is examining the broken foosball table as Chandler enters from his room.",Still broken?,"Chandler, Joey"
6,S06E06,Scene_10,"Scene: Monica and Rachel's, Monica is whining to Phoebe about Rachel.",I’m not talking to her!,"Monica, Phoebe, Rachel"
6,S06E06,Scene_11,"Scene: Chandler and Joey's, they’re still playing Cups.",You win.,"Chandler, Joey"
6,S06E06,Scene_12,"Scene: Monica and Rachel's, Monica carries a box out of Rachel’s room.","Well, this is the last box of your clothes. I’m just gonna label it, ""What were you thinking?""","Monica, Phoebe, Rachel, Ross"
6,S06E06,Scene_13,"Scene: Chandler and Joey's, (Ohh, that’s the last time I’m ever gonna type that line. It’s just so sad.) Joey is entering, angrily.",Hey!,"Chandler, Joey"
6,S06E06,Scene_14,"Scene: Monica and Rachel's, (And that’s the last time for that line, no more Chandler and Joey’s or Monica and Rachel’s, ever!) Joey and Ross are carrying the last table of Rachel’s. Rachel follows slowly, but is stopped by Monica.",Hey. Call me when you get there. Okay?,"Chandler, Monica, Rachel"
6,S06E06,Scene_15,"Scene: Ross’s apartment, Chandler is trying to get Joey’s money back from Ross.",I invented the game of Cups as a way to give Joey money.,"Chandler, Ross"
6,S06E07,Scene_01,Unknown,"The One Where Phoebe Runs

Written by: Sherry Bils",
6,S06E07,Scene_02,"Scene: Phoebe and Rachel’s new apartment, Rachel and Phoebe are making their answering machine message.",Ready?,"Phoebe, Rachel"
6,S06E07,Scene_03,"Scene: Monica and Chandler’s new apartment, Ross and Chandler are there.","So, I just finished this fascinating book. By the year 2030, there'll be computers that can carry out the same amount of functions as an actual human brain. So theoretically you could download your thoughts and memories into this computer and-and-and live forever as a machine.","Chandler, Joey, Monica, Ross"
6,S06E07,Scene_04,"Scene, The Park: Phoebe and Rachel are getting ready to go running","I have to tie my shoe, so you go ahead, I'll catch up.","Phoebe, Rachel"
6,S06E07,Scene_05,"Scene, Central Perk: Rachel, Ross and Monica are there","You guys, I'm telling you, when she runs, she looks like a cross between Kermit The Frog and The Six Million Dollar Man.","Monica, Phoebe, Rachel, Ross"
6,S06E07,Scene_06,"Scene: Monica and Chandler’s new apartment, Chandler is putting something away under the sink.","OK, I'm officially unpacked. Thanks for helping me man. (Turns around and sees that Joey isn't there.) Joe? (Hears giggling coming from a box) Well, I guess Joey went home. Oh and look, there's still one box that I have to unpack. (Hears the giggling again)","Chandler, Joey"
6,S06E07,Scene_07,"Scene Joey and Janine’s new apartment, Janine is there. Joey walks in to see Janine bent over, stretching.",(voice cracking) Ohhhh man,Joey
6,S06E07,Scene_08,"Scene, The Park, Rachel is running and Phoebe is hiding behind a tree.","(jumps in front of Rachel) Hi! Oh yeah, uh-huh, it's me. I saw you grab your running shoes this morning and sneak out. You lied so you could run by yourself.","Phoebe, Rachel"
6,S06E07,Scene_09,"Scene, Monica and Chandler’s, Chandler is there. Everything is out of its place and Chandler's cleaning.","(enters) Wow, couples who live together do start to look alike. So, Mondler...uh, what uh, what ‘cha doin?","Chandler, Monica, Ross"
6,S06E07,Scene_10,"Scene: Monica and Chandler’s, continued from earlier.","We should start with the big stuff. Y’know? That'll be the easiest. Uh, let's start with the couch. (He picks up one end and Ross doesn't help) I got it. (He moves it back to where he thinks it goes.)","Chandler, Joey, Ross"
6,S06E07,Scene_11,"Scene: Phoebe and Rachel’s, Rachel is there as Phoebe enters.","Hey Phoebe, can I talk to you for a second?","Phoebe, Rachel"
6,S06E07,Scene_12,"Scene: Monica and Chandler’s, Chandler has the tape measure out and is busy lining up the lamp on the kitchen counter, Ross is supervising the whole operation.","Okay, is this lamp in the same place?","Chandler, Monica, Ross"
6,S06E07,Scene_13,"Scene: Joey and Janine's, Janine's there. Joey enters","Hey Joey, I got some beer for you.",Joey
6,S06E07,Scene_14,"Scene: The park, Rachel's running by herself and panting. After a little while she decides to run like Phoebe.",(Runs into Phoebe.) Hey!,"Phoebe, Rachel"
6,S06E07,Scene_15,"Scene: Monica and Chandler’s, Chandler and Ross are there. Monica enters",Is it okay for me to come in now?,"Chandler, Monica, Ross"
6,S06E07,Scene_16,"Scene: Central Perk, Ross, Janine and Chandler are there","So it said that by the year 2030, there'll be computers that can carry out the same number of functions as an actual human brain. So theoretically we could download our thoughts and our memories into this computer...","Chandler, Ross"
6,S06E08,Scene_01,Unknown,"The One With Ross’s Teeth

Written by: Perry Rein ",
6,S06E08,Scene_02,"Scene: Joey and Janine’s, Chandler knocks on the front door. Joey answers the door.",Hey.,"Chandler, Joey, Monica"
6,S06E08,Scene_03,"Scene: Central Perk, The gangs all here. Monica is walking in.",Hey guys.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
6,S06E08,Scene_04,"Scene: Rachel’s office, Phoebe hands Rachel a key card.",Thank you.,"Phoebe, Rachel"
6,S06E08,Scene_05,"Scene: Joey and Janine’s apartment, Joey stares at a picture of a bay on the wall. Janine comes out of her room.",Hey Joey.,Joey
6,S06E08,Scene_06,"Scene: Elevator at the Ralph Lauren offices, Rachel gets on her boss Kim is there.","Oh, Kim, Hi. (Kim doesn’t even look up from her report.)",Rachel
6,S06E08,Scene_07,"Scene; Central Perk, Monica and Chandler are on the couch. Ross walks in.",Hey guys.,"Chandler, Monica, Phoebe, Rachel, Ross"
6,S06E08,Scene_08,"Scene: Ross’s Apartment, Ross and Monica are there.","(Holding a shirt in front of Ross.) Okay, maybe this will make your teeth look less white. (Ross has a big smile.) Nope. Okay, colors that don’t work are blue, yellow, green, red, black, white, orange, and purple.","Monica, Phoebe, Ross"
6,S06E08,Scene_09,"Scene: Chandler’s and Monica’s apartment, Chandler and Monica are sitting at the kitchen table making potpourri sachets.",Now are drawers will smell nice and we didn’t waste these pantyhose.,"Chandler, Monica"
6,S06E08,Scene_10,"Scene: Joey and Janine’s apartment, Chandler walks in. Joey and Janine are knitting at the kitchen counter.",Hey Chandler. Come on in. We’re knitting pot holders.,"Chandler, Joey"
6,S06E08,Scene_11,"Scene: Ross’s apartment, Chandler enters. Ross is putting on makeup.","Hey Ross, I was wondering if… Oh my God!! Where are all the men???",Chandler
6,S06E08,Scene_12,"Scene: Elevator at the Ralph Lauren offices, Kim’s waiting for it. The door opens and Rachel is inside.","Ohh, hi, Kim.",Rachel
6,S06E08,Scene_13,"Scene: Hillary’s apartmen,. Hillary and Ross are having dinner. He is avoiding opening his mouth.","And after that, what could I do except become a chef.",Ross
6,S06E08,Scene_14,"Scene: Joey and Janine’s apartment, Joey and Monica are arranging flowers. Chandler walks in.","So what’s really neat. If you sear the stems of the flowers first in a frying pan, your arrangement will look fresh much longer.","Chandler, Joey, Monica"
6,S06E08,Scene_15,"Scene: Central Perk, Phoebe and Rachel are there.","Now, she thinks that I made out with him and I did it to get her job.","Phoebe, Rachel"
6,S06E08,Scene_16,"Scene: Hillary’s apartment, Hillary and Ross are finishing up their date.",I’ve had a really good time tonight.,Ross
6,S06E08,Scene_17,"Scene: Elevator at the Ralph Lauren Offices, Rachel gets in . Kim is there.","Kim, hi.",Rachel
6,S06E08,Scene_18,"Scene: Joey and Janine’s apartment, Joey paces the floor waiting for Janine. She walks in.",Hey.,Joey
6,S06E09,Scene_01,Unknown,"The One Where Ross Got High

Written by: Greg Mali",
6,S06E09,Scene_02,"Scene: Monica and Chandler's, Monica is mixing some Thanksgiving treat (I’m assuming mashed potatoes) in a bowl.","(on phone) Okay, great!  Bye. (Hangs up as Chandler enters.) So guess who’s coming to Thanksgiving dinner?","Chandler, Monica"
6,S06E09,Scene_03,"Scene: Joey and Janine’s, Joey and Ross are playing Sony Playstation. Chandler enters.","Hey! (Sees Ross is there) Oh, good, Ross! You’re parents like me, right?","Chandler, Joey, Ross"
6,S06E09,Scene_04,"Scene: Monica and Chandler’s, Phoebe enters with a paper turkey.",Hey!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
6,S06E09,Scene_05,Scene: Rachel’s old room. It’s pretty much empty except for a few boxes against the walls. Ross and Chandler enter.,"Okay, I think I might know why my parents don’t like you.","Chandler, Ross"
6,S06E09,Scene_06,"Scene: Rachel’s Old Bedroom, Continued from earlier. Monica enters the room.",Mom and dad just sent me in here to find out if you (points to Chandler) were trying to get Ross stoned!,"Chandler, Monica, Ross"
6,S06E09,Scene_07,"Scene: Monica and Chandler’s, Time lapse. Jack is still on the couch, picking his teeth with his feet on the table. Phoebe and Judy are sitting on the table looking at him. Ross and Chandler are sitting by the window talking. Rachel and Joey are in the kitchen fooling with Rachel’s trifle. Monica walks into the living room from the kitchen.","Dad, please don’t pick your teeth out here! Alright, and if you’re gonna put your feet up, why don’t you sit on the-","Joey, Monica, Phoebe, Rachel, Ross"
6,S06E09,Scene_08,"Scene: Rachel’s old room, Ross and Joey enter.","Okay, look, I think we have to tell Rachel she messed up her dessert.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
6,S06E09,Scene_09,"Scene: Monica and Chandler’s, Everyone is helping clean the table.","You guys! It was bananas, cream, and beef! I-I just cannot believe that you ate that so that I wouldn’t feel bad!","Joey, Monica, Rachel"
6,S06E10,Scene_01,Unknown,"The One With The Routinue

Written by: Brian Boyle",
6,S06E10,Scene_02,"Scene: Monica and Chandler’s apartment, everyone except Ross is decorating the tree.","Let me ask you, why is everybody using these tiny lights nowadays? I remember when people used to use big lights.","Chandler, Monica, Phoebe, Rachel, Ross"
6,S06E10,Scene_03,"Scene: Central Perk, everyone except Phoebe and Joey are there.","… and that’s the story of the dreidle. Now, some people trace the Christmas tree back to the Egyptians, who used to bring green palm branches into their huts on the shortest day of the year, symbolising life’s triumph over death. And that was like 4000 years ago.","Chandler, Joey, Monica, Rachel, Ross"
6,S06E10,Scene_04,"Scene: The Set, Joey, Janine, Ross and Monica are walking in.","OK, listen I’ve been on sets before, so let me give you a little advice, alright? It’s a show, but we’re just dancing, OK? It’s no big deal. The important thing to remember – stay cool.","Joey, Ross"
6,S06E10,Scene_05,"Scene: Monica and Chandler’s apartment, Chandler is there. Phoebe and Rachel enter.","Okay, you look in the kitchen, I will look in the back closet.","Chandler, Phoebe, Rachel"
6,S06E10,Scene_06,"Scene: The Set, everyone is dancing.","Okay, here comes another camera.","Joey, Monica, Ross"
6,S06E10,Scene_07,"Scene: Monica and Chandler's apartment, Phoebe and Rachel are there and Chandler enters.","I couldn't find anything at Joey--Hey-hey, oh hey!","Chandler, Phoebe, Rachel"
6,S06E10,Scene_08,"Scene: The Set, the girl is still dancing with Joey.","Hey-hey dancer girl! Can I go to the bathroom? I just.. (The girl starts dancing really close to him, so he picks her up, twirls her round, and puts her against a platform) Here we go. (He walks away to find Monica and Ross doing a really out of place dance) Looking good Gellers!","Joey, Monica, Ross"
6,S06E10,Scene_09,"Scene: The Men’s Bathroom, the tall guy is there as Joey enters.","Hey! Tall guy! Hey, listen, I wanted to talk to you about that girl that you’re dancing with.",Joey
6,S06E10,Scene_10,"Scene: The Set, Monica and Ross are dancing.","Man, this sucks! Y’know if Mom and Dad don’t see us on TV after we made them so jealous, I mean, who’s gonna be the losers then?","Joey, Monica, Ross"
6,S06E10,Scene_11,"Scene: Monica and Chandler’s apartment, Chandler and Rachel are there, and Phoebe enters with the Chick and the Duck.",Hey! Look who I found!,"Chandler, Monica, Phoebe, Rachel"
6,S06E10,Scene_12,"Scene: Joey and Janine’s apartment, they both enter.","Home sweet home, huh? Nice to, uh, get back to reality. Plus we know how the New Year’s gonna go off. I guess there’s no reason for all that Y2K panic, y’know? Anyway, g’night!",Joey
6,S06E10,Scene_13,"Scene: Monica and Chandler's apartment, everyone except Joey is there.","We were on the platform, ready to dance the world into the new Millennium, and the guy yelled ‘CUT!’","Chandler, Monica, Rachel, Ross"
6,S06E11,Scene_01,Unknown,"The One With The Apothecary Table

Teleplay by: Br",
6,S06E11,Scene_02,"Scene: Monica and Chandler's, everyone is there as Joey enters happily.",Hey!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
6,S06E11,Scene_03,"Scene: Central Perk, Joey and Janine are pretty much making out at one of the tables as Monica and Rachel look on from the couch.",I gotta go.,"Chandler, Joey, Monica, Rachel"
6,S06E11,Scene_04,"Scene: The Hallway between the apartments, Joey, Janine, Chandler, and Monica are returning from a double date. Chandler is telling a joke.","…so then the farmer says, ""That’s not a cow and you’re not milking it."" (Everyone laughs.)","Chandler, Joey, Monica"
6,S06E11,Scene_05,"Scene: Phoebe and Rachel's, Rachel is placing CDs into her antique apothecary table as Phoebe returns home.",Hey!,"Phoebe, Rachel"
6,S06E11,Scene_06,"Scene: Ross’s apartment, Rachel is entering as Ross comes out of the kitchen carrying popcorn.",Hey! We’re here!,"Phoebe, Rachel, Ross"
6,S06E11,Scene_07,"Scene: Joey and Janine’s, Joey is pacing around as Chandler and Monica enter.",Hey!,"Chandler, Joey, Monica"
6,S06E11,Scene_08,"Scene: Joey and Janine’s, continued from earlier.","No-no, she really is sick!","Chandler, Joey, Monica"
6,S06E11,Scene_09,"Scene: Ross's apartment, Ross, Rachel, and Phoebe are watching a movie.",Aww! (They all laugh.),"Phoebe, Rachel, Ross"
6,S06E11,Scene_10,"Scene: Monica and Chandler's, Monica and Chandler are sitting at the kitchen table.","Okay, one more time.","Chandler, Joey, Monica"
6,S06E11,Scene_11,"Scene: Phoebe and Rachel's, Rachel is showing Ross around the newly decorated living room.","…see I can’t decide whether it would go better next to the new wicker dining chair, the Sahara desk, or the Parker console table.","Phoebe, Rachel, Ross"
6,S06E11,Scene_12,"Scene: The Street, Phoebe and Rachel are heading back from that Colonial flea market.","Pheebs, I don’t know what to say. I guess the flea market was just better last time.","Phoebe, Rachel"
6,S06E11,Scene_13,"Scene: The hallway, Joey, Janine, Monica, and Chandler are returning from their second date.","Well, this-this-this was great. Didn’t everybody have a great time?","Chandler, Joey, Monica"
6,S06E11,Scene_14,"Scene: Central Perk, Ross, Chandler, and Monica are there as Joey enters.",Hey!,"Chandler, Joey, Monica, Ross"
6,S06E12,Scene_01,Unknown,"The One With The Joke

Teleplay by: Andrew Reich &",
6,S06E12,Scene_02,"Scene: Central Perk, Chandler, Phoebe, Rachel and Monica are there. Ross walks in with a magazine in his hand.","Hey, you’re not going to believe this. I made up a joke and sent it in to Playboy. They printed it!","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
6,S06E12,Scene_03,"Scene: Joey’s apartment, Joey is sitting at the counter as Chandler enters.","Dude, you have got to turn on Behind the Music. The band Heart is having a really tough time, and I think they may break up.","Chandler, Joey"
6,S06E12,Scene_04,"Scene: Monica and Chandler's, Monica and Rachel are on the couch looking at the Playboy magazine. When they hear someone coming, Monica goes to hide it under the sofa cushions.",(entering) Hey.,"Monica, Phoebe, Rachel"
6,S06E12,Scene_05,"Scene: Central Perk, Joey, Chandler, and Ross are sitting on the couch.",You forget how many great songs Heart had.,"Chandler, Joey, Ross"
6,S06E12,Scene_06,"Scene: Monica and Chandler’s bedroom, they are in bed together.","(visibly upset) She picked Rachel. I mean, she tried to back out of it, but it was obvious. She picked Rachel.","Chandler, Joey, Monica"
6,S06E12,Scene_07,"Scene, Phoebe and Rachel’s, they’re sitting together on the couch.","(entering) Hey, you guys.","Monica, Phoebe, Rachel"
6,S06E12,Scene_08,"Scene: Central Perk, Monica, Rachel, and Chandler are there as Ross enters and sees Gunther.","(showing the Playboy magazine to Gunther) Oh, hey, Gunther, check this out.","Joey, Monica, Rachel, Ross"
6,S06E12,Scene_09,"Scene: Central Perk, continued from earlier.","Joey, what’s going on. What didn’t you tell us you work here?","Chandler, Joey, Monica, Rachel, Ross"
6,S06E12,Scene_10,"Scene: Phoebe and Rachel’s, Phoebe is sitting on the couch as Rachel and Monica enter.",Phoebe. We would like to talk to you for a second.,"Monica, Phoebe, Rachel"
6,S06E12,Scene_11,"Scene: Central Perk, Joey is coming back from using the phone.","Hey, Gunther. Can you uh, can you cover for me? I just got an audition.",Joey
6,S06E12,Scene_12,"Scene: Monica and Chandler's, Chandler and Ross are both pouting and sitting on the couch.",It’s my joke.,"Chandler, Monica, Ross"
6,S06E12,Scene_13,"Scene: Central Perk, Rachel is sitting at a table and Phoebe is on the couch. Chandler and Monica can be seen outside, she’s lecturing him, and pushes him inside. He then nods to Rachel, and is obviously counting off the seconds in his head and then Monica makes a grand enterance.","Hi, Chandler. There you are.","Chandler, Joey, Monica, Phoebe, Rachel"
6,S06E12,Scene_14,"Scene: Monica and Chandler's, Monica, Phoebe, and Rachel are sitting at the kitchen table, talking.","Hey, I never got to hear who you guys would pick to be your girlfriend.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
6,S06E13,Scene_01,Unknown,"The One With Rachel’s Sister

Teleplay by: Sherry ",
6,S06E13,Scene_02,"Scene: Central Perk, Joey is giving Rachel, Chandler, Phoebe, and Ross their bills.","Okay Rach, that muffin and espresso, $4.50. Ross, double latte, $2.75. Chandler, coffee and a scone, $4.25. And Pheebs, herbal tea, $1.25. So, all together that’s (pauses to figure the total) $12.75.","Chandler, Joey, Phoebe, Rachel, Ross"
6,S06E13,Scene_03,"Scene: Monica and Chandler's, everyone but Monica is there playing Monopoly.",Hey does anyone have any gum?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
6,S06E13,Scene_04,"Scene: Central Perk, Joey is working as Phoebe and Ross are sitting on the couch.",(to a customer) Are you all finished here?,"Joey, Phoebe, Rachel, Ross"
6,S06E13,Scene_05,"Scene: Monica and Chandler's, Monica is still very sick and is entering the living room from the bathroom wearing a robe. Chandler is reading a magazine.","Okay, so what do you, what do you want to do? Let’s do something crazy!","Chandler, Monica"
6,S06E13,Scene_06,"Scene: Phoebe and Rachel's, Rachel is putting away her new clothes as Phoebe enters.",Hey!,"Phoebe, Rachel"
6,S06E13,Scene_07,"Scene: Central Perk, Joey is giving the bill to the same beautiful woman from before.",That’ll be $3.85.,"Joey, Rachel"
6,S06E13,Scene_08,"Scene: Monica and Chandler's, Chandler has fallen asleep reading a book. Monica calls from the bedroom and wakes him up.",(still sick) Chandler!,"Chandler, Monica"
6,S06E13,Scene_09,"Scene: Central Perk, Joey is singing Happy Birthday to yet another good-looking woman. Gunther is watching and is not very happy.","(singing) ""Happy birthday to you!""","Joey, Rachel, Ross"
6,S06E13,Scene_10,"Scene: Monica and Chandler's, Monica is still sick and is hobbling out into the living room for some help from Chandler who’s on the couch reading.","(entering) Chandler, I think I’m sick.","Chandler, Monica"
6,S06E13,Scene_11,"Scene: Central Perk, Rachel is there as Jill enters to start her date with Ross.",(entering) Hi!,"Rachel, Ross"
6,S06E13,Scene_12,"Scene: Monica and Chandler's, Rachel enters and walks quickly over to the window to watch Ross’s apartment. We see that Ross’s apartment is empty.",Why aren’t you home yet?!,"Chandler, Monica, Rachel"
6,S06E14,Scene_01,Unknown,"The One Where Chandler Can’t Cry

Written by: Andr",
6,S06E14,Scene_02,"Scene: Monica and Chandler's, Rachel is still looking out the window as Joey enters.","(sees Rachel) Oh, uh, hey Rach. I uh, I was just coming over here to uh… Oh wait, I don’t have to lie to you, you don’t live here anymore. Uh, I’m eating their food. What are you doing?","Chandler, Joey, Monica, Rachel"
6,S06E14,Scene_03,"Scene: Central Perk, Ross is on the couch reading as Rachel enters. It’s the next day.","Oh Ross, hi! Hey, how are ya? There you are!","Rachel, Ross"
6,S06E14,Scene_04,"Scene: Monica and Chandler's, Chandler, Monica, Phoebe, and Joey are watching ET.",(crying) This is my favorite part.,"Chandler, Joey, Monica, Phoebe"
6,S06E14,Scene_05,"Scene: Central Perk, Phoebe is putting away her guitar as a man approaches.",Yeah?,"Joey, Phoebe"
6,S06E14,Scene_06,"Scene: Central Perk, time lapse, Rachel is at the counter as Jill enters.",Hey!,Rachel
6,S06E14,Scene_07,"Scene: Monica and Chandler's, Rachel is ranting about Jill to Chandler and Monica.",…I am jealous of her?! I mean who does she think she is?! Princess Caroline?!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
6,S06E14,Scene_08,"Scene: Monica and Chandler's, Chandler is reading Chicken Soup for the Soul as Monica enters.",Hey sweetie!,"Chandler, Monica"
6,S06E14,Scene_09,"Scene: Ross's apartment, his doorbell is ringing and he’s running to answer it while doing up his pants.","You damn kids! You ring my bell one more time, I swear to… (Opens the door to find Jill standing there.) Ohh, uh Jill. Umm, that-that’s just a little game I play with the kids down the hall. Umm, they’ve really taken a liking to me. (Quickly looks out to see if they’re watching.) Uhh what’s-what’s-what’s the matter?","Monica, Rachel, Ross"
6,S06E14,Scene_10,"Scene: Ursula’s apartment, Phoebe is going to confront her twin about her new porn career.",Who is it?,Phoebe
6,S06E14,Scene_11,"Scene: Ross's apartment, Ross is setting up for the slide show.",Slides are almost ready.,"Rachel, Ross"
6,S06E14,Scene_12,"Scene: Central Perk, Joey is reading a paper as Phoebe enters.",Hey!,"Joey, Phoebe"
6,S06E14,Scene_13,"Scene: Monica and Chandler's, time lapse, Ross is entering. Chandler and Monica are at the kitchen table. Rachel is on the couch reading.",Hey.,"Chandler, Monica, Rachel, Ross"
6,S06E14,Scene_14,"Scene: Central Perk, everyone is there as Jill enters.","All right, I’m leaving! Because I’m not going to spend one more day with someone whose out to sabotage my every move. That’s you Rachel!","Chandler, Monica, Rachel, Ross"
6,S06E15,Scene_01,Unknown,"The One That Could Have Been

Part I Written by: G",
6,S06E15,Scene_02,"Scene: Central Perk, everyone is there as Rachel enters.","Hey, you guys! Guess what? Barry and Mindy are getting a divorce!","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
6,S06E15,Scene_03,"Scene: A newsstand, Ross is buying a magazine and gets in line behind a woman.",(recognizing her) Oh my God! Rachel Green?,"Rachel, Ross"
6,S06E15,Scene_04,"Scene: Central Perk, Joey, Fat Monica, and her boyfriend are sitting on the couch. Monica’s boyfriend is getting up to get something. For future reference, for the rest of this episode Monica’s fat, I won’t be calling her Fat Monica throughout.","So Monica, still going out with Dr. Boring huh?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
6,S06E15,Scene_05,"Scene: Monica and Phoebe's, Monica, Chandler, and Phoebe are there. Phoebe’s cell phone rings and she goes through her little routine of lighting a cigarette before answering the phone.","Hang on! Hang on! Hang on! (Answering the phone.) Go!! Who’s this? (Listens) Oh okay, you’re gonna like working for me. What’s your name? (Listens) What kind of name is Brendy? I… Whatever… Stop talking! All right, from now on your name is Joan. You can pick your own last name.","Chandler, Joey, Monica, Phoebe"
6,S06E15,Scene_06,"Scene: A hospital, Phoebe is recovering from her heart attack as Ross, Monica, and Chandler are there to comfort and support her.","Come on Pheebs, it’s not that bad! Y’know most people would be excited if they didn’t have to work for a couple of weeks.","Chandler, Monica, Phoebe, Ross"
6,S06E15,Scene_07,"Scene: A hospital hallway, Chandler is sitting on a gurney with his hands spread out behind his back. Then Monica comes and plops down on the gurney and one of his hands. Chandler immediately recoils in extreme pain.",Sorry. So how’s it going with Joey?,"Chandler, Joey, Monica"
6,S06E15,Scene_08,"Scene: Silvercup Studios, Joey is showing Rachel around the set.","All right, and over there is Brady’s Pub where I like to unwind after a long day of surgeoning.","Chandler, Joey, Rachel"
6,S06E15,Scene_09,"Scene: Ross and Carol's, Ross is trying to talk to Carol about what Phoebe told him.","So honey, this morning was fun, huh? Me hopping in on you in the shower there.",Ross
6,S06E15,Scene_10,"Scene: Monica and Phoebe's, Monica is eating breakfast as Chandler enters.",Who sold a story to Archie Comics?!,"Chandler, Joey, Monica"
6,S06E15,Scene_11,"Scene: Central Perk, Monica is there as Rachel enters.","Oh Mon, listen I have to ask! Okay, Joey Tribbiani invited me back to his apartment, now does he do this with a lot of girls?","Monica, Rachel"
6,S06E15,Scene_12,"Scene: The hospital, Ross and Monica are in Phoebe’s room. Phoebe is in the bathroom and Monica notices smoke coming out from underneath the door.","Phoebe, why is smoke coming out of the bathroom?!","Monica, Phoebe, Ross"
6,S06E15,Scene_13,"Scene: Rachel and Barry’s bedroom, Rachel is watching Days of Our Lives. Of course it’s a Dr. Drake Remoray scene. It’s set in a hospital room, and Dr. Wesley and a nurse are talking about a female patient with a bandage around her head.",You’ve done all you can Dr. Wesley. You have got to let her go.,Rachel
6,S06E15,Scene_14,"Scene: Ross and Carol's, Carol is working on something at the table and Ross is reading a newspaper on the couch.","So honey this uh, this threesome thing umm, I mean how-how are you gonna start to find…",Ross
6,S06E15,Scene_15,"Scene: The hospital, Chandler and Monica are there with Phoebe as Ross enters.","Hey, Pheebs!","Chandler, Monica, Phoebe, Ross"
6,S06E15,Scene_16,"Scene: Joey's apartment, (The one he had when he was Dr. Drake Remoray, because he still is.) Rachel is there and admiring the big ceramic fake dog.","Ohh, I mean it’s just so realistic!","Joey, Rachel"
6,S06E15,Scene_17,"Scene: Monica and Phoebe's, Monica is pouring wine for her boyfriend, Dr. Roger.","I hope you’re hungry, we’re starting with oysters. And y’know what they say about oysters, don’t you?",Monica
6,S06E15,Scene_18,"Scene: Ross and Carol's, Ross and Carol are waiting anxiously for their new partner to arrive.","We’re really gonna do this, huh?",Ross
6,S06E15,Scene_19,"Scene: Monica and Phoebe's, Chandler and Monica are eating Monica’s dinner.",I’m sorry you’re here with me instead of Roger.,"Chandler, Monica"
6,S06E15,Scene_20,"Scene: Joey's apartment, Rachel is now three sheets to the wind and Joey is watching her.","Joey, you’re such an amazing actor! (He smiles.) How do you know where Dr. Drake Remoray leaves off and Joey Tribbiani begins?","Joey, Rachel"
6,S06E15,Scene_21,"Scene: Monica and Phoebe's, continued from earlier. Monica and Chandler are still discussing the previous question.",We can’t do this.,"Chandler, Monica"
6,S06E15,Scene_22,"Scene: Monica’s bedroom, she has just lost her flower to Chandler.",Oh my God!,"Chandler, Monica"
6,S06E15,Scene_23,"Scene: Joey's apartment, the next morning, Rachel is passed out on the couch.",(entering) Morning!,"Joey, Rachel"
6,S06E15,Scene_24,"Scene: Phoebe’s hospital room, Joey and Ross enter as Phoebe comes out of the bathroom wearing her robe.",Hey!,"Joey, Phoebe, Ross"
6,S06E15,Scene_25,"Scene: Monica and Phoebe's, Monica is making a sandwich as Chandler enters.",Hey!,"Chandler, Monica"
6,S06E15,Scene_26,"Scene: Rachel and Barry’s bedroom, Rachel is returning from her disastrous attempt at an affair to find that Barry was much, much more successful with his.",Ohh! My God! Barry!!,Rachel
6,S06E15,Scene_27,"Scene: Phoebe’s office, she is arriving without the knowledge that she’s been fired.",Surprise! Look who’s back!,Phoebe
6,S06E15,Scene_28,"Scene: Central Perk, Ross is there as Rachel storms in.",Hi Ross!,"Rachel, Ross"
6,S06E15,Scene_29,"Scene: Monica and Phoebe's, Monica is blowing out a candle as Chandler enters.",(sticking his head in the door) Okay to come in?,"Chandler, Monica"
6,S06E15,Scene_30,"Scene: Central Perk, Phoebe is singing a new song as the gang looks on.",(singing),Phoebe
6,S06E17,Scene_01,Unknown,"The One With The Unagi

Teleplay by: Adam Chase

S",
6,S06E17,Scene_02,"Scene: Central Perk, Ross, Chandler, and Phoebe are there. Joey is working.","Hey, remember when I had a monkey?","Chandler, Joey, Phoebe, Ross"
6,S06E17,Scene_03,"Scene: Central Perk, Ross is there as Phoebe and Rachel enter wearing workout clothes.",Hi!,"Chandler, Joey, Phoebe, Rachel, Ross"
6,S06E17,Scene_04,"Scene: Monica and Chandler's, Chandler is desperately trying to make his Valentine’s Day gift. He takes a paper cup, turns it upside down, sticks two pencils into the top, and hangs a coat hanger from the bottom.","(admiring his work) This, this actually is a… (Does the same gibberish word from before.)","Chandler, Monica"
6,S06E17,Scene_05,"Scene: A Medical Research Office, Joey is there to sign up for an experiment, any experiment.","(to the receptionist) Hi uh, I’m Joey Tribbiani and with all do respect I’d like to donate some fluids.",Joey
6,S06E17,Scene_06,"Scene: The Hallway between the Apartments, Ross is hiding behind that bump out on Monica’s side waiting for Phoebe and Rachel. As they come up the stairs, he jumps out and yells…",DANGER!!! DANGER!!!!!,"Phoebe, Rachel, Ross"
6,S06E17,Scene_07,"Scene: Cole-Geddes Casting Agency, Joey is there on his audition and thinking about that 2,000 bucks for the twins study.","(in his head) 2,000 bucks is a lot of money. Oh, I wish I had a twin. Where could I find someone who looks exactly like me? (The camera widens its shot to reveal a room full of Joey look-a-likes. Joey looks at the guy next to him and then back at his script.)",Joey
6,S06E17,Scene_08,"Scene: Ross's apartment, Ross is coming in from doing his laundry. He starts folding it as Chandler enters.",Hey.,"Chandler, Rachel, Ross"
6,S06E17,Scene_09,"Scene: Monica and Chandler’s bedroom, he’s still trying to figure out what to make Monica.","Okay. Okay. (He goes to the closet, moves the clothes out of the way, and notices an empty hanger. He takes the empty hanger and bends it all out of shape. Then he holds it out as if he’s giving it to her.) Yes honey, I made it myself. (He throws it down and goes to her chest, grabs something, goes to the bed table, and takes out a pair of scissors. He turns around and holds the scissors to the crotch of the panties he just removed.) I can’t do it. I can’t do it. (He throws them both down and continues looking. He opens another closet door and finds a tape.) Oh! Oh! A mixed tape! A mixed tape!! (He runs out into the living room.)","Chandler, Monica"
6,S06E17,Scene_10,"Scene: Monica and Chandler’s bedroom, they are relaxing in sexual bliss.",Wow! (To the sock bunny still on his hand.) You are way to young to have seen that!,"Chandler, Joey, Monica"
6,S06E17,Scene_11,"Scene: Phoebe and Rachel's, Phoebe and Rachel are returning.",Pat Sajak?,"Phoebe, Rachel, Ross"
6,S06E17,Scene_12,"Scene: The Medical Research office, Joey is there with Carl in the waiting room. Two identical twins come out and both wave by at the same time.","All right Carl, we’re next. Now remember, what is not gonna be?",Joey
6,S06E17,Scene_13,"Scene: Monica and Chandler's, Monica is getting ready for Chandler’s arrival. He enters and finds the place lit with candles and dinner on the table.",Oh my good God.,"Chandler, Monica"
6,S06E17,Scene_14,"Scene: A women’s self-defense class, the instructor is just finishing a class.",It’s a great class.,Ross
6,S06E17,Scene_15,"Scene: Monica and Chandler's, Chandler is trying to explain himself to Monica.","I am so, so, so, so sorry!","Chandler, Monica"
6,S06E17,Scene_16,"Scene: The street in front of Central Perk, Ross is walking up and sees two women that look like Phoebe and Rachel from behind.","Ah-ha, nowhere to run! (He starts to run towards them.)","Phoebe, Rachel, Ross"
6,S06E18,Scene_01,Unknown,"The One Where Ross Dates A Student

Written by: Se",
6,S06E18,Scene_02,"Scene: Monica and Chandler's, Chandler, Rachel, and Joey are there as Ross enters.","Hey! I just got uh, my teacher evaluations! Check out what this one student wrote, ""I loved Dr. Geller’s class. Mind blowing lectures! Dr. Geller, you are definitely the hottie of the paleontology department!""","Chandler, Joey, Rachel, Ross"
6,S06E18,Scene_03,"Scene: Monica and Chandler's, Phoebe, Monica, and Chandler are eating breakfast as Joey enters.",Hey Chandler! Y’know that girl you went to college with who-who became a movie director?,"Chandler, Joey, Monica, Phoebe, Rachel"
6,S06E18,Scene_04,"Scene: N.Y.U. Paleontology department, Ross is putting up the grades on the message board.","(another professor) Wow! It looks like you were very generous with your grades this semester! (Ross frantically starts to change some as a female student, Elizabeth, approaches.)",Ross
6,S06E18,Scene_05,"Scene: Phoebe and Rachel's, everyone minus Ross are arriving to inspect the damage. The fire department is still there.",Coming through! (Has to dodge a fireman) Oh! Coming through! (Sees a cute one.) Oh! Hello! Hi! (Smiles then realizes) No! Right! Coming through!,"Chandler, Joey, Monica, Phoebe, Rachel"
6,S06E18,Scene_06,"Scene: Monica and Chandler's, Chandler is on the phone as Joey enters.","God, it’s great to catch up! I can’t believe how long it’s been!","Chandler, Joey, Monica"
6,S06E18,Scene_07,"Scene: Central Perk, Chandler is having coffee with Dana.","(laughs) Oh that’s great, my friend Joey’s in the movie business.",Chandler
6,S06E18,Scene_08,"Scene: Monica and Chandler's, Monica is about to debut Hotel Monica (formerly known as Rachel’s Room) to Phoebe and Rachel.","Now, this is last minute so I want to apologize for the mess. Okay?","Monica, Phoebe, Rachel"
6,S06E18,Scene_09,"Scene: Joey's apartment, Joey is showing Phoebe around.",This right here is where I keep the pizza. (He points to the chair.) And uh that’s where the napkin is. (Points to the floor next to the chair.),"Joey, Phoebe"
6,S06E18,Scene_10,"Scene: A street, Ross is walking with Elizabeth on their date.",Oh please! It was such a big class! You never even noticed me!,Ross
6,S06E18,Scene_11,"Scene: Phoebe and Rachel's, Phoebe and Rachel are cleaning up the mess.",So did you sleep well last night?,"Phoebe, Rachel"
6,S06E18,Scene_12,"Scene: Joey's apartment, Joey is now showing Rachel around.",This is where I keep the pizza. (It’s the same location as before.) And—Hey! Where did the napkin go?! (The napkin is not in it’s spot.),Joey
6,S06E18,Scene_13,"Scene: Monica and Chandler's, Phoebe is reading and Monica runs over and turns on the lamp behind Phoebe.",Now there you go! I wouldn’t want my best guest to strain her eyes!,"Joey, Monica, Phoebe"
6,S06E18,Scene_14,"Scene: Joey's apartment, Ross is telling Monica and Joey about his date with Elizabeth.","We had such a great time! She’s-she’s incredible! I thought the-the age difference might be a problem, but it wasn’t. It wasn’t at all. Elizabeth is very mature for her age. (Joey makes the international sign for big boobies.) (To Monica) A concept lost on some people!","Chandler, Joey, Monica, Ross"
6,S06E18,Scene_15,"Scene: A Restaurant, Chandler is having dinner with Dana.",Great story again! The yarns that you weave! Woo-hoo-hoo!,Chandler
6,S06E18,Scene_16,"Scene: Hotel Monica, Phoebe is on the bed playing her guitar as Monica enters.",Hey! How’s it goin’?,"Monica, Phoebe"
6,S06E18,Scene_17,"Scene: Joey's apartment, Joey and Rachel are eating spaghetti in the living room while watching TV and Rachel drops some on the floor.","Oh, Joey! Sorry!","Joey, Rachel"
6,S06E18,Scene_18,"Scene: Central Perk, Ross and Elizabeth are deciding what to do on their second date.",What do you want to do now? Huh? You wanna go get a drink?,Ross
6,S06E18,Scene_19,"Scene: Joey's apartment, Joey and Rachel are throwing huge spitballs at the entertainment center.",I love it at Joey’s!,"Chandler, Joey, Phoebe, Rachel"
6,S06E18,Scene_20,"Scene: Ross's apartment, Ross is looking at his handbook. Elizabeth is also there.",Wow! It actually is in the handbook. I can’t date you or have a hot plate in my office. I can’t believe we have to stop seeing each other.,Ross
6,S06E18,Scene_21,"Scene: Joey's apartment, Joey is eating pizza as Chandler enters.",Hey!,"Chandler, Joey"
6,S06E19,Scene_01,Unknown,"The One With Joey’s Fridge

Teleplay by: Gigi McCr",
6,S06E19,Scene_02,"Scene: Joey and now Rachel's apartment, Joey has the fridge pulled out away from the wall and is in the process of pulling off the cooling grate behind it.","Well that thing is clearing in the way! All right. Ah-ha! (He grabs a screwdriver and starts to attack the compressor, only he causes a small short circuit and shocks himself.) Ah-ah!! Damn fridge!","Joey, Rachel"
6,S06E19,Scene_03,"Scene: Central Perk, Joey, Chandler, Monica, and Phoebe are there as Rachel enters.",Hey!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
6,S06E19,Scene_04,"Scene: Monica, Chandler, and Phoebe's, Chandler is sitting at the table and Monica is doing something in the kitchen.","Chandler, do you think we talk about our relationship enough?","Chandler, Monica, Phoebe"
6,S06E19,Scene_05,"Scene: Joey and Rachel's apartment, Chandler is entering to find Joey bingeing on the food from the fridge. Joey isn’t doing all that well.",Hey.,"Chandler, Joey"
6,S06E19,Scene_06,"Scene: Ross’s office, he’s unlocking his office door as Elizabeth walks up.",Professor Geller?,Ross
6,S06E19,Scene_07,"Scene: Joey and Rachel's apartment, Ross, Chandler, and Joey are entering.","You don’t understand! Elizabeth was about to ask me to go on a trip with her! Is that taking it slow?! No, I’m not ready for this! Okay? What-what do I tell her?","Chandler, Joey, Ross"
6,S06E19,Scene_08,"Scene: Ross’s office, he’s opening the door to Elizabeth.",You wanted to see me Professor Geller?,Ross
6,S06E19,Scene_09,"Scene: Central Perk, Monica, Chandler, and Phoebe are there as Ross enters.",Hey!,"Chandler, Monica, Phoebe, Rachel, Ross"
6,S06E19,Scene_10,"Scene: Central Perk, continued from earlier.",I cannot believe you guys! He was really nice and he left because of you!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
6,S06E19,Scene_11,"Scene: Elizabeth’s apartment, she is packing for her trip as Ross watches.",I’m so glad you’re going on this trip!,Ross
6,S06E19,Scene_12,"Scene: Central Perk, Rachel is reading as Monica and Chandler enter.",Hey!,"Chandler, Monica, Phoebe, Rachel"
6,S06E19,Scene_13,"Scene: The airport, Elizabeth’s flight is about to leave and Ross is there to send her off.","So uh, have a great time down there.",Ross
6,S06E19,Scene_14,"Scene: Monica, Chandler, and Phoebe's, Rachel, Chandler, and Phoebe are there.","Rachel, we’re sorry for pushing those guys on you.","Chandler, Joey, Phoebe, Rachel"
6,S06E20,Scene_01,Unknown,"The One With Mac and C.H.E.E.S.E.

Written by: Dot",
6,S06E20,Scene_02,"Scene: Joey and Rachel's apartment, Phoebe is helping Joey rehearse for an audition. Phoebe is overacting her part.","The reactor’s gonna blow in three seconds, we’re never gonna make it!","Joey, Phoebe"
6,S06E20,Scene_03,"Scene: Joey and Rachel's apartment, Joey is memorizing his lines. Chandler, Rachel, and Phoebe are there as well.","(To Joey) So uh, what’s this thing you’re auditioning for?","Chandler, Joey, Phoebe, Rachel"
6,S06E20,Scene_04,"Scene: Monica and Rachel's, everyone is there to watch Joey's first scene as Dr. Drake Remoray.","Whoa, she's pretty. (Mentioning the girl on TV)","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
6,S06E20,Scene_05,"Scene: Central Perk, Chandler and Ross are playing chess and are both studying the board intently.",It’s your turn.,"Chandler, Joey, Ross"
6,S06E20,Scene_06,"Scene: Chandler's office. He's on the phone, agitated.","(on phone) Yes, Fran. I know what time it is, but I'm looking at the WENUS and I'm not happy!","Chandler, Monica"
6,S06E20,Scene_07,"Scene: Bloomingdale’s, Rachel’s new job.","(on the phone) Monica, I’m quitting! I just helped an 81 year old woman put on a thong and she didn’t even buy it! (Pause) I’m telling you I’m quitting! That’s it! I’m talking to my boss right now! (Pause) Yes I am! (Pause) Yes I am! Yes I am! Yes I am! Yes I am! Yes I am! Okay bye, call me when you get this message. (Hangs up.)","Joey, Monica, Phoebe, Rachel, Ross"
6,S06E20,Scene_08,"Scene: Joey and Rachel's apartment, Chandler is there talking to the chick and duck.","Oh come on guys, it’s not like I moved to Europe! I just moved across the hall! And we would have you over all the time if it weren’t for (struggles to get this out) Monica’s allergies. (The duck quacks.) You’re right, I could never lie to you. She hates you. (The phone rings.) Should I get that? (Laughs, then answers the phone.) Hello? (Listens) Uh no, Joey’s not here right now. Can I take a message? (Listens) Yeah, okay so the audition has been moved from 5:00 to 2:30? (Listens) Okay great. (Listens.) Bye. (Hangs up the phone and goes to write the message on the Magna-Doodle on the door but Monica walks in and forces him to jump out of the way.)","Chandler, Monica"
6,S06E20,Scene_09,"Scene: Joey and Rachel's apartment, Joey and Chandler are playing foosball and Joey scores a goal.",Yes!! Ha-ha!! All right! Hey! How cool would it be if you could watch like a real life-sized version of this? Huh? I mean how crazy would that be?,"Chandler, Joey, Phoebe, Ross"
6,S06E20,Scene_10,"Scene: Monica, Chandler, and Phoebe's, Monica and Rachel are consoling Chandler.",I can’t believe I did this! What an idiot!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
6,S06E20,Scene_11,"Scene: Joey and Rachel's apartment, Chandler is entering with a peace offering of a Joey Special, two pizzas.","Joey? Got you a Joey Special, two pizzas! Joe? (The phone rings and he answers it) (On phone) Hello? (Takes the phone away from his mouth when he realizes what he just did and yells.) Damnit! (Back on phone.) Hello? (Listens.) No, Joey’s not here right now, but I can take a message I think. (Listens) He’s still got a chance for the part?! Oh, that’s great news! (Listens) Well no obviously not for the actor who was mauled by his dog. (Listens) Oh well, that’s great. I will give Joey the message. Thank you! (Hangs up and goes to write the message on the Magna-Doodle.) Yes! (Reading what he’s writing) Okay, Mac audition at 2:00. Allergy actor attacked. (Pause) By dog not flowers.",Chandler
6,S06E20,Scene_12,"Scene: Joey and Rachel's apartment, Joey is entering to find Chandler waiting patiently for him.",Hey!,"Chandler, Joey"
6,S06E20,Scene_13,"Scene: Joey and Rachel's apartment, Joey and Phoebe are reading a scene from Mac and C.H.E.E.S.E.","Come on C.H.E.E.S.E., I’m not leaving without you! Try routing your backup source through your primary CPU.","Joey, Phoebe, Ross"
6,S06E21,Scene_01,Unknown,"The One Where Ross Meets Elizabeth’s Dad

Teleplay",
6,S06E21,Scene_02,"Scene: Central Perk, Phoebe, Rachel, Chandler, and Monica are there. Rachel is reading everyone’s horoscope.","Okay, Chandler!","Chandler, Joey, Monica, Phoebe, Rachel"
6,S06E21,Scene_03,"Scene: Central Perk, time lapse. Phoebe is now looking at the covers of two different books.",Are you judging them by their covers? Because you’re really not supposed to do that.,"Chandler, Monica, Phoebe, Rachel, Ross"
6,S06E21,Scene_04,"Scene: Pier 59 Studios, it’s the set of Mac and C.H.E.E.S.E. The producer is showing Joey around the set.","Wow! Huh? (Picks up the phone) Mac Macaveli, Private Investigator!",Joey
6,S06E21,Scene_05,"Scene: Central Perk, Ross is at the counter drinking coffee as Elizabeth enters with her dad, Paul. Elizabeth goes to kiss Ross, but he just kisses her on the forehead. By the way Paul is played by Bruce Willis. Yes, that Bruce Willis from Moonlighting, Die Hard, and Armageddon.","This is my father, Paul Stevens. Dad, this is Ross Geller.","Chandler, Monica, Phoebe, Rachel, Ross"
6,S06E21,Scene_06,"Scene: Monica, Chandler, and Phoebe's, Phoebe is working on her book at the kitchen table, Monica is on the couch, and Chandler is entering from the bathroom carrying a package of toilet paper.","Hey honey, you got the kind with the little girl, you said we were gonna to get the kind with the baby.","Chandler, Monica, Phoebe"
6,S06E21,Scene_07,"Scene: Central Perk, Rachel is there alone as Paul enters.",(seeing him) Oh hi!,Rachel
6,S06E21,Scene_08,"Scene: Monica, Chandler, and Phoebe's, Phoebe is still writing in her book, Chandler and Monica are in the kitchen as Joey enters.",Hey!,"Chandler, Joey, Monica, Phoebe"
6,S06E21,Scene_09,"Scene: Joey and Rachel's, Ross is entering looking for Joey, but instead he finds Paul and Rachel making out on the couch.",Joey?!,"Rachel, Ross"
6,S06E21,Scene_10,"Scene: Joey and Rachel's, scene is continued from earlier.",Joey?! Joey!! (He runs into his bedroom.),"Rachel, Ross"
6,S06E21,Scene_11,"Scene: Monica, Chandler, and Phoebe's, Joey is telling everyone about his impending termination at Mac and C.H.E.E.S.E.","Apparently, there’s like a million guys out there that can play Mac, and there’s only this one robot and this one guy who controls it! I didn’t know he could get me fired! What am I going to do?","Chandler, Joey, Monica, Phoebe"
6,S06E21,Scene_12,"Scene: Pier 59 Studios, Joey is walking up to C.H.E.E.S.E. and Wayne.","Morning! Hey, how’s my favorite genius and my little robot buddy?! (Pats C.H.E.E.S.E. on the head.)",Joey
6,S06E21,Scene_13,"Scene: A Restaurant, Ross and Rachel are on their double date. Rachel is busy talking Ross up.","So it seemed that my prom date had stood me up, so Ross selflessly, offered to take me.","Rachel, Ross"
6,S06E21,Scene_14,"Scene: Monica, Chandler, and Phoebe's, Monica and Chandler are entering and they’re arguing.","Chandler, we said we would meet at the coffeehouse at six.","Chandler, Monica, Phoebe"
6,S06E21,Scene_15,"Scene: Joey’s Dressing Room, Joey and Chandler are there.",I can’t believe I’m going to lose this job!,"Chandler, Joey"
6,S06E21,Scene_16,"Scene: A Restaurant, Rachel is still trying to talk up Ross, not to much success.","I mean if you think about it, I mean Ross did learn something from each marriage.","Rachel, Ross"
6,S06E21,Scene_17,"Scene: Mac’s Office, Mac is talking to C.H.E.E.S.E. about their case.","Well, it turns out you were right C.H.E.E.S.E.",Joey
6,S06E22,Scene_01,Unknown,"The One Where Paul’s The Man

Teleplay by: Sherry ",
6,S06E22,Scene_02,"Scene: Central Perk, Rachel, Chandler, Monica, and Joey are there as Phoebe enters.","(dejected) Hi, you guys.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
6,S06E22,Scene_03,"Scene: A Dry Cleaners, Joey is there with Phoebe and is trying to get his picture put back amongst the other celebrities hanging on the walls.","Oh, this is so exciting! You get your picture back up on the wall of fame! Eek!","Joey, Phoebe"
6,S06E22,Scene_04,"Scene: The Morgan Chase Museum, the girls are entering.","Oh, I love museums!","Monica, Phoebe, Rachel"
6,S06E22,Scene_05,"Scene: The Dry Cleaners, Joey is trying to get his picture up again.","(entering) Hey! So, did you watch the tape of my show?",Joey
6,S06E22,Scene_06,"Scene: A Cabin in the Woods, Elizabeth is giving Ross a tour.",This place is really beautiful!,"Rachel, Ross"
6,S06E22,Scene_07,"Scene: Monica, Chandler, and Phoebe's, Chandler is reading the newspaper as the phone rings. He let’s the machine answer it.","(on machine) You’ve reached Monica and Chandler’s, if you’re listening to this message, we’re probably screening. (to himself) Yeah we are.",Chandler
6,S06E22,Scene_08,"Scene: Paul’s Cabin, Paul and Rachel are sitting on the couch drinking wine and talking.",It’s so secluded up here.,"Rachel, Ross"
6,S06E22,Scene_09,"Scene: Monica, Chandler, and Phoebe's, Chandler is sitting at the kitchen table staring at the phone as Monica enters.","Hi, honey.","Chandler, Monica"
6,S06E22,Scene_10,"Scene: The Dry Cleaner’s, Joey has brought in a bunch of laundry in another attempt to get his picture on the wall, but the dry cleaner isn’t working right now. Instead, a beautiful woman is working.","Uh yeah, where-where’s the guy who decides who’s pictures go up on the wall?",Joey
6,S06E22,Scene_11,"Scene: Paul’s Cabin, continued from earlier.","So Lizzie, are-are-are you planning on staying the night?",Rachel
6,S06E22,Scene_12,"Scene: Central Perk, Phoebe is there as Monica rushes in.",Phoebe!,"Monica, Phoebe"
6,S06E22,Scene_13,"Scene: The Dry Cleaner’s, Joey and Phoebe are entering to see if his picture is on the wall.","Oh! Here it is! (Noticing it next to the door.) Ooh, Joey! Why did you sign it, ""Son of a bitch?"" (Son of a bitch is written across the entire picture.)","Joey, Phoebe"
6,S06E22,Scene_14,"Scene: Paul’s Bedroom, Elizabeth is entering.",Ross? Ross?,"Rachel, Ross"
6,S06E22,Scene_15,"Scene: Monica, Chandler, and Phoebe's, Monica is pacing, waiting for Chandler to return. Chandler enters.","(going over to him) I’m so sorry. Please, stop freaking out.","Chandler, Monica, Phoebe"
6,S06E22,Scene_16,"Scene: Central Perk, Joey is going up to the counter.",Hey Gunther.,Joey
6,S06E23,Scene_01,Unknown,"The One With The Ring

Written by: Andrew Reich & ",
6,S06E23,Scene_02,"Scene: Monica, Chandler, and Phoebe's, Phoebe is at the sink and Chandler is looking at a ring brochure.","Pheebs, can you help me pick out an engagement ring for Monica? I can’t figure this out! It’s so hard! Should I get her a (turning to each page) Tiffany cut or a Princess cut or a—ah-ah! Paper cut!","Chandler, Joey, Phoebe, Ross"
6,S06E23,Scene_03,"Scene: Central Perk, Phoebe and Rachel are sitting on the couch.",So how are things going with Paul?,"Phoebe, Rachel, Ross"
6,S06E23,Scene_04,"Scene: Joey and Rachel's, Paul and Rachel are getting ready to go out. Paul is entering from the bathroom.","Honey I made a reservation at China Garden, is that okay?",Rachel
6,S06E23,Scene_05,"Scene: A Jewelry Shop, Chandler and Phoebe are looking at engagement rings.",Nothin! This is the nine millionth ring store we’ve been too and I can’t find the perfect ring! (Goes over to another display counter and starts pointing at rings.) Ugly ring! Ugly ring! Ugly ring! (Notices that one of the jewelers is watching him.) It’s a beautiful selection. (The jeweler walks away slowly.),"Chandler, Phoebe"
6,S06E23,Scene_06,"Scene: Central Perk, Ross and Joey are there.","Hey, remember how Chandler and Phoebe blew us off yesterday?","Joey, Ross"
6,S06E23,Scene_07,"Scene: Monica, Chandler, and Phoebe's, Monica is there as Rachel enters.",Oh my God! Oh my God!!,"Monica, Rachel"
6,S06E23,Scene_08,"Scene: The Jewelry Store, Phoebe is busy trying on virtually everything in the store. She’s got earrings, rings, bracelets, and enough necklaces to put Mr. T to shame on.","Okay umm, I’d also like to try on the tiara. (The male jeweler hands it to her.) Oh yeah. Okay. (Puts it on.) (To the jeweler) What do you think, too much?",Phoebe
6,S06E23,Scene_09,"Scene: Joey and Rachel's, Paul is still crying as Chandler enters.",Rachel?,"Chandler, Joey"
6,S06E23,Scene_10,"Scene: The Jewelry Store, Chandler is entering with his credit card and Phoebe is holding out another ring for him.","Chandler, I found the perfect ring. (Holding it out for her.)","Chandler, Phoebe"
6,S06E23,Scene_11,"Scene: Central Perk, Ross is on the couch and Joey is entering.","Hey! So uh, was he excited about the tickets?","Joey, Ross"
6,S06E23,Scene_12,"Scene: Joey and Rachel's, Paul is writing something as Rachel enters.",Hi. I’m back.,Rachel
6,S06E23,Scene_13,"Scene: Rachel’s Bedroom, Paul and Rachel are recovering.",That was…so good. (Starts crying again.),
6,S06E23,Scene_14,"Scene: Monica, Chandler, and Phoebe's, Chandler is looking at the ring he bought and not liking it.",(entering from her room) Hey.,"Chandler, Phoebe"
6,S06E23,Scene_15,"Scene: A Restaurant, Chandler and Phoebe are entering. This is the place where the guy who bought Chandler’s ring is going to propose.",There he is! (Points.),"Chandler, Phoebe"
6,S06E23,Scene_16,"Scene: Joey and Rachel's, Joey and Ross are watching TV as Chandler enters.","Guys? (They ignore him.) I’ve got something important to tell ya. (Still nothing so he walks over and stands in front of the TV.) Guys? (They lean over to try and watch the TV, Chandler mimics them.) Guys?! (Pause) I’m gonna ask Monica to marry me.","Chandler, Joey, Rachel, Ross"
6,S06E23,Scene_17,"Scene: Joey and Rachel's, continued from earlier. Chandler is showing Rachel the ring.",Check out the ring.,"Chandler, Phoebe, Rachel, Ross"
6,S06E24,Scene_01,Unknown,"The One With The Proposal

Part I Written by: Shan",
6,S06E24,Scene_02,"Scene: Monica, Chandler, and Phoebe's, Chandler is showing Ross, Rachel, Joey, and Phoebe his engagement ring again.",God that is the most beautiful engagement ring ever!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
6,S06E24,Scene_03,"Scene: Central Perk, Monica, Chandler, Phoebe, and Joey are there as Rachel enters.",(entering) Hey!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
6,S06E24,Scene_04,"Scene: Monica, Chandler, and Phoebe's, Chandler is practicing proposing.","Will you marry me? Will you marry me? (Makes like a gun with his fingers.) Hey, you marry me! (He gives up as Joey, Rachel, Phoebe, and Ross slink in all excited.) What’s going on little elves?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
6,S06E24,Scene_05,"Scene: The Charity Event, they’re holding a silent auction, Rachel is looking at one of the items and Phoebe walks up and hands her a glass of wine.",Here.,"Joey, Phoebe, Rachel"
6,S06E24,Scene_06,"Scene: Elizabeth’s Dorm Room, Ross is walking up to her door and knocks on it. Suddenly the door opens and Elizabeth drags him into the room.",Shut the door! Shut the door!! (Runs over and closes the door.),Ross
6,S06E24,Scene_07,"Scene: The Charity Event, Mr. Thompson is announcing the winners of the silent auction.",Ugh! So close!,"Joey, Phoebe, Rachel"
6,S06E24,Scene_08,"Scene: A Restaurant, Monica and Chandler are sitting at a table. Monica is checking her makeup as Chandler suddenly has a horrifying thought and starts patting down his pockets until he finds what he’s looking for and sighs in relief.",What are you doing?,"Chandler, Monica"
6,S06E24,Scene_09,"Scene: The Charity Event, Rachel, Phoebe, and Joey are sitting at their table.",What were you thinking?!,"Joey, Phoebe, Rachel"
6,S06E24,Scene_10,"Scene: The Restaurant, Monica and Chandler’s and Richard and Lisa’s tables have been pushed together and they’re all eating and talking.","And so, we’re hiding in the bathroom.","Chandler, Monica"
6,S06E24,Scene_11,"Scene: Monica, Chandler, and Phoebe's, Monica and Chandler are returning to find Ross is there waiting for them.","Oh my God, you guys!! (He’s excited about what he thought happened.)","Chandler, Monica, Ross"
6,S06E24,Scene_12,"Scene: The Charity Event, Rachel and Phoebe are sitting at the table as Joey approaches.","Rach! Rachel! Okay, the next highest bidder is at table one.","Joey, Phoebe, Rachel"
6,S06E24,Scene_13,"Scene: Monica, Chandler, and Phoebe's, Monica is taking out the garbage as Phoebe and Joey enter. Phoebe gasps.","Oh my God, you’re back!","Chandler, Joey, Monica, Phoebe, Rachel"
6,S06E24,Scene_14,"Scene: Outside of Elizabeth’s dormitory, Ross is exiting after breaking up with her and we can hear his thoughts.",(in his head) Wow! I have never had such a healthy break-up! She was such a grown-up about it! She didn’t seem too immature for me! Did I just make a huge mistake?,Ross
6,S06E24,Scene_15,"Scene: Central Perk, Chandler is looking out the window and Joey is sitting on the couch.","Okay, okay, here she comes! (Sits on the couch next to him.) How do I look? Do I look like a guy who doesn’t want to get married?","Chandler, Joey, Monica"
6,S06E24,Scene_16,"Scene: Monica’s Restaurant’s kitchen, she’s cooking as a waitress sticks her head in.","Hey Monica, there’s a customer who wants to complement the chef, should I let him in?",Monica
6,S06E24,Scene_17,"Scene: Monica’s Restaurant, continued from earlier.",What uh—What did you—What?!,Monica
6,S06E24,Scene_18,"Scene: Central Perk, Rachel is bringing Phoebe some coffee.","Isn’t it incredible?! Monica and Chandler, gettin’ married.","Joey, Phoebe, Rachel"
6,S06E24,Scene_19,"Scene: A Pizza Joint, Chandler and Monica are eating lunch.","So that marriage stuff that you were saying yesterday, you don’t really believe that do you?","Chandler, Monica"
6,S06E24,Scene_20,"Scene: Central Perk, Phoebe and Rachel are still talking.",We’re gonna find love!,"Phoebe, Rachel"
6,S06E24,Scene_21,"Scene: Joey and Rachel's, Joey, still looking like Captain Stubing, is practicing his slipknots as Monica enters.",Hey Monica!,"Joey, Monica"
6,S06E24,Scene_22,"Scene: Ross's apartment, Ross is watching a show about the extinction of the dinosaurs.","When the Cretaceous period ended, the dinosaurs were gone.","Rachel, Ross"
6,S06E24,Scene_23,"Scene: Monica, Chandler, and Phoebe's, Chandler is entering to find Joey, still looking like Captain Stubing, on the phone.",Where the hell have you been?!,"Chandler, Joey"
6,S06E24,Scene_24,"Scene: Richard’s Apartment, he’s smoking a cigar and reading a book as there is a knock on the door. He gets up and opens the door to reveal…",Hi.,Monica
6,S06E24,Scene_25,"Scene: Central Perk, Phoebe is reading as Rachel enters.",Phoebe! You picked Joey and Ross?! You can not have two backups!,"Joey, Phoebe, Rachel, Ross"
6,S06E24,Scene_26,"Scene: Richard’s Apartment, Monica is looking around and notices an African mask hanging on the wall.","(to the mask) I missed you-you ugly, flat faced old freak!",Monica
6,S06E24,Scene_27,"Scene: Richard’s Apartment, time lapse. Richard is smoking as he hears a knock on the door. He quickly puts out his cigar and opens the door.",Chandler.,Chandler
6,S06E24,Scene_28,"Scene: The Hallway, Chandler is running up the stairs and towards his apartment, but Joey is taking out the garbage at the same time and stops him in the hall.",Dude!,"Chandler, Joey, Monica, Phoebe, Rachel"
6,S06E24,Scene_29,"Scene: Monica, Chandler, and Phoebe's, it’s just Monica and Chandler dancing to Wonderful Tonight on the Slowhand album by Eric Clapton. And you can buy that album from the CFSI, just click on the CDNow link.","[Scene: Monica, Chandler, and Phoebe's, it’s just ",
7,S07E01,Scene_01,Unknown,"The One With Monica’s Thunder

Teleplay by: David ",
7,S07E01,Scene_02,"Scene: Monica, Chandler, and Phoebe's, Chandler, Joey, Rachel, and Phoebe are standing around the table drinking champagne as Ross enters.","Hey, what’s going on?","Chandler, Joey, Monica, Phoebe, Ross"
7,S07E01,Scene_03,"Scene: Monica, Chandler, and Phoebe's, continued from earlier, everyone is now in the living room drinking champagne.","Okay! Wait-wait-wait! Shhh! (Bangs on her class with a spoon to make a toast.) Okay, umm, I just wanna say that…I love you guys so-so much and-and thank you for being here on my special night. (Chandler clears his throat.) Our special night. I mean it just wouldn’t be my—our-our night, if you all weren’t here to celebrate with me—us—Damnit!","Chandler, Joey, Monica, Phoebe, Rachel"
7,S07E01,Scene_04,"Scene: Monica and Chandler’s bedroom, they’re getting ready.",(looking at her hand) Y’know what shoes would look great with this ring? Diamond shoes! (Sees Chandler sitting on the bed.) You’re not getting dressed. (Chandler quietly folds over the comforter on the bed making a spot for her.),"Chandler, Monica"
7,S07E01,Scene_05,"Scene: Monica, Chandler, and Phoebe's, time lapse, Chandler is fully dressed and slowly walking out of the bedroom with a distressed look on his face.","(chasing after him) Chandler! It happens to lots of guys! You-you-you were probably tired, you had a lot of champagne, don’t worry about it!","Chandler, Monica, Phoebe"
7,S07E01,Scene_06,"Scene: Joey and Rachel's, Chandler is looking at the foosball table.","Sure, you guys don’t have this problem, you’re made of wood. (Rachel comes out of the bathroom) Hey!","Chandler, Rachel, Ross"
7,S07E01,Scene_07,"Scene: Joey and Rachel's, Chandler is playing Playstation, Crash Team Racing to be exact (he’s in last on Hot Air Skyway to be more exact) as Joey enters from his room desperately trying to look like a 19-year-old. He’s got the wool cap, he’s got the cut-off Knicks jersey over the faded T-shirt, and he’s got the whole pants-around-the-knees-showing-off-the-boxers thing that rich, white, suburban kids have adopted in a desperate and extremely futile attempt to try to look like they’re from the inner-city.",‘Sup? ‘Sup dude?,"Chandler, Joey"
7,S07E01,Scene_08,"Scene: Monica, Chandler, and Phoebe's, Monica is in the living room and Phoebe is in her room.",Phoebe! Come on! Let’s go! (Knocks on her door.) Come on! (Phoebe enters with guitar and not ready to go.) Why aren’t you dressed yet?!,"Monica, Phoebe"
7,S07E01,Scene_09,"Scene: Monica, Chandler, and Phoebe's, continued from before the commercial break. Monica is walking into the apartment followed by Ross and Rachel.","Okay, Monica. Mon, uh what-what you just saw…","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
7,S07E01,Scene_10,"Scene: Rachel’s bedroom, she’s pacing as Ross knocks on her door and opens it a little to stick his hands in.",Guess who? (Enters fully.),"Rachel, Ross"
7,S07E01,Scene_11,"Scene: Monica and Chandler’s bedroom, they are both getting undressed.","I can’t believe her, y’know it’s just—it’s so typical.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
7,S07E01,Scene_12,"Scene: Monica, Chandler, and Phoebe's, Phoebe is singing outside Monica and Chandler’s door.",(singing),"Chandler, Phoebe"
7,S07E02,Scene_01,Unknown,"The One With Rachel’s Book

Written by: Andrew Rei",
7,S07E02,Scene_02,"Scene: Monica, Chandler, and Phoebe's, everyone is there having breakfast and Joey enters carrying a loaf of bread.",Hey!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
7,S07E02,Scene_03,"Scene: A Classroom, Ross is giving a lecture.",And that should conclusively prove that I had the idea for Jurassic Park first! Now let’s take a look at… (Phoebe rushes in.),"Phoebe, Ross"
7,S07E02,Scene_04,"Scene: Monica, Chandler, and Phoebe's, Rachel and Monica are pretty much telling Chandler what the wedding plans are.","All right, so I haven’t cleared the budget with my parents yet, but tell me how this is for music.","Chandler, Joey, Monica, Rachel"
7,S07E02,Scene_05,"Scene: Ross’s apartment, Phoebe has moved in and has a massage client on her table she’s set up in the living room. Ross enters and is shocked to see a naked man lying on the table.","Uh, Phoebe…","Phoebe, Ross"
7,S07E02,Scene_06,"Scene: Joey and Rachel's, Joey is sweeping up as Rachel enters.","Hey Joey, what ‘cha doing?","Joey, Rachel"
7,S07E02,Scene_07,"Scene: Ross's apartment, Ross is coming out of the living room carrying his salad and a puzzle—beer! Cold beer. And he decides to fold up Phoebe’s massage table, but being Ross has trouble with it as there is a knock on the door. He sets the table back up and opens the door to reveal a beautiful woman.",Hello.,Ross
7,S07E02,Scene_08,"Scene: A Restaurant, Monica and Chandler are having dinner with her parents.","Oh yeah, I should probably call them.","Chandler, Monica"
7,S07E02,Scene_09,"Scene: A Restaurant, scene continued from before the break.",I don’t believe you spent my wedding fund on the beach house!,"Chandler, Monica"
7,S07E02,Scene_10,"Scene: Ross's apartment, his massage client is on the table and Ross is reluctantly starting his massage. He spreads some lotion in his hands, and doesn’t like it.","Okay! Now, I’m going to touch you. (He does so, very gingerly.) Ohh, that’s soft. (He starts poking him and notices his salad spoons and starts to massage him with those.)",Ross
7,S07E02,Scene_11,"Scene: Monica, Chandler, and Phoebe's, Monica and Chandler are returning from dinner, Rachel is already there.",I can’t believe this. Do you think that your parents could help pay for it?,"Chandler, Monica, Phoebe, Rachel"
7,S07E02,Scene_12,"Scene: Central Perk, Joey and Ross are there as Rachel enters and sees Joey sitting there.",Hey Rach.,"Joey, Phoebe, Rachel, Ross"
7,S07E02,Scene_13,"Scene: Monica, Chandler, and Phoebe's, Chandler is looking at the wedding book as Monica enters.",Hey.,"Chandler, Monica"
7,S07E02,Scene_14,"Scene: Joey and Rachel's, Rachel is balancing her checkbook as Joey enters from his room wearing a hockey helmet, gloves, and shin guards.","Hello, Zelda.","Joey, Rachel"
7,S07E03,Scene_01,Unknown,"The One With Phoebe’s Cookies

Written by: Sherry ",
7,S07E03,Scene_02,"Scene: Central Perk, Rachel, Phoebe, Joey, Ross, and Monica are all there as Chandler enters wearing glasses.","Hey, you guys!","Chandler, Joey, Monica, Rachel, Ross"
7,S07E03,Scene_03,"Scene: Monica, Chandler, and Phoebe's, Rachel, Phoebe, Chandler, and Monica are making some sandwiches.",So what do you guys want for an engagement present?,"Chandler, Joey, Monica, Phoebe, Rachel"
7,S07E03,Scene_04,"Scene: Central Perk, Chandler and Monica are there. He takes off his glasses and starts chewing on the ear piece.",Do you know what I was thinkin’?,"Chandler, Monica, Phoebe, Ross"
7,S07E03,Scene_05,"Scene: The Mr. Bowmont (Joey’s boat), she’s shown to be in one of the waterways around New York, but in reality she’s in a sound stage on the Warner Bros. lot and we see New York from the water in some rather poor green screen shots. Rachel and Joey are on board.",(drinking a beer) Look at this clown! Just because he’s got a bigger boat he thinks he can take up the whole river. (Yelling) Get out of the way jackass! (To Rachel) Who names his boat Coast Guard anyway?,"Joey, Rachel"
7,S07E03,Scene_06,"Scene: Monica, Chandler, and Phoebe's, Monica and Phoebe are trying to determine the cookie recipe by eating small pieces.","All right, I definitely taste nutmeg.","Chandler, Joey, Monica, Phoebe, Ross"
7,S07E03,Scene_07,"Scene: Monica, Chandler, and Phoebe's, Chandler is finished telling everyone what happened.",Oh my God Chandler! I can’t believe it!,"Chandler, Monica, Phoebe, Ross"
7,S07E03,Scene_08,"Scene: Central Perk, Chandler, Ross, and Rachel are there.","(getting up) All right, I’m off to see your dad.","Chandler, Joey, Rachel, Ross"
7,S07E03,Scene_09,"Scene: Monica, Chandler, and Phoebe's, Monica is trying out different cookie recipes. Ross and Phoebe are the tasting group.","Okay, here’s batch 22. Ohh, maybe these’ll taste a little like your grandmother’s. This has a little bit of orange peel, but no nutmeg.","Monica, Phoebe, Ross"
7,S07E03,Scene_10,"Scene: The Mr. Bowmont, its Joey’s second lesson with Rachel as the resident sailing expert.","Okay Joey honey, you’re doing really good! All right, now I’m just gonna need you to step to the port side. (Joey pauses as he tries to remember which side is the port side.) Remember? Remember how we talked about the port side?","Joey, Rachel"
7,S07E03,Scene_11,"Scene: Monica, Chandler, and Phoebe's, the cookie trying period has pasted. Monica, Phoebe, and Ross are reflecting on the day’s events.","Y’know, I bet it would actually make my grandmother very happy to know that we’re trying to figure out her recipe. I bet she’s l-l-lookin’ up at us and smiling right now.","Monica, Phoebe, Ross"
7,S07E03,Scene_12,"Scene: The Gym, Chandler and Mr. Geller are heading for the whirlpool room.","So you understand, I’d feel a lot more comfortable if you didn’t tell people what happened. Y’know, I’m a little…I’m a little embarrassed about it.",Chandler
7,S07E03,Scene_13,"Scene: The Mr. Bowmont, is tied up alongside the pier; Joey and Rachel are relaxing.","Well Joey, I hate to admit it, your way of sailing is a lot more fun.","Joey, Rachel"
7,S07E04,Scene_01,Unknown,"The One With Rachel’s Assistant

Written by: Brian",
7,S07E04,Scene_02,"Scene: Monica, Chandler, and Phoebe's, everyone is there and they are finishing watching the first episode of Mac and C.H.E.E.S.E. Joey is of course Mac.","(on TV) Well, if we learned one thing today C.H.E.E.S.E. is that cheerleaders and high explosives don’t mix. (Cut to Joey laughing while Rachel, Chandler, and Monica aren’t amused.)","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
7,S07E04,Scene_03,"Scene: Central Perk, Phoebe and Monica are reading on the couch.","Phoebe, do you think that your favorite animal says much about you?","Joey, Monica, Phoebe, Rachel"
7,S07E04,Scene_04,"Scene: Rachel’s New Office, she’s interviewing a potential new assistant, Hilda.",(reading the resume) And you were at this job for four years?,Rachel
7,S07E04,Scene_05,"Scene: Central Perk, Chandler is sitting on the couch when some unknown guy comes in and sits in their easy chair.",No-no-no-no. (Waves him away as Monica and Phoebe enter whispering to each other.) Hey! (Monica shushes him.),"Chandler, Monica, Phoebe"
7,S07E04,Scene_06,"Scene: Monica, Chandler, and Phoebe's, Chandler, Rachel, and Phoebe are there.","Chandler, you have an assistant right?","Chandler, Phoebe, Rachel"
7,S07E04,Scene_07,"Scene: The Days of Our Lives producer’s office, Joey is entering to find Terry there.",Hey-hey-hey Joey!,Joey
7,S07E04,Scene_08,"Scene: Rachel’s office, she’s there as Tag knocks on the door and enters carrying a plant.",Hi! Tag. What are you doing here?,Rachel
7,S07E04,Scene_09,"Scene: Monica, Chandler, and Phoebe's, Monica is setting the table for dinner as Chandler enters.",Hey.,"Chandler, Monica, Ross"
7,S07E04,Scene_10,"Scene: Joey and Rachel's, Phoebe is giving Joey a massage as Rachel enters.",Hi!,"Joey, Phoebe, Rachel"
7,S07E04,Scene_11,"Scene: Monica, Chandler, and Phoebe's, Chandler, Monica, and Ross are still giving away all of their secrets.","You wanna tell secrets?! Okay! Okay! In college, Ross used to wear leg warmers!","Chandler, Monica, Ross"
7,S07E04,Scene_12,"Scene: Joey and Rachel's, Joey is still bumming about cancellation of Mac and C.H.E.E.S.E.","How could this happen to me?! Yesterday I had two TV shows! Today, I got nothin’!","Joey, Phoebe, Rachel"
7,S07E04,Scene_13,"Scene: Rachel’s Outer Office, Tag is sitting at his desk as Rachel walks up. She stops and watches him pick up the phone.",Rachel Green’s office. (Hangs up.),"Phoebe, Rachel"
7,S07E04,Scene_14,"Scene: Terry’s office, Joey has come to beg for a second chance.",Hey! Terry.,Joey
7,S07E04,Scene_15,"Scene: Central Perk, Chandler, Monica, and Ross are sitting there and not talking to each other.","Y’know, in my defense, umm there was no glitter on the macaroni and very little glue.","Chandler, Monica, Ross"
7,S07E04,Scene_16,"Scene: Rachel’s office, she’s looking at a picture of Tag when he knocks and enters.",(noticing him) Hi! (Puts the pictures away.),Rachel
7,S07E05,Scene_01,Unknown,"The One With The Engagement Picture

Teleplay by: ",
7,S07E05,Scene_02,"Scene: Monica, Chandler, and Phoebe's, Monica and Phoebe are going through a bunch of pictures as Chandler enters.",Hey.,"Chandler, Monica, Phoebe"
7,S07E05,Scene_03,"Scene: Central Perk, Rachel is siting on the couch as Ross and Chandler enter after playing basketball.","(To Chandler) Dude, that reverse lay-up! Oh…","Chandler, Phoebe, Rachel, Ross"
7,S07E05,Scene_04,"Scene: Rachel’s Outer Office, she’s returning from lunch to see Tag not doing his sit-ups.","Oh, no sit-ups today Tag?",Rachel
7,S07E05,Scene_05,"Scene: A Portrait Studio, Chandler and Monica are trying to take their engagement picture. Monica has a beautiful smile, while Chandler isn’t.",Okay. (Does The Face.),"Chandler, Monica"
7,S07E05,Scene_06,"Scene: Rachel’s Office, Joey is knocking on the door holding a hand over a spot on his shirt.",Hi Joey! What are you doing here?,"Joey, Rachel"
7,S07E05,Scene_07,"Scene: A Portrait Studio, Chandler and Monica are still trying to get the picture taken.","I know. Let’s try a look…of far off…wonderment. Okay, we’ll-we’ll gaze into our future and we’ll think about our marriage and the days to come. (Chandler is still not getting it.) Chandler! What is the matter with your face?! I mean this picture is supposed to say ""Geller and Bing to be married,"" not ""Local woman saves drowning moron!"" (The photographer laughs.) Hey! Don’t laugh at him! He’s my drowning moron!","Chandler, Monica"
7,S07E05,Scene_08,"Scene: Central Perk, Chandler, Monica, and Ross are going over the picture proofs.","I like this one. (Points to it.) It seems to say, ""I love you and that’s why I have to kill you.""","Chandler, Monica, Phoebe, Ross"
7,S07E05,Scene_09,"Scene: Ross's apartment, Ross is dancing around his living room as Phoebe enters, catching and startling him.",Hi Ginger.,"Phoebe, Ross"
7,S07E05,Scene_10,"Scene: Rachel’s Office, Tag is arriving as Rachel is standing there.",Good morning.,Rachel
7,S07E05,Scene_11,"Scene: Joey and Rachel's, Joey is teaching Chandler how to smile. Chandler is smiling.","See? That’s a great smile! Easy. Natural. Now, pretend I have a camera. (Chandler immediately does The Face.) You’re changing it!","Chandler, Joey, Rachel"
7,S07E05,Scene_12,"Scene: Central Perk, Joey is there as Tag enters carrying a bag.","Hey Joey, you wanted to talk to me?",Joey
7,S07E05,Scene_13,"Scene: The Portrait Studio, Monica is waiting for Chandler to make another attempt at taking a good picture.",(seeing him approach) Hey! There you are!,"Chandler, Monica"
7,S07E05,Scene_14,"Scene: Central Perk, Ross and Phoebe are there.",Hi.,"Phoebe, Ross"
7,S07E05,Scene_15,"Scene: Rachel’s Office, Tag is entering.",Good morning Rachel.,Rachel
7,S07E05,Scene_16,"Scene: Central Perk, Ross and Phoebe are there again, only now they’re not talking to each other. Phoebe is loudly stirring her coffee.",My God!,"Phoebe, Ross"
7,S07E05,Scene_17,"Scene: Central Perk, Phoebe, Chandler, and Joey are there as Monica enters with the local paper that has the engagement picture in it.",Hey guys check it out! My mom sent me the paper!,"Chandler, Joey, Monica, Phoebe"
7,S07E06,Scene_01,Unknown,"The One With The Nap Partners

Written by: Brian B",
7,S07E06,Scene_02,"Scene: A Restaurant, Phoebe, Rachel, and Monica are having brunch.","Okay, the reason why I asked you guys out to brunch today is because I have been doing some thinking about who should be my maid of honor.","Monica, Phoebe, Rachel"
7,S07E06,Scene_03,"Scene: Ross's apartment, Chandler, Joey, and Ross are finishing watching Die Hard on video.",Die Hard still great!,"Chandler, Joey, Ross"
7,S07E06,Scene_04,"Scene: Central Perk, Phoebe is bringing Rachel some coffee.",Hey Rachel?,"Phoebe, Rachel"
7,S07E06,Scene_05,"Scene: Ross's apartment, Die Hard has ended, only I don’t think Joey and Ross know that yet. As you see, they are both asleep. And they’re on the same couch. Which means they’re sleeping together. Not like Joey is at one end and Ross is on the other, they both happen to be lying down and sleeping together. Well, there hasn’t been any clothes removed so not that kind of sleeping together. Not that there’s anything wrong with that. That is unless you’re a Republican in which that kind of thing will bring about the downfall of Western society, especially if they should happen to want to get married. Anyway, let me recap. No, there is too much, let me sum up. Ross and Joey are taking a nap together on top of each other and both wake-up at the same time, realize what they just did, scream, and jump up.",What happened?!!,"Joey, Ross"
7,S07E06,Scene_06,"Scene: Monica, Chandler, and Phoebe's, Monica has just gotten back from brunch and is telling Chandler about it.","Yeah hey, a weird thing happened today whey I was at brunch. This woman overheard that I was marrying you and-and then she…she wished me good luck.","Chandler, Monica"
7,S07E06,Scene_07,"Scene: Joey and Rachel's, Joey is entering, Rachel and Phoebe are already there.",Hey! What’s going on?,"Joey, Phoebe, Rachel, Ross"
7,S07E06,Scene_08,"Scene: Monica, Chandler, and Phoebe's, Monica is approaching the bathroom door behind which Chandler is using the facility.",Chandler! (Knocks on the door.) Chandler! I just figured out who you are!,"Chandler, Monica"
7,S07E06,Scene_09,"Scene: Joey and Rachel's, Joey and Ross are laying out the ground rules for the maid of honor auditions to Rachel and Phoebe.","Okay, all right, this is how it’s going to work. We’re gonna give you hypothetical maid of honor situations and you will be scored on a scale of 1 to 10, 1 being the highest.","Joey, Phoebe, Rachel, Ross"
7,S07E06,Scene_10,"Scene: A random apartment building, Chandler and Monica are knocking on the door of the woman from the beginning.","(she opens the door) Julie hi! Chandler Bing, I, I guess you remember me.","Chandler, Monica"
7,S07E06,Scene_11,"Scene: Central Perk, Joey and Ross are giving Phoebe and Rachel the results of their election. Somewhat faster than Florida I might add.","All right, well first of all I would like to say that you both performed very well. Okay? You should be proud of yourselves. And-and I would also like to say that in this competition there are no losers. Well, except for Rachel—Damnit!","Joey, Phoebe, Rachel, Ross"
7,S07E06,Scene_12,"Scene: Monica, Chandler, and Phoebe's, Chandler and Monica have returned from Julie’s.",As bad as that went I actually enjoyed myself. I think that I’m going to apologize for all of the stupid things I do.,"Chandler, Monica"
7,S07E06,Scene_13,"Scene: Central Perk, Phoebe is there as Rachel enters carrying a shopping bag.",Hi Pheebs.,"Monica, Phoebe, Rachel"
7,S07E06,Scene_14,"Scene: Joey and Rachel's, Joey and Ross are napping together again and both wake up at the same time.",Great nap.,"Joey, Ross"
7,S07E07,Scene_01,Unknown,"The One With Ross’s Book

Written by: Scott Silver",
7,S07E07,Scene_02,"Scene: Joey and Rachel's, Joey is eating breakfast as Rachel enters having just woken up.",Morning!,"Joey, Rachel"
7,S07E07,Scene_03,"Scene: N.Y.U’s University Library, Ross is entering with Chandler.",…Come on! Why are we here?!,"Chandler, Ross"
7,S07E07,Scene_04,"Scene: Monica’s Restaurant Kitchen, Monica is cooking as a waitress enters carrying a plate of food that has been sent back.",She sent the chicken back again?!,"Chandler, Monica"
7,S07E07,Scene_05,"Scene: Joey and Rachel's, Joey is coming back from work to find Phoebe, Rachel, and someone else with her back turned is there.",Hey! What’s up?,"Joey, Phoebe, Rachel"
7,S07E07,Scene_06,"Scene: Central Perk, Rachel and Joey are there as Ross enters.",People are doing it in front of my book!,"Joey, Phoebe, Rachel, Ross"
7,S07E07,Scene_07,"Scene: The Library, Ross enters and heads to the desk to talk to the male librarian on duty.","Excuse me. Hi, I’m a professor here. Do you know the Paleontology section, fifth floor, stack 437?",Ross
7,S07E07,Scene_08,"Scene: Joey and Rachel's, Rachel and Phoebe are doing dishes as Joey enters.",Hey.,"Joey, Phoebe, Rachel"
7,S07E07,Scene_09,"Scene: A Restaurant, Monica and Chandler are on their date with Janice and Clark, however Clark is a no show and Janice is crying the Mississippi River about it.",Oh. Oh I just cannot believe Clark stood me up!,"Chandler, Monica"
7,S07E07,Scene_10,"Scene: Central Perk, Joey is entering and arguing baseball with Erin. Phoebe and Rachel are already there.",How can you say that?! The Mets have no closer!,"Joey, Phoebe, Rachel"
7,S07E07,Scene_11,"Scene: The library’s Paleontology section, Ross is patrolling as a couple walks up.",Yes? Yes?! How can I help you?,Ross
7,S07E07,Scene_12,"Scene: Joey and Rachel's, Phoebe and Rachel are watching TV as Joey enters.",Hey!,"Joey, Phoebe, Rachel"
7,S07E07,Scene_13,"Scene: Monica, Chandler, and Phoebe's, Chandler and Monica are sitting at the kitchen table and are still trying to decide what to do about Janice.",What are we gonna do?,"Chandler, Monica"
7,S07E07,Scene_14,"Scene: The library’s Paleontology section, Ross is on patrol and stops a security guard through the stack of books.","(to the guard) Don’t sweat it, I’ve got this section covered. Yeah, in fact I’ve got this little baby (Turns on a mini-flashlight) to shine in people’s eye—(The guard walks away)—Okay, see you later.","Chandler, Ross"
7,S07E08,Scene_01,Unknown,"The One Where Chandler Doesn’t Like Dogs

Written ",
7,S07E08,Scene_02,"Scene: Monica, Chandler, and Phoebe's, Monica is in the kitchen, Joey, Rachel, and Phoebe are sitting around the table writing one notepads while Chandler is looking over their shoulders.",(entering) Hey everybody! Happy Thanksgiving!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
7,S07E08,Scene_03,"Scene: Monica, Chandler, and Phoebe's. Ross is sitting in the couch doing Chandler's game. Chandler is sitting in his barca-lounger. The girls are in the kitchen.",Hey! How is New England not a state? Huh? They have a sports-team!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
7,S07E08,Scene_04,"Scene: Ross' apartment, Monica and Chandler enter.",Ross’s apartment is nice! How come we don't hang out here more often?,"Chandler, Monica"
7,S07E08,Scene_05,"Scene: Monica, Chandler, and Phoebe's, Ross is still doing his list. Rachel and Joey are feeding the dog as the phone rings.",(answering the phone) Hi Geller-Bing residence. How can I help?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
7,S07E08,Scene_06,"Scene: The Balcony, continued from earlier.",What did Joey say? I like you back?,Rachel
7,S07E08,Scene_07,"Scene: Ross' apartment, Monica and Phoebe sitting on the floor next to Clunkers basket.","Okay Phoebe, we should probably go back now.","Monica, Phoebe"
7,S07E08,Scene_08,"Scene: Monica, Chandler, and Phoebe's. Ross lays a lot off small papers, shaped like the U.S. states onto the floor making a map with the states. Phoebe enters",Where's Chandler?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
7,S07E08,Scene_09,"Scene: Monica, Chandler, and Phoebe's, later that night, there is someone knocking on the door and Chandler stumbles out into the living room, turns on the light, looks through the peephole, and opens the door.",Delaware! (Starting to cry.) Delaware!,"Chandler, Ross"
7,S07E09,Scene_01,Unknown,"The One With All The Candy

Written by: Wil Calhou",
7,S07E09,Scene_02,"Scene: Central Park, Ross is teaching Ben how to ride a bike. Chandler, Monica, and Phoebe are they also.",(on the bike) I’m ready!,"Chandler, Monica, Phoebe, Ross"
7,S07E09,Scene_03,"Scene: Monica, Chandler, and Phoebe's, Monica is cooking, Joey is eating, and Chandler is entering from the bedroom.",Hey! What are you guys doing?,"Chandler, Joey, Monica, Rachel"
7,S07E09,Scene_04,"Scene: Rachel’s Office, she’s at her desk while the mailman delivers her mail and calls Tag in.","Hi. Tag, I have a conference call today is that correct?",Rachel
7,S07E09,Scene_05,"Scene: The Hallway, Monica and Chandler are returning and Monica finds her basket is empty.","The basket is totally empty! My God, the neighbors ate all the candy!","Chandler, Joey, Monica, Phoebe, Ross"
7,S07E09,Scene_06,"Scene: Monica, Chandler, and Phoebe's, the middle of the night, there is someone knocking on the door and Monica and Chandler get up to answer it.",(turning a light on) Who is that?!,"Chandler, Monica"
7,S07E09,Scene_07,"Scene: Rachel’s Office, she’s slinking out to where Tag works and checks to make sure no one is coming.",(hugging him) So did you read your evaluation yet?,Rachel
7,S07E09,Scene_08,"Scene: Central Perk, Joey, Monica, Ross, and Chandler are watching Phoebe polish the daisies on her bike outside.","Ross! That is so sweet of you to get Phoebe that bike! When I heard the story, I almost cried.","Chandler, Joey, Monica, Phoebe, Ross"
7,S07E09,Scene_09,"Scene: Monica, Chandler, and Phoebe's, Monica is making candy while Chandler and Rachel are taste testing and Joey is on the couch doodling.","See, this is why I told you never get involved with your assistant! And here is no such thing as keeping secrets when it comes to affairs. (To Chandler) Did you hear that Chandler? No such thing!","Chandler, Joey, Monica, Rachel"
7,S07E09,Scene_10,"Scene: Central Park, Ross is teaching Phoebe how to ride her bike.","Okay, now just remember everything I taught you and you’ll be fine. Okay? Here we go. Ready…Set…","Phoebe, Ross"
7,S07E09,Scene_11,"Scene: Monica, Chandler, and Phoebe's, Monica is making candy like mad as Ross enters.","Hey, there’s uh, some people outside, askin’ about candy.","Monica, Phoebe, Ross"
7,S07E09,Scene_12,"Scene: Rachel’s office, Tag and her are planning how to get the review back.","Okay, I think we can get the evaluation back before they see it, but we’re gonna have to get into Mr. Zelner’s office. Now, he doesn’t get in until 10, so he’s no problem, but his assistant, Betty, she comes in early to eat her breakfast at her desk.",Rachel
7,S07E09,Scene_13,"Scene: The Hallway, Chandler is returning from work to see the hallway jammed full of people waiting outside their door.",(asking a man leaning against the wall) What is going on?,"Chandler, Joey, Monica"
7,S07E09,Scene_14,"Scene: Central Park, Phoebe is now riding her bike with ease and stops in front of Ross. They both giggle.",I can’t believe it! I did it! I rode a bike! I never thought I’d be able to do that! Thank you Ross.,"Phoebe, Ross"
7,S07E10,Scene_01,Unknown,"The One With the Holiday Armadillo

Written by: Gr",
7,S07E10,Scene_02,"Scene: Monica, Chandler, and Phoebe's, Chandler is on the phone, Rachel and Monica are sitting in the kitchen.",Buh-bye. (Hangs up the phone) I just got us reservations at Michelle’s and tickets to the Musicman to celebrate our first holiday season as a betroughed couple.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
7,S07E10,Scene_03,"Scene: Central Perk, Chandler is getting a cup of coffee and sits down next to Monica.","Hey, you know what I was thinking? When we get married, are you gonna change your last name to Bing?","Chandler, Monica, Phoebe"
7,S07E10,Scene_04,"Scene: Joey and Rachel’s, Joey is sitting behind a red drum set.",(entering) Hey!,"Joey, Rachel"
7,S07E10,Scene_05,"Scene: Michelle's, Chandler and Monica enter.","(to the Maitre d') Hi, could we get two burritos to go, please? (Laughs.)","Chandler, Monica"
7,S07E10,Scene_06,"Scene: Ross's apartment, Ross is whirling Ben around.","Wooooooo, hehehe. Hey, ahh, you don't feel like you're gonna throw up, do ya?",Ross
7,S07E10,Scene_07,"Scene: Michelle's, Chandler and Monica are discussing how to bribe the Maitre d'.","It's easy! Just keep it casual! Give him a kind word, shake his hand and give him the money!","Chandler, Monica"
7,S07E10,Scene_08,"Scene: The Hallway, Phoebe comes up the stairs and hears drumming coming from Joey and Rachel's, so she enters smiling and then sees that Rachel, not Joey, is the one playing.",(stopping at Phoebe’s entrance) Ha!,"Joey, Phoebe, Rachel"
7,S07E10,Scene_09,"Scene: Central Perk, Gunther is serving Chandler and Monica coffee.",Here you go.,"Chandler, Joey, Monica, Phoebe"
7,S07E10,Scene_10,"Scene: Joey and Rachel's, Joey is sitting behind the drums wearing safety goggles, hitting them with his sticks as Rachel watches.","Joey, y’know that you could just not throw the sticks up in the air.","Joey, Phoebe, Rachel"
7,S07E10,Scene_11,"Scene: Halloween Adventure, a costume shop, there is a salesman behind the counter, Ross enters.",Hey!,Ross
7,S07E10,Scene_12,"Scene: Monica, Chandler, and Phoebe's, Monica has just opened the door for Ross who is costumed as an Armadillo. Ben is standing next to her.",I'm the holiday armadillo! I'm a friend of Santa's and he sent me here to wish you (Points to Ben) a Merry Christmas!,"Chandler, Joey, Monica, Ross"
7,S07E10,Scene_13,"Scene: Phoebe and Rachel's, they are entering to check out the newly refurbished apartment.",Oh wow! Look at this place!,"Phoebe, Rachel"
7,S07E10,Scene_14,"Scene: Monica, Chandler, and Phoebe's, Santa (Chandler), Superman (Joey), Ben, and Monica are listening to the Holiday Armadillo (Ross) finish telling the story of Hanukkah.","…and the miracle was that that little bit of oil that should’ve just lasted just one day, burned for…","Chandler, Phoebe, Rachel, Ross"
7,S07E10,Scene_15,"Scene: Joey and Rachel's, Rachel is closing the door on the tarantula cage.",I got it!,"Joey, Rachel"
7,S07E11,Scene_01,Unknown,"The One With All The Cheesecakes

Written by: Shan",
7,S07E11,Scene_02,"Scene: Chandler and Monica’s, Chandler is sitting at the kitchen table eating cheesecake. The box it came in is also on the table.",Ohh. Mmm.,"Chandler, Rachel"
7,S07E11,Scene_03,"Scene: Central Perk, everyone except Rachel is there as Joey gets up and starts putting on his coat.","All right, I should get going, big day a work. Y’know I’m in a coma? Today, they do this test on me and it turns out I’m not brain dead.","Chandler, Joey, Monica, Phoebe, Ross"
7,S07E11,Scene_04,"Scene: Joey and Rachel's, Monica, Chandler, Rachel, and Ross are playing Monopoly as Phoebe enters angrily.",Joseph Francis Tribbiani are you home yet?!!,"Joey, Phoebe, Rachel, Ross"
7,S07E11,Scene_05,"Scene: Monica and Chandler's, Rachel enters to find Chandler staring at another cheesecake box.",Hi!,"Chandler, Rachel"
7,S07E11,Scene_06,"Scene: Central Perk, Monica and Joey are there. Joey is reading a newspaper.",Awww! Mel Torme died.,"Joey, Monica, Ross"
7,S07E11,Scene_07,"Scene: The Lobby of Chandler and Rachel’s building, Chandler and Rachel are returning from lunch.","Well, thank you for lunch.","Chandler, Rachel"
7,S07E11,Scene_08,"Scene: Central Perk, Monica and Phoebe are entering. As Phoebe is sitting down, she recognizes someone sitting at the counter.",(gasps) (whispering) Oh my God! That’s David!,"Monica, Phoebe"
7,S07E11,Scene_09,"Scene: Joey and Rachel's, Rachel and Chandler are eating the cheesecake right out of the box.",(taking a bite) Oh my God! That is so good!,"Chandler, Joey, Rachel"
7,S07E11,Scene_10,"Scene: Cousin Frannie’s Wedding Reception, Monica and Ross are entering and finding their table.","Oh here, I think this is us. (Reading the name cards.) Yeah.","Monica, Ross"
7,S07E11,Scene_11,"Scene: Iridium Restaurant, Phoebe and Joey are looking at the menus as the waiter comes to take their order.",Hey!,"Joey, Phoebe"
7,S07E11,Scene_12,"Scene: Outside Central Perk, Phoebe is running up to meet David.",Hey!,Phoebe
7,S07E11,Scene_13,"Scene: Joey and Rachel's, Rachel is eating the cheesecake and Chandler enters and catches her in the act.",Are you eating the cheesecake without me?!,"Chandler, Rachel"
7,S07E11,Scene_14,"Scene: Cousin Frannie’s Wedding Reception, Monica and Ross are sitting at the table, alone as a woman approaches.","Oh, hey Aunt Millie.","Monica, Ross"
7,S07E11,Scene_15,"Scene: Outside Central Perk, David has a cab waiting to take him to the airport and he’s saying goodbye to Phoebe.","Oh, I hate this but I-I-I have to go. I-I can’t miss my flight.","Joey, Phoebe"
7,S07E11,Scene_16,"Scene: The Hallway, Chandler and Rachel are on their knees with forks trying to salvage what they can of the cheesecake off of the floor.",Oh! Yay! Look! There’s a piece that doesn’t have floor on it!,"Chandler, Joey, Rachel"
7,S07E11,Scene_17,"Scene: Cousin Frannie’s Wedding Reception, Ross and Monica are at the door and about to leave.",Oh wait I forgot my wrap.,"Monica, Ross"
7,S07E12,Scene_01,Unknown,"The One Where They’re Up All Night

Written by: Za",
7,S07E12,Scene_02,"Scene: The Building’s Roof, the entire gang plus Tag are there to look for a comet. They’re looking for a comet on a roof of a New York apartment building. Yeah, that’s realistic. You might as well look for the moon on a bright sunny day.","(looking up) Ross, when’s this comet thing start?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
7,S07E12,Scene_03,"Scene: The Roof, continued from earlier.","Okay, we’ve been out here for two hours and we haven’t seen any stupid comets. Can we go now? I mean, Chandler’s getting chilly. (She walks over to where Chandler is bundled up in a big coat and shivering.)","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
7,S07E12,Scene_04,"Scene: Monica and Chandler’s bedroom, Monica is sleeping and Chandler’s sitting in bed, wide awake.",(whispering) Monica!,"Chandler, Monica"
7,S07E12,Scene_05,"Scene: Phoebe's apartment, there is a beeping noise coming from the living room and Phoebe sleepily goes to investigate.","(crossing her fingers and closing her eyes) Please don’t be a space ship. Please don’t be a space ship. (She turns on the light and looks around and finds that it’s the smoke detector that’s beeping.) Oh thank God! (She moves a chair over and starts to investigate how to make the beeping turn off, in frustration she yanks the thing off of the wall. She sets it down and heads for bed, just as she gets there it beeps again. She opens the cover and removes the battery, but it still beeps.) How could you be beeping?! I just disconnected you! I took out your battery! How can…",Phoebe
7,S07E12,Scene_06,"Scene: The Roof, Ross and Joey are banging on the door.",Rachel!! Monica!!,"Joey, Ross"
7,S07E12,Scene_07,"Scene: Monica and Chandler's kitchen, Chandler has a jug of milk in his hands and decides to make some warm milk. He opens up the cabinet to get a pot and manages to knock several other pots onto the floor making a lot of noise.","Shhhhhhhhh!!! (Monica enters) I’m sorry, I thought maybe I’d make some warm milk and it would help me sleep.","Chandler, Monica"
7,S07E12,Scene_08,"Scene: Joey and Rachel's, Rachel and Tag are making out on the couch.",You wanna go in the bedroom? It’s a little more comfortable.,Rachel
7,S07E12,Scene_09,"Scene: The Fire Escape, Joey and Ross have reached the last landing. Joey is tugging on the ladder that extends to the ground, but it won’t budge.","All right, it won’t go down any further. It’s stuck.","Joey, Ross"
7,S07E12,Scene_10,"Scene: Phoebe's apartment, Phoebe is still investigating the smoke detector trying to figure out how to stop the beeping.","Okay. So, this wire is connected to this wire which plugs into here. (She points at each as she says it.) Okay so, to get the beeping to stop all I have to do… (She picks up a shoe and proceeds to pummel the smoke detector. She then gets up and heads to bed, stops, quickly turns around, and is satisfied that the beeping has stopped.) Well done, Pheebs. (She resumes her trek to bed, but is stopped at the entrance to the hallway by the now steady and extremely loud tone emanating from the smoke detector.) (Yelling.) What do you want from me?!!!!!!!",Phoebe
7,S07E12,Scene_11,"Scene: Monica and Chandler's bedroom, Monica is entering with a mug.","Okay, here’s your milk. What do you want to talk about? (She sees that Chandler has fallen asleep and slams the door loudly to wake him up.)","Chandler, Monica"
7,S07E12,Scene_12,"Scene: Rachel’s Outer Office, Tag and her are arriving.","Okay! Feel free to look, but I’m telling you those contracts are not on this desk.",Rachel
7,S07E12,Scene_13,"Scene: Rachel’s outer office, Tag has finished searching his desk and Rachel comes out to try to plant the folder on the desk.",It’s not here.,Rachel
7,S07E12,Scene_14,"Scene: Monica and Chandler's bedroom, Chandler has his eyes closed, while Monica is fully awake.",Are you still awake?,"Chandler, Monica"
7,S07E12,Scene_15,"Scene: The fire escape, Joey and Ross are still trying to figure out how to get down.","Man, I’m starving! What the hell was I thinking at dinner?! ""Do you want soup or salad?"" Both! Always order both!","Joey, Ross"
7,S07E12,Scene_16,"Scene: Phoebe’s apartment building, in desperation she has wrapped up the smoke detector in a blanket and is going to throw it into the trash chute.","Okay, this is where you and I part ways. (She drops the blanket into the chute.) Noisy bitch!",Phoebe
7,S07E12,Scene_17,"Scene: Monica and Chandler's bedroom, Chandler is turning on the light to awaken a now sleeping Monica.",What?! What are you doing?!,"Chandler, Monica"
7,S07E12,Scene_18,"Scene: Rachel’s outer office, she’s returning with two coffee cups in hand to find Tag sitting there.","Hi! I got you some coffee. To, uh… (She looks for a place to set it on his messy desk and he clears a spot for her to set it down.) …fair enough. So! Do you got anything for me?",Rachel
7,S07E12,Scene_19,"Scene: Phoebe's apartment, there is someone pounding on the door and Phoebe sleepily walks over and answers it. As she nears the door, the pounding stops and she can hear the smoke detector’s wail.",Oh my God! How did you get back here?!,Phoebe
7,S07E12,Scene_20,"Scene: The fire escape, Joey is now hanging off of the bottom rung of the ladder that won’t move and Ross is watching from above.","Okay, do-do you have a good grip?","Joey, Ross"
7,S07E12,Scene_21,"Scene: Monica and Chandler's bedroom, they’re cuddling.",That really was some of your best work.,"Chandler, Monica"
7,S07E13,Scene_01,Unknown,"The One Where Rosita Dies

Teleplay by: Brian Buck",
7,S07E13,Scene_02,"Scene: Joey and Rachel's, Rachel is trying to move Joey’s chair and not having much luck at it as Joey enters.",Hey.,"Joey, Rachel"
7,S07E13,Scene_03,"Scene: Central Perk, Chandler and Ross are on the couch talking. Phoebe is getting coffee.","Hey, y’know what’s weird? After you guys get married, when you introduce me to people you’re gonna have to say, ""This is my brother-in-law Ross."" Not, ""My friend Ross,"" ""brother-in-law Ross."" That’s weird isn’t it?","Chandler, Monica, Phoebe, Ross"
7,S07E13,Scene_04,"Scene: Joey and Rachel's, Joey is examining the injury to Rosita while Rachel is apologizing to him.","Joey, Joey I am so sorry.","Joey, Rachel"
7,S07E13,Scene_05,"Scene: Monica and Chandler's, Ross and Monica are still going on about the house.","I can’t believe we have to say goodbye to the house we grew up in. Man, some-some stranger’s gonna be living in my room.","Monica, Phoebe, Ross"
7,S07E13,Scene_06,"Scene: The telemarketing office, Phoebe is getting shown to her desk by the supervisor.",So basically this is very easy. You read from the script and try to sell as much toner as you possibly can.,Phoebe
7,S07E13,Scene_07,"Scene: Joey and Rachel's, Chandler is entering.","Joey! Joe! (Sees that he’s not here and starts investigating. He picks up the bag of chips.) Full bag. (He picks up the beer.) Beer’s still cold. Something terrible must’ve happened here! (He decides it’s not that important; sits down on Rosita, and the back falls off causing him to flip over.) Oh no-no-no-no-no-no! (Runs over to Stevie.) Stevie, I was never here! (Runs out.)",Chandler
7,S07E13,Scene_08,"Scene: Ross and Monica’s parent’s garage, Ross and Monica are arriving to go through their things. Mr. Geller is in the garage.",Dad?,"Monica, Ross"
7,S07E13,Scene_09,"Scene: The telemarketing office, Phoebe is hard at work.","(on phone) Hi, this Phoebe from Empire Office Supplies, can I speak to your supply manager please? (Listens) Earl, thanks. (Listens) Hi Earl, this is Phoebe from Empire Office Supplies I’d like to talk to you about your toner needs. (She’s reading from the script.)",Phoebe
7,S07E13,Scene_10,"Scene: The telemarketing office, Phoebe is still talking to Earl.","Okay, so…no toner today. Thanks anyway, bye-bye.",Phoebe
7,S07E13,Scene_11,"Scene: Joey and Rachel's, Chandler has replaced Rosita with his chair.","My chair. Now, if anybody asks, your name is Rosita! (He runs out the door, grabs the back of Rosita, and we can hear Joey and Rachel talking as they are coming up the stairs. Neither of them have reached the landing yet.)","Chandler, Joey, Rachel"
7,S07E13,Scene_12,"Scene: The Geller’s Garage, continued from earlier. Ross and Mr. Geller are still deciding what to do.","Dad that won’t matter to her. Look, all my stuff is safe and dry and all her is-is, is growing new stuff! See, this is exactly the kind of thing that makes her think you guys love me more than you love her.",Ross
7,S07E13,Scene_13,"Scene: Joey and Rachel's, Joey is sitting the now heeled Rosita as Rachel is sitting in the newly arrived Francette. Francette is one of those new chairs from La-Z-Boy that has and does everything except cook and go to the bathroom for you. It’s got a small refrigerator under one armrest it has phone jacks for the Internet and regular phone, and so much more.",(grabbing a beer out of the chair’s fridge) I am so psyched I kept this chair for myself!,"Joey, Rachel"
7,S07E13,Scene_14,"Scene: The telemarketing office, Phoebe is still trying to talk Earl out of suicide.","Earl, you’re not hearing me! All I’m saying is that you’re not alone all right? Everybody hates the people they work with! (One of her coworkers overhears that, and she mimes that she didn’t mean him.)",Phoebe
7,S07E13,Scene_15,"Scene: The Geller’s Garage, Mr. Geller and Ross are finishing up recreating Monica’s memories as Monica enters.",Hey guys! Hey!,"Monica, Ross"
7,S07E13,Scene_16,"Scene: Monica and Chandler's, Chandler is writing a letter by the bay window as Rachel enters.",Hey Chandler!,"Chandler, Joey, Rachel"
7,S07E13,Scene_17,"Scene: Earl’s Office, Earl has his head in his hands as Phoebe enters.",(to Marge) Excuse me! Can you tell me where I can find Earl? He’s the supply manager around here.,Phoebe
7,S07E13,Scene_18,"Scene: The Geller’s Garage, Monica is picking through her ruined childhood heirlooms with Ross.","Oh, this terrible! Everything is destroyed! Look at this. (She picks up some kind of furry thing.) It obviously meant enough for me to save it, and I don’t even know what it is! Ohh, it’s still soft. (She rubs it against her cheek.) What do you think this is?","Monica, Ross"
7,S07E13,Scene_19,"Scene: Joey and Rachel's, Rachel is sitting in Joey’s lap on Francette, and they’re both groaning.",Oh yeah.,"Joey, Monica, Rachel"
7,S07E14,Scene_01,Unknown,"The One Where They All Turn Thirty

Teleplay by: S",
7,S07E14,Scene_02,"Scene: Joey and Rachel's, Joey is knocking on Rachel’s door, whose door frame is decorated with balloons. The rest of the gang is there as well. Rachel opens the door and the gang blow on noisemakers.",Happy birthday!!!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
7,S07E14,Scene_03,"Scene: Joey and Rachel's, breakfast is finished but Rachel’s still down.","Rach, you’re in a great place in your life. Come on, you’ve got a great job! Good friends…","Joey, Monica, Phoebe, Rachel"
7,S07E14,Scene_04,"Scene: Joey and Rachel's, continued from earlier.","Thirty. Ugh, I mean thirty! Monica, do you remember mean, old Mrs. Kreeger in the fifth grade? She was thirty!","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
7,S07E14,Scene_05,"Scene: Joey and Rachel's, Phoebe is pouring Rachel some coffee.","Y’know what? I am going to do something today. I’m not just gonna sit around like some old lady. I’m gonna get something pierced. Like my uh, like my nose or my tongue or something.","Chandler, Joey, Monica, Phoebe, Rachel"
7,S07E14,Scene_06,"Scene: Ross’s birthday, Joey is now trying to get his car out while Ross is directing him.","Okay, forward. Forward—Stop! (The car moves an inch and Ross runs to the back of the car.) Okay, back—Stop! (The car barely moves and Ross runs back to the front.) Okay, forward—Stop! Stop! Stop!","Joey, Monica, Phoebe, Ross"
7,S07E14,Scene_07,"Scene: Phoebe’s birthday, she’s taking the hippity-hop to Ursula’s apartment as a gift. She knocks on the door and Ursula answers it.","Happy thirtieth birthday! Here! (Hands her the hippity-hop.) It’s for the child in you, and the woman. Happy thirtieth!",Phoebe
7,S07E14,Scene_08,"Scene: Monica’s birthday, it’s just after the surprise.","Okay before we start the celebration, Monica has to go put on her party dress.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
7,S07E14,Scene_09,"Scene: Rachel’s birthday, everyone is presenting their presents to Rachel.",(handing his to her) This one’s from me.,"Chandler, Joey, Monica, Rachel, Ross"
7,S07E14,Scene_10,"Scene: Rachel’s birthday, a time lapse has occurred. Rachel is coming back into the living room carrying a notepad.",Hey! Look who’s back! It’s the birthday girl! How’s the birthday girl feeling?,"Joey, Monica, Phoebe, Rachel, Ross"
7,S07E14,Scene_11,"Scene: Monica’s birthday, Monica is now dressed and is being helped out by Chandler and Rachel.",(To Chandler) I’m telling you it’s like watching Bambi learn how to walk.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
7,S07E14,Scene_12,"Scene: Phoebe’s birthday, she’s telling everyone what she found out at Ursula’s while sitting in Central Perk.",I lost a whole year! I can’t believe it! This is so unfair!,"Chandler, Joey, Monica, Phoebe, Rachel"
7,S07E14,Scene_13,"Scene: Ross’s birthday, his car is still trapped in it’s spot. Now Joey, Phoebe, and Ross are at the front of the car with Monica, Rachel, and Chandler at the rear of the car.","Okay, is everybody clear? We’re gonna pick it up…and move it. Now all we need is teamwork, okay? We’re gonna lift the car…and slide it out. Lift and slide!","Chandler, Rachel, Ross"
7,S07E14,Scene_14,"Scene: Rachel’s birthday, she is coming into the hallway where Joey and Tag are playing with the scooter.","Hey Joey, can I…","Chandler, Joey, Phoebe, Rachel, Ross"
7,S07E14,Scene_15,"Scene: Ross’s birthday, night has fallen and Joey and Ross are walking by where his car is parked to find that both cars blocking him in have left.",Yes! My baby’s finally free!,"Joey, Ross"
7,S07E15,Scene_01,Unknown,"The One With Joey’s New Brain

Teleplay by: Andrew",
7,S07E15,Scene_02,"Scene: Monica and Chandler's, Monica, Chandler, Ross, and Rachel are sitting around the table.","I’m glad you’re here, we have a couple of things to ask you about the wedding ceremony.","Chandler, Joey, Monica, Rachel, Ross"
7,S07E15,Scene_03,Scene: Phoebe and Rachel sitting on the couch in Central Perk,"(Clears Throat) Rach, so, that guy there. Straight or gay?","Phoebe, Rachel"
7,S07E15,Scene_04,"Scene: Silvercup Studios, Joey is watching Jessica Lockhart perform a scene.","I’m going to keep dating him Mother, and there’s nothing you can do about it!",Joey
7,S07E15,Scene_05,"Scene: Central Perk, Phoebe and Rachel are still arguing over the phone.","No Phoebe! You cannot get the phone that way; that’s not fair! Okay look, I have an idea. Why don’t we, why don’t we see what kind of number he has on his speed dial, and then from that we can tell who has more in common with him. And then whoever does gets the phone.","Phoebe, Rachel"
7,S07E15,Scene_06,"Scene: Monica and Chandler's, Monica and Chandler are eating lunch, when they start to hear a horrible screeching noise. It sounds like someone is skinning a cat.",What is that?,"Chandler, Monica"
7,S07E15,Scene_07,"Scene: Monica and Chandler's, scene continued from earlier. They both get up and move to the window.","No, there is no way! It can not be Ross! (She looks through the window and sees Ross practicing and fumbling around with the pipes.) Unbelievable! Why is your family Scottish?!","Chandler, Monica"
7,S07E15,Scene_08,"Scene: Phoebe's apartment, Phoebe is putting out some Sunflower seeds as Rachel enters.",Hi Pheebs!,"Phoebe, Rachel"
7,S07E15,Scene_09,"Scene: Silvercup Studios, Dina is at the craft services table getting some food as Joey walks up.",So you like the nachos uh? Myself I’m partial to…,Joey
7,S07E15,Scene_10,"Scene: Central Perk, Monica and Chandler are sitting on the couch. Ross is sitting on the armchair.","Well, I feel like a snack!","Chandler, Monica, Ross"
7,S07E15,Scene_11,"Scene: Silvercup Studios, Joey is getting pointers on how to play Jessica Lockhart.","So, the essence of the character is rooted in her confidence. So, when Jessica enters a room for instance, she owns everything and every person in that room. (Joey is nodding.) You try.",Joey
7,S07E15,Scene_12,"Scene: Phoebe's apartment, Phoebe and Rachel are waiting for the cute guy to show up for his cell phone. Rachel is putting on perfume by spraying it ahead of her face, and moving into it. Phoebe tries to steal some.",Hey! Hey!,"Phoebe, Rachel"
7,S07E15,Scene_13,"Scene: Joey and Rachel's, Cecilia is entering the living room from Joey’s room followed by Joey.","Well, you certainly own that room.","Joey, Monica, Rachel"
7,S07E15,Scene_14,"Scene: Monica and Chandler's, Rachel, Phoebe, Chandler, and Monica have gathered to hear Ross perform his interpretation of Celebration by Cool and the Gang on the bag pipe.",…now remember you have to imagine me in a kilt.,"Rachel, Ross"
7,S07E15,Scene_15,"Scene: Silvercup Studios, a scene is being shot where Dina and Fredrick are celebrating Jessica’s horrible accident by drinking champagne.","Loosening the saddle on mother’s horse was brilliant Fredrick. And the electric fence, inspired.",Joey
7,S07E15,Scene_16,"Scene: Monica and Chandler's, Rachel, Phoebe, Chandler, and Monica have gathered to hear Ross perform his interpretation of Celebration by Cool and the Gang on the bag pipe. Yes, I typed that earlier. We’re seeing this again, only this time Ross as already started playing.",You know the song! Sing along!,"Phoebe, Ross"
7,S07E16,Scene_01,Unknown,"The One With The Truth About London

Teleplay by: ",
7,S07E16,Scene_02,"Scene: Joey and Rachel's, Rachel is filing her nails as Ross and Ben enter.",Hi.,"Rachel, Ross"
7,S07E16,Scene_03,"Scene: Central Perk, Monica and Chandler are talking. Joey and Phoebe are getting coffee.",What about the second minister we meet with? I kinda liked him.,"Chandler, Joey, Monica, Phoebe"
7,S07E16,Scene_04,"Scene: Joey and Rachel's, Rachel and Ben are sitting on the couch bored out of their minds.","Ben y’know when uh, when you were a baby, you and I used to hang out all the time. ‘Cause I was, I was your daddy’s girlfriend.",Rachel
7,S07E16,Scene_05,"Scene: Monica and Chandler's, Monica and Chandler are eating lunch as Joey enters.","So, did you uh, find anyone to marry you guys yet?","Chandler, Joey, Monica, Phoebe"
7,S07E16,Scene_06,"Scene: Joey and Rachel's, Rachel is reading and there is knock on the door which she answers.",Coming.,"Rachel, Ross"
7,S07E16,Scene_07,"Scene: Central Perk, Phoebe, Chandler, and Monica are there.",It’s amazing! My headache is completely gone! What are those pills called?,"Chandler, Joey, Monica, Phoebe"
7,S07E16,Scene_08,"Scene: Carol and Susan’s, there is a knock on the door and Carol opens it to reveal Rachel.",Hey Rachel! (The camera cuts to her face and we see that Ben pulled the quarter trick with her as well.),Rachel
7,S07E16,Scene_09,"Scene: Monica and Chandler's, Phoebe, Joey, Chandler, and Monica are returning from Central Perk.",I feel like my face is swelling. (To Monica) Is my face swelling?,"Chandler, Joey, Monica, Phoebe"
7,S07E16,Scene_10,"Scene: Monica and Chandler's, scene continued from earlier.",(To Monica) So you came to the room looking for Joey? Did you ever in-intend on telling me about this?,"Chandler, Joey, Monica, Phoebe"
7,S07E16,Scene_11,"Scene: Carol and Susan’s, Rachel is talking with Ben.",So now what have we agreed?,"Rachel, Ross"
7,S07E16,Scene_12,"Scene: Central Perk, Chandler is sulking on the couch as Joey enters to talk with him.",Hey.,"Chandler, Joey"
7,S07E16,Scene_13,"Scene: Joey and Rachel's, Rachel is in the kitchen as Ross and Ben are entering.",Hey!,"Rachel, Ross"
7,S07E16,Scene_14,"Scene: Central Perk, Chandler and Monica are entering. Phoebe and Joey are sitting on the couch.",Hey!,"Chandler, Joey, Monica, Phoebe"
7,S07E16,Scene_15,"Scene: Monica and Joey’s, Monica is cooking.",Honey! Dinner’s ready!,"Joey, Monica"
7,S07E16,Scene_16,"Scene: Central Perk, Joey is getting Phoebe some coffee.",Here you go.,"Joey, Phoebe"
7,S07E17,Scene_01,Unknown,"The One With The Cheap Wedding Dress

Teleplay by:",
7,S07E17,Scene_02,"Scene: Central Perk, Monica, Chandler, Phoebe, and Joey are there. Monica is holding a piece of paper.",So the wedding caterer sent me this list of twelve appetizers and I have to narrow it down to six.,"Chandler, Joey, Monica, Phoebe"
7,S07E17,Scene_03,"Scene: A Street, Chandler and Ross are at a newsstand.","(noticing a beautiful woman moving in down the street) Well hello! She’s cute! Should we uh, go try to talk to her?","Chandler, Ross"
7,S07E17,Scene_04,"Scene: A Bridal Shop, Phoebe and Rachel are waiting for Monica who is trying on her wedding dress.",(wearing a veil) Am I crazy or does this totally go?!,"Monica, Phoebe, Rachel"
7,S07E17,Scene_05,"Scene: A Street, Joey is walking by Kristen who is still moving in.","(checking her out) Hi! You uh, movin’ in or movin’ out?",Joey
7,S07E17,Scene_06,"Scene: Kleinman’s, a horde of women including Rachel, Phoebe, and Monica are waiting for the store to open.",(To Phoebe) So this is Brooklyn.,"Monica, Phoebe, Rachel"
7,S07E17,Scene_07,"Scene: Central Perk, Chandler and Ross are there.","So Ross, how was your date the other night? Did you tell her about the magical ride that starts with the flush of every toilet?","Chandler, Joey, Ross"
7,S07E17,Scene_08,"Scene: Central Perk, time lapse from the earlier scene.",Well obviously only one of us can keep dating her.,"Joey, Ross"
7,S07E17,Scene_09,"Scene: Monica and Chandler's, Monica, Phoebe, and Rachel are admiring Monica’s wedding dress.",Oh…,"Monica, Phoebe, Rachel"
7,S07E17,Scene_10,"Scene: Ross's apartment, Ross is getting ready for his date with Kristen.",(entering) Hey!,"Joey, Ross"
7,S07E17,Scene_11,"Scene: Monica and Chandler's, Chandler is entering without touching anything with his hands. Phoebe, Monica, and Rachel are there.",Joey got meat sauce on the banister again! (He goes into the bathroom to wash his hands.),"Chandler, Monica, Phoebe, Rachel"
7,S07E17,Scene_12,"Scene: Grammercy Bistero, Ross and Kristen are waiting for their table to be ready. Ross is returning from talking to the matire’d.",So they said our table will be ready in just a few minutes.,"Joey, Ross"
7,S07E17,Scene_13,"Scene: Monica and Chandler's, Chandler is entering.","Hi, honey! I’m home!","Chandler, Monica"
7,S07E17,Scene_14,"Scene: Monica and Chandler's, Chandler, Joey, and Ross are watching a basketball game on the couch.",(entering) Hey guys! Do you wanna look at the song list for the wedding? (They ignore her.) Guys?,"Chandler, Joey, Monica, Ross"
7,S07E18,Scene_01,Unknown,"The One With Joey’s Award

Teleplay by: Brian Boyl",
7,S07E18,Scene_02,"Scene: Central Perk, Phoebe and Monica are there as Joey is entering excitedly.",Hey! You guys! You’re not gonna believe this! I just got off the phone with my agent…,"Joey, Monica, Phoebe, Rachel"
7,S07E18,Scene_03,"Scene: N.Y.U, Ross is giving a lecture.",…and it was Ernst Muhlbrat who first hypothesized that the Velociraptor would expand it’s collar and emit a high pitched noise to frighten it’s predator. (A student raises his hand.) Yes Mr. Lewis?,Ross
7,S07E18,Scene_04,"Scene: Central Perk, Monica and Phoebe are drinking coffee and Phoebe notices a cute guy checking them out.",Oh my God! That guy at the counter is totally checking you out!,"Monica, Phoebe"
7,S07E18,Scene_05,"Scene: Joey and Rachel's, Joey is sitting in the chair.","(pretending to be an announcer) And the winner is…Joey Tribbiani! (He then gets excited and goes over to the counter to practice his acceptance speech using a bottle of maple syrup as the award.) Oh… Wow! I honestly never expected this. I uh, I didn’t prepare a speech. But umm, I’d like to thank (Rachel enters quietly) my parents, who’ve always been there for me. I’d also like to thank my friends, Chandler, Monica, Phoebe, Rachel…","Joey, Rachel"
7,S07E18,Scene_06,"Scene: Monica’s Restaurant Kitchen, she’s cooking as Phoebe enters.",Oh hey!,"Monica, Phoebe"
7,S07E18,Scene_07,"Scene: Joey and Rachel's, Ross is helping Joey with his tie.",Can I ask you something? Have you ever had a guy have a crush on you?,"Joey, Rachel, Ross"
7,S07E18,Scene_08,"Scene: Central Perk, Phoebe is saying good-bye to her boyfriend Jake at the door to Central Perk.",Bye Phoebe.,"Chandler, Monica, Phoebe"
7,S07E18,Scene_09,"Scene: The 2001 Soapie Awards, Joey’s category is up next and the presenter walks to the podium.",Presenting the award for Favorite Returning Male Character is McKensize…,"Joey, Rachel"
7,S07E18,Scene_10,"Scene: The 2001 Soapie Awards, the announcer is introducing the next presenter.",Presenting the award for Favorite Supporting Actress is Joey Tribbiani from Days of Our Lives. (Applause as Joey angrily walks to the podium and eyes the trophy.),Joey
7,S07E18,Scene_11,"Scene: Joey and Rachel's, Joey and Rachel are entering.",Joey! Why did we have to rush out of there so fast?!,"Joey, Rachel"
7,S07E18,Scene_12,"Scene: Ross’s Classroom, he is writing on the board and Alan is coming in to see him.",Professor Geller?,Ross
7,S07E18,Scene_13,"Scene: Central Perk, Phoebe is sitting on the couch as Monica enters.",Have you seen Chandler?,"Monica, Phoebe"
7,S07E18,Scene_14,"Scene: Silvercup Studios, Joey and Rachel are there to give Jessica her award.",I cannot believe I’m gonna meet Jessica Ashley!,"Joey, Rachel"
7,S07E18,Scene_15,"Scene: Monica and Chandler's, Monica is talking to Chandler.","Honey, as we get closer to the wedding, is there anything that you would like to talk about or share?","Chandler, Monica"
7,S07E18,Scene_16,"Scene: Ross’s classroom, he has just finished his lecture and the students are filing out.","Uh Mr. Morse, can I speak to you for a moment?",Ross
7,S07E18,Scene_17,"Scene: Joey and Rachel's, Phoebe is entering.",Rach?,"Phoebe, Rachel"
7,S07E19,Scene_01,Unknown,"The One With Ross and Monica’s Cousin

Written by:",
7,S07E19,Scene_02,"Scene: Central Perk, Monica and Phoebe are on the couch as Joey enters.",(To Joey) Oh hey! How was your audition?,"Joey, Monica, Phoebe"
7,S07E19,Scene_03,"Scene: Monica and Chandler's, (although its really just Monica’s now with Matthew Perry in rehab) Monica is folding her laundry with Ross reading the paper and Phoebe standing in the kitchen.",Hey the wedding is so close! Are you getting nervous?,"Monica, Phoebe, Rachel, Ross"
7,S07E19,Scene_04,"Scene: Monica and Chandler's, Joey is entering.",Hey! What did you decide to do about the movie?,"Joey, Monica"
7,S07E19,Scene_05,"Scene: Phoebe's apartment, Phoebe and Rachel are trying to plan Monica’s shower.",Well when can we have this shower?,"Phoebe, Rachel"
7,S07E19,Scene_06,"Scene: Monica and Chandler's, Monica is on the couch writing when Chandler enters to make his brief cameo.",Hey!,"Chandler, Monica"
7,S07E19,Scene_07,"Scene: Central Perk, Ross is there as Chandler and Monica enters.",(To Ross) Cassie needs to stay at your place.,"Chandler, Monica, Ross"
7,S07E19,Scene_08,"Scene: A Casting Director’s Office, Joey is entering for his callback.","Hey, I’m back!",Joey
7,S07E19,Scene_09,"Scene: Monica and Chandler's, Joey is telling Monica what the casting director was trying to get too.",So to get this part you can’t be?,"Joey, Monica"
7,S07E19,Scene_10,"Scene: Joey and Rachel's, Phoebe is entering and Rachel is still planning.","Hey! I’ve got a great idea for party favors for the shower. Okay, we get some uh mahogany boxes and carve everyone’s names in them and inside is everyone’s individual birth stone.","Monica, Phoebe, Rachel"
7,S07E19,Scene_11,"Scene: Ross's apartment, there is a knock on the door and Ross opens it to Cassie.",(shocked at her beauty) Cassie?!,Ross
7,S07E19,Scene_12,"Scene: Ross's apartment, Cassie is eating dinner and Ross is pacing behind her because of what she’s eating.","Cassie, how you-how you doin’ on that…hot dog.",Ross
7,S07E19,Scene_13,"Scene: Phoebe's apartment, it’s Monica’s bridal shower and Phoebe is passing out some finger food.",Hi!,"Phoebe, Rachel"
7,S07E19,Scene_14,"Scene: Joey and Rachel's, Joey is standing at the counter as Monica enters carrying a tray.","Okay, we have a lot of options here, a number of prototypes for you to try on.","Joey, Monica"
7,S07E19,Scene_15,"Scene: Ross's apartment, Cassie and Ross are watching a movie and Cassie is pouring Ross some more wine as Ross has his hands full with the glass and holding the bowl of popcorn in his lap.","(in his head) She’s your cousin. She’s your cousin! If she knew what was going on in your head she’d think you were sick! (She grabs some popcorn.) Or would she? Let’s back up a second. She was the one who suggested opening a bottle of wine. She was the one who turned down the lights. She was the one that wanted to rent Logan’s Run, the sexiest movie ever. (She grabs the blanket from behind him and looks at him.) Oh, I know that look. Forget it. I want it. She wants it. I’m going in.",Ross
7,S07E19,Scene_16,"Scene: outside Phoebe's apartment, Monica is knocking on the door.",Phoebe! Rachel! It’s Monica! I wonder what you could possibly need me for on such short notice! (She bursts into the apartment to find only Phoebe and Rachel sitting on the couch.) Oh.,"Monica, Phoebe, Rachel"
7,S07E19,Scene_17,"Scene: The casting director’s office, Joey is there to show off to the director, so to speak.","And what’s cool is, the character is from Naples, right?",Joey
7,S07E19,Scene_18,"Scene: Phoebe's apartment, Phoebe is getting out linens for Cassie who is in the bathroom.","Cassie, are you finding everything okay in there?",Phoebe
7,S07E20,Scene_01,Unknown,"The One With Rachel’s Big Kiss

Written by: Shana ",
7,S07E20,Scene_02,"Scene: Central Perk, Joey, Monica, and Rachel are sitting on the couch and Ross is sitting on the chair, and they’re all talking.","Hey! Out of all of us, who do you think is gonna get married next?","Joey, Monica, Rachel, Ross"
7,S07E20,Scene_03,"Scene: Monica and Chandler's, Monica is working on the seating chart while Chandler looks on and Rachel reads.","(telling Chandler the seating arrangement) Okay so this is where the band is. (Points.) And this is where the bar is. (Points) And all these pins have people’s names on them. (She has pins to show the seating at each of the tables.) And Rach, here you are. (Points to Rachel’s place.)","Chandler, Joey, Monica, Rachel"
7,S07E20,Scene_04,"Scene: Ralph Lauren, Rachel is showing Chandler the selection of tuxedos.","(motioning to a rack) So now, these are all the tuxedos that we make and if there’s anything that you like, we can make you a deal. Anything at all. (Grabs a few) But these are the three that Monica pre-approved.","Chandler, Rachel"
7,S07E20,Scene_05,"Scene: Joey and Rachel's, Joey and Phoebe are moving chess pieces around on the board and hitting the timer at random.",We should really learn how to play the real way. (Moves another piece.),"Joey, Phoebe, Rachel"
7,S07E20,Scene_06,"Scene: Central Perk, Chandler is on the couch reading as Ross enters carrying a garment bag.",Hey! Guess what I got for your wedding! (Holding up his garment bag.),"Chandler, Ross"
7,S07E20,Scene_07,"Scene: Monica and Chandler's, Monica is still working on the seating chart as Joey enters.",Hey.,"Joey, Monica"
7,S07E20,Scene_08,"Scene: A restaurant, Melissa, Rachel, and Phoebe are talking.","…anyway, his name is Allan and we’ve been going out for three years. He was my first client when I became a party planner. He was planning a party for his girlfriend at the time. Oh well. (Rachel and Phoebe politely laugh) And he was Theta Beta Pi at Syracuse.","Phoebe, Rachel"
7,S07E20,Scene_09,"Scene: Monica and Chandler's, Monica is on the couch as Chandler disgustedly enters.",Ross is Batman!,"Chandler, Joey, Monica"
7,S07E20,Scene_10,"Scene: The restaurant, continued from earlier.",How can you not remember us kissing?!,"Phoebe, Rachel"
7,S07E20,Scene_11,"Scene: Monica and Chandler's, Monica and Chandler are working on the seating chart as Ross enters carrying his tux around.",Hey!,"Chandler, Joey, Monica, Ross"
7,S07E20,Scene_12,"Scene: Outside the restaurant, Melissa, Phoebe, and Rachel are emerging.",It happened! I am telling you it happened!,"Phoebe, Rachel"
7,S07E20,Scene_13,"Scene: Ralph Lauren, Rachel is hooking Chandler up with another tuxedo.",(yelling from the changing room) All right! I found one that fits!,"Chandler, Rachel"
7,S07E21,Scene_01,Unknown,"The One With The Vows

Written by: Doty Abrams",
7,S07E21,Scene_02,"Scene: Monica and Chandler's, Monica is at the kitchen table and Chandler is in the living room.",Do you realize that four weeks from today we’re getting married? Four weeks baby!! Four weeks!!!,"Chandler, Monica"
7,S07E21,Scene_03,"Scene: Joey and Rachel's, Chandler is getting help writing his vows from Joey and Ross.","(writing) Monica, there are no words… (To Joey and Ross) There are no words! This should not be this hard!","Chandler, Joey, Ross"
7,S07E21,Scene_04,"Scene: Monica and Chandler's, Monica has hit a writer’s block as Rachel and Phoebe enter.",Monica what?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
7,S07E21,Scene_05,"Scene: Central Perk, Phoebe and Rachel are on the couch as Joey and Ross enter.",Hey!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
7,S07E21,Scene_06,"Scene: Central Perk, Phoebe, Rachel, Joey and Ross are talking.","Y’know, you’re friend’s getting married, it’s gotta change things.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
7,S07E21,Scene_07,"Scene: Monica and Chandler's, Ross and Joey are reading Chandler’s new vows.","Okay, what do you guys think?","Chandler, Joey, Ross"
7,S07E22,Scene_01,Unknown,"The One With Chandler’s Dad

Teleplay by: Brian Bu",
7,S07E22,Scene_02,"Scene: Monica and Chandler's, Phoebe, Monica, and Rachel are sitting around the kitchen table as Ross enters.",Hey!,"Joey, Monica, Phoebe, Rachel, Ross"
7,S07E22,Scene_03,"Scene: Central Perk, Rachel is there as Ross enters with his all his hair sticking straight up.",Whew! That was a brisk ride!,"Rachel, Ross"
7,S07E22,Scene_04,"Scene: Monica and Chandler's, Monica and Phoebe are counting the invitations as Chandler exits from the bathroom.","Chandler, we still haven’t gotten an RSVP from your dad.","Chandler, Monica, Phoebe"
7,S07E22,Scene_05,"Scene: A Street, Rachel is throwing her coat into the Porsche and getting in.","Ahhh! (Gets in.) Ooh, nice!","Rachel, Ross"
7,S07E22,Scene_06,"Scene: Central Perk, Joey and Phoebe are on the couch as a man enters.",Hey guys!,"Joey, Phoebe"
7,S07E22,Scene_07,"Scene: Monica and Chandler's, Monica is entering from the bedroom carrying two bags of luggage.",Here! (She sets a bag down in front of him.),"Chandler, Monica"
7,S07E22,Scene_08,"Scene: Central Perk, Phoebe is there as Joey enters.",Pheebs!,"Joey, Phoebe"
7,S07E22,Scene_09,"Scene: The Porsche, Rachel is driving along a highway and Ross has finally moved to the death seat and is terrified.",God. I forgot how much I love driving. I have got to get my license renewed.,"Rachel, Ross"
7,S07E22,Scene_10,"Scene: Joey and Rachel's, Joey is walking from the bathroom to his bedroom and walks past a pile of Rachel’s laundry, which just happens to include a selection of panties. He stops, goes back to the basket, looks for Rachel, picks up a lavender thong, and heads for his bedroom. However, he decides he doesn’t like his selection and goes back this time picking up a red low-cut silk brief and heads for his room, flexing along the way to prove his masculinity.","[Scene: Joey and Rachel's, Joey is walking from th",
7,S07E22,Scene_11,"Scene: Joey and Rachel's, Joey is walking from the bathroom to his bedroom and walks past a pile of Rachel’s laundry, which just happens to include a selection of panties. He stops, goes back to the basket, looks for Rachel, picks up a lavender thong, and heads for his bedroom. However, he decides he doesn’t like his selection and goes back this time picking up a red low-cut silk brief and heads for his room, flexing along the way to prove his masculinity.","Uh oh yeah, she did. Uh, he did. (To Chandler) She? (To the waiter) I’m-I’m sorry I’m new. I don’t…","Chandler, Monica"
7,S07E22,Scene_12,"Scene: The Porsche, they have pulled over and are awaiting the cop to come talk to them.","Okay. Switch places with me! Switch places with me! Come on! I’ll go under, you go over!","Rachel, Ross"
7,S07E22,Scene_13,"Scene: 4 Queens Club, Helena Handbasket is singing.",I feel pretty. Oh so pretty. I feel pretty and witty and…(She holds the mike out to the audience.),"Chandler, Monica"
7,S07E22,Scene_14,"Scene: Central Perk, Phoebe is sitting on the couch as Joey enters strutting.",Hey Pheebs! (He sits down next to her.),"Joey, Phoebe"
7,S07E22,Scene_15,"Scene: 4 Queens Club, scene continued from earlier.",So what’s your name?,"Chandler, Monica"
7,S07E22,Scene_16,"Scene: The Porsche, cars are whizzing by and honking their horns on both sides very quickly as Ross creeps along.",Remind me to introduce you to someone!,"Rachel, Ross"
7,S07E22,Scene_17,"Scene: Central Perk, Joey is returning from having removed Rachel’s panties.",Feel better?,"Joey, Phoebe"
7,S07E23,Scene_01,Unknown,"The One With Chandler and Monica’s Wedding

Part I",
7,S07E23,Scene_02,"Scene: Central Perk, everyone is there.",Do you realize this is probably the last time we’ll all be here in the coffee house as six single people?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
7,S07E23,Scene_03,"Scene: Monica and Chandler's, the girls are having breakfast.",What ‘cha doing Mon?,"Joey, Monica, Phoebe, Rachel"
7,S07E23,Scene_04,"Scene: Pier 59 Studios, Joey is in costume and standing at the craft services table. He checks his pockets and finds some prop coins in a pouch, which he replaces with some cookies.",Yeah! Me too. (He pats his pocket.),Joey
7,S07E23,Scene_05,"Scene: Monica and Chandler's, Monica is standing in the kitchen ready to leave for the rehearsal dinner.","Honey, we gotta go!","Chandler, Monica"
7,S07E23,Scene_06,"Scene: The Rehearsal Dinner, Chandler and Monica are greeting guests as they arrive. A woman enters.","Hey Maureen! (They hug.) Gosh! Hey uh, Chandler? This is my cousin Maureen.","Chandler, Monica, Phoebe, Rachel, Ross"
7,S07E23,Scene_07,"Scene: Monica and Chandler's, Monica, Phoebe, and Rachel are in the kitchen.","All right, I’m gonna go steam my wedding dress okay? Who wants the responsibility of making sure nothing happens to it?","Monica, Rachel"
7,S07E23,Scene_08,"Scene: Joey and Rachel's, Joey is wearing sunglasses and as he exits his bedroom, Ross enters the apartment.",Hey! Where have you been?,"Joey, Ross"
7,S07E23,Scene_09,"Scene: Monica and Chandler's, Phoebe and Rachel are in the kitchen as there is a knock on the door. Rachel answers it.",Hey!,"Phoebe, Rachel, Ross"
7,S07E23,Scene_10,"Scene: The Hallway, Ross, Phoebe, and Rachel are discussing the note.",Oh my God! Chandler just left though!,"Phoebe, Rachel, Ross"
7,S07E23,Scene_11,"Scene: The Movie Set, Joey is getting his make-up touched up as Richard approaches.","Hey Joey, could you uh, go through these lines with me? (He’s holding a script.)",Joey
7,S07E23,Scene_12,"Scene: Central Perk, Gunther is behind the counter as Ross enters looking for Chandler.","Gunther have you uh, have you seen Chandler?",Ross
7,S07E23,Scene_13,"Scene: The Movie Set, Richard and Joey are doing a scene.",I found the picture!,Joey
7,S07E23,Scene_14,"Scene: Monica and Chandler's, the next morning, Rachel and Phoebe are eating breakfast.",(closing the door) Ross said there’s still no word from Chandler.,"Monica, Phoebe, Rachel"
7,S07E24,Scene_01,Unknown,"The One With Chandler and Monica’s Wedding

Part I",
7,S07E24,Scene_02,"Scene: Monica and Chandler’s bathroom, the scene is continued from earlier.",Oh my God!,"Phoebe, Rachel"
7,S07E24,Scene_03,"Scene: Joey and Rachel's, Ross is just hanging up the phone as Rachel and Phoebe enter.",Anything?,"Monica, Phoebe, Rachel, Ross"
7,S07E24,Scene_04,"Scene: The Movie Set, Joey is reporting for work.","Excuse me, Aaron? (The director turns around.) Hi! Umm, I have a little problem with the schedules. Originally, I wasn’t supposed to work today, and I have this wedding that I really have to be at. It’s my best friend’s, and I’m officiating so I really can’t work past four.",Joey
7,S07E24,Scene_05,"Scene: A Street, Phoebe and Ross are exiting a pizza place.",We are never gonna find him! He’s one guy in a huge city!,"Chandler, Phoebe, Ross"
7,S07E24,Scene_06,"Scene: Monica and Chandler's, Rachel is still trying to stall Monica.",The nights are the hardest. (Checks her watch.) But then the day comes! And that’s every bit as hard as the night. And then the night comes again…,"Monica, Phoebe, Rachel"
7,S07E24,Scene_07,"Scene: The Movie Set, Joey and Richard are in the middle of a scene. They are both holding swords.",I would sooner die in this hellhole then see her back with you!,Joey
7,S07E24,Scene_08,"Scene: The Hotel, Monica’s room, Mr. and Mrs. Bing are staring at each other while Phoebe looks on.",So-so you two were married huh? What happened? You just drift apart?,"Joey, Monica, Phoebe, Rachel"
7,S07E24,Scene_09,"Scene: Chandler’s Hotel Room, Ross is getting Chandler ready.","There you go. You put on a tuxedo! Now that wasn’t so scary, was it?","Chandler, Phoebe, Rachel, Ross"
7,S07E24,Scene_10,"Scene: The Hotel, Rachel is walking through the ballroom area and comes upon the sign for the Anastassakis/Papasifakis wedding.","Anastassakis/Papasifakis wedding, excellent! {It’s a good thing Jennifer Aniston is Greek, because she had to pronounce those names. Luckily for me, they were written on a sign.}(The happy couple emerges.) Congratulations. (To the best man and maid of honor) Mazel Tov! (The rabbi emerges.) Hi! Oh, great hat. (He’s wearing an interesting hat and she takes him over to talk.) Listen umm, I need you to perform another wedding. Can you do that?",Rachel
7,S07E24,Scene_11,"Scene: Monica’s Hotel Room, Chandler and Monica’s parents and Phoebe are there as Ross enters.","Hi! (To Mrs. Bing) Hi! (Mr. Bing starts rubbing his arm.) Hi. Has umm, anyone seen Chandler?","Monica, Phoebe, Ross"
7,S07E24,Scene_12,"Scene: The Movie Set, Joey is walking up to the director, pleading with him to let him go.",Aaron! You gotta let me go. The guy’s hammered!,Joey
7,S07E24,Scene_13,"Scene: The Hotel, Phoebe and Ross are looking for Chandler.",(turning a corner) There he is!!,"Chandler, Phoebe, Ross"
7,S07E24,Scene_14,"Scene: The moment we waited for has finally arrived. It’s time for Monica and Chandler’s wedding. We’ve got violins playing Every Breath You Take, we’ve got guests seated, and Chandler starts walking down the aisle with his parents on either arm.",You look beautiful mom. (His dad clears his throat.) You look beautiful too dad. I love you both. (He kisses his dad on the cheek) I’m so glad you here. (He kisses his mom.),"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
8,S08E01,Scene_01,Unknown,"The One After ""I Do""

Written by: David Crane & Ma",
8,S08E01,Scene_02,"Scene: The Wedding Hall, Monica and Chandler have just said ""I do,"" and the photographer is taking the required pictures. First of Monica, Chandler, Ross and Joey.",Great. (Takes a picture.) Great! Just give me a sec to change film.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
8,S08E01,Scene_03,"Scene: The Wedding Hall, continued from earlier.",Why don’t we have Monica step away and we’ll get Chandler and the bridemaids.,"Chandler, Phoebe, Rachel"
8,S08E01,Scene_04,"Scene: The Reception Hall, the party is in full swing.","Thank you very much! Ladies and gentlemen, it gives me great pleasure to introduce to you for the very first time, Mr. and Mrs. Chandler Bing!","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
8,S08E01,Scene_05,"Scene: continued from earlier, only now Phoebe joins them.","Well, I just got off the phone with my lover, James Brolin…","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
8,S08E01,Scene_06,"Scene: The Women’s Restroom, Rachel and Phoebe are waiting for the outcome of Rachel’s second test.",How much longer?,"Monica, Phoebe, Rachel"
8,S08E01,Scene_07,"Scene: The Reception, Joey is helping Ross walk after Gert got through with him and Mona is looking on concerned.",I just didn’t see the fast song coming.,"Joey, Ross"
8,S08E02,Scene_01,Unknown,"The One With The Red Sweater

Written by: Dana Kle",
8,S08E02,Scene_02,"Scene: The Hotel Lobby, Rachel and Phoebe are at the front desk checking out.","Listen y’know what sir? For the last time, I don’t care what the computer says, we did not take a bag of Mashuga nuts from the mini-bar and we did not watch Dr. Do-Me-A-Little!","Chandler, Joey, Monica, Phoebe, Rachel"
8,S08E02,Scene_03,"Scene: Ross’s Hotel Room, he is letting Chandler in.",Hi.,"Chandler, Ross"
8,S08E02,Scene_04,"Scene: Monica and Chandler's, Phoebe is entering to see Monica sitting in front of a mound of wedding gifts.",Hey!,"Joey, Monica, Phoebe, Rachel"
8,S08E02,Scene_05,"Scene: The Banquet Room, Chandler is under one of the tables as Ross enters.",Chandler?,"Chandler, Ross"
8,S08E02,Scene_06,"Scene: Central Perk, Rachel is sitting on the couch as Phoebe enters.","Hey! Ooh, did you do it yet?","Phoebe, Rachel"
8,S08E02,Scene_07,"Scene: Monica and Chandler's, Obsessive Monica has now opened more of the wedding gifts.",(entering) Ooh-ooh-ooh! Are we opening presents?,"Joey, Monica, Phoebe"
8,S08E02,Scene_08,"Scene: The Banquet Room, Ross and Chandler are in their tuxes and have started to fake the pictures.","(to another couple) Uh, excuse me? Could you take a picture of us?","Chandler, Ross"
8,S08E02,Scene_09,"Scene: Outside Central Perk, Rachel and Phoebe are about to go inside.","Look, I feel really bad about how I freaked you out before, so I called the father and asked him to meet you here so you can tell him. Go!","Phoebe, Rachel"
8,S08E02,Scene_10,"Scene: The Banquet Room, Ross is taking a picture of a plant, Chandler a fork. The band stops.",Why don’t you go up on stage. I’ll get a picture of you doing the speech.,"Chandler, Ross"
8,S08E02,Scene_11,"Scene: Central Perk, continued from earlier.","So, what’s this about?","Phoebe, Rachel"
8,S08E02,Scene_12,"Scene: Monica and Chandler's, Obsessive Monica has finished opening all the presents. She’s ashamed of this, at least, because as someone enters…",(throwing up the last present) I don’t know how any of these got opened?!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
8,S08E02,Scene_13,"Scene: A Street, Ross walks past Tag wearing the same red sweater.",Hey! How you doing?,Ross
8,S08E03,Scene_01,Unknown,"The One Where Rachel Tells…

Written by: Sherry Bi",
8,S08E03,Scene_02,"Scene: Monica and Chandler's, Monica and Chandler are getting ready to go on their honeymoon. Monica is entering from the bedroom.",Hey! Babe! Aren’t you excited we’re going on our honeymoon?,"Chandler, Joey, Monica, Phoebe, Rachel"
8,S08E03,Scene_03,"Scene: Joey and Rachel's, Joey and Phoebe are entering.","Oh, it's so romantic to send people off on their honeymoon.","Joey, Phoebe, Ross"
8,S08E03,Scene_04,"Scene: The Airport Ticket Counter, Monica and Chandler are standing in line behind another couple kissing who are next in line to be served.",They’re kissing let’s just go around them.,"Chandler, Monica"
8,S08E03,Scene_05,"Scene: Joey and Rachel's, Phoebe and Joey are playing Rock ‘em, Sock ‘em Robots.",I still can’t believe they took away my key. You trust me with yours.,"Joey, Phoebe"
8,S08E03,Scene_06,"Scene: The Airport, Chandler and Monica are following the previous couple through a tiny hallway that proves this is a set on a sound stage and not an actual airport, and see them enter the first class lounge.",Look at that! Look at that! They’re going into the first class lounge! Do you know what they have in there?,"Chandler, Monica"
8,S08E03,Scene_07,"Scene: The Hallway Outside Ross’s Apartment, Ross is walking towards his apartment and sees Rachel sitting in front of the door.",(seeing him) Hi!,"Rachel, Ross"
8,S08E03,Scene_08,"Scene: Ross's Apartment, continued from earlier.",(closes her magazine) Can I get you some water?,"Rachel, Ross"
8,S08E03,Scene_09,"Scene: Monica and Chandler's, Mr. Treeger has finished inspecting Monica and Chandler’s apartment.",(eating) Huh. So then I can heat this up? (Goes and does so.),"Joey, Phoebe, Ross"
8,S08E03,Scene_10,"Scene: The Atlantis Resort, Chandler and Monica are arriving to check in, but are behind the couple from before again.",I can’t believe we’re here.,"Chandler, Monica"
8,S08E03,Scene_11,"Scene: Monica and Chandler's, Joey is on the phone and Phoebe is watching him.","Hey Monica it’s Joey. Listen uh, Phoebe and I smell gas comin’ from your apartment.","Chandler, Joey, Monica, Phoebe"
8,S08E03,Scene_12,"Scene: A doctor’s office, Rachel is on an examining table with her legs in the stirrups.","Okay Rachel, are you comfortable?","Rachel, Ross"
8,S08E03,Scene_13,"Scene: Joey and Rachel's, Joey and Phoebe are there as Rachel and Ross return from the doctor’s appointment.",Hi.,"Joey, Phoebe, Rachel, Ross"
8,S08E04,Scene_01,Unknown,"The One With The Videotape

Written by: Scott Silv",
8,S08E04,Scene_02,"Scene: The Hallway, Chandler and Monica are returning from their honeymoon.","Wait. Before we go in, I just want you to know I love you. I had a great time on our honeymoon, and I can’t wait to go in there and spend the rest of our life together.","Chandler, Joey, Monica, Phoebe"
8,S08E04,Scene_03,"Scene: Monica and Chandler's, Ross and Rachel are entering with the rest of the gang already inside.",Hi!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
8,S08E04,Scene_04,"Scene: Monica and Chandler's, time has lapsed, Phoebe, Joey, Chandler, and Monica are sitting at the kitchen table.",I can’t believe he taped the two of them having sex!,"Chandler, Joey, Monica, Phoebe, Ross"
8,S08E04,Scene_05,"Scene: Joey and Rachel's, Joey is reading a cereal box as Ross enters wearing the red sweater.",Hey!,"Joey, Ross"
8,S08E04,Scene_06,"Scene: Ross's Apartment, Ross is on his date with Kristen and they’re drinking wine.","Umm, this is great wine.",Ross
8,S08E04,Scene_07,"Scene: Joey and Rachel's, Joey is standing at the counter as Ross enters.",Whoa! What are you doing here? How did your date go?,"Chandler, Joey, Monica, Rachel, Ross"
8,S08E04,Scene_08,"Scene: Monica and Chandler's, Monica, Chandler, Joey, and Phoebe are now sitting in the living room.",I still don't get why Greg and Jenny would give us a fake number.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
8,S08E04,Scene_09,"Scene: Monica and Chandler's, the scene is continued from earlier.","(on tape) Oh, thank God you’re here! You have to help me! Were you just talking to yourself?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
8,S08E04,Scene_10,"Scene: Joey and Rachel's, Rachel is looking at the tape sitting on the counter as Ross enters.",Hi.,"Rachel, Ross"
8,S08E04,Scene_11,"Scene: Monica and Chandler's, Monica and Chandler have gone through the phone book and found Greg and Jenny’s number which Monica has just dialed.","(on phone) Hello Greg? (Listens) Hi, this is Monica from the plane? Listen, the number that you gave me 853-5… (Listens) (To Chandler) That is their old number! Jenny’s been giving it out since they moved!","Chandler, Monica"
8,S08E05,Scene_01,Unknown,"The One With Rachel’s Date

Written by: Brian Buck",
8,S08E05,Scene_02,"Scene: Monica’s Restaurant Kitchen, she is frantically working and is handing two finished dishes to a waitress.","Okay, now this one is rare, this one is medium well! Now go-go-go! (Phoebe enters) Hey Phoebe!","Monica, Phoebe"
8,S08E05,Scene_03,"Scene: Chandler’s Office, he’s working at his computer as his boss, Mr. Franklin, sticks his head in.","You know me sir. Oh ah, I do have a question for ya. Do you know how I get around the office computer network so I can access the really good Internet porn?","Chandler, Ross"
8,S08E05,Scene_04,"Scene: Days Of Our Lives set, Joey is doing a scene with a co-star as Rachel watches on a monitor.",Cut! Very nice people!,"Joey, Rachel"
8,S08E05,Scene_05,"Scene: Central Perk, Monica is getting coffee as Phoebe enters.",Ooh Monica!,"Monica, Phoebe"
8,S08E05,Scene_06,"Scene: Joey and Rachel's, Rachel is eating at the counter as Joey enters.",Hey!,"Joey, Rachel"
8,S08E05,Scene_07,"Scene: Chandler’s Office Building, Chandler is walking by the elevators and sees Bob standing there.",Hey Bob.,Chandler
8,S08E05,Scene_08,"Scene: Monica and Chandler's, Monica is in the kitchen as Phoebe enters.",Hey!,"Monica, Phoebe"
8,S08E05,Scene_09,"Scene: Chandler’s Office Building, Bob is standing at the elevators and sees Chandler walk up.","Hey Toby, you got a sec?",Chandler
8,S08E05,Scene_10,"Scene: Joey and Rachel's, Rachel is getting ready for her date and Joey is reading a magazine.","Hey, what do you think is a better excuse for why I’m not drinking on this date tonight. ""Umm, I’m a recovering alcoholic. I’m a Mormon,"" or ""I got so hammered last night I’m still a little drunk?""","Joey, Rachel, Ross"
8,S08E05,Scene_11,"Scene: Central Perk, Phoebe is reading a magazine as Tim enters.",(walks behind Phoebe) Hi! (And startles her.),Phoebe
8,S08E05,Scene_12,"Scene: Joey and Rachel's, Joey and Ross are having dinner.",So what movie do you want to see—And not another one I have to read. Okay? I get enough of that from books.,"Joey, Ross"
8,S08E05,Scene_13,"Scene: Outside Chandler’s Office, Chandler is just about to go into his office when Bob calls for him from behind.",Hey Toby!,Chandler
8,S08E05,Scene_14,"Scene: Monica’s Restaurant Kitchen, Monica is waiting for Tim who enters.",Hey.,"Monica, Phoebe"
8,S08E05,Scene_15,"Scene: A Street, Ross is walking past a newsstand and sees Rachel.",Hello.,"Rachel, Ross"
8,S08E05,Scene_16,"Scene: Central Perk, Ross is entering and Mona from the wedding recognizes him.",Ross?,Ross
8,S08E05,Scene_17,"Scene: Chandler’s Office, Bob is ransacking Chandler’s office.",(entering) Bob. Bob! Bob!!! (He turns around) What the hell are you doing?!,Chandler
8,S08E06,Scene_01,Unknown,"The One With The Halloween Party

Written by: Mark",
8,S08E06,Scene_02,"Scene: Central Perk, everyone is there as Chandler and Monica enter. Oh, and Joey is wearing a FDNY T-shirt to make this the first nod to the tragedy that Friends have made.",Hey you guys?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
8,S08E06,Scene_03,"Scene: A Street, Phoebe is walking down it and passes Ursula.","Ursula! (Ursula turns, smiles, and continues walking.) Wait! Err-err, it’s me! Phoebe!",Phoebe
8,S08E06,Scene_04,"Scene: Monica and Chandler's, The Halloween party has started. Monica is setting out some food as Rachel enters.",Hi!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
8,S08E06,Scene_05,"Scene: Monica and Chandler's, the party continues with Rachel leaning on the counter as Gunther walks in carrying candy.",Oh Gunther! You brought candy! Thank you so much for picking this up! You are so sweet.,"Chandler, Joey, Monica, Rachel"
8,S08E06,Scene_06,"Scene: The Hallway, Phoebe is exiting Monica and Chandler’s, and finds Ursula standing in the hallway smoking.",Hi liar!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
8,S08E06,Scene_07,"Scene: Monica and Chandler's, Chandler and Monica are standing in the kitchen.","Look, I wanted to tell I’m-I’m sorry you lost.","Chandler, Monica, Ross"
8,S08E07,Scene_01,Unknown,"The One With The Stain

Written by: R. Lee Fleming",
8,S08E07,Scene_02,"Scene: Monica and Chandler's, Chandler is sitting in the living room as Monica enters.",Hey.,"Chandler, Monica"
8,S08E07,Scene_03,"Scene: Central Perk, Ross, Rachel, and Phoebe are there as someone’s cell phone starts to ring with one of those fancy ring tones.",(looking around) Who’s cell phone is that? It’s just so annoying; everywhere you go.,"Phoebe, Rachel, Ross"
8,S08E07,Scene_04,"Scene: Ross’s Building, they are approaching the apartment of the woman who died. Ross knocks on the door and a woman answers it.",Hi. I’m Ross Geller. I live in the building.,"Rachel, Ross"
8,S08E07,Scene_05,"Scene: Monica and Chandler's, Monica is observing the new maid, Brenda, clean.","Mrs. Bing, this tile cleaner is incredible! Where’d you get it?","Chandler, Monica"
8,S08E07,Scene_06,"Scene: Eric’s Apartment, he’s opening the door to reveal Phoebe.",Hi!,Phoebe
8,S08E07,Scene_07,"Scene: Central Perk, Ross is reading some book and Gunther serves him a cup of coffee.","Thanks for the coffee, or bedankt voor de koffie, Gunter. (He translates that phrase into Dutch.)","Joey, Ross"
8,S08E07,Scene_08,"Scene: Monica and Chandler's, Brenda is sweeping and Monica is sitting at the kitchen table.",Nice jeans!,Monica
8,S08E07,Scene_09,"Scene: Joey and Rachel's, Rachel is eating pizza as Joey returns from the Knicks game.",Hey!,"Joey, Rachel"
8,S08E07,Scene_10,"Scene: Eric’s Apartment, he and Phoebe are still making out.","Ooh, oh no! I have to go! I have a massage appointment.",Phoebe
8,S08E07,Scene_11,"Scene: Monica and Chandler's, Brenda is shaking out the rugs on the balcony as Monica pouts in the living room.",(entering) Hi!,"Chandler, Monica"
8,S08E07,Scene_12,"Scene: Mrs. Verhoeven’s Apartment, Ross is back to inquire about the elder Verhoeven’s health or lack there of.",Hi. How is she?,Ross
8,S08E07,Scene_13,"Scene: Eric’s Apartment, he’s resting on the bed as Phoebe enters.",(entering) Hey!,Phoebe
8,S08E07,Scene_14,"Scene: Monica and Chandler's, Brenda is wiping the coffee table and Chandler is trying to look at her bra and leans over on the coffee table to get a good look.",(noticing him) What are you doing?,Chandler
8,S08E07,Scene_15,"Scene: The Hallway, Monica is sitting on the step as Rachel returns.",Hi!,"Monica, Rachel"
8,S08E07,Scene_16,"Scene: Joey and Rachel's, Rachel enters and notices that Joey has set up a space for the baby where the couch was, complete with a crib.",What is this?,"Joey, Rachel"
8,S08E07,Scene_17,"Scene: Joey and Rachel's, Joey and Rachel are toasting her staying put.","Well, the old lady died. And how do I know? Her dying wish was for one last kiss. But I don’t care, (To Rachel) because you got the apartment. Yes!","Joey, Rachel, Ross"
8,S08E08,Scene_01,Unknown,"The One With The Stripper

Written by: Andrew Reic",
8,S08E08,Scene_02,"Scene: Central Perk, Joey, Monica, and Chandler are sitting on the couch and chair as Phoebe is getting coffee.",(coming from the bathroom) Hey Pheebs?,"Chandler, Joey, Monica, Phoebe, Rachel"
8,S08E08,Scene_03,"Scene: A Restaurant, Rachel and Phoebe are having dinner with Dr. Green, and everyone is looking at the menu.","Oh, I-I don’t eat meat.","Phoebe, Rachel"
8,S08E08,Scene_04,"Scene: Central Perk, Chandler and Joey are reading a magazine and Ross is chatting with Mona.",So it was really cool seeing you lecture today.,"Chandler, Joey, Monica, Ross"
8,S08E08,Scene_05,"Scene: The Restaurant, dinner has ended and Phoebe and Rachel are talking. Dr. Green is not at the table.","I’m sorry I won’t be able to make it to your imaginary wedding, but I’m really busy that day. Yeah, I already have a unicorn baptism and a leprechaun bar mitzvah.","Phoebe, Rachel"
8,S08E08,Scene_06,"Scene: Monica and Chandler's, Chandler’s bachelor party has begun, what there is of it, with only Joey (wearing a gold paper top hat) and Chandler (wearing what appears to be a Burger King paper crown) enjoying a nice product placement of Budweisers on ice.","So you uh, nervous about getting married?","Chandler, Joey"
8,S08E08,Scene_07,"Scene: Ross's Apartment, Ross and Mona are sitting on the couch.",I love your place! Where is this guy from? (A statue from the top of his apothecary table.),Ross
8,S08E08,Scene_08,"Scene: Ross's Apartment, continued from earlier.",You got Rachel pregnant?!,Ross
8,S08E08,Scene_09,"Scene: Monica and Chandler's, Chandler and Joey are discussing what to do about the now naked hooker in the guestroom.",I can’t believe there is a naked hooker in there!,"Chandler, Joey"
8,S08E08,Scene_10,"Scene: Ross's Apartment, continued from earlier.",How could you have kept all of this from me?,"Joey, Ross"
8,S08E08,Scene_11,"Scene: Monica’s Restaurant’s Kitchen, she’s cooking as one of her waiters, Stu, comes over to talk to her.","So, tonight’s the night of the big bachelor party?",Monica
8,S08E08,Scene_12,"Scene: Monica and Chandler's, Joey and Chandler are still deciding what to do about the hooker.",Maybe she meant to get you a hooker.,"Chandler, Joey, Monica"
8,S08E08,Scene_13,"Scene: Joey and Rachel's, Rachel and Phoebe are at the counter as Ross enters.",So your dad dropped by. He’s a pleasant man!,"Phoebe, Rachel, Ross"
8,S08E08,Scene_14,"Scene: Ross's Apartment, Ross is opening the door to Mona. Rachel is there as well.",Thank you so much for coming back over.,"Rachel, Ross"
8,S08E08,Scene_15,"Scene: Monica and Chandler's, the bachelor party has ended and Monica is trying to explain herself to Chandler.",I swear I didn’t know she was a hooker! I mean wh—Did you let her smoke in here?,"Chandler, Monica"
8,S08E08,Scene_16,"Scene: Joey and Rachel's, Rachel is being yelled at by her dad over the phone, and he’s been going on for so long Rachel is holding the phone away from her ear and reading a book.","(entering, quietly) Wow, you told your dad the truth.","Joey, Phoebe, Rachel"
8,S08E09,Scene_01,Unknown,"The One With The Rumor

Written by: Shana Goldberg",
8,S08E09,Scene_02,"Scene: Joey and Rachel's, Joey is reading What to Expect When You’re Expecting as Rachel enters from her bedroom.","Hey Rach listen, did you know that during pregnancy your fingers swell up to twice their size and never go back.","Joey, Monica, Phoebe, Rachel"
8,S08E09,Scene_03,"Scene: Monica and Chandler's, Chandler is watching football, and it’s actually the right game Green Bay at Detroit (although not this year’s), as Monica is getting everything ready.","Hey, isn’t weird to think about how next year at this time they’ll be a little baby at the table? (Chandler turns around in horror.) (Seeing him) Rachel’s! But good to know where you’re at!","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
8,S08E09,Scene_04,"Scene: Monica and Chandler's, scene continued from earlier.",(To Ross) So you were in an I Hate Rachel club?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
8,S08E09,Scene_05,"Scene: Monica and Chandler's, Will has left and the rest of the gang is watching Joey finish the turkey.",Well that’s it. I’m done. Whew! (Wipes his forehead.) There come the meat sweats. (Chandler hands him a towel and he wipes his face.),"Chandler, Joey, Monica, Phoebe, Rachel"
8,S08E10,Scene_01,Unknown,"The One With Monica’s Boots

Teleplay by: Brian Bu",
8,S08E10,Scene_02,"Scene: Monica and Chandler's, Monica is trying on a pair of new boots as Chandler enters.",Hey! So what do you think?,"Chandler, Monica, Rachel"
8,S08E10,Scene_03,"Scene: Central Perk, Phoebe, Ross, and Rachel are sitting on the couch and Ross is talking to Rachel’s, who is now showing, stomach.","That’s right, I love you! And-and I’m gonna play with you all the time.","Joey, Phoebe, Rachel, Ross"
8,S08E10,Scene_04,"Scene: Central Perk, the next day Rachel, Phoebe, and Chandler are there as Monica enters.",Hey guys!,"Chandler, Monica, Phoebe, Rachel, Ross"
8,S08E10,Scene_05,"Scene: Rachel’s Office, Joey has brought Dina to meet with Rachel.","(entering, with Dina) Here she is! Future fashion superstar!","Joey, Rachel"
8,S08E10,Scene_06,"Scene: The Hallway, Monica is returning, but before she enters the apartment she stops on the step and changes from wearing tennis shoes to the boots and she moans in pain as she puts each boot on.",(standing up) Ahhhhhhhh!,"Chandler, Monica"
8,S08E10,Scene_07,"Scene: The Hallway, Rachel is about to enter her apartment with Dina to tell Joey the news.",I-I can’t go in there. I can’t tell him!,"Joey, Rachel"
8,S08E10,Scene_08,"Scene: The Midfield Day School, it’s after school and Ben is taking a drink of water as Phoebe enters.","Oh, there you are Ben!",Phoebe
8,S08E10,Scene_09,"Scene: A Street, Chandler and Monica are walking down the sidewalk after his office holiday party.","Y’know, that party wasn’t bad.","Chandler, Monica"
8,S08E10,Scene_10,"Scene: Joey and Rachel's, Dina and Rachel are reading pregnancy books, Dina Pregnancy for Dummies and Rachel something else.",Do you ever worry that you’ll be walking and your baby will just like slip out?,"Joey, Rachel"
8,S08E10,Scene_11,"Scene: Sting’s Apartment, Phoebe has come to talk about Jack and is waiting for Sting’s wife, Trudie Styler, to enter.",Wow! This place is incredible! (Gasps) Sting’s pen…that he gave to Phoebe. (Puts the pen in her purse and goes over to a floor-to-ceiling bookcase) Come on! Secret passageway! (Starts pulling books at random as Trudie enters.),Phoebe
8,S08E10,Scene_12,"Scene: The Street, Chandler is carrying Monica past a store window.","Okay, ten blocks down. Five to go.","Chandler, Monica"
8,S08E10,Scene_13,"Scene: Joey and Rachel's, Joey and Rachel are still discussing Bobby and Dina’s situation.","Joey, just because they’re not getting married doesn’t mean this is going to be a disaster. Maybe they have a plan!","Joey, Rachel"
8,S08E10,Scene_14,"Scene: Central Perk, Phoebe and Ross are there.",You’re gonna love me so much. I got Sting tickets!! (Holds up two.),"Phoebe, Ross"
8,S08E11,Scene_01,Unknown,"The One With Ross’ Big Step Forward

Written by: R",
8,S08E11,Scene_02,"Scene: Central Perk, Rachel is looking around the shop as Phoebe returns from getting some more coffee.",Phoebe?,"Phoebe, Rachel"
8,S08E11,Scene_03,"Scene: Central Perk, Joey and Ross are there as Mona enters.",Hey! (To Joey) Hey!,"Joey, Phoebe, Ross"
8,S08E11,Scene_04,"Scene: Chandler’s Office, his boss Doug is entering, Monica is there as well.",Bing! Ho! And the Bing-ette!,"Chandler, Monica"
8,S08E11,Scene_05,"Scene: Ross's Apartment, there’s a knock on the door and he opens it to Mona.",Hi!,Ross
8,S08E11,Scene_06,"Scene: Rachel’s Doctor’s Office, she is waiting for her doctor as a nurse enters.",Hi!,Rachel
8,S08E11,Scene_07,"Scene: Central Perk, Monica and Phoebe are there as Rachel enters.",Hi.,"Monica, Phoebe, Rachel, Ross"
8,S08E11,Scene_08,"Scene: Chandler’s Office, Doug is entering.","Bing! We’re all set for tonight, 8 o’clock.",Chandler
8,S08E11,Scene_09,"Scene: Central Perk, Ross is getting Mona some coffee.","Here we go. Mona umm, I think it’s time we-we had a conversation about-about where things are with us.",Ross
8,S08E11,Scene_10,"Scene: Joey and Rachel's, Ross is telling Rachel and Monica about yet another mistake he’s made with a woman.",You gave her a key to your apartment?!,"Monica, Phoebe, Rachel, Ross"
8,S08E11,Scene_11,"Scene: A Strip Club, Doug and Chandler are there.","Oh Bing, look at those twin sisters dancing together. Let me buy you a lap dance with those girls. Huh?",Chandler
8,S08E11,Scene_12,"Scene: Ross's Apartment, a locksmith has finished changing the locks on Ross’s door.","Okay, and oh I’m gonna need a bunch of extra keys. Apparently I give them away for no reason at all.",Ross
8,S08E11,Scene_13,"Scene: Monica and Chandler's, Monica is eating dinner as Chandler enters.",Hi honey I’m home.,"Chandler, Monica"
8,S08E11,Scene_14,"Scene: Joey and Rachel's, Rachel is on the phone.","Yes. Hi, I’d like to order a pizza. Okay, can I ask you a question? Is-is the cute blond guy delivering tonight? Very Ambercrombie & Fitch. (Joey enters.) I’ll call you back.","Joey, Rachel"
8,S08E11,Scene_15,"Scene: Joey and Rachel's, Rachel is there as Phoebe enters.","Hi. Listen, I’m sorry about that whole thing with Roger. It really wasn’t right, and I, and I want to make it up to you, so umm, I brought you something that I think you’ll really enjoy. (Goes into the hallway and returns carrying the Evander Holyfield cutout.) Now, this is just a loan. Okay? I’m gonna, I’m gonna want him back. So… (Looks at him longingly) I’m gonna go now. (Exits.) (Pause) (Entering) I’m sorry, I thought I could do it and I can’t! (She grabs the cutout and exits for good.)",Phoebe
8,S08E12,Scene_01,Unknown,"The One Where Joey Dates Rachel

Written by: Sherr",
8,S08E12,Scene_02,"Scene: Monica and Chandler's, Monica and Chandler are entering carrying groceries and find Phoebe already there standing in front of a huge object that has been gift wrapped.",Hey! I got you a present!!,"Chandler, Monica, Phoebe"
8,S08E12,Scene_03,"Scene: Central Perk, Joey and Rachel are there as Ross enters.","Hey! Oh, I’m so glad you guys are here. I’ve been dying to tell someone what happened in the Paleontology department today.","Joey, Rachel, Ross"
8,S08E12,Scene_04,"Scene: Monica and Chandler's, Monica is watching Phoebe play Ms. Pac-Man.","No. No! Yes! Ahh. Oh, would you look at that Monica? I just knocked off all of your top scores, how sad.","Chandler, Monica, Phoebe"
8,S08E12,Scene_05,"Scene: Joey and Rachel's, Rachel is getting ready for her date with Joey as there is a knock on the door.",Joey? Could you get that? (There is no answer and she goes and opens the door to Joey.) What are you doing here? I thought you were in your room?,"Joey, Rachel"
8,S08E12,Scene_06,"Scene: N.Y.U, Ross is teaching a class.","…which brings us back, of course, to Greely’s theory of dominance. (The bell rings.) Okay, that-that’s all for today. Oh, uh does anyone know where the Freeman building is?",Ross
8,S08E12,Scene_07,"Scene: The Freeman Building, Ross is entering his new class completely out of breath.","Hello. (He throws his jacket towards the coat rack and misses.) I’m sorry I’m a little late. Ah—(Checks his watch)—Whoa! A lot late. Let me start by uh, by introducing myself, I am Professor Geller. (The bell rings.) So to sum up, I’m Professor Geller. Good job today.",Ross
8,S08E12,Scene_08,"Scene: A Restaurant, a waitress is taking Joey and Rachel’s dinner order.","Now the filet mignon, what comes with that?","Joey, Rachel"
8,S08E12,Scene_09,"Scene: Monica and Chandler's, Monica is entering to find Chandler playing Ms. Pac-Man.",Hey.,"Chandler, Monica"
8,S08E12,Scene_10,"Scene: Joey and Rachel's, Joey and Rachel are returning from their date.",I am not gonna answer that!,"Joey, Rachel"
8,S08E12,Scene_11,"Scene: Central Perk, Ross is telling Rachel about his class location predicament.","…you were 50 minutes late to the class, what did you crawl there?!","Joey, Rachel, Ross"
8,S08E12,Scene_12,"Scene: Monica and Chandler's, Monica is trying to erase Chandler’s dirty words while he looks on.","Okay, I got that. I’ll escape over there. I’ll come back over here. All right, come on Ms. Pac-Man. It’s got—Right—(She dies.) Well, you’re just a little bitch, aren’t you?","Chandler, Monica, Phoebe"
8,S08E12,Scene_13,"Scene: N.Y.U, Ross’s new class, he is entering out of breath.","Yeah!!!! Yes, I made it! I’m on time! (Grabs a bottle of water from a student, takes a drink, and splashes some on his face like the marathon runners do.) Okay, why don’t we all uh, (Exhales loudly) open our books to page 23. Where… (Exhales again) Where you will see…a uh…a bunch of uh…red spots. Okay, (Closes his book.) umm, why don’t, why don’t you all start to read, while I—(Passes out and collapses.)",Ross
8,S08E12,Scene_14,"Scene: A Restaurant, Joey is on his hot date and they’re not speaking right now.","No-no! I’m fine. It’s just… Hey, can I ask you something? Have you ever looked at someone that you’ve known for a while and then suddenly…suddenly see them a different way?",Joey
8,S08E12,Scene_15,"Scene: Monica and Chandler's, now it’s Phoebe’s turn to erase Chandler from the board.","Oh my God Phoebe, you’re on fire!","Chandler, Monica, Phoebe, Ross"
8,S08E12,Scene_16,"Scene: Joey and Rachel's, Rachel is watching Cujo while Joey returns from his date scaring Rachel.",Oh God! Thank God you’re home! I’m watching Cujo.,"Joey, Rachel"
8,S08E12,Scene_17,"Scene: N.Y.U, Ross’s new class, this time he’s actually about to do a lecture.","So is everybody here? I got here a little early myself. Let us begin. Now, the hydrosaurids have been unearthed in two main locations. (He moves to the map and we see why he made it to class on time, he’s wearing in-line skates and hasn’t taken them off.) Here. (Points to the map, somewhere in the Middle East, then spins on the skates and points to the map.) Here. (China.) Now as for the hydrosaurs…",Ross
8,S08E13,Scene_01,Unknown,"The One Where Chandler Takes a Bath

Written by: V",
8,S08E13,Scene_02,"Scene: Joey and Rachel’s, Joey is at the counter eating a bowl of Frosted Flakes.","(thinking) All right. It’s a new day. All that stuff about Rachel, you don’t feel that now. It was crazy! You’re fine. You’re better than fine! You are, as your friend Tony would say, Grrrreat! Everything’s normal! She’s just your friend Rachel! Your friend Rachel. Your friend! Rachel.","Joey, Rachel"
8,S08E13,Scene_03,"Scene: Monica and Chandler’s, Chandler is sitting on the couch watching TV as Monica comes out of the bathroom.",(airily) Hi.,"Chandler, Joey, Monica"
8,S08E13,Scene_04,"Scene: Central Perk, Phoebe and Rachel are sitting on the couch. Ross sits down.","Hi! Oh, Ross, don’t forget, we have that doctor’s appointment tomorrow!","Phoebe, Rachel, Ross"
8,S08E13,Scene_05,"Scene: Monica and Chandler’s, Monica comes from the bathroom as Chandler enters.",Hey.,"Chandler, Monica"
8,S08E13,Scene_06,"Scene: The Doctor’s Office, the doctor is writing something as Rachel is on the table, and Ross is standing.","I don’t think you had an open mind about the name Ruth. I mean, come on, little Ruthie Geller, how-how cute is that?","Rachel, Ross"
8,S08E13,Scene_07,"Scene: Chandler and Monica’s, Monica is entering.",Hello?,"Chandler, Monica, Phoebe"
8,S08E13,Scene_08,"Scene: Central perk, Ross is sitting on the chair as Rachel walks in.",Hey.,"Rachel, Ross"
8,S08E13,Scene_09,"Scene: Rachel and Joey’s, Joey is sitting on his recliner as Phoebe enters.",Hey.,"Joey, Phoebe"
8,S08E13,Scene_10,"Scene: Central Perk, Rachel is on the couch as Ross enters.","So, I uh… I called the doctor and now we both know the sex of the baby.","Rachel, Ross"
8,S08E13,Scene_11,"Scene: Monica and Chandler’s, Chandler enters as Monica comes from the bathroom.",Hey.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
8,S08E13,Scene_12,"Scene: Joey and Rachel’s, Joey is sitting at the counter eating Cocoa Puffs.","(thinking) All right. It’s a new day, and it’s just a crush, that’s all! Just a little crush! All that worrying I was doing, that was crazy. Crazy! Like my friend here the bird would say, ""it was cuckoo!"" Everything’s going to be fine. It’s just a crush.","Joey, Rachel"
8,S08E13,Scene_13,Scene: Chandler and Monica’s bathroom. Both are sitting on opposite ends of the bathtub.,"It sure is nice to do this together, isn’t it?","Chandler, Monica"
8,S08E14,Scene_01,Unknown,"The One With The Secret Closet

Written by: Brian ",
8,S08E14,Scene_02,"Scene: The Hallway, Phoebe walks up to and knocks on Chandler and Monica’s door.","(opens the door wearing a robe, but leaves the chain on) Hey, what’s up?","Chandler, Monica, Phoebe"
8,S08E14,Scene_03,"Scene: Joey’s Bedroom, Joey is having a dream about Rachel giving birth with him as the father.","Oh okay, okay! One more push! One more push! Come on honey, we’re almost there! We’re almost there!","Joey, Rachel, Ross"
8,S08E14,Scene_04,"Scene: Monica and Chandler's, Monica has opened another wedding present as Chandler enters.",Hey babe.,"Chandler, Monica, Phoebe"
8,S08E14,Scene_05,"Scene: Central Perk, Joey and Rachel are there as Ross enters.",Hey!,"Joey, Rachel, Ross"
8,S08E14,Scene_06,"Scene: Phoebe's Apartment, Monica is lying on the massage table waiting for Phoebe.",(calling from her room) Are you under the sheet?,"Monica, Phoebe"
8,S08E14,Scene_07,"Scene: Monica and Chandler's, Chandler has a box of keys and is trying them on the secret closet when someone enters.",I wasn’t trying to open your closet! I wasn’t trying to open your closet! I swear! (Running into the kitchen and sees its Joey.),"Chandler, Joey, Rachel"
8,S08E14,Scene_08,"Scene: The Hospital, Joey is in the waiting room as Rachel comes back out with the doctor.",Hey! So?,"Joey, Rachel, Ross"
8,S08E14,Scene_09,"Scene: Monica and Chandler's, Joey and Chandler are still working on the door.",There has got to be a way!,"Chandler, Joey"
8,S08E14,Scene_10,"Scene: Central Perk, Phoebe is on the couch as Monica enters.",Hey.,"Monica, Phoebe"
8,S08E14,Scene_11,"Scene: Joey and Rachel's, Rachel is balancing an aluminum can on her stomach as Ross enters.",Hey Ross! Check it out! I learned a new trick!,"Joey, Rachel, Ross"
8,S08E14,Scene_12,"Scene: Monica and Chandler's, Chandler is pounding out the hinge pins on the closet door to get it open.","Not to shabby, I got this all off myself…using my wife’s tools. (He takes the door off the frame and we finally get to see what’s behind the green door! It is stacked, floor to ceiling, with junk.) Oh my God!","Chandler, Monica"
8,S08E14,Scene_13,"Scene: Joey and Rachel's, Joey is drinking a gallon of orange juice as Chandler enters.",Hey.,"Chandler, Joey"
8,S08E14,Scene_14,"Scene: Phoebe's Apartment, Phoebe is giving Monica another massage.",Ohhh.,"Monica, Phoebe"
8,S08E15,Scene_01,Unknown,"The One With The Birthing Video



Written by: Dan",
8,S08E15,Scene_02,Scene: Central Perk. Rachel is getting a cup of coffee as Joey and Phoebe enter and sit down.,"Oh! Hey, Rach!","Joey, Phoebe, Rachel"
8,S08E15,Scene_03,Scene: Monica and Chandler’s. Phoebe and Ross are sitting in the living room talking.,"So, how does Mona feel about you and Rachel living together?","Monica, Phoebe, Ross"
8,S08E15,Scene_04,Scene: Joey and…wait…just Joey’s. Joey is sitting at the counter eating a pizza.,"(knocking and entering) Hey. Look, I know you’ve been really depressed lately, so I brought someone over to cheer you up. Right outside this door is a real, live, furry playmate.","Joey, Phoebe"
8,S08E15,Scene_05,Scene: Monica and Chandler’s. Chandler enters with a bouquet of roses.,Happy Valentine’s!,"Chandler, Monica"
8,S08E15,Scene_06,Scene: Joey’s. Joey is playing fetch with the dog.,"Get the ball, ready? Get the ball, get the ball! (Joey pretends to throw it, but really doesn’t, and the dog goes running off.) Well, you’re cute, but you’re not too smart!","Joey, Rachel"
8,S08E15,Scene_07,Scene: Monica and Chandler’s. Chandler is sitting on the couch staring at the tape on the coffee table with his eyes huge and his mouth wide open.,(entering from her bedroom) So what do you think? (referring to her outfit),"Chandler, Monica"
8,S08E15,Scene_08,Scene: Central Perk. Ross is sitting on the couch reading a magazine as Mona enters.,Hi!,Ross
8,S08E15,Scene_09,Scene: Central Perk. Ross and Phoebe are sitting on the couch.,How could you not tell Mona that Rachel is living with you?,"Phoebe, Ross"
8,S08E15,Scene_10,"Scene: Joey’s. Joey is laying on his recliner, depressed, and the dog is laying on the footrest.","So, between her and me being friends, and her history with Ross, it just isn’t going to happen. It would be like you falling in love with a cat.","Joey, Phoebe"
8,S08E15,Scene_11,Scene: Ross and…Rachel’s…I guess I have to call it that now. Rachel is reading on the couch as Ross enters.,"Well, I’m, uh, going to pick up Mona. What have you got going tonight?","Rachel, Ross"
8,S08E15,Scene_12,Scene: Monica and Chandler’s. Monica and Chandler are sitting on the couch still staring at the screen.,How long has it been this time?,"Chandler, Monica, Rachel"
8,S08E15,Scene_13,Scene: Central Perk. Ross is getting coffee as Joey comes from…God knows where! Some back area of Central Perk around the corner that we’ve never seen! Weeeiiirrrddd….,"Hey, hey, man!","Joey, Ross"
8,S08E15,Scene_14,Scene: Ross and Rachel’s. Rachel is standing in front of the TV holding a video.,"(thinking) You’re going to have a baby, and you need to be prepared. Now, you’re going to make yourself watch the whole thing. Just do it! (Rachel puts the tape in the VCR)",Rachel
8,S08E16,Scene_01,Unknown,"The One Where Joey Tells Rachel

Written by: Andre",
8,S08E16,Scene_02,"Scene: Central Perk, Joey is talking to Ross","There’s this woman, that I like.  A lot.  Well, it’s complicated.  She’s with this other guy.  For a long time.  And I could never do that to the guy, y’know?  ’Ccause we’re really good friends.","Joey, Ross"
8,S08E16,Scene_03,"Scene: Central Perk, Rachel and Chandler are on the couch.","Oh-oh! Okay, she’s kicking!","Chandler, Phoebe, Rachel"
8,S08E16,Scene_04,"Scene: Ross and Rachel's, Ross is opening the door to Monica.",Hey.,"Monica, Ross"
8,S08E16,Scene_05,"Scene: Central Perk, Monica and Chandler are on the couch as Phoebe enters with Monica’s soul mate.",Oh! Hi!,"Chandler, Monica, Phoebe"
8,S08E16,Scene_06,"Scene: Joey’s Apartment, there’s a knock on the door and Joey answers it to Ross.",Hey.,"Joey, Ross"
8,S08E16,Scene_07,"Scene: Central Perk, Phoebe and Chandler are watching Monica and Don talk.",…so I’ve been slowly phasing out the wine importing and focusing more on the cheese side of things.,"Chandler, Monica, Phoebe"
8,S08E16,Scene_08,"Scene: Outside Ross and Rachel's, Joey walks up to knock on the door, but stops.","Okay. Okay, I can do this. I can tell her how I feel. Just uh, just stand up straight. (Does so.) Take a couple deep breaths. (Does so.) Look confident. (Does so as Rachel opens the door and startles him.)","Joey, Rachel"
8,S08E16,Scene_09,"Scene: Monica and Chandler's, Monica and Chandler are entering.",I’d like to have Don and Phoebe over. Wouldn’t that be nice?,"Chandler, Monica"
8,S08E16,Scene_10,"Scene: A restaurant, Joey and Rachel are having dinner.",…and I know Chandler is kidding but it happens every time he touches my stomach. I mean I’m really worried the baby’s not going to like him. (Joey is staring at the table.) Are you okay?,"Joey, Rachel"
8,S08E16,Scene_11,"Scene: A restaurant, Joey and Rachel are still hugging as a waiter walks by the table to talk to the annoying waiter from before who is watching.",Yeah.,
8,S08E17,Scene_01,Unknown,"The One With The Tea Leaves

Teleplay by: Steven R",
8,S08E17,Scene_02,"Scene: The Hallway, Rachel walks up the stairs and knocks on Joey’s door.",Joey? Are you in there?,"Chandler, Joey, Monica, Rachel"
8,S08E17,Scene_03,"Scene: Central Perk, Phoebe is holding a book as she, Rachel, and Monica drink some tea as Chandler looks on.","Okay, so when you’re done with your tea I’ll look at your leaves and tell you your fortune.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
8,S08E17,Scene_04,"Scene: Monica and Chandler's, Chandler is cooking as Rachel paces nervously.","So I thought Joey and I would be okay once we hung out, but it’s not even like we know how to be with each other anymore.","Chandler, Joey, Monica, Rachel"
8,S08E17,Scene_05,"Scene: A newsstand, Phoebe is looking at a magazine as the guy from before walks by and picks up a newspaper.",Oh hello.,Phoebe
8,S08E17,Scene_06,"Scene: Outside Mona’s Apartment, Ross is knocking on the door.","Mona? (There’s no answer, so he starts to leave but remembers where her extra key is. He reaches atop a hall light just outside her door and grabs the key. He looks at in triumph as the pain from it being hot moves along his nervous system to his brain, and when it arrives his brain orders his hand to drop the hot key and his mouth to squeal in pain. After dropping the key he pulls his shirtsleeve over his hand and uses the key to open the door and enter Mona’s apartment.) Okay, if I were a salmon shirt, where would I be? (He hears a key in the door and as it opens he dives behind the couch.)",Ross
8,S08E17,Scene_07,"Scene: Monica and Chandler's, Monica and Chandler are sorting their CDs.","Oh my God, honey we are so meant to be together. We both have copies of the Annie soundtrack.","Chandler, Monica, Rachel"
8,S08E17,Scene_08,"Scene: Mr. Zelner’s Office, he’s in a meeting as Joey bursts in.",Do you think you can just buy my friends baby?!,Joey
8,S08E17,Scene_09,"Scene: A restaurant, Phoebe and Jim are on their date.",Isn’t it funny how we kept running into each other? It’s as if someone really wants us to be together.,Phoebe
8,S08E17,Scene_10,"Scene: Monica and Chandler's, Monica, Chandler, and now Rachel are organizing CDs.","(singing) The sun’ll come out…tomorrow! Bet…your bottom dollar that tomorrow… (The girls start laughing, and in a deep voice) …there’ll be sun.","Chandler, Joey, Monica, Rachel"
8,S08E17,Scene_11,"Scene: Mona’s Apartment, she and her date are making out as Ross flips through a magazine while lying behind the couch and sees something that he likes. Meanwhile, Mona’s date takes off Ross’s shirt and Mona throws it on the floor. While they start making out again, Ross tries to pull the rug the shirt is on over to him, but while he does that he moves the coffee table and it bumps into the couch.",(seeing Ross) Oh my God! Ross!!!,Ross
8,S08E17,Scene_12,"Scene: Mr. Zelner’s Office, Rachel is knocking on the door.",Morning. You wanted to see me?,Rachel
8,S08E17,Scene_13,"Scene: A Street, Phoebe and Monica are walking down it.",Oh there it is.,"Monica, Phoebe"
8,S08E17,Scene_14,"Scene: Monica and Chandler's, Chandler is watching Joey pace nervously as Rachel enters.",Hi.,"Chandler, Joey, Rachel"
8,S08E17,Scene_15,"Scene: Ross and Rachel's, Ross is ordering something over the phone from a catalog.","(on phone) Item J437-A, color: winterberry. (There’s a knock on the door as he hangs up the phone. He answers it to Mona.) Hi umm, listen come here, come in. (She does so.) I’m so-so sorry about yesterday. I-I’m really sorry. It’s just that I… (He picks up the pink shirt.)",Ross
8,S08E18,Scene_01,Unknown,"The One In Massapequa

Teleplay by: Mark Kunerth

",
8,S08E18,Scene_02,"Scene: Central Perk, everyone is there.","Oh, Ross, Mon, is it okay if I bring someone to your parent’s anniversary party?","Chandler, Joey, Monica, Phoebe, Ross"
8,S08E18,Scene_03,"Scene: Chandler and Monica’s, they’re getting ready to leave for the party.",What are you doing?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
8,S08E18,Scene_04,"Scene: The Anniversary Party, Ross and Rachel are arriving and see his parents.",Hi! (Kisses his mom.) Hey mom.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
8,S08E18,Scene_05,"Scene: The Anniversary Party, Ross and Rachel have just gotten another wedding present.",Open it! Open it! Open it!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
8,S08E18,Scene_06,"Scene: Phoebe’s apartment, Parker and her are entering.",My God what a fantastically well lit hallway!,Phoebe
8,S08E18,Scene_07,"Scene: Ross and Rachel’s, they’re returning from the party.","…and then, we could’ve gone from the ceremony to the reception with you in the sidecar!","Rachel, Ross"
8,S08E18,Scene_08,"Scene: Central Perk, Ross and Monica are there.","Okay that’s it. I give up. At mom and dad’s 40th anniversary, you’re the one giving the speech.","Monica, Ross"
8,S08E19,Scene_01,Unknown,"The One With Joey’s Interview

Written by: Doty Ab",
8,S08E19,Scene_02,"Scene: Monica and Chandler's, everyone except Phoebe is there as Rachel enters carrying a magazine.",Hi!,"Chandler, Joey, Monica, Rachel, Ross"
8,S08E19,Scene_03,"Scene: Central Perk, Joey is there for his interview and everyone but Phoebe are hiding on the couch.","Oh, not at all. Happy to do it.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
8,S08E19,Scene_04,"Scene: Chandler and Joey's and Ross's, Chandler is entering and when he closes the door Joey pops his head out of the fort like before, but this time he's wearing a cowboy hat.","Well, I see you've had a very productive day. Don't you think the cowboy hat is a little much?","Chandler, Joey, Ross"
8,S08E19,Scene_05,"Scene: Chandler and Joey's, Chandler enters to find Joey lying in the fetus position on the floor.",What’s wrong with you?,"Chandler, Joey, Rachel, Ross"
8,S08E19,Scene_06,"Scene: Joey and Rachel's apartment, Chandler is entering to find Joey bingeing on the food from the fridge. Joey isn’t doing all that well.","The fridge broke. I have to eat everything. Cold cuts, ice cream, limes—Hey, what was in that brown jar?","Chandler, Joey"
8,S08E19,Scene_07,"Scene: The Hallway, Chandler and Rachel are on their knees with forks trying to salvage what they can of the cheesecake off of the floor.",Oh! Yay! Look! There’s a piece that doesn’t have floor on it!,"Chandler, Joey, Rachel"
8,S08E19,Scene_08,"Scene: Central Perk, continued from earlier.","You guys, this is Shelley, she’s interviewing me for Soap Opera Digest, and Shelley, this are my friends…","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
8,S08E19,Scene_09,"Scene: Joey's apartment, Joey and Rachel are eating spaghetti in the living room while watching TV and Rachel drops some on the floor.","Oh, Joey! Sorry!","Joey, Rachel"
8,S08E19,Scene_10,"Scene: Chandler and Joey's, Joey is reading a script as Ross enters","All right I've been feeling incredibly guilty about this, because I wanna be a good friend, and damnit I am a good friend. So just, just shut up and close your eyes (kisses Joey).","Chandler, Joey, Monica, Phoebe, Ross"
8,S08E19,Scene_11,"Scene: Central Perk, Phoebe is sitting on the couch as Joey enters strutting.",Hey Pheebs! (He sits down next to her.),"Chandler, Joey, Phoebe"
8,S08E19,Scene_12,"Scene: Joey and Rachel's, Joey and Ross are napping together again and both wake up at the same time.",Great nap.,"Joey, Phoebe, Ross"
8,S08E19,Scene_13,"Scene: The street, Joey is messing with a car cover and still wearing the Porsche stuff. This guy playing street football catches a pass next to the car cover Joey is fooling around with.",Hey! How you doin’?,"Chandler, Joey, Rachel, Ross"
8,S08E19,Scene_14,"Scene: Monica and Chandler's, everyone is reading Joey’s interview.",Wow! I can’t believe they didn’t put it in the part where you said you didn’t watch soap operas.,"Joey, Monica, Rachel, Ross"
8,S08E20,Scene_01,Unknown,"The One With The Baby Shower

Written by: Sherry B",
8,S08E20,Scene_02,"Scene: Monica and Chandler's, Monica and Phoebe are preparing for Rachel’s baby shower.",(entering) Hi!,"Monica, Phoebe, Rachel"
8,S08E20,Scene_03,"Scene: Joey's Apartment, Joey is reading a script as Ross and Chandler enter carrying a basketball.",Hey Joe! You wanna shoot some hoops?,"Chandler, Joey, Ross"
8,S08E20,Scene_04,"Scene: Monica and Chandler's, Rachel’s baby shower is underway. Monica and Phoebe are working in the kitchen.","Oh, I told the stripper to be here at five. That’s good right?","Monica, Phoebe, Rachel"
8,S08E20,Scene_05,"Scene: Joey's Apartment, the guys are still playing Bamboozled.","All right Ross you’re in the lead, would you like to take another question or spin the Wheel of Mayhem?","Chandler, Joey, Ross"
8,S08E20,Scene_06,"Scene: Monica and Chandler's, the baby shower is continuing as Rachel walks over to Monica and Phoebe.",Why did you invite my mother?!,"Monica, Phoebe, Rachel"
8,S08E20,Scene_07,"Scene: Joey's Apartment, the guys are still playing the game only everyone is really into it.","(To Chandler) In what John Houston film would you hear this line, ""Badges? We don’t need no stinkin’ badges!""","Chandler, Joey, Ross"
8,S08E20,Scene_08,"Scene: Monica and Chandler's, the baby shower has ended and everyone except for Mrs. Green have left who is talking to Rachel while Monica and Phoebe are cleaning up.","So umm, you’re gonna stay with me as long as I need you?","Monica, Phoebe, Rachel, Ross"
8,S08E20,Scene_09,"Scene: Joey’s Audition, Joey is being shown in.","Hey Joey, hi! I’m Ray; I’m the producer of the show.",Joey
8,S08E20,Scene_10,"Scene: Monica and Chandler's, Mrs. Green is telling Ross what needs to be done to baby proof his apartment.",Well we…we don’t have a garage.,"Monica, Phoebe, Rachel, Ross"
8,S08E20,Scene_11,"Scene: Ross and Rachel's, Ross is helping Rachel study for when the baby comes.",(closing a book) Okay! I’m ready.,"Rachel, Ross"
8,S08E21,Scene_01,Unknown,"The One With The Cooking Class

Teleplay by: Brian",
8,S08E21,Scene_02,"Scene: Central Perk, everyone is there except Monica as Ross enters carrying a huge stack of newspapers.",Hey you guys I got some bad news. (He sets the stack of papers down on the table.),"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
8,S08E21,Scene_03,"Scene: Ross and Rachel's, it’s late at night, Rachel is sitting on the couch in the dark wide-awake as Ross walks to the bathroom.",Ross!,"Rachel, Ross"
8,S08E21,Scene_04,"Scene: Ross and Rachel's, it’s late at night, Rachel is sitting on the couch in the dark wide-awake as Ross walks to the bathroom.","(entering) Hey uh Monica, I can’t remember. Did we say we were gonna meet here or at the movies?","Chandler, Joey, Monica"
8,S08E21,Scene_05,"Scene: The Baby Furniture Store, Ross and Rachel are checking out.","Do you uh, want these things delivered Mr. and Mrs. Geller?","Rachel, Ross"
8,S08E21,Scene_06,"Scene: Central Perk, Phoebe is there as Rachel enters.",Hi Pheebs!,"Chandler, Phoebe, Rachel"
8,S08E21,Scene_07,"Scene: The New School, Monica, carrying her dish, and Joey are confronting the food critic.","Hi! Umm, I’m Monica Geller, I’m the chef at Alessandro’s.","Joey, Monica"
8,S08E21,Scene_08,"Scene: Ross and Rachel's, Ross and Rachel are unpacking and setting up their new purchases.","All this stuff takes up a lot of room. Hey how uh, how serious are you about keeping Ben in your life?","Rachel, Ross"
8,S08E21,Scene_09,"Scene: Ross and Rachel's, continued from before.","So you guys go, have a really good time.","Rachel, Ross"
8,S08E21,Scene_10,"Scene: Monica and Chandler's, Chandler and Phoebe are entering.",I can’t even believe this! I really come off that badly?,"Chandler, Phoebe"
8,S08E21,Scene_11,"Scene: The Cooking Class, Joey is trying to cook as the teacher walks over to him.",Hi.,"Joey, Monica"
8,S08E21,Scene_12,"Scene: Monica and Chandler's, Chandler and Phoebe are still working on his interviewing techniques.","…I think you’ll find if I come to work here, I don’t micro-manage. I don’t shy away from delegating.","Chandler, Phoebe"
8,S08E21,Scene_13,"Scene: The Cooking Class, everyone has finished baking a batch of cookies and the teacher is going around tasting them.","Y’know, you called me that before so I-I took the liberty of fashioning a star out of aluminum foil. Now, no pressure, you like my cookies, you give me the star. (Hands it to her.)","Joey, Monica"
8,S08E21,Scene_14,"Scene: An Office Building, Chandler is on his interview.",…also I was the point person on my company’s transition from the KL-5 to GR-6 system.,Chandler
8,S08E21,Scene_15,"Scene: Ross and Rachel's, Ross is returning from his date.",Hey.,"Rachel, Ross"
8,S08E21,Scene_16,"Scene: The New School, Joey and Monica are walking down a hallway.","Well I had a great time! Learned how to bake, ate great food, that’s the first A I’ve gotten since seventh grade, and I didn’t have to sleep with the teacher this time.","Joey, Monica"
8,S08E22,Scene_01,Unknown,"The One Where Rachel Is Late

Written by: Shana Go",
8,S08E22,Scene_02,"Scene: Central Perk, Joey is showing everyone a poster as Ross enters.",Hey! What are you guys looking at?,"Joey, Monica, Phoebe, Rachel, Ross"
8,S08E22,Scene_03,"Scene: Central Perk, time lapse, and Rachel is entering still pregnant.","That’s right, still no baby! (To Monica, Joey, and Chandler on the couch) Come on people! Please make some room!","Chandler, Phoebe, Rachel, Ross"
8,S08E22,Scene_04,"Scene: Monica and Chandler's, Phoebe, Chandler, Joey, and Monica are there as Rachel enters.",Hey! Did you have the baby yet?,"Chandler, Joey, Monica, Phoebe, Rachel"
8,S08E22,Scene_05,"Scene: The World Premiere of Over There, Joey and Chandler are arriving in a limo and are about to walk down the red carpet.",This is so exciting! It’s so glamorous! People taking our picture. How do I look?,"Chandler, Joey"
8,S08E22,Scene_06,"Scene: Monica and Chandler's, Rachel is entering, still pregnant.","Oh hey Mon? Rach is here! Ohh, you’re still pregnant. Oh, I’m sorry. I know how uncomfortable you are. Y’know what? You look great. Yeah, like fifty bucks.","Monica, Phoebe, Rachel, Ross"
8,S08E22,Scene_07,"Scene: Inside Joey’s Premiere, he is intently watching the movie.","(onscreen) ""I thought I knew who the enemy was, but it was you all along.""",Joey
8,S08E22,Scene_08,"Scene: Dr. Long’s Office, Ross and Rachel are waiting for the doctor. Ross is drumming his fingers on the bed.",Ross.,"Rachel, Ross"
8,S08E22,Scene_09,"Scene: Joey’s Premiere, the movie is ending and it takes the applause to wake up Chandler.",Good job Joe! Well done! Top notch!,"Chandler, Joey"
8,S08E22,Scene_10,"Scene: Central Perk, Ross and Rachel are there as Phoebe and Monica enter.",Hey!,"Monica, Phoebe, Rachel, Ross"
8,S08E22,Scene_11,"Scene: Monica and Chandler's, Chandler is there as Joey enters.",Hey! Sleeping beauty!,"Chandler, Joey"
8,S08E22,Scene_12,"Scene: Ross and Rachel's, Ross and Rachel are trying the home remedies again.","Come on, finish your enchilada.","Rachel, Ross"
8,S08E22,Scene_13,"Scene: Monica and Chandler's, Monica is paying Phoebe.",Two hundred.,"Monica, Phoebe"
8,S08E23,Scene_01,Unknown,"The One Where Rachel Has A Baby

Part I Written by",
8,S08E23,Scene_02,"Scene: The Hospital, Ross and Rachel, who’s in a wheelchair, are arriving in the waiting room for the maternity ward.",All right! (Checking his watch) Yes!! From home to the hospital in under seven minutes! We did it!!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
8,S08E23,Scene_03,"Scene: The Semi-Private Labor Room, Rachel is in bed, Ross is fooling around, and Dr. Long is checking on Rachel.","Oh, okay.","Rachel, Ross"
8,S08E23,Scene_04,"Scene: The Waiting Room, the rest of the gang is lounging around.","(looking at the clock) Oh wow, three hours and still no baby. Ugh, the miracle of birth sure is a snooze fest.","Chandler, Joey, Monica, Phoebe"
8,S08E23,Scene_05,"Scene: The Semi-Private Labor Room, time lapse, Ross is massaging out a cramp on Rachel’s hip as Marc opens up the privacy screen.",I am so sorry. The doctor insisted on closing the curtain for the exam.,"Rachel, Ross"
8,S08E23,Scene_06,"Scene: The Hallway, Ross comes out and hugs Mrs. Geller.","Hi! I’m so glad you’re here, but it’s gonna be a while. I-I wished you’d called first.","Rachel, Ross"
8,S08E23,Scene_07,"Scene: The Waiting Room, Ross is explaining to the gang what happened with his mother.",…she came and dragged me out of the labor room to ask me why I’m not with Rachel.,"Joey, Phoebe, Ross"
8,S08E23,Scene_08,"Scene: The Semi-Private Labor Room, Ross is returning to find another couple has taken the place of Marc and Julie.",(To Rachel) Hey. Who’s that?,"Rachel, Ross"
8,S08E23,Scene_09,"Scene: Outside the Nursery, Chandler is looking at the babies as Monica walks up.",Oh good God! If you want a baby so bad just go steal it!,"Chandler, Monica"
8,S08E23,Scene_10,"Scene: The Vending Machines, Phoebe is buying a soda and Joey is shaking the candy machine.",Come on you stupid machine! Come on!,"Joey, Phoebe"
8,S08E23,Scene_11,"Scene: The Semi-Private Labor Room, Evil Bitch and Sick Bastard are gone and Ross has just finished talking to a nurse as Rachel stands and stretches.",The nurse said they’re bringing in another woman.,"Rachel, Ross"
8,S08E23,Scene_12,"Scene: Another Waiting Room, Phoebe and Joey are trying to find out where the guy with the broken leg is.","(to the nurse) Excuse me? Could you help me with something? The patient I’m looking for has a broken leg and is in a wheelchair. And umm, he’s like early to mid-thirties, very attractive.","Joey, Phoebe"
8,S08E23,Scene_13,"Scene: An Empty Hospital Room, Chandler and Monica enter.",I think we found a place.,"Chandler, Monica"
8,S08E23,Scene_14,"Scene: Outside Room 816, Phoebe and Joey are approaching.","Ooh, this is it! (Looks in the window.) Oh, that’s him! That’s him!","Joey, Phoebe"
8,S08E23,Scene_15,"Scene: The Semi-Private Labor Room, Dr. Long is checking on Rachel again.","Dr. Long, I’ve been at this for seventeen hours! Three women have come and gone with their babies, you gotta give me some good news! How many centimeters am I dilated? Eight? Nine?","Rachel, Ross"
8,S08E23,Scene_16,"Scene: Room 816, Dr. Drake Remoray is entering.",Hi! I’m Dr. Drake Remoray and I have a few routine questions I need to ask you.,Joey
8,S08E23,Scene_17,"Scene: The Semi-Private Labor Room, they’re brining in yet another woman.",(calling to the woman) This room’s available.,"Rachel, Ross"
8,S08E23,Scene_18,"Scene: The Semi-Private Labor Room, continued from earlier.",I….can’t….believe this!,"Rachel, Ross"
8,S08E23,Scene_19,"Scene: Outside Room 816, Joey is briefing Phoebe on Cliff.",What else? What else?,"Joey, Phoebe"
8,S08E23,Scene_20,"Scene: Another Hospital Room, Chandler and Monica enter and start making out.",Should we tell Rachel there’s an empty private room right next door to hers?,"Chandler, Monica"
8,S08E23,Scene_21,"Scene: The Semi-Private Labor Room, Chandler and Monica are entering to see if they in fact did hear Janice.",Hey!,"Chandler, Monica, Rachel, Ross"
8,S08E23,Scene_22,"Scene: Room 816, Phoebe is making her move on Cliff.","Okay I’ve got one for you, if you had too which one would you rather eat, a seeing eye dog or a talking gorilla?",Phoebe
8,S08E23,Scene_23,"Scene: The Semi-Private Labor Room, Janice is being moved to the delivery room and is screaming in pain.",Oh that’s five Ross. Five women have had five babies! And I have had no babies! Why doesn’t she want to come out?,"Rachel, Ross"
8,S08E23,Scene_24,"Scene: Room 816, Phoebe and Cliff are eating some pudding with spoons.",Is this the same spoon that was in my cast? (Smells it.),"Joey, Phoebe"
8,S08E23,Scene_25,"Scene: The Delivery Room, Rachel is finally giving birth.",3-2-1 oh!!,"Rachel, Ross"
8,S08E23,Scene_26,"Scene: The Recovery Room, Ross is taking pictures of Rachel holding the baby as the rest of the gang enters.",Can we come in?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
8,S08E23,Scene_27,"Scene: A Janitorial Closet, Monica and Chandler are emerging slowly.",That was amazing.,"Chandler, Monica"
8,S08E23,Scene_28,"Scene: The Recovery Room, Rachel is putting Emma down for a nap.",(entering) Yoo-hoo! Aaron Litman-Neurolic would like to say hello to his future bride.,"Rachel, Ross"
8,S08E23,Scene_29,"Scene: Outside the Nursery, Ross is looking at Emma as Phoebe walks up.",Is she in there?,"Phoebe, Ross"
8,S08E23,Scene_30,"Scene: The Delivery Room, Rachel is in bed as Joey enters.",Hey. I just saw a woman breast feeding both of her twins at the same time; it is like a freak show up here. (Notices she’s wiping her eyes.) What’s the matter?,"Joey, Rachel"
9,S09E01,Scene_01,Unknown,"The One Where No One Proposes

Written by: Sherry ",
9,S09E01,Scene_02,"Scene: Rachel’s Room, Joey moves Ross’s coat to get the tissues Rachel wants and the engagement ring box Mrs. Geller gave him falls out of the pocket it was inside. Joey goes to one knee, picks up the box, opens it, and sees that it’s an engagement ring.",Joey.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
9,S09E01,Scene_03,"Scene: Outside the Nursery, everyone but Rachel is standing and looking into the window.",Isn’t she beautiful?,"Chandler, Joey, Monica, Phoebe, Ross"
9,S09E01,Scene_04,"Scene: Rachel’s Room, Phoebe is entering.",Hey!,"Joey, Phoebe, Rachel, Ross"
9,S09E01,Scene_05,"Scene: A hallway, Joey and Ross find Mr. Geller with his ear up against a janitor’s closet door.","Dad, what are you doing?","Chandler, Joey, Ross"
9,S09E01,Scene_06,"Scene: Rachel’s Room, she is taking the ring out of Ross’s jacket, looks at it, and puts it on her finger as Joey enters.","Hey uh, is it okay to come in?","Joey, Rachel"
9,S09E01,Scene_07,"Scene: The Lobby, Ross is eating a sandwich as Phoebe rushes up to him.",Oh hey! Wait up!,"Phoebe, Ross"
9,S09E01,Scene_08,"Scene: The Janitor’s Closet, Chandler and Monica are trying to figure out what to do now.","Look, we can’t stay in here forever.","Chandler, Monica"
9,S09E01,Scene_09,"Scene: Rachel’s Room, Monica is entering.",Hey.,"Monica, Rachel"
9,S09E01,Scene_10,"Scene: A Hallway, Chandler is following Joey.",You still haven’t told Rachel you weren’t really proposing?,"Chandler, Joey"
9,S09E01,Scene_11,"Scene: Rachel’s Room, Ross is entering.",Hey.,"Joey, Rachel, Ross"
9,S09E01,Scene_12,"Scene: Outside the Janitor’s Closet, there are people having sex and Mr. Geller is trying to give them some pamphlets.",(walking by with Chandler.) Hey dad!,"Chandler, Monica"
9,S09E02,Scene_01,Unknown,"The One Where Emma Cries

Written by: Dana Klein B",
9,S09E02,Scene_02,"Scene: Rachel’s Hospital Room, Ross is sitting next to Rachel.",You said you’d marry Joey?,"Joey, Rachel, Ross"
9,S09E02,Scene_03,"Scene: Ross and Rachel’s, Monica, Phoebe, Joey and Chandler are waiting for Ross and Rachel to come home and Monica is looking at the sign Phoebe bought that says, ""It’s a Boy!""","Ok, I don’t wanna be negative so I’ll say that most of the signs you bought are good.","Chandler, Joey, Monica, Phoebe, Rachel"
9,S09E02,Scene_04,"Scene: A Boardroom, Chandler keeps drifting off to sleep at his meeting.",Walter (nods).,Chandler
9,S09E02,Scene_05,"Scene: Ross and Rachel’s, Phoebe, Monica, Ross, and Rachel are watching Emma sleep.",She’s just so cute! I just wanna bite her ear off and use it and a sucking candy.,"Monica, Phoebe, Rachel, Ross"
9,S09E02,Scene_06,"Scene: A Boardroom, Chandler’s meeting continues.",Yep.,Chandler
9,S09E02,Scene_07,"Scene: Ross and Rachel’s, Emma continues crying while Rachel, Monica and Phoebe try different methods to stop her crying.","Well, alright, we already tried feeding her, changing her, burping her, oh try this one! Go back in time and listen to Phoebe!","Monica, Phoebe, Rachel"
9,S09E02,Scene_08,"Scene: Central Perk, Ross is getting Rachel’s muffin.","Hey Gunther, can I get a couple of blueberry muffins to go? (He puts a bag with diapers in it on the counter.)","Joey, Ross"
9,S09E02,Scene_09,"Scene: Ross and Rachel’s, Emma is still crying.",Try feeding her again.,"Chandler, Monica, Phoebe, Rachel"
9,S09E02,Scene_10,"Scene: Ms. McKenna’s Office, Chandler enters.","Umm ma’am, do you have a minute? (She points for him to come in) I kind of have some bad news. I don’t think I can move to Tulsa.",Chandler
9,S09E02,Scene_11,"Scene: The Hospital, Joey is sitting in the lobby as Ross enters.","Hey, so how is it?","Joey, Ross"
9,S09E02,Scene_12,"Scene: Ross and Rachel’s, Emma continues to cry.",Oh my God! How long has she been crying?,"Chandler, Monica, Phoebe, Rachel"
9,S09E02,Scene_13,"Scene: Ross and Rachel’s, Ross enters.",Hey.,"Monica, Rachel, Ross"
9,S09E02,Scene_14,"Scene: Central Perk, Joey and Ross are sitting at one of the high tables.","You know, ah, I’ve been thinking about this and I gotta tell ya, it’s not my fault. It’s a natural instinct.","Chandler, Joey"
9,S09E03,Scene_01,Unknown,"903 - The One With The Pediatrician

Written by: B",
9,S09E03,Scene_02,Scene: Chandler and Monica's apartment,Hi!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
9,S09E03,Scene_03,Scene: Central Perk,Here you are (Hands Rachel a cup of coffee),"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
9,S09E03,Scene_04,Scene: Ross and Rachel's apartment,"(On the phone) Excuse me? Oh yeah? Well, up yours too! (Hangs up)","Rachel, Ross"
9,S09E03,Scene_05,Scene: Joey's apartment,(Enters) Hey!,"Joey, Phoebe"
9,S09E03,Scene_06,Scene: Chandler and Monica's apartment,"It's impossible to find a good doctor. I mean, how do you know the good ones from the ones who are gonna push their penis against your knee?","Chandler, Monica, Rachel"
9,S09E03,Scene_07,Scene: Central Perk,MIKE!!!,Joey
9,S09E03,Scene_08,Scene: Restaurant,"I gotta tell you, I can't believe I'm doing this with you. Although I did just get out of a nine-year relationship, so I guess I should be open and taking some risks.","Joey, Phoebe"
9,S09E03,Scene_09,Scene: Chandler and Monica's apartment,Hey!,"Chandler, Monica"
9,S09E03,Scene_10,Scene: Pediatrician's office,"Hi, my name is Rachel Green, I have an appointment for Emma.","Rachel, Ross"
9,S09E03,Scene_11,Scene: Restaurant,"You know, it's so surprising that you and Joey have known each other for so long and I've never heard about you.","Joey, Phoebe"
9,S09E03,Scene_12,Scene: Chandler and Monica's apartment,"Honey, we're leaving tomorrow you've still got a lot of packing to do.","Chandler, Monica, Rachel, Ross"
9,S09E03,Scene_13,Scene: Central Perk,"Excuse me, hi. I was hoping I would run into you. Can we talk?","Joey, Phoebe"
9,S09E03,Scene_14,Scene: Pediatrician's office,"Excuse me, I don't mean to be a jerk, but the baby with the rash came in after me.",Ross
9,S09E03,Scene_15,Scene: Chandler and Monica's apartment,"(Enters) Oh good, you haven't left yet.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
9,S09E03,Scene_16,Scene: Airport,"(On cell phone) Don't worry, I'll be back before you know it. Yes it will be the same. Because I know, that's how. I promise.","Chandler, Joey, Monica"
9,S09E04,Scene_01,Unknown,"904 - The One With The Sharks

Written by: Andrew ",
9,S09E04,Scene_02,Scene: Ross is in Central Perk. Phoebe comes in.,Oh hey Ross oh I'm so glad someone's here could you zip me up?,"Phoebe, Ross"
9,S09E04,Scene_03,Scene: Monica enters Central Perk.,: hey Joey,"Joey, Monica"
9,S09E04,Scene_04,Scene: Ross is at Phoebe's.,so how'd the date go?,"Phoebe, Ross"
9,S09E04,Scene_05,Scene: Joey is back at Hayleys apartment.,what a great dinner.,Joey
9,S09E04,Scene_06,Scene: Ross goes to see Mike to explain about Phoebe.,"(He knocks at the door, Mike opens it) Hey Mike sorry to just drop by like this, can I come in?",Ross
9,S09E04,Scene_07,Scene: Chandler arrives home from work.,"(enters singing) Oklahoma where the wind comes sweeping down the plane, STOP IT! Why couldn't they have sent me to Texas? 7 o clock maybe I'll hit the gym (sits down) who am I kidding pay-per-view porn.","Chandler, Monica, Rachel"
9,S09E04,Scene_08,"Scene: Rachel is at Monica's, talking about Chandler & him watching ""Shark Porn"".",well watching sharks? Are you sure that's what he was doing?,"Joey, Monica, Rachel"
9,S09E04,Scene_09,Scene: Phoebe's at her apartment waiting for Mike Ross comes over.,It's open.,"Phoebe, Ross"
9,S09E04,Scene_10,Scene: Joey is back at Hayley's place after there date.,"so it was kind of a shock after 25 years of marriage my parents, a perfect couple getting divorced, I kinda took it the hardest cause I was the youngest.",Joey
9,S09E04,Scene_11,"Scene: Phoebe is sitting with Mike, explaining about Vicrum.",".and I said Vicrum you can't just call every time you get lonely you know, you, you gave up that right when you slept with Rachel.","Phoebe, Ross"
9,S09E04,Scene_12,Scene: Chandler arrives home and Monica's got a video of Sharks ready for Chandler.,Hi honey I'm home!,"Chandler, Monica"
9,S09E04,Scene_13,Scene: Phoebe is in central-perk with Joey telling him what Ross said t her at the beginning.,"(looks at a girl walk in) see ordinarily I would talk to her, but my confidence is shaken did I sleep with her? Did I not sleep with her?","Joey, Phoebe"
9,S09E05,Scene_01,Unknown,"905 - The One With Phoebe�s Birthday Dinner

Writt",
9,S09E05,Scene_02,"Scene: Central Perk. All except Chandler, plus Emma.","Oh hey you guys, I couldn�t get a reservation for the night of my birthday, so we have to do dinner Thursday night instead.","Joey, Monica, Phoebe, Rachel, Ross"
9,S09E05,Scene_03,"Scene: Tulsa, a conference room. Chandler is chairing a group of eight people.","Good morning everyone, it�s nice to see our team together for the first time. Now, before we get started, are there any questions? (colleague raises hand) Yes, Ken is it?",Chandler
9,S09E05,Scene_04,"Scene: The Bings�. Monica in bathrobe, merely covered. Someone�s knocking at the door.","(from outside) Trick or treat! (It�s obviously Halloween eve, the night of her birthday dinner.)","Chandler, Monica, Phoebe"
9,S09E05,Scene_05,"Scene: Ross and Rachel�s. Ross phones, Rachel and Emma are there.","Alright, we�ll just, uh, see when you get here. Bye. (hangs up) Huh, that was my mom, she�s stuck in terrible traffic.","Rachel, Ross"
9,S09E05,Scene_06,Scene: The restaurant. Phoebe and Joey are sitting alone at a table for six.,Where is everyone? They�re forty minutes late.,"Joey, Phoebe"
9,S09E05,Scene_07,Scene: The Bings�.,"How can you smoke in this day of age? Do you not seen that ad with a little kid walks to grandpa, it�s chilling.","Chandler, Monica"
9,S09E05,Scene_08,Scene: Outside Ross and Rachel�s.,"Okay, well the ??? is not home.","Rachel, Ross"
9,S09E05,Scene_09,Scene: The restaurant with still just Phoebe and Joey.,Hello.,"Joey, Phoebe"
9,S09E05,Scene_10,"Scene: The Bings� bedroom, Chandler is undressing, Monica in bed already.",Spend more time with the tie. That�ll make a baby.,"Chandler, Monica"
9,S09E05,Scene_11,"Scene: Ms. Geller, Rachel and Ross storm into the apartment.","Och, god. (seeing Emma) Oh, thank god, you�re okay. I�m so sorry we left you. Mom never gonna leave you again. Never ever ever again. Uch.","Rachel, Ross"
9,S09E05,Scene_12,"Scene: Bings in bed, finished.",Uhh. You are welcome.,"Chandler, Monica"
9,S09E05,Scene_13,"Scene: Restaurant, still just the not-couple.","Well, I guess they�re not coming. You wanna just order?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
9,S09E05,Scene_14,"Scene: continues, Joey finished everything.","How was everything, sir?",Joey
9,S09E06,Scene_01,Unknown,"906 - The One With The Male Nanny (200th episode)
",
9,S09E06,Scene_02,Scene: Chandler's hotel room in Tulsa. He's fast asleep when the telephone rings.,"(picking up the telephone, answering it with a frog in his throat) Hello? (he clears his throat, but he still has the same frog in his throat when he speaks again) Hello?","Chandler, Monica"
9,S09E06,Scene_03,"Scene: Central Perk. Phoebe and Mike are on the couch, holding hands, while Phoebe puts milk in her coffee.",This is nice.,"Joey, Phoebe"
9,S09E06,Scene_04,"Scene: Ross and Rachel's apartment. Both of them sitting on the couch, interviewing a nanny candidate.","So I don't go back to work for another four weeks, but we would like our nanny to start right away, so that Emma could get a chance to know her.","Rachel, Ross"
9,S09E06,Scene_05,"Scene: Phoebe's apartment. There's a knock on the door, and Phoebe opens it.",(gasps) Oh my God! David!,Phoebe
9,S09E06,Scene_06,Scene: Monica and Chandler's apartment. Monica sits on the couch and Phoebe is pacing up and down the room.,I'm... I'm just... I'm the worst person ever. How can I not tell David that I'm seeing Mike?,"Monica, Phoebe"
9,S09E06,Scene_07,Scene: The hallway between the two apartments. Chandler comes home.,"(angry) Funniest guy she's ever met! (to the door) I'm funny, right...? What do you know, you're a door... You just like knock-knock jokes... (laughs about himself, but then gets determined again) Save it for inside! (he enters)","Chandler, Monica, Phoebe"
9,S09E06,Scene_08,Scene: Ross and Rachel's apartment. They're interviewing Sandy.,"I really do understand how hard it's gotta be to leave your child with another person. I mean, it's leaving behind a piece of your heart... (Ross has got that bored/angry/skeptic look and Rachel is very emotional)","Rachel, Ross"
9,S09E06,Scene_09,Scene: Joey's apartment. Joey is reading a 'Busty Ladies' magazine when Chandler enters.,"Hey! (Joey doesn't look up, but gestures 'wait a minute' with his finger while he finishes reading the article. Chandler waits for Joey to finish.) I need you to set me up for a joke. Later, when Monica is around, I need you to ask me about fire trucks.","Chandler, Joey, Monica"
9,S09E06,Scene_10,Scene: Phoebe's apartment. Phoebe just let David in who brought a bottle of wine.,"Wow, you look even... more beautiful than you did yesterday.",Phoebe
9,S09E06,Scene_11,Scene: Ross and Rachel's apartment. Rachel and Sandy sit on the couch. Sandy holds Emma. Ross enters the apartment. Sandy and Rachel wipe their tears away with handkerchiefs,(in a tearful voice) Oh... Oh boy... (she turns around and sees Ross) Hi...,"Rachel, Ross"
9,S09E06,Scene_12,Scene: Phoebe's apartment. She and David are still kissing each other in the living room.,"Hmmm... No, no... No, I can't do this. It's bad.",Phoebe
9,S09E06,Scene_13,Scene: Monica and Chandler's apartment. Monica is in the kitchen and Ross enters.,Did Rachel tell you we hired a male nanny?,"Chandler, Joey, Monica, Ross"
9,S09E06,Scene_14,Scene: Phoebe's apartment. David is still there. Mike closes the door.,So... how many guys have your key?,Phoebe
9,S09E06,Scene_15,"Scene: Ross walks in the hallway to his apartment and stops in front of his own door. Now he hears two recorders playing a song. When he enters, Sandy and Joey are playing the recorder and Rachel listens.","Yeah! Allright! Hey, hey Ross. Check it out! Sandy taught me Hot-cross Buns.","Joey, Ross"
9,S09E06,Scene_16,Scene: Ross and Rachel's kitchen. Ross got a beer from the refrigerator and opens the bottle. Rachel now also enters the kitchen.,That was kind of rude!,"Rachel, Ross"
9,S09E06,Scene_17,Scene: Living room. Joey and Sandy are talking with the Snufflebumps.,"(In a puppet voice) So you see Wigglemunch, that's why it's important to shaaaaaaare...",Joey
9,S09E06,Scene_18,Scene: Monica and Chandler's apartment. Monica and Joey are sitting at the dinner table. Chandler comes from the bedroom with his suitcase.,"Well, I'm off to Tulsa, so if your Maitre D. friend has any funny Oklahoma jokes, tell him to e-mail me at www.hahanotsomuch.com.","Chandler, Joey, Monica"
9,S09E06,Scene_19,Scene: Ross and Rachel's apartment. Sandy is knitting baby clothes. Ross and Rachel walk into the living room.,Here goes...,"Rachel, Ross"
9,S09E06,Scene_20,"Scene: Joey's apartment. Joey and Sandy are sitting at the kitchen counter. Joey is holding mr. Wigglemunch, and Sandy holds the Grumpus.",Wow! You blow my mind...,Joey
9,S09E07,Scene_01,Unknown,"907 - The One With Ross's Inappropriate Song

Writ",
9,S09E07,Scene_02,Scene: Ross and Rachel's apartment. Ross is playing with Emma on the couch after just changing her diaper.,"And that's why, no matter what mommy says, we really were on a break. (baby talk) Yes we were! Yes we were! (picks Emma up) Come here gorgeous. (puts her on his knees and talks to her) Oh! Look at you! You are the cutest little baby ever! You're just a... a little bitty baby, you know that? But you've got... (in a softer voice) You've got big beautiful eyes... Yes you do... and a... and a big round belly. (emphasises the B's) Big baby butt! I like big butts. (raps) I like big butts and I cannot lie / you other brothers can't deny / when a girl walks in with an itty, bitty, waist / and a round thing in your face you get...(Emma laughs) Oh my God, Emma... you're laughing! Oh my God, you've never done that before, have you? You never done that before... Daddy made you laugh, huh? Well, daddy and Sir Mix Alot... What? What? You... you wanna hear some more? Uhm...(raps) My anaconda don't want none / unless you got buns hon... (Emma laughs again and Ross looks worried) I'm a terrible father!",Ross
9,S09E07,Scene_03,Scene: Central Perk. Joey sits at a table and Chandler and Monica enter.,Hi!,"Chandler, Joey, Monica"
9,S09E07,Scene_04,"Scene: Monica and Chandler's apartment. Rachel and Monica are sitting at the dinner table and Phoebe enters, knocking on the door.",Hi!,"Monica, Phoebe, Rachel"
9,S09E07,Scene_05,Scene: Ross and Rachel's apartment. Rachel enters the apartment.,Hi.,"Rachel, Ross"
9,S09E07,Scene_06,Scene: Richard's apartment. There's a knock on the door.The listing agent opens the door for Chandler and Joey.,"Oh hi, come on in. I'm Catherine, the listing agent.","Chandler, Joey"
9,S09E07,Scene_07,"Scene: Mike's parents building. Phoebe gets out of the classy elevator, looking all dressed up like an older woman, and very un-Phoebe. She walks to the door and rings the doorbell.",Wow! You look like... like my mom.,Phoebe
9,S09E07,Scene_08,Scene: Mike's parents house again.,God! God! This is not going well.,Phoebe
9,S09E07,Scene_09,"Scene: Monica and Chandler's apartment. Only Chandler is there with the videotape in his hands, standing in front of the TV set.","I'm not gonna watch it... I don't NEED to watch it... I mean, what good could possibly come from watching? (sighs) Well, we know I'm gonna watch it. (Chandler moves to put the tape in the VCR and Joey enters the apartment)","Chandler, Joey, Monica"
9,S09E07,Scene_10,Scene: Ross and Rachel's apartment. Emma is sitting in her chair on the apothecary table and Rachel is trying to make her laugh.,"Okay... aahhh... Please laugh for mommy... Please? Please laugh for mommy... (Rachel makes a funny face, sticking her tongue out, making a farting noise and using her hands as antlers, wiggling her fingers... No response from Emma...) Not funny huh? Oh so, is it... only offensive novelty rap? Or maybe just, you know, rap in general? 'Cause mommy can rap... (Rachel tries to rap and makes weird movements with her arms in the process.) My name is mommy and I'm here to say / that all the babies are... Oh, I can't rap... Allright sweetheart... This is only because I love you so much, and I know that you're not gonna tell anybody... (Rachel's face is telling ""Oh what am I doing? The things I have to go through... and she starts to rap) I like... big butts and I cannot lie... / You other brothers can't deny... / when a girl walks in with an itty bitty waist and a round thing in your face... (Emma starts to laugh) Yes! Yes! Yes! YES! Oohhhhh! Oh! (Rachel now really gets into it, and her insecure movements start getting better) I like big butts and I cannot lie... / You other brothers can't deny... Oh Emma you're laughing! Oh you are, you really do like big butts, don't you. Oh you beautiful little weirdo... (Rachel picks up Emma and Ross now enters)","Rachel, Ross"
9,S09E07,Scene_11,"Scene: Mike's parents house, the dining room. Mike, Phoebe, Mike's parents and the Angles are there.","...and then it goes back to the chorus... Smelly cat, Sme-lly ca-t / I-t's not your fau-lt. And that's the end of the song... I realise that you didn't ask to hear it, but uhm... no-one had spoken in seventeen minutes.",Phoebe
9,S09E07,Scene_12,Scene: Monica and Chandler's. Monica switches off the VCR. Joey and Chandler are behind the couch.,So you stole that tape from Richard's apartment?,"Chandler, Joey, Monica"
9,S09E07,Scene_13,"Scene: Mike's parents house. Dining room again. Both Mike and Phoebe are not at the table, but the others still are.",I can't imagine what he sees in her.,Phoebe
9,S09E07,Scene_14,Scene: Ross and Rachel's. Emma is in her bed and Ross and Rachel are rapping and dancing for her.,"She sweat, wet. got it going like a turbo 'vette.","Rachel, Ross"
9,S09E08,Scene_01,Unknown,908 - The One With Rachel's Other Sister,
9,S09E08,Scene_02,Scene: Monica and Chandlers apartment.,"Hey Hon, could you help me get the plates down?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
9,S09E08,Scene_03,"Scene: Chandler is packing the broken china in its box. He's taping up the top of box so thoroughly, there isn't an inch of cardboard which isn't covered in tape. He is struggling with the tape dispenser.","Hey, does Monica know about her broken plates yet?","Chandler, Joey, Monica, Phoebe"
9,S09E09,Scene_01,Unknown,"FRIENDS

THE ONE WITH RACHEL'S PHONE NUMBER

Direc",
9,S09E09,Scene_02,Scene: Chandler's office in Tulsa.�� His assistant is showing him photographs.,Yep.� That's a lot of cats Jo Lynn.� Single are ya?,"Chandler, Joey, Monica"
9,S09E09,Scene_03,Scene: Ross and Rachel's apartment.� Ross is in the living room covering Emma.� Rachel enters wearing a sexy dress.,"Wow!� (pause)� Wow, You look . . . uh . . .�� It's just, ah . . .�� That dress . . . uh . . .�","Phoebe, Rachel, Ross"
9,S09E09,Scene_04,Scene: Ross and Rachel's apartment.� Ross is in the living room covering Emma.� Rachel enters wearing a sexy dress.,Hi.,"Chandler, Joey, Monica"
9,S09E09,Scene_05,Scene: Ross and Rachel's apartment.� Ross is in the living room covering Emma.� Rachel enters wearing a sexy dress.,"Shouldn't the pizza be here by now?� I mean, they said thirty minutes or less.� Well, how long has it been?",Ross
9,S09E09,Scene_06,Scene: A bar.� Rachel and Phoebe are bringing their drinks from the bar to a sofa.,Oh God.� Remember the girls' nights we used to have sitting around talking about you and Ross?,"Phoebe, Rachel"
9,S09E09,Scene_07,Scene: Monica and Chandler's apartment.� Chandler is seated in the chair and Monica stands behind the sofa.,"Chandler, you have to tell Joey that you're not in Tulsa.","Chandler, Monica"
9,S09E09,Scene_08,"Scene: Ross and Rachel's apartment.� Three pizza crusts, two bottle caps and the plastic tripod are left in the otherwise empty pizza box.� Mike is making hollow popping noises with his mouth.� He begins to speak, but stops and pops his lips a few more times and takes a drink.� Ross smiles as if he has thought of something to say, but then he stops and sinks back in a slump on the sofa.",[Scene: Ross and Rachel's apartment.� Three pizza ,
9,S09E09,Scene_09,Scene: The bar.� Two men are chatting with Rachel and Phoebe.,Oh my God.� I can't believe you live in that building.� My grandmother lives in that building.� Ida Green?� No sense of personal space?� Kind of smells like chicken?� Looks like a potato.,"Phoebe, Rachel"
9,S09E09,Scene_10,Scene: The bar.� Two men are chatting with Rachel and Phoebe.,"(releases a whoosh of air) Ya know, I'm going to take off.","Phoebe, Rachel, Ross"
9,S09E09,Scene_11,Scene: The hallway and stairs outside Chandler and Monica's apartment.� Chandler enters from the stairs.� Joey is sitting with a baseball bat.,"Wow!� That didn't take long.� I thought you said Tulsa was, like a three hour flight.","Chandler, Joey, Monica"
9,S09E09,Scene_12,Scene: Ross and Rachel's apartment.� Mike is reading from a book.,"So, except for the fermentation process, beer and ale are basically the same thing.� Fascinating isn't it.",Ross
9,S09E09,Scene_13,"Scene: Monica and Chandler's apartment "" continuing action.",What's going on?,"Chandler, Joey, Monica"
9,S09E09,Scene_14,"Scene: Monica and Chandler's apartment "" continuing action.",Hi.,"Phoebe, Rachel, Ross"
9,S09E10,Scene_01,Unknown,"The One With Christmas In Tulsa

Written by: Doty ",
9,S09E10,Scene_02,"Scene: Monica and Chandler's Apartment, everyone's there; Phoebe recites the last verse of a poem to Joey. This poem is known as ""The Night Before Christmas"" by Clement Clarke Moore, but it seems that it's rather ""Account of a visit from St. Nicholas"" by Henry Livingston.","...sprang to his sleigh, to his team gave a whistle;","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
9,S09E10,Scene_03,"Scene: Chandler's Office in Tulsa, in the conference room. Chandler's staff/co-workers are sitting round the table; Chandler is walking around, when he notices a piece of paper attached to the back of his chair.","All right everybody, I know that it's Christmas Eve and you'd rather be with your families, but there's *no* call (he takes it off) for writing ""Screw you, Mr. Bing!"" on the back of my chair! (he looks at it) -- By the way, you can all call me Chandler.",Chandler
9,S09E10,Scene_04,"Scene: Central Perk, Phoebe is singing her holiday song.","So here is a, a very special holiday song that I wrote for some very important people to me. (singing:)",Phoebe
9,S09E10,Scene_05,"Scene: Monica and Chandler's apartment, Chandler is there. Phoebe and Rachel enter.","Okay, Pheebs, you look in the kitchen, I will look in the back closet.","Chandler, Phoebe, Rachel"
9,S09E10,Scene_06,Scene: Monica and Rachel's apartment. Joey and Chandler are giving out their Christmas presents out of a cardboard box from a case of motor oil.,"Rach, these are for you.","Chandler, Joey, Phoebe, Rachel, Ross"
9,S09E10,Scene_07,"Scene: Monica, Chandler and Phoebe's, Ross is costumed as an Armadillo.","Ooh, hey Ben, what if the Holiday Armadillo told you all about the Festival of Lights?","Chandler, Monica, Ross"
9,S09E10,Scene_08,Scene: Back in the conference room in Tulsa.,"You know what, everybody? Go home. You should be with your families. It's bad enough that we're working New Year's Eve.",Chandler
9,S09E10,Scene_09,"Scene change back an forth: Monica and Chandler's Apartment, Monica's on the other end of the line. The phone's speaker is turned on, so the rest of the gang, sitting around the phone, can hear Chandler.",Hi Honey! We're all here; we just want to wish you a Merry Christmas.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
9,S09E10,Scene_10,Scene: back in the conference room in Tulsa,"(hanging up the phone) The wife says ""Hi!"".",Chandler
9,S09E10,Scene_11,"Scene: The conference room in Tulsa again, Chandler is trying to evade Wendy","Whoa-ho, back off, Missy! (He takes a step back, but she still keeps her grip on his tie.)",Chandler
9,S09E10,Scene_12,"Scene: London, Chandler's hotel room. He was getting ready for bed when Monica pays him a visit and they started talking","I mean, you were the most beautiful woman in the room tonight!","Chandler, Monica"
9,S09E10,Scene_13,"Scene: A hallway in the hospital, Monica and Chandler are talking.","So, are you really gonna go out with that nurse man?","Chandler, Monica"
9,S09E10,Scene_14,"Scene: The Gift Shop, Monica and Chandler are entering.","I can't get married until I get something old, something new, something borrowed, and something blue.","Chandler, Monica"
9,S09E10,Scene_15,"Scene: Monica, Chandler, and Phoebe's, Chandler is looking at the wedding book as Monica enters.","Listen umm, I've been thinking, it's not fair for me to ask you to spend all of your money on our wedding. I mean, you work, you work really hard for that.","Chandler, Monica"
9,S09E10,Scene_16,"Scene: Monica and Chandler's Apartment, everyone except Chandler is there; they're opening their presents","(opens her present from Ross; it's a dark-red scarf) Oohh, I love it!","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
9,S09E10,Scene_17,"Scene: Monica and Chandler's Apartment, Monica is cleaning up, Chandler is sitting on the couch, checking the Job offers in a Newspaper.","Actuary... no. Book-keeper... no. Topless dancer... (he looks down on himself, checking, then nods satisfied and marks the offer with a pen) (to Monica:) Hey, d'you know what I just realized? You are the sole wage earner. *You* are the head of the household. I don't do anything - I'm a kept man!","Chandler, Monica"
9,S09E11,Scene_01,Unknown,"FRIENDS - THE ONE WHERE RACHEL GOES BACK TO WORK

",
9,S09E11,Scene_02,Scene: Chandler and Monica's,Hey!,"Chandler, Monica"
9,S09E11,Scene_03,Scene: Central Perk,(To Gunther who comes over with coffee and a muffin) Thank you!,"Joey, Phoebe, Rachel, Ross"
9,S09E11,Scene_04,Scene: Chandler and Monica's,"(Flipping through bunch of folders as Chandler enters from bathroom) Okay, I have looked through a bunch of career guides, photocopied and highlighted key passages and put them into alphabetical folders so you can make an informed decision.","Chandler, Monica"
9,S09E11,Scene_05,Scene: Ralph Lauren,That went well. Almost everybody knew that she was a girl.,"Rachel, Ross"
9,S09E11,Scene_06,Scene: DOOL set,"Joey, look at me! I'm a nurse!","Joey, Phoebe"
9,S09E11,Scene_07,Scene: Central Perk,"So, do you have any other question about advertising?",Chandler
9,S09E11,Scene_08,Scene: Ralph Lauren,"Wait a minute! What do you mean, you're taking over my job?","Rachel, Ross"
9,S09E11,Scene_09,Scene: DOOL set,Hey.,"Joey, Phoebe"
9,S09E11,Scene_10,Scene: Ralph Lauren,"Listen. Sudden change of plans. My maternity leave just ended. They told me that if I didn't come back today, they were gonna fire me.","Rachel, Ross"
9,S09E11,Scene_11,Scene: Chandler and Monica's,"Whatever I decide to do, I'm gonna be starting a career from scratch. It's gonna be a while before I make a living at it. Maybe now is not the right time to be starting a family.","Chandler, Monica, Ross"
9,S09E11,Scene_12,Scene: Ralph Lauren,"Alright. Now that I'm back, why don't you just fill me in on what you've been up to?",Rachel
9,S09E11,Scene_13,Scene: Chandler and Monica's,Hey.,"Chandler, Monica, Ross"
9,S09E11,Scene_14,Scene: DOOL set,"Joey, listen. I can't do this, it doesn't make any sense. Yesterday I was a nurse, and today I'm a waitress at a cafe?","Joey, Phoebe"
9,S09E11,Scene_15,Scene: Chandler and Monica's,"(Enters) Wow, you're here already.",Rachel
9,S09E11,Scene_16,Scene: DOOL set,Please don't fire my friend. Just let me talk to her.,"Joey, Phoebe"
9,S09E11,Scene_17,Scene: Chandler and Monica's,You faked it? You couldn't have faked it!,"Chandler, Monica"
9,S09E11,Scene_18,Scene: DOOL set,I'm not your brother.,
9,S09E12,Scene_01,Unknown,"912 - TOW Phoebe's Rats





Teleplay by: Brian Bu",
9,S09E12,Scene_02,"Scene: Coffee place, Joey is there, Chandler is entering",Hey,"Chandler, Joey, Rachel, Ross"
9,S09E12,Scene_03,"Scene: Mike and Phoebe in Phoebe's place, Phoebe is doing a crossword puzzle","Hey Mike, what's the capital of Peru?",Phoebe
9,S09E12,Scene_04,"Scene: Rachel's office, Rachel comes in and Gavin is there",Hello.,Rachel
9,S09E12,Scene_05,"Scene: Coffee place, Molly holding Emma and talking to Joey","Man, I wish I had a nanny like you.","Chandler, Joey, Monica, Rachel, Ross"
9,S09E12,Scene_06,"Scene: Phoebe's place, Phoebe and Mike are there",Hey Mikey,Phoebe
9,S09E12,Scene_07,"Scene: Mon and Chan's, Ross enters",Whazzup??,"Chandler, Ross"
9,S09E12,Scene_08,"Scene: Hallway, Joey get out of his appartment and Chandler jumps out of his","Where you going, Joe?","Chandler, Joey"
9,S09E12,Scene_09,"Scene: Rachel's office, Rachel and Gavin there, phone rings, Gavin picks it up",Gavin Mitchelle's office.,"Monica, Rachel"
9,S09E12,Scene_10,Scene: Rachel's birthday party,"(to Monica) I still can't believe you invited Gavin. Allright, he is the last person I want to see.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
9,S09E12,Scene_11,"Scene: Ross's place, Molly and Joey are talking on the couch","So you see, Molly, what people don't understand is that acting is a discipline. It takes a lot of hard work.","Joey, Ross"
9,S09E12,Scene_12,"Scene: Phoebe's place, Phoebe and Mike enter","Ok, ok, you start preparing the formula and I start changing the box and then we gotta put them straight to bed.",Phoebe
9,S09E12,Scene_13,"Scene: Rachel's party, Rachel is on the balcony, Monica goes there also",Hey!,"Chandler, Monica, Phoebe, Rachel"
9,S09E13,Scene_01,Unknown,"913 - The One Where Monica Sings





Written by: ",
9,S09E13,Scene_02,Scene: Chandler and Monica's,Hey!,"Chandler, Ross"
9,S09E13,Scene_03,Scene: Central Perk,Hey! Let me ask you guys something. I have a new headshot taken tomorrow right and the photographer said she thinks I,"Joey, Monica, Phoebe, Rachel"
9,S09E13,Scene_04,Scene: Beauty salon,Hey. I'm here for my eyebrow appointment.,Joey
9,S09E13,Scene_05,Scene: Central Perk,Hey it's the most eligible man in NY. How's the moving on going?,"Chandler, Ross"
9,S09E13,Scene_06,Scene: Ross',Who is it?,Rachel
9,S09E13,Scene_07,Scene: Mike's piano bar,"""No time for losers, 'cause we are the champions of the world...!"" Thank you!","Monica, Phoebe"
9,S09E13,Scene_08,Scene: Central Perk,"Hi! I could help not notice, but that's an unusual necklace","Chandler, Ross"
9,S09E13,Scene_09,Scene: Piano bar,"All right, that was Kenneth with his much too literal rendition of ""I touch myself"". Coming up next we've got Monica","Monica, Phoebe"
9,S09E13,Scene_10,Scene: Monica and Chandler's,"Hey, I need your help.","Chandler, Joey"
9,S09E13,Scene_11,Scene: Piano Bar,"""Take me to the mansion in the sky-y"". I am sorry, the song is over. Did you see me out there?","Monica, Phoebe"
9,S09E13,Scene_12,Scene: Ross',"Thank you so much for letting me do this. Public bathrooms freak me out, I can't even pee, let alone do","Rachel, Ross"
9,S09E13,Scene_13,Scene: Monica and Chandler's,And done!,"Chandler, Joey"
9,S09E13,Scene_14,Scene: Piano Bar,"Ok, for my next song I think I�ll sing something a little more upbeat. All right? Oh, how about the Pointer","Chandler, Monica, Phoebe"
9,S09E13,Scene_15,Scene: Ross�,Wow. She does that a lot!,"Rachel, Ross"
9,S09E13,Scene_16,Scene: Joey's,Hey!,"Chandler, Joey, Rachel"
9,S09E14,Scene_01,Unknown,"914 The One With the Blind Dates

Written by Sherr",
9,S09E14,Scene_02,Scene: Joey and Rachel's apartment. Rachel is in the kitchen as Joey enters from his bedroom.,"Morning, roomie!","Joey, Rachel, Ross"
9,S09E14,Scene_03,Scene: Joey and Rachel's apartment. Joey is there as Phoebe enters.,Hey.,"Joey, Phoebe"
9,S09E14,Scene_04,Scene: Monica and Chandler's apartment. They're in the kitchen as Rachel enters.,Hey!,"Chandler, Monica, Rachel"
9,S09E14,Scene_05,Scene: Central Perk. Joey is drinking coffee by the counter as Phoebe enters.,"Ooh, Joey.","Joey, Phoebe"
9,S09E14,Scene_06,"Scene: Monica and Chandler's apartment. Emma is there in her playpen, while Chandler is behind the couch.","Emma? Emma? Look at me! Well, I think I'll go downstairs for a while.","Chandler, Monica"
9,S09E14,Scene_07,Scene: Delmonico's restaurant. Ross is waiting for his blind date to show up. A waiter walks past him.,"Excuse me, is there a woman waiting at the bar? Someone average height, dark hair, perhaps doing a puzzle?",Ross
9,S09E14,Scene_08,Scene: Monica and Chandler's apartment. Monica emerges from the bathroom.,We're okay. I'm still ovulating.,"Chandler, Monica"
9,S09E14,Scene_09,"Scene: Another restaurant. Rachel is studying the menu together with her date, Steve. Steve is the stoned restaurateur from 115 TOW the Stoned Guy.","Wow, everything looks so good! I think I'm gonna have the chicken.",Rachel
9,S09E14,Scene_10,Scene: Central Perk. Phoebe and Joey are there. Phoebe's cell phone rings.,Hello?,"Joey, Phoebe, Rachel"
9,S09E14,Scene_11,"Scene: Monica and Chandler's apartment. Emma has fallen asleep in her playpen, and Chandler has fallen asleep right next to her on the floor. He's even sucking on a pacifier.",She's asleep. Chandler?,"Chandler, Joey, Monica"
9,S09E14,Scene_12,Scene: Delmonico's. Ross is still waiting for his date and drinking wine. The waiter comes up to him again.,I've got bad news. The Chinese guy left.,Ross
9,S09E14,Scene_13,Scene: Monica and Chandler's apartment. They're done and come out of their bedroom. Emma is still gone.,"Well, that was weird. You were loud, and I was fast.","Chandler, Monica"
9,S09E14,Scene_14,Scene: The street in front of Central Perk. Rachel and Steve are walking home from their date. Steve is sobbing.,"No, no, no, I admire a man who can cry.","Chandler, Joey, Monica, Rachel"
9,S09E14,Scene_15,Scene: The street in front of Central Perk. Steve and Rachel are still there.,"Well, uh...","Joey, Phoebe, Rachel, Ross"
9,S09E14,Scene_16,Scene: Delmonico's restaurant. Ross and Joey are sitting at a table for four. The waiter is pouring water in their glasses.,Can you believe they're still not here?,"Joey, Ross"
9,S09E15,Scene_01,Unknown,"The One With The Mugging





Written by: unknown ",
9,S09E15,Scene_02,"Scene: Central Perk, Joey, Ross, Monica and Phoebe are there as Chandler enters","(excited) Guys, guys, I've got great news! Guess what…","Chandler, Joey, Monica, Phoebe, Ross"
9,S09E15,Scene_03,"Scene: Monica and Chandler's Aparment, Monica sits at the table",(entering) Hey!,"Joey, Monica, Rachel"
9,S09E15,Scene_04,"Scene: Chandler's new workplace, his fellow interns are already seated around a table","(entering) Good morning, everybody.",Chandler
9,S09E15,Scene_05,"Scene: Audition room, Joey is lead into the room by a receptionist in a fancy dress","This is Joey Tribbiani. Joey, these are the producers and, as you probably already know, this is Lennart Haze.",Joey
9,S09E15,Scene_06,"Scene: Backstreet, Ross and Phoebe walking","Hey, do you wanna go to dinner tonight?","Phoebe, Ross"
9,S09E15,Scene_07,"Scene: Monica and Chandler's Apartment, Monica sits on the couch as Joey enters","Hey, how did the audition go?","Chandler, Joey, Monica"
9,S09E15,Scene_08,"Scene: Central Perk, Monica sits on the couch as Phoebe and Ross enter","Hey, hey!","Monica, Phoebe, Ross"
9,S09E15,Scene_09,"Scene: Audition room, the producers and Lennart are waiting for Joey",You're late!,Joey
9,S09E15,Scene_10,"Scene: Monica and Chandler's Apartment, Chander sits on the couch as Monica and Rachel enter",Hey!,"Chandler, Joey, Monica, Rachel"
9,S09E15,Scene_11,"Scene: Central Perk, Phoebe is there drinking coffee and Ross is about to enter","(spotting Ross) Hey, you!","Phoebe, Ross"
9,S09E15,Scene_12,"Scene: Chandler's new workplace, we are witnessing a presentation of a fellow intern","… and then, at the end of the commercial, the girls get out of the hut tub and start making out with each other!",Chandler
9,S09E15,Scene_13,"Scene: Central Perk, Ross sits in a chair as Phoebe enters","Hey, Ross! (He lowers his newspaper and scowls at her) I know you're still mad at me, but can I just talk to you for a second?","Phoebe, Ross"
9,S09E15,Scene_14,"Scene: Audition room, Joey and Lennart are rehearsing","(hoping frantically on the spot, screaming) ""I need an answer!""",Joey
9,S09E15,Scene_15,"Scene: Monica and Chandler's Apartment, Monica sits at the table reading the mail","Wow, that's a big cable bill! Huh, you don't have a job, but you have no problem ordering porn… on a Saturday afternoon?! (shocked) I was in the house!","Monica, Ross"
9,S09E16,Scene_01,Unknown,916 - The One With The Boob Job,
9,S09E16,Scene_02,Scene: Chandler and Monica's apartment. Chandler and Monica are looking through some papers.,Did you see our bank statement? Can this be right?,"Chandler, Monica"
9,S09E16,Scene_03,Scene: Phoebe's apartment. Mike and Phoebe seem to have finished watching a movie on television.,I'm gonna go. (He kisses Phoebe on the cheek),Phoebe
9,S09E16,Scene_04,Scene: Joey's apartment. Monica enters.,Hey Joey!,"Joey, Monica, Rachel"
9,S09E16,Scene_05,"Scene: Central Perk. Ross, Chandler and Monica are sitting on the couch. Phoebe and Mike enters.","Hey you guys! Ok, we've got great news.","Chandler, Monica, Phoebe, Ross"
9,S09E16,Scene_06,Scene: Joey's apartment. Rachel is fiddling with the drawer.,This is easy...Can't do this! (Moves away...and finds her sweater sleeve stuck to the drawer) Oh! Wow! Seriously I can't do this. (Fiddles more),Rachel
9,S09E16,Scene_07,Scene: Central Perk. Chandler sits on the couch. Joey sits at the round table,Hey Joe!,"Chandler, Joey, Monica"
9,S09E16,Scene_08,Scene: Phoebe's apartment. Phoebe and Mike are packing stuff.,"Well hey, I wanna ask you about Monica's little ""groomy"" joke.",Phoebe
9,S09E16,Scene_09,Scene: Joey's apartment. Rachel is flipping through magazines. Handyman is installing things. Monica enters.,Hi!,"Chandler, Monica, Rachel"
9,S09E16,Scene_10,Scene:Ross's apartment. Phoebe is at the door.,Hi,"Phoebe, Ross"
9,S09E16,Scene_11,"Scene: Joey's apartment. Joey enters carrying a tub of ice cream. He sets it on the table, takes off his jacket and struggles with the drawer. It cannot be opened.","Rach?! (He walks over to the fridge to put it in, but it cannot be opened either) Rachel!!!!? (He walks to the bathroom and tries to lift the toilet seat cover. It won't come up.) So I can't do anything I like????",Joey
9,S09E16,Scene_12,Scene: Chandler and Monica's apartment. Chandler enters. Rachel and monica are seated at the table.,Hey Rach! Ah........ Perfection. (kisses monica) Wouldn't change a thing. Not a thing.,"Chandler, Monica, Rachel"
9,S09E16,Scene_13,"Scene: Joey's apartment. He's prying open the drawer with a crowbar to no avail. Monica, Rachel and Chandler enter.",Joey! Why did you tell Chandler that Monica was getting a boob job?,"Joey, Monica, Rachel"
9,S09E16,Scene_14,"Scene: Phoebe's apartment. Ross is helping with the packing, Phoebe and Mike are also there.","Hey! What do you guys think about this. ""Ross: The Divorce-Force"".","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
9,S09E16,Scene_15,Scene: Joey's apartment. Joey is struggling with the fridge. He finally gets it open and falls on the floor,"AH HAH! I DID IT! HA HA! Alright... (He takes a box out, about to close fridge, then thinks.) Better take all I can carry. Who knows when i'll be able to get in here again!",Joey
9,S09E17,Scene_01,Unknown,"Friends

917 - The One With The Memorial Service

",
9,S09E17,Scene_02,"Scene: Ross' apartment , Chandler and Joey enter",Hey! Ready to go?,"Chandler, Joey, Ross"
9,S09E17,Scene_03,Scene: Joey and Rachel's apartment,Hey! How was basketball?,"Joey, Rachel"
9,S09E17,Scene_04,Scene: Central Perk,Hi.,"Chandler, Monica, Phoebe, Ross"
9,S09E17,Scene_05,Scene: Rachel's room. Rachel and Emma are sleeping; Joey sneaks in and approaches the crib,"Look at you, all sweet and innocent, sleeping like an angel... with Emma's chubby little hands wrapped around ya. (he picks up Hugsy) It's okay, Emma, you stay asleep. (Emma cries)","Joey, Rachel"
9,S09E17,Scene_06,"Scene: Monica and Chandler's. Chandler is looking at the screen of his laptop, shaking his head.","Alright, wait a second, why would Ross tell everyone in your class that you are as... (reads from the screen) ""gay as the day is long""?","Chandler, Monica, Ross"
9,S09E17,Scene_07,Scene: Phoebe's apartment,"God, I wish Mike were here.","Monica, Phoebe"
9,S09E17,Scene_08,Scene: Joey and Rachel's. Enter Joey,"Hey, look who's here! It's Joey, and he brought home a friend.","Joey, Rachel"
9,S09E17,Scene_09,Scene: Phoebe's apartment. Enter Monica,Haha!,"Monica, Phoebe"
9,S09E17,Scene_10,Scene: Ross's Apartment: Ross is doing something on his laptop when Chandler walks in,"Hey, Ross, I just wanted to apologize... (­looks at laptop screen)..don't tell me you actually made those gay pictures of me?","Chandler, Ross"
9,S09E17,Scene_11,Scene: Joey's room: Joey is sitting on his bed reading DooL transcript when Rachel walks in,"I'm trying to put Emma down for a nap, have you seen Hugsy?","Joey, Rachel"
9,S09E17,Scene_12,"Scene: Phoebe's apartment: Phoebe, Monica and Mike sitting on the couch","Alright you two, I'm gonna go to the bathroom. Now I don't want anything going on while I'm gone. Here's a few things you can discuss: mucus, fungus and the idea of me and Ross doing it.","Monica, Phoebe"
9,S09E17,Scene_13,Scene: Monica and Chandler's apartment,"It's been an hour and not one of my classmates has shown up! I tell you, when I actually die some people are gonna get seriously haunted!","Chandler, Monica, Ross"
9,S09E17,Scene_14,Scene: Ross' apartment,"(on the phone) No Mum, I'm not dead. I know it's not something to kid about. It was just a practical joke between Chandler and me, but it's over, ok? (pause) Actually no, even if I had died, you would not be left childless. (pause) Monica?",Ross
9,S09E18,Scene_01,Unknown,Brian Buckner & Sebastian Jones,
9,S09E18,Scene_02,"Scene: Central Perk - Chandler, Monica, Phoebe, Ross and Rachel are sitting on the sofas. Joey enters","Monica, hey, can I borrow the Porsche?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
9,S09E18,Scene_03,"Scene: Monica and Chandler's apartment. Monica, Chandler, Rachel and Joey are in the kitchen",God! Look at all these tickets! It's so exciting! You know I haven't won anything since the sixth grade.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
9,S09E18,Scene_04,Scene: Monica and Chandler's apartment.,"What a beautiful night to be running around the street, looking for tickets. And the wind sure made it fun.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
9,S09E18,Scene_05,"Scene: Central Perk. They're all sitting there as usual, except Joey. Gunther is serving a nearby table.","(sitting in a chair) Hey guys, so I just called the Powerball hotline, can you believe it? Nobody won.","Joey, Phoebe"
9,S09E19,Scene_01,Unknown,Dana Klein,
9,S09E19,Scene_02,Scene: Rachel and Joey's apartment,"(talking to a pineapple in his hand) God, you're beautiful...why are we fighting this?You know you want it to happen as much as I do.","Joey, Rachel"
9,S09E19,Scene_03,Scene: Central Perk,Hey!,"Chandler, Monica, Phoebe, Ross"
9,S09E19,Scene_04,Scene: Days of Our Lives' Studios,"Hey Joey, is this the bed where Olivia lost her virginity?","Joey, Rachel"
9,S09E19,Scene_05,Scene: Monica's restaurant,Thank you!,Monica
9,S09E19,Scene_06,Scene: Outside the restaurant,"(playing guitar and singing) And there's a country called Argentinaaaa, it's a place I've never seeeeen. But I'm told for fifty pesos you can buy a human spleen. Humaaan spleeeeen. Olè!","Monica, Phoebe"
9,S09E19,Scene_07,Scene: hall of the romantic inn in Vermont,"Hi, Chandler Bing, I have a reservation.","Chandler, Ross"
9,S09E19,Scene_08,Scene: Joey's apartment,Hi!,"Joey, Rachel"
9,S09E19,Scene_09,Scene: Rachel's bedroom,"(waking up) Ehhh, aw! (pause). Well, that's new!",Rachel
9,S09E19,Scene_10,Scene: Hotel's room,"(on the phone) Hi, this is Ross Geller in suite 206. It seems you forgot a couple of things. Could you have some complimentary toiletries sent up to my room? (pause) Thank you! Ok. Toothbrush, toothpaste, razor, mouthwash, deodorant, dental floss, band aids, shaving cream, after shave... and I feel like I am forgetting something... Is there anything else you have that I haven't asked for already? (pause) Yeah, go ahead, send up some tampons.","Chandler, Ross"
9,S09E19,Scene_11,Scene: Central Perk. Monica and Rachel are sitting on the sofa,Can I ask you a question?,"Monica, Phoebe, Rachel"
9,S09E19,Scene_12,Scene: Hotel's reception,"Here's your copy of the bill, we hope you enjoyed your stay.","Chandler, Ross"
9,S09E19,Scene_13,Scene: In front of Monica's restaurant. Phoebe is playing,(singing) Food here at 'Javu'..will kill you..the food here at 'Javu' ...will kill you..,"Monica, Phoebe"
9,S09E19,Scene_14,"Scene: Joey and Rachel's apartment, Rachel walks in",Hey!,"Joey, Rachel"
9,S09E19,Scene_15,"Scene: Monica and Chandler's apartement, Monica is at the kitchen table writing something and Chandler enters kitchen area",I got you something from Vermont! (Sits down at the table),"Chandler, Monica, Ross"
9,S09E20,Scene_01,Unknown,Shana Goldberg-Meehan,
9,S09E20,Scene_02,Scene: Monica's apartment,"(enters the room) Hey, you guys, what are you doing tomorrow night?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
9,S09E20,Scene_03,Scene: In the hall,You wanna fool around with Joey?,"Monica, Rachel"
9,S09E20,Scene_04,"Scene: Central Perk, Ross enters",Hey!,"Chandler, Monica, Ross"
9,S09E20,Scene_05,Scene: Joey's apartment,"(from the answering machine) Hi Joey it's Jane Rogers, can't wait for your party tonight. Listen, I forgot your address, can you give me a call? Thanks, bye.","Joey, Rachel"
9,S09E20,Scene_06,"Scene: Ross, Charlie and Professor Spafford are sitting at the table in a restaurant","(very bored, he tries to avoid the conversation speaking to Charlie) So, where did you get your undergraduate degree?",Ross
9,S09E20,Scene_07,Scene: Monica and Chandler's apartment,"(entering with Charlie) Oh, hey you guys! This is Charlie! Charlie, this is Phoebe and my sister, Monica.","Joey, Monica, Phoebe, Rachel, Ross"
9,S09E20,Scene_08,Scene: The Roof,"(To some people) Hey! Hey alright! Hey, glad you could make it (Shakes a man's hand) Thanks for coming.","Joey, Monica, Phoebe"
9,S09E20,Scene_09,"Scene: The theater. Chandler is sitting in the otherwise empty front row, looking around nervously",Where the hell is everybody?,Chandler
9,S09E20,Scene_10,"Scene: The Roof, Rachel is talking to a guy who hands her a tissue with something written on it","(to Rachel) Hey! Joey said no autographs! But if she's gettting one, then I want one too: To Monica. And none of this ""best wishes"" crap. I want ""love"".","Monica, Phoebe, Rachel, Ross"
9,S09E20,Scene_11,Scene: Chandler in the theater,"(To himself) oh yes, God yes!!",Chandler
9,S09E20,Scene_12,"Scene: The roof, Joey is walking towards Ross with a guy","Hey Ross, this is one of my co-stars, Dirk. (To Dirk) Dirk, this is my good friend Ross. (Ross and Dirk shake hands)","Chandler, Joey, Monica, Rachel, Ross"
9,S09E20,Scene_13,"Scene: At the counter. Ross is sitting there, drinking. Phoebe approaches him.","Hey Ross! So listen, about you and the dinosaur girl, are you really just gonna let a couple of Nobel prizes scare you off? What is that, come on, a piece of paper?","Monica, Phoebe, Rachel, Ross"
9,S09E20,Scene_14,"Scene: The theater. Monica, Phoebe and Chandler are sitting in the first line","Hey, thank you so much for these tickets, Chandler.","Chandler, Monica, Phoebe"
9,S09E21,Scene_01,Unknown,Robert Carlock,
9,S09E21,Scene_02,Scene: Central Perk,"It's so weird, how did Joey end up kissing Charlie last night? I thought you'd end up kissing Charlie.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
9,S09E21,Scene_03,Scene: Joey and Rachel's apartment,(entering) Hey!,"Monica, Phoebe, Rachel"
9,S09E21,Scene_04,Scene: Monica and Chandler's apartment,(entering) Hey honey! I missed you today!,"Chandler, Monica"
9,S09E21,Scene_05,Scene: Joey's apartment,(sipping red wine from a glass) Who says that wine has to cost more than milk!,Joey
9,S09E21,Scene_06,"Scene: SPA massage center, Rachel enters",(to the receptionist) Hi there!,"Phoebe, Rachel"
9,S09E21,Scene_07,Scene: Central Perk,Ross!,"Joey, Ross"
9,S09E21,Scene_08,Scene: doctor's waiting room,I have a weird feeling about this place. (pause) How do I know that they are not gonna secretly videotape me and put it all over the internet.,"Chandler, Monica"
9,S09E21,Scene_09,"Scene: At the Spa, Phoebe is at the half-opened door","(In a strange heavy accent) Hello ""ja"", it's time for your massage, ja! Put your face in the hole.","Monica, Phoebe, Rachel"
9,S09E21,Scene_10,"Scene: Joey's apartment, Joey and Ross in the living room, rehearsing what Joey will say to Charlie in the Museum",(gesturing at an imaginary painting) Note the painterly lines and subtle impasto on this canvas. Monet painted quickly and usually outdoors as his elusive subject was light itself.,"Joey, Ross"
9,S09E21,Scene_11,Scene: The Fertility Clinic; Chandler walks out one of the rooms,(To the nurse at the nurses' station) My specimen is in the room and I just want to thank whoever knocked on the door while I was in there. Really helped speed the process along! (walks towards the common area and sees Janice is still there) Janice! You're not... gone?,Chandler
9,S09E21,Scene_12,Scene: Phoebe and Rachel at the Spa. Phoebe is still massaging Rachel,"(Singing) ""Ipan Stripan, Glupi Glabi! "" And that is the Swedish National Anthem! Thank you for asking! (looks annoyed)","Phoebe, Rachel"
9,S09E21,Scene_13,Scene: Central Perk. Ross is playing some shoot'em up game on his laptop,"Haha! Got ya! Die, die, die!","Joey, Ross"
9,S09E21,Scene_14,"Scene: Monica and Chandler's. Chandler is sitting on the sofa, reading the newspaper.",(picking up a plastic cup similar to the one he deposited his specimen in) It is not okay that I'm aroused by this now.,"Chandler, Monica"
9,S09E21,Scene_15,Scene: The Spa Reception. Phoebe walks in,Good morning Phoebe.,Phoebe
9,S09E22,Scene_01,Unknown,"Friends

922 - The one with the donor

Written by:",
9,S09E22,Scene_02,"Scene: Central Perk. Charlie, Joey and Rachel are on the couches",(while Joey's giving her a massage) Oh! That feels sooo good!,"Joey, Phoebe, Rachel"
9,S09E22,Scene_03,Scene: Doctor Connelly's office,(looking at the picture of the female reproductive system) Wow! Fortunately she has a very pretty face!,"Chandler, Monica"
9,S09E22,Scene_04,Scene: Central Perk. Joey and Charlie on the couch. Rachel enters,"Hi! Ok, you're ready to go pick up Phoebe and go shopping?","Chandler, Joey, Rachel, Ross"
9,S09E22,Scene_05,"Scene: Professor Sherman's office, Ross is relating to Professor Sherman",The data we are receiving from MRI scans and DNA testing of these fossils are - are staggering.,Ross
9,S09E22,Scene_06,"Scene: Shop, Rachel, Charlie and Phoebe walk in","Oh, I'll take some of that.","Phoebe, Rachel"
9,S09E22,Scene_07,"Scene: Monica's apartment, Chandler walks in with a friend of his while Monica is putting fruit in a bowl.",Hi honey!,"Chandler, Monica"
9,S09E22,Scene_08,"Scene: Shop, Phoebe and Rachel are talking in front of the dressing room","Oh, God, do you think she heard? It would be so bad if she heard!","Phoebe, Rachel"
9,S09E22,Scene_09,Scene: Joey's apartment. Joey is sitting on his bed and the phone rings,Hello?,"Joey, Ross"
9,S09E22,Scene_10,"Scene: Chandler and Monica's apartement. Chandler and the guest are in the living room, Monica in the kitchen",Hey guys! Dinner's ready!,"Chandler, Monica"
9,S09E22,Scene_11,Scene: In the store. Rachel and Phoebe returning from the changing rooms,Alright! Let's just do it. Let's just go over there and see if she heard.,"Phoebe, Rachel"
9,S09E22,Scene_12,"Scene: Prof. Sherman's office. Sherman is still asleep on his chair, blocking the door.",(To the still half asleep Professor) Oh my God! You really want me to be the keynote speaker? Thank you! (hugs him whilst still on his lap),Ross
9,S09E22,Scene_13,"Scene: Central Perk. Joey is sitting on the sofa, eating a cookie.",(impressed) Wow! You look... (drops the cookie)... stop-eating hot! Which is like the highest level of hotness!,"Joey, Phoebe"
9,S09E22,Scene_14,Scene: Outside Central Perk.,David?,"Chandler, Monica, Phoebe, Rachel"
9,S09E22,Scene_15,Scene: Zack's office,"Hey, Zack!",Chandler
9,S09E23,Scene_01,Unknown,"Friends

923 - 924 - The one in Barbados

Part 1 w",
9,S09E23,Scene_02,Scene: Central Perk,(entering) Hey! I'm all packed and ready to go!,"Chandler, Joey, Phoebe, Rachel, Ross"
9,S09E23,Scene_03,Scene: Paradise Hotel lounge in Barbados,Wow! This place is beautiful!,"Joey, Ross"
9,S09E23,Scene_04,Scene: Central Perk,"David, can you help me?! I'm trying to explain to Chandler how a plane stays in the air.","Chandler, Monica, Phoebe"
9,S09E23,Scene_05,Scene: Inside Central Perk,"(to Chandler) Well, Phoebe's still pretty hung up on that Mike, uh?",Chandler
9,S09E23,Scene_06,Scene: Joey in his hotel in room in Barbados,Yeah! How you doin'? Yeah alright!,"Joey, Ross"
9,S09E23,Scene_07,"Scene: Back in New York, Monica and Chandler in Central Perk on the couch",Wow! That Mike thing was interesting! I don't know what's gonna happen with Phoebe and David.,"Chandler, Monica"
9,S09E23,Scene_08,"Scene: Barbados, hotel lounge. David, Phoebe and Rachel have just arrived.",Oh! Hey! Thank God you guys are here!,"Chandler, Joey, Monica, Phoebe, Rachel"
9,S09E23,Scene_09,Scene: Ross's hotel room. Ross and is reading his keynote speech to Charlie from his laptop,"By using CT scans and computer imaging we can in a very real way, bring the Mesozoic era into the 21st century.","Chandler, Joey, Rachel, Ross"
9,S09E23,Scene_10,Scene: Mike's apartment. His phone rings and he picks up,Hello?,"Chandler, Monica"
9,S09E23,Scene_11,"Scene: The hall, full of paleontologists. Rachel and Joey are walking around","I'm so bored! Stupid rain, we... we can't do anything.","Joey, Rachel"
9,S09E23,Scene_12,"Scene: Ross's room. Charlie is sitting on the bed, while Ross is walking up and down nervously","And then, and then you said that thing about, about bringing the Mesozoic era in the 21st century.",Ross
9,S09E23,Scene_13,"Scene: the Pharmacist convention. Joey and Rachel are walking out of it, drinking cocktails","Well, who knew? Pharmacists are fun.","Joey, Rachel, Ross"
9,S09E23,Scene_14,Scene: The restaurant. Chandler and Monica are sitting at a table,I can't believe she's gonna say yes to David. She's clearly in love with Mike.,"Chandler, Monica, Phoebe"
9,S09E23,Scene_15,Scene: Monica and Chandler's room. Monica and Chandler are in bed.,"Oh, ain't this nice? It's so quiet, I could just lie here all day.","Chandler, Monica, Rachel, Ross"
9,S09E23,Scene_16,Scene: Conference room. Ross is making his keynote speech,Then we have to await the data from recent MRI scans and DNA testing which call into question information gathered from years of simple carbon dating.,"Chandler, Joey, Rachel, Ross"
9,S09E23,Scene_17,Scene: the hotel conference room,(concluding his speech)... in a very real way we can bring the Mesozoic era into the 21st century. (pauses) Thank you!,"Joey, Monica, Rachel, Ross"
9,S09E23,Scene_18,"Scene: the hotel lobby. Monica, Phoebe, Chandler and Mike walk in from the outside.","(her hair bigger then before) I can't believe it's raining again! Oh, it's so unfair!!!","Chandler, Monica, Phoebe"
9,S09E23,Scene_19,Scene: Joey and Charlie's room,(walking in) Hey! There you are!,Joey
9,S09E23,Scene_20,"Scene: the hotel game room. There is a ping pong table in the middle of the room. Monica, Phoebe, Chandler and Mike walk in","C'mon guys, it'll be fun!","Chandler, Monica, Phoebe"
9,S09E23,Scene_21,Scene: Rachel's hotel room. She is watching the Weather Channel on TV.,Oh! Weather bitch! (turns the TV off),"Joey, Rachel"
9,S09E23,Scene_22,"Scene: Rachel's hotel room. Joey is standing at the door, facing Rachel",You like me? (shuts the door),"Joey, Rachel"
9,S09E23,Scene_23,Scene: the hotel game room. Monica and Mike are still playing ping pong,"Ooh! I'm sorry! I think, I THINK, that may have missed the table!","Chandler, Monica, Phoebe"
9,S09E23,Scene_24,"Scene: hotel's bar, Ross and Mr. Oberblau are talking","Ooh, well. Ah, I kinda have got a lot on my plate right now, not that I wouldn't love a weekend in the country with a strange man. (Mr. Oberblau giggles)",Ross
9,S09E23,Scene_25,"Scene: game room, Monica and Mike are still playing ping pong","Ok, so it's a tie again, 41 to 41.","Chandler, Monica, Phoebe"
9,S09E23,Scene_26,Scene: Hotel's bar. Ross is running to Charlie trying not to be seen with two cocktails in his hands. She's hidden behind a huge plant,Thanks!,"Rachel, Ross"
10,S10E01,Scene_01,Unknown,"1001 - The One After Joey And Rachel Kiss

Written",
10,S10E01,Scene_02,"Scene: Barbados, Monica and Chandler's Room. They both enter from Ross's room. Monica still has her big, frizzy hair.","Oh, the way you crushed Mike at ping pong was such a turn-on.You wanna...? (plays with her finger on Chandlers chest)","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
10,S10E01,Scene_03,Scene: Chandler and Monica's room. Chandler is packing when Ross knocks on the door and enters...,Hey!,"Chandler, Monica, Phoebe, Ross"
10,S10E01,Scene_04,Scene: Boarding the plane.,"Whoo, whoo. Wow, it's uhm... kinda weird that I'm sitting next to Charlie after we broke up.","Chandler, Joey, Phoebe, Rachel, Ross"
10,S10E01,Scene_05,Scene: Mike's apartment. Phoebe's there and the phone rings.,"Hi, Mike's place.",Phoebe
10,S10E01,Scene_06,Scene: Chandler and Monica's apartment. Monica's carrying the laundry hamper to their coffee table.,"Oh, I can't wait for everyone at work to see these... (plays with her hair to make the shells tingle again) Ow!","Chandler, Monica"
10,S10E01,Scene_07,Scene: Ross's apartment.Someone's knocking on the door. Ross rushes to the door and it's Rachel with Emma.,"(gasps) Hi... There she is. Hi Emma. Oh my God, I missed you. (kisses her) Oh Emma, I missed you so much. Hey... Did you have a good time with grandma Green? Huh? Did she give you a bottle of anti-depressants again to use as a rattle? (to Rachel)","Rachel, Ross"
10,S10E01,Scene_08,Scene: Mike's place. Phoebe is on the phone.,"Okay, bye. Alright, so Mike's on his way over. See, you thought you guys were meeting here, and he thought you were meeting at the restaurant, so you know... Doesn't really matter who's right or wrong. Point is... I'm gonna take off.",Phoebe
10,S10E01,Scene_09,Scene: Chandler and Monica's. Only Chandler is in the living room and walks to the bathroom.,"Honey, you've been in there for a long time... Is everything okay?","Chandler, Monica"
10,S10E01,Scene_10,Scene: Rachel and Joey's apartment. Joey enters.,Hey!,"Joey, Rachel"
10,S10E01,Scene_11,Scene: Monica and Chandler's. Monica walks in with one of those knitted Rasta hats.,Look what I found in the drawer... (Chandler looks up from his book.) And you said I'd never wear this...,"Chandler, Monica"
10,S10E02,Scene_01,Unknown,"1002 - The One Where Ross Is Fine

Written by: She",
10,S10E02,Scene_02,Scene: Joey and Rachel's apartment. The scene starts where we took off in the last episode with Ross seeing Joey and Rachel kissing. Rosss tares at them.,"Okay, Ross, I realise that you didn't expect to walk in and see that, but.. Let me explain, okay?","Joey, Rachel"
10,S10E02,Scene_03,Scene: Joey and Rachel's apartment. Continued from earlier.,"Ross, say something. Anything.","Joey, Rachel, Ross"
10,S10E02,Scene_04,Scene: Central Perk. Monica and Chandler are there. They have lots of brochures about adoption in front of them.,"God, this adoption stuff is so overwhelming. There's inter-country adoption, dependency adoption.. There are so many ways to go, and this is like the biggest decision of our lives.","Chandler, Monica, Phoebe"
10,S10E02,Scene_05,Scene: The hallway in Ross's building. Joey and Rachel are on their way to Ross's dinner.,"Ah, can I just say I know we're doing this for Ross, and that's cool, but if it was up to me, this is not what we'd be doing on our first date.","Joey, Rachel, Ross"
10,S10E02,Scene_06,"Scene: Central Perk. Frank Jr., Phoebe and the triplets are there. The triplets are now sleeping on top of each other on the couch.","Oh, god. So adorable. Look at them sleeping there like angels.",Phoebe
10,S10E02,Scene_07,Scene: Bill and Colleen's apartment. Chandler and Monica enter.,Thank you so much for seeing us. Phoebe has told us such great things about you guys.,"Chandler, Monica"
10,S10E02,Scene_08,"Scene: Ross's apartment. Ross is totally wasted, but he's still drinking all the margaritas.","The first batch of margaritas was not so great, but the second batch is gooooood.","Joey, Rachel, Ross"
10,S10E02,Scene_09,"Scene: Central Perk. Frank Jr., Phoebe and the triplets are there. Continued from earlier.","Okay, well, this is crazy. Can't seriously be talking about me taking one of your kids, can we?",Phoebe
10,S10E02,Scene_10,Scene: Bill and Colleen's apartment. Chandler comes running into the living room. Monica is the only one there.,Where are Bill and Colleen?,"Chandler, Monica"
10,S10E02,Scene_11,"Scene: Ross's apartment. Rachel, Joey and Charlie are eating fajitas when Ross enters from the kitchen.",Everyone? I would like to make a toast to Rachel and Joey.,"Joey, Rachel, Ross"
10,S10E02,Scene_12,Scene: Ross's apartment the next morning. Ross is very hung-over on the couch as Joey enters with a cup of coffee for him.,Morning. Here you go.,"Joey, Ross"
10,S10E02,Scene_13,Scene: Central Perk. Monica and Chandler enter to find Phoebe there with the triplets.,"Hey, Phoebs","Chandler, Monica, Phoebe"
10,S10E03,Scene_01,Unknown,"Friends

1003 - The One With Ross' Tan

Written by",
10,S10E03,Scene_02,Scene: Joey and Rachel's apartment,"So, you and Rachel tonight, huh?","Chandler, Joey"
10,S10E03,Scene_03,Scene:Central Perk. Ross and Chandler are on the couch,(entering) Hey!,"Chandler, Monica, Phoebe, Ross"
10,S10E03,Scene_04,Scene: At the tanning salon. Ross and a male assistant are walking through a hall,"Alright Mr. Geller! Right this way! So, how dark do you wanna be? We have one, two or three.",Ross
10,S10E03,Scene_05,Scene: Joey’s apartment. Joey and Rachel enter the room,Thanks for dinner.,"Joey, Rachel"
10,S10E03,Scene_06,Scene: Monica’s apartment. Monica and Phoebe are reading magazines when the phone rings and Phoebe reaches to pick it up,"(to Phoebe) No, no, don’t get it. Let the machine pick up.","Chandler, Joey, Monica, Phoebe, Rachel"
10,S10E03,Scene_07,Scene: Monica and Chandler's apartment,Hold on! There is something different.,"Chandler, Joey, Monica, Rachel, Ross"
10,S10E03,Scene_08,Scene: Central Perk.,Hey Phoebe!,"Monica, Phoebe"
10,S10E03,Scene_09,Scene: Joey and Rachel's apartment.,(To Rachel) Hey!,"Chandler, Joey, Monica, Phoebe, Rachel"
10,S10E03,Scene_10,Scene: The hallway,"I can't believe you tried to cut me out. Why Phoebe, why?","Monica, Phoebe"
10,S10E03,Scene_11,Scene: A different spray-on tan center,"Now, let me explain how this works. You go into the booth, and...",Ross
10,S10E03,Scene_12,Scene: Joey and Rachel's,What is the matter with us?,"Chandler, Joey, Rachel"
10,S10E03,Scene_13,Scene: Ross's apartment.,"Dude, it's Chandler. Let me in.","Chandler, Ross"
10,S10E04,Scene_01,Unknown,"Friends

1004 - The One With The Cake

Written by:",
10,S10E04,Scene_02,Scene: Central Perk,(she enters) Hey guys!,"Chandler, Monica, Rachel, Ross"
10,S10E04,Scene_03,Scene: Rachel and Joey's apartment,"You know Pheebs, when I was little, on my birthday, my daddy would hide a present in every room of the house, and then he would draw a treasure map to help me find 'em all.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
10,S10E04,Scene_04,Scene: Joey’s Apartment. Ross is filming his parents ,Hello Emma. Happy eighteenth birthday.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
10,S10E04,Scene_05,Scene: Rachel and Joey's apartment. It's just Ross and Rachel. They put the camera on a tripod in the kitchen and they are standing in front of the camera.,Okay.,"Phoebe, Rachel, Ross"
10,S10E05,Scene_01,Unknown,"Friends

1005 - The One Where Rachel's Sister Baby",
10,S10E05,Scene_02,Scene: Central Perk,"You know, I'm thinking about letting Emma have her first cookie.","Chandler, Joey, Monica, Phoebe, Rachel"
10,S10E05,Scene_03,Scene: Ross' apartment. Ross is grading papers. Charlie approaches him.,Hey! (They kiss and cuddle a little),Ross
10,S10E05,Scene_04,Scene: Joey and Rachel's apartment,Hi Rachel! Here's your sister Amy! She thinks I need pec implants!,"Joey, Rachel, Ross"
10,S10E05,Scene_05,Scene: Rachel's room. Rachel is attending to Emma. Amy is standing behind her.,God!,Rachel
10,S10E05,Scene_06,Scene: Madison Square Garden. Mike and Phoebe are walking to their seats.,"Excuse me, anniversary. Excuse me, anniversary. (looking at her ticket). Uhm, sir, could you move your nachos... they’re in my seat. It's my anniversary. (to Mike) Here we are! (Mike nods). Can’t believe it's been a whole year!",Phoebe
10,S10E05,Scene_07,Scene: Monica’s apartment. Joey enters the room,"Hey, finished my recommendation. (he hands it over to Chandler) Here. And I think you’ll be very, very happy. It’s the longest I ever spent on a computer without looking at porn.","Chandler, Joey, Monica"
10,S10E05,Scene_08,Scene: The corridor. Amy knocks Joey’s door and Rachel opens the door.,"Amy, hi!","Joey, Rachel"
10,S10E05,Scene_09,Scene: Joey’s apartment. Rachel is in the living room and Joey comes out of his room.,You slept out here?,"Joey, Rachel"
10,S10E05,Scene_10,"Scene: Monica’s Apartment. Rachel, Ross, Monica and Chandler are there, Phoebe enters the room",Hi. I just had the worst anniversary ever.,"Chandler, Monica, Phoebe, Rachel, Ross"
10,S10E05,Scene_11,"Scene: Central Perk. Joey is inside, Chandler and Monica walk in.",Hey Joe! How's the second draft of the letter coming?,"Chandler, Joey, Monica, Rachel, Ross"
10,S10E05,Scene_12,"Scene: Madison Square Garden. Phoebe and Mike are watching the game. There's cheering, but Phoebe seems distracted.","Great game, huh?",Phoebe
10,S10E05,Scene_13,Scene: Rachel and Joey's. Joey is in the kitchen and the telephone rings.,"(picks up the phone) Hello? Yeah, this is Joey Tribbiani... Oh, hi! Well, I'm glad you liked my letter... No my mommy and daddy aren't home right now... (looks puzzled) Okay, bye bye. (hangs up) (to himself) She was nice!","Joey, Rachel"
10,S10E05,Scene_14,Scene: Mike and Phoebe at a restaurant.,"That woman at the game didn't know what she was talking about. Mike, obviously you have balls.",Phoebe
10,S10E05,Scene_15,Scene: The street in front of Central Perk. Rachel and Amy are walking on the sidewalk.,So how is the uhm... baby styling business going?,Rachel
10,S10E06,Scene_01,Unknown,"Friends

1006 - The One With Ross' Grant

Written ",
10,S10E06,Scene_02,"Scene: Central Perk, everyone except Phoebe is there",(she enters) Hey...,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
10,S10E06,Scene_03,Scene: Chandler and Monica's apartment,(he enters) Hey honey!,"Chandler, Joey"
10,S10E06,Scene_04,Scene: Central Perk. Charlie is sitting on the couch and Ross enters.,(to Charlie) Hey!,Ross
10,S10E06,Scene_05,Scene: Phoebe's apartment. She is packing a few tings into boxes.,(looking at Monica entering) Hey!,"Monica, Phoebe"
10,S10E06,Scene_06,"Scene: Central Perk. Rachel, Joey and Emma are there.",Hey you guys.,"Chandler, Joey, Rachel"
10,S10E06,Scene_07,"Scene: A restaurant. Ross and Charlie are waiting for her ex-boyfriend, Benjamin Hobart",I can't believe I'm about to meet Benjamin Hobart. I've always thought of him as one of the people I'd invite to my fantasy dinner party. Do you think there's any chance he'll bring Christie Brinkley or C3PO?,Ross
10,S10E06,Scene_08,Scene: Monica's apartment. Phoebe enters the room.,"Hi! Sorry, I'm late.","Monica, Phoebe, Rachel"
10,S10E06,Scene_09,Scene: Chandler walks into Joey's apartment,Hey Joe!,"Chandler, Joey, Rachel"
10,S10E06,Scene_10,"Scene: Interview room. Ross and two other professors (one man, one woman) are sitting on one side of a long desk. Benjamin Hobart is sitting on the other side","The selection committee has chosen the three of you as our finalists today. The ultimate decision will be based upon the answers you give to the questions I ask here. I'm gonna start with Dr. Li. Dr. Li, you claim the field is too reliant on the Linnaean taxonomic system. How do you propose to correct this problem?",Ross
10,S10E06,Scene_11,Scene: Joey and Rachel's apartment. Chandler and Rachel are talking.,I can't believe Joey. I hate being called a liar!,"Chandler, Joey, Rachel"
10,S10E06,Scene_12,Scene: Monica's apartment. Phoebe enters carrying the horrific 'painting' of Gladys. Monica and Rachel are sitting on the couch.,"(smiling from ear to ear) Well, Gladys say hello to your new home! (she holds out the 'painting')","Monica, Phoebe, Rachel"
10,S10E06,Scene_13,Scene: Ross' office. Ross is pacing and Benjamin enters,"Oh hi! Hello! Uh, have you come to ask me some more paleontology related questions? Uhm... your grandmother's nickname, perhaps? (Now yelling) Aunt Margaret's pants size?",Ross
10,S10E06,Scene_14,Scene: Joey and Rachel's apartment.,O-oh my God!,"Joey, Monica, Phoebe, Rachel"
10,S10E06,Scene_15,"Scene: Rachel and Joey's. Joey's home alone, reading a Sports Illustrated magazine when Chandler enters.","Look, I'm sorry I didn't give them your tape. And I promise, next time to submit you whether I think you are right for the part or not.","Chandler, Joey"
10,S10E06,Scene_16,"Scene: Central Perk. Monica, Phoebe and Rachel are on the couch.",Oh my God!,"Chandler, Joey, Monica, Phoebe, Rachel"
10,S10E06,Scene_17,Scene: Central Perk. Some time later that day. The group has left and Charlie is there when Ross enters.,Your ex-boyfriend is insane.,Ross
10,S10E06,Scene_18,Scene: Benjamin's office. Ross and Charlie are entering.,Dr. Geller...? Charlie... What are you... what are you doing here?,Ross
10,S10E06,Scene_19,"Scene: Joey's bedroom. Joey's asleep with Hugsy, the penguin right next to him.",Gladys?,"Joey, Rachel"
10,S10E07,Scene_01,Unknown,"Friends

1007 - The One With The Home Study

Writt",
10,S10E07,Scene_02,Scene: Central Perk,Hey you guys!,"Chandler, Phoebe, Ross"
10,S10E07,Scene_03,Scene: Monica and Chandler's apartment,Hey!,"Chandler, Joey, Monica"
10,S10E07,Scene_04,Scene: The New York City Children's fund hallway.,Yes. We're here to make a rather sizeable donation to the children.,Phoebe
10,S10E07,Scene_05,Scene: Joey and Rachel's apartment.,(he enters) Hi!,"Rachel, Ross"
10,S10E07,Scene_06,Scene: Monica’s apartment. Somebody knocks the door,"Oh my God, the adoption lady is early!","Chandler, Monica, Phoebe"
10,S10E07,Scene_07,Scene: The playground. Ross put Emma on the swing and they’re ready to play,"Ok, careful.","Rachel, Ross"
10,S10E07,Scene_08,Scene: The New York City Children's fund ,We’re seriously asking for our money back?,Phoebe
10,S10E07,Scene_09,Scene: Monica’s apartment. Somebody knocks the door,"Hi, I am Laura, I am here for your adoption interview.","Chandler, Joey, Monica"
10,S10E07,Scene_10,Scene: Ross and Rachel are at the playground with Emma. Rachel in putting her back in the stroller and Ross is tending to his wound,"Oh, oh Ross, oh my God, are you okay?","Rachel, Ross"
10,S10E07,Scene_11,"Scene: Chandler and Monica's apartment. Chandler is still leaning against the door, keeping Joey out, who is still banging and shouting on the other side.","Guys? Everything ok? It's me, Joe...","Chandler, Joey, Monica"
10,S10E07,Scene_12,Scene: Central Perk. Phoebe and Mike enter,"You never told me about that guy on your sweet sixteen. Oh, ugh. I'm sorry about",Phoebe
10,S10E07,Scene_13,Scene: Central Perk. Phoebe and Mike enter,"Well, I must say, this seems like a lovely environment to raise a child in.","Chandler, Joey, Monica"
10,S10E07,Scene_14,Scene: The New York City Children's Fund building. Phoebe and Mike are entering.,(to the Charity guy) We're back!,Phoebe
10,S10E07,Scene_15,Scene: Chandler and Monica's apartment. They are sitting in their living room when the phone rings.,"Hello...? Oh hi... Oh my God...! Really...? I can't wait to tell Chandler... Ok, goodbye. (hangs up)","Chandler, Monica"
10,S10E07,Scene_16,"Scene: The playground. Ross, Rachel and Emma are still there. Rachel comes walking to Ross and Emma with something between her hands.","Ok... I got a spider. There were two, I picked the bigger one.","Rachel, Ross"
10,S10E08,Scene_01,Unknown,"Friends

1008 - The One With The Late Thanksgiving",
10,S10E08,Scene_02,"Scene: Central Perk. Monica and Chandler enter, the others are sitting on the couch.",Hey guys!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
10,S10E08,Scene_03,"Scene: Joey and Rachel's apartment. Rachel and Monica are in there, and Phoebe enters",Hey!,"Monica, Phoebe, Rachel"
10,S10E08,Scene_04,Scene: Monica and Chandler's apartment. Chandler is watching TV and Monica is cooking,(Chandler's laughing) Did someone drop the baton again?,"Chandler, Joey, Monica, Ross"
10,S10E08,Scene_05,Scene: Baby beauty contest,"This is contestant number sixteen, Rebecca...","Phoebe, Rachel"
10,S10E08,Scene_06,Scene: Madison Square Garden,"Oh, Bob, get off the guy!","Joey, Ross"
10,S10E08,Scene_07,Scene: Chandler and Monica's apartment.,Where is everybody? They're forty-five minutes late!,"Chandler, Monica"
10,S10E08,Scene_08,Scene: The corridor. Ross and Joey have just arrived.,How late are we?,"Joey, Phoebe, Rachel, Ross"
10,S10E08,Scene_09,Scene: Monica's apartment.,Do you hear something? (Chandlers stands up and goes to the door to look out from the peephole),"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
10,S10E08,Scene_10,"Scene: Chandler and Monica's apartment. The table is set, and there's food on the tables again. They're all there, toasting.",To Monica and Chandler... and that knocked up girl in Ohio.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
10,S10E09,Scene_01,Unknown,"Friends

1009 - The One With The Birth Mother

Wri",
10,S10E09,Scene_02,Scene: Central Perk. Everyone's sitting on the couch.Monica and Chandler enter,Hi!,"Chandler, Joey, Monica, Phoebe, Ross"
10,S10E09,Scene_03,Scene: Central Perk. Phoebe's speaking to a girl.,"(to Joey) Hey, who's Phoebe with?","Joey, Phoebe, Rachel, Ross"
10,S10E09,Scene_04,Scene: The Adoption Agency in Ohio. Monica and Chandler are entering with a man.,"Ok, thank you.(the man leaves) Uh, well this is it. Are you OK?","Chandler, Monica"
10,S10E09,Scene_05,Scene: Central Perk,Hey!,"Joey, Phoebe, Rachel"
10,S10E09,Scene_06,Scene: A clothes store. Ross and Phoebe are shopping,(to Ross) This place is awesome!,"Phoebe, Rachel, Ross"
10,S10E09,Scene_07,Scene: The Adoption Agency in Ohio. Monica and Chandler are still talking with Erica.,"So, the fact that I am a doctor, and my wife’s a reverend, that’s important to you?","Chandler, Monica"
10,S10E09,Scene_08,"Scene: Joey’s apartment. Rachel and Phoebe walk in, loaded with bags.",We got some really great stuff!,"Phoebe, Rachel"
10,S10E09,Scene_09,"Scene: Ross walks into Central Perk, wearing a pink and white ladies shirt. Joey is on the couch",(to Joey) So? What do you think? (Shows himself - Joey observes him with a strange look on his face.),"Joey, Ross"
10,S10E09,Scene_10,Scene: Monica and Chandler's hotel room. They enter.,We are NOT signing those papers.,"Chandler, Monica"
10,S10E09,Scene_11,"Scene: A restaurant. Joey is on his date with Phoebe’s friend, Sarah. They are sitting opposite each other on a table for two. Their waiter approaches with two plates.",A garden salad for the lady (sets the plate down),Joey
10,S10E09,Scene_12,Scene: Ross and his date walk into a lobby. They are both wearing their jackets,"Wow, this place looks great.",Ross
10,S10E09,Scene_13,Scene: Back at the restaurant with Joey and Sarah. Joey is holding Sarah's hands,"I really am sorry about, you know..before. I just want to make sure you know that I really do like you.",Joey
10,S10E09,Scene_14,Scene: The Adoption Agency in Ohio. Monica and Chandler are entering.,Hi!,"Chandler, Monica"
10,S10E09,Scene_15,"Scene: Central Perk. Joey's on the couch when Ross walks to him, with his jacket closed.",Turns out this sweater is made for a woman.,"Joey, Ross"
10,S10E10,Scene_01,Unknown,"Friends

1010 - The One Where Chandler Gets Caught",
10,S10E10,Scene_02,Scene: Central Perk. Everybody's sitting on the couch and Monica is eating a chunk of cake.,(really excited) Mmh... this cake is amazing!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
10,S10E10,Scene_03,Scene: Central Perk. Rachel and Phoebe are looking at some photos and they're sitting next to the window.,You gotta see these latest pictures of Emma.,"Chandler, Phoebe, Rachel"
10,S10E10,Scene_04,Scene: Monica’s apartment. Chandler enters the door.,Hi!,"Chandler, Monica"
10,S10E10,Scene_05,Scene: Joey’s apartment. Everybody except Monica and Chandler is there.,I just can’t see Chandler cheating!,"Joey, Phoebe, Rachel, Ross"
10,S10E10,Scene_06,Scene: Monica’s apartment. Monica is cleaning with a vacuum and then she cleans it with a dust buster. The guys enter the room.,"Oh, look at her, so happy!","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
10,S10E10,Scene_07,Scene: We're back to the present. Chandler and Monica's. They're all still at the kitchen table.,You can't move. You just... you just can't.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
10,S10E10,Scene_08,"Scene: Central Perk. The entire gang is there, and Chandler and Monica are handing out presents.","Rachel, this is yours.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
10,S10E11,Scene_01,Unknown,"Friends

1011 - The One Where The Stripper Cries

",
10,S10E11,Scene_02,Scene: Central Perk. Everyone's sitting on the couch. Monica and Joey enter.,Hey guys!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
10,S10E11,Scene_03,Scene: Class of '91 reunion. Ross and Chandler enter.,"So weird to see all these people again... Oh my God, look, there's Geoffrey Cleric.","Chandler, Ross"
10,S10E11,Scene_04,"Scene: The ""Pyramid"" Studio.",Five! Four! Three! Applause!,Joey
10,S10E11,Scene_05,"Scene: Monica's apartment, where Phoebe's bachelorette party is taking place.",(to Rachel) Thank you so much for this.,"Phoebe, Rachel"
10,S10E11,Scene_06,"Scene: Joey's at the game show ""Pyramid"" with host Donny Osmond.","Now Gene I must remind you, you need all six of these to stay in the game, all right? Describe for Joey things you find in your refrigerator.",Joey
10,S10E11,Scene_07,Scene: College reunion party. Ross is talking to Missy.,"So, Saturday night!",Ross
10,S10E11,Scene_08,Scene: Monica's apartment. The bachelorette party.,"(to Rachel) Hey, where is this guy, it's been over an hour!","Monica, Phoebe, Rachel"
10,S10E11,Scene_09,Scene: At Pyramid. Joey is with the woman now.,"Ok Henrietta, you've picked Jack and Jill went up the hill.",Joey
10,S10E11,Scene_10,"Scene: Class of '91 reunion. Ross is walking angrily towards Chandler, who is talking to two other guys.","(To Chandler) You made out with Missy Goldberg. How could you do that, after you promised me?","Chandler, Monica, Rachel, Ross"
10,S10E11,Scene_11,Scene: We cut back to the present. The reunion where Chandler and Ross are talking.,I didn't know you knew about that.,"Chandler, Monica, Rachel, Ross"
10,S10E11,Scene_12,"Scene: Monica's apartment. The stripper is sitting at the kitchen table. Monica, Rachel and Phoebe are standing around him",What's the matter? You never saw a 50 year old stripper cry before?,"Phoebe, Rachel"
10,S10E11,Scene_13,Scene: The game show studio. Joey and Gene are sitting in the winner circle.,"Well, welcome to the Winner Circle. Joey and Gene, you guys ready?",Joey
10,S10E11,Scene_14,Scene: Chandler and Monica's apartment. Monica's there and Ross and Chandler walk in.,"Hey, where's Rachel?","Chandler, Monica, Ross"
10,S10E11,Scene_15,"Scene: Back at the party in 1987. People are dancing to ""Disco Inferno"" by The Trammps.","Oh, crap!",Monica
10,S10E12,Scene_01,Unknown,"Friends

1012 - The One With Phoebe's Wedding

Wri",
10,S10E12,Scene_02,Scene: Central Perk. Joey's sitting on the couch and Phoebe enters.,"Oh, hey Joey.","Joey, Phoebe"
10,S10E12,Scene_03,Scene: Central Perk. Phoebe and Joey are sitting on the couch. A waitress brings a coffee and Phoebe wants to pay.,Oh.,"Joey, Monica, Phoebe"
10,S10E12,Scene_04,Scene: The wedding rehearsal dinner.,Hey!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
10,S10E12,Scene_05,Scene: Wedding rehearsal dinner. Joey and Mike are talking.,"So, you know I'm filling in for Phoebe's step dad, tomorrow, right?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
10,S10E12,Scene_06,Scene: Joey's apartment. Joey's having breakfast; Phoebe enters the room carrying her wedding dress.,Hey!,"Joey, Monica, Phoebe, Rachel, Ross"
10,S10E12,Scene_07,"Scene: Joey's apartment. Phoebe is talking at the phone, Monica is listening amused.",Sven I don't understand what you're saying! What is wrong with the flowers? Lorkins? What the hell are lorkins?,"Joey, Monica, Phoebe"
10,S10E12,Scene_08,Scene: Monica and Chandler's apartment. Chandler is pacing and Rachel walks in.,Hi,"Chandler, Rachel"
10,S10E12,Scene_09,"Scene: Joey and Rachel's apartment. Phoebe is on the phone and Monica is nonchalantly ""minding her own business"".","No! We're gonna do it my way. (listens) Because your way is stupid! Alright I gotta go, I have another call, Reverend. (switches calls) Hello?","Joey, Monica, Phoebe"
10,S10E12,Scene_10,Scene: Central Perk. Ross is getting coffee at the counter. Chandler walks in.,How's it going?,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
10,S10E12,Scene_11,Scene: Monica's apartment. They are all sitting around.,"(Putting down her phone) Well, the club lost it's power.","Joey, Monica, Phoebe, Rachel, Ross"
10,S10E12,Scene_12,"Scene: Outside. They are a bunch of people arranging chairs, shoveling snow and making other preparations.","(walking around with her headset still on) OK LET'S GET THESE CHAIRS OUT HERE! Gunther, hit the Christmas lights. (He does so and the lights above the chairs light up. Monica looks satisfied) Okay, who left the ice sculpture (picks up a piece of ice from the ground) ON THE STEAM GRATE? (nobody answers)","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
10,S10E12,Scene_13,Scene: The hallway between the two apartments. Chandler and Joey are walking up the stairs.,That really was an incredible wedding.,"Chandler, Joey, Ross"
10,S10E13,Scene_01,Unknown,"Friends

1013 - The One Where Joey Speaks French

",
10,S10E13,Scene_02,Scene: Central Perk. Everyone's sitting on the couch and Phoebe enters.,Hi,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
10,S10E13,Scene_03,Scene: Monica and Chandler's apartment.,Hey.,"Chandler, Monica, Rachel, Ross"
10,S10E13,Scene_04,"Scene: Central Perk. Phoebe's trying to teach Joey French, so she's sitting in front of him with the script in her hands.","All right, it seems pretty simple. Your first line is ""My name is Claude"", so, just repeat after me. ""Je m'appelle Claude"".","Chandler, Joey, Monica, Phoebe"
10,S10E13,Scene_05,Scene: Hospital.,"(stopping a nurse who's coming out of a room) Oh, uhm, excuse me, I'm here to see my father. My name is Rachel Green.","Rachel, Ross"
10,S10E13,Scene_06,Scene: Joey's apartment. Phoebe is trying to teach Joey French.,Je m'appelle Claude.,"Joey, Phoebe"
10,S10E13,Scene_07,Scene: Green's mansion. Rachel's Room. Rachel's is combing her hair; Ross's coming into the room,Hey!,"Rachel, Ross"
10,S10E13,Scene_08,Scene: Monica's apartment. Monica and Erica have just arrived.,Thanks so much for taking me to all those places. I had a great time.,"Chandler, Monica"
10,S10E13,Scene_09,Scene: Joey's apartment. He is sitting on the barcalounger holding a French study book and listening to a French learning tape.,"We will now count from one to five. Un, deux, trois, quatre, cinq.","Joey, Phoebe"
10,S10E13,Scene_10,Scene: The hospital. Rachel is pouring her self a cup of coffee. Ross approaches from behind.,"Hey Rach, can you grab me a cup of coffee?","Rachel, Ross"
10,S10E13,Scene_11,"Scene: Monica and Chandler's apartment. Monica and Erica enter, Chandler is in the kitchen.",Hey! How was lunch?,"Chandler, Monica"
10,S10E13,Scene_12,Scene: The theatre where Joey is auditioning. Phoebe enters when Joey's on stage and she sits down. He hasn't seen her.,Whenever you're ready Joey.,"Joey, Phoebe"
10,S10E13,Scene_13,Scene: Joey and Rachel's apartment. Rachel is sitting at the kitchen counter and Ross enters from Rachel and Emma's room.,Emma's down for the night.,"Rachel, Ross"
10,S10E13,Scene_14,"Scene: Joey and Rachel's apartment. Phoebe and Joey are ""updating"" Joey's resumé.","Okay, can you really tapdance?","Joey, Phoebe"
10,S10E14,Scene_01,Unknown,"Friends

1014 - The One With Princess Consuela

Te",
10,S10E14,Scene_02,Scene: Chandler and Monica's apartment. They are having a diner party with Phoebe and Mike.,(raising his glass) Thank you guys for having us over.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
10,S10E14,Scene_03,"Scene: Central Perk. Phoebe, Monica and Chandler on their couch.",Hey Mon? Was it weird changing your name to Geller-Bing?,"Chandler, Joey, Monica, Phoebe"
10,S10E14,Scene_04,Scene: A restaurant. Rachel enters.,"(to maitre d') Hi, I'm here to see mr Campbell... with Gucci. The reservation is probably under Gucci. It's spelled like Gukki, which could be confusing.",Rachel
10,S10E14,Scene_05,Scene: A counter at a government building. Phoebe's waiting in line.,(to the woman behind her) This place is so depressing. If I had to work here I'd kill myself. (she turns around and the clerk behind the counter heard her.) But you obviously haven't.,Phoebe
10,S10E14,Scene_06,Scene: Central Perk. Chandler and Monica are there when Phoebe enters.,Hey!,"Chandler, Monica, Phoebe, Rachel, Ross"
10,S10E14,Scene_07,Scene: Chandler and Monica's future house. They enter the living room with the realtor and Joey.,Thank you for letting us see the house again.,"Chandler, Joey, Monica"
10,S10E14,Scene_08,Scene: Phoebe is at Central Perk. Mike enters.,Hey (He kisses Phoebe),Phoebe
10,S10E14,Scene_09,"Scene: Joey is in Monica and Chandler's future house, sitting in a child's bedroom, looking at a quiz card which has ""5+10="" printed on one side.","(turns the card around, obviously had the wrong answer) Ow!",Joey
10,S10E14,Scene_10,"Scene: Outside Ralph Lauren building. Rachel just walked out carrying a box of her stuff, and a strange man approaches her.","Hey Rach, I just heard. I'm so sorry.","Rachel, Ross"
10,S10E14,Scene_11,"Scene: Chandler and Monica's new house. Sitting near the window, they look at the neighborhood.","Oh, I love this street. The trees, the big front yards, the actual picket fences.","Chandler, Joey, Monica"
10,S10E14,Scene_12,Scene: Central Perk. Phoebe and Mike are leaving.,"After you, miss Banana Hammock.",Phoebe
10,S10E14,Scene_13,Scene: Monica and Chandler's apartment. Ross enters.,"Hey, is Rachel here?","Chandler, Monica, Rachel, Ross"
10,S10E14,Scene_14,Scene: Joey and Rachel's. Joey's on the phone.,"I mean, this soap opera is a great gig, but... am I missing opportunities? You know, I've always thought of myself as a serious actor. I mean, should I be trying to do more independent movies?",Joey
10,S10E15,Scene_01,Unknown,Previously on Friends...,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
10,S10E15,Scene_02,Scene: Central Perk. Phoebe's reading a newspaper. Chandler and Monica walk in.,"Hey Phoebe. Hey, tell me what you think. All right. The house next door to the one that we're buying in Westchester? Just went on the market. I wanna take a look at it, but Chandler doesn't.","Chandler, Monica, Phoebe"
10,S10E15,Scene_03,Scene: Ralph Lauren. Mr Zelner's office. Ross knocks on the door and enters.,"Yeah, I'm a friend of Rachel Green's. Uhm, actually we met at the Christmas party about two years ago.",Ross
10,S10E15,Scene_04,"Scene: Central Perk. Phoebe’s reading, Joey has just entered the room",Hey Phoebe.,"Joey, Phoebe"
10,S10E15,Scene_05,Scene: Joey’s apartment. Rachel’s there and Ross enters the room with a stuffed dinosaur,Hi.,"Rachel, Ross"
10,S10E15,Scene_06,"Scene: house next to the one the Bings are moving into. Chandler and Monica knock, a lady opens the door.","Hi. We’re buying the house next door, and we were wondering if we could just take a look around.","Chandler, Monica"
10,S10E15,Scene_07,Scene: Joey’s apartment. He’s there and Phoebe comes in.,"Hey Joey, want come with me to… are you ok?","Joey, Phoebe"
10,S10E15,Scene_08,Scene: The house Monica and Chandler are viewing. Janice comes down the stairs.,What a small world!,"Chandler, Monica"
10,S10E15,Scene_09,Scene: Mr. Zellner's office. There is a knock on the door.,"(enters) It's me. Ron. (Mr. Zellner looks annoyed) Look, I um, I now Rachel turned you down but I think there is a way you might be able to get her to come back.",Ross
10,S10E15,Scene_10,"Scene: Joey's apartment. He walks in reading his mail, and plays back his messages on the answering machine","Oh my God. (Still in shock when his mobile rings, he picks it up) Hello?","Joey, Phoebe"
10,S10E15,Scene_11,Scene: The house next door to Chandler and Monica's new house. Chandler is pacing worriedly through the living room when Janice enters.,"Well... I just talked to Sid, we are definitely putting in an offer on the house... a-a-and I'll bet we get it.",Chandler
10,S10E15,Scene_12,Scene: Ross's apartment. Ross is working on his laptop when Rachel enters with Emma.,Hi!,"Rachel, Ross"
10,S10E15,Scene_13,Scene: Estelle's memorial service. Joey is giving a speech. Next to him is a blown op photograph of Estelle behind her desk and there's a man standing next to him.,"Thank you all for coming. We're here today to pay respects to a wonderful agent and a beautiful woman... (Joey looks at the photograph) ..inside. As Estelle's only two clients we would like to say a few words. (Joey looks for his notes. The man next to him is chewing something.) Dude, where's my speech? (the man swallows something and looks at Joey.) That is entertaining. Al Zebooker everybody. (he applauds and Al shows that there's nothing left in his mouth.)",Joey
10,S10E16,Scene_01,Unknown,"Friends

1016 - The One With Rachel's Going Away P",
10,S10E16,Scene_02,Scene: Joey's place. Rachel and Joey are talking,"All right, all right, all right, let's play one more time, ok? And remember, if I win you do not move to Paris.","Chandler, Joey, Monica, Rachel"
10,S10E16,Scene_03,"Scene: Monica's apartment. Monica and Erica are talking about the baby, and Monica is rubbing Erica's tummy.","Oh, wow, can you believe you're like three weeks away?","Monica, Ross"
10,S10E16,Scene_04,Scene: Guest room. Joey has his head wrapped in bubbled wrap and Chandler is punching him. Ross enters the room.,What are you guys doing?,"Chandler, Joey, Monica, Ross"
10,S10E16,Scene_05,Scene: Monica's apartment. Phoebe and Ross enter the room.,Hey!,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
10,S10E16,Scene_06,Scene: Guest room. Rachel and Phoebe are sitting on the bed.,"Oh, Pheebs, I don't even know where to start.","Phoebe, Rachel"
10,S10E16,Scene_07,Scene: Monica's apartment. The living room.,Chandler? I was just in our bedroom and I found these (she holds the furry handcuffs) on my pillow.,"Chandler, Monica, Phoebe, Rachel, Ross"
10,S10E16,Scene_08,Scene: The guest bedroom. Rachel and Monica are talking to each other.,"Mon... Okay... I've gotta... just say what it is I'm gonna say... None of the amazing things that have happened to me in the last ten years, would have happened if it wasn't for you. No-one has been more like a sister to me...","Monica, Rachel"
10,S10E16,Scene_09,Scene: Back to the living room. Monica and Rachel enter and hug each other. The guys see this.,"(to Joey) Oh no, she took down Monica... And I'm the crier in the family. Oh God! I could be next. Maybe she won't talk with me if it looks like we're deep in converstation. Oh, so that thing you said about the thing. It really made me think about that other thing.","Chandler, Joey, Phoebe, Rachel, Ross"
10,S10E16,Scene_10,Scene: The guest bedroom. Chandler and Rachel.,Oh honey...,"Chandler, Rachel"
10,S10E16,Scene_11,Scene: Monica's living room. We look outside to the balcony where Rachel is saying goodbye to Joey.,"(to Ross) So, I guess you're next. You're ready?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
10,S10E16,Scene_12,"Scene: Monica's apartment continued... Phoebe, Chandler, Monica and Joey are sitting down and Ross is pacing up and down.",Unbelievable. She says goodbye to everyone but me.,"Chandler, Joey, Monica, Phoebe, Rachel, Ross"
10,S10E16,Scene_13,Scene: Monica and Chandler's apartment. The others are still there.,I hope Ross isn't too upset.,"Chandler, Joey, Monica, Phoebe"
10,S10E16,Scene_14,Scene: Ross's apartment. Rachel bursts in.,You really think I didn't say goodbye to you because I don't care?,"Rachel, Ross"
10,S10E16,Scene_15,Scene: Chandler and Monica's apartment.,A little more.,"Joey, Phoebe"
10,S10E17,Scene_01,Unknown,"Friends

1017-1018 - The Last One

Written by: Mar",
10,S10E17,Scene_02,Scene: Monica and Chandler's apartment. It's a scene from 1016 TOW Rachel's Going Away Party.,"Erica, are you okay?","Chandler, Monica, Rachel, Ross"
10,S10E17,Scene_03,Scene: Ross's bedroom. Rachel is putting on her shoes as Ross shows up from underneath the covers.,Hey.,"Rachel, Ross"
10,S10E17,Scene_04,"Scene: The delivery room at the hospital. Monica, Chandler and Erica are there. Erica is in labor, and she is breathing heavily.","Breathe, breathe, breathe... Good.","Chandler, Monica"
10,S10E17,Scene_05,Scene: Joey and Rachel's apartment. Joey is there as Phoebe enters. Joey is holding a baby duck.,Morning.,"Joey, Phoebe, Rachel, Ross"
10,S10E17,Scene_06,"Scene: The Hospital. Erica is moaning and about to give birth. Monica, Chandler, a nurse and a doctor are there with her.","It's just a little bit more, honey.","Chandler, Monica"
10,S10E17,Scene_07,Scene: The hospital. Continued from earlier.,I can't believe you didn't know it's twins! This has never happened before.,"Chandler, Monica"
10,S10E17,Scene_08,"Scene: Central Perk. Ross, Phoebe and Joey are there.",And then she said it was the perfect way to say goodbye.,"Joey, Phoebe, Rachel, Ross"
10,S10E17,Scene_09,"Scene: The hospital. Monica and Chandler are holding the twins, while two nurses are taking care of Erica.",Do you think they recognize each other from in there?,"Chandler, Monica"
10,S10E17,Scene_10,"Scene: Monica and Chandler's apartment. Joey and Phoebe are there. There is a white crib decorated with balloons in the middle of the apartment. Also, there are boxes all over the apartment. Joey is working on something on the coffee table.","Hey, what are you working on?","Chandler, Joey, Monica, Phoebe, Rachel, Ross"
10,S10E17,Scene_11,Scene: The street right in front of Central Perk. Phoebe's cab is there. Ross and Phoebe run over and jump in.,There's no seatbelt!,"Phoebe, Ross"
10,S10E17,Scene_12,"Scene: Monica and Chandler's apartment. Monica, Chandler and Joey are there, packing the last boxes.","Oh, hey, hey, can I give you guys your house-warming present now?","Joey, Monica"
10,S10E17,Scene_13,"Scene: Phoebe's cab. Phoebe is driving very fast, and a terrified Ross has closed his eyes.",You can open your eyes now.,"Phoebe, Ross"
10,S10E17,Scene_14,Scene: Joey's apartment. Joey is still looking for the birds.,"Quack, quack, tweet, tweet, quack, quack, tweet, tweet, quack, quack, tweet, tweet, quack, quack, tweet, tweet, quack, tweet, quack...","Chandler, Joey, Monica"
10,S10E17,Scene_15,Scene: The airport. Ross and Phoebe run in.,"Ross, where are you going?","Phoebe, Ross"
10,S10E17,Scene_16,Scene: The gate. Rachel walks up to the man at the gate and gives him her passport.,"Oh my God! I was so afraid I wasn't gonna remember any of my high-school French, but I understood every word you just said!",Rachel
10,S10E17,Scene_17,Scene: The ticket-counter. Ross and Phoebe come running.,"Hey, I need a ticket.","Phoebe, Ross"
10,S10E17,Scene_18,Scene: The gate. Rachel is still searching for her boarding pass.,Oh! Shoot! Damn it! Where is it? Oh! Oh! I found it! I found it!,Rachel
10,S10E17,Scene_19,Scene: The ticket-counter. Ross and Phoebe have their tickets and start looking at the screens in order to find the gate.,"Okay, flight 421 to Paris. I don't see it, do you see it?","Monica, Phoebe, Ross"
10,S10E17,Scene_20,Scene: Joey's apartment. Joey and Chandler are still trying to get the birds out of the foosball-table.,"(yelling) Don't worry, you guys, we're gonna get you out of there.","Chandler, Joey, Monica"
10,S10E17,Scene_21,Scene: Phoebe's cab. She's driving faster than ever before.,"Phoebe! Wow! No, no, no!","Phoebe, Rachel, Ross"
10,S10E17,Scene_22,"Scene: Joey's apartment. Monica has completely destroyed the foosball-table, and Chandler and Joey are holding the birds.",Alright. My job here is done.,"Chandler, Joey, Monica"
10,S10E17,Scene_23,"Scene: The gate at the airport. The passengers are standing in line, and they're about to board the plane again.",Where is she?,"Phoebe, Rachel, Ross"
10,S10E17,Scene_24,"Scene: Monica and Chandler's apartment. Joey, Chandler, Monica and the twins are there. Everything has been put into boxes.","Well, that's it. Everything's packed.","Chandler, Joey, Monica, Phoebe"
10,S10E17,Scene_25,Scene: Ross's apartment. Ross enters and checks his messages.,"(on the answering machine) Ross, hi. It's me. I just got back on the plane. And I just feel awful. That is so not how I wanted things to end with us. It's just that I wasn't expecting to see you, and all of a sudden you're there and saying these things... And... And now I'm just sitting here and thinking of all the stuff I should have said, and I didn't. I mean, I didn't even get to tell you that I love you too. Because of course I do. I love you. I love you. I love you. What am I doing? I love you! Oh, I've gotta see you. I've gotta get off this plane.","Rachel, Ross"
10,S10E17,Scene_26,"Scene: Monica and Chandler's apartment. Chandler and Monica are holding the twins. Joey and Phoebe are sitting by the window, while Ross and Rachel are standing together. The apartment is completely empty. Two men are carrying a large dresser.","Okay, please be careful with that. It was my grandmother's. Be careful.","Chandler, Joey, Monica, Phoebe, Rachel, Ross"


==> figures/plots/power_danger_trace/trajectory_cluster_results.csv <==
Combination,Abbreviation,Size,Cluster
"Chandler, Joey, Monica, Phoebe, Rachel",Ch+Jy+Mn+Ph+Rc,5,0
"Joey, Monica, Phoebe, Rachel, Ross",Jy+Mn+Ph+Rc+Rs,5,0
"Chandler, Joey, Monica, Rachel",Ch+Jy+Mn+Rc,4,0
"Chandler, Monica, Rachel, Ross",Ch+Mn+Rc+Rs,4,0
"Chandler, Joey, Phoebe, Rachel",Ch+Jy+Ph+Rc,4,0
"Chandler, Joey, Rachel, Ross",Ch+Jy+Rc+Rs,4,0
"Chandler, Joey, Monica, Phoebe",Ch+Jy+Mn+Ph,4,0
"Joey, Monica, Phoebe, Ross",Jy+Mn+Ph+Rs,4,0
"Chandler, Monica, Phoebe, Ross",Ch+Mn+Ph+Rs,4,0
"Chandler, Joey, Monica, Ross",Ch+Jy+Mn+Rs,4,0
"Monica, Phoebe, Rachel",Mn+Ph+Rc,3,0
"Joey, Monica, Rachel",Jy+Mn+Rc,3,0
"Chandler, Monica, Rachel",Ch+Mn+Rc,3,0
"Joey, Phoebe, Rachel",Jy+Ph+Rc,3,0
"Chandler, Phoebe, Rachel",Ch+Ph+Rc,3,0
"Phoebe, Rachel, Ross",Ph+Rc+Rs,3,0
"Monica, Phoebe, Ross",Mn+Ph+Rs,3,0
"Joey, Phoebe, Ross",Jy+Ph+Rs,3,0
"Chandler, Joey, Ross",Ch+Jy+Rs,3,0
"Monica, Phoebe",Mn+Ph,2,0
"Joey, Monica",Jy+Mn,2,0
"Chandler, Phoebe",Ch+Ph,2,0
"Joey, Ross",Jy+Rs,2,0
Rachel,Rc,1,0
Joey,Jy,1,0
Chandler,Ch,1,0
Monica,Mn,1,1
"Chandler, Joey, Monica, Phoebe, Rachel, Ross",Ch+Jy+Mn+Ph+Rc+Rs,6,2
"Chandler, Monica, Phoebe, Rachel, Ross",Ch+Mn+Ph+Rc+Rs,5,2
"Monica, Phoebe, Rachel, Ross",Mn+Ph+Rc+Rs,4,2
"Chandler, Joey, Phoebe, Ross",Ch+Jy+Ph+Rs,4,2
"Monica, Rachel, Ross",Mn+Rc+Rs,3,2
"Chandler, Joey, Rachel",Ch+Jy+Rc,3,2
"Joey, Rachel, Ross",Jy+Rc+Rs,3,2
"Chandler, Joey, Monica",Ch+Jy+Mn,3,2
"Joey, Monica, Ross",Jy+Mn+Rs,3,2
"Chandler, Monica, Ross",Ch+Mn+Rs,3,2
"Chandler, Joey, Phoebe",Ch+Jy+Ph,3,2
"Chandler, Phoebe, Ross",Ch+Ph+Rs,3,2
"Monica, Rachel",Mn+Rc,2,2
"Phoebe, Rachel",Ph+Rc,2,2
"Rachel, Ross",Rc+Rs,2,2
Phoebe,Ph,1,2
"Monica, Ross",Mn+Rs,2,3
"Chandler, Joey, Monica, Rachel, Ross",Ch+Jy+Mn+Rc+Rs,5,4
"Chandler, Joey, Phoebe, Rachel, Ross",Ch+Jy+Ph+Rc+Rs,5,4
"Chandler, Joey, Monica, Phoebe, Ross",Ch+Jy+Mn+Ph+Rs,5,4
"Joey, Monica, Phoebe, Rachel",Jy+Mn+Ph+Rc,4,4
"Chandler, Monica, Phoebe, Rachel",Ch+Mn+Ph+Rc,4,4
"Joey, Monica, Rachel, Ross",Jy+Mn+Rc+Rs,4,4
"Joey, Phoebe, Rachel, Ross",Jy+Ph+Rc+Rs,4,4
"Chandler, Phoebe, Rachel, Ross",Ch+Ph+Rc+Rs,4,4
"Chandler, Rachel, Ross",Ch+Rc+Rs,3,4
"Joey, Monica, Phoebe",Jy+Mn+Ph,3,4
"Chandler, Monica, Phoebe",Ch+Mn+Ph,3,4
"Joey, Rachel",Jy+Rc,2,4
"Chandler, Rachel",Ch+Rc,2,4
"Chandler, Monica",Ch+Mn,2,4
"Joey, Phoebe",Jy+Ph,2,4
"Phoebe, Ross",Ph+Rs,2,4
"Chandler, Joey",Ch+Jy,2,4
"Chandler, Ross",Ch+Rs,2,4
Ross,Rs,1,4


==> figures/plots/shiftrator003/All_vs_Monica+Chandler_All_wordlist.csv <==
word,frequency,power,danger
know,5600,-0.135939,0.507507
do,3582,0.455796,
don,3388,0.072115,-0.15574
have,3336,0.024169,0.096195
can,3327,,0.104141
right,2896,-0.221674,-0.181888
be,2835,,-0.163853
like,2500,,-0.156124
get,2326,0.281444,0.184179
look,1858,-0.01648,0.287848
think,1788,0.46443,0.008144
one,1703,0.206163,0.552605
see,1413,-0.124343,-0.097605
god,1343,-0.322549,0.218497
want,1341,-0.607907,
come,1339,,-0.209607
good,1331,-0.299195,0.160301
back,1198,0.090999,
sorry,1048,-0.065185,
great,1035,-0.265293,0.365309
little,984,-0.175304,0.002123
say,979,,0.280721
let,970,0.001543,
tell,948,,-0.079744
time,935,,-0.216946
down,917,-0.14486,
guy,849,,-0.03155
wait,820,-0.08701,
love,808,-0.205498,-0.03724
thing,805,-0.190942,-0.08399
make,702,,0.193125
take,696,,-0.106728
way,683,0.009725,-0.231019
will,665,-0.141093,-0.10837
sure,621,-0.409942,0.026728
wan,588,-0.026636,
two,561,-0.034875,0.009998
thank,555,0.085337,0.129364
big,553,-0.247769,-0.047462
man,553,0.482514,0.066986
people,548,,-0.187788
baby,539,,0.124174
believe,538,0.282103,-0.149993
phone,527,,-0.381419
first,516,-0.133112,
room,513,,0.040213
need,511,0.041303,
thought,507,-0.128746,-0.051711
door,505,0.237559,0.183589
give,501,,-0.051006
fine,499,-0.364997,-0.317235
talk,492,-0.252048,0.117834
work,480,-0.131641,
other,469,-0.323928,-0.161339
listen,442,,-0.092445
stuff,431,0.014092,-0.214487
night,426,,-0.295314
pause,407,0.066918,0.056673
thanks,404,-0.071961,0.080073
new,395,-0.314557,-0.235388
call,395,0.430957,
feel,390,-0.123195,0.27217
nice,384,-0.237186,-0.18554
day,379,,0.443988
stop,378,-0.035118,0.039732
together,361,-0.518135,-0.275321
honey,359,0.01902,-0.065106
guess,344,,0.0344
hand,344,0.06538,-0.061456
woman,336,-0.116903,0.047167
girl,319,-0.293141,-0.120078
married,318,-0.105484,
lot,318,0.097586,0.058283
leave,314,0.457992,
things,312,-0.118813,0.04539
place,311,0.024888,-0.10383
bad,308,0.08367,-0.124575
friend,307,0.113643,0.337155
remember,302,,-0.183575
name,299,0.103965,0.053001
help,297,,-0.034138
bye,294,-0.054891,
long,293,,0.110836
play,287,-0.178923,
minute,277,-0.029674,-0.117897
fun,275,-0.497681,
happy,273,0.383009,-0.156679
find,271,0.048478,-0.218755
thinking,271,,0.009121
pretty,270,-0.39769,0.145052
coming,270,,-0.398189
hear,262,,0.128772
apartment,262,-0.322724,-0.377074
wrong,257,-0.023754,0.041003
face,253,-0.305032,0.103772
start,251,0.029677,-0.154658
left,249,-0.149467,
funny,247,-0.170492,-0.203842
old,247,-0.087258,
keep,246,,0.420499
date,246,0.208165,-0.11092
totally,244,-0.162213,-0.016512
three,243,-0.098078,-0.160825
money,243,0.195438,0.085677
laughs,240,0.369015,
friends,239,0.405148,-0.03549
wedding,237,0.023257,
kind,235,0.244444,-0.091981
sex,234,0.063373,
care,233,,-0.209795
hard,231,,0.126935
kiss,231,-0.027253,-0.256965
job,229,0.093266,-0.343264
home,227,,0.000891
try,227,-0.08001,
mom,224,0.001125,-0.034289
today,223,,-0.257911
weird,222,-0.007025,0.247706
ready,217,-0.07349,0.34632
table,216,-0.112996,0.170852
life,215,-0.084408,-0.215834
whole,215,,-0.080981
stupid,215,-0.169159,-0.10549
year,211,-0.135612,-0.227144
crazy,210,0.127939,0.099336
game,208,0.266115,
second,208,-0.238973,0.35784
years,206,,-0.054825
watch,204,0.473627,-0.030441
party,203,0.161746,
dad,203,-0.175119,-0.121155
idea,202,0.178109,-0.044102
move,201,-0.028677,
check,194,-0.043542,
part,192,0.369538,0.465496
happen,191,-0.0529,
bathroom,187,0.230201,-0.187053
mike,186,,-0.019335
deal,185,0.019291,
stay,182,,-0.024067
cool,182,-0.135488,-0.063268
show,181,0.198417,
supposed,180,0.368319,
couple,175,-0.06703,0.335214
tomorrow,172,,0.357701
dinner,172,,0.37016
break,170,0.148583,-0.278143
used,168,-0.011146,
live,167,-0.040591,-0.002988
saw,167,,0.105588
hug,167,-0.067973,-0.145272
problem,167,-0.245463,0.353087
haven,166,,-0.057096
meet,165,-0.061104,0.358711
coffee,165,,0.033163
ring,165,,-0.115211
use,164,-0.213831,
picture,164,,0.184706
eat,162,,-0.280243
hell,159,,-0.073783
five,158,-0.252896,0.050842
open,155,0.080834,
bed,155,-0.043011,0.267425
excuse,155,-0.060969,-0.31405
high,155,-0.222244,-0.070708
voice,153,,-0.099946
pants,153,0.476758,0.461391
hate,152,-0.132197,-0.342428
hot,152,0.243679,0.168114
puts,152,-0.440481,
real,151,-0.206326,0.20044
found,151,0.070966,0.290252
mine,150,0.119569,0.582849
walk,148,,-0.172087
may,147,0.126228,0.407012
forget,146,0.238927,
cute,146,-0.126991,0.42589
box,145,-0.160621,-0.068528
eyes,145,,0.454713
telling,145,-0.277778,-0.235621
tv,143,,0.008866
living,142,-0.060478,-0.155327
reading,141,,-0.083206
bedroom,141,,-0.32422
sit,141,-0.013354,-0.110427
person,141,,-0.367647
couch,141,-0.185382,-0.061997
sweet,140,,-0.301667
beautiful,140,-0.110966,-0.263455
chair,139,-0.263149,0.221202
book,139,,-0.064833
house,137,0.089449,-0.363095
moving,137,,-0.096687
hold,136,-0.111671,-0.048093
naked,135,,0.056764
means,134,,-0.147983
dude,134,-0.010857,0.315077
food,134,-0.032935,0.353839
must,134,0.284295,
boy,133,,-0.124386
sister,132,0.428843,-0.097417
bit,131,-0.068053,
sleep,130,-0.066496,-0.434991
four,129,-0.180349,0.019132
morning,129,,-0.27169
dog,128,,-0.24856
hair,128,-0.286803,0.125782
late,126,-0.21822,
amazing,126,-0.034584,
kids,126,0.33983,-0.135435
excited,126,-0.356256,
movie,125,-0.152211,-0.230324
half,125,0.375556,0.098091
bring,125,,-0.04289
understand,124,0.006819,-0.20787
cry,124,-0.17798,-0.090855
different,123,,0.014371
true,121,-0.151406,-0.129795
bag,120,0.444765,-0.049912
card,120,0.34868,-0.216917
carol,120,,-0.109295
office,119,-0.033695,
mind,119,0.254108,0.004823
front,118,-0.196497,-0.10685
father,117,-0.08439,-0.304589
window,117,0.058851,-0.262649
important,117,-0.230821,-0.165531
doctor,116,0.536235,0.262161
lost,116,0.096073,0.270866
end,116,-0.109128,-0.175265
laughing,116,0.296773,0.157118
bet,116,,-0.23567
alone,116,-0.068439,0.172295
run,116,0.237737,0.203116
rest,115,0.232694,-0.003719
gone,115,0.206823,
sitting,114,0.194723,-0.019119
ass,114,,-0.520589
win,113,0.135029,-0.054586
shocked,113,,-0.041012
mad,113,-0.273907,0.13735
worry,112,0.020902,-0.170458
story,112,0.137529,-0.106737
number,111,-0.000593,-0.055603
pregnant,110,0.46865,
car,110,-0.011978,0.049418
wish,109,-0.117606,0.071788
perfect,109,-0.139186,-0.190164
sound,108,0.12753,0.09962
point,107,0.173983,-0.169172
laugh,107,0.062123,0.140379
close,107,0.123069,
hang,107,-0.094639,-0.072616
ago,106,0.158081,
kid,106,,-0.062638
green,105,-0.05165,0.400487
easy,105,,-0.215584
change,105,0.405982,
tape,105,-0.047152,-0.320972
word,104,0.019398,-0.381885
holding,104,0.009539,0.40037
huge,104,-0.155293,
world,103,0.06564,-0.338567
throw,103,-0.116852,-0.048261
chance,103,0.197065,0.43334
birthday,102,0.326918,
school,102,0.000339,-0.140754
crying,101,-0.245123,-0.315863
read,101,,-0.214575
wife,101,-0.036492,-0.242584
glad,100,-0.009988,0.135093
six,100,0.252898,-0.129067
dress,99,,0.007358
reason,99,-0.189018,0.050421
working,98,-0.281933,-0.109723
fact,97,,0.290494
buy,97,0.017405,
hit,97,-0.171369,0.050658
side,97,0.24901,-0.148152
broke,96,-0.132756,-0.04655
answer,95,,0.334839
hugs,94,0.086371,0.070755
wear,94,0.341356,
relationship,94,-0.045008,0.030548
fire,93,-0.149857,0.339097
cat,93,-0.054488,0.050317
quickly,92,0.147398,
singing,91,-0.09546,0.036842
times,91,-0.2904,-0.22924
line,91,0.145557,0.0835
hurt,91,-0.193162,-0.241654
finally,90,,-0.161468
hope,90,-0.095765,0.026408
mother,90,-0.013832,0.212696
week,90,-0.172665,0.555675
ball,89,,0.232837
marry,89,-0.20692,
dance,89,-0.250888,
yelling,89,-0.151359,-0.144111
mouth,89,-0.218073,-0.195338
luck,88,0.141689,-0.443299
floor,86,0.454743,-0.327825
sick,86,-0.015579,0.150925
kitchen,86,-0.153837,0.169267
christmas,85,-0.129792,-0.117625
duck,85,0.210013,0.348173
kill,85,0.133297,0.066917
giving,85,0.105593,-0.018341
machine,84,-0.09377,
leaving,84,-0.146675,0.023809
dead,83,-0.13091,0.132864
lady,83,0.245717,0.13165
free,83,-0.219578,0.011383
promise,83,0.173765,0.225913
hour,83,0.098449,-0.174143
sweetie,83,-0.126195,0.033646
running,82,-0.03921,
family,81,-0.151237,-0.213299
paper,81,-0.087206,0.467121
upset,81,-0.178865,-0.222776
street,80,-0.004235,-0.19769
thanksgiving,80,0.25151,-0.196574
terrible,80,,0.366307
boyfriend,78,0.208623,0.043229
ten,78,0.282679,-0.040696
pay,78,0.128658,
audition,78,0.026452,
lose,77,-0.100097,-0.228137
die,77,-0.170169,-0.091711
news,77,-0.114981,
clothes,77,,-0.024491
ice,77,0.208725,-0.075006
marriage,76,0.0642,-0.198716
interrupting,76,0.430234,0.17854
shirt,75,-0.042981,-0.073784
standing,75,,0.171723
eye,74,-0.34042,0.090427
inside,74,,-0.183657
asleep,74,0.050478,-0.040039
arm,74,,-0.034921
smell,73,0.176991,
moment,73,,-0.016293
girlfriend,73,0.010088,
sexy,72,0.037083,
top,71,-0.266356,-0.177551
hat,71,-0.160708,0.020396
actor,71,0.138843,
coat,70,,0.041778
mark,70,,-0.067905
scared,70,-0.354818,0.080189
smiling,70,-0.091633,-0.069004
brother,70,0.229231,-0.115523
feeling,70,,-0.115203
fat,69,0.055933,0.492123
message,69,,0.22068
present,68,-0.01963,0.126516
plan,68,-0.006408,
drunk,68,0.209144,0.40287
fight,68,-0.138553,0.145077
shut,68,-0.140582,
able,68,-0.065913,0.485502
worried,68,-0.280117,0.227821
waiting,68,-0.289075,
seem,67,-0.041815,0.14345
boss,67,-0.118522,-0.133752
hall,67,0.043334,0.464258
song,67,0.092202,0.073774
fake,67,0.272512,0.020393
restaurant,66,0.101979,0.065316
seven,66,0.006992,-0.242266
sandwich,66,-0.235515,-0.335395
city,66,-0.056129,0.53555
relax,66,,0.119272
water,66,,-0.127413
fault,66,0.185695,-0.387676
heart,66,-0.405875,-0.039473
walking,65,-0.095089,-0.148158
lunch,65,0.031326,0.305447
shot,64,,-0.167909
class,64,,0.369941
calling,64,-0.085448,
piece,64,-0.372477,0.290947
damn,64,0.312393,-0.234495
feet,64,-0.270091,0.353898
worse,64,0.019351,0.030531
figure,64,,0.354743
lie,64,-0.281173,-0.010645
son,63,0.487865,0.344057
cup,63,-0.233221,-0.171897
special,63,-0.115159,-0.248601
turkey,62,0.199452,-0.089734
answering,62,-0.033945,-0.064006
stand,62,,0.023017
gay,62,,-0.150267
surprise,62,-0.27742,
welcome,60,0.469427,-0.24081
porn,60,,-0.179161
chick,60,0.172573,0.062372
eight,59,0.022053,0.102606
roommate,59,0.188912,0.10135
fair,59,0.186729,-0.372819
shower,59,0.06817,-0.114548
sad,59,-0.296193,
college,59,-0.093347,-0.191629
gift,59,-0.123537,0.248017
massage,58,,-0.198097
grandmother,58,,0.392909
fridge,58,0.133305,0.486354
plate,58,0.308604,-0.278627
staring,58,-0.147419,0.384886
pain,58,-0.442495,0.014095
cold,58,-0.115436,
tiny,57,-0.253718,-0.298848
pizza,57,,-0.291736
hundred,57,,0.459581
daddy,56,-0.217975,-0.001222
weekend,56,7.4e-05,0.459875
lying,56,-0.151496,-0.341952
touch,56,,0.09695
smiles,56,-0.161948,-0.178561
candy,56,,-0.167672
small,56,0.340827,-0.139771
stuck,56,-0.142912,-0.182304
accent,56,,0.069717
shoes,55,-0.468322,-0.050008
stick,55,-0.486415,
body,55,0.586797,-0.172163
sign,55,,0.02725
bra,55,0.102605,0.158693
butt,55,,-0.200069
control,55,-0.051632,-0.556675
cards,55,-0.024898,-0.083497
writing,55,-0.034505,-0.254458
plane,54,-0.143882,-0.23334
picked,54,0.443945,0.244753
words,54,,-0.541906
camera,54,0.209417,-0.132905
confused,54,-0.340072,-0.093514
suddenly,53,,-0.03138
child,53,-0.067938,0.622611
interesting,53,-0.195567,-0.191684
extra,53,-0.016668,
full,53,,0.486949
aunt,53,,0.19168
freak,52,,-0.047793
past,52,0.200654,
clock,52,-0.182063,-0.01828
frank,52,,0.323055
bunch,52,,-0.148041
cake,52,,-0.214408
afraid,52,-0.026971,-0.219595
middle,52,-0.233947,0.048098
santa,51,,-0.286024
grab,51,,0.143427
calm,51,0.116625,-0.016435
order,51,-0.13416,-0.148248
turning,51,,-0.094744
milk,51,,-0.14237
list,51,0.383775,-0.115728
spend,50,-0.139703,
monkey,50,0.063999,
month,50,,-0.061974
loved,50,0.38011,0.03357
lucky,50,0.0338,-0.39984
fall,50,-0.258904,-0.258453
dream,50,-0.126866,-0.129135
horrible,50,0.051989,-0.077944
bitch,50,-0.193816,0.400379
smart,50,-0.279422,0.066759
pass,50,-0.159514,0.638099
died,50,-0.207882,-0.136735
sweater,50,-0.149036,-0.21966
air,50,0.490282,0.566144
purse,50,0.171892,0.166119
hanging,50,0.330338,
chicken,50,0.126983,0.10543
cookie,50,0.277594,0.147415
nervous,49,-0.238754,-0.11478
presents,49,0.190028,-0.136999
tag,49,0.105984,-0.289742
gang,49,0.048663,-0.171769
note,49,0.270544,-0.038327
felt,49,,0.118438
buddy,49,-0.344831,-0.136875
smoke,49,-0.148768,-0.359156
less,49,0.001719,
surprised,49,-0.214152,
husband,49,-0.202433,-0.070835
opening,48,0.074876,-0.019201
third,48,-0.070477,-0.115729
write,48,,0.316809
quietly,48,0.264306,0.424772
pull,48,,0.008464
mistake,48,0.25732,0.357599
light,48,,-0.025974
seat,47,-0.386457,-0.036719
pocket,47,0.19818,-0.070094
sleeping,47,-0.117146,-0.338457
entire,47,0.009434,-0.248911
works,47,-0.352753,-0.374777
screaming,47,,0.237005
building,47,-0.174265,-0.004529
wine,47,,-0.335217
yesterday,47,0.260331,-0.331568
scene,47,,-0.316212
finger,47,0.177785,
ear,47,0.181275,-0.194538
tired,47,-0.201508,-0.124882
swear,47,-0.082335,
counter,46,-0.156035,
key,46,,-0.087516
music,46,0.256191,-0.112486
sense,46,,-0.15236
learn,46,0.200359,-0.11655
send,46,,-0.273543
knock,45,,0.090227
lights,45,0.083109,0.182055
owe,45,-0.187261,
roll,45,-0.424687,
favorite,45,-0.065984,-0.110822
single,45,0.34498,
decide,45,-0.083993,
early,44,,-0.279872
desk,44,0.199815,-0.112956
acting,44,0.524862,
flowers,44,,-0.015965
shoe,44,0.248921,0.119349
nose,44,0.03938,0.08744
leg,44,-0.006094,0.045813
angry,44,,-0.010314
straight,44,-0.392931,-0.136717
ride,44,-0.059365,0.06371
tough,44,-0.073007,-0.030102
sarcastic,43,,-0.02394
conversation,43,0.095693,0.101306
correct,43,-0.186257,-0.230216
quick,43,0.216835,
realize,43,-0.170703,0.290281
sir,43,0.218375,-0.283184
loud,43,-0.113261,
goodbye,43,-0.340059,0.158661
hospital,43,,-0.07556
unbelievable,43,0.155042,
smile,43,-0.133376,0.154343
imagine,43,-0.082206,-0.05489
star,42,-0.178352,-0.184878
completely,42,0.027431,-0.177169
mess,42,0.056834,-0.146455
calls,42,,-0.258737
foot,42,0.409166,-0.091764
save,42,-0.002992,0.051666
assistant,42,,0.407404
step,42,-0.332738,0.087596
idiot,42,0.405811,0.23775
glass,41,-0.197581,
wall,41,-0.126659,-0.39591
turned,41,0.055293,
credit,41,-0.145741,
enjoy,41,0.075123,0.04372
trouble,41,,0.147312
bottle,41,-0.165924,0.084609
clean,41,,-0.144828
business,40,-0.027533,
shoulder,40,-0.127729,-0.077099
raise,40,0.593217,0.342275
cookies,40,,0.459069
guest,40,-0.101279,0.103143
children,40,-0.37427,0.298146
meeting,40,-0.073108,-0.157827
dancing,40,-0.391721,
incredible,40,0.121047,
case,40,-0.005627,0.481756
shake,40,,-0.3415
beer,40,-0.153921,
jacket,40,0.048936,0.489819
spent,40,-0.131787,
propose,39,-0.164012,
fell,39,-0.297221,0.117221
freaked,39,,0.070539
jealous,39,-0.067745,0.19426
appreciate,39,0.155142,0.359871
invite,39,0.348545,
bite,39,,-0.176964
comfortable,39,,-0.096164
push,39,,-0.209881
ugly,38,0.137973,0.174197
button,38,-0.094573,-0.053338
ahead,38,-0.075149,0.142629
strong,38,0.038408,-0.132818
listening,38,,0.00979
careful,38,-0.215487,
wonder,38,-0.145501,-0.092456
clear,38,-0.268033,-0.187992
chef,38,-0.361446,0.321095
notice,38,,-0.405459
bowl,38,,0.034147
ex,38,-0.324832,-0.417652
trip,38,-0.016749,0.432747
stopping,38,-0.337079,
kick,38,,-0.365023
happening,38,-0.026715,
noise,38,,0.169844
sing,37,-0.102058,-0.048968
pictures,37,-0.38874,0.084373
twenty,37,0.235003,-0.087425
tea,37,0.010317,0.022349
professor,37,0.062708,0.173637
count,37,,-0.154452
hide,37,-0.372669,
rid,37,-0.311675,0.0631
eating,37,0.19462,-0.139013
guitar,37,0.232925,0.449038
speech,37,0.057738,-0.007477
juice,37,,0.254499
needed,37,-0.188022,-0.453393
proud,37,0.045321,0.249583
worth,37,-0.126922,-0.119595
cover,36,0.027137,
stripper,36,-0.231431,-0.090084
team,36,0.272328,0.527506
broken,36,-0.093421,-0.038519
crap,36,-0.093677,0.021764
dear,36,0.156981,-0.192248
park,36,,-0.003554
wake,36,,-0.33966
blue,36,-0.067882,-0.155328
town,36,,-0.334658
dirty,36,-0.309361,0.13261
red,36,0.280068,
airport,36,0.071648,
teach,36,-0.035287,-0.036531
young,35,0.380875,-0.117103
soap,35,-0.013156,-0.256311
breath,35,,0.117489
trust,35,-0.019226,-0.455943
romantic,35,0.073388,0.046305
black,35,0.324165,
double,35,,-0.193399
short,35,0.374906,
sucks,35,0.09027,-0.055254
divorce,35,0.211354,-0.132432
borrow,35,-0.363299,0.059492
cheese,35,0.197748,0.089293
stole,35,-0.102989,-0.135178
lesbian,34,,0.60961
engaged,34,-0.174189,-0.123647
ruined,34,-0.122481,-0.139633
white,34,-0.095597,-0.276863
drive,34,0.018546,
copy,34,0.118758,0.56604
happily,34,0.406652,-0.306694
stunned,34,-0.038479,-0.075876
smoking,34,0.379113,0.258315
fancy,34,-0.237321,0.378026
legs,34,0.086,
congratulations,34,0.1159,0.398705
speak,34,-0.046755,0.052073
cheek,34,,0.138897
bike,34,,0.16099
nurse,34,0.162749,
hotel,34,,-0.141656
handle,34,0.195742,
laundry,34,0.437431,0.423747
hoping,34,,-0.187304
neck,34,-0.173984,-0.244751
maid,34,0.140726,
hole,34,0.157031,-0.101019
magazine,34,-0.016118,0.452211
toast,34,,-0.092199
football,34,-0.099249,
museum,33,,-0.169123
nine,33,-0.242457,-0.278942
shopping,33,0.52152,-0.037535
anniversary,33,0.232035,
meat,33,,-0.086113
embarrassed,33,0.199955,-0.071257
waiter,33,0.162835,-0.349889
throat,33,-0.100787,-0.099139
awful,33,-0.040631,0.115547
crush,33,,-0.129088
company,33,0.165,-0.133578
normal,33,0.113856,-0.068704
share,33,-0.364971,-0.212291
wonderful,33,-0.184209,0.054481
bird,33,,-0.300393
hearing,33,-0.153948,0.090495
excellent,33,-0.18338,0.025608
grade,32,0.078998,-0.231889
page,32,-0.117341,0.330792
beat,32,,0.085728
woo,32,0.039882,
ticket,32,,-0.115667
ridiculous,32,-0.283145,-0.189534
stomach,32,-0.216679,
interested,32,-0.217618,0.315372
allowed,32,0.057205,0.081451
slowly,32,-0.130419,-0.0483
alive,32,0.36811,0.143363
pack,32,,0.195267
shoot,32,,-0.053486
pen,32,-0.012229,0.460809
explain,32,-0.235112,0.204815
giggles,32,-0.373745,0.020971
suck,31,,-0.134354
king,31,-0.29173,
spot,31,0.420954,-0.253405
truth,31,0.118887,-0.215547
act,31,-0.000455,
interview,31,0.307586,0.3141
age,31,0.237784,-0.175913
drop,31,-0.172612,-0.115064
sort,31,0.025438,-0.141112
future,31,-0.300486,-0.210502
thousand,31,,0.398899
closet,31,0.294538,-0.052215
cream,31,0.037784,-0.154454
drinks,31,-0.054334,
bunny,31,0.20914,-0.275496
awkward,30,-0.277474,-0.201058
drawer,30,0.010609,-0.2981
pair,30,-0.083965,-0.021543
boots,30,-0.222626,0.166139
return,30,,-0.043539
grow,30,-0.225377,0.259574
apologize,30,0.127712,-0.096348
tie,30,,0.304439
gym,30,0.104131,
glasses,30,-0.290317,-0.267141
regular,30,-0.063004,0.025043
waves,30,,-0.085147
exciting,30,0.234093,0.026899
rock,29,,0.153815
empty,29,0.041411,
band,29,0.155274,
garbage,29,0.602218,0.145283
changed,29,,0.501075
tone,29,-0.563701,-0.298767
pretending,29,0.221959,
chip,29,-0.058735,
mail,29,,-0.109847
flight,29,0.057894,
fix,29,-0.178547,0.07701
uncomfortable,28,0.280514,0.183084
letter,28,0.183095,-0.045554
thirty,28,0.040055,0.074543
slow,28,0.016788,-0.045729
ended,28,,0.123813
million,28,0.361815,
shop,28,0.360925,
attention,28,-0.137998,
career,28,-0.114988,
knowing,28,-0.115561,0.35058
daughter,28,-0.019756,-0.208556
jump,28,0.141273,-0.180292
agent,28,0.422011,
death,28,-0.108583,-0.163769
op,28,0.355714,
taste,28,,0.211019
birth,28,0.097988,0.520881
sec,28,0.184741,
speaking,28,-0.460482,-0.193221
fan,28,,-0.010037
decision,27,-0.309182,
quiet,27,,0.170968
named,27,,0.13543
dry,27,-0.034379,-0.195877
valentine,27,0.212934,0.257024
department,27,-0.037857,0.034465
advice,27,-0.009648,-0.067999
scary,27,,0.10157
join,27,0.277644,-0.200519
space,27,-0.087697,0.456849
giant,27,-0.302452,-0.185373
honeymoon,27,-0.030351,-0.186047
balcony,27,0.288557,-0.334328
soup,27,0.121354,0.292663
favor,27,,0.019347
rent,27,-0.091659,
charge,27,0.240302,
breast,26,,0.491087
dinosaur,26,0.051533,-0.261864
closed,26,0.028231,
choice,26,0.097482,-0.158278
ahhh,26,-0.052324,
disappointed,26,-0.110402,-0.211544
trash,26,0.232664,-0.400253
bottom,26,-0.130459,
learned,26,-0.078585,-0.079402
hurry,26,,-0.203055
blow,26,,-0.10783
engagement,26,0.140592,-0.024585
holiday,26,0.041512,-0.029005
books,26,-0.128692,-0.190135
bath,26,-0.113308,-0.106614
fit,26,0.353605,0.206044
pink,26,,0.080193
possible,25,,0.256019
become,25,-0.097327,
flirting,25,0.327588,-0.422128
forgive,25,-0.419267,0.364712
bride,25,0.151572,
taught,25,0.104598,0.359204
road,25,,-0.214109
honor,25,0.226138,-0.197421
split,25,,-0.236462
depressed,25,-0.268496,-0.286668
grandma,25,,0.430472
personal,25,,-0.225673
silly,25,-0.216787,
blame,25,-0.025957,-0.190859
tree,25,0.005957,-0.171094
speed,25,0.072387,
missing,25,-0.076822,
round,25,-0.313216,
drinking,25,0.064405,
board,25,-0.191761,0.060806
roof,24,0.010005,0.083354
uncle,24,,0.035751
losing,24,-0.375467,-0.029999
country,24,0.239043,0.300415
sell,24,-0.188651,
screen,24,,-0.222177
human,24,-0.006284,-0.195442
fly,24,-0.323879,
born,24,0.165753,0.047799
poor,24,-0.202804,-0.005398
teacher,24,0.125986,0.003003
scream,24,,0.012301
expect,24,-0.113897,-0.241466
computer,24,-0.323712,-0.045716
jam,24,0.130345,
hungry,24,0.011846,-0.146251
dark,24,-0.244263,0.096663
nap,24,-0.040341,-0.050257
steal,24,,-0.379057
famous,24,-0.111796,
falling,24,0.1149,-0.014772
poker,24,,-0.348439
director,24,-0.054695,
numbers,23,0.178952,-0.146105
movies,23,,-0.152264
follow,23,0.076684,-0.188886
attack,23,0.070123,0.316379
embarrassing,23,-0.135605,0.312771
cook,23,-0.080484,-0.298862
bother,23,-0.254168,0.352018
bachelor,23,0.219434,-0.251982
pillow,23,0.059587,0.293807
emergency,23,,0.404985
keeping,23,-0.257863,0.277867
leather,23,0.258421,-0.024213
boring,23,-0.194101,
annoying,23,0.199645,-0.185199
fish,23,0.112455,-0.314837
gum,23,-0.446442,0.134696
twin,23,,0.460675
fashion,23,-0.087302,-0.27897
insane,23,0.045545,-0.151395
rubbing,23,,-0.117465
mommy,22,,-0.118312
upstairs,22,-0.194003,-0.330315
charity,22,-0.269067,0.454679
character,22,-0.271825,-0.05877
prepared,22,0.125093,0.098987
remote,22,0.120756,
cheesecake,22,-0.024072,0.22544
dumb,22,0.130195,
lead,22,,0.482046
suit,22,,-0.039546
hallway,22,-0.041653,0.261127
butter,22,-0.079341,-0.021978
history,22,-0.381008,0.192054
barely,22,0.119356,-0.234863
student,22,,-0.034869
toilet,22,-0.59351,-0.111063
thoughts,22,-0.525474,0.465921
size,22,,-0.097113
older,22,-0.058556,
planning,22,-0.105704,-0.30711
nuts,22,-0.071371,-0.061551
orange,22,-0.110455,0.356297
loudly,22,-0.140934,0.17567
cousin,21,,-0.167735
disgusted,21,-0.169547,-0.015304
sock,21,-0.138104,-0.025811
sexual,21,0.257763,0.43051
brown,21,0.192363,-0.094778
steps,21,-0.425612,0.049121
type,21,0.094148,-0.118541
touching,21,,0.167885
tip,21,,-0.408319
tux,21,,-0.14183
brain,21,0.199545,0.392442
obvious,21,,0.355544
trade,21,0.200001,
state,21,,0.01144
bank,21,,-0.122727
tall,21,0.005604,
magic,21,0.363842,-0.353488
experience,21,0.075906,-0.293792
fighting,21,0.381598,0.155863
bucket,21,-0.22939,0.087283
area,21,0.072455,0.315866
cell,21,,-0.122157
knee,21,0.564483,-0.076047
dial,21,,-0.397475
rush,21,-0.153667,0.619459
actual,20,-0.051732,-0.075342
candles,20,0.169299,-0.113413
attractive,20,0.166692,0.054063
screwed,20,-0.04085,0.053991
center,20,0.00864,-0.120895
fruit,20,,-0.138665
war,20,-0.049374,0.252553
sticking,20,-0.075973,
scare,20,-0.236814,0.154453
spit,20,0.051653,0.261398
rain,20,0.054072,-0.057734
nanny,20,,0.031781
system,20,0.285496,0.194692
breakfast,20,,0.500589
deserve,20,-0.108554,-0.102733
honest,20,-0.298797,-0.153705
shaking,20,-0.167043,-0.064331
score,20,,-0.185284
stairs,20,-0.111083,
cigarette,20,0.211866,-0.078622
commercial,20,-0.182506,-0.099261
wet,20,0.413166,
fear,20,0.020803,-0.083788
award,20,0.169857,
kicking,20,,-0.095081
enter,20,,-0.123712
healthy,20,0.169703,-0.144976
screw,20,0.158809,
large,20,0.079207,
phase,20,,0.428783
opera,20,,0.185361
egg,20,-0.267665,-0.068158
information,20,-0.061317,-0.174796
pressure,20,,0.340769
law,20,0.002219,
earlier,20,0.187969,-0.194061
basket,20,0.138197,-0.023509
lots,20,,0.180665
ruin,20,0.095188,0.021294
field,19,0.026923,0.577446
cooking,19,,-0.226633
power,19,-0.255667,
lovely,19,-0.14386,-0.180385
bout,19,-0.096345,0.040211
fool,19,0.184793,0.165505
fifty,19,,-0.063098
princess,19,0.033577,-0.024247
subway,19,0.116755,
champagne,19,0.273884,0.179903
exact,19,-0.016,-0.285761
evening,19,-0.366033,-0.09801
everyday,19,,0.225117
oven,19,,-0.008713
carry,19,,0.02363
total,19,-0.315515,0.301552
respect,19,-0.116366,0.09216
cost,19,0.039258,
hooker,19,,-0.080024
familiar,19,0.068626,0.06812
gun,19,-0.167194,0.105486
disgust,19,-0.137715,-0.230941
lamp,19,-0.558987,0.306346
spending,19,0.062626,0.284322
difficult,19,,0.084295
twins,19,-0.176229,0.03804
amused,19,0.238224,
sperm,19,,-0.106576
pottery,19,0.125915,0.290176
sudden,19,,-0.057799
inappropriate,19,-0.143492,-0.175552
towel,18,0.070832,0.519832
admit,18,0.29516,
pad,18,-0.23485,0.563327
emotional,18,-0.197755,
adoption,18,-0.060585,
waste,18,0.227913,-0.238235
hire,18,-0.147874,
forward,18,0.100269,-0.268459
nickname,18,-0.220138,
err,18,0.222234,-0.417754
doll,18,,-0.364945
beach,18,-0.259486,-0.083898
fist,18,,0.311906
commitment,18,-0.119394,
memories,18,0.090102,-0.125221
afternoon,18,0.223252,0.031514
stage,18,,-0.254223
furniture,18,-0.056934,-0.102665
land,18,,0.530488
complicated,18,0.002985,-0.138926
self,18,,-0.021115
official,18,-0.0711,
puzzled,18,-0.297178,-0.256011
enjoying,18,-0.152836,-0.071945
safe,18,-0.074522,-0.030149
expensive,18,,-0.016587
twelve,18,0.251668,0.287094
pot,18,0.350961,0.383654
sandy,18,-0.384097,-0.029032
pie,18,,0.138593
belly,18,0.172243,
annoyed,18,-0.227102,-0.100973
loser,18,-0.413181,-0.040372
robe,18,0.240903,-0.143804
accept,18,-0.468855,-0.011899
offer,18,-0.115829,
greatest,18,-0.027532,0.297718
cleaning,18,,-0.260109
mirror,18,,0.233952
wallet,18,,-0.253516
science,18,0.312989,-0.030353
central,18,,-0.457589
shame,18,0.232575,-0.217523
mention,18,,-0.115988
ceremony,18,-0.1732,0.241193
gifts,18,0.0921,
buying,18,-0.29773,
settle,18,-0.20331,-0.309136
judge,18,-0.035714,
tissue,18,-0.124453,0.413258
sensitive,18,0.043442,-0.266983
super,18,-0.139278,0.210164
pregnancy,18,0.396109,
unfair,18,0.034384,0.079882
dying,18,0.133097,-0.18934
low,17,-0.345826,
ignore,17,-0.126382,
trees,17,,-0.195625
certain,17,-0.077799,-0.089434
script,17,,-0.220885
cowboy,17,-0.316184,
dessert,17,,0.46662
spoon,17,0.424091,-0.037611
punch,17,,0.008418
pal,17,-0.101138,-0.143164
group,17,,0.402819
impressed,17,-0.04723,
plastic,17,-0.197142,-0.303154
route,17,,-0.003469
focus,17,-0.278487,0.148423
service,17,,0.077108
gross,17,0.121872,0.428233
mood,17,0.004932,0.21488
delicious,17,0.372176,-0.307934
mister,17,0.100258,0.099991
yell,17,,-0.080379
breathe,17,-0.184201,0.367648
bug,17,-0.145696,0.071107
guard,17,0.27642,
thumb,17,-0.215992,0.130752
celebrate,17,-0.102937,
warm,17,0.003899,-0.320464
pushing,17,-0.152446,0.128331
coffeehouse,17,0.237625,0.358893
stealing,17,,-0.469649
lover,17,-0.087152,
choose,17,0.282246,
merry,17,0.218535,-0.438543
flying,17,-0.204225,0.193791
corner,17,0.262929,
covered,17,,0.139429
earrings,17,,-0.168433
covering,17,,0.18002
touched,17,,-0.274497
wanting,17,-0.164823,-0.140997
cheer,17,0.009406,0.242901
practice,16,0.229881,
percent,16,-0.068279,
jerk,16,-0.06784,0.529016
pool,16,,0.146809
cried,16,-0.303061,-0.17031
common,16,0.432789,-0.235406
flip,16,-0.380678,-0.050963
spring,16,,-0.13224
opportunity,16,0.292569,0.100192
outfit,16,-0.33396,-0.091815
reveal,16,,-0.225255
patch,16,-0.060856,0.320673
blind,16,0.359421,-0.361394
miracle,16,0.14732,-0.031822
impossible,16,0.191025,0.158343
written,16,,-0.255569
map,16,0.225213,-0.381777
annulment,16,-0.185749,0.505885
rack,16,-0.380536,
muffin,16,,-0.286948
queen,16,-0.143098,-0.041956
bang,16,0.033494,-0.120857
skin,16,0.149165,-0.188107
lottery,16,0.140334,
form,16,-0.226632,-0.135618
remembered,16,-0.217666,-0.135293
serve,16,,0.466127
finding,16,-0.290099,-0.297015
pig,16,-0.294998,
fresh,16,,0.371886
lines,16,-0.21176,-0.078046
brush,16,-0.00019,0.137142
reach,16,0.257521,
appointment,16,0.261682,
glaring,16,-0.152625,
accidentally,16,,0.286155
general,16,-0.014525,0.406673
amount,16,-0.26582,
responsibility,16,-0.176062,-0.101398
salad,16,0.51319,-0.170934
accident,16,0.182941,-0.018495
selfish,15,-0.17176,-0.193762
trick,15,,-0.395783
jar,15,0.002496,
rooms,15,-0.066167,-0.149581
bright,15,-0.065396,-0.058921
pathetic,15,-0.067018,0.39632
agreed,15,0.154706,-0.328047
simultaneously,15,-0.067637,-0.064776
supportive,15,0.280663,0.26173
rich,15,-0.133096,0.347662
health,15,-0.22874,0.031191
snow,15,-0.046731,-0.05264
male,15,0.110484,
support,15,0.243061,0.118241
sauce,15,0.379424,
island,15,,-0.02219
terrific,15,-1.6e-05,0.072309
slip,15,-0.024804,-0.190319
private,15,-0.017107,-0.202127
climb,15,-0.158294,
smelly,15,0.324946,-0.235438
address,15,,0.578728
catching,15,0.34361,0.054969
strange,15,,0.251235
freezer,15,-0.201468,
friendship,15,0.308617,-0.051994
ceiling,15,-0.026977,-0.270901
joining,15,-0.220506,-0.317879
dancer,15,0.001054,
exit,15,0.233221,
subject,15,,0.29939
salt,15,-0.160655,
opinion,15,-0.083899,
suppose,15,0.259267,0.352781
killing,15,0.017636,0.227038
pet,15,,-0.454729
chase,15,-0.356646,-0.038508
salmon,15,,-0.271356
level,15,,0.060594
position,15,,0.151987
bread,15,-0.237651,-0.303318
sixth,15,0.524048,-0.27161
sting,15,-0.229958,-0.038929
shock,15,,0.02203
horror,15,,-0.276734
younger,15,0.326286,-0.166884
bastard,15,0.074487,0.047382
planned,15,-0.029814,0.045485
sheet,14,-0.28855,-0.054313
chocolate,14,-0.108066,-0.335659
channel,14,-0.303893,0.486935
desperate,14,0.16621,-0.26818
unit,14,,-0.153327
label,14,0.319707,0.142475
adult,14,0.466977,-0.02198
contest,14,-0.128382,
batch,14,-0.116329,-0.087549
television,14,,0.092642
lesson,14,-0.048862,
sugar,14,,0.046624
labor,14,-0.23619,
gold,14,-0.002011,0.133522
badly,14,0.38397,-0.197162
insurance,14,0.192916,0.007768
art,14,-0.229552,-0.198792
president,14,0.133193,
parent,14,0.073376,0.153506
client,14,-0.049997,
aisle,14,0.180316,-0.134928
startled,14,0.219787,-0.240005
soda,14,,-0.186593
fourth,14,0.018711,-0.000962
winning,14,-0.084977,-0.121461
winner,14,0.135696,-0.107616
missy,14,-0.097867,
evil,14,,0.222907
police,14,0.22621,0.124651
stars,14,-0.104983,-0.073406
recipe,14,,-0.02671
awesome,14,0.005011,
lift,14,0.082715,-0.123158
handsome,14,-0.340231,-0.019164
theme,14,-0.093527,-0.064565
frantically,14,0.186584,0.20465
bald,14,-0.123856,
spin,14,0.13983,
pleasure,14,-0.373787,0.110715
rip,14,0.057247,-0.242969
dollar,14,0.08133,
wrap,14,-0.213961,-0.308963
slutty,14,,-0.244417
direction,14,-0.019609,-0.177923
bond,14,-0.029624,0.032145
burn,14,,0.565613
generous,14,-0.004558,0.066264
view,14,0.07086,-8e-06
library,14,,0.214114
joy,14,-0.036011,-0.344493
nana,14,,-0.016176
fantastic,14,-0.207762,0.054816
color,13,,-0.020743
van,13,,0.404209
poem,13,,0.175834
exchange,13,-0.34726,0.138732
photo,13,,0.254321
fireman,13,0.08792,0.28447
odds,13,-0.10528,
forehead,13,,-0.19593
groom,13,-0.329598,0.266748
bam,13,0.11808,
apple,13,-0.18759,-0.091208
funeral,13,0.246731,0.321323
rice,13,-0.063662,0.474495
yellow,13,-0.295996,-0.094745
soul,13,,-0.269961
lay,13,,0.077422
exhausted,13,0.169435,-0.205467
negative,13,0.201134,-0.014717
pin,13,-0.24198,
teaching,13,0.077893,-0.112733
mere,13,-0.110096,-0.250702
till,13,-0.344333,0.163601
security,13,-0.189663,-0.045791
silence,13,-0.125727,-0.057722
creepy,13,-0.088325,0.248261
summer,13,-0.068729,0.24015
relief,13,,0.385758
officer,13,0.015595,
childhood,13,,0.040273
stink,13,-0.126104,-0.064933
napkin,13,-0.029909,-0.152645
conference,13,-0.008795,
market,13,-0.171282,-0.177245
friday,13,,0.084387
potatoes,13,0.053257,0.423605
bored,13,0.186607,
basketball,13,0.009873,
mini,13,-0.005437,
hook,13,0.324946,
invitation,13,0.389872,-0.131672
female,13,0.135503,-0.306616
resume,13,,0.193297
introduce,13,0.019707,
gesture,13,,-0.004546
knife,13,,-0.152813
identical,13,,-0.053818
opposite,13,-0.123635,0.058661
toe,13,-0.226582,0.008646
entertainment,13,0.246353,
badge,13,0.29008,
softly,13,0.291629,-0.07359
major,13,-0.262616,
sports,13,-0.195314,0.139271
awake,13,-0.143272,0.064711
lotion,13,0.06823,0.320369
charming,13,-0.325527,0.094743
version,13,,0.456246
term,13,,-0.279443
blood,13,,-0.313276
rough,13,-0.275223,-0.070364
gorgeous,12,-0.093731,0.081878
yummy,12,-0.32105,0.004965
prize,12,-0.171714,
cop,12,0.394339,-0.033365
action,12,0.409354,
imaginary,12,-0.187924,0.063802
actress,12,0.101328,
parts,12,0.090159,
dig,12,,-0.057421
painting,12,,0.060176
draw,12,,-0.044941
related,12,,0.138349
saving,12,,-0.264802
scientist,12,0.333869,
agency,12,,-0.144275
flirt,12,-0.313662,
visit,12,,-0.036931
mimicking,12,-0.031851,
glare,12,0.313136,
fixed,12,,0.185031
interest,12,-0.464469,
bone,12,0.22536,
lame,12,-0.024458,0.534338
afford,12,0.171269,
era,12,,0.039968
film,12,0.027965,0.330953
candle,12,0.075644,-0.211819
quarter,12,,0.50314
forgotten,12,-0.053961,
drag,12,0.244615,0.452227
bummed,12,-0.112752,
necklace,12,,-0.311522
moon,12,,-0.143543
blanket,12,0.238209,-0.121556
painful,12,-0.224174,-0.009348
fill,12,-0.331701,-0.092005
original,12,0.142133,-0.163824
plenty,12,-0.343673,0.331556
penis,12,-0.210127,-0.037984
perform,12,-0.129633,-0.059863
relieved,12,,0.516956
soft,12,-0.028303,-0.233924
interrupts,12,-0.048382,-0.079883
cancel,12,-0.192998,
ship,12,,-0.312269
wheel,12,,0.003197
leaning,12,-0.103613,
loving,12,-0.349493,-0.433605
pop,12,,-0.172878
simple,12,-0.047645,-0.0151
ad,12,-0.070126,0.393448
cash,12,-0.122781,-0.181163
smaller,12,0.41244,
elevator,12,-0.097129,
playboy,12,0.380583,-0.036543
lightning,12,-0.061079,0.341173
disgusting,12,0.010778,-0.382186
driver,12,0.09318,
code,12,,-0.159285
beef,12,,-0.328219
consider,12,,0.025132
potato,12,0.172217,0.319375
lawyer,12,-0.010038,
ginger,12,0.152886,
camp,12,0.131968,
peanut,12,-0.236351,0.024332
holidays,12,0.015329,0.061901
maternity,12,-0.118906,-0.093441
fourteen,12,-0.050305,0.491472
issue,12,,-0.085812
balloon,12,0.214982,-0.028141
pipe,12,-0.013948,0.484396
impression,12,-0.006273,
hint,12,,-0.05391
blank,12,0.315491,-0.23264
discovery,12,-0.132587,-0.080459
sentence,11,,0.049729
universe,11,-0.204371,0.253404
stayed,11,-0.185716,-0.1252
fur,11,-0.202938,-0.15247
makeup,11,,0.412134
prefer,11,-0.27901,-0.100575
mocking,11,-0.02216,0.038978
professional,11,0.361149,0.314703
thankful,11,0.262098,0.220036
wild,11,0.419584,-0.124098
sea,11,0.144941,-0.026116
shooting,11,0.301227,-0.142015
expecting,11,-0.065982,
apothecary,11,,-0.25618
distance,11,0.277956,
recognize,11,-0.059722,-0.14818
agreement,11,0.589298,-0.292068
assume,11,,-0.106339
example,11,,0.02191
partner,11,,-0.105026
available,11,-0.062018,0.414015
sigh,11,0.472218,
nod,11,,0.059546
agree,11,0.260163,-0.041114
organized,11,-0.111962,-0.115785
eve,11,,0.035229
lecture,11,-0.132834,
rooster,11,0.158206,
remove,11,-0.117414,0.447445
delivery,11,-0.014584,-0.138461
natural,11,,-0.216481
skull,11,,-0.196639
sneak,11,,-0.267522
motion,11,0.204931,
vegetarian,11,0.202877,0.161055
sofa,11,0.052593,-0.109074
train,11,0.014399,
popular,11,0.253391,-0.07523
sink,11,0.155233,
celebration,11,-0.052831,
flashback,11,0.097815,-0.357674
guilty,11,0.298481,-0.176618
sight,11,,0.070091
yea,11,,-0.11621
john,11,-0.340616,-0.079446
intense,11,0.281924,0.0537
tray,11,0.082134,-0.255083
stain,11,-0.109599,
courage,11,-0.067359,
squeeze,11,,-0.16789
perk,11,-0.116372,-0.063148
bridesmaid,11,-0.15057,0.052427
slide,11,,-0.228552
bubble,11,,-0.053839
panicked,11,0.064099,-0.053522
maintenance,11,,-0.216878
affair,11,-0.101071,
beard,11,-0.106442,0.136913
rat,11,0.021955,0.299687
mature,11,,0.484002
spirit,11,-0.21108,-0.264318
western,11,0.01019,
kisser,11,0.047851,-0.114183
pepper,11,-0.208202,
complete,11,-0.000334,-0.085937
spider,11,0.150285,-0.110523
confident,11,0.013347,0.262999
pencil,11,0.330095,-0.104961
lock,11,,-0.003246
lobster,11,-0.011713,0.096694
vase,10,0.23406,-0.007784
gentle,10,0.084005,-0.254829
strike,10,,-0.096236
worrying,10,-0.198406,0.228623
relative,10,-0.028836,
virgin,10,,0.36626
mug,10,-0.191227,-0.18777
noodle,10,-0.366224,-0.173382
crib,10,0.157935,-0.19915
steak,10,0.355735,0.226889
category,10,,-0.076648
danger,10,-0.176841,-0.138927
season,10,-0.12001,0.134365
public,10,-0.227509,
bus,10,0.25056,
blonde,10,,-0.318544
whipped,10,-0.268925,0.164858
cooler,10,,-0.272688
earth,10,,-0.175694
medical,10,,-0.116726
pivot,10,0.272189,
understanding,10,-0.190046,0.519526
counts,10,0.04286,
final,10,,-0.355653
rude,10,0.193952,-0.064369
diaper,10,0.4971,-0.403053
anger,10,0.35599,0.001811
newspaper,10,,0.02603
pancakes,10,,-0.247949
hockey,10,-0.144796,0.091377
lifetime,10,0.027687,-0.014097
burned,10,-0.300634,0.577862
doorway,10,,-0.160464
sweat,10,-0.148962,-0.081471
cough,10,-0.056314,0.227901
unfortunately,10,-0.140034,-0.233553
crime,10,,-0.289877
bridge,10,,-0.0317
brave,10,0.116526,
heavy,10,,-0.347137
prison,10,-0.37671,0.199537
smooth,10,-0.140312,0.197271
energy,10,0.275205,-0.206463
connected,10,-0.080688,-0.292253
positive,10,0.284596,0.024897
deck,10,-0.117474,
cushion,10,0.003287,-0.051925
escape,10,,-0.022768
puppy,10,,0.009065
earl,10,0.183697,
eleven,10,0.205609,-0.045081
parade,10,0.125033,
sale,10,-0.272227,
vacation,10,0.086007,-0.194027
ringing,10,0.355851,
learning,10,0.09434,-0.079552
sunglasses,10,,0.313326
manly,10,-0.021888,
thrown,10,-0.359484,
pumpkin,10,-0.090511,-0.104269
zone,10,0.125215,-0.194489
reaction,10,0.154307,0.166506
rushing,10,-0.116804,0.563373
layer,10,-0.335255,0.055143
cow,10,0.337792,-0.039218
ankle,10,-0.100673,-0.155962
trapped,10,-0.283951,-0.324347
section,10,0.102482,-0.038
lip,10,,0.085386
wax,10,0.049374,0.15566
celebrating,10,-0.128214,
pigeon,10,-0.1913,0.592437
musical,10,0.115082,-0.121311
contraction,10,,0.020576
beauty,10,-0.326201,-0.156062
device,10,,-0.003531
argh,10,0.028032,-0.057151
fully,10,-0.011615,-0.194783
junior,10,-0.23753,-0.422524
account,10,,0.146542
curious,10,0.582093,
homo,10,0.469518,0.303023
fifteen,10,-0.022731,0.205409
highest,10,-0.191076,
sophisticated,10,-0.11168,0.522899
backwards,10,0.211447,
manager,10,0.25271,
doubt,10,0.020493,
slap,10,,-0.224337
internet,10,0.362251,0.023637
shall,10,-0.092421,
defense,10,0.040571,
bee,10,-0.273777,
steady,10,0.270794,0.19761
sweep,10,-0.34565,
customer,10,-0.221632,
moustache,10,-0.04936,-0.025979
spread,10,0.044265,
coke,9,-0.147386,
lighting,9,0.123353,0.620405
receptionist,9,,-0.144024
frozen,9,0.079377,
thunder,9,-0.071671,0.1872
wooden,9,-0.200481,-0.0663
thin,9,-0.13626,
convince,9,-0.162272,-0.124575
steam,9,0.103213,
wash,9,0.179176,0.008256
peace,9,-0.115093,-0.196607
rabbit,9,0.270377,0.011352
option,9,0.188138,
fling,9,,0.216963
veil,9,0.120879,-0.162153
sky,9,,-0.003384
base,9,,0.194578
letters,9,0.152344,-0.166552
whore,9,-0.033426,-0.178866
hut,9,0.096991,0.104089
international,9,0.146301,0.036794
stack,9,-0.149943,0.166977
billy,9,0.205967,
magical,9,0.03421,-0.213664
stays,9,,-0.173087
attached,9,,-0.149345
willing,9,0.172811,-0.119274
sun,9,-0.194574,0.294818
display,9,,-0.09324
certificate,9,0.007465,0.360344
lasagna,9,,-0.042741
panicking,9,0.03475,-0.239401
typical,9,0.225031,0.11617
boom,9,-0.312453,
suite,9,,-0.179595
scarf,9,-0.152827,-0.069361
heading,9,,0.238301
advantage,9,0.222465,0.071647
tan,9,,-0.388752
sleeve,9,-0.297109,-0.315127
bakery,9,,-0.330104
row,9,0.303327,0.052236
wide,9,,-0.101655
plant,9,0.043423,-0.3967
dump,9,-0.110365,-0.142384
laptop,9,,-0.164107
coast,9,,-0.003089
comfort,9,0.008901,0.109271
precious,9,0.184029,0.096979
bonus,9,0.039645,-0.102852
disbelief,9,-0.222502,-0.125687
destroy,9,,-0.463919
hero,9,-0.410018,
jeans,9,0.140492,0.347889
satisfied,9,0.305982,0.002844
minister,9,-0.088142,
fears,9,0.269803,-0.082066
fork,9,-0.142049,
hairy,9,0.036028,-0.234067
diet,9,-0.225121,-0.19712
aware,9,0.103873,0.509161
tweet,9,0.084603,-0.034747
truck,9,,-0.303669
stuffing,9,-0.108872,
dish,9,-0.215222,0.00623
sweetheart,9,0.140791,-0.088824
genius,9,-0.068527,0.50364
neat,9,,0.104283
shy,9,-0.103977,
dentist,9,-0.062838,-0.157248
host,9,0.427196,-0.079439
guide,9,,-0.260274
drawing,9,0.06191,-0.073526
pride,9,-0.292567,
millionaire,9,-0.015416,-0.311472
veto,9,-0.043488,0.115234
nature,9,0.578367,-0.21999
silver,9,0.028839,0.210941
adorable,9,0.334,0.099097
sharing,9,-0.003927,-0.182358
swim,9,,-0.021846
nodding,9,,0.159602
medicine,9,-0.241829,-0.220346
zoo,9,0.277461,-0.24819
purpose,9,-0.380477,0.179931
brand,9,,-0.160243
expression,9,-0.265831,
happiness,9,0.447395,-0.004947
event,9,-0.523178,
needy,9,-0.261331,
loose,9,-0.065733,-0.166565
burning,9,,0.197171
routine,9,-0.393475,-0.03214
hopes,9,0.075487,-0.4328
spray,9,0.234117,
disease,9,-0.20248,0.062734
continue,9,-0.140887,-0.140014
condom,9,,0.10834
pound,9,,-0.125861
farm,9,,-0.204396
announcer,9,-0.215477,
reverend,9,,-0.261621
spell,9,0.058497,
bake,9,-0.143207,-0.321915
bow,9,0.212513,0.108314
sickness,9,0.149097,-0.109009
jewelry,9,0.287599,-0.075954
psychic,9,0.03281,
competition,9,-0.335093,0.308042
force,9,0.289823,0.386076
soccer,9,0.292766,
unreasonable,9,0.059076,-0.083358
crossword,9,,-0.050612
nightmare,8,0.078572,-0.363373
snap,8,0.211535,0.343993
ray,8,-0.017307,
slightly,8,0.362449,-0.059477
cereal,8,-0.070222,0.320715
stolen,8,-0.302778,-0.177532
mate,8,0.189256,0.079304
poster,8,0.133801,0.061328
damage,8,0.188815,-0.053182
understood,8,-0.31747,0.434973
bay,8,,-0.176377
added,8,,-0.114546
square,8,0.105398,0.129228
blast,8,-0.420146,0.072012
ken,8,-0.065051,
triumph,8,-0.161722,0.06259
coma,8,0.058987,
maker,8,-0.183549,0.148213
panic,8,,-0.426993
giggling,8,-0.514555,0.268217
cartoon,8,,-0.001523
pat,8,-0.225299,
bachelorette,8,0.209875,
globe,8,,-0.193734
build,8,-0.03327,0.11334
discuss,8,,-0.185739
easily,8,,-0.266949
drunken,8,0.093283,-0.241619
involve,8,-0.269407,0.170886
creep,8,-0.444136,-0.029031
sip,8,-0.323845,
jail,8,,-0.231256
judging,8,,0.007885
heaven,8,0.0262,-0.207659
envelope,8,0.197795,-0.069979
laughter,8,0.106626,-0.326357
proceeds,8,0.07551,0.259984
practical,8,0.559693,-0.057624
flower,8,-0.022951,-0.277664
strings,8,-0.12724,-0.071866
lean,8,,0.015301
dice,8,-0.069416,
spare,8,,0.326761
humiliating,8,0.121512,0.412986
unemployed,8,0.313993,-0.136758
hiding,8,-0.086463,0.058797
carpet,8,-0.071909,0.276362
pan,8,0.305337,-0.192501
review,8,0.425634,-0.099112
resolution,8,-0.197674,0.441404
platform,8,0.006159,-0.342366
rocks,8,-0.325085,-0.214224
scores,8,-0.146677,
bump,8,0.168341,0.423126
petty,8,-0.057923,-0.063268
challenge,8,-0.029181,-0.128753
hum,8,0.058552,-0.207932
worker,8,0.093162,
collection,8,,-0.240753
selfless,8,0.028137,-0.217188
including,8,,-0.118523
facing,8,,0.106856
scares,8,-0.380242,-0.219674
extremely,8,-0.240426,0.343769
model,8,0.166851,0.209774
offended,8,-0.10202,-0.28199
wiener,8,,-0.134388
pinching,8,,-0.202621
momma,8,-0.044132,-0.229379
dictionary,8,,0.042197
fossils,8,-0.302242,0.198016
add,8,0.07471,-0.125901
concerned,8,0.017377,0.222435
forced,8,,0.206572
warn,8,,0.46136
snack,8,,0.331822
gloves,8,-0.362948,0.269421
apology,8,0.135515,-0.142099
cheerleader,8,0.004108,-0.171918
crab,8,0.268344,
pity,8,0.067114,-0.382132
clever,8,0.02806,-0.09945
glue,8,-0.164294,
feed,8,-0.221522,-0.073335
suitcase,8,0.005445,-0.261597
touchdown,8,-0.073705,
particular,8,,-0.208701
sadly,8,0.248856,-0.076865
betting,8,,-0.309615
deed,8,,-0.234868
bagel,8,0.068431,-0.128996
reception,8,,-0.235991
block,8,0.287613,
anytime,8,,0.215895
lemonade,8,,0.309988
dangerous,8,,-0.200312
baseball,8,-0.080503,
bat,8,-0.012073,
image,8,,0.264487
nick,8,-0.190306,-0.105915
trail,8,,-0.092003
slut,8,0.001988,-0.155656
buyer,8,-0.197893,
tricky,8,,-0.03054
shorts,8,-0.455867,-0.136804
theater,8,0.193596,
research,8,-0.034661,
receipt,8,-0.08355,0.289556
raising,8,0.015712,0.398618
skirt,8,0.538755,-0.046167
liar,8,0.338429,0.060135
nipple,8,,-0.027357
pickle,8,0.376892,0.309512
chipper,8,,0.144457
reservation,8,,0.379494
maple,8,0.185761,-0.158529
drove,8,0.087712,
fold,8,0.164895,
dealer,8,-0.20151,0.568745
babe,8,0.044543,-0.087582
meal,8,0.024586,0.381763
wire,8,-0.069664,-0.244166
pulp,8,-0.250299,0.425194
beginning,8,-0.176428,-0.017345
phrase,8,-0.283769,0.021124
shining,8,-0.214926,-0.197383
bend,8,0.182905,-0.137214
cabinet,8,,0.011045
seating,8,0.241039,-0.20066
skating,8,-0.133613,
cheat,8,-0.205545,-0.460077
burst,8,-0.15805,-0.032633
frame,8,-0.368585,
invisible,8,0.009436,
taps,8,-0.09565,
wise,8,0.041511,0.209542
shelf,8,0.179271,0.055383
pushover,8,0.054165,0.290285
hike,8,,-0.063751
dull,8,-0.240681,
divert,8,,-0.122705
whip,8,,-0.271615
captain,8,0.399786,
paint,8,,0.130769
trifle,8,0.022077,
physical,8,-0.274939,-0.309521
toy,7,,-0.100877
gig,7,-0.438893,
remind,7,-0.105149,0.25424
sup,7,0.022291,0.243948
holy,7,-0.32265,-0.104073
elbow,7,-0.058058,-0.249191
random,7,0.064794,
shout,7,,-0.050562
dramatic,7,,-0.097118
weak,7,-0.088079,
cheers,7,0.026287,-0.216493
begin,7,0.301103,
defend,7,-0.027958,
ghost,7,-0.237556,-0.116233
undo,7,0.524231,
material,7,,0.057123
hernia,7,-0.112956,0.407539
surgery,7,,-0.160496
senior,7,,-0.290988
empire,7,0.081484,
sand,7,-0.253137,-0.064799
sample,7,-0.299103,-0.09458
applause,7,0.728149,
godfather,7,,0.280007
begging,7,0.33515,-0.082669
cheering,7,0.155154,
fireball,7,-0.356746,0.017184
frustrated,7,0.17,-0.308903
swinging,7,,-0.222013
race,7,-0.434657,0.042012
purple,7,0.02111,0.019355
crowd,7,0.255443,-0.083297
exam,7,-0.053173,0.228296
firm,7,-0.44626,-0.088361
sunday,7,,0.20583
urgent,7,0.240195,-0.026931
drugs,7,0.326051,0.356916
wishing,7,0.136473,-0.459257
mixed,7,0.093035,0.218403
ink,7,0.042199,
seventeen,7,0.002575,-0.039995
sketch,7,,0.269705
competitive,7,0.09494,0.324894
lipstick,7,,0.248192
underneath,7,-0.086588,-0.144194
concept,7,,0.14396
haircut,7,0.210139,0.077607
pissed,7,,-0.267169
dollhouse,7,0.031914,-0.287179
trophy,7,0.009585,-0.038382
geek,7,-0.281437,
talented,7,-0.222527,-0.08419
dryer,7,-0.16057,0.123541
pervert,7,,-0.249223
passion,7,0.241366,
phlegm,7,0.158405,-0.103179
auditions,7,-0.096631,
caterer,7,-0.258749,
language,7,-0.234638,-0.166569
sucking,7,0.095766,-0.026357
crack,7,-0.0505,0.020103
hurting,7,-0.134578,-0.076679
cheater,7,-0.249257,-0.400842
liking,7,0.109476,0.407616
west,7,0.135283,-0.368764
incident,7,0.253334,-0.27583
lord,7,-0.340289,-0.002692
capital,7,0.060298,
react,7,0.219787,0.173292
bonding,7,,0.028789
raised,7,,0.281805
fog,7,-0.251689,-0.170185
cliff,7,,-0.249005
slice,7,-0.022892,-0.047175
shiny,7,-0.228565,-0.195378
dresser,7,,-0.169879
flea,7,-0.217219,
horny,7,0.039586,0.172458
memory,7,-0.170728,0.03437
custard,7,-0.381498,-0.130659
directly,7,0.390522,0.340447
thong,7,-0.144783,
uniform,7,,-0.083185
vanilla,7,-0.094298,-0.002947
tub,7,-0.150683,-0.066782
fantasy,7,-0.018947,-0.373793
punching,7,-0.010306,0.259725
duh,7,0.06381,
grant,7,0.0276,0.241422
tomatoes,7,-0.09144,-0.335461
nudity,7,,-0.201242
immediately,7,-0.033574,0.051163
dare,7,0.422956,
tequila,7,-0.250268,
contact,7,,-0.249743
fits,7,,0.058623
stranger,7,-0.220534,
travel,7,-0.019046,-0.284019
interrupt,7,,0.206951
leading,7,-0.155535,
quality,7,0.235757,0.172834
feminine,7,,-0.272172
gate,7,-0.296532,0.569959
ladder,7,0.488626,
approaching,7,0.017465,0.003661
peephole,7,0.275904,
briefcase,7,0.078546,-0.208406
bewildered,7,0.382439,0.240573
lower,7,-0.191374,
master,7,0.408559,0.158157
sweetest,7,0.329863,0.127873
gal,7,0.24826,
file,7,-0.466617,0.413099
masseuse,7,,-0.090207
village,7,,0.136041
responsible,7,0.486822,0.006796
resist,7,0.288547,0.120235
swimming,7,-0.314982,-0.109929
jeweler,7,0.212552,-0.187527
verge,7,-0.055639,0.019858
digest,7,,0.123343
mint,7,-0.173764,0.106422
cage,7,-0.337979,
menu,7,,0.085776
capable,7,-0.409239,-0.177915
coincidence,7,,-0.104044
lands,7,,-0.023935
data,7,0.584059,-0.180102
advertising,7,0.015512,
luggage,7,0.24077,0.21703
basement,7,0.523635,
speaker,7,-0.418566,
loss,7,0.07827,-0.012298
lousy,7,0.388125,-0.002919
item,7,,-0.17926
convinced,7,-0.098454,-0.091543
lake,7,-0.31643,-0.196858
cinnamon,7,0.22926,0.086777
due,7,,0.28278
goalie,7,,0.163468
muffled,7,0.045304,-0.185451
similar,7,-0.128565,-0.274051
mailman,7,,-0.147994
shampoo,7,-0.224026,-0.01723
cave,7,0.118135,
chemistry,7,-0.32555,
carton,7,-0.104755,
salesman,7,0.235156,
classy,7,-0.01589,0.008705
collect,7,,0.114805
bong,7,0.088462,0.007663
suicide,7,-0.099043,-0.135136
hidden,7,-0.246967,-0.17489
tear,7,0.33062,-0.147919
amazement,7,0.108127,
caring,7,,0.450613
roller,6,-0.306327,
insecure,6,-0.07661,-0.050994
supporting,6,0.008418,
helmet,6,0.067069,-0.147297
supermarket,6,-0.298927,0.616053
comedy,6,-0.294213,-0.11447
wisdom,6,-0.182748,0.145138
string,6,-0.163118,
index,6,0.602148,-0.357136
moo,6,0.112546,
album,6,,0.023445
recommendation,6,-0.324391,-0.186592
clubs,6,-0.081305,-0.16647
garlic,6,-0.026951,-0.252162
allergic,6,0.176051,-0.050782
vest,6,,0.210706
friendly,6,0.395199,0.004109
rehearsal,6,,0.348024
plaza,6,,0.080672
abandoned,6,-0.113009,0.043254
southern,6,0.082497,0.170211
intercom,6,,0.527268
flyer,6,0.095206,0.053503
jersey,6,0.602901,-0.02162
headache,6,-0.121197,0.084039
undress,6,,0.437694
crushed,6,0.055043,-0.049154
graduation,6,-0.262073,0.474024
species,6,,-0.103797
social,6,-0.252488,-0.076303
freedom,6,0.143755,0.481443
temporary,6,-0.454277,
grocery,6,,0.428686
helpful,6,-0.042397,0.050882
slim,6,0.046839,0.04914
receiving,6,-0.036352,0.128619
drain,6,0.296906,-0.132346
harm,6,-0.250839,-0.148055
naughty,6,,-0.152895
concert,6,-0.111129,
gravy,6,,0.332492
neighbor,6,,-0.252158
barney,6,0.054358,
moonlight,6,,-0.096971
vibe,6,-0.221257,-0.198074
banana,6,0.318231,-0.15826
scratch,6,-0.101197,-0.140333
shocking,6,-0.387941,-0.110824
mountain,6,-0.208343,-0.180328
ashamed,6,0.016877,0.194295
river,6,-0.356555,0.107982
gossip,6,-0.061688,0.027528
tooth,6,0.269763,0.155436
brains,6,-0.107609,
indignant,6,-0.130951,-0.097343
catalog,6,,0.184756
tap,6,-0.277509,
thermos,6,-0.167316,-0.217331
witch,6,,-0.007075
player,6,0.324986,
avoiding,6,-0.221601,
higher,6,-0.191991,-0.191613
wicked,6,,-0.042158
vein,6,-0.181342,
fairly,6,0.158874,-0.104668
effort,6,0.281991,
product,6,-0.299868,0.041156
application,6,-0.33505,-0.181398
jerks,6,,-0.18364
peach,6,,-0.091129
liberty,6,0.195737,0.418341
disagree,6,0.28518,-0.278864
hammer,6,,0.007207
lonely,6,-0.265888,
distract,6,0.231999,-0.328222
starving,6,-0.074809,0.065512
veal,6,-0.146802,
spoil,6,-0.189187,0.294404
hunt,6,-0.182047,-0.136461
hearts,6,-0.326674,0.446606
goggles,6,-0.257304,0.473842
geez,6,-0.29215,
permission,6,,-0.119977
golf,6,,0.034447
charm,6,-0.466982,0.058194
source,6,-0.518634,-0.202328
statement,6,0.175676,
penny,6,0.0983,0.606503
refill,6,,0.10879
heavily,6,0.123125,-0.266002
kit,6,,-0.141977
court,6,-0.20922,-0.258461
silent,6,-0.199254,0.409193
south,6,-0.032473,-0.174256
hostess,6,0.321478,0.022122
repel,6,-0.122725,0.011621
gladiator,6,-0.13666,-0.220067
exist,6,-0.207457,-0.270864
booth,6,-0.064387,
visibly,6,0.199852,-0.216768
compliment,6,0.418192,0.11012
regret,6,-0.385144,-0.147091
constantly,6,-0.191807,
yard,6,0.311114,-0.009343
checkbook,6,-0.113515,-0.076813
crappy,6,-0.315889,0.026427
comic,6,0.15358,-0.113461
peep,6,-0.107286,-0.158209
grand,6,-0.402162,0.267652
sixteen,6,0.069173,-0.06899
sweaty,6,-0.226383,-0.101346
xerox,6,-0.135806,
fooling,6,-0.154183,0.164556
vice,6,,0.016706
incredulous,6,0.003731,-0.154394
storm,6,,-0.04269
miserable,6,0.111657,0.060663
cranberry,6,,0.119309
lingerie,6,-0.279988,
altar,6,0.116473,0.292571
tin,6,0.071859,
gently,6,,0.511593
passport,6,-0.121579,-0.146832
lined,6,-0.260534,
weather,6,0.016672,-0.028665
blouse,6,0.191397,-0.397783
shotgun,6,-0.226059,0.122488
separate,6,-0.063441,-0.158272
medium,6,0.269948,-0.171229
stool,6,-0.297986,-0.362193
surprisingly,6,-0.168152,
evaluation,6,0.058535,
comet,6,0.661196,
impressive,6,-0.006564,
league,6,,-0.187927
peanuts,6,0.074388,-0.023699
casual,6,-0.207015,0.474534
preparing,6,-0.084677,0.045204
cabin,6,,0.049293
apartments,6,,0.104504
scone,6,-0.094549,
poetry,6,,0.137021
desert,6,0.001244,-0.190117
tick,6,0.079087,
wrist,6,-0.257617,0.164449
continuing,6,,-0.133433
sweating,6,-0.201242,-0.237813
airplane,6,0.040086,
rhyme,6,,-0.010666
remembering,6,,0.480873
enthusiastic,6,0.231226,
dreams,6,-0.05554,-0.010531
gala,6,0.239929,0.340026
mattress,6,0.209839,0.261177
vomit,6,0.136519,-0.235088
dart,6,,-0.328892
fate,6,-0.071951,
spoke,6,,-0.183929
principles,6,0.014263,0.228355
latte,6,-0.225526,0.189084
mouse,6,-0.13234,
tiger,6,-0.279566,0.278053
murder,6,,0.203355
naming,6,,-0.018879
supplies,6,0.53042,-0.058579
belong,6,,0.657546
possibility,6,-0.279772,0.23429
cotton,6,-0.261501,-0.375651
sailing,6,,-0.087799
glow,6,-0.315278,0.209365
chin,6,-0.117761,0.150151
colors,6,,-0.121503
wasting,6,0.620762,-0.034473
deposit,6,,-0.092492
insist,6,-0.216827,
unusual,6,0.006961,
carefully,6,,0.360965
boo,6,-0.082883,-0.175347
grip,6,-0.296725,
telephone,6,,-0.027143
cart,6,-0.078446,-0.338187
comics,6,,-0.129163
solid,6,0.161877,-0.200085
dejected,6,7e-06,-0.051439
hip,6,-0.132261,
lemon,6,-0.01612,0.429342
margarita,6,,-0.260946
betty,6,-0.110542,-0.381746
chords,6,,0.022034
refrigerator,6,-0.4183,0.053152
fried,6,0.318729,
backpack,6,0.2251,-0.049696
hunting,6,-0.174194,-0.09408
study,6,-0.111116,-0.290691
wrapping,6,-0.19465,
powder,6,-0.235416,-0.2228
classic,6,,-0.040612
embarrass,6,0.092706,0.330632
yogurt,6,0.13882,-0.087791
attic,6,-0.193325,-0.300892
shadow,6,-0.164089,
lounge,6,0.033477,-0.009795
cracking,6,0.051807,-0.162288
deaf,6,-0.060028,
barrel,6,0.217135,
dick,6,0.208871,-0.005887
appropriate,6,0.265662,-0.069743
cheap,6,-0.014435,-0.46573
imagination,6,-0.287775,-0.114919
skiing,6,-0.081053,
theory,6,,-0.146281
washed,6,0.296304,0.200311
tunnel,6,-0.308961,0.028991
rumor,6,-0.165631,0.367324
click,5,0.328162,0.210081
cocktail,5,,0.057766
vestibule,5,,0.214649
boxer,5,-0.047923,-0.056283
pointer,5,,0.024478
salami,5,0.5839,-0.332317
buffet,5,-0.178688,
audience,5,-0.282606,
whack,5,0.102348,-0.181155
relaxing,5,,-0.099105
nauseous,5,0.030184,-0.04881
piano,5,,-0.424732
processing,5,0.135864,
clearing,5,,-0.284749
ninety,5,-0.235148,
title,5,,-0.274456
folder,5,-0.343256,0.393636
flattering,5,-0.375196,
spaghetti,5,0.194591,-0.010758
twisted,5,-0.310106,0.014561
perfection,5,-0.113056,
definite,5,-0.356847,-0.102386
barbecue,5,-0.012744,-0.000979
fortune,5,-0.204178,-0.035874
oath,5,0.010967,
toss,5,-0.073612,0.056425
depressing,5,-0.34154,-0.287493
decaf,5,-0.226012,0.112396
alcohol,5,,-0.025172
happiest,5,0.397543,0.328606
carbon,5,-0.02532,-0.170334
cracked,5,-0.064879,-0.071578
photographer,5,-0.342876,0.029398
bladder,5,0.232823,
macaroni,5,,-0.07467
bartender,5,-0.318234,
electric,5,,0.107574
website,5,,0.194683
previously,5,,0.251746
deny,5,-0.093207,0.23457
devil,5,-0.01203,-0.091126
squirrel,5,-0.136861,-0.084729
rubber,5,-0.341905,-0.208537
attitude,5,0.066897,
rate,5,0.021269,-0.265623
blueberry,5,-0.046169,0.376738
offense,5,,-0.258299
bathtub,5,-0.160888,0.247744
flow,5,,-0.277424
spelling,5,,-0.226995
subtle,5,-0.331678,0.098706
silk,5,-0.026402,0.401888
underpants,5,-0.140033,
mum,5,-0.307084,-0.155349
toner,5,-0.130321,0.030906
picnic,5,,-0.1018
weights,5,-0.127487,
oyster,5,-0.117438,0.398607
gentleman,5,0.220968,0.091326
righty,5,-0.178836,-0.061455
robin,5,-0.122743,0.307783
panel,5,-0.252362,-0.3628
pronounce,5,-0.179119,
beeper,5,,-0.051281
lawn,5,-0.07433,-0.152259
goodness,5,-0.017533,0.146978
excitement,5,0.066221,-0.064281
curtain,5,-0.064746,-0.281078
sculpture,5,,-0.386837
teeny,5,-0.239288,
earn,5,0.345617,
entrance,5,,0.029798
mustard,5,-0.284319,-0.043658
oil,5,0.27522,-0.069095
coconut,5,-0.099402,-0.186649
sliding,5,,-0.241095
faith,5,0.123657,-0.176021
misunderstanding,5,0.324893,0.44995
furry,5,-0.339095,
detector,5,-0.187487,0.037946
degree,5,-0.143735,-0.170107
rejection,5,-0.127415,-0.049419
benefit,5,0.048418,-0.207459
training,5,-0.054562,
wood,5,-0.268726,-0.071803
tend,5,,-0.004258
fertility,5,-0.150507,-0.252496
pill,5,0.265602,0.188069
sail,5,-0.424672,-0.327312
frown,5,0.178578,0.354028
jackass,5,0.284187,-0.093804
premiere,5,-0.427993,0.087682
buzzer,5,-0.124079,-0.162937
brag,5,,-0.132709
traps,5,,-0.146647
rugby,5,-0.328814,-0.211531
fax,5,-0.122695,
protest,5,,0.256975
garage,5,0.449374,-0.105518
collar,5,,-0.01117
grapes,5,-0.177342,0.324671
radio,5,0.022603,0.066606
bum,5,0.272448,0.417003
nut,5,0.103052,
poisoning,5,,0.317368
performance,5,-0.005982,-0.043988
handshake,5,-0.06373,-0.115921
notch,5,0.152751,
advance,5,0.361277,-0.201356
gasp,5,,-0.061222
loner,5,-0.186225,-0.297622
waist,5,-0.266495,
moist,5,0.083239,0.137958
skeptical,5,-0.054825,-0.111075
babbling,5,0.045769,
essence,5,,0.026121
literature,5,,-0.074934
weapon,5,-0.426586,-0.248617
shrink,5,-0.319093,
tension,5,,0.128325
shaving,5,-0.063998,
torn,5,0.099142,0.089976
closeness,5,,-0.253941
concentrate,5,0.343889,-0.01193
vision,5,-0.006398,-0.120128
warren,5,,0.549799
sentiment,5,0.194558,0.057207
successful,5,-0.126655,-0.076047
thread,5,-0.058023,0.006071
headset,5,-0.397526,0.109835
gorilla,5,-0.159104,0.066926
timing,5,,-0.320694
university,5,0.558863,-0.176443
dreamt,5,0.097097,-0.118416
curiosity,5,0.467738,
prepare,5,0.059991,
chute,5,-0.165059,0.044314
explanation,5,0.101208,
salon,5,0.001303,-0.01869
memorize,5,-0.076714,
pure,5,-0.318034,-0.055225
wreck,5,0.057116,0.003414
warming,5,0.152356,
alert,5,0.283255,-0.278845
ace,5,,0.318374
lure,5,-0.169621,
planet,5,-0.254489,-0.071373
suggestion,5,,-0.057067
onion,5,0.593094,
remaining,5,-0.199933,0.201588
pediatrician,5,-0.058728,
sub,5,-0.162857,-0.1083
specific,5,0.192032,-0.275522
decent,5,0.186148,0.332701
cologne,5,,-0.015639
fellow,5,,0.047222
hulk,5,-0.025845,0.190982
nail,5,0.283001,
sneeze,5,0.221967,-0.154545
strap,5,-0.223403,
winter,5,,-0.232455
receive,5,0.126742,0.09568
sympathetic,5,-0.215571,-0.00349
memorial,5,,-0.09989
knowledge,5,0.309943,0.526321
fishing,5,,0.265272
poop,5,-0.418445,-0.240496
factory,5,0.116296,
cheesy,5,0.223521,
wandering,5,0.115841,-0.106957
chat,5,,0.209679
confuse,5,-0.217287,0.251903
legal,5,0.166167,-0.000723
ritual,5,,-0.129201
anti,5,-0.027924,
argument,5,-0.248163,
dropper,5,0.258594,
intelligent,5,-0.068667,0.083593
terrified,5,,-0.152021
approval,5,0.185829,0.048702
horrified,5,-0.042348,0.197917
ravioli,5,0.295749,-0.184067
tenure,5,-0.118843,
foil,5,-0.411428,
budget,5,-0.123805,0.063855
floss,5,0.026709,-0.042191
teen,5,-0.176887,-0.03494
traditional,5,,-0.328198
riding,5,-0.327672,
circus,5,-0.286936,
raw,5,-0.049676,-0.164279
discussion,5,-0.141085,-0.041081
ranger,5,0.117098,
nude,5,,0.293318
perspective,5,0.191582,-0.106823
presentation,5,-0.136027,0.36765
chapel,5,-0.096972,0.000114
comment,5,,0.142621
flattered,5,-0.248891,-0.027402
silently,5,0.005007,0.449193
thrilled,5,-0.217958,
lace,5,0.29836,0.051582
practically,5,,-0.103896
ultimate,5,0.358672,
sweeping,5,0.072639,
determined,5,0.004623,-0.086479
puck,5,0.131881,
owner,5,0.267992,-0.302494
swimmer,5,0.20613,
strength,5,0.002016,
passing,5,0.087132,-0.037441
generally,5,-0.011855,-0.288076
aloud,5,-0.002071,0.237451
statue,5,,-0.213062
project,5,-0.410234,0.312015
tomato,5,0.07332,-0.211976
chapter,5,,0.366841
horribly,5,-0.247017,0.067783
overwhelming,5,0.275683,0.423041
shape,5,-0.529508,-0.209255
tail,5,0.156249,-0.430553
imagined,5,,-0.073665
north,5,-0.060065,-0.017161
illegal,5,-0.198732,-0.207485
juicy,5,0.081471,0.277139
constant,5,0.113891,0.096755
literally,5,,-0.226136
innocent,5,-0.014551,0.125249
background,5,0.183124,
tile,5,-0.175282,-0.168085
casually,5,0.188844,-0.035488
local,5,,0.017409
abbey,5,,0.326308
hollow,5,-0.386588,
december,5,-0.045313,0.122989
program,5,,-0.133901
fort,5,-0.354179,
taffy,5,0.052108,
golden,5,0.060928,0.157617
scissors,5,0.234455,
taxi,5,,0.114241
sounding,5,0.041098,-0.161069
inviting,5,0.504532,0.195337
jasmine,5,0.088672,0.28592
vacuum,5,-0.281295,
brief,5,0.182572,-0.325944
painted,5,,0.497192
frustration,5,-0.073767,-0.147882
ancient,5,0.279626,-0.057882
patient,5,-0.224762,0.382039
cider,5,-0.191817,-0.190136
bothering,5,,0.377276
pleased,5,-0.37878,-0.145987
meaning,5,0.180642,0.311528
recorder,5,,0.389314
flash,5,0.232252,
sympathy,5,0.029848,-0.349037
astonished,5,0.252033,-0.090422
signal,5,,-0.121588
tuesday,5,-0.299066,-0.000614
gasping,5,0.21872,0.04574
agreeing,5,0.058331,-0.132483
bracelet,5,,-0.363314
rare,5,0.487672,
tax,5,-0.227311,-0.089979
circle,5,0.276058,-0.092227
supply,5,0.530905,0.542857
interviewer,5,0.163921,0.172244
omnipotent,5,0.112767,
avoid,5,-0.07468,
monster,5,,-0.362365
published,5,,0.003592
punish,5,,-0.172443
frightening,5,-0.480143,0.324515
seventh,5,-0.192613,0.035232
squeaky,5,-0.093474,-0.060059
pleasant,5,-0.454318,-0.192131
sixty,5,,-0.118111
cable,5,0.03158,0.049035
beg,5,-0.189795,-0.124729
pimp,5,,-0.10709
trading,5,-0.28116,
interrupted,5,0.352925,0.178702
likely,5,,-0.119307
bleeding,5,,0.013091
designer,5,0.098837,-0.059585
tour,5,-0.069601,
deer,5,-0.046811,-0.023933
casserole,5,0.118801,0.03741
foam,5,0.397355,0.142845
turtle,5,-0.129979,0.183612
aspirin,5,0.186287,0.411033
misery,5,0.372037,-0.165484
celebrity,5,0.102194,
maneuver,5,0.470613,
colored,5,,0.247751
average,5,,-0.262314
hilarious,5,-0.238394,
passionate,5,0.203419,-0.176185
doubts,4,0.177763,
toby,4,-0.099947,
semi,4,-0.188673,
environment,4,,-0.141746
gain,4,-0.315348,0.508085
bitter,4,0.278426,-0.099569
donate,4,0.190021,-0.239134
drama,4,,-0.124157
snuggles,4,-0.09084,0.4746
sissy,4,0.157405,-0.115303
yawning,4,-0.15177,
shaker,4,0.023245,0.252425
playpen,4,,0.456262
obsession,4,,0.292197
talent,4,-0.157808,0.068728
station,4,,0.024077
remains,4,,0.049176
puff,4,-0.159027,0.383118
article,4,,0.363101
honesty,4,-0.186793,-0.186872
dragon,4,-0.16799,0.495223
journey,4,0.112859,0.116579
mole,4,0.285172,
factor,4,0.273,0.333655
wander,4,0.061777,
compete,4,-0.164028,-0.231051
aged,4,0.436642,-0.133865
wizard,4,,-0.122124
twentieth,4,-0.005989,-0.08138
hitchhiker,4,-0.147118,
indicating,4,,-0.217996
clue,4,,0.127186
balance,4,-0.283342,-0.185002
tragic,4,-0.160306,-0.30504
create,4,0.023705,0.048223
manage,4,0.494068,
violent,4,,-0.082887
hardware,4,,0.060299
measure,4,0.105376,
freaky,4,0.001584,0.310334
dime,4,-0.170302,0.286407
electricity,4,-0.122347,
mud,4,-0.16726,
helium,4,-0.078381,0.254317
landlord,4,0.092993,-0.212731
treasure,4,-0.246575,-0.071573
national,4,0.593546,-0.082917
access,4,-0.03229,0.000868
community,4,0.401142,0.114697
modeling,4,,0.346654
foundation,4,0.095486,-0.103164
postpone,4,-0.076176,
bro,4,-0.228587,-0.058793
sport,4,-0.028378,0.432491
cruel,4,,0.137103
deliver,4,,-0.150187
countdown,4,,-0.058923
commando,4,-0.130622,-0.131566
perfume,4,,-0.093623
zip,4,0.06782,
pose,4,0.084776,
spoonful,4,0.539837,0.458394
razor,4,,-0.149933
episode,4,,-0.13869
magnet,4,,-0.228074
joint,4,,-0.092592
offering,4,-0.212152,0.036734
realistic,4,0.054991,0.062793
log,4,,-0.18071
nightstand,4,-0.094545,0.132287
rainbow,4,,0.060113
colleague,4,-0.04768,-0.130326
equipment,4,0.144608,-0.233688
herbal,4,0.143591,-0.086145
unhook,4,-0.143621,-0.007923
jazz,4,,-0.166753
tale,4,-0.131024,0.118798
chord,4,,0.227761
kangaroo,4,-0.152174,-0.052541
raspberry,4,-0.042624,-0.191116
shovel,4,-0.197483,
decorate,4,,0.224666
contestant,4,-0.102284,-0.148726
handy,4,-0.182828,0.058043
poke,4,,0.224618
intuitive,4,0.434291,0.31144
hammock,4,0.300329,-0.199489
contract,4,-0.014558,-0.059871
artist,4,0.237438,-0.139663
divide,4,0.067375,-0.275125
exercise,4,0.230616,
ketchup,4,0.573663,-0.095678
corn,4,-0.258661,-0.25015
honored,4,-0.156468,-0.157289
disaster,4,,-0.10054
shell,4,,-0.034555
connection,4,-0.118027,-0.034643
atlas,4,,0.139243
fever,4,-0.222133,0.467067
obsessed,4,,0.24771
treasures,4,0.150598,
ability,4,-0.054686,0.393129
cleansing,4,,-0.075377
concentric,4,0.188588,0.207922
proposal,4,-0.115744,0.452711
humidity,4,-0.203444,
karate,4,-0.120573,0.197662
goodie,4,-0.37737,0.054939
fox,4,,-0.091129
aloof,4,0.066657,0.151422
crystal,4,,-0.117257
bean,4,0.263552,0.226741
dining,4,,-0.192497
trap,4,-0.103204,-0.023575
pirate,4,,-0.159842
thingy,4,-0.023543,-0.097228
avenue,4,,-0.228704
odd,4,-0.06248,
spice,4,,-0.174502
worm,4,-0.226232,-0.180687
addict,4,0.225522,0.066553
guts,4,-0.179796,
unintelligible,4,0.20865,-0.022285
celery,4,0.297187,-0.195732
temple,4,,-0.164061
shelter,4,,-0.230083
telescope,4,,-0.149801
absolute,4,0.366657,
east,4,0.157666,-0.239716
jet,4,0.460901,
success,4,-0.087967,
rescue,4,-0.11259,
behave,4,0.092197,-0.042433
altered,4,,-0.117337
jesus,4,0.304369,0.086814
potential,4,-0.035016,0.197976
frightened,4,-0.225973,0.17631
silliness,4,0.165451,
haunted,4,,-0.18644
compromise,4,-0.113681,-0.169877
groan,4,,0.151462
laser,4,-0.034675,
rookie,4,-0.08849,0.060979
luckiest,4,-0.096446,-0.20621
bible,4,0.449472,0.197017
protective,4,-0.1015,0.061435
drug,4,,-0.231241
allow,4,,-0.376417
spite,4,0.173388,-0.111351
underdog,4,0.009121,0.487886
intimidating,4,0.206995,-0.011528
chalk,4,-0.194409,-0.182753
nerve,4,-0.180651,0.10312
jingle,4,,-0.167272
broom,4,0.116756,0.003519
regatta,4,,-0.143081
wee,4,,0.469558
bullet,4,0.282177,-0.310314
soothing,4,,0.312767
misunderstood,4,0.285377,-0.383229
freezing,4,-0.387935,
flat,4,-0.317025,0.45989
partly,4,0.210066,
juggling,4,,0.292934
peas,4,-0.12361,0.018348
locker,4,0.20553,
kook,4,-0.391296,
combination,4,0.091947,0.217136
lining,4,,-0.281616
vomiting,4,-0.16102,-0.120971
tradition,4,-0.247097,0.421064
aid,4,0.019547,0.052595
prep,4,-0.1335,-0.316558
licorice,4,,-0.168667
extended,4,,0.090023
corporate,4,-0.190856,
adopt,4,0.11627,
qualified,4,-0.102137,0.028023
limited,4,0.250344,
meddle,4,,0.03358
tic,4,-0.017671,0.223929
threatening,4,,0.021333
dairy,4,,-0.154487
independent,4,0.342062,0.450376
lee,4,0.28509,0.176579
brunch,4,-0.264939,
moron,4,-0.039481,-0.104005
discount,4,,-0.066825
ninth,4,-0.040277,-0.021043
spoken,4,,-0.226158
reasonable,4,-0.155039,-0.053325
doorknob,4,,0.335325
liver,4,0.064499,0.093574
meaningless,4,-0.103161,-0.112568
chump,4,0.010902,
nineteen,4,,-0.233927
cuddling,4,-0.136339,-0.028312
grandchildren,4,-0.367924,0.31986
grease,4,-0.120195,0.38611
fed,4,,-0.0585
pastry,4,,-0.203305
pesto,4,-0.025752,-0.095272
worn,4,-0.255035,
false,4,-0.146609,-0.252532
unhappy,4,0.413143,0.114118
gut,4,-0.099873,
scrabble,4,,-0.224862
ribbon,4,,0.169009
member,4,,0.111577
knit,4,0.07288,-0.00944
landed,4,0.192816,
ham,4,-0.230058,-0.251387
seduce,4,0.056976,-0.083988
culture,4,-0.252834,-0.268303
wrestle,4,-0.087093,-0.172067
saucy,4,-0.251851,-0.118871
clapping,4,0.164966,
kindergarten,4,,-0.190045
albino,4,0.269767,0.342863
distracted,4,0.259574,-0.25562
supervisor,4,0.103967,
stove,4,-0.278159,
telethon,4,-0.107149,
length,4,,0.059765
tart,4,0.151949,-0.137578
traffic,4,,-0.201396
bloody,4,,-0.095433
concern,4,,-0.08613
weekly,4,-0.088009,-0.072492
teasing,4,0.171911,-0.047456
dried,4,-0.024135,0.244425
counselor,4,-0.214779,-0.388776
inspector,4,-0.018862,-0.080983
mop,4,0.192424,
grape,4,-0.264021,0.355698
newsletter,4,,-0.143309
slippers,4,-0.188111,-0.441649
keynote,4,,-0.357214
personality,4,-0.012098,0.381982
stoned,4,-0.24463,0.424138
neighborhood,4,0.214814,
drawers,4,0.214675,0.026416
mellow,4,-0.064965,-0.35052
announcement,4,,0.447274
antique,4,,-0.00906
ditch,4,0.064528,
binder,4,-0.012906,0.133722
meatball,4,0.101471,0.083168
tailor,4,0.185433,-0.428648
fuzzy,4,0.017275,-0.031973
jelly,4,0.142405,0.579264
threesome,4,-0.129028,0.09491
sue,4,,-0.103994
buried,4,-0.115826,0.420097
embarrassment,4,-0.137159,0.285866
ski,4,-0.036632,
lifted,4,0.127346,-0.031405
transplant,4,-0.411885,-0.005549
curse,4,0.500443,-0.160281
pantyhose,4,-0.284751,
assumed,4,,0.14906
chased,4,-0.189504,0.154107
thoughtful,4,,-0.070266
superman,4,-0.4265,0.426838
uptight,4,-0.331682,-0.104397
crust,4,,-0.138038
grasp,4,-0.180616,
standard,4,,0.116896
impact,4,0.469938,-0.111316
sleepy,4,-0.078992,-0.164053
fluid,4,0.033693,-0.069377
pledge,4,0.292315,-0.168815
elderly,4,0.019745,0.208824
government,4,-0.172269,
ordinary,4,0.240095,
bones,4,-0.171532,
happier,4,-0.044061,-0.285001
biology,4,,-0.050087
alarm,4,0.204315,-0.04669
bouquet,4,,-0.180197
pole,4,0.179984,
rose,4,,-0.08736
chess,4,,-0.115995
napping,4,-0.039778,-0.103224
victoria,4,0.007365,
forest,4,,0.393749
breakup,4,-0.215493,0.297967
fiancee,4,-0.173111,0.104935
chimney,4,-0.347962,-0.037286
glove,4,-0.414541,-0.014146
shrimp,4,,-0.114429
offensive,4,,-0.296518
popcorn,4,,0.103601
series,4,,-0.09052
explode,4,-0.001123,0.311759
drill,4,,0.159607
gooood,4,-0.086748,0.357501
fart,4,0.126688,-0.029473
political,4,-0.071364,0.456567
disposable,4,0.21102,-0.138761
detective,4,0.270175,-0.161161
bathing,4,,0.026825
keeper,4,-0.423356,
volunteer,4,0.070878,-0.134818
espresso,4,0.078501,
vicar,4,,-0.003447
spill,4,,-0.197268
belt,4,-0.120528,-0.05151
landing,4,0.268482,0.557865
devastated,4,-0.026856,-0.277507
individual,4,,-0.147777
received,4,,0.098765
necessary,4,-0.164787,-0.370992
colonial,4,,-0.053646
flaky,4,-0.150063,
heels,4,-0.118847,
legitimate,4,-0.151296,0.021957
musket,4,,-0.005194
binoculars,4,0.230422,-0.045092
lynch,4,,-0.260533
brutal,4,,0.250577
startling,4,0.073055,
tuna,4,0.080205,0.073626
joking,4,-0.089372,
translation,4,-0.064656,-0.038184
slight,4,0.00259,-0.405245
spooky,4,0.453114,0.125002
penguin,4,-0.023792,-0.091498
producer,4,0.298656,
weirdo,4,0.155146,-0.252426
organize,4,-0.11759,
buck,4,-0.003312,
forgiven,4,,-0.123121
homemade,4,,-0.30964
gibberish,4,-0.212484,
lazy,4,-0.089169,-0.261915
storage,4,,-0.130856
bid,4,-0.054239,-0.129523
claim,4,,-0.325437
baggage,4,,-0.052699
obsessive,4,,0.37617
financial,4,-0.330072,-0.317419
magician,4,0.011215,
cheeks,4,0.032692,0.152999
cape,4,-0.258514,-0.165922
complain,4,-0.176536,0.055234
skinny,4,0.03527,
slash,4,-0.371945,-0.340091
hombre,4,-0.294714,-0.334077
meaningful,4,-0.172093,0.298572
frosting,4,,-0.134569
freeze,4,0.018594,0.082368
sticky,4,-0.132865,-0.255922
tummy,4,0.120182,
estate,4,0.279868,-0.080086
angel,4,-0.079696,-0.0776
doodle,4,,0.083629
mystery,4,,-0.256828
thirsty,4,-0.08922,0.004028
genie,4,-0.060239,0.265066
goose,4,-0.137693,0.308938
madness,3,,-0.067372
weeping,3,0.206929,-0.088495
surprising,3,-0.207041,
linen,3,-0.172408,-0.229288
instructions,3,,0.408541
tweezers,3,0.216319,
childish,3,-0.215604,-0.28951
swelling,3,0.293264,-0.059805
violently,3,,0.125941
pains,3,-0.174933,-0.188153
main,3,0.028615,-0.295728
tiara,3,,-0.011062
sexuality,3,0.030723,0.008732
bile,3,-0.000457,-0.167522
bomb,3,-0.150184,-0.182063
darling,3,-0.131716,-0.450472
scrappy,3,0.180822,
lance,3,,-0.002267
translator,3,,-0.090026
destroying,3,,-0.318309
spank,3,,-0.084956
dummy,3,0.204033,-0.143562
basic,3,0.440289,0.138743
stalk,3,-0.327875,0.007406
commission,3,-0.161641,-0.059772
oatmeal,3,-0.082025,0.203895
digital,3,,-0.029003
exotic,3,-0.213523,
patience,3,0.08081,0.049392
needless,3,-0.172416,
singer,3,-0.136348,
aluminum,3,0.043464,-0.041912
spectacular,3,0.198113,0.149811
believing,3,0.2623,0.484121
donation,3,0.142265,-0.250857
confront,3,-0.107978,0.150893
incoherent,3,0.414786,-0.195305
mat,3,0.134568,0.424102
irresponsible,3,0.068893,-0.036837
abandonment,3,-0.07335,0.01006
bicycle,3,,-0.046195
prisoner,3,-0.104273,0.323491
attacking,3,-0.006626,-0.152819
heather,3,0.073126,0.445203
appointments,3,0.211566,
protect,3,0.179423,
exhibit,3,0.360272,
appreciated,3,-0.282,-0.180978
shook,3,,-0.24397
playground,3,0.038761,0.461947
territory,3,-0.087158,0.51249
recover,3,-0.229396,0.125619
ending,3,0.053505,
destiny,3,0.433976,0.297559
impatient,3,,-0.010626
packet,3,,0.270703
reader,3,,0.087443
heartbeat,3,0.061066,
bookstore,3,,-0.025505
fest,3,,0.365904
unavailable,3,-0.162974,
kidney,3,0.263386,
calming,3,,-0.189168
scum,3,0.1691,
threatened,3,-0.216478,-0.252225
rash,3,,-0.067694
purchase,3,-0.104081,
extinct,3,-0.092336,-0.297359
recent,3,,0.129585
error,3,0.053522,-0.354007
attendant,3,,0.376163
bitsy,3,0.459423,
sack,3,0.231559,
checkout,3,-0.032664,
casino,3,0.07029,
inch,3,0.281477,-0.124723
cardigan,3,-0.133163,0.111554
palm,3,-0.150966,-0.179294
cent,3,-0.32626,
yearbook,3,,-0.157138
pepperoni,3,,-0.235518
ballroom,3,0.094266,0.093056
arrest,3,,0.485234
role,3,-0.160159,0.14195
cursed,3,0.443136,-0.136228
mischievous,3,,-0.077265
moral,3,-0.117872,-0.051794
iceberg,3,,-0.085307
filthy,3,0.187363,-0.055294
punk,3,,0.054186
hee,3,-0.286421,
salute,3,0.024742,-0.015761
washing,3,,-0.056066
committed,3,0.054877,-0.210852
dumpster,3,0.248457,-0.244023
lapse,3,0.366338,
mummy,3,,-0.007441
eyebrow,3,0.025921,0.010264
booze,3,,0.143747
retract,3,0.107627,
dismiss,3,0.018613,-0.092989
instructor,3,0.055859,0.02363
bail,3,,-0.126507
needle,3,0.139199,-0.342643
billion,3,0.219366,-0.101063
busted,3,0.348198,-0.260468
details,3,,-0.059763
vulnerable,3,-0.075828,-0.220172
angle,3,,0.076364
steel,3,-0.027054,
setback,3,-0.143757,-0.253069
syllable,3,0.075716,0.496202
admirer,3,-0.019548,
dumps,3,0.244513,-0.14769
prince,3,-0.068137,-0.078755
japan,3,-0.261291,0.225831
giddy,3,-0.300706,-0.307945
resources,3,,0.130981
blushing,3,,-0.085872
convention,3,-0.127637,
spade,3,,-0.168813
naturally,3,0.054113,-0.181195
awareness,3,-0.087718,-0.008598
briefly,3,-0.148592,0.020575
mansion,3,-0.155416,-0.402198
disappointment,3,-0.140085,-0.048049
invest,3,0.31754,
entertain,3,-0.32121,-0.073922
feather,3,-0.016566,0.324282
haze,3,0.189676,
bacon,3,,-0.123912
tune,3,,-0.055839
fairy,3,,0.020421
stable,3,-0.091772,0.001013
raccoon,3,-0.155091,
tarantula,3,,0.014192
hump,3,0.439323,0.189617
truffle,3,,0.032852
stock,3,,0.076895
ordained,3,-0.20518,-0.244483
crash,3,,-0.012606
method,3,0.088349,0.299642
independence,3,0.356992,-0.235513
macadamia,3,,-0.215243
firing,3,-0.414929,0.199344
fungus,3,0.214431,
seed,3,-0.419099,-0.175114
ay,3,-0.111608,
bleu,3,0.357161,
kappa,3,-0.214818,
marketing,3,0.030259,0.089001
unstable,3,-0.051747,-0.074457
nursery,3,,-0.012133
notebook,3,0.00995,-0.338464
sweatshirt,3,-0.019601,-0.176168
smelling,3,0.103785,
irresistible,3,0.318107,
marked,3,,-0.061837
eighth,3,0.15235,0.302365
agitated,3,0.232329,0.174594
paradise,3,-0.139292,-0.280508
audio,3,,0.536532
mayhem,3,,0.146127
weigh,3,0.245767,
appear,3,0.081294,-0.090474
awards,3,0.168264,0.588594
humiliated,3,-0.029613,0.180828
facial,3,,0.236054
style,3,-0.032659,0.451282
shaken,3,-0.17676,-0.203541
diary,3,,-0.433248
wondrous,3,-0.104176,-0.190385
prime,3,,0.151714
broad,3,-0.046451,-0.190711
applaud,3,-0.1183,
milkshake,3,,0.616483
auction,3,0.181636,
primary,3,,0.149552
bitty,3,0.458849,-0.221753
helicopter,3,-0.251763,
expected,3,-0.167642,-0.228514
fossil,3,-0.426065,-0.116996
solve,3,-0.028786,
custody,3,-0.070939,
gracious,3,-0.317724,-0.132683
niece,3,,-0.186297
pace,3,0.337332,
sliver,3,-0.176509,
safety,3,-0.103764,-0.10482
flesh,3,,0.045447
healing,3,-0.385764,-0.057964
visiting,3,,-0.422846
windshield,3,-0.160105,-0.314556
wipe,3,,-0.072422
exasperated,3,,0.116115
parking,3,0.034813,-0.184773
porch,3,-0.274209,-0.133625
workout,3,-0.05476,
secure,3,-0.161876,-0.135289
equally,3,,-0.001171
admire,3,-0.3932,-0.126893
secluded,3,-0.319434,
grunting,3,,0.209598
marker,3,,-0.105237
arrangement,3,-0.089744,-0.100439
remain,3,0.136518,0.319815
beloved,3,0.109634,0.482871
sum,3,,-0.158773
questioning,3,,-0.004606
contents,3,,-0.153801
librarian,3,0.468407,0.00534
rum,3,,-0.248374
demand,3,,-0.087069
fund,3,0.254582,0.530943
announce,3,0.100363,
coupon,3,,-0.255219
transmission,3,0.105141,-0.20441
frat,3,-0.141466,-0.242199
dot,3,0.009179,0.104405
writer,3,0.235172,-0.145089
mass,3,0.253945,-0.084631
loaf,3,0.125537,-0.223215
millennium,3,0.194975,0.071381
fights,3,0.550958,0.220711
noon,3,,-0.210798
fascinating,3,0.122524,-0.000925
significant,3,-0.180473,0.109548
efficient,3,0.263597,-0.163466
erase,3,0.068643,
lobby,3,,0.183387
shark,3,0.231453,-0.169264
items,3,,0.015401
entice,3,0.080923,-0.01903
cracker,3,-0.183954,-0.248713
girly,3,,-0.059242
sucker,3,0.109439,
dirt,3,-0.077966,0.269641
goo,3,-0.391121,
fame,3,-0.188137,
integrity,3,-0.059797,0.160708
peck,3,-0.061983,0.071061
calamari,3,-0.096422,-0.104807
rib,3,-0.415781,-0.100903
toll,3,0.110074,
suede,3,-0.007371,-0.167805
options,3,,0.174809
torso,3,-0.319915,
craving,3,-0.042184,-0.104706
design,3,0.098032,0.435775
coloring,3,,-0.250661
geography,3,,0.120638
boxers,3,-0.012917,-0.284919
peek,3,0.000585,
suds,3,-0.007521,
nickel,3,-0.341797,0.120834
annoy,3,-0.099817,0.486541
woods,3,-0.107881,-0.033483
cruise,3,0.236736,-0.059796
unattended,3,0.073091,
heck,3,,0.04271
dental,3,,0.011353
exposure,3,-0.308661,0.322201
hamster,3,0.034165,
handbag,3,-0.001186,-0.239947
rocket,3,-0.074223,0.006106
ache,3,0.454024,0.177427
ideal,3,0.17852,0.210141
outgoing,3,,0.123734
civil,3,,0.582782
horseback,3,0.088862,
pyramid,3,0.066948,0.483791
topic,3,-0.214487,0.381437
rematch,3,-0.0809,-0.134934
suspicious,3,-0.01481,-0.124983
leaned,3,,-0.100785
pit,3,0.026692,
litigious,3,-0.199944,-0.074803
mashed,3,-0.038281,-0.195413
blackout,3,0.552263,-0.095831
alphabet,3,,-0.263339
reference,3,,0.043121
joined,3,-0.265685,-0.062294
rodeo,3,-0.090538,0.015465
lone,3,-0.13171,
tonsils,3,-0.012718,
rod,3,-0.140877,-0.185566
ocean,3,-0.252705,-0.058482
pastrami,3,-0.026137,
pillowcase,3,0.165293,-0.232517
elegant,3,0.114677,0.05602
idiots,3,-0.19561,0.41168
catalogue,3,,0.428592
snacks,3,,-0.1188
lollipop,3,,0.122439
pitcher,3,0.133295,-0.312976
faded,3,0.003134,
marinara,3,,0.376396
reporter,3,0.417006,
bless,3,-0.051284,-0.204266
buzz,3,,-0.111972
widow,3,0.013708,-0.282815
argue,3,,-0.071788
motorcycle,3,0.38153,
wrestling,3,-0.160575,-0.117556
caller,3,0.138233,
lid,3,0.288758,-0.002688
flavor,3,0.025572,0.156174
mayor,3,-0.225094,
guilt,3,0.268225,-0.158469
forbid,3,,0.252599
homework,3,0.299037,
gap,3,-0.187767,
mascara,3,0.191244,
established,3,0.115804,-0.144425
diamond,3,0.052866,-0.22993
risk,3,,0.157736
oils,3,0.063328,-0.023679
anxiety,3,0.101893,0.031899
depression,3,-0.111561,-0.16532
stockings,3,-0.269257,
dove,3,,-0.099277
restraining,3,-0.036597,-0.180469
braces,3,,0.04347
leftover,3,0.017353,
sneaker,3,,-0.306817
bossy,3,-0.242624,-0.197665
shrill,3,0.338668,-0.186391
shrew,3,0.553063,-0.294857
gel,3,-0.235895,-0.087057
backfire,3,,0.11214
surprises,3,-0.122211,
mute,3,-0.056422,
claw,3,,-0.413723
frog,3,-0.052422,-0.047287
masculine,3,-0.21263,
saliva,3,-0.024825,
beam,3,0.281827,0.457705
definition,3,,-0.160302
mid,3,-0.173824,0.132683
fulfilling,3,0.416245,0.401004
logic,3,-0.10657,-0.056311
expired,3,-0.144645,-0.205606
bummer,3,0.002666,0.351035
backhand,3,-0.017307,
path,3,-0.145316,0.576635
screening,3,0.222973,
visa,3,-0.071566,0.527558
necessarily,3,-0.21505,-0.375285
net,3,-0.004985,0.088538
relaxed,3,,-0.047697
spy,3,,-0.0213
grandfather,3,-0.23491,0.331755
manner,3,-0.218762,-0.263999
coach,3,-0.020943,0.197301
solution,3,0.260377,-0.18907
knapsack,3,0.465929,-0.11593
aurora,3,,0.2049
dawn,3,,-0.077879
scalp,3,-0.212397,
technical,3,0.117183,
current,3,,-0.291459
goods,3,-0.353314,0.219362
express,3,-0.04507,
facts,3,0.188665,0.313918
journal,3,0.252476,-0.128727
butler,3,-0.116616,-0.158751
puppet,3,-0.011221,
champ,3,0.036716,
pretzel,3,-0.340204,0.173345
tournament,3,0.119581,
conscious,3,-0.210687,-0.137879
fabric,3,-0.229072,-0.173694
fooled,3,0.023795,0.282447
amusing,3,-0.056452,-0.182913
narrow,3,-0.089439,
spaceship,3,0.068724,
outlet,3,-0.137329,-0.172335
pretentious,3,,0.145409
skirts,3,0.380342,
alike,3,0.103888,-0.11163
cone,3,-0.162781,0.439053
headdress,3,,0.352944
survive,3,0.055809,
church,3,,0.0258
warning,3,,-0.104087
justice,3,0.030402,0.02155
policeman,3,-0.02382,-0.003513
emphasize,3,-0.077251,
seize,3,0.186008,
sediment,3,-0.15454,
congratulate,3,0.031774,0.197693
pro,3,0.009077,-0.001437
syphilis,3,-0.231239,-0.091959
approach,3,,-0.190488
com,3,-0.017643,
inn,3,,-0.009001
inhospitable,3,-0.083492,-0.179045
panicky,3,,-0.267371
desperation,3,,-0.177374
zipper,3,0.179095,
trained,3,0.163411,-0.139582
cloth,3,-0.042099,0.114769
fabulous,3,-0.145646,-0.221547
blackjack,3,,-0.186486
wound,3,-0.179171,0.007206
gallon,3,0.480927,0.054936
beaming,3,0.401491,-0.033597
powerful,3,-0.03291,
brilliant,3,-0.345364,-0.065508
puddle,3,0.019023,
rope,3,-0.101592,
racist,3,-0.399634,0.038086
irrational,3,0.315945,0.403353
choosing,3,0.089721,-0.093363
cassette,3,-0.076163,0.022102
nighttime,3,,-0.137313
macho,3,0.289511,
whatsoever,3,0.328581,
tuxedo,3,,-0.250704
vendor,3,-0.130493,
titanic,3,0.247316,0.432318
draft,3,0.09015,
volcano,3,0.006524,0.007403
soundtrack,3,-0.163575,
sushi,3,,0.027907
hating,3,-0.136723,-0.004921
activity,3,0.200274,
bookcase,3,-0.140432,-0.181266
duty,3,0.239322,
soy,3,-0.135756,0.086869
delight,3,-0.189927,-0.148889
vagina,3,-0.068941,-0.139082
scale,3,-0.107936,
unlikely,3,-0.075037,
glamorous,3,0.273401,-0.17387
ingredient,3,,-0.255384
bolt,3,-0.368669,
supported,3,-0.122488,0.081263
mozzarella,3,-0.119054,-0.126449
parachute,3,-0.013841,-0.341556
scotch,3,-0.080658,
martini,3,0.405691,-0.041709
straighten,3,-0.330161,-0.056872
horn,3,-0.173393,
phenomenon,3,-0.063391,
progress,3,-0.533864,-0.097933
accounts,3,,-0.169011
mailbox,3,0.03701,-0.278824
scariest,3,,0.013223
eligible,3,,-0.101008
voluntarily,3,0.070227,-0.280624
dough,3,-0.062171,-0.08936
cherry,3,-0.19634,0.023669
omelet,3,0.047046,-0.253195
informed,3,,0.018162
goatee,3,-0.160224,0.269377
rage,3,,-0.169635
wasted,3,0.005899,-0.256319
psychiatrist,3,0.021238,0.337211
believable,3,0.404865,-0.140858
statistical,3,-0.292426,-0.118641
overweight,3,-0.104519,0.025599
girth,3,-0.197491,-0.243401
complex,3,,-0.189908
lily,3,-0.352454,-0.222388
nuclear,3,-0.129032,-0.137528
upbeat,3,0.036807,-0.008936
sabbatical,3,,0.628559
paranoid,3,,0.241018
garden,3,,0.183655
crooked,3,-0.00625,-0.136847
snooty,3,0.297955,
psychology,3,0.445793,0.103698
paperwork,3,-0.29191,
onstage,3,0.361227,
regional,3,,0.114725
whisper,3,0.112762,-0.11881
graduate,3,-0.276758,0.439375
topless,3,-0.045269,
obsolete,3,-0.569233,
killer,3,,-0.019081
enthusiasm,3,0.071915,
operation,3,0.042521,0.024046
judgment,3,0.08197,-0.147685
meadow,3,-0.172238,0.54455
develop,3,-0.145241,
mar,3,-0.513816,
mama,3,-0.45186,0.177233
copier,3,0.267628,
convincing,3,-0.049448,-0.135072
evolution,3,0.16781,
tasting,3,-0.092245,0.160564
goals,3,-0.290853,0.320914
questionable,3,0.041383,0.327439
burlesque,3,-0.198121,0.356301
profile,3,,-0.099334
victor,3,0.096513,0.013387
stress,3,-0.242843,0.150886
shin,3,-0.45265,
sporting,3,-0.255435,-0.06616
messy,3,-0.144269,0.491299
wholesome,3,-0.317891,-0.056807
ford,3,0.056227,0.00744
irony,3,,0.09888
bridal,3,0.088043,0.110562
smallest,3,0.031902,
junk,3,-0.374078,-0.287503
stern,3,,0.31838
arcade,3,,0.176956
chop,3,,0.341887
profession,3,-0.392213,
scenario,3,-0.081477,-0.384952
carcass,3,-0.162451,0.292005
adventure,3,0.100585,
exposed,3,,0.444705
victory,3,-0.022707,0.02132
reject,3,-0.02389,-0.009131
dim,3,-0.017944,
patio,3,0.118632,-0.18473
terminal,3,-0.154361,
jaws,3,,0.016847
snore,3,,0.035031
melon,3,0.01589,-0.431178
allergy,3,0.293367,-0.077676
unsure,3,0.189369,-0.13377
betrayal,3,0.207432,-0.257288
hopeless,3,0.026252,-0.249407
stew,3,-0.013724,-0.166917
smoker,3,0.114232,-0.144976
stunning,3,0.038596,0.113925
ladle,3,0.061549,-0.215824
unfortunate,3,-0.06584,-0.011535
smack,3,,-0.058453
soaking,2,0.176966,
loosening,2,0.05691,
consolation,2,-0.094428,-0.149748
whilst,2,-0.386187,0.329317
raspberries,2,,0.092189
reflection,2,0.077605,-0.094786
tasty,2,0.098993,0.064682
chosen,2,-0.155225,0.182814
ammonia,2,0.433926,0.587051
homeless,2,-0.036492,-0.31415
floral,2,-0.083175,0.027778
backyard,2,-0.052891,-0.404478
canoe,2,-0.422277,-0.333006
scratchy,2,0.467025,-0.247748
merge,2,0.357856,-0.240888
fond,2,-0.266049,-0.135517
aquarium,2,,0.20999
projectile,2,-0.170476,0.491708
property,2,-0.522294,0.283338
respects,2,-0.116954,0.333618
photograph,2,,0.016269
asteroids,2,0.479503,0.574344
strict,2,0.303878,-0.203843
merriment,2,0.212318,-0.091624
sacrifice,2,,-0.074974
survivor,2,0.438111,
puss,2,0.080849,0.063615
craps,2,0.052303,
crushing,2,,-0.119588
rusty,2,-0.007788,
spa,2,-0.163555,0.512457
seatbelt,2,-0.330352,-0.305871
dubious,2,0.342583,
fertile,2,-0.208893,-0.067651
lapsed,2,-0.036206,
container,2,,-0.013992
kiddo,2,,-0.258328
flu,2,-0.413099,0.019866
harsh,2,,-0.059231
vote,2,-0.09053,
brighter,2,-0.127219,0.446241
included,2,0.37593,0.62588
authorization,2,0.009176,
relish,2,-0.014094,-0.019812
tingle,2,-0.061963,
nonsense,2,-0.237751,-0.181513
heroin,2,-0.208168,-0.050978
goal,2,-0.163066,0.159157
difficulty,2,-0.097581,0.327339
spontaneous,2,0.336828,-0.147835
cocky,2,,-0.214738
punched,2,0.014942,0.286884
dreading,2,0.215017,-0.08688
curtains,2,-0.169705,-0.243881
leaf,2,-0.314102,-0.335319
witness,2,-0.047843,
equity,2,0.287328,-0.083478
iffy,2,-0.193324,
composure,2,-0.225994,0.402402
greed,2,,0.284356
dodge,2,,-0.102624
ambush,2,,-0.108019
punishment,2,,-0.265429
abysmal,2,,0.395518
sidekick,2,,-0.031345
consoled,2,,0.1112
abort,2,-0.095916,0.428293
rise,2,-0.231014,
neurologist,2,0.487338,
minimal,2,-0.152367,0.364445
overview,2,,-0.222429
status,2,,-0.015612
wheat,2,0.121327,-0.101669
diner,2,,-0.001169
terrace,2,-0.190846,0.115053
magna,2,-0.043015,
romance,2,-0.150389,0.154949
girlish,2,,-0.078832
hopeful,2,0.050778,-0.293745
memorable,2,-0.172616,0.185739
bloated,2,0.221883,-0.203498
confidence,2,-0.246442,0.134303
overdue,2,0.346013,-0.249321
confession,2,,0.109912
verbal,2,,-0.001342
vintage,2,,0.356499
wing,2,-0.093366,-0.084531
sphinx,2,,-0.168099
clipboard,2,-0.552006,-0.187391
execute,2,-0.224287,-0.290099
whiff,2,-0.050299,
tube,2,-0.22889,
production,2,-0.062116,
protecting,2,-0.014806,0.299829
pretended,2,0.294164,0.11841
ebony,2,0.108621,-0.308771
confusion,2,0.217888,0.545993
sticker,2,-0.384139,-0.08557
inseparable,2,0.312317,0.11112
swell,2,,-0.230945
dignity,2,-0.174198,-0.231873
pimple,2,-0.138061,
sprinkle,2,,-0.107169
rue,2,-0.083765,
operate,2,0.06586,
swamped,2,-0.175806,-0.199665
hunger,2,-0.240374,-0.128012
comforting,2,0.023175,0.060911
combine,2,,0.040451
urine,2,-0.250437,
fascinated,2,0.025612,
balm,2,-0.093023,-0.266953
citizen,2,,0.008096
twist,2,-0.166171,
surreal,2,-0.100707,
wolf,2,0.075024,-0.073382
jeopardize,2,-0.026799,-0.070966
exclamation,2,-0.144354,
united,2,0.193559,0.400959
rattle,2,-0.158354,
ivory,2,,-0.072703
selection,2,,-0.171911
simultaneous,2,0.149381,
millionth,2,0.075539,
explosion,2,-0.033451,-0.078
roomy,2,-0.257986,-0.253056
movement,2,0.03009,
shipping,2,,-0.3626
opposed,2,-0.095533,0.038115
twelfth,2,,-0.161545
predator,2,-0.206211,0.209075
sway,2,-0.192642,
sanctity,2,-0.290047,0.170431
highlight,2,-0.082836,-0.185218
bumpy,2,,0.063812
eagle,2,0.441974,
apron,2,-0.03881,-0.101787
supreme,2,-0.28658,
castle,2,0.074444,0.163006
teapot,2,0.174197,-0.421153
galaxy,2,0.304619,0.548254
festival,2,-0.18046,0.473438
ecstatic,2,-0.307214,
folded,2,-0.214753,0.324931
farmer,2,,-0.072795
experiment,2,-0.151902,0.307567
aboard,2,,0.364298
birdie,2,,-0.071712
trembling,2,0.151561,0.207903
extent,2,-0.017861,0.019213
holocaust,2,,-0.176638
linguistics,2,,-0.050625
expert,2,-0.218572,
soldier,2,0.247584,-0.100556
crew,2,0.008996,
canned,2,-0.033724,
twain,2,0.119418,-0.100366
monologue,2,,-0.237416
technicality,2,0.221911,0.041798
overcoat,2,-0.37566,-0.075604
bore,2,-0.243149,
occasionally,2,-0.143117,-0.424036
calendar,2,0.01855,-0.082025
pony,2,,-0.13053
eel,2,,-0.312314
comb,2,0.102178,0.038687
swearing,2,,-0.308
regard,2,0.080413,0.076444
unacceptable,2,-0.297344,0.333989
gag,2,,-0.161363
spleen,2,-0.054037,0.111939
disappoint,2,-0.089475,-0.083481
gown,2,,0.049975
cafeteria,2,,0.479704
custom,2,-0.065061,-0.011728
dissertation,2,,-0.018556
sipping,2,0.327519,
shallow,2,0.017617,
buttock,2,-0.229765,-0.173745
stirring,2,-0.462636,
campus,2,,0.217549
abashed,2,-0.39865,-0.16218
portion,2,0.105061,0.311942
secretary,2,,-0.128251
jammed,2,,-0.113701
differ,2,-0.148787,-0.047128
perplexed,2,0.000364,-0.003185
hesitation,2,-0.142,
rug,2,-0.319056,-0.237378
discards,2,0.060547,-0.004123
spectacles,2,-0.460471,
vogue,2,-0.297193,-0.113691
kingdom,2,-0.230407,0.044607
anxious,2,,-0.012158
humiliate,2,-0.082505,-0.104922
salsa,2,,-0.029012
shivering,2,-0.079108,-0.072445
author,2,0.022255,-0.027829
poison,2,,-0.058294
waffle,2,,0.396502
culinary,2,,-0.039804
defeat,2,0.212094,0.446345
goof,2,0.448655,
puke,2,-0.258711,-0.171775
approved,2,-0.053401,-0.063207
programming,2,0.123595,-0.209174
deadline,2,-0.130388,-0.102494
ill,2,-0.142955,0.478308
preview,2,,-0.080407
temp,2,-0.287649,
aversion,2,0.107193,-0.108283
slick,2,0.002857,
cellular,2,,0.335581
articles,2,,0.436993
shine,2,-0.32283,-0.270832
cellar,2,0.032962,-0.114506
yarn,2,0.02007,0.351425
torture,2,,0.180684
sore,2,-0.199512,0.029145
loyal,2,0.038633,-0.215456
mission,2,-0.143462,
accomplished,2,-0.170888,0.252653
ted,2,,0.063005
ell,2,0.097523,
promotion,2,0.310166,0.385876
bulge,2,-0.088227,-0.188476
trump,2,0.260205,
tenth,2,-0.188883,0.09397
sitter,2,,0.025124
clothing,2,,0.422103
piggy,2,-0.076918,0.527333
gather,2,-0.104789,
legend,2,-0.033414,0.150527
extinguisher,2,,-0.248528
poppy,2,,-0.025943
slack,2,-0.033359,0.290856
embolism,2,0.050203,-0.230805
tangled,2,-0.226859,0.181209
cilantro,2,0.249341,-0.164152
instruction,2,-0.332544,0.133105
sob,2,-0.140964,-0.150566
plug,2,,0.339804
tat,2,0.144226,
tragedy,2,-0.258719,-0.011197
righteous,2,-0.12911,0.234919
viva,2,-0.262823,-0.432987
consumer,2,-0.086999,
overpriced,2,-0.24833,-0.033536
sleeper,2,0.057653,-0.341205
rob,2,,0.165837
crossing,2,,0.121613
roast,2,-0.15485,
pine,2,0.018393,-0.216977
misleading,2,-0.289642,-0.172847
sour,2,0.3529,-0.054744
alcoholic,2,-0.023699,-0.008161
impaired,2,0.345193,0.068679
orchard,2,-0.020295,-0.284822
barks,2,,-0.023772
productive,2,0.004355,-0.078353
navy,2,0.172467,-0.40635
id,2,0.031775,
controlling,2,-0.095656,
eighteen,2,0.282706,-0.209663
military,2,-0.108476,-0.057086
orthodontist,2,,0.114034
hoop,2,0.561053,0.618622
arch,2,,0.385844
spat,2,0.048032,
useless,2,-0.31252,0.431307
insensitive,2,0.124384,-0.128177
revenge,2,0.082112,0.450319
miserably,2,0.026213,-0.260606
strained,2,,0.193995
strain,2,-0.321693,-0.187242
inner,2,0.174253,-0.080538
corny,2,-0.014699,
yearly,2,-0.024346,-0.22058
sloppy,2,-0.049274,
immature,2,0.239514,-0.148902
railing,2,0.247103,-0.006714
complement,2,,-0.202181
canyon,2,-0.120271,0.05769
wok,2,,-0.074482
flan,2,-0.435116,0.503306
gaze,2,0.187742,
assured,2,-0.108111,0.125374
kitten,2,,-0.084003
nestle,2,-0.147952,0.059236
smiled,2,-0.136519,0.119968
nutmeg,2,0.113488,-0.230675
marvel,2,0.373294,-0.133957
marshmallow,2,,-0.08005
velvet,2,0.111879,0.147954
beefsteak,2,,-0.088722
stapler,2,-0.059106,
overwhelmed,2,-0.053348,-0.039183
unlike,2,0.079159,
shed,2,-0.199595,
tearful,2,-0.304772,-0.087874
inspiration,2,0.323236,0.037169
cramp,2,-0.258712,-0.200248
initial,2,,-0.094633
fade,2,0.063092,
bench,2,,-0.146169
savings,2,0.017984,-0.043314
sleigh,2,,-0.321642
mahogany,2,-0.312376,0.004201
engine,2,-0.074943,
seductive,2,-0.155728,
homesick,2,0.474051,
humor,2,0.17946,-0.130967
brake,2,-0.101315,-0.027126
grammar,2,,0.21135
chart,2,-0.144323,-0.180437
removal,2,-0.148099,0.34586
aptitude,2,-0.044793,-0.235549
coordinator,2,0.184574,0.168461
intelligence,2,0.239538,0.115053
qualities,2,0.161474,-0.012727
bizarre,2,,0.263213
additional,2,,-0.063153
metaphor,2,,0.456309
unconscious,2,0.425002,
mushroom,2,0.309828,0.09418
produced,2,-0.131271,0.001741
ceramic,2,-0.300822,-0.091733
olive,2,-0.155043,0.141698
boa,2,,-0.097843
task,2,,0.417455
grass,2,-0.345854,-0.073032
curl,2,0.648306,
untrue,2,-0.217831,-0.033836
payment,2,0.098836,0.43908
cashier,2,,-0.140586
statute,2,,-0.142542
initiated,2,0.00846,-0.304066
analysis,2,0.020712,-0.246812
iris,2,,-0.090878
foxhole,2,-0.049142,0.205913
skip,2,,-0.11497
arghh,2,0.060035,-0.12589
reassure,2,0.035747,0.33935
juggle,2,0.131435,0.198175
fulfilled,2,0.162977,0.390324
creature,2,-0.036859,
furious,2,,-0.001963
appetite,2,-0.099531,
taco,2,0.225749,0.02016
heating,2,,-0.492558
appetizer,2,,-0.187094
ante,2,0.002016,
peacock,2,,-0.127944
mri,2,-0.162785,
strongly,2,-0.141407,-0.137622
fundamentally,2,0.192341,0.565034
biblical,2,-0.347631,0.03759
icky,2,0.309902,-0.046307
thirteen,2,-0.15379,
goat,2,-0.290761,0.416102
erection,2,0.03857,-0.407269
embassy,2,-0.052354,0.198351
reckless,2,-0.189078,0.349325
recommend,2,-0.176323,-0.012681
flick,2,0.276217,0.27645
tacky,2,0.002341,-0.063598
dealing,2,-0.080234,0.023596
boston,2,,-0.216785
newfound,2,-0.127752,
mousse,2,0.217718,0.072841
delta,2,,0.254978
documentary,2,,-0.305006
pate,2,0.170397,-0.109826
peel,2,-0.024067,-0.129014
salty,2,0.114436,
virginity,2,0.144685,
scramble,2,0.099479,-0.028334
marijuana,2,,-0.276809
mercy,2,,-0.211481
judged,2,-0.133041,-0.183015
policy,2,0.144346,0.055575
fluffy,2,,0.383646
upper,2,-0.05454,0.086404
snowman,2,,0.361303
twister,2,-0.036465,0.246652
mitt,2,0.430212,-0.413005
slumber,2,0.209045,-0.045768
ottoman,2,0.04343,-0.0515
warned,2,,-0.091415
mugger,2,,-0.324815
sceptical,2,0.072839,0.123309
enormous,2,-0.091123,
dozen,2,,0.023882
reputation,2,-0.069541,0.06555
various,2,-0.126335,0.363163
compulsive,2,-0.172032,-0.047607
icing,2,,-0.044784
mucus,2,0.223696,-0.150528
victim,2,0.372739,0.223559
burnt,2,0.037074,-0.202655
litigate,2,0.250114,0.16504
feast,2,-0.400915,0.215565
java,2,-0.000814,0.247275
lawsuit,2,,-0.21242
habit,2,,-0.038661
insulting,2,0.004288,-0.053782
underprivileged,2,-0.06182,-0.135189
blackberry,2,,-0.072872
anticipation,2,-0.12069,-0.098393
permanent,2,0.329057,0.045385
distraught,2,0.300494,0.461525
tire,2,-0.238056,
catholic,2,,-0.069064
thief,2,,-0.01125
bin,2,-0.103933,
wig,2,-0.196161,-0.08233
colonel,2,0.086532,0.023274
snooze,2,0.169745,
awe,2,,0.020239
anonymous,2,-0.233434,
fudge,2,,0.336508
filet,2,-0.253033,-0.363451
organic,2,,-0.119772
dues,2,-0.158364,
claws,2,,-0.23097
donor,2,-0.022957,0.336757
rehearse,2,-0.01917,
pageant,2,0.073112,
stone,2,-0.240652,
previous,2,-0.184183,0.160641
frustrating,2,-0.364879,-0.000969
specially,2,-0.1423,-0.088792
yesss,2,0.231585,
fighter,2,-0.166957,
criticism,2,-0.13219,-0.046579
opponent,2,,-0.045801
smashed,2,-0.140044,-0.458046
weave,2,0.013308,0.240548
imagining,2,0.1074,-0.03568
plain,2,-0.051145,-0.108553
escaped,2,,0.259445
cafe,2,,0.07512
hasty,2,,0.07802
grill,2,0.079158,0.130217
sexist,2,,0.398675
instant,2,0.047531,0.402528
appalled,2,,-0.0953
hunter,2,-0.251872,-0.053368
impress,2,0.011788,
laminated,2,-0.086744,
atomic,2,0.275316,0.16269
risky,2,-0.375812,0.196694
classics,2,,-0.342744
polo,2,,0.413324
investment,2,-0.141288,
gonorrhea,2,-0.260455,0.072976
sideways,2,0.256404,-0.219954
mistress,2,-0.015213,-0.173838
groin,2,0.054018,0.232146
wrecked,2,0.065199,-0.188783
discover,2,-0.247205,
chilling,2,,0.308407
halftime,2,0.374079,
tackled,2,,-0.29369
connect,2,,0.020392
grandpa,2,,0.077917
greasy,2,-0.389719,
fixable,2,0.130685,0.106078
fail,2,-0.214796,0.379108
noisy,2,,-0.313879
dreamy,2,,-0.147839
pushy,2,0.038832,0.287103
dense,2,-0.07713,
beating,2,,-0.109697
poems,2,,0.400287
freshen,2,0.455231,0.297551
monitor,2,,-0.153839
bent,2,-0.098511,
sewer,2,-0.063688,
impatiently,2,,-0.04722
impulsive,2,-0.104133,0.019775
overslept,2,0.150351,
provide,2,-0.392147,0.310993
litter,2,-0.156206,0.272124
occupied,2,-0.080212,-0.049985
aura,2,,0.003431
unpaid,2,-0.10328,
hyper,2,-0.379386,
flinch,2,-0.269785,-0.002954
tad,2,-0.331564,0.402876
capsule,2,,-0.176211
leafy,2,0.09538,
mortified,2,0.323786,0.024933
pterodactyl,2,-0.154031,-0.022456
bash,2,,-0.016679
sheep,2,-0.242158,-0.128466
poorly,2,-0.199046,-0.065584
crabby,2,,-0.085698
palace,2,-0.351839,-0.133811
expense,2,0.234849,
angered,2,,0.182365
daytime,2,,-0.241159
felicity,2,0.280014,0.282289
offence,2,,0.022245
unsuccessful,2,-0.2035,0.479219
pilot,2,-0.23902,
crispy,2,0.239291,
implanted,2,,0.017309
knuckle,2,,-0.070347
harry,2,0.013156,
hunk,2,-0.066185,
vulnerability,2,0.042114,-0.103937
ballet,2,,-0.231966
defending,2,-0.181197,-0.080971
endearing,2,-0.128334,0.101891
smoldering,2,-0.166183,-0.122006
symbolism,2,-0.04545,-0.140131
preparation,2,-0.090608,0.177067
society,2,-0.19595,-0.174458
childless,2,-0.303478,
damned,2,-0.218146,-0.145559
mores,2,,-0.110153
unimpressed,2,-0.064563,
sponsor,2,-0.037243,0.072172
exclusive,2,-0.094127,0.46018
stabbed,2,-0.134312,0.060908
sane,2,-0.225393,-0.282258
botanist,2,,0.247758
raisin,2,0.397903,0.064805
dwarf,2,-0.020884,
wheels,2,,-0.128052
respecting,2,0.260797,0.346547
prototype,2,0.290964,0.160475
skate,2,-0.263413,
direct,2,-0.064877,0.043003
annual,2,-0.097466,0.035837
trapping,2,,-0.313375
forefinger,2,-0.313009,-0.207701
embrace,2,0.29409,0.015178
modern,2,0.104197,0.102801
loathing,2,0.087775,-0.172404
pancake,2,,0.28494
arghhhh,2,0.110459,0.051197
intimidated,2,-0.131511,-0.315219
embryo,2,,0.184319
confess,2,,0.006471
seek,2,,-0.18534
flood,2,,-0.235821
bedtime,2,,-0.11221
swiftly,2,0.410465,0.113187
scented,2,-0.195838,-0.231578
dialect,2,,-0.233633
combat,2,0.111776,0.147553
height,2,-0.151621,
excess,2,0.128058,0.494928
babysitter,2,,-0.162983
corridor,2,-0.231105,
grin,2,-0.119799,0.390726
charcoal,2,0.089741,
magnetism,2,0.217354,
burly,2,-0.198134,
succeed,2,-0.102479,-0.09571
pope,2,,-0.143105
sidestep,2,,-0.105457
instinct,2,0.150639,0.209529
jinx,2,0.056199,-0.241255
shutter,2,0.176502,-0.096698
northern,2,,-0.005097
manual,2,,0.169928
atmosphere,2,,0.054487
nonchalant,2,-0.132057,
politics,2,-0.177316,4.8e-05
clap,2,-0.114258,
chorus,2,,-0.069795
wad,2,-0.121651,
impartial,2,0.048276,
buzzing,2,,-0.072817
regulars,2,,-0.012052
sesame,2,0.048982,-0.092197
fringe,2,-0.235887,
depend,2,0.270191,
eyelash,2,-0.286867,0.016519
lesser,2,0.046014,-0.254106
bound,2,,0.072164
inspired,2,0.064679,0.321685
unexpected,2,,0.147124
breeze,2,,-0.156509
universal,2,0.257837,0.036686
chuckle,2,-0.006665,
dork,2,-0.218988,-0.209031
manipulative,2,,0.042261
traumatic,2,,-0.177546
papa,2,,0.480551
greedy,2,-0.511702,0.339813
flap,2,0.126152,
crank,2,-0.10524,-0.148845
reflect,2,,-0.018531
floozy,2,-0.532063,
disturb,2,,-0.062667
touchy,2,-0.083307,0.045563
torch,2,-0.023917,
mulch,2,0.44631,
verse,2,-0.288821,0.373017
chattering,2,,-0.012199
stall,2,-0.095157,
absorb,2,-0.01847,
drift,2,0.03921,0.118579
isolation,2,0.165254,-0.179905
violation,2,,0.03925
nicotine,2,0.155857,-0.250937
lint,2,0.042165,0.268061
shaky,2,0.084111,-0.019395
rapist,2,,0.417252
geology,2,,-0.155192
neutral,2,0.298145,-0.18518
aback,2,-0.082939,
isle,2,,0.000552
demon,2,,0.214216
contribution,2,-0.059625,0.179632
flapping,2,,0.380683
senses,2,-0.030843,-0.147056
clingy,2,-0.023182,-0.016521
inexcusable,2,,-0.172088
absence,2,0.420093,
seventy,2,,0.025607
tombstone,2,0.051236,0.208525
sling,2,0.166131,
gynecologist,2,-0.094179,
stir,2,,0.178303
lurk,2,,-0.002592
stinky,2,-0.26853,-0.054204
legacy,2,0.003912,-0.311958
slave,2,-0.227791,0.153226
burden,2,0.070156,-0.200264
dingy,2,-0.023337,0.476715
hamper,2,,-0.08728
troll,2,-0.051369,-0.241812
pricey,2,,0.180211
assure,2,-0.038974,-0.097684
fauna,2,,-0.259582
software,2,,-0.267829
planetarium,2,-0.265985,-0.06647
protection,2,0.279658,0.148859
cattle,2,,-0.022876
wily,2,-0.401744,-0.13248
appreciation,2,0.055352,-0.174456
peeper,2,0.022362,0.188315
maniacal,2,,-0.191046
persuade,2,0.104014,
toothbrush,2,-0.340631,-0.108261
salary,2,0.084204,-0.100297
courtroom,2,-0.030708,-0.297006
weasel,2,0.218627,
superhero,2,-0.182526,
stocks,2,-0.267868,
heaving,2,,-0.307607
knack,2,0.482163,
warden,2,0.258195,
porno,2,0.093947,-0.171648
chaotic,2,,0.284811
technique,2,0.045188,-0.13275
partially,2,-0.115676,
urinal,2,0.204238,-0.265084
spark,2,0.587972,
seal,2,0.09465,-0.206903
cuddled,2,-0.086354,-0.022098
poultry,2,0.426036,
medallion,2,-0.157561,0.083286
disc,2,,-0.109271
unbearable,2,,-0.059847
handcuff,2,,-0.295935
stomp,2,,-0.004091
opium,2,0.080497,0.039647
engage,2,0.267198,
knob,2,-0.194702,
kissy,2,0.054976,-0.259656
immigration,2,,0.069405
supervision,2,0.2804,
pump,2,-0.25029,0.232632
innocently,2,-0.13464,0.104899
squad,2,-0.158021,-2.4e-05
neurosurgeon,2,0.248205,
reproductive,2,-0.317305,-0.089462
info,2,0.009958,0.180362
shaft,2,-0.112678,-0.248013
videotape,2,,0.172176
bulb,2,-0.103759,-0.266592
brochure,2,0.093264,-0.056208
alien,2,,-0.200836
raggedy,2,0.430238,-0.155238
alternative,2,,-0.121177
granddaughter,2,,0.321904
reward,2,-0.091468,-0.181957
disconnected,2,-0.358837,
deserved,2,0.029713,-0.042588
jock,2,0.457176,
valuable,2,-0.095872,-0.093949
mill,2,-0.179506,-0.057574
rainy,2,,0.186907
hysterical,2,,-0.086052
pressing,2,,0.077678
hesitant,2,-0.064274,0.41739
disco,2,0.110406,
profit,2,0.391218,0.083662
washer,2,-0.214842,0.215137
veronica,2,,0.148414
aroused,2,0.436967,-0.36305
grief,2,-0.34455,0.082496
stub,2,0.35772,
polite,2,-0.344452,0.458096
rebuild,2,0.100369,
advised,2,,-0.216992
copying,2,0.011916,
temporarily,2,-0.350882,
maxim,2,-0.233585,-0.251096
sneaking,2,,-0.179153
barium,2,0.364431,
pogo,2,0.252692,
compass,2,,-0.308819
den,2,0.271816,-0.23318
critical,2,,-0.281517
recall,2,,0.43353
pursuing,2,0.282815,-0.040806
residence,2,,0.047337
par,2,,-0.331887
testament,2,0.060982,-0.091267
proven,2,0.172969,0.109376
beast,2,0.431493,0.344259
invisibility,2,0.221204,
marathon,2,-0.309238,
valid,2,,0.067392
wicker,2,-0.132198,
handkerchief,2,-0.058549,-0.156176
pianist,2,0.283743,0.046853
virus,2,,0.377835
unborn,2,0.176983,
blade,2,,-0.192598
presence,2,-0.010563,0.262797
phew,2,0.274005,
illness,2,0.058549,-0.310551
garment,2,-0.105695,-0.169014
skylight,2,,-0.234415
aroma,2,,-0.239397
discipline,2,0.193607,
tranquilizer,2,,-0.106089
novelty,2,-0.093585,-0.403254
release,2,0.132346,
wienie,2,-0.032154,
nasty,2,-0.214753,0.054597
putty,2,0.177904,
suffering,2,0.00657,-0.015622
amazingly,2,-0.136169,-0.10792
collapse,2,-0.240303,-0.0691
joys,2,-0.155007,0.009112
effective,2,0.254947,-0.138657
kite,2,-0.352417,0.056355
greeting,2,-0.067959,-0.010088
coaster,2,0.058208,-0.093626
knuckles,2,0.26961,0.164641
dye,2,0.067262,-0.298974
pawn,2,0.107371,
envy,2,,0.061795
grave,2,-0.232072,-0.195876
deprived,2,,-0.383865
saint,2,-0.159973,-0.116613
woof,2,-0.188354,-0.22154
pearl,2,0.174352,0.240508
syrup,2,-0.144995,-0.14733
troubles,2,0.07304,0.194321
lens,2,0.251878,-0.135482
vamp,2,,0.039933
separately,2,-0.038531,
outburst,2,,0.182396
arrogant,2,,-0.065778
crown,2,0.162623,
judgmental,2,,-0.152243
mayonnaise,2,-0.09756,0.033376
caprice,2,,0.080506
jury,2,0.025087,-0.117294
arranged,2,-0.120301,-0.06516
relinquish,2,-0.108961,0.375529
masculinity,2,-0.16411,
antenna,2,0.003513,0.184065
basis,2,0.278305,0.254654
goddess,2,-0.078396,0.335794
concrete,2,,0.337999
handwriting,2,,-0.039834
christian,2,,-0.165998
nakedness,2,,0.078335
saltwater,2,0.472135,
greater,2,-0.16711,0.572809
contain,2,0.086616,
deadly,2,,0.088134
acceptance,2,-0.373226,0.003724
clip,2,-0.104273,
pant,2,0.621266,
mild,2,-0.143044,-0.214996
overhead,2,,0.291573
kettle,2,0.538429,
feature,2,0.021248,-0.046924
army,2,0.099089,-0.174116
hypothetical,2,0.087047,
procedure,2,0.102406,
pierce,2,,0.503266
controversial,2,,0.111253
discomfort,2,-0.016685,-0.179984
dud,2,0.090732,0.292184
educated,2,0.164005,-0.067288
chunk,2,0.135879,
cube,2,0.024128,0.361251
drumming,2,0.442028,0.397893
sunset,2,,0.155969
goody,2,0.198258,0.094037
goop,2,-0.111354,
cycle,2,,-0.025981
runner,2,0.272529,-0.003958
mistaken,2,-0.195878,0.035378
multiple,2,-0.005311,-0.122121
keyboard,2,0.204057,-0.405903
investigate,2,-0.036388,
quivering,2,,-0.291878
joker,2,-0.142347,
squint,2,0.061061,
petite,2,0.109534,-0.369537
cranky,2,,-0.072596
comforter,2,-0.208734,0.091075
spicy,2,0.417945,-0.162049
heightened,2,0.102626,
stoop,2,-0.018833,
superpower,2,-0.139919,
caution,2,-0.048781,-0.135598
sunny,2,,0.298756
glen,2,0.429903,-0.150049
butcher,2,-0.15706,
occasion,2,,-0.268534
pajamas,2,-0.10964,0.427772
bearing,2,,0.546783
freakish,2,,0.150189
momentary,2,-0.068533,-0.060084
capture,2,,-0.181281
partial,2,0.046556,
lever,2,0.394692,
dun,2,0.52101,
bastards,2,0.028429,-0.114691
flush,2,-0.24086,0.369709
tepid,2,-0.157068,
weed,2,0.220418,-0.099552
filth,2,-0.431765,-0.264842
spasm,2,0.122016,0.023077
aide,2,,-0.221756
loop,2,-0.022075,-0.152074
visual,2,0.035775,-0.149399
scolding,2,-0.007822,0.399
detergent,2,0.48359,-0.175552
raid,2,,-0.173611
snatch,2,0.181809,0.505445
unplug,2,0.071109,0.285785
triple,2,,0.383295
loosen,2,-0.136187,-0.334217
pounding,2,0.468002,-0.140486
weepy,2,0.199086,0.177432
medieval,2,,-0.312919
resentment,2,,0.161439
muscle,2,,0.095187
stressed,2,,0.296525
piss,2,-0.122466,
painfully,2,-0.193382,-0.182706
leak,2,0.321327,0.022186
electromagnetic,2,0.25949,
beaten,2,0.428546,0.131983
miniature,2,-0.057161,0.326241
injury,2,0.194098,-0.073236
essential,2,-0.111083,-0.07379
tab,2,-0.304978,-0.000152
shabby,2,-0.206396,0.111968
mount,2,-0.097677,0.215514
ethical,2,0.303938,-0.121074
projector,2,-0.326907,
hiking,2,0.043927,
moth,2,0.146719,
operations,2,0.200532,
expand,2,-0.211598,0.219019
blinding,2,0.413515,-0.018417
mechanism,2,-0.059948,
ballerina,2,-0.092126,-0.145173
lyrics,2,0.245404,0.533953
beads,2,,-0.304906
radioactive,2,-0.016754,-0.022157
ease,2,,-0.303832
eavesdropping,2,-0.013247,
retreat,2,0.027506,
burial,2,-0.161828,-0.039662
leash,2,0.065259,
temper,2,-0.419868,
hellhole,2,-0.016597,-0.080928
destined,2,0.178568,0.246777
courtesy,2,,0.164827
reinforcements,2,-0.223667,
ecstasy,2,0.272896,
priest,2,,0.402174
determine,2,-0.273167,-0.132604
growling,2,,0.3562
noticeable,2,-0.031991,-0.005676
disrupt,2,0.278579,-0.187456
footage,2,0.424527,0.224174
abruptly,2,,0.481814
sleazy,2,-0.069918,-0.401613
choke,2,,-0.092016
proceed,2,0.084767,
rugged,1,-0.309652,
paw,1,-0.203312,
swab,1,-0.332035,
outsider,1,,-0.051696
toothpaste,1,0.017801,0.033089
cloak,1,0.251798,0.016812
tremendously,1,-0.091744,
bush,1,-0.045703,0.372267
astonishment,1,-0.174248,
glamour,1,0.268007,-0.104008
boating,1,0.414494,
porcupine,1,-0.37111,
clink,1,-0.10267,
spotlight,1,,-0.251735
conventional,1,,-0.082024
lukewarm,1,-0.128031,0.235338
deodorant,1,-0.03072,-0.090222
speechless,1,-0.135852,-0.272707
beanbag,1,-0.123411,
helpless,1,-0.234354,-0.006253
inquisitive,1,,-0.197045
eek,1,0.305407,-0.097745
spaz,1,0.146051,
email,1,,-0.122772
talon,1,,0.026559
concession,1,,0.071178
firmly,1,-0.259089,-0.072325
salted,1,0.323119,
renaissance,1,-0.137854,
decorating,1,-0.215579,0.273197
maiden,1,,-0.147978
executive,1,-0.029332,-0.133857
delightful,1,-0.248705,-0.191999
diverting,1,,0.377709
blimp,1,,-0.30314
tern,1,-0.138077,0.223208
hepatitis,1,-0.383428,-0.067171
deathbed,1,-0.363073,-0.027402
nether,1,0.059593,
freelance,1,-0.3243,0.09764
bloodhound,1,,0.032438
dome,1,,-0.158998
blab,1,0.087567,
drifted,1,0.100423,-0.038455
physique,1,-0.016643,0.075265
yield,1,0.292892,
arrival,1,,-0.122528
coward,1,0.062737,0.284054
appreciative,1,-0.018218,-0.072848
respectful,1,0.087693,-0.018734
mourn,1,0.032721,0.077089
manicurist,1,0.132667,0.283624
considerate,1,0.311022,-0.169672
symbolic,1,,-0.119611
stomped,1,-0.30195,0.016753
hairline,1,-0.062316,-0.063388
vanished,1,0.314448,0.049635
blunt,1,-0.09088,0.225934
overcome,1,-0.197696,
wink,1,,-0.172836
pubic,1,,-0.128972
weaponry,1,-0.112034,-0.144527
baggie,1,0.038452,
occasional,1,-0.082432,0.026194
aghast,1,,-0.15457
posh,1,-0.034087,0.068909
reduced,1,-0.207214,
bathe,1,-0.241794,0.057574
crumb,1,0.217612,0.235633
seawater,1,,-0.081412
squeal,1,-0.058218,-0.019198
ode,1,,0.051102
revolutionary,1,0.476062,0.188063
convertible,1,0.107274,
vital,1,0.087538,
cloning,1,,0.010347
imaging,1,,-0.06517
owl,1,0.376944,-0.182182
mighty,1,0.229178,
squabble,1,,-0.123702
complimentary,1,,0.360899
tee,1,-0.216746,
arrogance,1,,0.31905
drier,1,-0.005917,
waterproof,1,0.079241,-0.156994
barber,1,-0.161019,
prance,1,,0.082217
visitor,1,,0.035379
celebrated,1,-0.110665,-0.004812
flimsy,1,-0.415029,
sultry,1,-0.219463,
valium,1,0.29218,
evolutionary,1,-0.212166,
turbo,1,-0.067628,-0.194991
impersonate,1,0.056125,
checkers,1,,0.32663
reunion,1,-0.133167,0.100595
mega,1,-0.237636,-0.198852
bruise,1,0.249384,0.26804
dolphin,1,,0.05163
passageway,1,0.082762,
tampon,1,-0.193073,
impersonal,1,0.058227,
artwork,1,0.34509,-0.114575
stooge,1,-0.277348,
fuss,1,0.448374,0.268963
commanding,1,0.169988,
terror,1,,-0.110968
ref,1,-0.090887,
august,1,,-0.067715
knots,1,0.178643,
broadcasting,1,0.026884,0.105042
accuracy,1,-0.028436,
contracting,1,-0.005317,
caster,1,0.200505,
intriguing,1,,-0.102013
anaconda,1,,-0.023264
anthem,1,-0.03901,0.107338
improved,1,0.414937,-0.166027
satisfy,1,0.132052,
cardboard,1,0.409953,-0.107126
enlightened,1,-0.195505,0.092177
superhuman,1,-0.268808,
praying,1,0.222635,-0.252281
elephant,1,0.3347,
fulfill,1,0.115906,0.546219
hickey,1,-0.363257,
abstract,1,-0.109855,-0.168421
flaunt,1,,-0.163026
communicate,1,0.355073,-0.151683
unstoppable,1,-0.059664,0.148039
thug,1,0.136042,-0.082428
noted,1,,0.558131
departmental,1,,-0.027768
baptism,1,-0.123832,0.112226
painless,1,,-0.031179
striking,1,-0.233722,-0.102058
rejects,1,-0.434106,-0.006047
unicorn,1,0.332131,-0.064297
fatso,1,-0.022686,
eavesdrop,1,,-0.034073
motto,1,,-0.143884
paddle,1,0.007648,0.431712
peg,1,0.340473,-0.024977
unattractive,1,0.221703,
anthropologist,1,0.104504,-0.212766
prayer,1,,0.124689
cusp,1,-0.183278,
detailed,1,,-0.374321
resort,1,0.126764,
widely,1,-0.033494,-0.004943
spanking,1,0.281137,-0.029629
shoplifting,1,,-0.058323
discredited,1,-0.015318,-0.04433
cola,1,0.054963,-0.014872
woolly,1,-0.077303,-0.532615
staggering,1,-0.09195,-0.191529
mitzvah,1,,0.180738
sunlight,1,0.007356,0.300447
dilemma,1,-0.014565,0.025084
ant,1,-0.170789,-0.08556
musty,1,-0.111342,
leprechaun,1,0.25116,
peasant,1,0.027767,0.142112
fussy,1,,0.345911
intentional,1,0.560064,
dazzle,1,0.09879,
sneaky,1,,-0.263513
babysit,1,,-0.04789
snout,1,-0.390667,
playmate,1,0.178421,0.420415
fetal,1,-0.28001,
overpaid,1,0.2145,0.389072
skittish,1,0.038815,0.26156
dire,1,-0.064234,-0.05832
missile,1,0.048177,-0.075521
halibut,1,0.143929,
defended,1,0.02514,-0.192159
lively,1,-0.129645,
stroll,1,,-0.001894
betrayed,1,0.178717,-0.248282
preach,1,0.437516,
warrant,1,0.057013,0.61441
godsend,1,0.289423,0.268588
planner,1,-0.174209,-0.031995
furlough,1,-0.144247,
recapture,1,-0.02206,-0.104213
ballad,1,,0.128466
sniper,1,0.262576,-0.078071
ratchet,1,0.282108,
education,1,0.068471,-0.123877
retarded,1,0.210525,-0.129762
shortness,1,-0.363184,0.1342
catastrophic,1,,-0.204751
pudding,1,0.134848,-0.060525
forking,1,,0.167133
achieve,1,0.436674,-0.061487
solo,1,0.094536,-0.143856
wheelchair,1,-0.034854,
radius,1,,0.032288
creative,1,-0.109547,-0.177989
trough,1,0.310914,0.213505
elders,1,0.036677,0.110881
faucet,1,-0.044666,-0.311818
cardiac,1,-0.050223,-0.116536
whirl,1,-0.107689,-0.212116
hyphen,1,-0.237497,-0.000577
cathedral,1,,-0.102218
prude,1,0.149977,
archery,1,0.302348,
collective,1,-0.038423,
diamonds,1,0.292571,-0.332792
cloves,1,-0.150345,0.390998
positively,1,0.282906,0.039724
drowsiness,1,-0.018461,
architecture,1,0.04852,-0.396441
collage,1,,-0.147581
nausea,1,0.54946,-0.137939
delicate,1,-0.005666,-0.237619
accurate,1,-0.175834,-0.395678
hideous,1,-0.023944,-0.055953
submission,1,0.27001,
zest,1,0.279169,0.216802
athlete,1,-0.183263,
disoriented,1,-0.353118,-0.149589
thirst,1,0.358785,-0.123141
subdued,1,0.027136,-0.243428
irritate,1,,-0.037759
bleed,1,0.117786,0.143272
kneel,1,-0.008107,
monstrous,1,-0.202398,-0.123138
nervousness,1,-0.064817,-0.113986
armchair,1,0.282089,-0.093239
equilibrium,1,,-0.018882
evidence,1,-0.254303,
comma,1,-0.011076,
incessant,1,0.465805,-0.224639
stubborn,1,,-0.086038
apply,1,,0.076584
radiant,1,0.09602,0.60566
alongside,1,-0.297248,
toaster,1,0.051755,-0.136627
banter,1,0.133424,
skeptic,1,-0.111948,-0.162714
witty,1,-0.131596,0.020822
slum,1,0.082231,-0.08036
scientific,1,0.342959,
dizziness,1,0.360288,-0.006533
recognition,1,0.220799,-0.158249
aggression,1,,-0.206217
quartz,1,,0.372783
spout,1,0.136013,
leathery,1,0.286235,
cosmopolitan,1,-0.124477,0.21431
shrunk,1,-0.234538,-0.148719
climax,1,-0.119789,
snuggle,1,,-0.317207
monsoon,1,,-0.116311
creator,1,0.086226,0.375334
wrinkled,1,-0.256273,
expanded,1,-0.246012,0.514618
fruits,1,,-0.024572
stupor,1,-0.122113,0.366852
regretful,1,-0.344404,-0.19526
soaked,1,-0.043332,
chill,1,,-0.047295
clasp,1,-0.212855,
crummy,1,0.156241,-0.210349
disinterested,1,0.069249,
deadlines,1,,0.165526
unsafe,1,0.027255,-0.048108
associate,1,-0.300599,-0.116361
whine,1,-0.104196,0.055416
cheapskate,1,-0.176485,-0.440459
intended,1,,-0.111959
fierce,1,0.055233,-0.007394
bribe,1,-0.011684,0.4771
substance,1,,-0.055594
cantaloupe,1,0.387522,-0.197904
fascist,1,,-0.215129
oblivion,1,0.1814,-0.0821
eighty,1,0.027394,0.379388
braid,1,-0.161903,-0.007459
lump,1,-0.062424,
spore,1,-0.226954,
tropic,1,-0.177878,0.002148
fountain,1,,-0.020952
subordinate,1,0.19468,
infect,1,0.015128,0.152388
styling,1,-0.36698,0.114674
breathtaking,1,-0.157406,
stem,1,-0.135145,-0.128455
abandon,1,-0.255233,0.069907
smith,1,,-0.188512
wedded,1,0.242328,-0.144101
uneven,1,0.140029,-0.057255
massacre,1,,-0.084466
cabbage,1,0.119284,-0.144088
upward,1,-0.272124,-0.048244
stun,1,,-0.245517
disagreement,1,0.100455,0.255379
inflection,1,,0.1637
drip,1,-0.216321,-0.146532
repay,1,-0.070714,0.060201
breakthrough,1,-0.052219,-0.265043
grub,1,,0.247533
neatly,1,0.177855,-0.435548
ally,1,-0.107327,-0.161112
obscene,1,-0.370857,-0.034333
lacrosse,1,-0.37701,
experiences,1,0.083145,
eviction,1,,-0.045418
furiously,1,,0.139599
studio,1,,-0.158068
prissy,1,-0.27302,-0.208085
affordable,1,0.145363,0.035154
nomad,1,-0.027431,
commute,1,-0.248,
soulmate,1,-0.3889,-0.048944
twit,1,-0.304414,0.284452
footlocker,1,-0.171086,
wracking,1,-0.067281,-0.069989
godson,1,,0.174662
grandchild,1,,0.263974
housekeeper,1,,0.117336
bold,1,0.015151,0.281244
erosion,1,,0.10715
ornamental,1,,0.000932
trace,1,,0.434534
hurricane,1,-0.013987,0.074881
publicity,1,0.075247,
tattletale,1,0.121936,0.227965
intricate,1,-0.208169,
burp,1,-0.212639,0.451544
quotes,1,0.212406,
sophomore,1,,0.442258
brazen,1,,-0.21108
addicted,1,,0.119419
beck,1,,0.005351
feasible,1,-0.088038,0.056892
journalism,1,-0.130451,
irritating,1,,-0.095137
region,1,,0.259561
rant,1,,0.234072
blessing,1,0.365305,-0.061922
damaged,1,0.261569,0.636197
possessive,1,0.269991,-0.000236
reciprocate,1,0.027579,-0.065933
carter,1,-0.26804,-0.290974
substitute,1,-0.18337,
wishful,1,0.211371,-0.166793
swan,1,,-0.152687
studied,1,0.301595,-0.133611
cleric,1,,-0.102688
schoolyard,1,,-0.200275
bulletin,1,-0.183483,-0.164713
barracuda,1,,-0.262847
acknowledged,1,0.11747,-0.177595
intravenous,1,,-0.035179
meth,1,-0.204599,0.486064
vivid,1,-0.102679,
koala,1,-0.016503,-0.326857
lack,1,-0.160583,
immaturity,1,-0.264137,-0.267756
jackpot,1,0.020681,0.338959
disregard,1,0.404125,-0.062784
expressive,1,-0.114604,
cheeky,1,,0.157431
blur,1,0.347639,0.22186
insult,1,-0.07308,-0.264194
flora,1,-0.279109,0.164888
childlike,1,-0.232203,-0.374451
obnoxious,1,-0.035717,0.037431
amphibian,1,-0.129412,
methane,1,,0.360269
decorator,1,0.467212,0.149053
murderer,1,,-0.224912
induce,1,,-0.133738
metric,1,,0.065296
pronounced,1,0.313848,
consternation,1,-0.240468,0.112542
sedimentary,1,-0.120208,
lecturer,1,0.414789,
crowning,1,0.06457,-0.090515
turf,1,0.305781,-0.171584
stopper,1,0.226243,
overall,1,0.280497,-0.162217
caffeine,1,-0.454302,0.053226
makeover,1,0.087924,-0.142076
hippie,1,,0.016633
manipulation,1,,0.297048
civilization,1,-0.227027,0.538308
preserving,1,-0.154053,0.172971
gazebo,1,-0.081363,
nun,1,-0.338467,0.245718
trimmer,1,,-0.05843
swollen,1,-0.11252,-0.044761
championship,1,-0.172261,
brow,1,,-0.111845
altogether,1,-0.135671,-0.043425
windmill,1,,0.038615
tackling,1,-0.217575,-0.028543
resolve,1,-0.00092,0.565808
savage,1,-0.025975,-0.132337
precision,1,-0.281353,0.034126
analytical,1,-0.22596,-0.21929
whaling,1,,-0.079174
renter,1,0.237052,-0.0939
mall,1,0.278849,
lag,1,-0.339256,-0.39731
blindness,1,0.345127,-0.242272
obligation,1,,-0.087275
honorary,1,0.234865,-0.232679
wacky,1,-0.230668,0.270022
barbershop,1,,-0.207393
gills,1,-0.376899,
parka,1,0.054982,
faeces,1,0.180758,0.063237
complementary,1,,-0.192904
greet,1,0.116041,0.244781
testy,1,0.22444,-0.049572
appraise,1,-0.049998,0.450954
genuine,1,-0.118819,0.442513
baggy,1,0.075181,0.182954
throbbing,1,-0.022641,0.182183
apparent,1,0.095515,
asteroid,1,-0.019458,-0.168726
tinfoil,1,0.023187,-0.14237
font,1,,0.2207
stab,1,,-0.088862
constructive,1,0.282158,0.034608
coldly,1,-0.135785,
outing,1,0.035581,
oblivious,1,0.049147,-0.106695
getaway,1,,0.160701
meter,1,-0.196317,
cigar,1,-0.148364,0.054744
shove,1,,-0.23569
clarify,1,-0.098682,
maturity,1,0.30875,0.374771
mouthwash,1,-0.216333,
agressive,1,0.589231,-0.186526
vicious,1,0.212702,0.030556
docile,1,0.372943,0.313898
appreciates,1,0.120885,0.01217
weakly,1,0.07084,
fiasco,1,0.053647,-0.05552
cork,1,-0.236377,
embargo,1,0.080963,-0.063323
puma,1,-0.126932,
heave,1,-0.007337,
curator,1,-0.265724,-0.093188
rider,1,-0.212318,
reimburse,1,,0.303247
elaborate,1,,0.327178
motif,1,0.139896,-0.048871
parenting,1,0.512548,0.452572
maniac,1,,0.100351
formality,1,0.048803,0.350793
stalker,1,-0.068317,-0.314907
optional,1,,0.169532
jeopardy,1,,0.144223
weep,1,0.019072,0.197368
arrive,1,0.361853,-0.158974
stamina,1,0.245666,
mosey,1,0.110654,
academic,1,0.101339,0.058464
remedy,1,,-0.184596
scornful,1,-0.241845,0.123049
emphatic,1,0.266572,
disk,1,,-0.177804
attach,1,,-0.094036
lust,1,0.142819,-0.001829
gooey,1,0.400031,
whim,1,,-0.112182
glacier,1,,-0.095385
inspire,1,-0.016435,0.186361
erect,1,-0.324036,-0.07087
sanitation,1,,-0.231764
candidate,1,0.083667,
futon,1,-0.233562,
oak,1,,-0.110275
miffed,1,,-0.029847
intestine,1,0.525932,
devoid,1,0.08715,-6e-05
bearer,1,0.3159,
transparent,1,,-0.161437
diverse,1,0.0271,
confusing,1,-0.227767,0.506825
documents,1,,-0.110793
dustpan,1,,-0.033344
madman,1,-0.005502,-0.051144
energetic,1,0.261639,
resident,1,,0.346625
snake,1,,-0.182599
struggle,1,-0.30134,-0.155169
mushy,1,0.187324,-0.048408
unforgivable,1,,0.030561
medication,1,,-0.395856
balanced,1,-0.083854,-0.277912
equator,1,,-0.108761
shrug,1,-0.241767,
unfaithful,1,0.22769,-0.359851
glance,1,,0.230466
benign,1,,0.000645
savory,1,-0.030481,
reluctant,1,,-0.042094
identify,1,0.079064,0.300533
unattainable,1,,-0.131577
overrated,1,,0.009507
abnormality,1,0.141125,0.335141
lesbianism,1,,-0.162948
nasal,1,-0.34247,-0.206056
accessible,1,0.254276,0.0035
definitive,1,0.122965,
casket,1,-0.055305,0.004565
retainer,1,0.146864,
eternity,1,0.354622,-0.035622
origin,1,0.007228,-0.236882
monogamy,1,,-0.237493
guru,1,,0.031012
panty,1,0.603518,
sheepish,1,-0.151285,
nutty,1,0.157281,
combo,1,,-0.103619
messenger,1,,-0.198919
frost,1,0.058396,
prehistoric,1,-0.023294,
squeezing,1,,-0.302459
viking,1,-0.02816,0.423008
forensics,1,,-0.090665
adore,1,0.345117,0.01889
ness,1,0.366761,
measured,1,,-0.036078
surgical,1,0.150268,-0.143473
medal,1,-0.13023,0.032318
semester,1,,0.078565
tutu,1,-0.010621,-0.345955
float,1,,-0.23116
umbrella,1,-0.128054,0.002736
eggshell,1,0.438397,0.135912
committee,1,0.389397,-0.04368
mentor,1,-0.214307,-0.014662
sadness,1,-0.227008,-0.001529
belongings,1,0.120006,0.606648
justify,1,0.204168,
sergeant,1,0.397526,-0.166559
rectangular,1,0.430948,0.360538
trench,1,,0.107278
theft,1,,0.031323
cruising,1,0.033214,0.037284
voyage,1,-0.14807,
knot,1,-0.007063,-0.013053
brisk,1,-0.206166,
unhappiness,1,-0.255148,-0.117482
aerobics,1,-0.243283,
taxicab,1,-0.352654,
ban,1,,0.00533
skier,1,-0.166062,
disarray,1,-0.10856,-0.066936
goofy,1,-0.30281,
purchasing,1,-0.125424,
summertime,1,-0.121143,0.300469
curb,1,-0.218998,
creeping,1,-0.092709,-0.004749
pale,1,-0.278586,
mascot,1,,-0.2654
stingy,1,-0.290208,0.599348
generation,1,-0.116506,-0.081038
twinkle,1,-0.161855,
florist,1,,0.012313
shades,1,-0.041297,-0.105128
tickled,1,-0.078654,
migrate,1,,-0.140947
complaint,1,-0.014869,0.005762
catcher,1,,0.213769
quirky,1,,-0.140062
sewage,1,-0.186603,
wingman,1,-0.018676,
underground,1,-0.4969,
dab,1,0.050559,0.055733
carrot,1,0.058262,-0.015426
rally,1,0.310461,
oily,1,-0.018888,-0.111829
principal,1,-0.098847,0.509358
feminism,1,0.085944,
kudos,1,-0.246742,-0.07546
admitted,1,0.273583,0.079907
barefoot,1,0.201018,
unisex,1,0.240951,
erotic,1,0.178728,0.253675
obsessing,1,0.040457,-0.144754
midterm,1,0.501263,
cheerfulness,1,-0.364666,0.157698
charisma,1,0.236111,0.087009
closure,1,0.206169,
boil,1,,-0.211485
graveyard,1,-0.142656,0.311842
crunchy,1,-0.18279,
delay,1,0.00111,-0.143975
frighten,1,,0.058868
storming,1,0.46317,-0.039108
headphones,1,-0.05829,-0.061199
standby,1,-0.010773,
cam,1,0.132708,
diversion,1,0.014409,
emit,1,,0.067079
grove,1,-0.09858,0.260032
namaste,1,,-0.053857
grinder,1,,0.112956
maternal,1,-0.087362,-0.096034
grey,1,-0.163442,-0.02955
sprain,1,-0.096061,-0.102711
dominance,1,0.287151,0.46001
stunted,1,-0.046757,-0.217396
development,1,-0.000905,0.045637
exert,1,0.281767,
advanced,1,0.398609,-0.073732
medley,1,0.288026,
wobble,1,-0.252931,0.22696
differences,1,0.200443,0.200948
sparkle,1,0.049125,
damp,1,-0.164209,
expectation,1,0.043014,
sweetness,1,0.21853,-0.064756
shellfish,1,,-0.31924
cappuccino,1,,0.012697
lifeboat,1,,-0.111266
lineup,1,0.066956,-0.205412
sharpened,1,-0.089764,
haphazard,1,0.031261,
await,1,0.033412,0.05847
heath,1,-0.244393,0.485747
kiln,1,-0.01299,
solvent,1,,-0.104066
superficial,1,-0.031189,
industrial,1,0.095462,-0.413005
tit,1,-0.08978,
seminar,1,,-0.065195
pocketbook,1,0.323642,-0.152149
euphoria,1,-0.187838,-0.247549
liberated,1,0.347522,-0.107412
denim,1,0.220598,-0.136923
freeman,1,0.074367,-0.122753
homecoming,1,,-0.073091
jumble,1,0.183014,0.252993
mundane,1,0.364474,
lunchbox,1,-0.017038,0.168205
bribery,1,,-0.079665
stamp,1,-0.342886,
demeaning,1,0.081881,-0.238477
weirdness,1,0.075578,0.398075
seamstress,1,-0.097172,-0.114341
hamburger,1,,-0.056247
cheered,1,-0.012247,0.203946
alignment,1,0.009398,-0.039019
personnel,1,0.05021,-0.181896
meh,1,-0.314402,
variety,1,0.005002,-0.094523
daredevil,1,0.526687,-0.079837
crisis,1,,-0.181862
handheld,1,,0.300379
bloodbath,1,,-0.073917
satellite,1,0.272655,
irate,1,,-0.136575
theorem,1,,-0.197224
smock,1,-0.105694,-0.230613
pier,1,-0.306423,0.413891
orient,1,0.033501,-0.183604
sympathize,1,-0.22858,0.091358
gray,1,-0.244916,0.344593
correspondence,1,,-0.129738
spud,1,0.264035,
intensely,1,0.142033,0.092006
accomplish,1,-0.222596,0.3298
employee,1,,-0.037703
unprecedented,1,-0.230229,
grumpy,1,,0.182905
hardy,1,-0.086544,
alternate,1,,-0.123455
squishy,1,-0.238732,0.007143
con,1,,0.001043
antics,1,0.018619,-0.091586
required,1,0.076009,
classroom,1,-0.086688,-0.076065
disabled,1,-0.106089,
dusty,1,-0.076019,
tramp,1,-0.288902,-0.010323
terrifying,1,,0.037443
hometown,1,0.407146,-0.040072
evaluate,1,0.184634,
voodoo,1,0.064574,-0.19086
initiative,1,0.072745,0.060307
smiley,1,-0.27531,-0.364658
pornographic,1,,-0.180318
poisonous,1,,0.033792
cease,1,0.084934,
creamy,1,,0.308539
garter,1,-0.117014,
embark,1,0.236603,
beret,1,0.333611,-0.04743
portable,1,,-0.152026
carat,1,-0.001801,-0.165437
flashlight,1,,-0.367647
increase,1,0.192156,
guarantee,1,0.064589,-0.005724
rustic,1,,0.558206
duchess,1,0.284647,
dorm,1,0.1398,0.340542
gingerly,1,,-0.227949
barbed,1,-0.225934,-0.101934
vertically,1,,-0.232894
lefty,1,-0.145704,
retail,1,0.043723,0.550172
granola,1,-0.183507,0.131672
orbiting,1,0.036099,
buttery,1,0.213252,-0.169844
tofu,1,0.279838,0.068127
existing,1,-0.210388,0.088101
gemini,1,0.003312,-0.104647
begun,1,,-0.038708
importance,1,-0.610162,-0.115135
beehive,1,,-0.36974
hood,1,0.539586,
disappointing,1,-0.09536,-0.29411
befall,1,0.007006,0.088857
dusk,1,,-0.128264
cremation,1,0.028149,0.101148
courtship,1,0.470186,-0.122324
listener,1,,-0.2081
fresco,1,,0.248822
inhale,1,0.027255,
pecan,1,-0.005068,0.178188
hemorrhoids,1,0.002256,0.218177
lewd,1,0.228916,-0.194909
prestigious,1,0.059773,-0.121137
chronological,1,,-0.019511
taboo,1,,-0.308608
hinge,1,-0.562008,-0.15488
hill,1,,-0.0264
skimpy,1,0.204774,
crafts,1,,-0.192034
beverage,1,,-0.185439
finalized,1,0.250933,
handbook,1,,-0.281855
bargain,1,-0.255602,
rising,1,-0.139328,0.282549
drastic,1,-0.105657,-0.020512
features,1,,0.138741
plaid,1,-0.129139,0.200093
tortured,1,-0.196427,-0.152219
blacken,1,-0.183765,0.196792
disgraceful,1,0.222599,-0.357102
stifle,1,,-0.276979
surfer,1,0.223361,
uncooked,1,0.073149,
enthusiast,1,0.069161,
content,1,,0.011744
hangover,1,-0.14989,-0.046684
grades,1,,-0.153668
staff,1,-0.108319,-0.089183
batter,1,0.1629,0.470599
blowout,1,0.071607,-0.342789
continuity,1,-0.317046,-0.155107
barren,1,-0.204467,-0.298952
disapproval,1,-0.295681,-0.038646
woodland,1,,-0.120235
astronomer,1,-0.247861,0.384376
respected,1,-0.180766,0.023494
newlywed,1,-0.087353,-0.140798
dispersal,1,0.19573,
itchy,1,0.03668,-0.042815
colorful,1,0.182487,0.39922
kilt,1,-0.107605,
hussy,1,0.084266,0.174242
sleaze,1,-0.346169,-0.243681
blotter,1,0.240677,
dean,1,-0.109109,
workplace,1,,-0.17984
speeding,1,0.212961,-0.157212
woohoo,1,-0.25119,
liven,1,0.115546,
punished,1,,0.141391
promote,1,-0.114285,0.551793
slug,1,0.300924,
extravagant,1,-0.371766,
purr,1,-0.289198,0.203013
fled,1,-0.029593,-0.03372
infinite,1,-0.024189,
stumble,1,0.149879,-0.076524
graceful,1,-0.237588,0.1126
christmassy,1,0.289036,-0.114417
representative,1,0.069835,-0.266315
awestruck,1,-0.236296,0.095573
undying,1,0.172344,-0.238554
squat,1,,0.171261
newsstand,1,-0.396659,0.081005
conditioner,1,-0.198193,0.247254
seller,1,-0.406376,0.085796
integral,1,,0.309393
clay,1,0.075054,0.209597
falafel,1,-0.18821,-0.238941
walnut,1,0.364301,-0.192805
puberty,1,-0.125135,0.026162
unleash,1,0.231078,-0.044649
finalist,1,0.030912,-0.015716
brat,1,-0.260787,
appearance,1,0.10502,0.120816
perverted,1,,-0.144134
incest,1,,-0.131252
pansy,1,,0.230992
yesteryear,1,-0.146434,-0.239512
apparatus,1,0.142631,
stroller,1,,-0.169165
console,1,,-0.224257
authentic,1,-0.116045,0.017593
aforementioned,1,0.170783,-0.054851
storing,1,,-0.125976
pea,1,-0.47785,-0.066877
mincemeat,1,0.108855,
tack,1,-0.278644,
streak,1,,0.024135
cog,1,-0.098903,
teamwork,1,0.073483,0.265105
eager,1,,0.156138
sly,1,-0.02062,
virtually,1,0.174651,
bulldozer,1,-0.226499,
incorrect,1,0.111425,-0.010036
serial,1,-0.247953,
devoted,1,-0.010412,-0.19967
fireplace,1,,0.249558
downhill,1,0.271096,-0.183607
union,1,-0.04375,0.046526
caretaker,1,-0.304267,-0.24409
cates,1,-0.257797,
scholarship,1,0.318965,0.38418
rarely,1,0.075146,
downer,1,-0.151311,-0.039749
distasteful,1,0.076305,-0.27108
tangle,1,-0.170231,0.521594
distorted,1,0.000707,-0.161362
submit,1,,-0.110264
obese,1,0.239677,0.016716
frayed,1,0.021799,
jean,1,,0.108874
adjoining,1,-0.105003,
scar,1,-0.412574,-0.080409
inexplicable,1,0.125735,-0.211015
apocalypse,1,0.129606,-0.143934
refresh,1,-0.200329,
crippled,1,0.098413,-0.090641
networking,1,,-0.243307
duet,1,-0.230436,
impart,1,0.111036,
humid,1,-0.231336,
indoor,1,-0.188011,-3.6e-05
bidding,1,0.062053,
stuffy,1,0.089957,-0.146713
bondage,1,0.104223,-0.113395
spongy,1,0.143694,-0.071389
reunited,1,0.169201,-0.090548
ducking,1,0.315641,0.495429
lick,1,0.020191,
ounce,1,-0.207866,-0.259603
caress,1,-0.08234,-0.08893
realization,1,-0.07251,
likeness,1,,0.119726
violence,1,0.192158,-0.023481
doorman,1,,-0.264872
abuse,1,,-0.179504
brunette,1,-0.250521,0.42587
ethnic,1,,-0.101375
dictator,1,0.079589,-0.192011
conduct,1,0.187955,
transaction,1,0.077199,
rear,1,0.205586,
disrespectful,1,0.347713,0.151329
saucepan,1,0.326622,
knockout,1,-0.08079,-0.084263
jockstrap,1,-0.151232,
racket,1,-0.139303,0.034518
elf,1,0.071142,
jolly,1,-0.128514,0.015956
zillion,1,0.340081,
keyhole,1,0.186533,
tot,1,-0.214084,-0.247314
disability,1,-0.021109,-0.176472
priesthood,1,,0.336902
garbled,1,-0.403084,0.560018
intentionally,1,0.45388,0.204048
moisturizer,1,,-0.031873
crease,1,0.047991,-0.127672
filter,1,0.037882,-0.216475
sensation,1,-0.17332,
proceeding,1,0.257382,0.202479
chemical,1,,0.301772
malpractice,1,-0.366742,-0.182273
ruse,1,-0.143735,
poodle,1,-0.008378,
livelihood,1,-0.059536,0.128188
exaggerated,1,-0.031674,0.002086
thundering,1,-0.166581,-0.113691
bankrupt,1,0.019733,-0.115221
customary,1,,-0.013552
offices,1,,-0.09783
sprint,1,0.222876,
canceling,1,-0.411898,-0.011363
lad,1,-0.331884,-0.133785
trusty,1,-0.120414,-0.107293
bedspread,1,-0.126699,-0.237797
motivational,1,0.40874,0.027384
soiled,1,0.507531,-0.266448
commune,1,0.560455,
athletic,1,-0.201687,
calculator,1,,-0.307175
micro,1,-0.220275,-0.229009
transition,1,0.06511,
berth,1,0.15965,
epic,1,-0.159797,
ambulance,1,0.134811,0.159767
infamous,1,-0.03086,-0.149436
freshener,1,,0.290903
thermometer,1,-0.128855,
unwitting,1,-0.14061,-0.208589
foreplay,1,0.177494,
producing,1,-0.392021,
hog,1,-0.158429,0.305235
kosher,1,-0.276,
fixer,1,,0.274671
lime,1,0.025942,0.538543
adultery,1,,-0.225279
timely,1,-0.24323,-0.211459
web,1,,0.132885
cheque,1,-0.251686,-0.028676
rabid,1,,-0.271166
vocal,1,-0.220382,-0.369675
condolences,1,-0.050597,0.362144
mournful,1,-0.154204,-0.116776
mourning,1,-0.362486,0.199972
site,1,,0.008882
sole,1,-0.295676,-0.026841
headline,1,,0.193935
rejected,1,-0.165804,0.147928
payout,1,0.067523,
blurry,1,0.088441,0.421622
surrogate,1,,-0.042422
insemination,1,0.318569,
inclined,1,-0.023743,
suitable,1,-0.11881,0.018795
obesity,1,0.093377,0.108718
comedian,1,-0.033276,
intern,1,0.207815,
noble,1,-0.145792,-0.078286
horrifying,1,-0.05648,0.23902
womanhood,1,0.133665,-0.04556
bullfrog,1,-0.087875,
birthmark,1,,0.519583
allowance,1,,-0.150892
caterpillar,1,-0.163418,0.062246
huffy,1,,0.070284
petrified,1,0.157577,-0.347546
interference,1,,0.417033
household,1,0.168699,-0.195523
wage,1,-0.103163,-0.120908
blink,1,-0.170415,-0.157505
leap,1,-0.106422,
whiskers,1,-0.201109,-0.071764
participate,1,-0.17989,-0.128526
lovable,1,0.143377,-0.215715
indicate,1,0.619282,-0.315228
reality,1,0.288273,0.242658
starve,1,0.252206,-0.172249
assistance,1,0.15797,
unwind,1,,-0.290385
symbol,1,,-0.415933
valet,1,,0.10444
grunt,1,,0.154961
location,1,,-0.176098
circuit,1,0.166925,
corona,1,0.01342,-0.033584
reactor,1,0.189192,-0.032914
computerized,1,-0.20321,-0.341044
rapport,1,-0.019752,
treatment,1,-0.037855,0.214466
stability,1,-0.29093,-0.087615
renew,1,-0.085,-0.163095
toga,1,,-0.45642
stunt,1,,-0.036409
shutdown,1,-0.119537,-0.156877
roman,1,-0.248029,
cooperate,1,0.022211,-0.245495
venue,1,,-0.177325
protein,1,0.222438,0.208661
audible,1,,-0.024665
strive,1,0.171128,-0.039191
secrecy,1,,-0.061373
hazard,1,-0.333945,0.061545
doggy,1,,-0.166789
residual,1,-0.108994,0.274204
headlong,1,-0.242336,-0.114418
enforcer,1,-0.042998,-0.103436
gunshot,1,0.104302,0.454717
unfinished,1,0.193884,-0.241951
fence,1,-0.174098,0.118474
equal,1,,0.344797
incinerator,1,,-0.097501
believer,1,0.272616,0.350971
devastating,1,,-0.112272
horsepower,1,0.251604,-0.146938
ferocity,1,-0.245257,-0.143628
ordination,1,0.016834,-0.190618
technology,1,-0.213706,-0.087733
joyous,1,0.529796,-0.083797
bishop,1,,0.470823
verb,1,-0.080981,0.023865
rainstorm,1,0.442741,
thud,1,,-0.020052
unwanted,1,-0.207124,-0.266562
mentality,1,0.052597,0.049148
mob,1,,-0.165592
gerbil,1,-0.233542,-0.004581
outlaw,1,,-0.205426
larger,1,0.277677,
pinhead,1,-0.41489,-0.127371
shore,1,0.310687,-0.208245
boatload,1,0.450712,
paperback,1,-0.19274,0.326221
youth,1,0.124768,0.013719
terrorists,1,-0.073519,-0.224103
jog,1,-0.082326,0.107017
smug,1,,-0.240759
advancing,1,0.162353,-0.051253
terminator,1,-0.16116,0.113234
lifelike,1,-0.128419,0.141351
investigator,1,-0.203657,
numerous,1,0.159262,0.266349
caveman,1,,-0.088815
stadium,1,-0.233187,
sturdy,1,-0.270333,
jimmy,1,0.600609,-0.211584
dreaming,1,,0.026912
understudy,1,-0.282693,
hurl,1,,0.115358
fright,1,-0.358632,-0.119031
accountant,1,0.50078,0.146196
construction,1,0.173073,-0.072865
gawk,1,-0.032326,
coffin,1,-0.018815,-0.182371
rusted,1,-0.239845,
formation,1,-0.015248,-0.115607
lava,1,,-0.197416
ash,1,-0.047033,
dormant,1,0.04407,0.280502
telepathic,1,-0.358312,
artificial,1,-0.090335,
parallel,1,,-0.254961
showroom,1,0.124882,-0.196054
astronaut,1,-0.063757,0.467171
suspected,1,,0.486612
cubby,1,-0.137753,
dogged,1,,-0.309745
convey,1,-0.209583,
jester,1,0.375307,0.30827
enema,1,0.294388,-0.238898
glory,1,-0.314616,-0.267646
fumble,1,-0.168223,-0.164558
tinker,1,-0.057842,
fir,1,-0.330563,-0.30408
echo,1,0.122211,-0.30036
meteor,1,-0.021603,-0.083994
manuscript,1,-0.047476,0.086616
illegally,1,0.030268,0.093077
lingo,1,0.188892,
superintendent,1,-0.195632,
discouraged,1,-0.006153,
bushy,1,-0.022504,-0.100401
frowning,1,-0.408948,-0.257712
reliable,1,0.129845,0.440398
feat,1,0.086151,
engineering,1,-0.315773,-0.261644
religious,1,-0.076557,0.23103
bowling,1,,-0.321176
oink,1,-0.060478,
propane,1,-0.120936,
excessive,1,-0.193572,0.192093
moisture,1,0.128766,
suave,1,-0.190284,-0.126673
fangs,1,-0.143338,-0.253422
padding,1,,0.459989
sunrise,1,-0.174928,0.143303
volunteers,1,0.004376,-0.035232
unselfish,1,-0.374234,0.011085
tremendous,1,-0.240442,-0.032514
frosty,1,0.188758,
escort,1,0.000824,0.05272
congratulation,1,-0.262217,0.069251
flag,1,,-0.113069
schoolboy,1,,-0.257136
flop,1,0.191004,-0.339292
plumber,1,-0.472841,0.264375
thinker,1,-0.178307,-0.017239
cannon,1,-0.024914,0.252982
bait,1,0.028212,
geometry,1,,0.139788
communism,1,,-0.099896
gunman,1,0.102574,-0.05221
fatty,1,0.043218,
rogue,1,-0.128606,0.506265
soviet,1,,0.333501
imperial,1,0.323964,
brace,1,,-0.231759
tailpipe,1,0.278583,
lung,1,,0.23633
capacity,1,-0.03255,0.322372
chap,1,-0.055642,0.04453
moss,1,-0.109668,
rhythm,1,-0.187253,
hymn,1,0.527914,-0.216461
inventor,1,0.104442,
gunfighter,1,0.224054,0.437484
crisp,1,-0.166108,
compulsion,1,,-0.032661
intimacy,1,0.132474,
fowl,1,-0.069097,
sparrow,1,-0.246681,
yeahhh,1,-0.180543,
steering,1,-0.325454,
savor,1,0.097835,-0.02425
hygienist,1,0.103526,-0.256108
quarterback,1,0.250702,
marine,1,0.29789,0.406591
motivation,1,-0.392948,
kidder,1,0.511482,
speedily,1,-0.107112,
confidant,1,0.248775,0.233852
cub,1,0.041851,-0.121395
concealed,1,-0.187709,
slush,1,0.170313,-0.253666
bionic,1,0.133413,
greatness,1,-0.246123,0.315422
myth,1,0.231182,
kidnap,1,,0.145668
praise,1,-0.272753,-0.176985
spinster,1,0.177065,
tetanus,1,-0.088445,-0.12303
cereals,1,-0.032547,0.358111
seals,1,-0.196195,-0.187747
lion,1,-0.069229,0.108817
tamer,1,-0.42607,-0.000482
magnetic,1,-0.275033,
magma,1,,-0.192903
undermine,1,0.085723,0.131734
cousins,1,,0.316807
craftsmanship,1,0.102003,-0.076009
ditto,1,0.060819,
denying,1,0.059709,-0.138898
achieved,1,0.335456,-0.332144
orgy,1,-0.119856,-0.074598
welder,1,0.414498,-0.272507
dialogue,1,-0.00933,-0.000591
robbery,1,,-0.19698
picky,1,,-0.192675
urn,1,-0.057594,-0.185076
granted,1,-0.047543,0.20293
endless,1,0.031582,
destructive,1,-0.292535,-0.179369
slit,1,0.311318,
spinach,1,0.188866,0.033635
mod,1,0.24064,
demonstrate,1,0.398271,-0.07152
doomed,1,0.197894,0.186793
spotter,1,0.142589,
prospect,1,-0.105484,-0.255253
saggy,1,-0.459027,
flabby,1,0.231498,
lycra,1,0.393516,
occurrence,1,0.284406,
dentists,1,,-0.149474
ramp,1,-0.079458,
butterfly,1,,-0.132947
mock,1,,0.019081
imp,1,0.060907,
payroll,1,,0.285111
remarkably,1,0.036156,
magnificent,1,-0.32779,0.446054
blossom,1,-0.045768,-0.088494
spotted,1,0.011596,
whiz,1,-0.132735,-0.036051
loathe,1,-0.373465,0.067652
pow,1,-0.245101,
effect,1,0.15654,
nip,1,-0.142713,-0.098802
fitting,1,-0.285376,0.256215
usage,1,,-0.330343
multinational,1,0.060309,
boyish,1,0.211067,-0.009868
disturbing,1,,0.006933
dismantle,1,,-0.248861
flaw,1,0.191445,-0.084161
screamer,1,-0.189477,-0.22611
invade,1,0.221227,0.259738
input,1,,-0.07543
flatness,1,,-0.07004
enterprise,1,-0.090042,-0.014174
softball,1,-0.016211,
cancer,1,-0.130421,-0.220895
condensation,1,,0.109008
emphysema,1,0.044297,-0.205536
toothless,1,-0.344708,0.24466
softener,1,,-0.155295
impending,1,0.204778,-0.032083
doom,1,0.112463,0.012155
widowed,1,0.096435,-0.129313
corporation,1,0.014931,
satisfying,1,0.340583,-0.305986
structure,1,-0.193456,-0.083286
cuddle,1,0.069699,0.126688
resistance,1,0.249718,0.49005
palpable,1,,0.06641
worship,1,,-0.034285
packaging,1,,0.544424
appeal,1,0.159704,
quiz,1,,0.029026
feared,1,,-0.004216
negotiation,1,-0.174006,
barley,1,0.224732,-0.130505
snug,1,,0.493415
freebie,1,-0.235327,0.357993
forgiving,1,-0.198581,0.269715
varnish,1,-0.229557,
photography,1,,-0.062572
spender,1,,-0.200826
stupidity,1,-0.185463,0.023815
bumper,1,,-0.018277
vigilante,1,0.048435,0.167191
jig,1,0.502711,-0.210913
snubbed,1,-0.327934,0.517856
lifestyle,1,0.123321,-0.255242
cooling,1,-0.042781,-0.354554
expertise,1,0.052308,0.575199
trident,1,,-0.285435
pizzeria,1,,-0.077573
colony,1,-0.099604,0.592735
aver,1,0.167393,
threat,1,-0.195826,-0.101255
recollection,1,,-0.190825
frenzy,1,0.201471,0.567036
memo,1,-0.05766,0.458981
courthouse,1,0.436145,
courtside,1,,0.026079
steep,1,-0.144744,-0.276503
transfixed,1,,-0.08738
formal,1,,0.487656
heritage,1,-0.247346,0.567718
clergy,1,,0.188959
banister,1,0.184396,
dangerously,1,,-0.176894
dehydrated,1,-0.053863,0.041859
conversationalist,1,-0.019037,-0.003591
conglomerate,1,-0.187985,
attend,1,-0.216839,0.275959
heartbreaker,1,,-0.189579
majesty,1,0.026431,0.058861
utility,1,0.167262,-0.194919
fruity,1,,-0.255828
vow,1,-0.218374,
grounds,1,-0.09294,0.291936
pox,1,0.08342,-0.291129
fiction,1,,0.01297
moonlit,1,,-0.060601
indivisible,1,,0.004909
allegiance,1,0.04341,0.062836
unnecessary,1,0.25135,
unnatural,1,0.097766,0.19135
strategy,1,-0.230269,
unable,1,-0.043071,-0.043932
trunk,1,-0.085489,
vile,1,-0.263203,0.1282
decimal,1,-0.056538,-0.320379
careless,1,-0.217179,-0.269595
hotbed,1,0.091939,-0.098978
jumpy,1,-0.42766,-0.022742
burrito,1,0.185079,0.347667
smoothly,1,,0.458189
starlet,1,-0.282717,-0.099121
include,1,-0.135397,-0.038451
jumper,1,,-0.26382
meatloaf,1,,0.00652
hay,1,-0.318262,-0.25503
holder,1,0.076241,-0.009478
vending,1,,0.100268
primitive,1,0.61002,
deformed,1,0.148769,-0.287897
orgies,1,-0.102614,-0.044227
dissolve,1,0.351267,-0.16324
frantic,1,0.320054,0.057646
eucalyptus,1,0.189724,0.088065
enjoyable,1,-0.189825,-0.081818
houseboy,1,0.065414,
yoga,1,0.195493,0.069253
unknowable,1,0.350344,-0.052361
starch,1,-0.037498,0.105444
bale,1,0.066028,
boot,1,-0.382061,0.149546
cloud,1,-0.091182,-0.182674
hermaphrodite,1,,0.45255
ego,1,,0.037702
quilt,1,0.350142,-0.081563
openness,1,0.084637,-0.002131
stalemate,1,-0.141838,
wimp,1,-0.125756,-0.017065
network,1,,0.144742
sheer,1,,0.09644
insightful,1,0.458345,
wavy,1,-0.014256,0.035896
huff,1,-0.247228,
clumsy,1,-0.09915,-0.022935
pleasing,1,-0.387733,-0.126936
slippery,1,0.213199,-0.330707
nation,1,0.005438,
slink,1,-0.028095,
starlight,1,-0.384677,-0.188919
unwilling,1,-0.124692,
misunderstand,1,0.294896,0.219436
competitor,1,-0.010563,0.323532
lamb,1,0.269426,0.065353
cooker,1,,0.067625
maroon,1,-0.098406,
fore,1,-0.07992,0.299349
bubbling,1,-0.062167,
paycheck,1,0.365895,-0.17181
humanity,1,0.010658,-0.379966
sniff,1,-0.003907,
pouting,1,0.284293,-0.056565
troops,1,-0.256328,-0.01968
minion,1,-0.026514,
christ,1,0.010387,0.418879
foxy,1,-0.070933,
disappear,1,-0.167457,-0.190897
gullible,1,-0.081004,
management,1,0.071824,0.118314
plummet,1,,0.305133
taunt,1,0.130164,0.458252
tribe,1,,0.204393
continuum,1,,-0.185085
extreme,1,0.119028,-0.013427
diarrhea,1,-0.214587,-0.186308
latex,1,-0.102294,
wrinkle,1,-0.060451,0.215758
bask,1,,0.500888
defensive,1,0.156528,
inflated,1,,0.046563
flustered,1,,0.017028
irreplaceable,1,0.333857,
frisbee,1,,0.067903
sidewalk,1,0.256245,-0.067437
reddish,1,0.276279,-0.167901
jalopy,1,-0.080019,
sufficient,1,-0.055708,-0.334866
shiver,1,-0.100741,-0.272547
faker,1,,-0.186602
streetlight,1,-0.109236,-0.035745
janitor,1,,0.136947
vampire,1,,0.224138
reminiscing,1,,0.230733
gambler,1,0.103579,0.29515
admiring,1,0.168889,-0.006338
stake,1,,0.223019
providing,1,0.107392,-0.107425
cooperative,1,-0.211514,-0.008463
forces,1,-0.043212,-0.080421
faithful,1,-0.278985,-0.107236
recite,1,,-0.012086
document,1,,-0.296392
repeated,1,-0.24004,
understandable,1,0.237021,-0.120978
pharmacist,1,,-0.129183
nowadays,1,,0.430735
bind,1,-0.353153,
famine,1,-0.149965,-0.310545
spotless,1,-0.315648,-0.071132
saucer,1,-0.273817,0.040561
tornado,1,0.076168,0.332763
protected,1,0.14592,0.32868
hairball,1,-0.332987,
warrior,1,-0.19093,0.470027
guild,1,-0.17576,
sweets,1,,0.093658
march,1,0.182369,-0.163073
christening,1,-0.187107,-0.240268
entertainer,1,-0.06238,0.005099
posture,1,,0.508393
scent,1,,0.027937
homey,1,,0.084942
seaweed,1,0.186671,-0.224704
sunken,1,-0.109988,0.41159
dismay,1,,-0.400866
munch,1,0.165875,0.075023
subtract,1,0.038357,
pork,1,0.122563,
quotation,1,0.160621,-0.097131
affirmative,1,-0.233816,-0.120975
grate,1,-0.344223,
arrow,1,0.455252,
annoys,1,,-0.203695
falsely,1,0.13919,0.235334
accused,1,-0.113438,-0.269911
molding,1,,-0.048865
mysterious,1,,-0.20397
unmistakable,1,-0.279053,
suspect,1,,0.061303
orgasm,1,-0.100602,
uncontrollable,1,0.471997,-0.239199
reconnect,1,0.028345,
ram,1,0.200939,
platter,1,0.203645,0.227541
hitchhike,1,,-0.212566
horrific,1,,0.140831
behold,1,,-0.200178
spruce,1,0.322167,-0.066484
baton,1,0.058672,
soggy,1,0.026147,
unscrew,1,-0.083655,
overlapping,1,0.062275,
amen,1,,-0.016582
acknowledge,1,0.233654,0.122142
ministry,1,,-0.057997
bureau,1,,0.035836
lunar,1,-0.117202,-0.155499
inconvenience,1,-0.198711,-0.102015
hiker,1,-0.069565,
grieve,1,-0.205516,0.096309
psycho,1,,-0.101132
homosexual,1,,-0.184757
asthma,1,-0.011808,0.475486
infectious,1,0.0913,0.313253
rounded,1,,0.188812
incoming,1,0.101926,0.514848
introduction,1,0.073205,0.027973
methodical,1,0.021269,0.222742
physicist,1,0.127576,
cheery,1,-0.024712,-0.175195
daily,1,,-0.042249
credited,1,-0.15321,-0.224102
debt,1,-0.189705,-0.156867
karmic,1,-0.185688,
monthly,1,-0.089153,-0.164382
tilt,1,,-0.102309
aromatherapy,1,,0.405845
authority,1,-0.002817,
raindrops,1,0.107087,0.224215
murky,1,0.127364,-0.138091
pluck,1,,0.068717
feces,1,-0.153643,0.313093
hyperventilating,1,,-0.077649
silverware,1,,-0.159521
bare,1,-0.042288,-0.159063
element,1,0.095085,-0.036778
picket,1,,-0.156426
inspection,1,-0.303243,-0.07991
dependency,1,-0.227609,
reserve,1,,0.190884
shrine,1,,0.088443
conversational,1,-0.130828,0.057477
orderly,1,-0.054228,-0.177523
incompetent,1,0.315772,-0.244824
curve,1,0.072916,
cane,1,-0.104543,-0.230564
limp,1,0.345991,
decorum,1,,-0.128715
dotted,1,0.153805,
defeated,1,-0.094173,0.091554
orientation,1,0.021852,-0.120703
stardom,1,0.154047,
birthing,1,-0.191904,
convert,1,0.149355,
expressway,1,0.248624,
winger,1,-0.110909,-0.111213
stead,1,0.112983,-0.26817
racial,1,,0.084207
meddling,1,0.096166,-0.076756
wafer,1,-0.102684,0.485047
wary,1,,-0.256355
destroyed,1,-0.011466,-0.041995
growls,1,-0.34158,0.378095
harmonica,1,,0.527365
locate,1,0.167687,
feisty,1,0.395439,0.477481
turtleneck,1,-0.05809,-0.033391
alter,1,-0.153707,-0.162997
luncheon,1,,-0.127684
cap,1,0.295309,0.037706
perishable,1,-0.050699,0.496395
toothpick,1,-0.207896,0.124764
identity,1,-0.112454,-0.331137
straw,1,-0.068825,-0.083768
neglected,1,0.399105,
incapable,1,0.639442,0.124125
impromptu,1,,0.247925
upscale,1,-0.320087,-0.357817
disapproving,1,0.029835,0.095937
handyman,1,,-0.063506
install,1,0.30146,
rouge,1,-0.227832,-0.279847
heartless,1,-0.128926,-0.346061
musician,1,-0.103243,-0.100088
quantity,1,-0.265952,
spiteful,1,0.227906,-0.073252
invasive,1,,0.237511
vaginal,1,,-0.231806
diabetes,1,-0.116654,0.365865
alzheimers,1,-0.102096,0.098509
gout,1,-0.381851,
glee,1,0.368529,
alphabetical,1,,0.007
industry,1,0.017846,-0.319874
qualifications,1,-0.579793,0.434834
scold,1,,0.055364
deductible,1,-0.261216,
mortgage,1,-0.03887,-0.101678
sensitivity,1,,-0.040966
thrash,1,0.469802,-0.008878
crocodile,1,-0.125707,-0.020369
mamma,1,,0.200503
recurring,1,,0.341551
pita,1,0.06482,-0.034423
fertilize,1,-0.205204,0.212874
sterile,1,0.278807,-0.288119
limo,1,-0.263587,0.07545
yolk,1,-0.262432,-0.051505
reviewer,1,,0.436939
scout,1,0.404177,
artistic,1,0.189065,-0.128053
placenta,1,-0.099984,
amnesia,1,0.148014,
imitate,1,-0.008374,
planes,1,-0.231289,
spiritual,1,-0.201348,-0.222243
executor,1,-0.276975,-0.241437
hesitating,1,-0.160492,0.576235
receipts,1,0.318668,
disposal,1,0.18072,-0.089634
christmastime,1,-0.262813,0.047775
intercourse,1,0.243647,
abrasive,1,,0.118132
cradle,1,-0.006917,-0.072574
slammer,1,,0.42306
bluff,1,-0.030773,
homicide,1,,0.186312
ashtray,1,-0.213879,
venture,1,0.283196,
vinyl,1,0.068768,0.180104
edgy,1,,0.033125
snowy,1,-0.108427,-0.088445
elastic,1,,-0.153401
insider,1,0.155763,
cougar,1,,-0.207426
trusting,1,-0.173464,-0.488849
trimester,1,,0.078585
shire,1,,0.029215
intellectual,1,0.543267,0.08881
ether,1,0.060803,0.216971
physician,1,-0.103649,
interchangeable,1,,0.257087
unload,1,0.082931,
heirloom,1,0.205092,0.141571
awed,1,,-0.125687
undercover,1,,0.35792
fugitive,1,,0.53037
minimum,1,-0.373589,0.133423
goldfish,1,,0.178763
condensed,1,,0.069593
eggplant,1,0.414131,-0.135857
priceless,1,-0.295463,
birdcage,1,0.364999,
flexible,1,,-0.147081
futile,1,0.36215,0.266683
autograph,1,0.152634,0.01619
detour,1,0.134102,
lox,1,0.159721,
wench,1,0.265946,
lucrative,1,0.11151,-0.329299
gall,1,0.180928,
freshwater,1,,0.20006
bamboo,1,-0.318376,-0.232767
core,1,,0.147856
haunt,1,,0.22771
upcoming,1,-0.140761,-0.367902
partition,1,,0.061052
businesswoman,1,0.39027,-0.299783
lurking,1,-0.113998,0.041
slot,1,0.43351,
minor,1,-0.118698,
patented,1,0.203648,
revolution,1,-0.128741,0.13623
pacifist,1,,-0.29993
possession,1,0.459214,
vegetarianism,1,0.037467,-0.071782
mystical,1,0.058579,
evaporate,1,0.051978,
criminal,1,,-0.111974
paragraph,1,0.283799,-0.211301
waterbed,1,,-0.236271
sword,1,0.196299,-0.193807
dwarfed,1,0.014859,
oral,1,-0.136348,
guidance,1,-0.170057,-0.001095
pillar,1,,0.186383
coy,1,0.132061,
oboe,1,-0.126702,-0.113611
croissant,1,,-0.142693
boxing,1,-0.263747,-0.379647
hygiene,1,,-0.116277
betray,1,,-0.212977
poltergeist,1,,0.488764
tinsel,1,,-0.414994
demonic,1,,-0.155428
senorita,1,0.197259,-0.060524
foul,1,-0.237929,0.168829
dainty,1,0.292176,-0.034183
rotten,1,-0.244805,-0.121766
brook,1,,-0.037029
permitted,1,-0.053664,0.006444
vibrate,1,0.273699,0.250445
anal,1,,0.413302
dressy,1,-0.001167,-0.052205
extravaganza,1,-0.109592,0.117379
brunt,1,-0.065604,-0.088891
delighted,1,-0.300949,-0.233491
rift,1,-0.080157,-0.079672
hemp,1,0.124768,
smelt,1,0.331235,
cubicle,1,-0.33774,
semen,1,-0.072656,-0.176332
sage,1,-0.504689,0.070926
chant,1,-0.347382,
perceptive,1,-0.470474,0.186301
rhyming,1,,0.235926
unyielding,1,0.135816,0.072279
funky,1,,-0.07366
injure,1,0.239524,-0.371599
glaze,1,0.208,-0.285714
rut,1,-0.059209,
aggressive,1,0.102887,-0.15897
namesake,1,-0.104112,
fuchsia,1,-0.017784,-0.00032
potter,1,,0.427986
whiskey,1,-0.249435,
penetrate,1,0.360568,-0.099871
broth,1,-0.080348,-0.047556
germs,1,-0.180547,0.464318
crossbow,1,,-0.05573
negativity,1,0.435509,-0.045458
provided,1,-0.0433,0.422293
darn,1,-0.087962,0.307189
stumped,1,0.050827,-0.084571
juggler,1,0.132335,0.371677
oat,1,-0.204079,-0.032784
versus,1,-0.241429,-0.113237
warranty,1,0.183477,0.588487
substantial,1,-0.069096,
fictitious,1,0.049852,-0.027375
incense,1,0.430414,-0.089714
interior,1,-0.402863,0.284511
bark,1,,-0.042191
economics,1,0.164155,
unsupported,1,-0.219531,0.129712
highness,1,-0.371244,
skedaddle,1,,0.061888
dashing,1,0.143844,
diplomat,1,-0.044946,-0.177008
icy,1,,-0.137536
ropes,1,0.116663,-0.094668
polish,1,,0.038731
lumberjack,1,-0.207919,-0.183187
nacho,1,0.080904,-0.291878
firefly,1,,0.279335
multiply,1,-0.156647,-0.163212
oversight,1,-0.105688,0.45705
brainy,1,-0.121621,-0.117025
uncertain,1,-0.101877,
observing,1,-0.107259,0.215115
forgiveness,1,,0.050338
graze,1,-0.195687,0.235434
agony,1,0.211381,-0.07887
growth,1,-0.12875,0.272581
represent,1,0.312934,-0.065671
buffer,1,-0.263235,
impatience,1,,-0.117181
thump,1,-0.00769,0.302304
coping,1,0.046009,
charmed,1,-0.335616,0.365101
hectic,1,,-0.146648
temporal,1,-0.300677,
cultural,1,-0.076282,-0.116057
shorten,1,-0.525501,
muse,1,,-0.089649
canvas,1,-0.230996,0.24095
outdoors,1,,-0.231471
elusive,1,-0.07499,0.499389
anguish,1,-0.198112,-0.048403
link,1,0.191873,-0.076543
ruling,1,-0.150881,-0.049386
pasty,1,-0.16706,
recognized,1,0.296257,-0.131506
outbid,1,0.089271,
downhearted,1,0.266365,-0.248355
outraged,1,,0.260549
blueprint,1,-0.036201,-0.229766
filibuster,1,,0.457642
addendum,1,0.261165,
define,1,0.196116,-0.045743
campaign,1,0.385949,
vegetable,1,-0.205929,-0.105291
belch,1,0.171363,-0.002357
inflate,1,,0.166345
teflon,1,0.116606,
smitten,1,-0.325889,-0.335106
grilled,1,,0.182639
disrespect,1,0.30241,-0.150119
urinate,1,-0.082173,
plunge,1,,0.561596
congress,1,0.151104,
deficit,1,0.282318,
reduction,1,0.256724,
scrape,1,,-0.050221
adviser,1,0.09544,-0.1695
mediterranean,1,,0.190252
trashy,1,0.154968,0.054195
peaceful,1,,-0.22562
digs,1,-0.043398,0.122877
curry,1,0.523295,0.078245
ammunition,1,0.109042,0.482484
severe,1,,-0.14036
beacon,1,,0.566884
cheeseburger,1,,0.155717
entertaining,1,0.073627,-0.295804
grudgingly,1,-0.279835,0.16132
coup,1,-0.044255,0.250423
fluent,1,0.053556,-0.155069
corsage,1,0.064652,-0.17781
blessed,1,0.400465,0.023813
blizzard,1,,0.044605
combined,1,,0.411909
approve,1,-0.178381,-0.001306
chilly,1,0.418874,
expiration,1,0.026414,0.527051
subscription,1,,-0.110957
cellophane,1,-0.116262,0.08238
rearrange,1,-0.097805,
cuckoo,1,-0.039295,
kirk,1,0.029483,
calcium,1,,-0.150964
wrenching,1,,-0.089948
childbirth,1,-0.060837,-0.257244
moderation,1,-0.01993,0.075156
suffer,1,0.00302,-0.036048
phobia,1,0.295828,0.118146
speedy,1,0.058871,
monarch,1,-0.141125,
yank,1,,0.321652
faint,1,0.139001,-0.044859
numb,1,-0.235511,-0.217077
foolish,1,-0.007224,
cuddles,1,-0.153627,-0.192555
manhood,1,0.324507,
platoon,1,-0.109371,-0.448116
bonds,1,-0.00653,-0.10458
matrimony,1,-0.137854,-0.179656
vested,1,-0.483718,0.297794
crud,1,0.022862,
admired,1,0.028705,-0.074801
halfway,1,0.069397,0.12268
soak,1,0.261795,
sunglass,1,-0.076273,0.284349
heartbroken,1,-0.088071,0.150403
chainsaw,1,0.055912,-0.013094
battle,1,0.013111,0.41123
superstar,1,-0.151303,
pond,1,0.221141,-0.083099
simply,1,-0.131282,-0.098224
unsuitable,1,-0.178059,-0.176485
economy,1,0.386532,
sponge,1,0.288428,-0.300145
mediocre,1,-0.184285,-0.2314
holly,1,-0.305837,0.195632
firstborn,1,-0.280332,-0.079378
unlimited,1,-0.218298,
horizontal,1,0.023944,-0.480327
cot,1,0.15777,-0.201702
crouching,1,0.117495,0.02186
chubby,1,-0.467906,
transfer,1,-0.143938,-0.036355
irritated,1,0.178551,0.18233
hotline,1,-0.105233,
pineapple,1,-0.279133,-0.133776
ape,1,-0.032945,0.078448
ribbed,1,-0.161822,
crowds,1,0.010052,0.048224
referee,1,-0.13476,
emu,1,0.210903,
guarded,1,0.145548,
request,1,-0.139629,-0.057683
risotto,1,,0.217651
mermaid,1,0.341022,0.00143
cactus,1,0.14925,
attorney,1,0.058542,
minded,1,-0.050502,-0.023942
occupation,1,0.273761,
widower,1,0.019919,-0.094134
mathematician,1,0.043302,
comprehensive,1,0.097687,0.175323
attract,1,-0.029659,
enemy,1,,-0.221659
sibling,1,-0.001148,0.264578
failure,1,0.097836,0.157534
oregano,1,-0.008385,-0.281592
emotion,1,-0.127919,-0.234251
neurotic,1,,-0.20419
rational,1,-0.145506,-0.234985
leader,1,-0.167443,-0.073776
bowls,1,-0.181109,-0.223617
ballplayer,1,-0.102994,
christen,1,,0.061646
chrome,1,,0.226465
twig,1,-0.070234,
defined,1,,0.122888
bedside,1,-0.305896,-0.248471
antiques,1,,0.001974
rags,1,0.493451,
compound,1,0.184635,-0.401784
sequence,1,,0.189824
resignation,1,0.124568,0.135624
fiery,1,0.175982,-0.145478
eraser,1,-0.227536,-0.419053
essay,1,,-0.249823
alcove,1,0.324859,-0.19854
uneasy,1,0.328229,-0.109794
delayed,1,-0.202126,-0.284894
tower,1,,0.397157
axe,1,,0.425268
souvenir,1,,0.109159
undefeated,1,0.177389,
mode,1,0.065796,0.103615
smash,1,,-0.332896
bigot,1,0.499012,0.028326
imply,1,0.445116,
bodyguard,1,0.314998,-0.088379
preschool,1,,0.083469
tutor,1,0.172169,-0.20941
hem,1,-0.172635,-0.124211
dust,1,-0.145766,
feeder,1,-0.126965,
deprive,1,0.276495,-0.252182
monsieur,1,,-0.08509
resentful,1,-0.148548,0.045956
procession,1,-0.044638,
rollers,1,-0.150579,
withdrawal,1,0.102218,-0.246498
saver,1,0.076697,-0.119695
fireproof,1,-0.203857,
update,1,0.078432,-0.268947
layman,1,-0.126797,-0.211192
broccoli,1,-0.131766,0.014316
cupboard,1,0.114209,-0.047832
glitter,1,-0.31473,
corned,1,0.211778,
shaggy,1,-0.010048,-0.121991
lungs,1,,0.246105
declare,1,-0.086054,
solidify,1,-0.151556,-0.126608
consideration,1,0.375028,0.258711
apprehension,1,,-0.15273
cancellation,1,-0.065237,-0.206815
groceries,1,,0.37923
lettuce,1,0.054331,0.3135
mumble,1,0.10177,-0.190906
mime,1,0.157073,0.25597
sensual,1,0.038616,
aphrodisiac,1,0.27927,
eulogy,1,0.059822,-0.082676
sneezing,1,-0.060742,
recreate,1,0.194573,-0.009316
respective,1,0.03145,0.205272
pasta,1,-0.005636,-0.187405
salmonella,1,-0.228983,0.122879
nightie,1,0.218529,-0.385129
asparagus,1,-0.375627,0.098416
gaining,1,-0.031732,0.324337
distant,1,0.154045,
weenie,1,0.242673,
colon,1,0.581461,
distraction,1,0.227752,-0.355515
ensemble,1,0.306403,-0.363962
mono,1,0.158099,
poet,1,0.218286,-0.260026
unscheduled,1,0.056377,
static,1,0.433361,
cling,1,,0.089563
delicacy,1,,-0.220572
sharpener,1,0.031417,
ladybug,1,0.475699,-0.357171
diplomatic,1,-0.39993,-0.022747
wholesale,1,0.122617,-0.121446
indecent,1,0.15898,-0.093696
disclosure,1,0.075005,
teensy,1,-0.242183,
nephew,1,,-0.285237
felon,1,,-0.126375
fluff,1,0.178499,0.39851
shunned,1,-0.135636,-0.042315
observe,1,,-0.229194
reconcile,1,0.29671,-0.087134
bunk,1,0.100183,
chit,1,-0.154585,0.152853
assorted,1,,-0.007714
signature,1,-0.138996,
fraud,1,-0.186429,0.026052
lowering,1,-0.152957,
rot,1,-0.376094,0.036092
nerves,1,-0.30837,0.030334
loon,1,-0.020507,
doorstep,1,0.196551,-0.212444
afterthought,1,0.529064,
dash,1,-0.079039,-0.257089
cooperation,1,0.028269,-0.113857
headway,1,-0.342707,-0.105707
confrontation,1,-0.035593,0.228591
bass,1,-0.257127,0.060144
mango,1,-0.097593,0.01009
spunky,1,0.134877,0.287652
encourage,1,-0.082261,-0.007768
electrical,1,0.094873,
brighten,1,-0.071227,0.410071
baseboard,1,-0.007866,0.312387
electrician,1,-0.157262,0.11264
mistletoe,1,0.03154,
cockpit,1,-0.144443,
pinch,1,0.24701,-0.145447
critic,1,,0.107035
aye,1,,-0.190024
plank,1,0.039548,0.132469
intermission,1,0.193572,
keg,1,,0.412638
pneumonia,1,0.475404,0.430651
fingernail,1,0.118792,
cater,1,-0.144764,-0.067629
multiplex,1,-0.457035,
architect,1,-0.002162,-0.296863
listing,1,0.215736,-0.161083
command,1,0.252241,-0.042461
gigantic,1,-0.501777,
giraffe,1,,-0.05461
wallpaper,1,0.328065,-0.082375
midget,1,0.153354,
cursory,1,-0.421024,


==> figures/plots/shiftrator003/All_vs_Monica+Chandler_Monica+Chandler_wordlist.csv <==
word,frequency,power,danger
know,1566,-0.135939,0.507507
do,1182,0.455796,
have,1168,0.024169,0.096195
don,1080,0.072115,-0.15574
can,1079,,0.104141
be,946,,-0.163853
right,858,-0.221674,-0.181888
get,796,0.281444,0.184179
like,702,,-0.156124
think,633,0.46443,0.008144
look,546,-0.01648,0.287848
one,529,0.206163,0.552605
see,452,-0.124343,-0.097605
want,415,-0.607907,
god,414,-0.322549,0.218497
good,405,-0.299195,0.160301
come,399,,-0.209607
back,349,0.090999,
say,342,,0.280721
let,341,0.001543,
time,317,,-0.216946
great,312,-0.265293,0.365309
little,309,-0.175304,0.002123
tell,297,,-0.079744
sorry,284,-0.065185,
love,283,-0.205498,-0.03724
guy,258,,-0.03155
thing,253,-0.190942,-0.08399
make,248,,0.193125
down,246,-0.14486,
way,236,0.009725,-0.231019
wait,233,-0.08701,
will,232,-0.141093,-0.10837
take,218,,-0.106728
wan,202,-0.026636,
big,193,-0.247769,-0.047462
room,189,,0.040213
believe,188,0.282103,-0.149993
work,188,-0.131641,
two,185,-0.034875,0.009998
people,184,,-0.187788
give,179,,-0.051006
baby,176,,0.124174
phone,175,,-0.381419
thought,173,-0.128746,-0.051711
man,172,0.482514,0.066986
sure,164,-0.409942,0.026728
door,163,0.237559,0.183589
honey,156,0.01902,-0.065106
first,154,-0.133112,
other,152,-0.323928,-0.161339
need,151,0.041303,
call,147,0.430957,
talk,137,-0.252048,0.117834
pause,137,0.066918,0.056673
new,135,-0.314557,-0.235388
night,134,,-0.295314
thank,131,0.085337,0.129364
fine,130,-0.364997,-0.317235
nice,129,-0.237186,-0.18554
stop,129,-0.035118,0.039732
stuff,128,0.014092,-0.214487
listen,126,,-0.092445
day,122,,0.443988
bad,119,0.08367,-0.124575
married,117,-0.105484,
things,116,-0.118813,0.04539
wedding,116,0.023257,
hand,116,0.06538,-0.061456
thanks,109,-0.071961,0.080073
feel,107,-0.123195,0.27217
bye,105,-0.054891,
woman,105,-0.116903,0.047167
together,105,-0.518135,-0.275321
place,104,0.024888,-0.10383
lot,103,0.097586,0.058283
girl,101,-0.293141,-0.120078
minute,99,-0.029674,-0.117897
guess,99,,0.0344
game,97,0.266115,
find,96,0.048478,-0.218755
funny,95,-0.170492,-0.203842
leave,94,0.457992,
laughs,94,0.369015,
money,93,0.195438,0.085677
sex,91,0.063373,
old,91,-0.087258,
hard,90,,0.126935
hear,89,,0.128772
play,88,-0.178923,
thinking,88,,0.009121
kind,86,0.244444,-0.091981
wrong,86,-0.023754,0.041003
friend,85,0.113643,0.337155
name,85,0.103965,0.053001
remember,84,,-0.183575
pretty,84,-0.39769,0.145052
try,84,-0.08001,
kiss,84,-0.027253,-0.256965
help,83,,-0.034138
year,83,-0.135612,-0.227144
three,82,-0.098078,-0.160825
apartment,82,-0.322724,-0.377074
care,81,,-0.209795
fun,81,-0.497681,
home,81,,0.000891
long,81,,0.110836
ready,81,-0.07349,0.34632
happy,80,0.383009,-0.156679
start,79,0.029677,-0.154658
life,78,-0.084408,-0.215834
crazy,78,0.127939,0.099336
friends,78,0.405148,-0.03549
dad,77,-0.175119,-0.121155
bathroom,76,0.230201,-0.187053
job,75,0.093266,-0.343264
coming,74,,-0.398189
dinner,73,,0.37016
left,73,-0.149467,
party,71,0.161746,
keep,71,,0.420499
totally,70,-0.162213,-0.016512
used,70,-0.011146,
years,70,,-0.054825
second,69,-0.238973,0.35784
couple,69,-0.06703,0.335214
mom,68,0.001125,-0.034289
supposed,67,0.368319,
idea,67,0.178109,-0.044102
high,66,-0.222244,-0.070708
may,66,0.126228,0.407012
part,66,0.369538,0.465496
bedroom,66,,-0.32422
hug,65,-0.067973,-0.145272
whole,65,,-0.080981
stupid,65,-0.169159,-0.10549
ring,65,,-0.115211
table,64,-0.112996,0.170852
weird,64,-0.007025,0.247706
happen,64,-0.0529,
bed,64,-0.043011,0.267425
four,63,-0.180349,0.019132
today,62,,-0.257911
watch,62,0.473627,-0.030441
deal,62,0.019291,
picture,61,,0.184706
haven,61,,-0.057096
tomorrow,60,,0.357701
move,60,-0.028677,
live,60,-0.040591,-0.002988
face,59,-0.305032,0.103772
stay,57,,-0.024067
date,56,0.208165,-0.11092
win,55,0.135029,-0.054586
check,54,-0.043542,
house,53,0.089449,-0.363095
show,53,0.198417,
beautiful,53,-0.110966,-0.263455
walk,53,,-0.172087
five,52,-0.252896,0.050842
sit,52,-0.013354,-0.110427
use,52,-0.213831,
problem,51,-0.245463,0.353087
eat,51,,-0.280243
living,51,-0.060478,-0.155327
true,51,-0.151406,-0.129795
mine,51,0.119569,0.582849
box,51,-0.160621,-0.068528
laugh,50,0.062123,0.140379
dress,50,,0.007358
cute,50,-0.126991,0.42589
must,50,0.284295,
pants,49,0.476758,0.461391
saw,49,,0.105588
couch,48,-0.185382,-0.061997
meet,48,-0.061104,0.358711
open,48,0.080834,
hair,47,-0.286803,0.125782
wear,47,0.341356,
run,47,0.237737,0.203116
change,46,0.405982,
cool,46,-0.135488,-0.063268
forget,46,0.238927,
eyes,46,,0.454713
hate,45,-0.132197,-0.342428
break,45,0.148583,-0.278143
hold,45,-0.111671,-0.048093
amazing,45,-0.034584,
perfect,45,-0.139186,-0.190164
bet,45,,-0.23567
glad,45,-0.009988,0.135093
sweetie,45,-0.126195,0.033646
different,44,,0.014371
cry,44,-0.17798,-0.090855
bit,44,-0.068053,
tv,44,,0.008866
voice,44,,-0.099946
moving,43,,-0.096687
rest,43,0.232694,-0.003719
person,43,,-0.367647
doctor,43,0.536235,0.262161
lost,43,0.096073,0.270866
half,43,0.375556,0.098091
dance,43,-0.250888,
hell,42,,-0.073783
sweet,42,,-0.301667
excuse,42,-0.060969,-0.31405
school,42,0.000339,-0.140754
coffee,42,,0.033163
naked,42,,0.056764
telling,42,-0.277778,-0.235621
sitting,41,0.194723,-0.019119
found,41,0.070966,0.290252
fake,41,0.272512,0.020393
chair,41,-0.263149,0.221202
front,40,-0.196497,-0.10685
real,40,-0.206326,0.20044
sound,40,0.12753,0.09962
story,40,0.137529,-0.106737
kids,40,0.33983,-0.135435
world,40,0.06564,-0.338567
kitchen,40,-0.153837,0.169267
chance,40,0.197065,0.43334
sleep,40,-0.066496,-0.434991
tape,39,-0.047152,-0.320972
point,39,0.173983,-0.169172
morning,39,,-0.27169
laughing,39,0.296773,0.157118
upset,39,-0.178865,-0.222776
book,39,,-0.064833
important,39,-0.230821,-0.165531
wife,39,-0.036492,-0.242584
card,39,0.34868,-0.216917
quickly,39,0.147398,
crying,39,-0.245123,-0.315863
boyfriend,39,0.208623,0.043229
dog,39,,-0.24856
reason,39,-0.189018,0.050421
end,38,-0.109128,-0.175265
christmas,38,-0.129792,-0.117625
understand,38,0.006819,-0.20787
reading,37,,-0.083206
boy,37,,-0.124386
hot,37,0.243679,0.168114
giving,37,0.105593,-0.018341
throw,36,-0.116852,-0.048261
ass,36,,-0.520589
sick,36,-0.015579,0.150925
office,36,-0.033695,
food,36,-0.032935,0.353839
holding,35,0.009539,0.40037
relationship,35,-0.045008,0.030548
movie,35,-0.152211,-0.230324
six,35,0.252898,-0.129067
fact,35,,0.290494
excited,35,-0.356256,
means,35,,-0.147983
bring,35,,-0.04289
ago,34,0.158081,
restaurant,34,0.101979,0.065316
hang,34,-0.094639,-0.072616
easy,34,,-0.215584
asleep,34,0.050478,-0.040039
puts,33,-0.440481,
week,33,-0.172665,0.555675
number,33,-0.000593,-0.055603
hope,33,-0.095765,0.026408
close,33,0.123069,
shocked,33,,-0.041012
worry,33,0.020902,-0.170458
gone,32,0.206823,
mike,32,,-0.019335
side,32,0.24901,-0.148152
late,32,-0.21822,
birthday,32,0.326918,
spend,32,-0.139703,
porn,31,,-0.179161
kid,31,,-0.062638
eye,31,-0.34042,0.090427
father,31,-0.08439,-0.304589
times,31,-0.2904,-0.22924
present,31,-0.01963,0.126516
interrupting,31,0.430234,0.17854
working,31,-0.281933,-0.109723
turkey,31,0.199452,-0.089734
picked,30,0.443945,0.244753
running,30,-0.03921,
broke,30,-0.132756,-0.04655
smoke,30,-0.148768,-0.359156
drunk,30,0.209144,0.40287
fat,30,0.055933,0.492123
hour,30,0.098449,-0.174143
tiny,30,-0.253718,-0.298848
mad,29,-0.273907,0.13735
family,29,-0.151237,-0.213299
terrible,29,,0.366307
die,29,-0.170169,-0.091711
buy,29,0.017405,
message,29,,0.22068
floor,29,0.454743,-0.327825
bag,29,0.444765,-0.049912
free,29,-0.219578,0.011383
eight,28,0.022053,0.102606
kill,28,0.133297,0.066917
pregnant,28,0.46865,
window,28,0.058851,-0.262649
alone,28,-0.068439,0.172295
pay,28,0.128658,
news,28,-0.114981,
shut,28,-0.140582,
mind,28,0.254108,0.004823
fight,28,-0.138553,0.145077
thanksgiving,28,0.25151,-0.196574
marry,28,-0.20692,
fire,28,-0.149857,0.339097
word,28,0.019398,-0.381885
promise,28,0.173765,0.225913
car,28,-0.011978,0.049418
hall,27,0.043334,0.464258
wish,27,-0.117606,0.071788
ice,27,0.208725,-0.075006
ten,27,0.282679,-0.040696
chicken,27,0.126983,0.10543
hurt,26,-0.193162,-0.241654
marriage,26,0.0642,-0.198716
hat,26,-0.160708,0.020396
machine,26,-0.09377,
arm,26,,-0.034921
guest,26,-0.101279,0.103143
waiting,26,-0.289075,
brother,26,0.229231,-0.115523
smell,26,0.176991,
lose,26,-0.100097,-0.228137
chick,26,0.172573,0.062372
inside,26,,-0.183657
green,26,-0.05165,0.400487
dead,25,-0.13091,0.132864
read,25,,-0.214575
duck,25,0.210013,0.348173
college,25,-0.093347,-0.191629
sister,25,0.428843,-0.097417
ball,25,,0.232837
heart,25,-0.405875,-0.039473
finally,25,,-0.161468
figure,25,,0.354743
smiling,25,-0.091633,-0.069004
fair,25,0.186729,-0.372819
cold,25,-0.115436,
plan,24,-0.006408,
paper,24,-0.087206,0.467121
answer,24,,0.334839
chef,24,-0.361446,0.321095
huge,24,-0.155293,
mouth,24,-0.218073,-0.195338
relax,24,,0.119272
horrible,24,0.051989,-0.077944
sign,24,,0.02725
air,23,0.490282,0.566144
writing,23,-0.034505,-0.254458
light,23,,-0.025974
line,23,0.145557,0.0835
clothes,23,,-0.024491
top,23,-0.266356,-0.177551
control,23,-0.051632,-0.556675
leaving,23,-0.146675,0.023809
worried,23,-0.280117,0.227821
sense,23,,-0.15236
worse,23,0.019351,0.030531
surprise,22,-0.27742,
shower,22,0.06817,-0.114548
cheese,22,0.197748,0.089293
street,22,-0.004235,-0.19769
calling,22,-0.085448,
standing,22,,0.171723
seem,22,-0.041815,0.14345
roll,22,-0.424687,
lights,22,0.083109,0.182055
seven,22,0.006992,-0.242266
stick,22,-0.486415,
lunch,22,0.031326,0.305447
class,22,,0.369941
clock,22,-0.182063,-0.01828
water,22,,-0.127413
scared,22,-0.354818,0.080189
damn,22,0.312393,-0.234495
sir,22,0.218375,-0.283184
freak,21,,-0.047793
girlfriend,21,0.010088,
flowers,21,,-0.015965
boots,21,-0.222626,0.166139
sexy,21,0.037083,
entire,21,0.009434,-0.248911
toast,21,,-0.092199
lying,21,-0.151496,-0.341952
fall,21,-0.258904,-0.258453
candy,21,,-0.167672
answering,21,-0.033945,-0.064006
luck,21,0.141689,-0.443299
finger,21,0.177785,
husband,21,-0.202433,-0.070835
write,20,,0.316809
small,20,0.340827,-0.139771
third,20,-0.070477,-0.115729
stand,20,,0.023017
smoking,20,0.379113,0.258315
realize,20,-0.170703,0.290281
shirt,20,-0.042981,-0.073784
aunt,20,,0.19168
feet,20,-0.270091,0.353898
turning,20,,-0.094744
able,20,-0.065913,0.485502
hit,20,-0.171369,0.050658
list,20,0.383775,-0.115728
owe,20,-0.187261,
gym,20,0.104131,
clean,20,,-0.144828
weekend,20,7.4e-05,0.459875
shoes,20,-0.468322,-0.050008
borrow,19,-0.363299,0.059492
sad,19,-0.296193,
afraid,19,-0.026971,-0.219595
spent,19,-0.131787,
santa,19,,-0.286024
mother,19,-0.013832,0.212696
interesting,19,-0.195567,-0.191684
pull,19,,0.008464
wake,19,,-0.33966
city,19,-0.056129,0.53555
hundred,19,,0.459581
confused,19,-0.340072,-0.093514
singing,19,-0.09546,0.036842
welcome,19,0.469427,-0.24081
ear,18,0.181275,-0.194538
plane,18,-0.143882,-0.23334
enjoy,18,0.075123,0.04372
body,18,0.586797,-0.172163
raise,18,0.593217,0.342275
plate,18,0.308604,-0.278627
moment,18,,-0.016293
staring,18,-0.147419,0.384886
gay,18,,-0.150267
cards,18,-0.024898,-0.083497
leg,18,-0.006094,0.045813
special,18,-0.115159,-0.248601
works,18,-0.352753,-0.374777
child,18,-0.067938,0.622611
appreciate,18,0.155142,0.359871
calls,18,,-0.258737
favorite,18,-0.065984,-0.110822
early,17,,-0.279872
bunny,17,0.20914,-0.275496
lie,17,-0.281173,-0.010645
words,17,,-0.541906
anniversary,17,0.232035,
mess,17,0.056834,-0.146455
closet,17,0.294538,-0.052215
actor,17,0.138843,
shoulder,17,-0.127729,-0.077099
stuck,17,-0.142912,-0.182304
tired,17,-0.201508,-0.124882
roommate,17,0.188912,0.10135
hanging,17,0.330338,
buddy,17,-0.344831,-0.136875
stripper,17,-0.231431,-0.090084
hugs,17,0.086371,0.070755
grandmother,17,,0.392909
single,16,0.34498,
wall,16,-0.126659,-0.39591
touch,16,,0.09695
full,16,,0.486949
fell,16,-0.297221,0.117221
foot,16,0.409166,-0.091764
adoption,16,-0.060585,
feeling,16,,-0.115203
opening,16,0.074876,-0.019201
dream,16,-0.126866,-0.129135
sarcastic,16,,-0.02394
completely,16,0.027431,-0.177169
gift,16,-0.123537,0.248017
white,16,-0.095597,-0.276863
pain,16,-0.442495,0.014095
careful,16,-0.215487,
boss,16,-0.118522,-0.133752
dancing,16,-0.391721,
apologize,16,0.127712,-0.096348
chip,16,-0.058735,
bra,15,0.102605,0.158693
beer,15,-0.153921,
bowl,15,,0.034147
count,15,,-0.154452
double,15,,-0.193399
music,15,0.256191,-0.112486
twenty,15,0.235003,-0.087425
loved,15,0.38011,0.03357
month,15,,-0.061974
quick,15,0.216835,
idiot,15,0.405811,0.23775
lucky,15,0.0338,-0.39984
song,15,0.092202,0.073774
pictures,15,-0.38874,0.084373
smart,15,-0.279422,0.066759
pack,15,,0.195267
presents,15,0.190028,-0.136999
notice,15,,-0.405459
lady,15,0.245717,0.13165
camera,15,0.209417,-0.132905
yelling,15,-0.151359,-0.144111
surprised,15,-0.214152,
loud,15,-0.113261,
fancy,15,-0.237321,0.378026
case,15,-0.005627,0.481756
smiles,15,-0.161948,-0.178561
less,15,0.001719,
save,15,-0.002992,0.051666
throat,15,-0.100787,-0.099139
glasses,15,-0.290317,-0.267141
jacket,15,0.048936,0.489819
engaged,15,-0.174189,-0.123647
turned,15,0.055293,
honeymoon,15,-0.030351,-0.186047
empty,14,0.041411,
carol,14,,-0.109295
hotel,14,,-0.141656
bunch,14,,-0.148041
fridge,14,0.133305,0.486354
gum,14,-0.446442,0.134696
dear,14,0.156981,-0.192248
age,14,0.237784,-0.175913
rid,14,-0.311675,0.0631
strong,14,0.038408,-0.132818
audition,14,0.026452,
happening,14,-0.026715,
cook,14,-0.080484,-0.298862
wonder,14,-0.145501,-0.092456
sweater,14,-0.149036,-0.21966
monkey,14,0.063999,
piece,14,-0.372477,0.290947
business,14,-0.027533,
balcony,14,0.288557,-0.334328
cake,14,,-0.214408
blue,14,-0.067882,-0.155328
past,14,0.200654,
star,14,-0.178352,-0.184878
learn,14,0.200359,-0.11655
awful,14,-0.040631,0.115547
propose,14,-0.164012,
bath,14,-0.113308,-0.106614
football,13,-0.099249,
cat,13,-0.054488,0.050317
nose,13,0.03938,0.08744
stole,13,-0.102989,-0.135178
bride,13,0.151572,
quietly,13,0.264306,0.424772
cleaning,13,,-0.260109
decide,13,-0.083993,
pad,13,-0.23485,0.563327
hide,13,-0.372669,
key,13,,-0.087516
sing,13,-0.102058,-0.048968
ride,13,-0.059365,0.06371
credit,13,-0.145741,
pen,13,-0.012229,0.460809
mistake,13,0.25732,0.357599
garbage,13,0.602218,0.145283
steal,13,,-0.379057
acting,13,0.524862,
incredible,13,0.121047,
dude,13,-0.010857,0.315077
sperm,13,,-0.106576
send,13,,-0.273543
pocket,13,0.19818,-0.070094
trust,13,-0.019226,-0.455943
drawer,13,0.010609,-0.2981
eating,13,0.19462,-0.139013
annoying,13,0.199645,-0.185199
pass,13,-0.159514,0.638099
noise,13,,0.169844
hole,13,0.157031,-0.101019
straight,13,-0.392931,-0.136717
embarrassed,13,0.199955,-0.071257
died,13,-0.207882,-0.136735
counter,13,-0.156035,
shot,13,,-0.167909
company,13,0.165,-0.133578
building,13,-0.174265,-0.004529
smile,13,-0.133376,0.154343
accent,13,,0.069717
pretending,13,0.221959,
ruined,13,-0.122481,-0.139633
suck,13,,-0.134354
short,13,0.374906,
angry,13,,-0.010314
knock,13,,0.090227
conversation,12,0.095693,0.101306
sleeping,12,-0.117146,-0.338457
maid,12,0.140726,
split,12,,-0.236462
grade,12,0.078998,-0.231889
numbers,12,0.178952,-0.146105
explain,12,-0.235112,0.204815
trouble,12,,0.147312
disgusted,12,-0.169547,-0.015304
proud,12,0.045321,0.249583
calm,12,0.116625,-0.016435
awkward,12,-0.277474,-0.201058
handle,12,0.195742,
pink,12,,0.080193
taste,12,,0.211019
valentine,12,0.212934,0.257024
cigarette,12,0.211866,-0.078622
future,12,-0.300486,-0.210502
cooking,12,,-0.226633
cookies,12,,0.459069
phase,12,,0.428783
rent,12,-0.091659,
cookie,12,0.277594,0.147415
milk,12,,-0.14237
comfortable,12,,-0.096164
cover,12,0.027137,
nine,12,-0.242457,-0.278942
tea,12,0.010317,0.022349
push,12,,-0.209881
seat,12,-0.386457,-0.036719
advice,12,-0.009648,-0.067999
bitch,12,-0.193816,0.400379
listening,12,,0.00979
interview,12,0.307586,0.3141
butt,12,,-0.200069
legs,12,0.086,
sucks,12,0.09027,-0.055254
coat,12,,0.041778
merry,11,0.218535,-0.438543
ugly,11,0.137973,0.174197
team,11,0.272328,0.527506
thirty,11,0.040055,0.074543
loudly,11,-0.140934,0.17567
giggles,11,-0.373745,0.020971
stunned,11,-0.038479,-0.075876
neck,11,-0.173984,-0.244751
ex,11,-0.324832,-0.417652
felt,11,,0.118438
fault,11,0.185695,-0.387676
jealous,11,-0.067745,0.19426
grow,11,-0.225377,0.259574
possible,11,,0.256019
offer,11,-0.115829,
meeting,11,-0.073108,-0.157827
cheek,11,,0.138897
potatoes,11,0.053257,0.423605
allowed,11,0.057205,0.081451
cup,11,-0.233221,-0.171897
sandwich,11,-0.235515,-0.335395
pizza,11,,-0.291736
airport,11,0.071648,
changed,11,,0.501075
depressed,11,-0.268496,-0.286668
order,11,-0.13416,-0.148248
charge,11,0.240302,
king,11,-0.29173,
oven,11,,-0.008713
cheesecake,11,-0.024072,0.22544
swear,11,-0.082335,
orange,11,-0.110455,0.356297
son,11,0.487865,0.344057
middle,11,-0.233947,0.048098
grab,11,,0.143427
nurse,11,0.162749,
insane,11,0.045545,-0.151395
bottle,11,-0.165924,0.084609
join,11,0.277644,-0.200519
dirty,11,-0.309361,0.13261
walking,11,-0.095089,-0.148158
screen,11,,-0.222177
massage,11,,-0.198097
bottom,11,-0.130459,
knowing,11,-0.115561,0.35058
planning,11,-0.105704,-0.30711
remote,11,0.120756,
op,11,0.355714,
tone,10,-0.563701,-0.298767
bachelor,10,0.219434,-0.251982
juice,10,,0.254499
unbelievable,10,0.155042,
sixth,10,0.524048,-0.27161
forgive,10,-0.419267,0.364712
speed,10,0.072387,
sauce,10,0.379424,
tux,10,,-0.14183
freaked,10,,0.070539
decision,10,-0.309182,
thousand,10,,0.398899
covered,10,,0.139429
cousin,10,,-0.167735
romantic,10,0.073388,0.046305
flirting,10,0.327588,-0.422128
nervous,10,-0.238754,-0.11478
sudden,10,,-0.057799
bother,10,-0.254168,0.352018
band,10,0.155274,
focus,10,-0.278487,0.148423
scary,10,,0.10157
gang,10,0.048663,-0.171769
breath,10,,0.117489
screw,10,0.158809,
buying,10,-0.29773,
woo,10,0.039882,
extra,10,-0.016668,
young,10,0.380875,-0.117103
yesterday,10,0.260331,-0.331568
waiter,10,0.162835,-0.349889
children,10,-0.37427,0.298146
touching,10,,0.167885
broken,10,-0.093421,-0.038519
goodbye,10,-0.340059,0.158661
black,10,0.324165,
healthy,10,0.169703,-0.144976
worth,10,-0.126922,-0.119595
pillow,10,0.059587,0.293807
trade,10,0.200001,
score,10,,-0.185284
magazine,10,-0.016118,0.452211
expect,10,-0.113897,-0.241466
rock,10,,0.153815
tough,10,-0.073007,-0.030102
bird,10,,-0.300393
button,10,-0.094573,-0.053338
tip,10,,-0.408319
twelve,10,0.251668,0.287094
afternoon,10,0.223252,0.031514
space,10,-0.087697,0.456849
assistant,10,,0.407404
speech,10,0.057738,-0.007477
crap,10,-0.093677,0.021764
stomach,10,-0.216679,
clear,9,-0.268033,-0.187992
imagine,9,-0.082206,-0.05489
teach,9,-0.035287,-0.036531
agency,9,,-0.144275
actual,9,-0.051732,-0.075342
enjoying,9,-0.152836,-0.071945
ticket,9,,-0.115667
twins,9,-0.176229,0.03804
happily,9,0.406652,-0.306694
flight,9,0.057894,
tie,9,,0.304439
truth,9,0.118887,-0.215547
screwed,9,-0.04085,0.053991
rubbing,9,,-0.117465
steps,9,-0.425612,0.049121
accept,9,-0.468855,-0.011899
moustache,9,-0.04936,-0.025979
wonderful,9,-0.184209,0.054481
giant,9,-0.302452,-0.185373
hallway,9,-0.041653,0.261127
plastic,9,-0.197142,-0.303154
expensive,9,,-0.016587
bout,9,-0.096345,0.040211
pair,9,-0.083965,-0.021543
ceremony,9,-0.1732,0.241193
upstairs,9,-0.194003,-0.330315
stopping,9,-0.337079,
hospital,9,,-0.07556
bank,9,,-0.122727
sock,9,-0.138104,-0.025811
maintenance,9,,-0.216878
lovely,9,-0.14386,-0.180385
self,9,,-0.021115
champagne,9,0.273884,0.179903
disappointed,9,-0.110402,-0.211544
cowboy,9,-0.316184,
note,9,0.270544,-0.038327
scream,9,,0.012301
page,9,-0.117341,0.330792
shoe,9,0.248921,0.119349
million,9,0.361815,
hoping,9,,-0.187304
letter,9,0.183095,-0.045554
leather,9,0.258421,-0.024213
park,9,,-0.003554
step,9,-0.332738,0.087596
poker,9,,-0.348439
desk,9,0.199815,-0.112956
share,9,-0.364971,-0.212291
town,9,,-0.334658
commitment,9,-0.119394,
wanting,8,-0.164823,-0.140997
emotional,8,-0.197755,
cream,8,0.037784,-0.154454
glass,8,-0.197581,
attractive,8,0.166692,0.054063
blow,8,,-0.10783
copy,8,0.118758,0.56604
country,8,0.239043,0.300415
jeans,8,0.140492,0.347889
unfair,8,0.034384,0.079882
suddenly,8,,-0.03138
engagement,8,0.140592,-0.024585
soap,8,-0.013156,-0.256311
ahead,8,-0.075149,0.142629
area,8,0.072455,0.315866
charming,8,-0.325527,0.094743
deserve,8,-0.108554,-0.102733
spot,8,0.420954,-0.253405
mirror,8,,0.233952
mister,8,0.100258,0.099991
uncomfortable,8,0.280514,0.183084
ridiculous,8,-0.283145,-0.189534
purse,8,0.171892,0.166119
exciting,8,0.234093,0.026899
favor,8,,0.019347
attack,8,0.070123,0.316379
inappropriate,8,-0.143492,-0.175552
state,8,,0.01144
blame,8,-0.025957,-0.190859
beat,8,,0.085728
red,8,0.280068,
official,8,-0.0711,
older,8,-0.058556,
excellent,8,-0.18338,0.025608
fighting,8,0.381598,0.155863
gun,8,-0.167194,0.105486
subway,8,0.116755,
hearing,8,-0.153948,0.090495
road,8,,-0.214109
nana,8,,-0.016176
slowly,8,-0.130419,-0.0483
pie,8,,0.138593
pressure,8,,0.340769
punch,8,,0.008418
divorce,8,0.211354,-0.132432
computer,8,-0.323712,-0.045716
toe,8,-0.226582,0.008646
return,8,,-0.043539
drive,8,0.018546,
catching,8,0.34361,0.054969
holiday,8,0.041512,-0.029005
keeping,8,-0.257863,0.277867
trip,8,-0.016749,0.432747
quiet,8,,0.170968
chocolate,8,-0.108066,-0.335659
stage,8,,-0.254223
drop,8,-0.172612,-0.115064
robe,8,0.240903,-0.143804
brave,8,0.116526,
shopping,8,0.52152,-0.037535
breakfast,8,,0.500589
career,8,-0.114988,
screaming,8,,0.237005
cried,8,-0.303061,-0.17031
amused,8,0.238224,
fool,8,0.184793,0.165505
crush,8,,-0.129088
fit,8,0.353605,0.206044
sports,8,-0.195314,0.139271
president,8,0.133193,
fourth,8,0.018711,-0.000962
hurry,7,,-0.203055
congratulations,7,0.1159,0.398705
follow,7,0.076684,-0.188886
consider,7,,0.025132
wet,7,0.413166,
rooster,7,0.158206,
afford,7,0.171269,
boring,7,-0.194101,
eve,7,,0.035229
sec,7,0.184741,
yea,7,,-0.11621
soul,7,,-0.269961
funeral,7,0.246731,0.321323
ended,7,,0.123813
service,7,,0.077108
winning,7,-0.084977,-0.121461
daddy,7,-0.217975,-0.001222
furniture,7,-0.056934,-0.102665
childhood,7,,0.040273
bang,7,0.033494,-0.120857
egg,7,-0.267665,-0.068158
burst,7,-0.15805,-0.032633
tree,7,0.005957,-0.171094
scare,7,-0.236814,0.154453
tall,7,0.005604,
rooms,7,-0.066167,-0.149581
subject,7,,0.29939
eleven,7,0.205609,-0.045081
cough,7,-0.056314,0.227901
serve,7,,0.466127
celebrate,7,-0.102937,
steam,7,0.103213,
bite,7,,-0.176964
death,7,-0.108583,-0.163769
suite,7,,-0.179595
draw,7,,-0.044941
involve,7,-0.269407,0.170886
jump,7,0.141273,-0.180292
system,7,0.285496,0.194692
shake,7,,-0.3415
nuts,7,-0.071371,-0.061551
speaking,7,-0.460482,-0.193221
dangerous,7,,-0.200312
view,7,0.07086,-8e-06
gifts,7,0.0921,
sort,7,0.025438,-0.141112
hooker,7,,-0.080024
mark,7,,-0.067905
enter,7,,-0.123712
loving,7,-0.349493,-0.433605
thoughts,7,-0.525474,0.465921
poem,7,,0.175834
relieved,7,,0.516956
hint,7,,-0.05391
interested,7,-0.217618,0.315372
carry,7,,0.02363
invite,7,0.348545,
born,7,0.165753,0.047799
soda,7,,-0.186593
dancer,7,0.001054,
large,7,0.079207,
disgust,7,-0.137715,-0.230941
terrific,7,-1.6e-05,0.072309
kick,7,,-0.365023
towel,7,0.070832,0.519832
snow,7,-0.046731,-0.05264
regular,7,-0.063004,0.025043
fruit,7,,-0.138665
low,7,-0.345826,
awake,7,-0.143272,0.064711
war,7,-0.049374,0.252553
meat,7,,-0.086113
till,7,-0.344333,0.163601
competitive,7,0.09494,0.324894
mail,7,,-0.109847
act,7,-0.000455,
pathetic,7,-0.067018,0.39632
pleasure,7,-0.373787,0.110715
younger,7,0.326286,-0.166884
gross,7,0.121872,0.428233
law,7,0.002219,
named,7,,0.13543
agreed,7,0.154706,-0.328047
center,7,0.00864,-0.120895
joining,7,-0.220506,-0.317879
rack,7,-0.380536,
pride,7,-0.292567,
size,7,,-0.097113
badly,7,0.38397,-0.197162
male,7,0.110484,
desperate,7,0.16621,-0.26818
drinking,6,0.064405,
strange,6,,0.251235
rabbit,6,0.270377,0.011352
fix,6,-0.178547,0.07701
tissue,6,-0.124453,0.413258
weak,6,-0.088079,
reverend,6,,-0.261621
delicious,6,0.372176,-0.307934
normal,6,0.113856,-0.068704
famous,6,-0.111796,
obvious,6,,0.355544
finding,6,-0.290099,-0.297015
silly,6,-0.216787,
label,6,0.319707,0.142475
distance,6,0.277956,
movies,6,,-0.152264
carpet,6,-0.071909,0.276362
celebration,6,-0.052831,
dice,6,-0.069416,
breathe,6,-0.184201,0.367648
roof,6,0.010005,0.083354
general,6,-0.014525,0.406673
pot,6,0.350961,0.383654
lots,6,,0.180665
feminine,6,,-0.272172
needed,6,-0.188022,-0.453393
disgusting,6,0.010778,-0.382186
jam,6,0.130345,
cheer,6,0.009406,0.242901
exact,6,-0.016,-0.285761
salad,6,0.51319,-0.170934
salmon,6,,-0.271356
dollar,6,0.08133,
history,6,-0.381008,0.192054
needy,6,-0.261331,
officer,6,0.015595,
wild,6,0.419584,-0.124098
accident,6,0.182941,-0.018495
guitar,6,0.232925,0.449038
organized,6,-0.111962,-0.115785
blood,6,,-0.313276
groom,6,-0.329598,0.266748
stealing,6,,-0.469649
nick,6,-0.190306,-0.105915
seating,6,0.241039,-0.20066
sentence,6,,0.049729
memories,6,0.090102,-0.125221
fear,6,0.020803,-0.083788
dinosaur,6,0.051533,-0.261864
heaven,6,0.0262,-0.207659
basket,6,0.138197,-0.023509
difficult,6,,0.084295
reaction,6,0.154307,0.166506
trash,6,0.232664,-0.400253
silence,6,-0.125727,-0.057722
lock,6,,-0.003246
freezer,6,-0.201468,
pig,6,-0.294998,
fourteen,6,-0.050305,0.491472
wine,6,,-0.335217
relief,6,,0.385758
belly,6,0.172243,
babe,6,0.044543,-0.087582
ruin,6,0.095188,0.021294
rehearsal,6,,0.348024
err,6,0.222234,-0.417754
scores,6,-0.146677,
swim,6,,-0.021846
stuffing,6,-0.108872,
waves,6,,-0.085147
professor,6,0.062708,0.173637
recipe,6,,-0.02671
attention,6,-0.137998,
thin,6,-0.13626,
spring,6,,-0.13224
term,6,,-0.279443
bright,6,-0.065396,-0.058921
awesome,6,0.005011,
fish,6,0.112455,-0.314837
exchange,6,-0.34726,0.138732
queen,6,-0.143098,-0.041956
brown,6,0.192363,-0.094778
insurance,6,0.192916,0.007768
suppose,6,0.259267,0.352781
slow,6,0.016788,-0.045729
friday,6,,0.084387
aware,6,0.103873,0.509161
sink,6,0.155233,
celebrating,6,-0.128214,
salt,6,-0.160655,
become,6,-0.097327,
barely,6,0.119356,-0.234863
condom,6,,0.10834
flying,6,-0.204225,0.193791
opportunity,6,0.292569,0.100192
lottery,6,0.140334,
everyday,6,,0.225117
crime,6,,-0.289877
action,6,0.409354,
emergency,6,,0.404985
advertising,6,0.015512,
pool,6,,0.146809
earrings,6,,-0.168433
position,6,,0.151987
balloon,6,0.214982,-0.028141
dish,6,-0.215222,0.00623
ginger,6,0.152886,
information,6,-0.061317,-0.174796
flirt,6,-0.313662,
doll,6,,-0.364945
laundry,6,0.437431,0.423747
learned,6,-0.078585,-0.079402
experience,6,0.075906,-0.293792
television,6,,0.092642
flower,5,-0.022951,-0.277664
spoil,5,-0.189187,0.294404
earlier,5,0.187969,-0.194061
chase,5,-0.356646,-0.038508
level,5,,0.060594
tap,5,-0.277509,
assume,5,,-0.106339
hungry,5,0.011846,-0.146251
stink,5,-0.126104,-0.064933
art,5,-0.229552,-0.198792
positive,5,0.284596,0.024897
spending,5,0.062626,0.284322
wishing,5,0.136473,-0.459257
choice,5,0.097482,-0.158278
forgotten,5,-0.053961,
resist,5,0.288547,0.120235
peephole,5,0.275904,
pregnancy,5,0.396109,
processing,5,0.135864,
customer,5,-0.221632,
touched,5,,-0.274497
similar,5,-0.128565,-0.274051
rat,5,0.021955,0.299687
stairs,5,-0.111083,
fan,5,,-0.010037
spoon,5,0.424091,-0.037611
headset,5,-0.397526,0.109835
odds,5,-0.10528,
caterer,5,-0.258749,
hernia,5,-0.112956,0.407539
related,5,,0.138349
fresh,5,,0.371886
dictionary,5,,0.042197
reach,5,0.257521,
rocks,5,-0.325085,-0.214224
regret,5,-0.385144,-0.147091
hostess,5,0.321478,0.022122
parent,5,0.073376,0.153506
lover,5,-0.087152,
leaning,5,-0.103613,
rip,5,0.057247,-0.242969
shoot,5,,-0.053486
cooler,5,,-0.272688
exhausted,5,0.169435,-0.205467
smooth,5,-0.140312,0.197271
perfection,5,-0.113056,
popular,5,0.253391,-0.07523
reservation,5,,0.379494
contact,5,,-0.249743
original,5,0.142133,-0.163824
alive,5,0.36811,0.143363
glare,5,0.313136,
bucket,5,-0.22939,0.087283
gold,5,-0.002011,0.133522
respect,5,-0.116366,0.09216
hire,5,-0.147874,
pity,5,0.067114,-0.382132
nickname,5,-0.220138,
female,5,0.135503,-0.306616
carton,5,-0.104755,
dark,5,-0.244263,0.096663
crack,5,-0.0505,0.020103
shorts,5,-0.455867,-0.136804
amount,5,-0.26582,
opinion,5,-0.083899,
outfit,5,-0.33396,-0.091815
account,5,,0.146542
energy,5,0.275205,-0.206463
stays,5,,-0.173087
advantage,5,0.222465,0.071647
address,5,,0.578728
knife,5,,-0.152813
killing,5,0.017636,0.227038
falling,5,0.1149,-0.014772
drinks,5,-0.054334,
suit,5,,-0.039546
shooting,5,0.301227,-0.142015
swimming,5,-0.314982,-0.109929
friendship,5,0.308617,-0.051994
safe,5,-0.074522,-0.030149
data,5,0.584059,-0.180102
lasagna,5,,-0.042741
typical,5,0.225031,0.11617
stack,5,-0.149943,0.166977
admit,5,0.29516,
allergic,5,0.176051,-0.050782
sell,5,-0.188651,
sand,5,-0.253137,-0.064799
mention,5,,-0.115988
dessert,5,,0.46662
power,5,-0.255667,
wash,5,0.179176,0.008256
comment,5,,0.142621
tomatoes,5,-0.09144,-0.335461
princess,5,0.033577,-0.024247
adult,5,0.466977,-0.02198
freedom,5,0.143755,0.481443
lifetime,5,0.027687,-0.014097
taught,5,0.104598,0.359204
photo,5,,0.254321
jewelry,5,0.287599,-0.075954
lesbian,5,,0.60961
mixed,5,0.093035,0.218403
offended,5,-0.10202,-0.28199
magic,5,0.363842,-0.353488
settle,5,-0.20331,-0.309136
butter,5,-0.079341,-0.021978
joy,5,-0.036011,-0.344493
sample,5,-0.299103,-0.09458
mailman,5,,-0.147994
pan,5,0.305337,-0.192501
embarrassing,5,-0.135605,0.312771
dick,5,0.208871,-0.005887
sugar,5,,0.046624
vomit,5,0.136519,-0.235088
panicking,5,0.03475,-0.239401
yell,5,,-0.080379
appointment,5,0.261682,
daughter,5,-0.019756,-0.208556
soup,5,0.121354,0.292663
fully,5,-0.011615,-0.194783
practice,5,0.229881,
sun,5,-0.194574,0.294818
rush,5,-0.153667,0.619459
dry,5,-0.034379,-0.195877
mood,5,0.004932,0.21488
agreement,5,0.589298,-0.292068
lotion,5,0.06823,0.320369
shaking,5,-0.167043,-0.064331
conference,5,-0.008795,
jar,5,0.002496,
correct,5,-0.186257,-0.230216
specific,5,0.192032,-0.275522
fold,5,0.164895,
recognize,5,-0.059722,-0.14818
ad,5,-0.070126,0.393448
missy,5,-0.097867,
routine,5,-0.393475,-0.03214
scene,5,,-0.316212
sexual,5,0.257763,0.43051
deposit,5,,-0.092492
ahhh,5,-0.052324,
super,5,-0.139278,0.210164
closed,5,0.028231,
pipe,5,-0.013948,0.484396
rushing,4,-0.116804,0.563373
knee,4,0.564483,-0.076047
saucy,4,-0.251851,-0.118871
surprisingly,4,-0.168152,
shovel,4,-0.197483,
dropper,4,0.258594,
resume,4,,0.193297
board,4,-0.191761,0.060806
era,4,,0.039968
altar,4,0.116473,0.292571
lame,4,-0.024458,0.534338
fantastic,4,-0.207762,0.054816
central,4,,-0.457589
frustrated,4,0.17,-0.308903
brag,4,,-0.132709
exit,4,0.233221,
stars,4,-0.104983,-0.073406
mocking,4,-0.02216,0.038978
tequila,4,-0.250268,
square,4,0.105398,0.129228
parade,4,0.125033,
disease,4,-0.20248,0.062734
bong,4,0.088462,0.007663
channel,4,-0.303893,0.486935
selfish,4,-0.17176,-0.193762
shame,4,0.232575,-0.217523
vestibule,4,,0.214649
wallet,4,,-0.253516
loser,4,-0.413181,-0.040372
theater,4,0.193596,
bored,4,0.186607,
creepy,4,-0.088325,0.248261
forward,4,0.100269,-0.268459
tan,4,,-0.388752
bond,4,-0.029624,0.032145
announcement,4,,0.447274
shop,4,0.360925,
defense,4,0.040571,
race,4,-0.434657,0.042012
continue,4,-0.140887,-0.140014
horrified,4,-0.042348,0.197917
percent,4,-0.068279,
entertainment,4,0.246353,
gesture,4,,-0.004546
crystal,4,,-0.117257
poor,4,-0.202804,-0.005398
warn,4,,0.46136
pancakes,4,,-0.247949
snack,4,,0.331822
cheat,4,-0.205545,-0.460077
base,4,,0.194578
award,4,0.169857,
skating,4,-0.133613,
diet,4,-0.225121,-0.19712
harm,4,-0.250839,-0.148055
saving,4,,-0.264802
supportive,4,0.280663,0.26173
fog,4,-0.251689,-0.170185
gloves,4,-0.362948,0.269421
makeup,4,,0.412134
vacation,4,0.086007,-0.194027
index,4,0.602148,-0.357136
frank,4,,0.323055
peanut,4,-0.236351,0.024332
glaring,4,-0.152625,
softly,4,0.291629,-0.07359
charity,4,-0.269067,0.454679
junior,4,-0.23753,-0.422524
pumpkin,4,-0.090511,-0.104269
spit,4,0.051653,0.261398
ham,4,-0.230058,-0.251387
prepared,4,0.125093,0.098987
effort,4,0.281991,
land,4,,0.530488
brain,4,0.199545,0.392442
lord,4,-0.340289,-0.002692
uncle,4,,0.035751
coke,4,-0.147386,
binder,4,-0.012906,0.133722
nightmare,4,0.078572,-0.363373
review,4,0.425634,-0.099112
apple,4,-0.18759,-0.091208
student,4,,-0.034869
incident,4,0.253334,-0.27583
tailor,4,0.185433,-0.428648
choose,4,0.282246,
candles,4,0.169299,-0.113413
thankful,4,0.262098,0.220036
yellow,4,-0.295996,-0.094745
elevator,4,-0.097129,
color,4,,-0.020743
shrink,4,-0.319093,
planned,4,-0.029814,0.045485
definite,4,-0.356847,-0.102386
zone,4,0.125215,-0.194489
discuss,4,,-0.185739
fifteen,4,-0.022731,0.205409
ken,4,-0.065051,
internet,4,0.362251,0.023637
hip,4,-0.132261,
deer,4,-0.046811,-0.023933
yard,4,0.311114,-0.009343
shall,4,-0.092421,
bug,4,-0.145696,0.071107
department,4,-0.037857,0.034465
honest,4,-0.298797,-0.153705
introduce,4,0.019707,
universe,4,-0.204371,0.253404
invisible,4,0.009436,
dollhouse,4,0.031914,-0.287179
helium,4,-0.078381,0.254317
willing,4,0.172811,-0.119274
mint,4,-0.173764,0.106422
sweating,4,-0.201242,-0.237813
liberty,4,0.195737,0.418341
personal,4,,-0.225673
adopt,4,0.11627,
easily,4,,-0.266949
tax,4,-0.227311,-0.089979
seventh,4,-0.192613,0.035232
frightening,4,-0.480143,0.324515
phrase,4,-0.283769,0.021124
trees,4,,-0.195625
understood,4,-0.31747,0.434973
backwards,4,0.211447,
drag,4,0.244615,0.452227
cabinet,4,,0.011045
cheering,4,0.155154,
fixed,4,,0.185031
refrigerator,4,-0.4183,0.053152
south,4,-0.032473,-0.174256
gate,4,-0.296532,0.569959
slim,4,0.046839,0.04914
winner,4,0.135696,-0.107616
doorway,4,,-0.160464
group,4,,0.402819
necklace,4,,-0.311522
hook,4,0.324946,
corner,4,0.262929,
bakery,4,,-0.330104
magical,4,0.03421,-0.213664
bake,4,-0.143207,-0.321915
contest,4,-0.128382,
bubble,4,,-0.053839
losing,4,-0.375467,-0.029999
meddle,4,,0.03358
island,4,,-0.02219
quality,4,0.235757,0.172834
casual,4,-0.207015,0.474534
globe,4,,-0.193734
weekly,4,-0.088009,-0.072492
tub,4,-0.150683,-0.066782
toilet,4,-0.59351,-0.111063
letters,4,0.152344,-0.166552
evening,4,-0.366033,-0.09801
panicked,4,0.064099,-0.053522
code,4,,-0.159285
tin,4,0.071859,
hiding,4,-0.086463,0.058797
frantically,4,0.186584,0.20465
form,4,-0.226632,-0.135618
whip,4,,-0.271615
affair,4,-0.101071,
greatest,4,-0.027532,0.297718
file,4,-0.466617,0.413099
cost,4,0.039258,
books,4,-0.128692,-0.190135
simultaneously,4,-0.067637,-0.064776
panic,4,,-0.426993
stolen,4,-0.302778,-0.177532
certain,4,-0.077799,-0.089434
vice,4,,0.016706
curtain,4,-0.064746,-0.281078
wax,4,0.049374,0.15566
painful,4,-0.224174,-0.009348
strength,4,0.002016,
camp,4,0.131968,
cranberry,4,,0.119309
judge,4,-0.035714,
resolution,4,-0.197674,0.441404
bread,4,-0.237651,-0.303318
stain,4,-0.109599,
bachelorette,4,0.209875,
birth,4,0.097988,0.520881
speak,4,-0.046755,0.052073
skirt,4,0.538755,-0.046167
worrying,4,-0.198406,0.228623
comfort,4,0.008901,0.109271
painting,4,,0.060176
destroy,4,,-0.463919
social,4,-0.252488,-0.076303
mommy,4,,-0.118312
doubt,4,0.020493,
wooden,4,-0.200481,-0.0663
jerk,4,-0.06784,0.529016
sliding,4,,-0.241095
round,4,-0.313216,
lead,4,,0.482046
perform,4,-0.129633,-0.059863
moon,4,,-0.143543
unfortunately,4,-0.140034,-0.233553
rich,4,-0.133096,0.347662
unemployed,4,0.313993,-0.136758
coffeehouse,4,0.237625,0.358893
rain,4,0.054072,-0.057734
hidden,4,-0.246967,-0.17489
bend,4,0.182905,-0.137214
cell,4,,-0.122157
bike,4,,0.16099
version,4,,0.456246
labor,4,-0.23619,
humidity,4,-0.203444,
bastard,4,0.074487,0.047382
fears,4,0.269803,-0.082066
flattered,4,-0.248891,-0.027402
character,4,-0.271825,-0.05877
boom,4,-0.312453,
solid,4,0.161877,-0.200085
dump,4,-0.110365,-0.142384
robin,4,-0.122743,0.307783
accidentally,4,,0.286155
kisser,4,0.047851,-0.114183
beach,4,-0.259486,-0.083898
parts,4,0.090159,
misunderstood,3,0.285377,-0.383229
efficient,3,0.263597,-0.163466
liar,3,0.338429,0.060135
disagree,3,0.28518,-0.278864
source,3,-0.518634,-0.202328
pleased,3,-0.37878,-0.145987
latte,3,-0.225526,0.189084
slide,3,,-0.228552
dull,3,-0.240681,
rejection,3,-0.127415,-0.049419
fate,3,-0.071951,
smallest,3,0.031902,
overwhelming,3,0.275683,0.423041
approach,3,,-0.190488
forbid,3,,0.252599
slutty,3,,-0.244417
arcade,3,,0.176956
cable,3,0.03158,0.049035
bewildered,3,0.382439,0.240573
recommendation,3,-0.324391,-0.186592
bridge,3,,-0.0317
boo,3,-0.082883,-0.175347
hopes,3,0.075487,-0.4328
puddle,3,0.019023,
peep,3,-0.107286,-0.158209
medicine,3,-0.241829,-0.220346
questionable,3,0.041383,0.327439
pop,3,,-0.172878
theme,3,-0.093527,-0.064565
image,3,,0.264487
keeper,3,-0.423356,
significant,3,-0.180473,0.109548
concerned,3,0.017377,0.222435
twin,3,,0.460675
dawn,3,,-0.077879
coach,3,-0.020943,0.197301
international,3,0.146301,0.036794
casually,3,0.188844,-0.035488
slightly,3,0.362449,-0.059477
private,3,-0.017107,-0.202127
miracle,3,0.14732,-0.031822
unit,3,,-0.153327
explanation,3,0.101208,
shark,3,0.231453,-0.169264
sounding,3,0.041098,-0.161069
betting,3,,-0.309615
add,3,0.07471,-0.125901
environment,3,,-0.141746
blouse,3,0.191397,-0.397783
clubs,3,-0.081305,-0.16647
inhospitable,3,-0.083492,-0.179045
cash,3,-0.122781,-0.181163
captain,3,0.399786,
library,3,,0.214114
audience,3,-0.282606,
sofa,3,0.052593,-0.109074
maple,3,0.185761,-0.158529
crash,3,,-0.012606
expecting,3,-0.065982,
organize,3,-0.11759,
established,3,0.115804,-0.144425
commercial,3,-0.182506,-0.099261
statement,3,0.175676,
cheesy,3,0.223521,
flattering,3,-0.375196,
bullet,3,0.282177,-0.310314
health,3,-0.22874,0.031191
mature,3,,0.484002
mini,3,-0.005437,
squeeze,3,,-0.16789
nightstand,3,-0.094545,0.132287
support,3,0.243061,0.118241
terrified,3,,-0.152021
statistical,3,-0.292426,-0.118641
electric,3,,0.107574
bro,3,-0.228587,-0.058793
nuclear,3,-0.129032,-0.137528
toby,3,-0.099947,
garage,3,0.449374,-0.105518
remembered,3,-0.217666,-0.135293
compliment,3,0.418192,0.11012
wasted,3,0.005899,-0.256319
puff,3,-0.159027,0.383118
pinching,3,,-0.202621
laughter,3,0.106626,-0.326357
cheers,3,0.026287,-0.216493
host,3,0.427196,-0.079439
permission,3,,-0.119977
length,3,,0.059765
teasing,3,0.171911,-0.047456
briefcase,3,0.078546,-0.208406
directly,3,0.390522,0.340447
reject,3,-0.02389,-0.009131
grandchildren,3,-0.367924,0.31986
interest,3,-0.464469,
fifty,3,,-0.063098
lobster,3,-0.011713,0.096694
dried,3,-0.024135,0.244425
stress,3,-0.242843,0.150886
spell,3,0.058497,
firm,3,-0.44626,-0.088361
minister,3,-0.088142,
goodness,3,-0.017533,0.146978
stern,3,,0.31838
geek,3,-0.281437,
slap,3,,-0.224337
summer,3,-0.068729,0.24015
mimicking,3,-0.031851,
cartoon,3,,-0.001523
fiancee,3,-0.173111,0.104935
hump,3,0.439323,0.189617
handsome,3,-0.340231,-0.019164
soft,3,-0.028303,-0.233924
furry,3,-0.339095,
biology,3,,-0.050087
shock,3,,0.02203
including,3,,-0.118523
pushing,3,-0.152446,0.128331
anxiety,3,0.101893,0.031899
sweetest,3,0.329863,0.127873
display,3,,-0.09324
statue,3,,-0.213062
fashion,3,-0.087302,-0.27897
meal,3,0.024586,0.381763
learning,3,0.09434,-0.079552
ignore,3,-0.126382,
hut,3,0.096991,0.104089
stockings,3,-0.269257,
mountain,3,-0.208343,-0.180328
oils,3,0.063328,-0.023679
major,3,-0.262616,
startled,3,0.219787,-0.240005
diary,3,,-0.433248
plaza,3,,0.080672
diamond,3,0.052866,-0.22993
beauty,3,-0.326201,-0.156062
scenario,3,-0.081477,-0.384952
precious,3,0.184029,0.096979
lightning,3,-0.061079,0.341173
cancel,3,-0.192998,
skull,3,,-0.196639
aurora,3,,0.2049
trapped,3,-0.283951,-0.324347
rose,3,,-0.08736
glue,3,-0.164294,
jelly,3,0.142405,0.579264
pet,3,,-0.454729
type,3,0.094148,-0.118541
photographer,3,-0.342876,0.029398
wood,3,-0.268726,-0.071803
fund,3,0.254582,0.530943
limited,3,0.250344,
bay,3,,-0.176377
playboy,3,0.380583,-0.036543
kicking,3,,-0.095081
impact,3,0.469938,-0.111316
financial,3,-0.330072,-0.317419
newspaper,3,,0.02603
fling,3,,0.216963
impression,3,-0.006273,
victoria,3,0.007365,
apology,3,0.135515,-0.142099
thunder,3,-0.071671,0.1872
heading,3,,0.238301
lines,3,-0.21176,-0.078046
agent,3,0.422011,
slash,3,-0.371945,-0.340091
net,3,-0.004985,0.088538
slut,3,0.001988,-0.155656
buck,3,-0.003312,
ingredient,3,,-0.255384
rumor,3,-0.165631,0.367324
overweight,3,-0.104519,0.025599
generally,3,-0.011855,-0.288076
grease,3,-0.120195,0.38611
platform,3,0.006159,-0.342366
security,3,-0.189663,-0.045791
pottery,3,0.125915,0.290176
hammer,3,,0.007207
lining,3,,-0.281616
lemon,3,-0.01612,0.429342
comic,3,0.15358,-0.113461
invitation,3,0.389872,-0.131672
facing,3,,0.106856
nipple,3,,-0.027357
warm,3,0.003899,-0.320464
wholesome,3,-0.317891,-0.056807
blonde,3,,-0.318544
wee,3,,0.469558
stayed,3,-0.185716,-0.1252
wrap,3,-0.213961,-0.308963
quarter,3,,0.50314
frame,3,-0.368585,
pleasant,3,-0.454318,-0.192131
climb,3,-0.158294,
essence,3,,0.026121
receipt,3,-0.08355,0.289556
survive,3,0.055809,
complicated,3,0.002985,-0.138926
album,3,,0.023445
wreck,3,0.057116,0.003414
obsessive,3,,0.37617
xerox,3,-0.135806,
chemistry,3,-0.32555,
shape,3,-0.529508,-0.209255
knapsack,3,0.465929,-0.11593
comics,3,,-0.129163
flip,3,-0.380678,-0.050963
earth,3,,-0.175694
kit,3,,-0.141977
veil,3,0.120879,-0.162153
nature,3,0.578367,-0.21999
bonus,3,0.039645,-0.102852
satisfied,3,0.305982,0.002844
scissors,3,0.234455,
generous,3,-0.004558,0.066264
lean,3,,0.015301
written,3,,-0.255569
manage,3,0.494068,
definition,3,,-0.160302
flashback,3,0.097815,-0.357674
sculpture,3,,-0.386837
knit,3,0.07288,-0.00944
caring,3,,0.450613
mate,3,0.189256,0.079304
grand,3,-0.402162,0.267652
geez,3,-0.29215,
embarrass,3,0.092706,0.330632
sickness,3,0.149097,-0.109009
fort,3,-0.354179,
lounge,3,0.033477,-0.009795
dresser,3,,-0.169879
sticking,3,-0.075973,
macho,3,0.289511,
calamari,3,-0.096422,-0.104807
pimp,3,,-0.10709
smaller,3,0.41244,
total,3,-0.315515,0.301552
argument,3,-0.248163,
blanket,3,0.238209,-0.121556
perfume,3,,-0.093623
shy,3,-0.103977,
motorcycle,3,0.38153,
activity,3,0.200274,
wrestling,3,-0.160575,-0.117556
ultimate,3,0.358672,
compete,3,-0.164028,-0.231051
stunning,3,0.038596,0.113925
amazement,3,0.108127,
dim,3,-0.017944,
speaker,3,-0.418566,
spider,3,0.150285,-0.110523
travel,3,-0.019046,-0.284019
sight,3,,0.070091
vegetarian,3,0.202877,0.161055
pissed,3,,-0.267169
collection,3,,-0.240753
suggestion,3,,-0.057067
pirate,3,,-0.159842
confident,3,0.013347,0.262999
inviting,3,0.504532,0.195337
penny,3,0.0983,0.606503
west,3,0.135283,-0.368764
public,3,-0.227509,
forest,3,,0.393749
doodle,3,,0.083629
burn,3,,0.565613
curiosity,3,0.467738,
nail,3,0.283001,
partner,3,,-0.105026
fooling,3,-0.154183,0.164556
lollipop,3,,0.122439
counts,3,0.04286,
item,3,,-0.17926
passport,3,-0.121579,-0.146832
potato,3,0.172217,0.319375
sneak,3,,-0.267522
fantasy,3,-0.018947,-0.373793
bummed,3,-0.112752,
intercom,3,,0.527268
agree,3,0.260163,-0.041114
human,3,-0.006284,-0.195442
train,3,0.014399,
apartments,3,,0.104504
lighting,3,0.123353,0.620405
dying,3,0.133097,-0.18934
haircut,3,0.210139,0.077607
worker,3,0.093162,
delivery,3,-0.014584,-0.138461
omnipotent,3,0.112767,
marinara,3,,0.376396
van,3,,0.404209
dial,3,,-0.397475
museum,3,,-0.169123
basement,3,0.523635,
nodding,3,,0.159602
nanny,3,,0.031781
dumb,3,0.130195,
trick,3,,-0.395783
lower,3,-0.191374,
trap,3,-0.103204,-0.023575
belt,3,-0.120528,-0.05151
drain,3,0.296906,-0.132346
guts,3,-0.179796,
simple,3,-0.047645,-0.0151
expression,3,-0.265831,
torn,3,0.099142,0.089976
wrapping,3,-0.19465,
tiger,3,-0.279566,0.278053
project,3,-0.410234,0.312015
science,3,0.312989,-0.030353
fly,3,-0.323879,
bat,3,-0.012073,
virgin,3,,0.36626
issue,3,,-0.085812
responsibility,3,-0.176062,-0.101398
thrown,3,-0.359484,
supplies,3,0.53042,-0.058579
telescope,3,,-0.149801
creep,3,-0.444136,-0.029031
sucking,3,0.095766,-0.026357
spray,3,0.234117,
yummy,3,-0.32105,0.004965
rematch,3,-0.0809,-0.134934
professional,3,0.361149,0.314703
billy,3,0.205967,
meaning,3,0.180642,0.311528
ankle,3,-0.100673,-0.155962
memory,3,-0.170728,0.03437
outgoing,3,,0.123734
skin,3,0.149165,-0.188107
sale,3,-0.272227,
responsible,3,0.486822,0.006796
remind,3,-0.105149,0.25424
laptop,3,,-0.164107
treasures,3,0.150598,
motion,3,0.204931,
hike,3,,-0.063751
ceiling,3,-0.026977,-0.270901
beam,3,0.281827,0.457705
senior,3,,-0.290988
teacher,3,0.125986,0.003003
mattress,3,0.209839,0.261177
drove,3,0.087712,
cushion,3,0.003287,-0.051925
opposite,3,-0.123635,0.058661
penis,3,-0.210127,-0.037984
example,3,,0.02191
lemonade,3,,0.309988
lamp,3,-0.558987,0.306346
titanic,3,0.247316,0.432318
remove,3,-0.117414,0.447445
holidays,3,0.015329,0.061901
grandma,3,,0.430472
tunnel,3,-0.308961,0.028991
deck,3,-0.117474,
scientist,3,0.333869,
ache,3,0.454024,0.177427
click,3,0.328162,0.210081
sensitive,3,0.043442,-0.266983
nap,3,-0.040341,-0.050257
macaroni,3,,-0.07467
underpants,3,-0.140033,
underneath,3,-0.086588,-0.144194
guilty,3,0.298481,-0.176618
jersey,3,0.602901,-0.02162
picnic,3,,-0.1018
lift,3,0.082715,-0.123158
giggling,3,-0.514555,0.268217
toy,3,,-0.100877
wide,3,,-0.101655
convinced,3,-0.098454,-0.091543
prince,3,-0.068137,-0.078755
rude,3,0.193952,-0.064369
sunglasses,3,,0.313326
patch,3,-0.060856,0.320673
delta,2,,0.254978
recover,2,-0.229396,0.125619
mansion,2,-0.155416,-0.402198
semi,2,-0.188673,
sky,2,,-0.003384
upbeat,2,0.036807,-0.008936
identical,2,,-0.053818
pointer,2,,0.024478
spill,2,,-0.197268
feed,2,-0.221522,-0.073335
spread,2,0.044265,
dramatic,2,,-0.097118
superpower,2,-0.139919,
savings,2,0.017984,-0.043314
raising,2,0.015712,0.398618
lipstick,2,,0.248192
shadow,2,-0.164089,
bothering,2,,0.377276
dreams,2,-0.05554,-0.010531
ribbon,2,,0.169009
closeness,2,,-0.253941
buzzer,2,-0.124079,-0.162937
determined,2,0.004623,-0.086479
jaws,2,,0.016847
snap,2,0.211535,0.343993
shocking,2,-0.387941,-0.110824
iffy,2,-0.193324,
concentric,2,0.188588,0.207922
wrecked,2,0.065199,-0.188783
market,2,-0.171282,-0.177245
merge,2,0.357856,-0.240888
eligible,2,,-0.101008
silliness,2,0.165451,
golf,2,,0.034447
genius,2,-0.068527,0.50364
asteroids,2,0.479503,0.574344
comedy,2,-0.294213,-0.11447
nerve,2,-0.180651,0.10312
erection,2,0.03857,-0.407269
ladle,2,0.061549,-0.215824
informed,2,,0.018162
salsa,2,,-0.029012
maker,2,-0.183549,0.148213
airplane,2,0.040086,
weather,2,0.016672,-0.028665
reveal,2,,-0.225255
rookie,2,-0.08849,0.060979
salon,2,0.001303,-0.01869
enthusiastic,2,0.231226,
agreeing,2,0.058331,-0.132483
journey,2,0.112859,0.116579
ideal,2,0.17852,0.210141
donor,2,-0.022957,0.336757
dreamt,2,0.097097,-0.118416
astonished,2,0.252033,-0.090422
seventeen,2,0.002575,-0.039995
wrist,2,-0.257617,0.164449
cop,2,0.394339,-0.033365
urgent,2,0.240195,-0.026931
tingle,2,-0.061963,
inn,2,,-0.009001
batch,2,-0.116329,-0.087549
obsessed,2,,0.24771
darling,2,-0.131716,-0.450472
harsh,2,,-0.059231
undo,2,0.524231,
common,2,0.432789,-0.235406
beaming,2,0.401491,-0.033597
scrappy,2,0.180822,
telephone,2,,-0.027143
spoken,2,,-0.226158
fried,2,0.318729,
behave,2,0.092197,-0.042433
tomato,2,0.07332,-0.211976
weeping,2,0.206929,-0.088495
nighttime,2,,-0.137313
current,2,,-0.291459
memorial,2,,-0.09989
heavy,2,,-0.347137
java,2,-0.000814,0.247275
fox,2,,-0.091129
fever,2,-0.222133,0.467067
divide,2,0.067375,-0.275125
remaining,2,-0.199933,0.201588
humiliate,2,-0.082505,-0.104922
surgery,2,,-0.160496
aloof,2,0.066657,0.151422
damage,2,0.188815,-0.053182
terminal,2,-0.154361,
psychology,2,0.445793,0.103698
backfire,2,,0.11214
swinging,2,,-0.222013
survivor,2,0.438111,
bump,2,0.168341,0.423126
sideways,2,0.256404,-0.219954
aloud,2,-0.002071,0.237451
traditional,2,,-0.328198
hunting,2,-0.174194,-0.09408
swimmer,2,0.20613,
hunter,2,-0.251872,-0.053368
piano,2,,-0.424732
brush,2,-0.00019,0.137142
silently,2,0.005007,0.449193
begging,2,0.33515,-0.082669
mistress,2,-0.015213,-0.173838
relinquish,2,-0.108961,0.375529
anxious,2,,-0.012158
ammonia,2,0.433926,0.587051
mop,2,0.192424,
ink,2,0.042199,
lid,2,0.288758,-0.002688
strap,2,-0.223403,
tile,2,-0.175282,-0.168085
evil,2,,0.222907
independence,2,0.356992,-0.235513
hairy,2,0.036028,-0.234067
horribly,2,-0.247017,0.067783
gorgeous,2,-0.093731,0.081878
poultry,2,0.426036,
immediately,2,-0.033574,0.051163
knowledge,2,0.309943,0.526321
humiliating,2,0.121512,0.412986
practical,2,0.559693,-0.057624
skirts,2,0.380342,
yawning,2,-0.15177,
groan,2,,0.151462
prize,2,-0.171714,
gibberish,2,-0.212484,
loathing,2,0.087775,-0.172404
attached,2,,-0.149345
spoke,2,,-0.183929
overdue,2,0.346013,-0.249321
goose,2,-0.137693,0.308938
skate,2,-0.263413,
storage,2,,-0.130856
sadly,2,0.248856,-0.076865
loose,2,-0.065733,-0.166565
unpaid,2,-0.10328,
cruel,2,,0.137103
plenty,2,-0.343673,0.331556
cracked,2,-0.064879,-0.071578
zip,2,0.06782,
canyon,2,-0.120271,0.05769
flash,2,0.232252,
juggle,2,0.131435,0.198175
eighteen,2,0.282706,-0.209663
false,2,-0.146609,-0.252532
shaker,2,0.023245,0.252425
pepper,2,-0.208202,
offensive,2,,-0.296518
bus,2,0.25056,
topic,2,-0.214487,0.381437
shell,2,,-0.034555
sketch,2,,0.269705
piggy,2,-0.076918,0.527333
practically,2,,-0.103896
sneaker,2,,-0.306817
episode,2,,-0.13869
lip,2,,0.085386
shivering,2,-0.079108,-0.072445
soundtrack,2,-0.163575,
consolation,2,-0.094428,-0.149748
sweetheart,2,0.140791,-0.088824
coincidence,2,,-0.104044
annoyed,2,-0.227102,-0.100973
decent,2,0.186148,0.332701
plain,2,-0.051145,-0.108553
facts,2,0.188665,0.313918
revenge,2,0.082112,0.450319
criticism,2,-0.13219,-0.046579
joined,2,-0.265685,-0.062294
foil,2,-0.411428,
hyper,2,-0.379386,
seventy,2,,0.025607
field,2,0.026923,0.577446
community,2,0.401142,0.114697
supermarket,2,-0.298927,0.616053
available,2,-0.062018,0.414015
kangaroo,2,-0.152174,-0.052541
lousy,2,0.388125,-0.002919
musical,2,0.115082,-0.121311
rhyme,2,,-0.010666
destined,2,0.178568,0.246777
factory,2,0.116296,
peel,2,-0.024067,-0.129014
chump,2,0.010902,
clever,2,0.02806,-0.09945
unplug,2,0.071109,0.285785
breast,2,,0.491087
relaxing,2,,-0.099105
underdog,2,0.009121,0.487886
puppy,2,,0.009065
ship,2,,-0.312269
discussion,2,-0.141085,-0.041081
bathtub,2,-0.160888,0.247744
impossible,2,0.191025,0.158343
classics,2,,-0.342744
canned,2,-0.033724,
goods,2,-0.353314,0.219362
emphasize,2,-0.077251,
bald,2,-0.123856,
conscious,2,-0.210687,-0.137879
judgment,2,0.08197,-0.147685
catalog,2,,0.184756
articles,2,,0.436993
apron,2,-0.03881,-0.101787
journal,2,0.252476,-0.128727
skinny,2,0.03527,
seduce,2,0.056976,-0.083988
insist,2,-0.216827,
strings,2,-0.12724,-0.071866
burning,2,,0.197171
lesson,2,-0.048862,
liking,2,0.109476,0.407616
dentist,2,-0.062838,-0.157248
lace,2,0.29836,0.051582
hysterical,2,,-0.086052
holocaust,2,,-0.176638
friendly,2,0.395199,0.004109
blind,2,0.359421,-0.361394
study,2,-0.111116,-0.290691
ritual,2,,-0.129201
material,2,,0.057123
buttock,2,-0.229765,-0.173745
adventure,2,0.100585,
brand,2,,-0.160243
justice,2,0.030402,0.02155
express,2,-0.04507,
ebony,2,0.108621,-0.308771
ivory,2,,-0.072703
hating,2,-0.136723,-0.004921
parachute,2,-0.013841,-0.341556
nudity,2,,-0.201242
baseball,2,-0.080503,
sigh,2,0.472218,
urine,2,-0.250437,
screening,2,0.222973,
teaching,2,0.077893,-0.112733
canoe,2,-0.422277,-0.333006
scrabble,2,,-0.224862
direction,2,-0.019609,-0.177923
weave,2,0.013308,0.240548
ell,2,0.097523,
author,2,0.022255,-0.027829
riding,2,-0.327672,
trading,2,-0.28116,
intimidated,2,-0.131511,-0.315219
concept,2,,0.14396
corn,2,-0.258661,-0.25015
broom,2,0.116756,0.003519
goals,2,-0.290853,0.320914
personality,2,-0.012098,0.381982
irony,2,,0.09888
grape,2,-0.264021,0.355698
yearly,2,-0.024346,-0.22058
balance,2,-0.283342,-0.185002
racist,2,-0.399634,0.038086
confuse,2,-0.217287,0.251903
member,2,,0.111577
forehead,2,,-0.19593
pulp,2,-0.250299,0.425194
paperwork,2,-0.29191,
voluntarily,2,0.070227,-0.280624
silver,2,0.028839,0.210941
birdie,2,,-0.071712
winter,2,,-0.232455
goatee,2,-0.160224,0.269377
wrestle,2,-0.087093,-0.172067
tour,2,-0.069601,
anger,2,0.35599,0.001811
tray,2,0.082134,-0.255083
horn,2,-0.173393,
babbling,2,0.045769,
shotgun,2,-0.226059,0.122488
mar,2,-0.513816,
troll,2,-0.051369,-0.241812
ravioli,2,0.295749,-0.184067
coconut,2,-0.099402,-0.186649
jasmine,2,0.088672,0.28592
onion,2,0.593094,
squad,2,-0.158021,-2.4e-05
alien,2,,-0.200836
benefit,2,0.048418,-0.207459
taco,2,0.225749,0.02016
appetite,2,-0.099531,
veronica,2,,0.148414
tend,2,,-0.004258
notch,2,0.152751,
modern,2,0.104197,0.102801
devil,2,-0.01203,-0.091126
combination,2,0.091947,0.217136
maxim,2,-0.233585,-0.251096
taps,2,-0.09565,
program,2,,-0.133901
spite,2,0.173388,-0.111351
tension,2,,0.128325
drawing,2,0.06191,-0.073526
refill,2,,0.10879
topless,2,-0.045269,
capital,2,0.060298,
girth,2,-0.197491,-0.243401
intuitive,2,0.434291,0.31144
beg,2,-0.189795,-0.124729
holy,2,-0.32265,-0.104073
sporting,2,-0.255435,-0.06616
aroused,2,0.436967,-0.36305
cow,2,0.337792,-0.039218
claim,2,,-0.325437
iris,2,,-0.090878
goop,2,-0.111354,
mascara,2,0.191244,
mustard,2,-0.284319,-0.043658
ringing,2,0.355851,
temporarily,2,-0.350882,
mousse,2,0.217718,0.072841
advance,2,0.361277,-0.201356
sophisticated,2,-0.11168,0.522899
scalp,2,-0.212397,
yogurt,2,0.13882,-0.087791
juicy,2,0.081471,0.277139
isle,2,,0.000552
lawn,2,-0.07433,-0.152259
ghost,2,-0.237556,-0.116233
bean,2,0.263552,0.226741
actress,2,0.101328,
fax,2,-0.122695,
surprises,2,-0.122211,
luggage,2,0.24077,0.21703
masculine,2,-0.21263,
potential,2,-0.035016,0.197976
hearts,2,-0.326674,0.446606
drill,2,,0.159607
technical,2,0.117183,
passing,2,0.087132,-0.037441
bridesmaid,2,-0.15057,0.052427
triumph,2,-0.161722,0.06259
moo,2,0.112546,
happiest,2,0.397543,0.328606
dining,2,,-0.192497
cave,2,0.118135,
slave,2,-0.227791,0.153226
depression,2,-0.111561,-0.16532
dejected,2,7e-06,-0.051439
crust,2,,-0.138038
season,2,-0.12001,0.134365
breakup,2,-0.215493,0.297967
productive,2,0.004355,-0.078353
tradition,2,-0.247097,0.421064
faith,2,0.123657,-0.176021
tragic,2,-0.160306,-0.30504
happiness,2,0.447395,-0.004947
magna,2,-0.043015,
church,2,,0.0258
slick,2,0.002857,
jury,2,0.025087,-0.117294
duty,2,0.239322,
jet,2,0.460901,
civil,2,,0.582782
absolute,2,0.366657,
burnt,2,0.037074,-0.202655
stinky,2,-0.26853,-0.054204
exposed,2,,0.444705
force,2,0.289823,0.386076
missing,2,-0.076822,
unintelligible,2,0.20865,-0.022285
vein,2,-0.181342,
cereal,2,-0.070222,0.320715
addict,2,0.225522,0.066553
film,2,0.027965,0.330953
bow,2,0.212513,0.108314
police,2,0.22621,0.124651
crown,2,0.162623,
basketball,2,0.009873,
rubber,2,-0.341905,-0.208537
belong,2,,0.657546
coaster,2,0.058208,-0.093626
goat,2,-0.290761,0.416102
thrilled,2,-0.217958,
device,2,,-0.003531
mayor,2,-0.225094,
tasting,2,-0.092245,0.160564
extinct,2,-0.092336,-0.297359
beginning,2,-0.176428,-0.017345
necessarily,2,-0.21505,-0.375285
gasping,2,0.21872,0.04574
circus,2,-0.286936,
overcoat,2,-0.37566,-0.075604
reasonable,2,-0.155039,-0.053325
embassy,2,-0.052354,0.198351
experiment,2,-0.151902,0.307567
dryer,2,-0.16057,0.123541
dealing,2,-0.080234,0.023596
layer,2,-0.335255,0.055143
projectile,2,-0.170476,0.491708
vomiting,2,-0.16102,-0.120971
syphilis,2,-0.231239,-0.091959
enthusiasm,2,0.071915,
melon,2,0.01589,-0.431178
spirit,2,-0.21108,-0.264318
hockey,2,-0.144796,0.091377
scratch,2,-0.101197,-0.140333
society,2,-0.19595,-0.174458
tic,2,-0.017671,0.223929
john,2,-0.340616,-0.079446
fist,2,,0.311906
truck,2,,-0.303669
lawyer,2,-0.010038,
sharing,2,-0.003927,-0.182358
strike,2,,-0.096236
imaginary,2,-0.187924,0.063802
complete,2,-0.000334,-0.085937
fundamentally,2,0.192341,0.565034
buffet,2,-0.178688,
sweat,2,-0.148962,-0.081471
pal,2,-0.101138,-0.143164
virus,2,,0.377835
receptionist,2,,-0.144024
panel,2,-0.252362,-0.3628
amusing,2,-0.056452,-0.182913
courage,2,-0.067359,
espresso,2,0.078501,
literally,2,,-0.226136
shiny,2,-0.228565,-0.195378
league,2,,-0.187927
independent,2,0.342062,0.450376
fork,2,-0.142049,
pate,2,0.170397,-0.109826
twisted,2,-0.310106,0.014561
government,2,-0.172269,
mute,2,-0.056422,
military,2,-0.108476,-0.057086
receive,2,0.126742,0.09568
assumed,2,,0.14906
medical,2,,-0.116726
culinary,2,,-0.039804
elbow,2,-0.058058,-0.249191
frog,2,-0.052422,-0.047287
beating,2,,-0.109697
glove,2,-0.414541,-0.014146
crossword,2,,-0.050612
lined,2,-0.260534,
model,2,0.166851,0.209774
impressed,2,-0.04723,
intelligent,2,-0.068667,0.083593
dignity,2,-0.174198,-0.231873
whipped,2,-0.268925,0.164858
attic,2,-0.193325,-0.300892
bulb,2,-0.103759,-0.266592
concern,2,,-0.08613
unreasonable,2,0.059076,-0.083358
stew,2,-0.013724,-0.166917
escape,2,,-0.022768
slip,2,-0.024804,-0.190319
earn,2,0.345617,
expired,2,-0.144645,-0.205606
millennium,2,0.194975,0.071381
fishing,2,,0.265272
sneaking,2,,-0.179153
straighten,2,-0.330161,-0.056872
chipper,2,,0.144457
happier,2,-0.044061,-0.285001
unusual,2,0.006961,
hurting,2,-0.134578,-0.076679
den,2,0.271816,-0.23318
legal,2,0.166167,-0.000723
barbecue,2,-0.012744,-0.000979
removal,2,-0.148099,0.34586
atmosphere,2,,0.054487
treasure,2,-0.246575,-0.071573
bible,2,0.449472,0.197017
loss,2,0.07827,-0.012298
smelly,2,0.324946,-0.235438
troubles,2,0.07304,0.194321
lecture,2,-0.132834,
nutmeg,2,0.113488,-0.230675
oyster,2,-0.117438,0.398607
threatening,2,,0.021333
disposable,2,0.21102,-0.138761
dig,2,,-0.057421
visit,2,,-0.036931
prototype,2,0.290964,0.160475
bless,2,-0.051284,-0.204266
station,2,,0.024077
illness,2,0.058549,-0.310551
champ,2,0.036716,
familiar,2,0.068626,0.06812
wok,2,,-0.074482
bizarre,2,,0.263213
choosing,2,0.089721,-0.093363
exist,2,-0.207457,-0.270864
vision,2,-0.006398,-0.120128
shin,2,-0.45265,
spice,2,,-0.174502
steady,2,0.270794,0.19761
colors,2,,-0.121503
purple,2,0.02111,0.019355
relative,2,-0.028836,
tonsils,2,-0.012718,
bouquet,2,,-0.180197
waste,2,0.227913,-0.238235
desert,2,0.001244,-0.190117
guide,2,,-0.260274
sting,2,-0.229958,-0.038929
undress,2,,0.437694
shed,2,-0.199595,
tear,2,0.33062,-0.147919
gut,2,-0.099873,
cone,2,-0.162781,0.439053
river,2,-0.356555,0.107982
puke,2,-0.258711,-0.171775
pine,2,0.018393,-0.216977
digest,2,,0.123343
stove,2,-0.278159,
rice,2,-0.063662,0.474495
snore,2,,0.035031
killer,2,,-0.019081
turtle,2,-0.129979,0.183612
omelet,2,0.047046,-0.253195
goof,2,0.448655,
brief,2,0.182572,-0.325944
announce,2,0.100363,
chapter,2,,0.366841
incredulous,2,0.003731,-0.154394
category,2,,-0.076648
idiots,2,-0.19561,0.41168
qualities,2,0.161474,-0.012727
ace,2,,0.318374
viva,2,-0.262823,-0.432987
visa,2,-0.071566,0.527558
collar,2,,-0.01117
estate,2,0.279868,-0.080086
glamorous,2,0.273401,-0.17387
sixty,2,,-0.118111
reference,2,,0.043121
footage,2,0.424527,0.224174
mug,2,-0.191227,-0.18777
budget,2,-0.123805,0.063855
likely,2,,-0.119307
beard,2,-0.106442,0.136913
create,2,0.023705,0.048223
premiere,2,-0.427993,0.087682
frozen,2,0.079377,
craps,2,0.052303,
chapel,2,-0.096972,0.000114
planet,2,-0.254489,-0.071373
bartender,2,-0.318234,
appropriate,2,0.265662,-0.069743
priest,2,,0.402174
wire,2,-0.069664,-0.244166
kindergarten,2,,-0.190045
extremely,2,-0.240426,0.343769
legitimate,2,-0.151296,0.021957
dubious,2,0.342583,
whisper,2,0.112762,-0.11881
bracelet,2,,-0.363314
individual,2,,-0.147777
raid,2,,-0.173611
reputation,2,-0.069541,0.06555
deliver,2,,-0.150187
purpose,2,-0.380477,0.179931
disturb,2,,-0.062667
hilarious,2,-0.238394,
petite,2,0.109534,-0.369537
shrill,2,0.338668,-0.186391
brunch,2,-0.264939,
added,2,,-0.114546
tag,2,0.105984,-0.289742
suitcase,2,0.005445,-0.261597
bomb,2,-0.150184,-0.182063
chart,2,-0.144323,-0.180437
steak,2,0.355735,0.226889
colonel,2,0.086532,0.023274
golden,2,0.060928,0.157617
cellar,2,0.032962,-0.114506
graduation,2,-0.262073,0.474024
arch,2,,0.385844
guard,2,0.27642,
abandoned,2,-0.113009,0.043254
jail,2,,-0.231256
outlet,2,-0.137329,-0.172335
culture,2,-0.252834,-0.268303
aisle,2,0.180316,-0.134928
diaper,2,0.4971,-0.403053
slight,2,0.00259,-0.405245
thread,2,-0.058023,0.006071
honor,2,0.226138,-0.197421
manly,2,-0.021888,
drunken,2,0.093283,-0.241619
charm,2,-0.466982,0.058194
sea,2,0.144941,-0.026116
fits,2,,0.058623
nestle,2,-0.147952,0.059236
horror,2,,-0.276734
obsolete,2,-0.569233,
continuing,2,,-0.133433
smashed,2,-0.140044,-0.458046
visibly,2,0.199852,-0.216768
elegant,2,0.114677,0.05602
complex,2,,-0.189908
discount,2,,-0.066825
soccer,2,0.292766,
unlikely,2,-0.075037,
crowd,2,0.255443,-0.083297
exam,2,-0.053173,0.228296
flat,2,-0.317025,0.45989
distract,2,0.231999,-0.328222
vacuum,2,-0.281295,
narrow,2,-0.089439,
local,2,,0.017409
misunderstanding,2,0.324893,0.44995
sleeve,2,-0.297109,-0.315127
powerful,2,-0.03291,
martini,2,0.405691,-0.041709
website,2,,0.194683
napping,2,-0.039778,-0.103224
bridal,2,0.088043,0.110562
moron,2,-0.039481,-0.104005
subtle,2,-0.331678,0.098706
tuxedo,2,,-0.250704
nude,2,,0.293318
colleague,2,-0.04768,-0.130326
pillowcase,2,0.165293,-0.232517
connected,2,-0.080688,-0.292253
doubts,2,0.177763,
pat,2,-0.225299,
grief,2,-0.34455,0.082496
nod,2,,0.059546
flick,2,0.276217,0.27645
sloppy,2,-0.049274,
picky,1,,-0.192675
primitive,1,0.61002,
ashamed,1,0.016877,0.194295
magma,1,,-0.192903
tepid,1,-0.157068,
backpack,1,0.2251,-0.049696
majesty,1,0.026431,0.058861
progress,1,-0.533864,-0.097933
freshener,1,,0.290903
pierce,1,,0.503266
scented,1,-0.195838,-0.231578
lion,1,-0.069229,0.108817
invisibility,1,0.221204,
unwitting,1,-0.14061,-0.208589
director,1,-0.054695,
toss,1,-0.073612,0.056425
wimp,1,-0.125756,-0.017065
foreplay,1,0.177494,
strained,1,,0.193995
vagina,1,-0.068941,-0.139082
stalemate,1,-0.141838,
inexplicable,1,0.125735,-0.211015
seals,1,-0.196195,-0.187747
useless,1,-0.31252,0.431307
challenge,1,-0.029181,-0.128753
proven,1,0.172969,0.109376
weapon,1,-0.426586,-0.248617
robbery,1,,-0.19698
heartbreaker,1,,-0.189579
magnetic,1,-0.275033,
tamer,1,-0.42607,-0.000482
beefsteak,1,,-0.088722
arranged,1,-0.120301,-0.06516
defensive,1,0.156528,
performance,1,-0.005982,-0.043988
cellular,1,,0.335581
inflated,1,,0.046563
flustered,1,,0.017028
homesick,1,0.474051,
intense,1,0.281924,0.0537
irreplaceable,1,0.333857,
ford,1,0.056227,0.00744
perk,1,-0.116372,-0.063148
mellow,1,-0.064965,-0.35052
gap,1,-0.187767,
flush,1,-0.24086,0.369709
fiction,1,,0.01297
fringe,1,-0.235887,
steep,1,-0.144744,-0.276503
banister,1,0.184396,
unconscious,1,0.425002,
chin,1,-0.117761,0.150151
degree,1,-0.143735,-0.170107
gorilla,1,-0.159104,0.066926
scone,1,-0.094549,
braces,1,,0.04347
programming,1,0.123595,-0.209174
latex,1,-0.102294,
telethon,1,-0.107149,
wrinkle,1,-0.060451,0.215758
horny,1,0.039586,0.172458
gentleman,1,0.220968,0.091326
relaxed,1,,-0.047697
runner,1,0.272529,-0.003958
chattering,1,,-0.012199
distorted,1,0.000707,-0.161362
defeat,1,0.212094,0.446345
kosher,1,-0.276,
hog,1,-0.158429,0.305235
proceeding,1,0.257382,0.202479
bask,1,,0.500888
shine,1,-0.32283,-0.270832
courtside,1,,0.026079
producing,1,-0.392021,
scar,1,-0.412574,-0.080409
brains,1,-0.107609,
onstage,1,0.361227,
deny,1,-0.093207,0.23457
sensation,1,-0.17332,
anytime,1,,0.215895
denying,1,0.059709,-0.138898
ditto,1,0.060819,
conversationalist,1,-0.019037,-0.003591
attend,1,-0.216839,0.275959
cousins,1,,0.316807
fairly,1,0.158874,-0.104668
fabulous,1,-0.145646,-0.221547
cereals,1,-0.032547,0.358111
undermine,1,0.085723,0.131734
burden,1,0.070156,-0.200264
jean,1,,0.108874
loosen,1,-0.136187,-0.334217
adjoining,1,-0.105003,
obese,1,0.239677,0.016716
transfixed,1,,-0.08738
courthouse,1,0.436145,
bossy,1,-0.242624,-0.197665
essential,1,-0.111083,-0.07379
gently,1,,0.511593
eucalyptus,1,0.189724,0.088065
sleazy,1,-0.069918,-0.401613
vending,1,,0.100268
dangerously,1,,-0.176894
corny,1,-0.014699,
dialogue,1,-0.00933,-0.000591
profile,1,,-0.099334
welder,1,0.414498,-0.272507
soy,1,-0.135756,0.086869
dissolve,1,0.351267,-0.16324
orgy,1,-0.119856,-0.074598
constantly,1,-0.191807,
achieved,1,0.335456,-0.332144
dehydrated,1,-0.053863,0.041859
cocktail,1,,0.057766
urn,1,-0.057594,-0.185076
prospect,1,-0.105484,-0.255253
unhappy,1,0.413143,0.114118
gel,1,-0.235895,-0.087057
crisp,1,-0.166108,
wavy,1,-0.014256,0.035896
western,1,0.01019,
gunfighter,1,0.224054,0.437484
lever,1,0.394692,
delight,1,-0.189927,-0.148889
grave,1,-0.232072,-0.195876
inventor,1,0.104442,
duet,1,-0.230436,
rhythm,1,-0.187253,
dud,1,0.090732,0.292184
bidding,1,0.062053,
storm,1,,-0.04269
imperial,1,0.323964,
separately,1,-0.038531,
snooty,1,0.297955,
leftover,1,0.017353,
millionaire,1,-0.015416,-0.311472
insightful,1,0.458345,
sheer,1,,0.09644
handcuff,1,,-0.295935
compulsion,1,,-0.032661
freakish,1,,0.150189
compass,1,,-0.308819
talented,1,-0.222527,-0.08419
cologne,1,,-0.015639
sewer,1,-0.063688,
shelter,1,,-0.230083
determine,1,-0.273167,-0.132604
fowl,1,-0.069097,
clumsy,1,-0.09915,-0.022935
contestant,1,-0.102284,-0.148726
huff,1,-0.247228,
roller,1,-0.306327,
bathing,1,,0.026825
crippled,1,0.098413,-0.090641
mud,1,-0.16726,
vest,1,,0.210706
ladder,1,0.488626,
intimacy,1,0.132474,
lens,1,0.251878,-0.135482
meatloaf,1,,0.00652
higher,1,-0.191991,-0.191613
multiple,1,-0.005311,-0.122121
wicked,1,,-0.042158
impart,1,0.111036,
moss,1,-0.109668,
tranquilizer,1,,-0.106089
homo,1,0.469518,0.303023
access,1,-0.03229,0.000868
trail,1,,-0.092003
gal,1,0.24826,
timing,1,,-0.320694
myth,1,0.231182,
filth,1,-0.431765,-0.264842
butterfly,1,,-0.132947
regulars,1,,-0.012052
draft,1,0.09015,
chap,1,-0.055642,0.04453
greatness,1,-0.246123,0.315422
bionic,1,0.133413,
freeze,1,0.018594,0.082368
pump,1,-0.25029,0.232632
slush,1,0.170313,-0.253666
basis,1,0.278305,0.254654
dare,1,0.422956,
concealed,1,-0.187709,
mid,1,-0.173824,0.132683
humid,1,-0.231336,
kidnap,1,,0.145668
indoor,1,-0.188011,-3.6e-05
napkin,1,-0.029909,-0.152645
rogue,1,-0.128606,0.506265
soviet,1,,0.333501
network,1,,0.144742
illegal,1,-0.198732,-0.207485
cassette,1,-0.076163,0.022102
capacity,1,-0.03255,0.322372
lung,1,,0.23633
compromise,1,-0.113681,-0.169877
tailpipe,1,0.278583,
brace,1,,-0.231759
jesus,1,0.304369,0.086814
goggles,1,-0.257304,0.473842
wisdom,1,-0.182748,0.145138
mechanism,1,-0.059948,
sparrow,1,-0.246681,
hymn,1,0.527914,-0.216461
yeahhh,1,-0.180543,
cub,1,0.041851,-0.121395
bagel,1,0.068431,-0.128996
worm,1,-0.226232,-0.180687
odd,1,-0.06248,
reunited,1,0.169201,-0.090548
infamous,1,-0.03086,-0.149436
vendor,1,-0.130493,
vow,1,-0.218374,
mod,1,0.24064,
combat,1,0.111776,0.147553
starlet,1,-0.282717,-0.099121
interrupt,1,,0.206951
rehearse,1,-0.01917,
demonstrate,1,0.398271,-0.07152
calculator,1,,-0.307175
accounts,1,,-0.169011
flabby,1,0.231498,
ambulance,1,0.134811,0.159767
doomed,1,0.197894,0.186793
solution,1,0.260377,-0.18907
refresh,1,-0.200329,
spotter,1,0.142589,
unsure,1,0.189369,-0.13377
recall,1,,0.43353
epic,1,-0.159797,
deformed,1,0.148769,-0.287897
tangled,1,-0.226859,0.181209
desperation,1,,-0.177374
spinach,1,0.188866,0.033635
crossing,1,,0.121613
tail,1,0.156249,-0.430553
caretaker,1,-0.304267,-0.24409
testament,1,0.060982,-0.091267
utility,1,0.167262,-0.194919
granted,1,-0.047543,0.20293
fulfilling,1,0.416245,0.401004
southern,1,0.082497,0.170211
bondage,1,0.104223,-0.113395
endless,1,0.031582,
bummer,1,0.002666,0.351035
raspberry,1,-0.042624,-0.191116
torture,1,,0.180684
dialect,1,,-0.233633
fruity,1,,-0.255828
destructive,1,-0.292535,-0.179369
apocalypse,1,0.129606,-0.143934
slit,1,0.311318,
claw,1,,-0.413723
heightened,1,0.102626,
saggy,1,-0.459027,
lycra,1,0.393516,
sneeze,1,0.221967,-0.154545
praise,1,-0.272753,-0.176985
transition,1,0.06511,
orgies,1,-0.102614,-0.044227
concentrate,1,0.343889,-0.01193
micro,1,-0.220275,-0.229009
occasionally,1,-0.143117,-0.424036
fatty,1,0.043218,
swearing,1,,-0.308
jumper,1,,-0.26382
verbal,1,,-0.001342
software,1,,-0.267829
headdress,1,,0.352944
stuffy,1,0.089957,-0.146713
smack,1,,-0.058453
national,1,0.593546,-0.082917
frantic,1,0.320054,0.057646
frayed,1,0.021799,
comforting,1,0.023175,0.060911
slippery,1,0.213199,-0.330707
pleasing,1,-0.387733,-0.126936
pimple,1,-0.138061,
sentiment,1,0.194558,0.057207
spinster,1,0.177065,
sidestep,1,,-0.105457
proceeds,1,0.07551,0.259984
occurrence,1,0.284406,
berth,1,0.15965,
judged,1,-0.133041,-0.183015
pricey,1,,0.180211
submit,1,,-0.110264
rusty,1,-0.007788,
networking,1,,-0.243307
warning,1,,-0.104087
qualified,1,-0.102137,0.028023
pearl,1,0.174352,0.240508
interviewer,1,0.163921,0.172244
include,1,-0.135397,-0.038451
craftsmanship,1,0.102003,-0.076009
pawn,1,0.107371,
scarf,1,-0.152827,-0.069361
tetanus,1,-0.088445,-0.12303
popcorn,1,,0.103601
tooth,1,0.269763,0.155436
aboard,1,,0.364298
spongy,1,0.143694,-0.071389
forces,1,-0.043212,-0.080421
fixer,1,,0.274671
understandable,1,0.237021,-0.120978
cheque,1,-0.251686,-0.028676
cloud,1,-0.091182,-0.182674
rabid,1,,-0.271166
stressed,1,,0.296525
tricky,1,,-0.03054
phlegm,1,0.158405,-0.103179
farmer,1,,-0.072795
foundation,1,0.095486,-0.103164
apothecary,1,,-0.25618
pharmacist,1,,-0.129183
boot,1,-0.382061,0.149546
nowadays,1,,0.430735
whilst,1,-0.386187,0.329317
colored,1,,0.247751
burlesque,1,-0.198121,0.356301
childless,1,-0.303478,
reflection,1,0.077605,-0.094786
lily,1,-0.352454,-0.222388
tasty,1,0.098993,0.064682
bind,1,-0.353153,
congratulate,1,0.031774,0.197693
inclined,1,-0.023743,
repeated,1,-0.24004,
unfortunate,1,-0.06584,-0.011535
trusty,1,-0.120414,-0.107293
wheels,1,,-0.128052
shiver,1,-0.100741,-0.272547
bedspread,1,-0.126699,-0.237797
scale,1,-0.107936,
passionate,1,0.203419,-0.176185
sufficient,1,-0.055708,-0.334866
exercise,1,0.230616,
recite,1,,-0.012086
unable,1,-0.043071,-0.043932
moonlit,1,,-0.060601
obesity,1,0.093377,0.108718
rue,1,-0.083765,
mozzarella,1,-0.119054,-0.126449
sprinkle,1,,-0.107169
suitable,1,-0.11881,0.018795
sway,1,-0.192642,
lay,1,,0.077422
cape,1,-0.258514,-0.165922
oil,1,0.27522,-0.069095
flow,1,,-0.277424
document,1,,-0.296392
cates,1,-0.257797,
union,1,-0.04375,0.046526
defend,1,-0.027958,
soaking,1,0.176966,
ego,1,,0.037702
condolences,1,-0.050597,0.362144
starch,1,-0.037498,0.105444
trunk,1,-0.085489,
mournful,1,-0.154204,-0.116776
tornado,1,0.076168,0.332763
protected,1,0.14592,0.32868
hairball,1,-0.332987,
canceling,1,-0.411898,-0.011363
protective,1,-0.1015,0.061435
warrior,1,-0.19093,0.470027
junk,1,-0.374078,-0.287503
equity,1,0.287328,-0.083478
mourning,1,-0.362486,0.199972
successful,1,-0.126655,-0.076047
web,1,,0.132885
kiddo,1,,-0.258328
downhill,1,0.271096,-0.183607
appreciation,1,0.055352,-0.174456
laser,1,-0.034675,
quilt,1,0.350142,-0.081563
stir,1,,0.178303
daytime,1,,-0.241159
blackjack,1,,-0.186486
authorization,1,0.009176,
poorly,1,-0.199046,-0.065584
sheet,1,-0.28855,-0.054313
bonding,1,,0.028789
floral,1,-0.083175,0.027778
sympathy,1,0.029848,-0.349037
forced,1,,0.206572
brighter,1,-0.127219,0.446241
brilliant,1,-0.345364,-0.065508
famine,1,-0.149965,-0.310545
spotless,1,-0.315648,-0.071132
vocal,1,-0.220382,-0.369675
bale,1,0.066028,
policeman,1,-0.02382,-0.003513
ray,1,-0.017307,
convince,1,-0.162272,-0.124575
capable,1,-0.409239,-0.177915
lad,1,-0.331884,-0.133785
virtually,1,0.174651,
saucer,1,-0.273817,0.040561
messy,1,-0.144269,0.491299
faker,1,,-0.186602
cheerleader,1,0.004108,-0.171918
ill,1,-0.142955,0.478308
selection,1,,-0.171911
weirdo,1,0.155146,-0.252426
homework,1,0.299037,
impressive,1,-0.006564,
impulsive,1,-0.104133,0.019775
fireman,1,0.08792,0.28447
caterpillar,1,-0.163418,0.062246
tuesday,1,-0.299066,-0.000614
movement,1,0.03009,
stake,1,,0.223019
mama,1,-0.45186,0.177233
calendar,1,0.01855,-0.082025
houseboy,1,0.065414,
slink,1,-0.028095,
forgiven,1,,-0.123121
nation,1,0.005438,
allowance,1,,-0.150892
homemade,1,,-0.30964
victor,1,0.096513,0.013387
rarely,1,0.075146,
scholarship,1,0.318965,0.38418
indivisible,1,,0.004909
jeweler,1,0.212552,-0.187527
huffy,1,,0.070284
streetlight,1,-0.109236,-0.035745
petrified,1,0.157577,-0.347546
sole,1,-0.295676,-0.026841
copier,1,0.267628,
cooperative,1,-0.211514,-0.008463
allergy,1,0.293367,-0.077676
sidekick,1,,-0.031345
judging,1,,0.007885
faithful,1,-0.278985,-0.107236
household,1,0.168699,-0.195523
postpone,1,-0.076176,
reddish,1,0.276279,-0.167901
yoga,1,0.195493,0.069253
starlight,1,-0.384677,-0.188919
sphinx,1,,-0.168099
interference,1,,0.417033
occupied,1,-0.080212,-0.049985
providing,1,0.107392,-0.107425
timely,1,-0.24323,-0.211459
downer,1,-0.151311,-0.039749
hermaphrodite,1,,0.45255
millionth,1,0.075539,
adultery,1,,-0.225279
eel,1,,-0.312314
gentle,1,0.084005,-0.254829
pledge,1,0.292315,-0.168815
admiring,1,0.168889,-0.006338
regional,1,,0.114725
noble,1,-0.145792,-0.078286
insecure,1,-0.07661,-0.050994
ordinary,1,0.240095,
rate,1,0.021269,-0.265623
strategy,1,-0.230269,
intern,1,0.207815,
scotch,1,-0.080658,
comedian,1,-0.033276,
twist,1,-0.166171,
victory,1,-0.022707,0.02132
betrayal,1,0.207432,-0.257288
vampire,1,,0.224138
janitor,1,,0.136947
respecting,1,0.260797,0.346547
cattle,1,,-0.022876
heavily,1,0.123125,-0.266002
bolt,1,-0.368669,
fascinated,1,0.025612,
lime,1,0.025942,0.538543
motivational,1,0.40874,0.027384
training,1,-0.054562,
horrifying,1,-0.05648,0.23902
unknowable,1,0.350344,-0.052361
deaf,1,-0.060028,
allegiance,1,0.04341,0.062836
united,1,0.193559,0.400959
exclamation,1,-0.144354,
paranoid,1,,0.241018
grip,1,-0.296725,
birthmark,1,,0.519583
bullfrog,1,-0.087875,
embrace,1,0.29409,0.015178
womanhood,1,0.133665,-0.04556
reminiscing,1,,0.230733
hollow,1,-0.386588,
spleen,1,-0.054037,0.111939
disappoint,1,-0.089475,-0.083481
crib,1,0.157935,-0.19915
butler,1,-0.116616,-0.158751
unnecessary,1,0.25135,
jalopy,1,-0.080019,
approaching,1,0.017465,0.003661
unnatural,1,0.097766,0.19135
shallow,1,0.017617,
lapsed,1,-0.036206,
guild,1,-0.17576,
university,1,0.558863,-0.176443
cooker,1,,0.067625
quivering,1,,-0.291878
shrew,1,0.553063,-0.294857
lamb,1,0.269426,0.065353
bee,1,-0.273777,
competitor,1,-0.010563,0.323532
misunderstand,1,0.294896,0.219436
foxy,1,-0.070933,
grandfather,1,-0.23491,0.331755
engage,1,0.267198,
manipulative,1,,0.042261
disappear,1,-0.167457,-0.190897
grounds,1,-0.09294,0.291936
develop,1,-0.145241,
soiled,1,0.507531,-0.266448
panicky,1,,-0.267371
incorrect,1,0.111425,-0.010036
gullible,1,-0.081004,
pro,1,0.009077,-0.001437
offices,1,,-0.09783
misery,1,0.372037,-0.165484
landing,1,0.268482,0.557865
ruse,1,-0.143735,
videotape,1,,0.172176
frown,1,0.178578,0.354028
fixable,1,0.130685,0.106078
release,1,0.132346,
bubbling,1,-0.062167,
superman,1,-0.4265,0.426838
holder,1,0.076241,-0.009478
unwilling,1,-0.124692,
polo,1,,0.413324
puzzled,1,-0.297178,-0.256011
serial,1,-0.247953,
fore,1,-0.07992,0.299349
irrational,1,0.315945,0.403353
impress,1,0.011788,
noodle,1,-0.366224,-0.173382
pivot,1,0.272189,
meadow,1,-0.172238,0.54455
badge,1,0.29008,
discover,1,-0.247205,
conglomerate,1,-0.187985,
maroon,1,-0.098406,
connect,1,,0.020392
poodle,1,-0.008378,
momma,1,-0.044132,-0.229379
argh,1,0.028032,-0.057151
management,1,0.071824,0.118314
reproductive,1,-0.317305,-0.089462
spaceship,1,0.068724,
concert,1,-0.111129,
id,1,0.031775,
touchy,1,-0.083307,0.045563
taunt,1,0.130164,0.458252
village,1,,0.136041
clergy,1,,0.188959
saliva,1,-0.024825,
barks,1,,-0.023772
maneuver,1,0.470613,
puppet,1,-0.011221,
insemination,1,0.318569,
polite,1,-0.344452,0.458096
tribe,1,,0.204393
thermometer,1,-0.128855,
athletic,1,-0.201687,
continuum,1,,-0.185085
extreme,1,0.119028,-0.013427
convincing,1,-0.049448,-0.135072
bloody,1,,-0.095433
diarrhea,1,-0.214587,-0.186308
trump,1,0.260205,
righteous,1,-0.12911,0.234919
heritage,1,-0.247346,0.567718
medallion,1,-0.157561,0.083286
plummet,1,,0.305133
wage,1,-0.103163,-0.120908
commune,1,0.560455,
logic,1,-0.10657,-0.056311
investigate,1,-0.036388,
bulldozer,1,-0.226499,
instruction,1,-0.332544,0.133105
formal,1,,0.487656
temple,1,,-0.164061
surrogate,1,,-0.042422
necessary,1,-0.164787,-0.370992
sweeping,1,0.072639,
ranger,1,0.117098,
understanding,1,-0.190046,0.519526
spy,1,,-0.0213
manner,1,-0.218762,-0.263999
slack,1,-0.033359,0.290856
puck,1,0.131881,
extinguisher,1,,-0.248528
carefully,1,,0.360965
option,1,0.188138,
article,1,,0.363101
veal,1,-0.146802,
pox,1,0.08342,-0.291129
distasteful,1,0.076305,-0.27108
devoted,1,-0.010412,-0.19967
operation,1,0.042521,0.024046
pin,1,-0.24198,
bankrupt,1,0.019733,-0.115221
whore,1,-0.033426,-0.178866
headline,1,,0.193935
curious,1,0.582093,
upper,1,-0.05454,0.086404
principles,1,0.014263,0.228355
hotbed,1,0.091939,-0.098978
com,1,-0.017643,
thundering,1,-0.166581,-0.113691
murder,1,,0.203355
enjoyable,1,-0.189825,-0.081818
build,1,-0.03327,0.11334
punching,1,-0.010306,0.259725
valuable,1,-0.095872,-0.093949
policy,1,0.144346,0.055575
electromagnetic,1,0.25949,
deserved,1,0.029713,-0.042588
supported,1,-0.122488,0.081263
careless,1,-0.217179,-0.269595
fireplace,1,,0.249558
mailbox,1,0.03701,-0.278824
vanilla,1,-0.094298,-0.002947
sprint,1,0.222876,
site,1,,0.008882
standard,1,,0.116896
fond,1,-0.266049,-0.135517
customary,1,,-0.013552
property,1,-0.522294,0.283338
smoker,1,0.114232,-0.144976
harry,1,0.013156,
scariest,1,,0.013223
pretentious,1,,0.145409
decimal,1,-0.056538,-0.320379
strict,1,0.303878,-0.203843
sweets,1,,0.093658
pressing,1,,0.077678
crushing,1,,-0.119588
malpractice,1,-0.366742,-0.182273
march,1,0.182369,-0.163073
gambler,1,0.103579,0.29515
statute,1,,-0.142542
shabby,1,-0.206396,0.111968
sidewalk,1,0.256245,-0.067437
path,1,-0.145316,0.576635
humanity,1,0.010658,-0.379966
hay,1,-0.318262,-0.25503
trained,1,0.163411,-0.139582
ecstasy,1,0.272896,
exaggerated,1,-0.031674,0.002086
tournament,1,0.119581,
bitter,1,0.278426,-0.099569
dove,1,,-0.099277
newfound,1,-0.127752,
burrito,1,0.185079,0.347667
chop,1,,0.341887
pouting,1,0.284293,-0.056565
honesty,1,-0.186793,-0.186872
choke,1,,-0.092016
smoothly,1,,0.458189
depend,1,0.270191,
strongly,1,-0.141407,-0.137622
sniff,1,-0.003907,
openness,1,0.084637,-0.002131
vile,1,-0.263203,0.1282
livelihood,1,-0.059536,0.128188
danger,1,-0.176841,-0.138927
luckiest,1,-0.096446,-0.20621
helmet,1,0.067069,-0.147297
risk,1,,0.157736
blurry,1,0.088441,0.421622
jumpy,1,-0.42766,-0.022742
rejected,1,-0.165804,0.147928
tangle,1,-0.170231,0.521594
paycheck,1,0.365895,-0.17181
payout,1,0.067523,
sue,1,,-0.103994
final,1,,-0.355653
frisbee,1,,0.067903
various,1,-0.126335,0.363163
brochure,1,0.093264,-0.056208
scares,1,-0.380242,-0.219674
ease,1,,-0.303832
christ,1,0.010387,0.418879
anti,1,-0.027924,
minion,1,-0.026514,
wound,1,-0.179171,0.007206
foxhole,1,-0.049142,0.205913
troops,1,-0.256328,-0.01968
hero,1,-0.410018,
weed,1,0.220418,-0.099552
factor,1,0.273,0.333655
goal,1,-0.163066,0.159157
monsieur,1,,-0.08509
complain,1,-0.176536,0.055234
ditch,1,0.064528,
grammar,1,,0.21135
ballplayer,1,-0.102994,
profit,1,0.391218,0.083662
bowls,1,-0.181109,-0.223617
wipe,1,,-0.072422
leader,1,-0.167443,-0.073776
argue,1,,-0.071788
rational,1,-0.145506,-0.234985
unstable,1,-0.051747,-0.074457
neurotic,1,,-0.20419
controlling,1,-0.095656,
erase,1,0.068643,
margarita,1,,-0.260946
resignation,1,0.124568,0.135624
style,1,-0.032659,0.451282
twig,1,-0.070234,
lobby,1,,0.183387
heck,1,,0.04271
fiery,1,0.175982,-0.145478
mode,1,0.065796,0.103615
tutor,1,0.172169,-0.20941
joking,1,-0.089372,
preschool,1,,0.083469
bodyguard,1,0.314998,-0.088379
indignant,1,-0.130951,-0.097343
avoid,1,-0.07468,
bacon,1,,-0.123912
boxers,1,-0.012917,-0.284919
christen,1,,0.061646
mass,1,0.253945,-0.084631
update,1,0.078432,-0.268947
stoned,1,-0.24463,0.424138
feeder,1,-0.126965,
fights,1,0.550958,0.220711
pantyhose,1,-0.284751,
drawers,1,0.214675,0.026416
dust,1,-0.145766,
hem,1,-0.172635,-0.124211
sequence,1,,0.189824
bedtime,1,,-0.11221
coordinator,1,0.184574,0.168461
peanuts,1,0.074388,-0.023699
washed,1,0.296304,0.200311
compound,1,0.184635,-0.401784
rags,1,0.493451,
fade,1,0.063092,
magnet,1,,-0.228074
antiques,1,,0.001974
bedside,1,-0.305896,-0.248471
sleigh,1,,-0.321642
mahogany,1,-0.312376,0.004201
defined,1,,0.122888
chrome,1,,0.226465
emotion,1,-0.127919,-0.234251
sore,1,-0.199512,0.029145
imply,1,0.445116,
spunky,1,0.134877,0.287652
reception,1,,-0.235991
needle,1,0.139199,-0.342643
impatiently,1,,-0.04722
uneasy,1,0.328229,-0.109794
nauseous,1,0.030184,-0.04881
alcove,1,0.324859,-0.19854
salmonella,1,-0.228983,0.122879
remembering,1,,0.480873
traffic,1,,-0.201396
taxi,1,,0.114241
tenth,1,-0.188883,0.09397
sleeper,1,0.057653,-0.341205
nightie,1,0.218529,-0.385129
asparagus,1,-0.375627,0.098416
roast,1,-0.15485,
doorstep,1,0.196551,-0.212444
cockpit,1,-0.144443,
applaud,1,-0.1183,
sour,1,0.3529,-0.054744
row,1,0.303327,0.052236
spin,1,0.13983,
mistletoe,1,0.03154,
electrician,1,-0.157262,0.11264
baseboard,1,-0.007866,0.312387
brighten,1,-0.071227,0.410071
electrical,1,0.094873,
delayed,1,-0.202126,-0.284894
tower,1,,0.397157
weasel,1,0.218627,
noon,1,,-0.210798
headache,1,-0.121197,0.084039
bigot,1,0.499012,0.028326
smash,1,,-0.332896
ted,1,,0.063005
gossip,1,-0.061688,0.027528
undefeated,1,0.177389,
essay,1,,-0.249823
stalk,1,-0.327875,0.007406
entice,1,0.080923,-0.01903
souvenir,1,,0.109159
pill,1,0.265602,0.188069
preview,1,,-0.080407
thong,1,-0.144783,
distracted,1,0.259574,-0.25562
court,1,-0.20922,-0.258461
warming,1,0.152356,
section,1,0.102482,-0.038
sacrifice,1,,-0.074974
axe,1,,0.425268
poison,1,,-0.058294
waffle,1,,0.396502
flyer,1,0.095206,0.053503
eyelash,1,-0.286867,0.016519
ocean,1,-0.252705,-0.058482
garden,1,,0.183655
produced,1,-0.131271,0.001741
ceramic,1,-0.300822,-0.091733
pasta,1,-0.005636,-0.187405
mouse,1,-0.13234,
marvel,1,0.373294,-0.133957
coloring,1,,-0.250661
wary,1,,-0.256355
ropes,1,0.116663,-0.094668
velvet,1,0.111879,0.147954
shrine,1,,0.088443
polish,1,,0.038731
chilly,1,0.418874,
comet,1,0.661196,
inseparable,1,0.312317,0.11112
annoy,1,-0.099817,0.486541
licorice,1,,-0.168667
offering,1,-0.212152,0.036734
neighbor,1,,-0.252158
bent,1,-0.098511,
shaggy,1,-0.010048,-0.121991
corned,1,0.211778,
lee,1,0.28509,0.176579
expert,1,-0.218572,
gaze,1,0.187742,
glitter,1,-0.31473,
beef,1,,-0.328219
craving,1,-0.042184,-0.104706
sucker,1,0.109439,
cupboard,1,0.114209,-0.047832
destroyed,1,-0.011466,-0.041995
doorknob,1,,0.335325
respective,1,0.03145,0.205272
growls,1,-0.34158,0.378095
suede,1,-0.007371,-0.167805
perishable,1,-0.050699,0.496395
realistic,1,0.054991,0.062793
cap,1,0.295309,0.037706
mushroom,1,0.309828,0.09418
options,1,,0.174809
loaf,1,0.125537,-0.223215
olive,1,-0.155043,0.141698
luncheon,1,,-0.127684
turtleneck,1,-0.05809,-0.033391
wafer,1,-0.102684,0.485047
immature,1,0.239514,-0.148902
meaningful,1,-0.172093,0.298572
opera,1,,0.185361
signal,1,,-0.121588
feisty,1,0.395439,0.477481
locate,1,0.167687,
memorize,1,-0.076714,
meaningless,1,-0.103161,-0.112568
consoled,1,,0.1112
receiving,1,-0.036352,0.128619
torso,1,-0.319915,
liver,1,0.064499,0.093574
ordained,1,-0.20518,-0.244483
harmonica,1,,0.527365
broccoli,1,-0.131766,0.014316
ninth,1,-0.040277,-0.021043
squirrel,1,-0.136861,-0.084729
sailing,1,,-0.087799
spat,1,0.048032,
lettuce,1,0.054331,0.3135
insensitive,1,0.124384,-0.128177
frat,1,-0.141466,-0.242199
mumble,1,0.10177,-0.190906
inspector,1,-0.018862,-0.080983
strain,1,-0.321693,-0.187242
mime,1,0.157073,0.25597
countdown,1,,-0.058923
physical,1,-0.274939,-0.309521
beeper,1,,-0.051281
sensual,1,0.038616,
aphrodisiac,1,0.27927,
mayonnaise,1,-0.09756,0.033376
writer,1,0.235172,-0.145089
published,1,,0.003592
eulogy,1,0.059822,-0.082676
flu,1,-0.413099,0.019866
sneezing,1,-0.060742,
seductive,1,-0.155728,
pushover,1,0.054165,0.290285
untrue,1,-0.217831,-0.033836
recreate,1,0.194573,-0.009316
grass,1,-0.345854,-0.073032
task,1,,0.417455
wise,1,0.041511,0.209542
entrance,1,,0.029798
groceries,1,,0.37923
sixteen,1,0.069173,-0.06899
layman,1,-0.126797,-0.211192
fireproof,1,-0.203857,
deprive,1,0.276495,-0.252182
interrupts,1,-0.048382,-0.079883
saver,1,0.076697,-0.119695
withdrawal,1,0.102218,-0.246498
rollers,1,-0.150579,
jazz,1,,-0.166753
procession,1,-0.044638,
string,1,-0.163118,
resentful,1,-0.148548,0.045956
unlike,1,0.079159,
cancellation,1,-0.065237,-0.206815
comforter,1,-0.208734,0.091075
lungs,1,,0.246105
fellow,1,,0.047222
wasting,1,0.620762,-0.034473
complement,1,,-0.202181
declare,1,-0.086054,
solidify,1,-0.151556,-0.126608
chute,1,-0.165059,0.044314
consideration,1,0.375028,0.258711
weigh,1,0.245767,
apprehension,1,,-0.15273
hum,1,0.058552,-0.207932
orchard,1,-0.020295,-0.284822
toothpick,1,-0.207896,0.124764
fluff,1,0.178499,0.39851
shunned,1,-0.135636,-0.042315
boston,1,,-0.216785
observe,1,,-0.229194
horseback,1,0.088862,
reckless,1,-0.189078,0.349325
floss,1,0.026709,-0.042191
dental,1,,0.011353
wandering,1,0.115841,-0.106957
reconcile,1,0.29671,-0.087134
bunk,1,0.100183,
ante,1,0.002016,
chat,1,,0.209679
chit,1,-0.154585,0.152853
dime,1,-0.170302,0.286407
assorted,1,,-0.007714
signature,1,-0.138996,
reassure,1,0.035747,0.33935
indicating,1,,-0.217996
fraud,1,-0.186429,0.026052
lowering,1,-0.152957,
freezing,1,-0.387935,
creature,1,-0.036859,
furious,1,,-0.001963
shrimp,1,,-0.114429
rot,1,-0.376094,0.036092
recommend,1,-0.176323,-0.012681
thirteen,1,-0.15379,
eraser,1,-0.227536,-0.419053
ay,1,-0.111608,
landlord,1,0.092993,-0.212731
laminated,1,-0.086744,
atomic,1,0.275316,0.16269
karate,1,-0.120573,0.197662
colon,1,0.581461,
dingy,1,-0.023337,0.476715
handbag,1,-0.001186,-0.239947
weenie,1,0.242673,
sleepy,1,-0.078992,-0.164053
distant,1,0.154045,
rocket,1,-0.074223,0.006106
blackberry,1,,-0.072872
wholesale,1,0.122617,-0.121446
woods,1,-0.107881,-0.033483
galaxy,1,0.304619,0.548254
dragon,1,-0.16799,0.495223
proposal,1,-0.115744,0.452711
indecent,1,0.15898,-0.093696
disclosure,1,0.075005,
nickel,1,-0.341797,0.120834
teensy,1,-0.242183,
nephew,1,,-0.285237
biblical,1,-0.347631,0.03759
icky,1,0.309902,-0.046307
felon,1,,-0.126375
appetizer,1,,-0.187094
pure,1,-0.318034,-0.055225
snacks,1,,-0.1188
inflate,1,,0.166345
alphabet,1,,-0.263339
belch,1,0.171363,-0.002357
vegetable,1,-0.205929,-0.105291
campaign,1,0.385949,
adviser,1,0.09544,-0.1695
binoculars,1,0.230422,-0.045092
mediterranean,1,,0.190252
twister,1,-0.036465,0.246652
dough,1,-0.062171,-0.08936
trashy,1,0.154968,0.054195
slumber,1,0.209045,-0.045768
rum,1,,-0.248374
contents,1,,-0.153801
kingdom,1,-0.230407,0.044607
peaceful,1,,-0.22562
begin,1,0.301103,
thumb,1,-0.215992,0.130752
digs,1,-0.043398,0.122877
spaghetti,1,0.194591,-0.010758
curry,1,0.523295,0.078245
ammunition,1,0.109042,0.482484
severe,1,,-0.14036
beacon,1,,0.566884
production,1,-0.062116,
buzz,1,,-0.111972
virginity,1,0.144685,
ottoman,1,0.04343,-0.0515
oregano,1,-0.008385,-0.281592
kook,1,-0.391296,
failure,1,0.097836,0.157534
sibling,1,-0.001148,0.264578
enormous,1,-0.091123,
dozen,1,,0.023882
scrape,1,,-0.050221
reduction,1,0.256724,
deficit,1,0.282318,
congress,1,0.151104,
pit,1,0.026692,
plunge,1,,0.561596
urinate,1,-0.082173,
burned,1,-0.300634,0.577862
peas,1,-0.12361,0.018348
crispy,1,0.239291,
mashed,1,-0.038281,-0.195413
cider,1,-0.191817,-0.190136
grilled,1,,0.182639
feast,1,-0.400915,0.215565
envelope,1,0.197795,-0.069979
feature,1,0.021248,-0.046924
define,1,0.196116,-0.045743
smitten,1,-0.325889,-0.335106
blackout,1,0.552263,-0.095831
teflon,1,0.116606,
warned,1,,-0.091415
thirsty,1,-0.08922,0.004028
ninety,1,-0.235148,
appalled,1,,-0.0953
payment,1,0.098836,0.43908
keg,1,,0.412638
sitter,1,,0.025124
suffering,1,0.00657,-0.015622
pneumonia,1,0.475404,0.430651
sweatshirt,1,-0.019601,-0.176168
documentary,1,,-0.305006
success,1,-0.087967,
fingernail,1,0.118792,
cater,1,-0.144764,-0.067629
multiplex,1,-0.457035,
architect,1,-0.002162,-0.296863
specially,1,-0.1423,-0.088792
uniform,1,,-0.083185
yesss,1,0.231585,
log,1,,-0.18071
listing,1,0.215736,-0.161083
fighter,1,-0.166957,
opponent,1,,-0.045801
workout,1,-0.05476,
thingy,1,-0.023543,-0.097228
competition,1,-0.335093,0.308042
designer,1,0.098837,-0.059585
imagining,1,0.1074,-0.03568
command,1,0.252241,-0.042461
caller,1,0.138233,
equipment,1,0.144608,-0.233688
intermission,1,0.193572,
distraction,1,0.227752,-0.355515
event,1,-0.523178,
punish,1,,-0.172443
gravy,1,,0.332492
afterthought,1,0.529064,
relish,1,-0.014094,-0.019812
mango,1,-0.097593,0.01009
bass,1,-0.257127,0.060144
gather,1,-0.104789,
confrontation,1,-0.035593,0.228591
headway,1,-0.342707,-0.105707
cooperation,1,0.028269,-0.113857
dash,1,-0.079039,-0.257089
pinch,1,0.24701,-0.145447
owner,1,0.267992,-0.302494
celery,1,0.297187,-0.195732
retract,1,0.107627,
reporter,1,0.417006,
critic,1,,0.107035
fill,1,-0.331701,-0.092005
cilantro,1,0.249341,-0.164152
leading,1,-0.155535,
separate,1,-0.063441,-0.158272
aye,1,,-0.190024
plank,1,0.039548,0.132469
sympathetic,1,-0.215571,-0.00349
widow,1,0.013708,-0.282815
gigantic,1,-0.501777,
claws,1,,-0.23097
dues,1,-0.158364,
decaf,1,-0.226012,0.112396
delicacy,1,,-0.220572
grill,1,0.079158,0.130217
innocent,1,-0.014551,0.125249
cling,1,,0.089563
static,1,0.433361,
poems,1,,0.400287
vase,1,0.23406,-0.007784
poetry,1,,0.137021
dense,1,-0.07713,
poet,1,0.218286,-0.260026
pushy,1,0.038832,0.287103
dreamy,1,,-0.147839
noisy,1,,-0.313879
supply,1,0.530905,0.542857
gaining,1,-0.031732,0.324337
ability,1,-0.054686,0.393129
sweep,1,-0.34565,
interrupted,1,0.352925,0.178702
tackled,1,,-0.29369
lake,1,-0.31643,-0.196858
halftime,1,0.374079,
mono,1,0.158099,
block,1,0.287613,
touchdown,1,-0.073705,
ensemble,1,0.306403,-0.363962
poisoning,1,,0.317368
due,1,,0.28278
atlas,1,,0.139243
skiing,1,-0.081053,
permanent,1,0.329057,0.045385
japan,1,-0.261291,0.225831
giraffe,1,,-0.05461
faded,1,0.003134,
wallpaper,1,0.328065,-0.082375
cranky,1,,-0.072596
rodeo,1,-0.090538,0.015465
midget,1,0.153354,
encourage,1,-0.082261,-0.007768
loon,1,-0.020507,
wig,1,-0.196161,-0.08233
stock,1,,0.076895
pencil,1,0.330095,-0.104961
unscheduled,1,0.056377,
fudge,1,,0.336508
nerves,1,-0.30837,0.030334
organic,1,,-0.119772
info,1,0.009958,0.180362
banana,1,0.318231,-0.15826
diplomatic,1,-0.39993,-0.022747
cafe,1,,0.07512
ladybug,1,0.475699,-0.357171
extent,1,-0.017861,0.019213
sharpener,1,0.031417,
fur,1,-0.202938,-0.15247
arrangement,1,-0.089744,-0.100439
confidant,1,0.248775,0.233852
whiz,1,-0.132735,-0.036051
juggling,1,,0.292934
blast,1,-0.420146,0.072012
mock,1,,0.019081
victim,1,0.372739,0.223559
scramble,1,0.099479,-0.028334
snowman,1,,0.361303
spotted,1,0.011596,
merriment,1,0.212318,-0.091624
prefer,1,-0.27901,-0.100575
blossom,1,-0.045768,-0.088494
magnificent,1,-0.32779,0.446054
remarkably,1,0.036156,
payroll,1,,0.285111
imp,1,0.060907,
boyish,1,0.211067,-0.009868
loathe,1,-0.373465,0.067652
carcass,1,-0.162451,0.292005
disturbing,1,,0.006933
fulfilled,1,0.162977,0.390324
resentment,1,,0.161439
condensation,1,,0.109008
beads,1,,-0.304906
greeting,1,-0.067959,-0.010088
pant,1,0.621266,
widowed,1,0.096435,-0.129313
peacock,1,,-0.127944
groin,1,0.054018,0.232146
doom,1,0.112463,0.012155
pow,1,-0.245101,
satisfying,1,0.340583,-0.305986
corporation,1,0.014931,
multinational,1,0.060309,
intelligence,1,0.239538,0.115053
aptitude,1,-0.044793,-0.235549
counselor,1,-0.214779,-0.388776
usage,1,,-0.330343
promotion,1,0.310166,0.385876
temp,1,-0.287649,
supervisor,1,0.103967,
rob,1,,0.165837
overpriced,1,-0.24833,-0.033536
zipper,1,0.179095,
crappy,1,-0.315889,0.026427
suicide,1,-0.099043,-0.135136
alcoholic,1,-0.023699,-0.008161
fitting,1,-0.285376,0.256215
nip,1,-0.142713,-0.098802
embolism,1,0.050203,-0.230805
tat,1,0.144226,
distraught,1,0.300494,0.461525
catholic,1,,-0.069064
patio,1,0.118632,-0.18473
imagination,1,-0.287775,-0.114919
effect,1,0.15654,
army,1,0.099089,-0.174116
impending,1,0.204778,-0.032083
whiff,1,-0.050299,
verge,1,-0.055639,0.019858
rough,1,-0.275223,-0.070364
silverware,1,,-0.159521
bare,1,-0.042288,-0.159063
punishment,1,,-0.265429
kidney,1,0.263386,
casserole,1,0.118801,0.03741
teen,1,-0.176887,-0.03494
loner,1,-0.186225,-0.297622
helpful,1,-0.042397,0.050882
element,1,0.095085,-0.036778
clapping,1,0.164966,
picket,1,,-0.156426
inspection,1,-0.303243,-0.07991
rounded,1,,0.188812
bureau,1,,0.035836
ministry,1,,-0.057997
acknowledge,1,0.233654,0.122142
diner,1,,-0.001169
hopeful,1,0.050778,-0.293745
accused,1,-0.113438,-0.269911
falsely,1,0.13919,0.235334
annoys,1,,-0.203695
empire,1,0.081484,
arrow,1,0.455252,
clipboard,1,-0.552006,-0.187391
hyperventilating,1,,-0.077649
feces,1,-0.153643,0.313093
brutal,1,,0.250577
cafeteria,1,,0.479704
covering,1,,0.18002
softener,1,,-0.155295
fabric,1,-0.229072,-0.173694
collapse,1,-0.240303,-0.0691
glow,1,-0.315278,0.209365
toothless,1,-0.344708,0.24466
peach,1,,-0.091129
emphysema,1,0.044297,-0.205536
cancer,1,-0.130421,-0.220895
cracking,1,0.051807,-0.162288
knuckle,1,,-0.070347
constant,1,0.113891,0.096755
flaw,1,0.191445,-0.084161
collect,1,,0.114805
gallon,1,0.480927,0.054936
softball,1,-0.016211,
reward,1,-0.091468,-0.181957
farm,1,,-0.204396
enterprise,1,-0.090042,-0.014174
perspective,1,0.191582,-0.106823
flatness,1,,-0.07004
input,1,,-0.07543
invade,1,0.221227,0.259738
screamer,1,-0.189477,-0.22611
tuna,1,0.080205,0.073626
structure,1,-0.193456,-0.083286
negotiation,1,-0.174006,
whack,1,0.102348,-0.181155
steering,1,-0.325454,
boxer,1,-0.047923,-0.056283
ramp,1,-0.079458,
sushi,1,,0.027907
gig,1,-0.438893,
superhero,1,-0.182526,
dismantle,1,,-0.248861
cotton,1,-0.261501,-0.375651
photography,1,,-0.062572
varnish,1,-0.229557,
paint,1,,0.130769
political,1,-0.071364,0.456567
forgiving,1,-0.198581,0.269715
freebie,1,-0.235327,0.357993
snug,1,,0.493415
tick,1,0.079087,
naming,1,,-0.018879
barley,1,0.224732,-0.130505
shelf,1,0.179271,0.055383
clingy,1,-0.023182,-0.016521
chased,1,-0.189504,0.154107
hopeless,1,0.026252,-0.249407
feared,1,,-0.004216
barrel,1,0.217135,
assure,1,-0.038974,-0.097684
alarm,1,0.204315,-0.04669
stomp,1,,-0.004091
wheel,1,,0.003197
memo,1,-0.05766,0.458981
dentists,1,,-0.149474
grapes,1,-0.177342,0.324671
provide,1,-0.392147,0.310993
ballet,1,,-0.231966
cliff,1,,-0.249005
cheeks,1,0.032692,0.152999
magician,1,0.011215,
botanist,1,,0.247758
gasp,1,,-0.061222
fooled,1,0.023795,0.282447
savor,1,0.097835,-0.02425
speedily,1,-0.107112,
pretzel,1,-0.340204,0.173345
rope,1,-0.101592,
kidder,1,0.511482,
motivation,1,-0.392948,
pursuing,1,0.282815,-0.040806
marine,1,0.29789,0.406591
backhand,1,-0.017307,
pole,1,0.179984,
preparing,1,-0.084677,0.045204
quarterback,1,0.250702,
lifted,1,0.127346,-0.031405
curse,1,0.500443,-0.160281
dart,1,,-0.328892
hygienist,1,0.103526,-0.256108
guilt,1,0.268225,-0.158469
restraining,1,-0.036597,-0.180469
fluid,1,0.033693,-0.069377
cloth,1,-0.042099,0.114769
snubbed,1,-0.327934,0.517856
script,1,,-0.220885
spontaneous,1,0.336828,-0.147835
leaf,1,-0.314102,-0.335319
salty,1,0.114436,
lifestyle,1,0.123321,-0.255242
cooling,1,-0.042781,-0.354554
heating,1,,-0.492558
expertise,1,0.052308,0.575199
trident,1,,-0.285435
pizzeria,1,,-0.077573
colony,1,-0.099604,0.592735
dealer,1,-0.20151,0.568745
yarn,1,0.02007,0.351425
aver,1,0.167393,
betty,1,-0.110542,-0.381746
north,1,-0.060065,-0.017161
stapler,1,-0.059106,
threat,1,-0.195826,-0.101255
assured,1,-0.108111,0.125374
believable,1,0.404865,-0.140858
recollection,1,,-0.190825
frenzy,1,0.201471,0.567036
flan,1,-0.435116,0.503306
psychiatrist,1,0.021238,0.337211
jig,1,0.502711,-0.210913
zoo,1,0.277461,-0.24819
vigilante,1,0.048435,0.167191
packaging,1,,0.544424
penguin,1,-0.023792,-0.091498
cuddle,1,0.069699,0.126688
baggage,1,,-0.052699
waist,1,-0.266495,
supporting,1,0.008418,
sheep,1,-0.242158,-0.128466
quiz,1,,0.029026
lingerie,1,-0.279988,
hombre,1,-0.294714,-0.334077
alike,1,0.103888,-0.11163
appeal,1,0.159704,
worship,1,,-0.034285
secretary,1,,-0.128251
altered,1,,-0.117337
palpable,1,,0.06641
resistance,1,0.249718,0.49005
chalk,1,-0.194409,-0.182753
whatsoever,1,0.328581,
route,1,,-0.003469
spender,1,,-0.200826
stupidity,1,-0.185463,0.023815
sticker,1,-0.384139,-0.08557
bumper,1,,-0.018277
portion,1,0.105061,0.311942
execute,1,-0.224287,-0.290099
alert,1,0.283255,-0.278845
approval,1,0.185829,0.048702
mamma,1,,0.200503
recurring,1,,0.341551
pita,1,0.06482,-0.034423
negative,1,0.201134,-0.014717
fertilize,1,-0.205204,0.212874
sterile,1,0.278807,-0.288119
snooze,1,0.169745,
limo,1,-0.263587,0.07545
drama,1,,-0.124157
courtroom,1,-0.030708,-0.297006
aluminum,1,0.043464,-0.041912
yolk,1,-0.262432,-0.051505
reviewer,1,,0.436939
spoonful,1,0.539837,0.458394
humiliated,1,-0.029613,0.180828
spiteful,1,0.227906,-0.073252
honored,1,-0.156468,-0.157289
powder,1,-0.235416,-0.2228
impromptu,1,,0.247925
previous,1,-0.184183,0.160641
stone,1,-0.240652,
incapable,1,0.639442,0.124125
neglected,1,0.399105,
winger,1,-0.110909,-0.111213
beloved,1,0.109634,0.482871
concrete,1,,0.337999
pediatrician,1,-0.058728,
freshen,1,0.455231,0.297551
fest,1,,0.365904
crocodile,1,-0.125707,-0.020369
copying,1,0.011916,
scold,1,,0.055364
product,1,-0.299868,0.041156
protect,1,0.179423,
offense,1,,-0.258299
blank,1,0.315491,-0.23264
insulting,1,0.004288,-0.053782
worn,1,-0.255035,
disbelief,1,-0.222502,-0.125687
deductible,1,-0.261216,
mortgage,1,-0.03887,-0.101678
fed,1,,-0.0585
investment,1,-0.141288,
risky,1,-0.375812,0.196694
sexist,1,,0.398675
lazy,1,-0.089169,-0.261915
raw,1,-0.049676,-0.164279
cabin,1,,0.049293
instant,1,0.047531,0.402528
sensitivity,1,,-0.040966
cuddling,1,-0.136339,-0.028312
chilling,1,,0.308407
grandpa,1,,0.077917
naughty,1,,-0.152895
thrash,1,0.469802,-0.008878
expressway,1,0.248624,
sob,1,-0.140964,-0.150566
grate,1,-0.344223,
noticeable,1,-0.031991,-0.005676
loyal,1,0.038633,-0.215456
curve,1,0.072916,
incompetent,1,0.315772,-0.244824
accomplished,1,-0.170888,0.252653
mission,1,-0.143462,
pastry,1,,-0.203305
pesto,1,-0.025752,-0.095272
medium,1,0.269948,-0.171229
rare,1,0.487672,
sunday,1,,0.20583
eighth,1,0.15235,0.302365
orderly,1,-0.054228,-0.177523
bam,1,0.11808,
stead,1,0.112983,-0.26817
rib,1,-0.415781,-0.100903
driver,1,0.09318,
brake,1,-0.101315,-0.027126
basic,1,0.440289,0.138743
humor,1,0.17946,-0.130967
defeated,1,-0.094173,0.091554
racial,1,,0.084207
alter,1,-0.153707,-0.162997
vamp,1,,0.039933
straw,1,-0.068825,-0.083768
identity,1,-0.112454,-0.331137
integrity,1,-0.059797,0.160708
fame,1,-0.188137,
allow,1,,-0.376417
radio,1,0.022603,0.066606
convert,1,0.149355,
react,1,0.219787,0.173292
birthing,1,-0.191904,
natural,1,,-0.216481
stardom,1,0.154047,
clothing,1,,0.422103
mere,1,-0.110096,-0.250702
orientation,1,0.021852,-0.120703
dotted,1,0.153805,
wizard,1,,-0.122124
conversational,1,-0.130828,0.057477
decorum,1,,-0.128715
unacceptable,1,-0.297344,0.333989
dumps,1,0.244513,-0.14769
facial,1,,0.236054
navy,1,0.172467,-0.40635
shaving,1,-0.063998,
limp,1,0.345991,
map,1,0.225213,-0.381777
cane,1,-0.104543,-0.230564
librarian,1,0.468407,0.00534
nineteen,1,,-0.233927
aversion,1,0.107193,-0.108283
goo,1,-0.391121,
lands,1,,-0.023935
passion,1,0.241366,
qualifications,1,-0.579793,0.434834
industry,1,0.017846,-0.319874
technicality,1,0.221911,0.041798
behold,1,,-0.200178
healing,1,-0.385764,-0.057964
amen,1,,-0.016582
overlapping,1,0.062275,
mummy,1,,-0.007441
application,1,-0.33505,-0.181398
unscrew,1,-0.083655,
supreme,1,-0.28658,
soggy,1,0.026147,
washing,1,,-0.056066
baton,1,0.058672,
spare,1,,0.326761
spruce,1,0.322167,-0.066484
filthy,1,0.187363,-0.055294
impatient,1,,-0.010626
poster,1,0.133801,0.061328
landed,1,0.192816,
frightened,1,-0.225973,0.17631
dummy,1,0.204033,-0.143562
horrific,1,,0.140831
suspect,1,,0.061303
client,1,-0.049997,
pretended,1,0.294164,0.11841
hitchhike,1,,-0.212566
frosting,1,,-0.134569
mysterious,1,,-0.20397
quotation,1,0.160621,-0.097131
alphabetical,1,,0.007
bore,1,-0.243149,
affirmative,1,-0.233816,-0.120975
pickle,1,0.376892,0.309512
shipping,1,,-0.3626
opposed,1,-0.095533,0.038115
setback,1,-0.143757,-0.253069
awards,1,0.168264,0.588594
regard,1,0.080413,0.076444
pork,1,0.122563,
scent,1,,0.027937
steel,1,-0.027054,
details,1,,-0.059763
subtract,1,0.038357,
mystery,1,,-0.256828
munch,1,0.165875,0.075023
unimpressed,1,-0.064563,
dismay,1,,-0.400866
sunken,1,-0.109988,0.41159
seaweed,1,0.186671,-0.224704
celebrity,1,0.102194,
homey,1,,0.084942
neighborhood,1,0.214814,
devastated,1,-0.026856,-0.277507
molding,1,,-0.048865
hesitation,1,-0.142,
witness,1,-0.047843,
platter,1,0.203645,0.227541
ram,1,0.200939,
reconnect,1,0.028345,
booth,1,-0.064387,
quantity,1,-0.265952,
upscale,1,-0.320087,-0.357817
classy,1,-0.01589,0.008705
musician,1,-0.103243,-0.100088
mistaken,1,-0.195878,0.035378
heartless,1,-0.128926,-0.346061
fungus,1,0.214431,
mucus,1,0.223696,-0.150528
pigeon,1,-0.1913,0.592437
territory,1,-0.087158,0.51249
sceptical,1,0.072839,0.123309
slice,1,-0.022892,-0.047175
sliver,1,-0.176509,
icing,1,,-0.044784
rouge,1,-0.227832,-0.279847
install,1,0.30146,
handyman,1,,-0.063506
exasperated,1,,0.116115
disapproving,1,0.029835,0.095937
mugger,1,,-0.324815
jackass,1,0.284187,-0.093804
peek,1,0.000585,
playground,1,0.038761,0.461947
shook,1,,-0.24397
analysis,1,0.020712,-0.246812
applause,1,0.728149,
mercy,1,,-0.211481
corporate,1,-0.190856,
snuggles,1,-0.09084,0.4746
uncontrollable,1,0.471997,-0.239199
orgasm,1,-0.100602,
dependency,1,-0.227609,
violently,1,,0.125941
unmistakable,1,-0.279053,
curtains,1,-0.169705,-0.243881
muffled,1,0.045304,-0.185451
crushed,1,0.055043,-0.049154
cocky,1,,-0.214738
punched,1,0.014942,0.286884
reserve,1,,0.190884
meddling,1,0.096166,-0.076756
fertility,1,-0.150507,-0.252496
paradise,1,-0.139292,-0.280508
damned,1,-0.218146,-0.145559
glee,1,0.368529,
gout,1,-0.381851,
alzheimers,1,-0.102096,0.098509
diabetes,1,-0.116654,0.365865
random,1,0.064794,
tune,1,,-0.055839
vaginal,1,,-0.231806
invasive,1,,0.237511
fertile,1,-0.208893,-0.067651
handshake,1,-0.06373,-0.115921


==> figures/plots/shiftrator003/All_vs_Ross+Rachel_All_wordlist.csv <==
word,frequency,power,danger
know,5600,-0.135939,0.507507
do,3582,0.455796,
don,3388,0.072115,-0.15574
have,3336,0.024169,0.096195
can,3327,,0.104141
right,2896,-0.221674,-0.181888
be,2835,,-0.163853
like,2500,,-0.156124
get,2326,0.281444,0.184179
look,1858,-0.01648,0.287848
think,1788,0.46443,0.008144
one,1703,0.206163,0.552605
see,1413,-0.124343,-0.097605
god,1343,-0.322549,0.218497
want,1341,-0.607907,
come,1339,,-0.209607
good,1331,-0.299195,0.160301
back,1198,0.090999,
sorry,1048,-0.065185,
great,1035,-0.265293,0.365309
little,984,-0.175304,0.002123
say,979,,0.280721
let,970,0.001543,
tell,948,,-0.079744
time,935,,-0.216946
down,917,-0.14486,
guy,849,,-0.03155
wait,820,-0.08701,
love,808,-0.205498,-0.03724
thing,805,-0.190942,-0.08399
make,702,,0.193125
take,696,,-0.106728
way,683,0.009725,-0.231019
will,665,-0.141093,-0.10837
sure,621,-0.409942,0.026728
wan,588,-0.026636,
two,561,-0.034875,0.009998
thank,555,0.085337,0.129364
big,553,-0.247769,-0.047462
man,553,0.482514,0.066986
people,548,,-0.187788
baby,539,,0.124174
believe,538,0.282103,-0.149993
phone,527,,-0.381419
first,516,-0.133112,
room,513,,0.040213
need,511,0.041303,
thought,507,-0.128746,-0.051711
door,505,0.237559,0.183589
give,501,,-0.051006
fine,499,-0.364997,-0.317235
talk,492,-0.252048,0.117834
work,480,-0.131641,
other,469,-0.323928,-0.161339
listen,442,,-0.092445
stuff,431,0.014092,-0.214487
night,426,,-0.295314
pause,407,0.066918,0.056673
thanks,404,-0.071961,0.080073
new,395,-0.314557,-0.235388
call,395,0.430957,
feel,390,-0.123195,0.27217
nice,384,-0.237186,-0.18554
day,379,,0.443988
stop,378,-0.035118,0.039732
together,361,-0.518135,-0.275321
honey,359,0.01902,-0.065106
guess,344,,0.0344
hand,344,0.06538,-0.061456
woman,336,-0.116903,0.047167
girl,319,-0.293141,-0.120078
married,318,-0.105484,
lot,318,0.097586,0.058283
leave,314,0.457992,
things,312,-0.118813,0.04539
place,311,0.024888,-0.10383
bad,308,0.08367,-0.124575
friend,307,0.113643,0.337155
remember,302,,-0.183575
name,299,0.103965,0.053001
help,297,,-0.034138
bye,294,-0.054891,
long,293,,0.110836
play,287,-0.178923,
minute,277,-0.029674,-0.117897
fun,275,-0.497681,
happy,273,0.383009,-0.156679
find,271,0.048478,-0.218755
thinking,271,,0.009121
pretty,270,-0.39769,0.145052
coming,270,,-0.398189
hear,262,,0.128772
apartment,262,-0.322724,-0.377074
wrong,257,-0.023754,0.041003
face,253,-0.305032,0.103772
start,251,0.029677,-0.154658
left,249,-0.149467,
funny,247,-0.170492,-0.203842
old,247,-0.087258,
keep,246,,0.420499
date,246,0.208165,-0.11092
totally,244,-0.162213,-0.016512
three,243,-0.098078,-0.160825
money,243,0.195438,0.085677
laughs,240,0.369015,
friends,239,0.405148,-0.03549
wedding,237,0.023257,
kind,235,0.244444,-0.091981
sex,234,0.063373,
care,233,,-0.209795
hard,231,,0.126935
kiss,231,-0.027253,-0.256965
job,229,0.093266,-0.343264
home,227,,0.000891
try,227,-0.08001,
mom,224,0.001125,-0.034289
today,223,,-0.257911
weird,222,-0.007025,0.247706
ready,217,-0.07349,0.34632
table,216,-0.112996,0.170852
life,215,-0.084408,-0.215834
whole,215,,-0.080981
stupid,215,-0.169159,-0.10549
year,211,-0.135612,-0.227144
crazy,210,0.127939,0.099336
game,208,0.266115,
second,208,-0.238973,0.35784
years,206,,-0.054825
watch,204,0.473627,-0.030441
party,203,0.161746,
dad,203,-0.175119,-0.121155
idea,202,0.178109,-0.044102
move,201,-0.028677,
check,194,-0.043542,
part,192,0.369538,0.465496
happen,191,-0.0529,
bathroom,187,0.230201,-0.187053
mike,186,,-0.019335
deal,185,0.019291,
stay,182,,-0.024067
cool,182,-0.135488,-0.063268
show,181,0.198417,
supposed,180,0.368319,
couple,175,-0.06703,0.335214
tomorrow,172,,0.357701
dinner,172,,0.37016
break,170,0.148583,-0.278143
used,168,-0.011146,
live,167,-0.040591,-0.002988
saw,167,,0.105588
hug,167,-0.067973,-0.145272
problem,167,-0.245463,0.353087
haven,166,,-0.057096
meet,165,-0.061104,0.358711
coffee,165,,0.033163
ring,165,,-0.115211
use,164,-0.213831,
picture,164,,0.184706
eat,162,,-0.280243
hell,159,,-0.073783
five,158,-0.252896,0.050842
open,155,0.080834,
bed,155,-0.043011,0.267425
excuse,155,-0.060969,-0.31405
high,155,-0.222244,-0.070708
voice,153,,-0.099946
pants,153,0.476758,0.461391
hate,152,-0.132197,-0.342428
hot,152,0.243679,0.168114
puts,152,-0.440481,
real,151,-0.206326,0.20044
found,151,0.070966,0.290252
mine,150,0.119569,0.582849
walk,148,,-0.172087
may,147,0.126228,0.407012
forget,146,0.238927,
cute,146,-0.126991,0.42589
box,145,-0.160621,-0.068528
eyes,145,,0.454713
telling,145,-0.277778,-0.235621
tv,143,,0.008866
living,142,-0.060478,-0.155327
reading,141,,-0.083206
bedroom,141,,-0.32422
sit,141,-0.013354,-0.110427
person,141,,-0.367647
couch,141,-0.185382,-0.061997
sweet,140,,-0.301667
beautiful,140,-0.110966,-0.263455
chair,139,-0.263149,0.221202
book,139,,-0.064833
house,137,0.089449,-0.363095
moving,137,,-0.096687
hold,136,-0.111671,-0.048093
naked,135,,0.056764
means,134,,-0.147983
dude,134,-0.010857,0.315077
food,134,-0.032935,0.353839
must,134,0.284295,
boy,133,,-0.124386
sister,132,0.428843,-0.097417
bit,131,-0.068053,
sleep,130,-0.066496,-0.434991
four,129,-0.180349,0.019132
morning,129,,-0.27169
dog,128,,-0.24856
hair,128,-0.286803,0.125782
late,126,-0.21822,
amazing,126,-0.034584,
kids,126,0.33983,-0.135435
excited,126,-0.356256,
movie,125,-0.152211,-0.230324
half,125,0.375556,0.098091
bring,125,,-0.04289
understand,124,0.006819,-0.20787
cry,124,-0.17798,-0.090855
different,123,,0.014371
true,121,-0.151406,-0.129795
bag,120,0.444765,-0.049912
card,120,0.34868,-0.216917
carol,120,,-0.109295
office,119,-0.033695,
mind,119,0.254108,0.004823
front,118,-0.196497,-0.10685
father,117,-0.08439,-0.304589
window,117,0.058851,-0.262649
important,117,-0.230821,-0.165531
doctor,116,0.536235,0.262161
lost,116,0.096073,0.270866
end,116,-0.109128,-0.175265
laughing,116,0.296773,0.157118
bet,116,,-0.23567
alone,116,-0.068439,0.172295
run,116,0.237737,0.203116
rest,115,0.232694,-0.003719
gone,115,0.206823,
sitting,114,0.194723,-0.019119
ass,114,,-0.520589
win,113,0.135029,-0.054586
shocked,113,,-0.041012
mad,113,-0.273907,0.13735
worry,112,0.020902,-0.170458
story,112,0.137529,-0.106737
number,111,-0.000593,-0.055603
pregnant,110,0.46865,
car,110,-0.011978,0.049418
wish,109,-0.117606,0.071788
perfect,109,-0.139186,-0.190164
sound,108,0.12753,0.09962
point,107,0.173983,-0.169172
laugh,107,0.062123,0.140379
close,107,0.123069,
hang,107,-0.094639,-0.072616
ago,106,0.158081,
kid,106,,-0.062638
green,105,-0.05165,0.400487
easy,105,,-0.215584
change,105,0.405982,
tape,105,-0.047152,-0.320972
word,104,0.019398,-0.381885
holding,104,0.009539,0.40037
huge,104,-0.155293,
world,103,0.06564,-0.338567
throw,103,-0.116852,-0.048261
chance,103,0.197065,0.43334
birthday,102,0.326918,
school,102,0.000339,-0.140754
crying,101,-0.245123,-0.315863
read,101,,-0.214575
wife,101,-0.036492,-0.242584
glad,100,-0.009988,0.135093
six,100,0.252898,-0.129067
dress,99,,0.007358
reason,99,-0.189018,0.050421
working,98,-0.281933,-0.109723
fact,97,,0.290494
buy,97,0.017405,
hit,97,-0.171369,0.050658
side,97,0.24901,-0.148152
broke,96,-0.132756,-0.04655
answer,95,,0.334839
hugs,94,0.086371,0.070755
wear,94,0.341356,
relationship,94,-0.045008,0.030548
fire,93,-0.149857,0.339097
cat,93,-0.054488,0.050317
quickly,92,0.147398,
singing,91,-0.09546,0.036842
times,91,-0.2904,-0.22924
line,91,0.145557,0.0835
hurt,91,-0.193162,-0.241654
finally,90,,-0.161468
hope,90,-0.095765,0.026408
mother,90,-0.013832,0.212696
week,90,-0.172665,0.555675
ball,89,,0.232837
marry,89,-0.20692,
dance,89,-0.250888,
yelling,89,-0.151359,-0.144111
mouth,89,-0.218073,-0.195338
luck,88,0.141689,-0.443299
floor,86,0.454743,-0.327825
sick,86,-0.015579,0.150925
kitchen,86,-0.153837,0.169267
christmas,85,-0.129792,-0.117625
duck,85,0.210013,0.348173
kill,85,0.133297,0.066917
giving,85,0.105593,-0.018341
machine,84,-0.09377,
leaving,84,-0.146675,0.023809
dead,83,-0.13091,0.132864
lady,83,0.245717,0.13165
free,83,-0.219578,0.011383
promise,83,0.173765,0.225913
hour,83,0.098449,-0.174143
sweetie,83,-0.126195,0.033646
running,82,-0.03921,
family,81,-0.151237,-0.213299
paper,81,-0.087206,0.467121
upset,81,-0.178865,-0.222776
street,80,-0.004235,-0.19769
thanksgiving,80,0.25151,-0.196574
terrible,80,,0.366307
boyfriend,78,0.208623,0.043229
ten,78,0.282679,-0.040696
pay,78,0.128658,
audition,78,0.026452,
lose,77,-0.100097,-0.228137
die,77,-0.170169,-0.091711
news,77,-0.114981,
clothes,77,,-0.024491
ice,77,0.208725,-0.075006
marriage,76,0.0642,-0.198716
interrupting,76,0.430234,0.17854
shirt,75,-0.042981,-0.073784
standing,75,,0.171723
eye,74,-0.34042,0.090427
inside,74,,-0.183657
asleep,74,0.050478,-0.040039
arm,74,,-0.034921
smell,73,0.176991,
moment,73,,-0.016293
girlfriend,73,0.010088,
sexy,72,0.037083,
top,71,-0.266356,-0.177551
hat,71,-0.160708,0.020396
actor,71,0.138843,
coat,70,,0.041778
mark,70,,-0.067905
scared,70,-0.354818,0.080189
smiling,70,-0.091633,-0.069004
brother,70,0.229231,-0.115523
feeling,70,,-0.115203
fat,69,0.055933,0.492123
message,69,,0.22068
present,68,-0.01963,0.126516
plan,68,-0.006408,
drunk,68,0.209144,0.40287
fight,68,-0.138553,0.145077
shut,68,-0.140582,
able,68,-0.065913,0.485502
worried,68,-0.280117,0.227821
waiting,68,-0.289075,
seem,67,-0.041815,0.14345
boss,67,-0.118522,-0.133752
hall,67,0.043334,0.464258
song,67,0.092202,0.073774
fake,67,0.272512,0.020393
restaurant,66,0.101979,0.065316
seven,66,0.006992,-0.242266
sandwich,66,-0.235515,-0.335395
city,66,-0.056129,0.53555
relax,66,,0.119272
water,66,,-0.127413
fault,66,0.185695,-0.387676
heart,66,-0.405875,-0.039473
walking,65,-0.095089,-0.148158
lunch,65,0.031326,0.305447
shot,64,,-0.167909
class,64,,0.369941
calling,64,-0.085448,
piece,64,-0.372477,0.290947
damn,64,0.312393,-0.234495
feet,64,-0.270091,0.353898
worse,64,0.019351,0.030531
figure,64,,0.354743
lie,64,-0.281173,-0.010645
son,63,0.487865,0.344057
cup,63,-0.233221,-0.171897
special,63,-0.115159,-0.248601
turkey,62,0.199452,-0.089734
answering,62,-0.033945,-0.064006
stand,62,,0.023017
gay,62,,-0.150267
surprise,62,-0.27742,
welcome,60,0.469427,-0.24081
porn,60,,-0.179161
chick,60,0.172573,0.062372
eight,59,0.022053,0.102606
roommate,59,0.188912,0.10135
fair,59,0.186729,-0.372819
shower,59,0.06817,-0.114548
sad,59,-0.296193,
college,59,-0.093347,-0.191629
gift,59,-0.123537,0.248017
massage,58,,-0.198097
grandmother,58,,0.392909
fridge,58,0.133305,0.486354
plate,58,0.308604,-0.278627
staring,58,-0.147419,0.384886
pain,58,-0.442495,0.014095
cold,58,-0.115436,
tiny,57,-0.253718,-0.298848
pizza,57,,-0.291736
hundred,57,,0.459581
daddy,56,-0.217975,-0.001222
weekend,56,7.4e-05,0.459875
lying,56,-0.151496,-0.341952
touch,56,,0.09695
smiles,56,-0.161948,-0.178561
candy,56,,-0.167672
small,56,0.340827,-0.139771
stuck,56,-0.142912,-0.182304
accent,56,,0.069717
shoes,55,-0.468322,-0.050008
stick,55,-0.486415,
body,55,0.586797,-0.172163
sign,55,,0.02725
bra,55,0.102605,0.158693
butt,55,,-0.200069
control,55,-0.051632,-0.556675
cards,55,-0.024898,-0.083497
writing,55,-0.034505,-0.254458
plane,54,-0.143882,-0.23334
picked,54,0.443945,0.244753
words,54,,-0.541906
camera,54,0.209417,-0.132905
confused,54,-0.340072,-0.093514
suddenly,53,,-0.03138
child,53,-0.067938,0.622611
interesting,53,-0.195567,-0.191684
extra,53,-0.016668,
full,53,,0.486949
aunt,53,,0.19168
freak,52,,-0.047793
past,52,0.200654,
clock,52,-0.182063,-0.01828
frank,52,,0.323055
bunch,52,,-0.148041
cake,52,,-0.214408
afraid,52,-0.026971,-0.219595
middle,52,-0.233947,0.048098
santa,51,,-0.286024
grab,51,,0.143427
calm,51,0.116625,-0.016435
order,51,-0.13416,-0.148248
turning,51,,-0.094744
milk,51,,-0.14237
list,51,0.383775,-0.115728
spend,50,-0.139703,
monkey,50,0.063999,
month,50,,-0.061974
loved,50,0.38011,0.03357
lucky,50,0.0338,-0.39984
fall,50,-0.258904,-0.258453
dream,50,-0.126866,-0.129135
horrible,50,0.051989,-0.077944
bitch,50,-0.193816,0.400379
smart,50,-0.279422,0.066759
pass,50,-0.159514,0.638099
died,50,-0.207882,-0.136735
sweater,50,-0.149036,-0.21966
air,50,0.490282,0.566144
purse,50,0.171892,0.166119
hanging,50,0.330338,
chicken,50,0.126983,0.10543
cookie,50,0.277594,0.147415
nervous,49,-0.238754,-0.11478
presents,49,0.190028,-0.136999
tag,49,0.105984,-0.289742
gang,49,0.048663,-0.171769
note,49,0.270544,-0.038327
felt,49,,0.118438
buddy,49,-0.344831,-0.136875
smoke,49,-0.148768,-0.359156
less,49,0.001719,
surprised,49,-0.214152,
husband,49,-0.202433,-0.070835
opening,48,0.074876,-0.019201
third,48,-0.070477,-0.115729
write,48,,0.316809
quietly,48,0.264306,0.424772
pull,48,,0.008464
mistake,48,0.25732,0.357599
light,48,,-0.025974
seat,47,-0.386457,-0.036719
pocket,47,0.19818,-0.070094
sleeping,47,-0.117146,-0.338457
entire,47,0.009434,-0.248911
works,47,-0.352753,-0.374777
screaming,47,,0.237005
building,47,-0.174265,-0.004529
wine,47,,-0.335217
yesterday,47,0.260331,-0.331568
scene,47,,-0.316212
finger,47,0.177785,
ear,47,0.181275,-0.194538
tired,47,-0.201508,-0.124882
swear,47,-0.082335,
counter,46,-0.156035,
key,46,,-0.087516
music,46,0.256191,-0.112486
sense,46,,-0.15236
learn,46,0.200359,-0.11655
send,46,,-0.273543
knock,45,,0.090227
lights,45,0.083109,0.182055
owe,45,-0.187261,
roll,45,-0.424687,
favorite,45,-0.065984,-0.110822
single,45,0.34498,
decide,45,-0.083993,
early,44,,-0.279872
desk,44,0.199815,-0.112956
acting,44,0.524862,
flowers,44,,-0.015965
shoe,44,0.248921,0.119349
nose,44,0.03938,0.08744
leg,44,-0.006094,0.045813
angry,44,,-0.010314
straight,44,-0.392931,-0.136717
ride,44,-0.059365,0.06371
tough,44,-0.073007,-0.030102
sarcastic,43,,-0.02394
conversation,43,0.095693,0.101306
correct,43,-0.186257,-0.230216
quick,43,0.216835,
realize,43,-0.170703,0.290281
sir,43,0.218375,-0.283184
loud,43,-0.113261,
goodbye,43,-0.340059,0.158661
hospital,43,,-0.07556
unbelievable,43,0.155042,
smile,43,-0.133376,0.154343
imagine,43,-0.082206,-0.05489
star,42,-0.178352,-0.184878
completely,42,0.027431,-0.177169
mess,42,0.056834,-0.146455
calls,42,,-0.258737
foot,42,0.409166,-0.091764
save,42,-0.002992,0.051666
assistant,42,,0.407404
step,42,-0.332738,0.087596
idiot,42,0.405811,0.23775
glass,41,-0.197581,
wall,41,-0.126659,-0.39591
turned,41,0.055293,
credit,41,-0.145741,
enjoy,41,0.075123,0.04372
trouble,41,,0.147312
bottle,41,-0.165924,0.084609
clean,41,,-0.144828
business,40,-0.027533,
shoulder,40,-0.127729,-0.077099
raise,40,0.593217,0.342275
cookies,40,,0.459069
guest,40,-0.101279,0.103143
children,40,-0.37427,0.298146
meeting,40,-0.073108,-0.157827
dancing,40,-0.391721,
incredible,40,0.121047,
case,40,-0.005627,0.481756
shake,40,,-0.3415
beer,40,-0.153921,
jacket,40,0.048936,0.489819
spent,40,-0.131787,
propose,39,-0.164012,
fell,39,-0.297221,0.117221
freaked,39,,0.070539
jealous,39,-0.067745,0.19426
appreciate,39,0.155142,0.359871
invite,39,0.348545,
bite,39,,-0.176964
comfortable,39,,-0.096164
push,39,,-0.209881
ugly,38,0.137973,0.174197
button,38,-0.094573,-0.053338
ahead,38,-0.075149,0.142629
strong,38,0.038408,-0.132818
listening,38,,0.00979
careful,38,-0.215487,
wonder,38,-0.145501,-0.092456
clear,38,-0.268033,-0.187992
chef,38,-0.361446,0.321095
notice,38,,-0.405459
bowl,38,,0.034147
ex,38,-0.324832,-0.417652
trip,38,-0.016749,0.432747
stopping,38,-0.337079,
kick,38,,-0.365023
happening,38,-0.026715,
noise,38,,0.169844
sing,37,-0.102058,-0.048968
pictures,37,-0.38874,0.084373
twenty,37,0.235003,-0.087425
tea,37,0.010317,0.022349
professor,37,0.062708,0.173637
count,37,,-0.154452
hide,37,-0.372669,
rid,37,-0.311675,0.0631
eating,37,0.19462,-0.139013
guitar,37,0.232925,0.449038
speech,37,0.057738,-0.007477
juice,37,,0.254499
needed,37,-0.188022,-0.453393
proud,37,0.045321,0.249583
worth,37,-0.126922,-0.119595
cover,36,0.027137,
stripper,36,-0.231431,-0.090084
team,36,0.272328,0.527506
broken,36,-0.093421,-0.038519
crap,36,-0.093677,0.021764
dear,36,0.156981,-0.192248
park,36,,-0.003554
wake,36,,-0.33966
blue,36,-0.067882,-0.155328
town,36,,-0.334658
dirty,36,-0.309361,0.13261
red,36,0.280068,
airport,36,0.071648,
teach,36,-0.035287,-0.036531
young,35,0.380875,-0.117103
soap,35,-0.013156,-0.256311
breath,35,,0.117489
trust,35,-0.019226,-0.455943
romantic,35,0.073388,0.046305
black,35,0.324165,
double,35,,-0.193399
short,35,0.374906,
sucks,35,0.09027,-0.055254
divorce,35,0.211354,-0.132432
borrow,35,-0.363299,0.059492
cheese,35,0.197748,0.089293
stole,35,-0.102989,-0.135178
lesbian,34,,0.60961
engaged,34,-0.174189,-0.123647
ruined,34,-0.122481,-0.139633
white,34,-0.095597,-0.276863
drive,34,0.018546,
copy,34,0.118758,0.56604
happily,34,0.406652,-0.306694
stunned,34,-0.038479,-0.075876
smoking,34,0.379113,0.258315
fancy,34,-0.237321,0.378026
legs,34,0.086,
congratulations,34,0.1159,0.398705
speak,34,-0.046755,0.052073
cheek,34,,0.138897
bike,34,,0.16099
nurse,34,0.162749,
hotel,34,,-0.141656
handle,34,0.195742,
laundry,34,0.437431,0.423747
hoping,34,,-0.187304
neck,34,-0.173984,-0.244751
maid,34,0.140726,
hole,34,0.157031,-0.101019
magazine,34,-0.016118,0.452211
toast,34,,-0.092199
football,34,-0.099249,
museum,33,,-0.169123
nine,33,-0.242457,-0.278942
shopping,33,0.52152,-0.037535
anniversary,33,0.232035,
meat,33,,-0.086113
embarrassed,33,0.199955,-0.071257
waiter,33,0.162835,-0.349889
throat,33,-0.100787,-0.099139
awful,33,-0.040631,0.115547
crush,33,,-0.129088
company,33,0.165,-0.133578
normal,33,0.113856,-0.068704
share,33,-0.364971,-0.212291
wonderful,33,-0.184209,0.054481
bird,33,,-0.300393
hearing,33,-0.153948,0.090495
excellent,33,-0.18338,0.025608
grade,32,0.078998,-0.231889
page,32,-0.117341,0.330792
beat,32,,0.085728
woo,32,0.039882,
ticket,32,,-0.115667
ridiculous,32,-0.283145,-0.189534
stomach,32,-0.216679,
interested,32,-0.217618,0.315372
allowed,32,0.057205,0.081451
slowly,32,-0.130419,-0.0483
alive,32,0.36811,0.143363
pack,32,,0.195267
shoot,32,,-0.053486
pen,32,-0.012229,0.460809
explain,32,-0.235112,0.204815
giggles,32,-0.373745,0.020971
suck,31,,-0.134354
king,31,-0.29173,
spot,31,0.420954,-0.253405
truth,31,0.118887,-0.215547
act,31,-0.000455,
interview,31,0.307586,0.3141
age,31,0.237784,-0.175913
drop,31,-0.172612,-0.115064
sort,31,0.025438,-0.141112
future,31,-0.300486,-0.210502
thousand,31,,0.398899
closet,31,0.294538,-0.052215
cream,31,0.037784,-0.154454
drinks,31,-0.054334,
bunny,31,0.20914,-0.275496
awkward,30,-0.277474,-0.201058
drawer,30,0.010609,-0.2981
pair,30,-0.083965,-0.021543
boots,30,-0.222626,0.166139
return,30,,-0.043539
grow,30,-0.225377,0.259574
apologize,30,0.127712,-0.096348
tie,30,,0.304439
gym,30,0.104131,
glasses,30,-0.290317,-0.267141
regular,30,-0.063004,0.025043
waves,30,,-0.085147
exciting,30,0.234093,0.026899
rock,29,,0.153815
empty,29,0.041411,
band,29,0.155274,
garbage,29,0.602218,0.145283
changed,29,,0.501075
tone,29,-0.563701,-0.298767
pretending,29,0.221959,
chip,29,-0.058735,
mail,29,,-0.109847
flight,29,0.057894,
fix,29,-0.178547,0.07701
uncomfortable,28,0.280514,0.183084
letter,28,0.183095,-0.045554
thirty,28,0.040055,0.074543
slow,28,0.016788,-0.045729
ended,28,,0.123813
million,28,0.361815,
shop,28,0.360925,
attention,28,-0.137998,
career,28,-0.114988,
knowing,28,-0.115561,0.35058
daughter,28,-0.019756,-0.208556
jump,28,0.141273,-0.180292
agent,28,0.422011,
death,28,-0.108583,-0.163769
op,28,0.355714,
taste,28,,0.211019
birth,28,0.097988,0.520881
sec,28,0.184741,
speaking,28,-0.460482,-0.193221
fan,28,,-0.010037
decision,27,-0.309182,
quiet,27,,0.170968
named,27,,0.13543
dry,27,-0.034379,-0.195877
valentine,27,0.212934,0.257024
department,27,-0.037857,0.034465
advice,27,-0.009648,-0.067999
scary,27,,0.10157
join,27,0.277644,-0.200519
space,27,-0.087697,0.456849
giant,27,-0.302452,-0.185373
honeymoon,27,-0.030351,-0.186047
balcony,27,0.288557,-0.334328
soup,27,0.121354,0.292663
favor,27,,0.019347
rent,27,-0.091659,
charge,27,0.240302,
breast,26,,0.491087
dinosaur,26,0.051533,-0.261864
closed,26,0.028231,
choice,26,0.097482,-0.158278
ahhh,26,-0.052324,
disappointed,26,-0.110402,-0.211544
trash,26,0.232664,-0.400253
bottom,26,-0.130459,
learned,26,-0.078585,-0.079402
hurry,26,,-0.203055
blow,26,,-0.10783
engagement,26,0.140592,-0.024585
holiday,26,0.041512,-0.029005
books,26,-0.128692,-0.190135
bath,26,-0.113308,-0.106614
fit,26,0.353605,0.206044
pink,26,,0.080193
possible,25,,0.256019
become,25,-0.097327,
flirting,25,0.327588,-0.422128
forgive,25,-0.419267,0.364712
bride,25,0.151572,
taught,25,0.104598,0.359204
road,25,,-0.214109
honor,25,0.226138,-0.197421
split,25,,-0.236462
depressed,25,-0.268496,-0.286668
grandma,25,,0.430472
personal,25,,-0.225673
silly,25,-0.216787,
blame,25,-0.025957,-0.190859
tree,25,0.005957,-0.171094
speed,25,0.072387,
missing,25,-0.076822,
round,25,-0.313216,
drinking,25,0.064405,
board,25,-0.191761,0.060806
roof,24,0.010005,0.083354
uncle,24,,0.035751
losing,24,-0.375467,-0.029999
country,24,0.239043,0.300415
sell,24,-0.188651,
screen,24,,-0.222177
human,24,-0.006284,-0.195442
fly,24,-0.323879,
born,24,0.165753,0.047799
poor,24,-0.202804,-0.005398
teacher,24,0.125986,0.003003
scream,24,,0.012301
expect,24,-0.113897,-0.241466
computer,24,-0.323712,-0.045716
jam,24,0.130345,
hungry,24,0.011846,-0.146251
dark,24,-0.244263,0.096663
nap,24,-0.040341,-0.050257
steal,24,,-0.379057
famous,24,-0.111796,
falling,24,0.1149,-0.014772
poker,24,,-0.348439
director,24,-0.054695,
numbers,23,0.178952,-0.146105
movies,23,,-0.152264
follow,23,0.076684,-0.188886
attack,23,0.070123,0.316379
embarrassing,23,-0.135605,0.312771
cook,23,-0.080484,-0.298862
bother,23,-0.254168,0.352018
bachelor,23,0.219434,-0.251982
pillow,23,0.059587,0.293807
emergency,23,,0.404985
keeping,23,-0.257863,0.277867
leather,23,0.258421,-0.024213
boring,23,-0.194101,
annoying,23,0.199645,-0.185199
fish,23,0.112455,-0.314837
gum,23,-0.446442,0.134696
twin,23,,0.460675
fashion,23,-0.087302,-0.27897
insane,23,0.045545,-0.151395
rubbing,23,,-0.117465
mommy,22,,-0.118312
upstairs,22,-0.194003,-0.330315
charity,22,-0.269067,0.454679
character,22,-0.271825,-0.05877
prepared,22,0.125093,0.098987
remote,22,0.120756,
cheesecake,22,-0.024072,0.22544
dumb,22,0.130195,
lead,22,,0.482046
suit,22,,-0.039546
hallway,22,-0.041653,0.261127
butter,22,-0.079341,-0.021978
history,22,-0.381008,0.192054
barely,22,0.119356,-0.234863
student,22,,-0.034869
toilet,22,-0.59351,-0.111063
thoughts,22,-0.525474,0.465921
size,22,,-0.097113
older,22,-0.058556,
planning,22,-0.105704,-0.30711
nuts,22,-0.071371,-0.061551
orange,22,-0.110455,0.356297
loudly,22,-0.140934,0.17567
cousin,21,,-0.167735
disgusted,21,-0.169547,-0.015304
sock,21,-0.138104,-0.025811
sexual,21,0.257763,0.43051
brown,21,0.192363,-0.094778
steps,21,-0.425612,0.049121
type,21,0.094148,-0.118541
touching,21,,0.167885
tip,21,,-0.408319
tux,21,,-0.14183
brain,21,0.199545,0.392442
obvious,21,,0.355544
trade,21,0.200001,
state,21,,0.01144
bank,21,,-0.122727
tall,21,0.005604,
magic,21,0.363842,-0.353488
experience,21,0.075906,-0.293792
fighting,21,0.381598,0.155863
bucket,21,-0.22939,0.087283
area,21,0.072455,0.315866
cell,21,,-0.122157
knee,21,0.564483,-0.076047
dial,21,,-0.397475
rush,21,-0.153667,0.619459
actual,20,-0.051732,-0.075342
candles,20,0.169299,-0.113413
attractive,20,0.166692,0.054063
screwed,20,-0.04085,0.053991
center,20,0.00864,-0.120895
fruit,20,,-0.138665
war,20,-0.049374,0.252553
sticking,20,-0.075973,
scare,20,-0.236814,0.154453
spit,20,0.051653,0.261398
rain,20,0.054072,-0.057734
nanny,20,,0.031781
system,20,0.285496,0.194692
breakfast,20,,0.500589
deserve,20,-0.108554,-0.102733
honest,20,-0.298797,-0.153705
shaking,20,-0.167043,-0.064331
score,20,,-0.185284
stairs,20,-0.111083,
cigarette,20,0.211866,-0.078622
commercial,20,-0.182506,-0.099261
wet,20,0.413166,
fear,20,0.020803,-0.083788
award,20,0.169857,
kicking,20,,-0.095081
enter,20,,-0.123712
healthy,20,0.169703,-0.144976
screw,20,0.158809,
large,20,0.079207,
phase,20,,0.428783
opera,20,,0.185361
egg,20,-0.267665,-0.068158
information,20,-0.061317,-0.174796
pressure,20,,0.340769
law,20,0.002219,
earlier,20,0.187969,-0.194061
basket,20,0.138197,-0.023509
lots,20,,0.180665
ruin,20,0.095188,0.021294
field,19,0.026923,0.577446
cooking,19,,-0.226633
power,19,-0.255667,
lovely,19,-0.14386,-0.180385
bout,19,-0.096345,0.040211
fool,19,0.184793,0.165505
fifty,19,,-0.063098
princess,19,0.033577,-0.024247
subway,19,0.116755,
champagne,19,0.273884,0.179903
exact,19,-0.016,-0.285761
evening,19,-0.366033,-0.09801
everyday,19,,0.225117
oven,19,,-0.008713
carry,19,,0.02363
total,19,-0.315515,0.301552
respect,19,-0.116366,0.09216
cost,19,0.039258,
hooker,19,,-0.080024
familiar,19,0.068626,0.06812
gun,19,-0.167194,0.105486
disgust,19,-0.137715,-0.230941
lamp,19,-0.558987,0.306346
spending,19,0.062626,0.284322
difficult,19,,0.084295
twins,19,-0.176229,0.03804
amused,19,0.238224,
sperm,19,,-0.106576
pottery,19,0.125915,0.290176
sudden,19,,-0.057799
inappropriate,19,-0.143492,-0.175552
towel,18,0.070832,0.519832
admit,18,0.29516,
pad,18,-0.23485,0.563327
emotional,18,-0.197755,
adoption,18,-0.060585,
waste,18,0.227913,-0.238235
hire,18,-0.147874,
forward,18,0.100269,-0.268459
nickname,18,-0.220138,
err,18,0.222234,-0.417754
doll,18,,-0.364945
beach,18,-0.259486,-0.083898
fist,18,,0.311906
commitment,18,-0.119394,
memories,18,0.090102,-0.125221
afternoon,18,0.223252,0.031514
stage,18,,-0.254223
furniture,18,-0.056934,-0.102665
land,18,,0.530488
complicated,18,0.002985,-0.138926
self,18,,-0.021115
official,18,-0.0711,
puzzled,18,-0.297178,-0.256011
enjoying,18,-0.152836,-0.071945
safe,18,-0.074522,-0.030149
expensive,18,,-0.016587
twelve,18,0.251668,0.287094
pot,18,0.350961,0.383654
sandy,18,-0.384097,-0.029032
pie,18,,0.138593
belly,18,0.172243,
annoyed,18,-0.227102,-0.100973
loser,18,-0.413181,-0.040372
robe,18,0.240903,-0.143804
accept,18,-0.468855,-0.011899
offer,18,-0.115829,
greatest,18,-0.027532,0.297718
cleaning,18,,-0.260109
mirror,18,,0.233952
wallet,18,,-0.253516
science,18,0.312989,-0.030353
central,18,,-0.457589
shame,18,0.232575,-0.217523
mention,18,,-0.115988
ceremony,18,-0.1732,0.241193
gifts,18,0.0921,
buying,18,-0.29773,
settle,18,-0.20331,-0.309136
judge,18,-0.035714,
tissue,18,-0.124453,0.413258
sensitive,18,0.043442,-0.266983
super,18,-0.139278,0.210164
pregnancy,18,0.396109,
unfair,18,0.034384,0.079882
dying,18,0.133097,-0.18934
low,17,-0.345826,
ignore,17,-0.126382,
trees,17,,-0.195625
certain,17,-0.077799,-0.089434
script,17,,-0.220885
cowboy,17,-0.316184,
dessert,17,,0.46662
spoon,17,0.424091,-0.037611
punch,17,,0.008418
pal,17,-0.101138,-0.143164
group,17,,0.402819
impressed,17,-0.04723,
plastic,17,-0.197142,-0.303154
route,17,,-0.003469
focus,17,-0.278487,0.148423
service,17,,0.077108
gross,17,0.121872,0.428233
mood,17,0.004932,0.21488
delicious,17,0.372176,-0.307934
mister,17,0.100258,0.099991
yell,17,,-0.080379
breathe,17,-0.184201,0.367648
bug,17,-0.145696,0.071107
guard,17,0.27642,
thumb,17,-0.215992,0.130752
celebrate,17,-0.102937,
warm,17,0.003899,-0.320464
pushing,17,-0.152446,0.128331
coffeehouse,17,0.237625,0.358893
stealing,17,,-0.469649
lover,17,-0.087152,
choose,17,0.282246,
merry,17,0.218535,-0.438543
flying,17,-0.204225,0.193791
corner,17,0.262929,
covered,17,,0.139429
earrings,17,,-0.168433
covering,17,,0.18002
touched,17,,-0.274497
wanting,17,-0.164823,-0.140997
cheer,17,0.009406,0.242901
practice,16,0.229881,
percent,16,-0.068279,
jerk,16,-0.06784,0.529016
pool,16,,0.146809
cried,16,-0.303061,-0.17031
common,16,0.432789,-0.235406
flip,16,-0.380678,-0.050963
spring,16,,-0.13224
opportunity,16,0.292569,0.100192
outfit,16,-0.33396,-0.091815
reveal,16,,-0.225255
patch,16,-0.060856,0.320673
blind,16,0.359421,-0.361394
miracle,16,0.14732,-0.031822
impossible,16,0.191025,0.158343
written,16,,-0.255569
map,16,0.225213,-0.381777
annulment,16,-0.185749,0.505885
rack,16,-0.380536,
muffin,16,,-0.286948
queen,16,-0.143098,-0.041956
bang,16,0.033494,-0.120857
skin,16,0.149165,-0.188107
lottery,16,0.140334,
form,16,-0.226632,-0.135618
remembered,16,-0.217666,-0.135293
serve,16,,0.466127
finding,16,-0.290099,-0.297015
pig,16,-0.294998,
fresh,16,,0.371886
lines,16,-0.21176,-0.078046
brush,16,-0.00019,0.137142
reach,16,0.257521,
appointment,16,0.261682,
glaring,16,-0.152625,
accidentally,16,,0.286155
general,16,-0.014525,0.406673
amount,16,-0.26582,
responsibility,16,-0.176062,-0.101398
salad,16,0.51319,-0.170934
accident,16,0.182941,-0.018495
selfish,15,-0.17176,-0.193762
trick,15,,-0.395783
jar,15,0.002496,
rooms,15,-0.066167,-0.149581
bright,15,-0.065396,-0.058921
pathetic,15,-0.067018,0.39632
agreed,15,0.154706,-0.328047
simultaneously,15,-0.067637,-0.064776
supportive,15,0.280663,0.26173
rich,15,-0.133096,0.347662
health,15,-0.22874,0.031191
snow,15,-0.046731,-0.05264
male,15,0.110484,
support,15,0.243061,0.118241
sauce,15,0.379424,
island,15,,-0.02219
terrific,15,-1.6e-05,0.072309
slip,15,-0.024804,-0.190319
private,15,-0.017107,-0.202127
climb,15,-0.158294,
smelly,15,0.324946,-0.235438
address,15,,0.578728
catching,15,0.34361,0.054969
strange,15,,0.251235
freezer,15,-0.201468,
friendship,15,0.308617,-0.051994
ceiling,15,-0.026977,-0.270901
joining,15,-0.220506,-0.317879
dancer,15,0.001054,
exit,15,0.233221,
subject,15,,0.29939
salt,15,-0.160655,
opinion,15,-0.083899,
suppose,15,0.259267,0.352781
killing,15,0.017636,0.227038
pet,15,,-0.454729
chase,15,-0.356646,-0.038508
salmon,15,,-0.271356
level,15,,0.060594
position,15,,0.151987
bread,15,-0.237651,-0.303318
sixth,15,0.524048,-0.27161
sting,15,-0.229958,-0.038929
shock,15,,0.02203
horror,15,,-0.276734
younger,15,0.326286,-0.166884
bastard,15,0.074487,0.047382
planned,15,-0.029814,0.045485
sheet,14,-0.28855,-0.054313
chocolate,14,-0.108066,-0.335659
channel,14,-0.303893,0.486935
desperate,14,0.16621,-0.26818
unit,14,,-0.153327
label,14,0.319707,0.142475
adult,14,0.466977,-0.02198
contest,14,-0.128382,
batch,14,-0.116329,-0.087549
television,14,,0.092642
lesson,14,-0.048862,
sugar,14,,0.046624
labor,14,-0.23619,
gold,14,-0.002011,0.133522
badly,14,0.38397,-0.197162
insurance,14,0.192916,0.007768
art,14,-0.229552,-0.198792
president,14,0.133193,
parent,14,0.073376,0.153506
client,14,-0.049997,
aisle,14,0.180316,-0.134928
startled,14,0.219787,-0.240005
soda,14,,-0.186593
fourth,14,0.018711,-0.000962
winning,14,-0.084977,-0.121461
winner,14,0.135696,-0.107616
missy,14,-0.097867,
evil,14,,0.222907
police,14,0.22621,0.124651
stars,14,-0.104983,-0.073406
recipe,14,,-0.02671
awesome,14,0.005011,
lift,14,0.082715,-0.123158
handsome,14,-0.340231,-0.019164
theme,14,-0.093527,-0.064565
frantically,14,0.186584,0.20465
bald,14,-0.123856,
spin,14,0.13983,
pleasure,14,-0.373787,0.110715
rip,14,0.057247,-0.242969
dollar,14,0.08133,
wrap,14,-0.213961,-0.308963
slutty,14,,-0.244417
direction,14,-0.019609,-0.177923
bond,14,-0.029624,0.032145
burn,14,,0.565613
generous,14,-0.004558,0.066264
view,14,0.07086,-8e-06
library,14,,0.214114
joy,14,-0.036011,-0.344493
nana,14,,-0.016176
fantastic,14,-0.207762,0.054816
color,13,,-0.020743
van,13,,0.404209
poem,13,,0.175834
exchange,13,-0.34726,0.138732
photo,13,,0.254321
fireman,13,0.08792,0.28447
odds,13,-0.10528,
forehead,13,,-0.19593
groom,13,-0.329598,0.266748
bam,13,0.11808,
apple,13,-0.18759,-0.091208
funeral,13,0.246731,0.321323
rice,13,-0.063662,0.474495
yellow,13,-0.295996,-0.094745
soul,13,,-0.269961
lay,13,,0.077422
exhausted,13,0.169435,-0.205467
negative,13,0.201134,-0.014717
pin,13,-0.24198,
teaching,13,0.077893,-0.112733
mere,13,-0.110096,-0.250702
till,13,-0.344333,0.163601
security,13,-0.189663,-0.045791
silence,13,-0.125727,-0.057722
creepy,13,-0.088325,0.248261
summer,13,-0.068729,0.24015
relief,13,,0.385758
officer,13,0.015595,
childhood,13,,0.040273
stink,13,-0.126104,-0.064933
napkin,13,-0.029909,-0.152645
conference,13,-0.008795,
market,13,-0.171282,-0.177245
friday,13,,0.084387
potatoes,13,0.053257,0.423605
bored,13,0.186607,
basketball,13,0.009873,
mini,13,-0.005437,
hook,13,0.324946,
invitation,13,0.389872,-0.131672
female,13,0.135503,-0.306616
resume,13,,0.193297
introduce,13,0.019707,
gesture,13,,-0.004546
knife,13,,-0.152813
identical,13,,-0.053818
opposite,13,-0.123635,0.058661
toe,13,-0.226582,0.008646
entertainment,13,0.246353,
badge,13,0.29008,
softly,13,0.291629,-0.07359
major,13,-0.262616,
sports,13,-0.195314,0.139271
awake,13,-0.143272,0.064711
lotion,13,0.06823,0.320369
charming,13,-0.325527,0.094743
version,13,,0.456246
term,13,,-0.279443
blood,13,,-0.313276
rough,13,-0.275223,-0.070364
gorgeous,12,-0.093731,0.081878
yummy,12,-0.32105,0.004965
prize,12,-0.171714,
cop,12,0.394339,-0.033365
action,12,0.409354,
imaginary,12,-0.187924,0.063802
actress,12,0.101328,
parts,12,0.090159,
dig,12,,-0.057421
painting,12,,0.060176
draw,12,,-0.044941
related,12,,0.138349
saving,12,,-0.264802
scientist,12,0.333869,
agency,12,,-0.144275
flirt,12,-0.313662,
visit,12,,-0.036931
mimicking,12,-0.031851,
glare,12,0.313136,
fixed,12,,0.185031
interest,12,-0.464469,
bone,12,0.22536,
lame,12,-0.024458,0.534338
afford,12,0.171269,
era,12,,0.039968
film,12,0.027965,0.330953
candle,12,0.075644,-0.211819
quarter,12,,0.50314
forgotten,12,-0.053961,
drag,12,0.244615,0.452227
bummed,12,-0.112752,
necklace,12,,-0.311522
moon,12,,-0.143543
blanket,12,0.238209,-0.121556
painful,12,-0.224174,-0.009348
fill,12,-0.331701,-0.092005
original,12,0.142133,-0.163824
plenty,12,-0.343673,0.331556
penis,12,-0.210127,-0.037984
perform,12,-0.129633,-0.059863
relieved,12,,0.516956
soft,12,-0.028303,-0.233924
interrupts,12,-0.048382,-0.079883
cancel,12,-0.192998,
ship,12,,-0.312269
wheel,12,,0.003197
leaning,12,-0.103613,
loving,12,-0.349493,-0.433605
pop,12,,-0.172878
simple,12,-0.047645,-0.0151
ad,12,-0.070126,0.393448
cash,12,-0.122781,-0.181163
smaller,12,0.41244,
elevator,12,-0.097129,
playboy,12,0.380583,-0.036543
lightning,12,-0.061079,0.341173
disgusting,12,0.010778,-0.382186
driver,12,0.09318,
code,12,,-0.159285
beef,12,,-0.328219
consider,12,,0.025132
potato,12,0.172217,0.319375
lawyer,12,-0.010038,
ginger,12,0.152886,
camp,12,0.131968,
peanut,12,-0.236351,0.024332
holidays,12,0.015329,0.061901
maternity,12,-0.118906,-0.093441
fourteen,12,-0.050305,0.491472
issue,12,,-0.085812
balloon,12,0.214982,-0.028141
pipe,12,-0.013948,0.484396
impression,12,-0.006273,
hint,12,,-0.05391
blank,12,0.315491,-0.23264
discovery,12,-0.132587,-0.080459
sentence,11,,0.049729
universe,11,-0.204371,0.253404
stayed,11,-0.185716,-0.1252
fur,11,-0.202938,-0.15247
makeup,11,,0.412134
prefer,11,-0.27901,-0.100575
mocking,11,-0.02216,0.038978
professional,11,0.361149,0.314703
thankful,11,0.262098,0.220036
wild,11,0.419584,-0.124098
sea,11,0.144941,-0.026116
shooting,11,0.301227,-0.142015
expecting,11,-0.065982,
apothecary,11,,-0.25618
distance,11,0.277956,
recognize,11,-0.059722,-0.14818
agreement,11,0.589298,-0.292068
assume,11,,-0.106339
example,11,,0.02191
partner,11,,-0.105026
available,11,-0.062018,0.414015
sigh,11,0.472218,
nod,11,,0.059546
agree,11,0.260163,-0.041114
organized,11,-0.111962,-0.115785
eve,11,,0.035229
lecture,11,-0.132834,
rooster,11,0.158206,
remove,11,-0.117414,0.447445
delivery,11,-0.014584,-0.138461
natural,11,,-0.216481
skull,11,,-0.196639
sneak,11,,-0.267522
motion,11,0.204931,
vegetarian,11,0.202877,0.161055
sofa,11,0.052593,-0.109074
train,11,0.014399,
popular,11,0.253391,-0.07523
sink,11,0.155233,
celebration,11,-0.052831,
flashback,11,0.097815,-0.357674
guilty,11,0.298481,-0.176618
sight,11,,0.070091
yea,11,,-0.11621
john,11,-0.340616,-0.079446
intense,11,0.281924,0.0537
tray,11,0.082134,-0.255083
stain,11,-0.109599,
courage,11,-0.067359,
squeeze,11,,-0.16789
perk,11,-0.116372,-0.063148
bridesmaid,11,-0.15057,0.052427
slide,11,,-0.228552
bubble,11,,-0.053839
panicked,11,0.064099,-0.053522
maintenance,11,,-0.216878
affair,11,-0.101071,
beard,11,-0.106442,0.136913
rat,11,0.021955,0.299687
mature,11,,0.484002
spirit,11,-0.21108,-0.264318
western,11,0.01019,
kisser,11,0.047851,-0.114183
pepper,11,-0.208202,
complete,11,-0.000334,-0.085937
spider,11,0.150285,-0.110523
confident,11,0.013347,0.262999
pencil,11,0.330095,-0.104961
lock,11,,-0.003246
lobster,11,-0.011713,0.096694
vase,10,0.23406,-0.007784
gentle,10,0.084005,-0.254829
strike,10,,-0.096236
worrying,10,-0.198406,0.228623
relative,10,-0.028836,
virgin,10,,0.36626
mug,10,-0.191227,-0.18777
noodle,10,-0.366224,-0.173382
crib,10,0.157935,-0.19915
steak,10,0.355735,0.226889
category,10,,-0.076648
danger,10,-0.176841,-0.138927
season,10,-0.12001,0.134365
public,10,-0.227509,
bus,10,0.25056,
blonde,10,,-0.318544
whipped,10,-0.268925,0.164858
cooler,10,,-0.272688
earth,10,,-0.175694
medical,10,,-0.116726
pivot,10,0.272189,
understanding,10,-0.190046,0.519526
counts,10,0.04286,
final,10,,-0.355653
rude,10,0.193952,-0.064369
diaper,10,0.4971,-0.403053
anger,10,0.35599,0.001811
newspaper,10,,0.02603
pancakes,10,,-0.247949
hockey,10,-0.144796,0.091377
lifetime,10,0.027687,-0.014097
burned,10,-0.300634,0.577862
doorway,10,,-0.160464
sweat,10,-0.148962,-0.081471
cough,10,-0.056314,0.227901
unfortunately,10,-0.140034,-0.233553
crime,10,,-0.289877
bridge,10,,-0.0317
brave,10,0.116526,
heavy,10,,-0.347137
prison,10,-0.37671,0.199537
smooth,10,-0.140312,0.197271
energy,10,0.275205,-0.206463
connected,10,-0.080688,-0.292253
positive,10,0.284596,0.024897
deck,10,-0.117474,
cushion,10,0.003287,-0.051925
escape,10,,-0.022768
puppy,10,,0.009065
earl,10,0.183697,
eleven,10,0.205609,-0.045081
parade,10,0.125033,
sale,10,-0.272227,
vacation,10,0.086007,-0.194027
ringing,10,0.355851,
learning,10,0.09434,-0.079552
sunglasses,10,,0.313326
manly,10,-0.021888,
thrown,10,-0.359484,
pumpkin,10,-0.090511,-0.104269
zone,10,0.125215,-0.194489
reaction,10,0.154307,0.166506
rushing,10,-0.116804,0.563373
layer,10,-0.335255,0.055143
cow,10,0.337792,-0.039218
ankle,10,-0.100673,-0.155962
trapped,10,-0.283951,-0.324347
section,10,0.102482,-0.038
lip,10,,0.085386
wax,10,0.049374,0.15566
celebrating,10,-0.128214,
pigeon,10,-0.1913,0.592437
musical,10,0.115082,-0.121311
contraction,10,,0.020576
beauty,10,-0.326201,-0.156062
device,10,,-0.003531
argh,10,0.028032,-0.057151
fully,10,-0.011615,-0.194783
junior,10,-0.23753,-0.422524
account,10,,0.146542
curious,10,0.582093,
homo,10,0.469518,0.303023
fifteen,10,-0.022731,0.205409
highest,10,-0.191076,
sophisticated,10,-0.11168,0.522899
backwards,10,0.211447,
manager,10,0.25271,
doubt,10,0.020493,
slap,10,,-0.224337
internet,10,0.362251,0.023637
shall,10,-0.092421,
defense,10,0.040571,
bee,10,-0.273777,
steady,10,0.270794,0.19761
sweep,10,-0.34565,
customer,10,-0.221632,
moustache,10,-0.04936,-0.025979
spread,10,0.044265,
coke,9,-0.147386,
lighting,9,0.123353,0.620405
receptionist,9,,-0.144024
frozen,9,0.079377,
thunder,9,-0.071671,0.1872
wooden,9,-0.200481,-0.0663
thin,9,-0.13626,
convince,9,-0.162272,-0.124575
steam,9,0.103213,
wash,9,0.179176,0.008256
peace,9,-0.115093,-0.196607
rabbit,9,0.270377,0.011352
option,9,0.188138,
fling,9,,0.216963
veil,9,0.120879,-0.162153
sky,9,,-0.003384
base,9,,0.194578
letters,9,0.152344,-0.166552
whore,9,-0.033426,-0.178866
hut,9,0.096991,0.104089
international,9,0.146301,0.036794
stack,9,-0.149943,0.166977
billy,9,0.205967,
magical,9,0.03421,-0.213664
stays,9,,-0.173087
attached,9,,-0.149345
willing,9,0.172811,-0.119274
sun,9,-0.194574,0.294818
display,9,,-0.09324
certificate,9,0.007465,0.360344
lasagna,9,,-0.042741
panicking,9,0.03475,-0.239401
typical,9,0.225031,0.11617
boom,9,-0.312453,
suite,9,,-0.179595
scarf,9,-0.152827,-0.069361
heading,9,,0.238301
advantage,9,0.222465,0.071647
tan,9,,-0.388752
sleeve,9,-0.297109,-0.315127
bakery,9,,-0.330104
row,9,0.303327,0.052236
wide,9,,-0.101655
plant,9,0.043423,-0.3967
dump,9,-0.110365,-0.142384
laptop,9,,-0.164107
coast,9,,-0.003089
comfort,9,0.008901,0.109271
precious,9,0.184029,0.096979
bonus,9,0.039645,-0.102852
disbelief,9,-0.222502,-0.125687
destroy,9,,-0.463919
hero,9,-0.410018,
jeans,9,0.140492,0.347889
satisfied,9,0.305982,0.002844
minister,9,-0.088142,
fears,9,0.269803,-0.082066
fork,9,-0.142049,
hairy,9,0.036028,-0.234067
diet,9,-0.225121,-0.19712
aware,9,0.103873,0.509161
tweet,9,0.084603,-0.034747
truck,9,,-0.303669
stuffing,9,-0.108872,
dish,9,-0.215222,0.00623
sweetheart,9,0.140791,-0.088824
genius,9,-0.068527,0.50364
neat,9,,0.104283
shy,9,-0.103977,
dentist,9,-0.062838,-0.157248
host,9,0.427196,-0.079439
guide,9,,-0.260274
drawing,9,0.06191,-0.073526
pride,9,-0.292567,
millionaire,9,-0.015416,-0.311472
veto,9,-0.043488,0.115234
nature,9,0.578367,-0.21999
silver,9,0.028839,0.210941
adorable,9,0.334,0.099097
sharing,9,-0.003927,-0.182358
swim,9,,-0.021846
nodding,9,,0.159602
medicine,9,-0.241829,-0.220346
zoo,9,0.277461,-0.24819
purpose,9,-0.380477,0.179931
brand,9,,-0.160243
expression,9,-0.265831,
happiness,9,0.447395,-0.004947
event,9,-0.523178,
needy,9,-0.261331,
loose,9,-0.065733,-0.166565
burning,9,,0.197171
routine,9,-0.393475,-0.03214
hopes,9,0.075487,-0.4328
spray,9,0.234117,
disease,9,-0.20248,0.062734
continue,9,-0.140887,-0.140014
condom,9,,0.10834
pound,9,,-0.125861
farm,9,,-0.204396
announcer,9,-0.215477,
reverend,9,,-0.261621
spell,9,0.058497,
bake,9,-0.143207,-0.321915
bow,9,0.212513,0.108314
sickness,9,0.149097,-0.109009
jewelry,9,0.287599,-0.075954
psychic,9,0.03281,
competition,9,-0.335093,0.308042
force,9,0.289823,0.386076
soccer,9,0.292766,
unreasonable,9,0.059076,-0.083358
crossword,9,,-0.050612
nightmare,8,0.078572,-0.363373
snap,8,0.211535,0.343993
ray,8,-0.017307,
slightly,8,0.362449,-0.059477
cereal,8,-0.070222,0.320715
stolen,8,-0.302778,-0.177532
mate,8,0.189256,0.079304
poster,8,0.133801,0.061328
damage,8,0.188815,-0.053182
understood,8,-0.31747,0.434973
bay,8,,-0.176377
added,8,,-0.114546
square,8,0.105398,0.129228
blast,8,-0.420146,0.072012
ken,8,-0.065051,
triumph,8,-0.161722,0.06259
coma,8,0.058987,
maker,8,-0.183549,0.148213
panic,8,,-0.426993
giggling,8,-0.514555,0.268217
cartoon,8,,-0.001523
pat,8,-0.225299,
bachelorette,8,0.209875,
globe,8,,-0.193734
build,8,-0.03327,0.11334
discuss,8,,-0.185739
easily,8,,-0.266949
drunken,8,0.093283,-0.241619
involve,8,-0.269407,0.170886
creep,8,-0.444136,-0.029031
sip,8,-0.323845,
jail,8,,-0.231256
judging,8,,0.007885
heaven,8,0.0262,-0.207659
envelope,8,0.197795,-0.069979
laughter,8,0.106626,-0.326357
proceeds,8,0.07551,0.259984
practical,8,0.559693,-0.057624
flower,8,-0.022951,-0.277664
strings,8,-0.12724,-0.071866
lean,8,,0.015301
dice,8,-0.069416,
spare,8,,0.326761
humiliating,8,0.121512,0.412986
unemployed,8,0.313993,-0.136758
hiding,8,-0.086463,0.058797
carpet,8,-0.071909,0.276362
pan,8,0.305337,-0.192501
review,8,0.425634,-0.099112
resolution,8,-0.197674,0.441404
platform,8,0.006159,-0.342366
rocks,8,-0.325085,-0.214224
scores,8,-0.146677,
bump,8,0.168341,0.423126
petty,8,-0.057923,-0.063268
challenge,8,-0.029181,-0.128753
hum,8,0.058552,-0.207932
worker,8,0.093162,
collection,8,,-0.240753
selfless,8,0.028137,-0.217188
including,8,,-0.118523
facing,8,,0.106856
scares,8,-0.380242,-0.219674
extremely,8,-0.240426,0.343769
model,8,0.166851,0.209774
offended,8,-0.10202,-0.28199
wiener,8,,-0.134388
pinching,8,,-0.202621
momma,8,-0.044132,-0.229379
dictionary,8,,0.042197
fossils,8,-0.302242,0.198016
add,8,0.07471,-0.125901
concerned,8,0.017377,0.222435
forced,8,,0.206572
warn,8,,0.46136
snack,8,,0.331822
gloves,8,-0.362948,0.269421
apology,8,0.135515,-0.142099
cheerleader,8,0.004108,-0.171918
crab,8,0.268344,
pity,8,0.067114,-0.382132
clever,8,0.02806,-0.09945
glue,8,-0.164294,
feed,8,-0.221522,-0.073335
suitcase,8,0.005445,-0.261597
touchdown,8,-0.073705,
particular,8,,-0.208701
sadly,8,0.248856,-0.076865
betting,8,,-0.309615
deed,8,,-0.234868
bagel,8,0.068431,-0.128996
reception,8,,-0.235991
block,8,0.287613,
anytime,8,,0.215895
lemonade,8,,0.309988
dangerous,8,,-0.200312
baseball,8,-0.080503,
bat,8,-0.012073,
image,8,,0.264487
nick,8,-0.190306,-0.105915
trail,8,,-0.092003
slut,8,0.001988,-0.155656
buyer,8,-0.197893,
tricky,8,,-0.03054
shorts,8,-0.455867,-0.136804
theater,8,0.193596,
research,8,-0.034661,
receipt,8,-0.08355,0.289556
raising,8,0.015712,0.398618
skirt,8,0.538755,-0.046167
liar,8,0.338429,0.060135
nipple,8,,-0.027357
pickle,8,0.376892,0.309512
chipper,8,,0.144457
reservation,8,,0.379494
maple,8,0.185761,-0.158529
drove,8,0.087712,
fold,8,0.164895,
dealer,8,-0.20151,0.568745
babe,8,0.044543,-0.087582
meal,8,0.024586,0.381763
wire,8,-0.069664,-0.244166
pulp,8,-0.250299,0.425194
beginning,8,-0.176428,-0.017345
phrase,8,-0.283769,0.021124
shining,8,-0.214926,-0.197383
bend,8,0.182905,-0.137214
cabinet,8,,0.011045
seating,8,0.241039,-0.20066
skating,8,-0.133613,
cheat,8,-0.205545,-0.460077
burst,8,-0.15805,-0.032633
frame,8,-0.368585,
invisible,8,0.009436,
taps,8,-0.09565,
wise,8,0.041511,0.209542
shelf,8,0.179271,0.055383
pushover,8,0.054165,0.290285
hike,8,,-0.063751
dull,8,-0.240681,
divert,8,,-0.122705
whip,8,,-0.271615
captain,8,0.399786,
paint,8,,0.130769
trifle,8,0.022077,
physical,8,-0.274939,-0.309521
toy,7,,-0.100877
gig,7,-0.438893,
remind,7,-0.105149,0.25424
sup,7,0.022291,0.243948
holy,7,-0.32265,-0.104073
elbow,7,-0.058058,-0.249191
random,7,0.064794,
shout,7,,-0.050562
dramatic,7,,-0.097118
weak,7,-0.088079,
cheers,7,0.026287,-0.216493
begin,7,0.301103,
defend,7,-0.027958,
ghost,7,-0.237556,-0.116233
undo,7,0.524231,
material,7,,0.057123
hernia,7,-0.112956,0.407539
surgery,7,,-0.160496
senior,7,,-0.290988
empire,7,0.081484,
sand,7,-0.253137,-0.064799
sample,7,-0.299103,-0.09458
applause,7,0.728149,
godfather,7,,0.280007
begging,7,0.33515,-0.082669
cheering,7,0.155154,
fireball,7,-0.356746,0.017184
frustrated,7,0.17,-0.308903
swinging,7,,-0.222013
race,7,-0.434657,0.042012
purple,7,0.02111,0.019355
crowd,7,0.255443,-0.083297
exam,7,-0.053173,0.228296
firm,7,-0.44626,-0.088361
sunday,7,,0.20583
urgent,7,0.240195,-0.026931
drugs,7,0.326051,0.356916
wishing,7,0.136473,-0.459257
mixed,7,0.093035,0.218403
ink,7,0.042199,
seventeen,7,0.002575,-0.039995
sketch,7,,0.269705
competitive,7,0.09494,0.324894
lipstick,7,,0.248192
underneath,7,-0.086588,-0.144194
concept,7,,0.14396
haircut,7,0.210139,0.077607
pissed,7,,-0.267169
dollhouse,7,0.031914,-0.287179
trophy,7,0.009585,-0.038382
geek,7,-0.281437,
talented,7,-0.222527,-0.08419
dryer,7,-0.16057,0.123541
pervert,7,,-0.249223
passion,7,0.241366,
phlegm,7,0.158405,-0.103179
auditions,7,-0.096631,
caterer,7,-0.258749,
language,7,-0.234638,-0.166569
sucking,7,0.095766,-0.026357
crack,7,-0.0505,0.020103
hurting,7,-0.134578,-0.076679
cheater,7,-0.249257,-0.400842
liking,7,0.109476,0.407616
west,7,0.135283,-0.368764
incident,7,0.253334,-0.27583
lord,7,-0.340289,-0.002692
capital,7,0.060298,
react,7,0.219787,0.173292
bonding,7,,0.028789
raised,7,,0.281805
fog,7,-0.251689,-0.170185
cliff,7,,-0.249005
slice,7,-0.022892,-0.047175
shiny,7,-0.228565,-0.195378
dresser,7,,-0.169879
flea,7,-0.217219,
horny,7,0.039586,0.172458
memory,7,-0.170728,0.03437
custard,7,-0.381498,-0.130659
directly,7,0.390522,0.340447
thong,7,-0.144783,
uniform,7,,-0.083185
vanilla,7,-0.094298,-0.002947
tub,7,-0.150683,-0.066782
fantasy,7,-0.018947,-0.373793
punching,7,-0.010306,0.259725
duh,7,0.06381,
grant,7,0.0276,0.241422
tomatoes,7,-0.09144,-0.335461
nudity,7,,-0.201242
immediately,7,-0.033574,0.051163
dare,7,0.422956,
tequila,7,-0.250268,
contact,7,,-0.249743
fits,7,,0.058623
stranger,7,-0.220534,
travel,7,-0.019046,-0.284019
interrupt,7,,0.206951
leading,7,-0.155535,
quality,7,0.235757,0.172834
feminine,7,,-0.272172
gate,7,-0.296532,0.569959
ladder,7,0.488626,
approaching,7,0.017465,0.003661
peephole,7,0.275904,
briefcase,7,0.078546,-0.208406
bewildered,7,0.382439,0.240573
lower,7,-0.191374,
master,7,0.408559,0.158157
sweetest,7,0.329863,0.127873
gal,7,0.24826,
file,7,-0.466617,0.413099
masseuse,7,,-0.090207
village,7,,0.136041
responsible,7,0.486822,0.006796
resist,7,0.288547,0.120235
swimming,7,-0.314982,-0.109929
jeweler,7,0.212552,-0.187527
verge,7,-0.055639,0.019858
digest,7,,0.123343
mint,7,-0.173764,0.106422
cage,7,-0.337979,
menu,7,,0.085776
capable,7,-0.409239,-0.177915
coincidence,7,,-0.104044
lands,7,,-0.023935
data,7,0.584059,-0.180102
advertising,7,0.015512,
luggage,7,0.24077,0.21703
basement,7,0.523635,
speaker,7,-0.418566,
loss,7,0.07827,-0.012298
lousy,7,0.388125,-0.002919
item,7,,-0.17926
convinced,7,-0.098454,-0.091543
lake,7,-0.31643,-0.196858
cinnamon,7,0.22926,0.086777
due,7,,0.28278
goalie,7,,0.163468
muffled,7,0.045304,-0.185451
similar,7,-0.128565,-0.274051
mailman,7,,-0.147994
shampoo,7,-0.224026,-0.01723
cave,7,0.118135,
chemistry,7,-0.32555,
carton,7,-0.104755,
salesman,7,0.235156,
classy,7,-0.01589,0.008705
collect,7,,0.114805
bong,7,0.088462,0.007663
suicide,7,-0.099043,-0.135136
hidden,7,-0.246967,-0.17489
tear,7,0.33062,-0.147919
amazement,7,0.108127,
caring,7,,0.450613
roller,6,-0.306327,
insecure,6,-0.07661,-0.050994
supporting,6,0.008418,
helmet,6,0.067069,-0.147297
supermarket,6,-0.298927,0.616053
comedy,6,-0.294213,-0.11447
wisdom,6,-0.182748,0.145138
string,6,-0.163118,
index,6,0.602148,-0.357136
moo,6,0.112546,
album,6,,0.023445
recommendation,6,-0.324391,-0.186592
clubs,6,-0.081305,-0.16647
garlic,6,-0.026951,-0.252162
allergic,6,0.176051,-0.050782
vest,6,,0.210706
friendly,6,0.395199,0.004109
rehearsal,6,,0.348024
plaza,6,,0.080672
abandoned,6,-0.113009,0.043254
southern,6,0.082497,0.170211
intercom,6,,0.527268
flyer,6,0.095206,0.053503
jersey,6,0.602901,-0.02162
headache,6,-0.121197,0.084039
undress,6,,0.437694
crushed,6,0.055043,-0.049154
graduation,6,-0.262073,0.474024
species,6,,-0.103797
social,6,-0.252488,-0.076303
freedom,6,0.143755,0.481443
temporary,6,-0.454277,
grocery,6,,0.428686
helpful,6,-0.042397,0.050882
slim,6,0.046839,0.04914
receiving,6,-0.036352,0.128619
drain,6,0.296906,-0.132346
harm,6,-0.250839,-0.148055
naughty,6,,-0.152895
concert,6,-0.111129,
gravy,6,,0.332492
neighbor,6,,-0.252158
barney,6,0.054358,
moonlight,6,,-0.096971
vibe,6,-0.221257,-0.198074
banana,6,0.318231,-0.15826
scratch,6,-0.101197,-0.140333
shocking,6,-0.387941,-0.110824
mountain,6,-0.208343,-0.180328
ashamed,6,0.016877,0.194295
river,6,-0.356555,0.107982
gossip,6,-0.061688,0.027528
tooth,6,0.269763,0.155436
brains,6,-0.107609,
indignant,6,-0.130951,-0.097343
catalog,6,,0.184756
tap,6,-0.277509,
thermos,6,-0.167316,-0.217331
witch,6,,-0.007075
player,6,0.324986,
avoiding,6,-0.221601,
higher,6,-0.191991,-0.191613
wicked,6,,-0.042158
vein,6,-0.181342,
fairly,6,0.158874,-0.104668
effort,6,0.281991,
product,6,-0.299868,0.041156
application,6,-0.33505,-0.181398
jerks,6,,-0.18364
peach,6,,-0.091129
liberty,6,0.195737,0.418341
disagree,6,0.28518,-0.278864
hammer,6,,0.007207
lonely,6,-0.265888,
distract,6,0.231999,-0.328222
starving,6,-0.074809,0.065512
veal,6,-0.146802,
spoil,6,-0.189187,0.294404
hunt,6,-0.182047,-0.136461
hearts,6,-0.326674,0.446606
goggles,6,-0.257304,0.473842
geez,6,-0.29215,
permission,6,,-0.119977
golf,6,,0.034447
charm,6,-0.466982,0.058194
source,6,-0.518634,-0.202328
statement,6,0.175676,
penny,6,0.0983,0.606503
refill,6,,0.10879
heavily,6,0.123125,-0.266002
kit,6,,-0.141977
court,6,-0.20922,-0.258461
silent,6,-0.199254,0.409193
south,6,-0.032473,-0.174256
hostess,6,0.321478,0.022122
repel,6,-0.122725,0.011621
gladiator,6,-0.13666,-0.220067
exist,6,-0.207457,-0.270864
booth,6,-0.064387,
visibly,6,0.199852,-0.216768
compliment,6,0.418192,0.11012
regret,6,-0.385144,-0.147091
constantly,6,-0.191807,
yard,6,0.311114,-0.009343
checkbook,6,-0.113515,-0.076813
crappy,6,-0.315889,0.026427
comic,6,0.15358,-0.113461
peep,6,-0.107286,-0.158209
grand,6,-0.402162,0.267652
sixteen,6,0.069173,-0.06899
sweaty,6,-0.226383,-0.101346
xerox,6,-0.135806,
fooling,6,-0.154183,0.164556
vice,6,,0.016706
incredulous,6,0.003731,-0.154394
storm,6,,-0.04269
miserable,6,0.111657,0.060663
cranberry,6,,0.119309
lingerie,6,-0.279988,
altar,6,0.116473,0.292571
tin,6,0.071859,
gently,6,,0.511593
passport,6,-0.121579,-0.146832
lined,6,-0.260534,
weather,6,0.016672,-0.028665
blouse,6,0.191397,-0.397783
shotgun,6,-0.226059,0.122488
separate,6,-0.063441,-0.158272
medium,6,0.269948,-0.171229
stool,6,-0.297986,-0.362193
surprisingly,6,-0.168152,
evaluation,6,0.058535,
comet,6,0.661196,
impressive,6,-0.006564,
league,6,,-0.187927
peanuts,6,0.074388,-0.023699
casual,6,-0.207015,0.474534
preparing,6,-0.084677,0.045204
cabin,6,,0.049293
apartments,6,,0.104504
scone,6,-0.094549,
poetry,6,,0.137021
desert,6,0.001244,-0.190117
tick,6,0.079087,
wrist,6,-0.257617,0.164449
continuing,6,,-0.133433
sweating,6,-0.201242,-0.237813
airplane,6,0.040086,
rhyme,6,,-0.010666
remembering,6,,0.480873
enthusiastic,6,0.231226,
dreams,6,-0.05554,-0.010531
gala,6,0.239929,0.340026
mattress,6,0.209839,0.261177
vomit,6,0.136519,-0.235088
dart,6,,-0.328892
fate,6,-0.071951,
spoke,6,,-0.183929
principles,6,0.014263,0.228355
latte,6,-0.225526,0.189084
mouse,6,-0.13234,
tiger,6,-0.279566,0.278053
murder,6,,0.203355
naming,6,,-0.018879
supplies,6,0.53042,-0.058579
belong,6,,0.657546
possibility,6,-0.279772,0.23429
cotton,6,-0.261501,-0.375651
sailing,6,,-0.087799
glow,6,-0.315278,0.209365
chin,6,-0.117761,0.150151
colors,6,,-0.121503
wasting,6,0.620762,-0.034473
deposit,6,,-0.092492
insist,6,-0.216827,
unusual,6,0.006961,
carefully,6,,0.360965
boo,6,-0.082883,-0.175347
grip,6,-0.296725,
telephone,6,,-0.027143
cart,6,-0.078446,-0.338187
comics,6,,-0.129163
solid,6,0.161877,-0.200085
dejected,6,7e-06,-0.051439
hip,6,-0.132261,
lemon,6,-0.01612,0.429342
margarita,6,,-0.260946
betty,6,-0.110542,-0.381746
chords,6,,0.022034
refrigerator,6,-0.4183,0.053152
fried,6,0.318729,
backpack,6,0.2251,-0.049696
hunting,6,-0.174194,-0.09408
study,6,-0.111116,-0.290691
wrapping,6,-0.19465,
powder,6,-0.235416,-0.2228
classic,6,,-0.040612
embarrass,6,0.092706,0.330632
yogurt,6,0.13882,-0.087791
attic,6,-0.193325,-0.300892
shadow,6,-0.164089,
lounge,6,0.033477,-0.009795
cracking,6,0.051807,-0.162288
deaf,6,-0.060028,
barrel,6,0.217135,
dick,6,0.208871,-0.005887
appropriate,6,0.265662,-0.069743
cheap,6,-0.014435,-0.46573
imagination,6,-0.287775,-0.114919
skiing,6,-0.081053,
theory,6,,-0.146281
washed,6,0.296304,0.200311
tunnel,6,-0.308961,0.028991
rumor,6,-0.165631,0.367324
click,5,0.328162,0.210081
cocktail,5,,0.057766
vestibule,5,,0.214649
boxer,5,-0.047923,-0.056283
pointer,5,,0.024478
salami,5,0.5839,-0.332317
buffet,5,-0.178688,
audience,5,-0.282606,
whack,5,0.102348,-0.181155
relaxing,5,,-0.099105
nauseous,5,0.030184,-0.04881
piano,5,,-0.424732
processing,5,0.135864,
clearing,5,,-0.284749
ninety,5,-0.235148,
title,5,,-0.274456
folder,5,-0.343256,0.393636
flattering,5,-0.375196,
spaghetti,5,0.194591,-0.010758
twisted,5,-0.310106,0.014561
perfection,5,-0.113056,
definite,5,-0.356847,-0.102386
barbecue,5,-0.012744,-0.000979
fortune,5,-0.204178,-0.035874
oath,5,0.010967,
toss,5,-0.073612,0.056425
depressing,5,-0.34154,-0.287493
decaf,5,-0.226012,0.112396
alcohol,5,,-0.025172
happiest,5,0.397543,0.328606
carbon,5,-0.02532,-0.170334
cracked,5,-0.064879,-0.071578
photographer,5,-0.342876,0.029398
bladder,5,0.232823,
macaroni,5,,-0.07467
bartender,5,-0.318234,
electric,5,,0.107574
website,5,,0.194683
previously,5,,0.251746
deny,5,-0.093207,0.23457
devil,5,-0.01203,-0.091126
squirrel,5,-0.136861,-0.084729
rubber,5,-0.341905,-0.208537
attitude,5,0.066897,
rate,5,0.021269,-0.265623
blueberry,5,-0.046169,0.376738
offense,5,,-0.258299
bathtub,5,-0.160888,0.247744
flow,5,,-0.277424
spelling,5,,-0.226995
subtle,5,-0.331678,0.098706
silk,5,-0.026402,0.401888
underpants,5,-0.140033,
mum,5,-0.307084,-0.155349
toner,5,-0.130321,0.030906
picnic,5,,-0.1018
weights,5,-0.127487,
oyster,5,-0.117438,0.398607
gentleman,5,0.220968,0.091326
righty,5,-0.178836,-0.061455
robin,5,-0.122743,0.307783
panel,5,-0.252362,-0.3628
pronounce,5,-0.179119,
beeper,5,,-0.051281
lawn,5,-0.07433,-0.152259
goodness,5,-0.017533,0.146978
excitement,5,0.066221,-0.064281
curtain,5,-0.064746,-0.281078
sculpture,5,,-0.386837
teeny,5,-0.239288,
earn,5,0.345617,
entrance,5,,0.029798
mustard,5,-0.284319,-0.043658
oil,5,0.27522,-0.069095
coconut,5,-0.099402,-0.186649
sliding,5,,-0.241095
faith,5,0.123657,-0.176021
misunderstanding,5,0.324893,0.44995
furry,5,-0.339095,
detector,5,-0.187487,0.037946
degree,5,-0.143735,-0.170107
rejection,5,-0.127415,-0.049419
benefit,5,0.048418,-0.207459
training,5,-0.054562,
wood,5,-0.268726,-0.071803
tend,5,,-0.004258
fertility,5,-0.150507,-0.252496
pill,5,0.265602,0.188069
sail,5,-0.424672,-0.327312
frown,5,0.178578,0.354028
jackass,5,0.284187,-0.093804
premiere,5,-0.427993,0.087682
buzzer,5,-0.124079,-0.162937
brag,5,,-0.132709
traps,5,,-0.146647
rugby,5,-0.328814,-0.211531
fax,5,-0.122695,
protest,5,,0.256975
garage,5,0.449374,-0.105518
collar,5,,-0.01117
grapes,5,-0.177342,0.324671
radio,5,0.022603,0.066606
bum,5,0.272448,0.417003
nut,5,0.103052,
poisoning,5,,0.317368
performance,5,-0.005982,-0.043988
handshake,5,-0.06373,-0.115921
notch,5,0.152751,
advance,5,0.361277,-0.201356
gasp,5,,-0.061222
loner,5,-0.186225,-0.297622
waist,5,-0.266495,
moist,5,0.083239,0.137958
skeptical,5,-0.054825,-0.111075
babbling,5,0.045769,
essence,5,,0.026121
literature,5,,-0.074934
weapon,5,-0.426586,-0.248617
shrink,5,-0.319093,
tension,5,,0.128325
shaving,5,-0.063998,
torn,5,0.099142,0.089976
closeness,5,,-0.253941
concentrate,5,0.343889,-0.01193
vision,5,-0.006398,-0.120128
warren,5,,0.549799
sentiment,5,0.194558,0.057207
successful,5,-0.126655,-0.076047
thread,5,-0.058023,0.006071
headset,5,-0.397526,0.109835
gorilla,5,-0.159104,0.066926
timing,5,,-0.320694
university,5,0.558863,-0.176443
dreamt,5,0.097097,-0.118416
curiosity,5,0.467738,
prepare,5,0.059991,
chute,5,-0.165059,0.044314
explanation,5,0.101208,
salon,5,0.001303,-0.01869
memorize,5,-0.076714,
pure,5,-0.318034,-0.055225
wreck,5,0.057116,0.003414
warming,5,0.152356,
alert,5,0.283255,-0.278845
ace,5,,0.318374
lure,5,-0.169621,
planet,5,-0.254489,-0.071373
suggestion,5,,-0.057067
onion,5,0.593094,
remaining,5,-0.199933,0.201588
pediatrician,5,-0.058728,
sub,5,-0.162857,-0.1083
specific,5,0.192032,-0.275522
decent,5,0.186148,0.332701
cologne,5,,-0.015639
fellow,5,,0.047222
hulk,5,-0.025845,0.190982
nail,5,0.283001,
sneeze,5,0.221967,-0.154545
strap,5,-0.223403,
winter,5,,-0.232455
receive,5,0.126742,0.09568
sympathetic,5,-0.215571,-0.00349
memorial,5,,-0.09989
knowledge,5,0.309943,0.526321
fishing,5,,0.265272
poop,5,-0.418445,-0.240496
factory,5,0.116296,
cheesy,5,0.223521,
wandering,5,0.115841,-0.106957
chat,5,,0.209679
confuse,5,-0.217287,0.251903
legal,5,0.166167,-0.000723
ritual,5,,-0.129201
anti,5,-0.027924,
argument,5,-0.248163,
dropper,5,0.258594,
intelligent,5,-0.068667,0.083593
terrified,5,,-0.152021
approval,5,0.185829,0.048702
horrified,5,-0.042348,0.197917
ravioli,5,0.295749,-0.184067
tenure,5,-0.118843,
foil,5,-0.411428,
budget,5,-0.123805,0.063855
floss,5,0.026709,-0.042191
teen,5,-0.176887,-0.03494
traditional,5,,-0.328198
riding,5,-0.327672,
circus,5,-0.286936,
raw,5,-0.049676,-0.164279
discussion,5,-0.141085,-0.041081
ranger,5,0.117098,
nude,5,,0.293318
perspective,5,0.191582,-0.106823
presentation,5,-0.136027,0.36765
chapel,5,-0.096972,0.000114
comment,5,,0.142621
flattered,5,-0.248891,-0.027402
silently,5,0.005007,0.449193
thrilled,5,-0.217958,
lace,5,0.29836,0.051582
practically,5,,-0.103896
ultimate,5,0.358672,
sweeping,5,0.072639,
determined,5,0.004623,-0.086479
puck,5,0.131881,
owner,5,0.267992,-0.302494
swimmer,5,0.20613,
strength,5,0.002016,
passing,5,0.087132,-0.037441
generally,5,-0.011855,-0.288076
aloud,5,-0.002071,0.237451
statue,5,,-0.213062
project,5,-0.410234,0.312015
tomato,5,0.07332,-0.211976
chapter,5,,0.366841
horribly,5,-0.247017,0.067783
overwhelming,5,0.275683,0.423041
shape,5,-0.529508,-0.209255
tail,5,0.156249,-0.430553
imagined,5,,-0.073665
north,5,-0.060065,-0.017161
illegal,5,-0.198732,-0.207485
juicy,5,0.081471,0.277139
constant,5,0.113891,0.096755
literally,5,,-0.226136
innocent,5,-0.014551,0.125249
background,5,0.183124,
tile,5,-0.175282,-0.168085
casually,5,0.188844,-0.035488
local,5,,0.017409
abbey,5,,0.326308
hollow,5,-0.386588,
december,5,-0.045313,0.122989
program,5,,-0.133901
fort,5,-0.354179,
taffy,5,0.052108,
golden,5,0.060928,0.157617
scissors,5,0.234455,
taxi,5,,0.114241
sounding,5,0.041098,-0.161069
inviting,5,0.504532,0.195337
jasmine,5,0.088672,0.28592
vacuum,5,-0.281295,
brief,5,0.182572,-0.325944
painted,5,,0.497192
frustration,5,-0.073767,-0.147882
ancient,5,0.279626,-0.057882
patient,5,-0.224762,0.382039
cider,5,-0.191817,-0.190136
bothering,5,,0.377276
pleased,5,-0.37878,-0.145987
meaning,5,0.180642,0.311528
recorder,5,,0.389314
flash,5,0.232252,
sympathy,5,0.029848,-0.349037
astonished,5,0.252033,-0.090422
signal,5,,-0.121588
tuesday,5,-0.299066,-0.000614
gasping,5,0.21872,0.04574
agreeing,5,0.058331,-0.132483
bracelet,5,,-0.363314
rare,5,0.487672,
tax,5,-0.227311,-0.089979
circle,5,0.276058,-0.092227
supply,5,0.530905,0.542857
interviewer,5,0.163921,0.172244
omnipotent,5,0.112767,
avoid,5,-0.07468,
monster,5,,-0.362365
published,5,,0.003592
punish,5,,-0.172443
frightening,5,-0.480143,0.324515
seventh,5,-0.192613,0.035232
squeaky,5,-0.093474,-0.060059
pleasant,5,-0.454318,-0.192131
sixty,5,,-0.118111
cable,5,0.03158,0.049035
beg,5,-0.189795,-0.124729
pimp,5,,-0.10709
trading,5,-0.28116,
interrupted,5,0.352925,0.178702
likely,5,,-0.119307
bleeding,5,,0.013091
designer,5,0.098837,-0.059585
tour,5,-0.069601,
deer,5,-0.046811,-0.023933
casserole,5,0.118801,0.03741
foam,5,0.397355,0.142845
turtle,5,-0.129979,0.183612
aspirin,5,0.186287,0.411033
misery,5,0.372037,-0.165484
celebrity,5,0.102194,
maneuver,5,0.470613,
colored,5,,0.247751
average,5,,-0.262314
hilarious,5,-0.238394,
passionate,5,0.203419,-0.176185
doubts,4,0.177763,
toby,4,-0.099947,
semi,4,-0.188673,
environment,4,,-0.141746
gain,4,-0.315348,0.508085
bitter,4,0.278426,-0.099569
donate,4,0.190021,-0.239134
drama,4,,-0.124157
snuggles,4,-0.09084,0.4746
sissy,4,0.157405,-0.115303
yawning,4,-0.15177,
shaker,4,0.023245,0.252425
playpen,4,,0.456262
obsession,4,,0.292197
talent,4,-0.157808,0.068728
station,4,,0.024077
remains,4,,0.049176
puff,4,-0.159027,0.383118
article,4,,0.363101
honesty,4,-0.186793,-0.186872
dragon,4,-0.16799,0.495223
journey,4,0.112859,0.116579
mole,4,0.285172,
factor,4,0.273,0.333655
wander,4,0.061777,
compete,4,-0.164028,-0.231051
aged,4,0.436642,-0.133865
wizard,4,,-0.122124
twentieth,4,-0.005989,-0.08138
hitchhiker,4,-0.147118,
indicating,4,,-0.217996
clue,4,,0.127186
balance,4,-0.283342,-0.185002
tragic,4,-0.160306,-0.30504
create,4,0.023705,0.048223
manage,4,0.494068,
violent,4,,-0.082887
hardware,4,,0.060299
measure,4,0.105376,
freaky,4,0.001584,0.310334
dime,4,-0.170302,0.286407
electricity,4,-0.122347,
mud,4,-0.16726,
helium,4,-0.078381,0.254317
landlord,4,0.092993,-0.212731
treasure,4,-0.246575,-0.071573
national,4,0.593546,-0.082917
access,4,-0.03229,0.000868
community,4,0.401142,0.114697
modeling,4,,0.346654
foundation,4,0.095486,-0.103164
postpone,4,-0.076176,
bro,4,-0.228587,-0.058793
sport,4,-0.028378,0.432491
cruel,4,,0.137103
deliver,4,,-0.150187
countdown,4,,-0.058923
commando,4,-0.130622,-0.131566
perfume,4,,-0.093623
zip,4,0.06782,
pose,4,0.084776,
spoonful,4,0.539837,0.458394
razor,4,,-0.149933
episode,4,,-0.13869
magnet,4,,-0.228074
joint,4,,-0.092592
offering,4,-0.212152,0.036734
realistic,4,0.054991,0.062793
log,4,,-0.18071
nightstand,4,-0.094545,0.132287
rainbow,4,,0.060113
colleague,4,-0.04768,-0.130326
equipment,4,0.144608,-0.233688
herbal,4,0.143591,-0.086145
unhook,4,-0.143621,-0.007923
jazz,4,,-0.166753
tale,4,-0.131024,0.118798
chord,4,,0.227761
kangaroo,4,-0.152174,-0.052541
raspberry,4,-0.042624,-0.191116
shovel,4,-0.197483,
decorate,4,,0.224666
contestant,4,-0.102284,-0.148726
handy,4,-0.182828,0.058043
poke,4,,0.224618
intuitive,4,0.434291,0.31144
hammock,4,0.300329,-0.199489
contract,4,-0.014558,-0.059871
artist,4,0.237438,-0.139663
divide,4,0.067375,-0.275125
exercise,4,0.230616,
ketchup,4,0.573663,-0.095678
corn,4,-0.258661,-0.25015
honored,4,-0.156468,-0.157289
disaster,4,,-0.10054
shell,4,,-0.034555
connection,4,-0.118027,-0.034643
atlas,4,,0.139243
fever,4,-0.222133,0.467067
obsessed,4,,0.24771
treasures,4,0.150598,
ability,4,-0.054686,0.393129
cleansing,4,,-0.075377
concentric,4,0.188588,0.207922
proposal,4,-0.115744,0.452711
humidity,4,-0.203444,
karate,4,-0.120573,0.197662
goodie,4,-0.37737,0.054939
fox,4,,-0.091129
aloof,4,0.066657,0.151422
crystal,4,,-0.117257
bean,4,0.263552,0.226741
dining,4,,-0.192497
trap,4,-0.103204,-0.023575
pirate,4,,-0.159842
thingy,4,-0.023543,-0.097228
avenue,4,,-0.228704
odd,4,-0.06248,
spice,4,,-0.174502
worm,4,-0.226232,-0.180687
addict,4,0.225522,0.066553
guts,4,-0.179796,
unintelligible,4,0.20865,-0.022285
celery,4,0.297187,-0.195732
temple,4,,-0.164061
shelter,4,,-0.230083
telescope,4,,-0.149801
absolute,4,0.366657,
east,4,0.157666,-0.239716
jet,4,0.460901,
success,4,-0.087967,
rescue,4,-0.11259,
behave,4,0.092197,-0.042433
altered,4,,-0.117337
jesus,4,0.304369,0.086814
potential,4,-0.035016,0.197976
frightened,4,-0.225973,0.17631
silliness,4,0.165451,
haunted,4,,-0.18644
compromise,4,-0.113681,-0.169877
groan,4,,0.151462
laser,4,-0.034675,
rookie,4,-0.08849,0.060979
luckiest,4,-0.096446,-0.20621
bible,4,0.449472,0.197017
protective,4,-0.1015,0.061435
drug,4,,-0.231241
allow,4,,-0.376417
spite,4,0.173388,-0.111351
underdog,4,0.009121,0.487886
intimidating,4,0.206995,-0.011528
chalk,4,-0.194409,-0.182753
nerve,4,-0.180651,0.10312
jingle,4,,-0.167272
broom,4,0.116756,0.003519
regatta,4,,-0.143081
wee,4,,0.469558
bullet,4,0.282177,-0.310314
soothing,4,,0.312767
misunderstood,4,0.285377,-0.383229
freezing,4,-0.387935,
flat,4,-0.317025,0.45989
partly,4,0.210066,
juggling,4,,0.292934
peas,4,-0.12361,0.018348
locker,4,0.20553,
kook,4,-0.391296,
combination,4,0.091947,0.217136
lining,4,,-0.281616
vomiting,4,-0.16102,-0.120971
tradition,4,-0.247097,0.421064
aid,4,0.019547,0.052595
prep,4,-0.1335,-0.316558
licorice,4,,-0.168667
extended,4,,0.090023
corporate,4,-0.190856,
adopt,4,0.11627,
qualified,4,-0.102137,0.028023
limited,4,0.250344,
meddle,4,,0.03358
tic,4,-0.017671,0.223929
threatening,4,,0.021333
dairy,4,,-0.154487
independent,4,0.342062,0.450376
lee,4,0.28509,0.176579
brunch,4,-0.264939,
moron,4,-0.039481,-0.104005
discount,4,,-0.066825
ninth,4,-0.040277,-0.021043
spoken,4,,-0.226158
reasonable,4,-0.155039,-0.053325
doorknob,4,,0.335325
liver,4,0.064499,0.093574
meaningless,4,-0.103161,-0.112568
chump,4,0.010902,
nineteen,4,,-0.233927
cuddling,4,-0.136339,-0.028312
grandchildren,4,-0.367924,0.31986
grease,4,-0.120195,0.38611
fed,4,,-0.0585
pastry,4,,-0.203305
pesto,4,-0.025752,-0.095272
worn,4,-0.255035,
false,4,-0.146609,-0.252532
unhappy,4,0.413143,0.114118
gut,4,-0.099873,
scrabble,4,,-0.224862
ribbon,4,,0.169009
member,4,,0.111577
knit,4,0.07288,-0.00944
landed,4,0.192816,
ham,4,-0.230058,-0.251387
seduce,4,0.056976,-0.083988
culture,4,-0.252834,-0.268303
wrestle,4,-0.087093,-0.172067
saucy,4,-0.251851,-0.118871
clapping,4,0.164966,
kindergarten,4,,-0.190045
albino,4,0.269767,0.342863
distracted,4,0.259574,-0.25562
supervisor,4,0.103967,
stove,4,-0.278159,
telethon,4,-0.107149,
length,4,,0.059765
tart,4,0.151949,-0.137578
traffic,4,,-0.201396
bloody,4,,-0.095433
concern,4,,-0.08613
weekly,4,-0.088009,-0.072492
teasing,4,0.171911,-0.047456
dried,4,-0.024135,0.244425
counselor,4,-0.214779,-0.388776
inspector,4,-0.018862,-0.080983
mop,4,0.192424,
grape,4,-0.264021,0.355698
newsletter,4,,-0.143309
slippers,4,-0.188111,-0.441649
keynote,4,,-0.357214
personality,4,-0.012098,0.381982
stoned,4,-0.24463,0.424138
neighborhood,4,0.214814,
drawers,4,0.214675,0.026416
mellow,4,-0.064965,-0.35052
announcement,4,,0.447274
antique,4,,-0.00906
ditch,4,0.064528,
binder,4,-0.012906,0.133722
meatball,4,0.101471,0.083168
tailor,4,0.185433,-0.428648
fuzzy,4,0.017275,-0.031973
jelly,4,0.142405,0.579264
threesome,4,-0.129028,0.09491
sue,4,,-0.103994
buried,4,-0.115826,0.420097
embarrassment,4,-0.137159,0.285866
ski,4,-0.036632,
lifted,4,0.127346,-0.031405
transplant,4,-0.411885,-0.005549
curse,4,0.500443,-0.160281
pantyhose,4,-0.284751,
assumed,4,,0.14906
chased,4,-0.189504,0.154107
thoughtful,4,,-0.070266
superman,4,-0.4265,0.426838
uptight,4,-0.331682,-0.104397
crust,4,,-0.138038
grasp,4,-0.180616,
standard,4,,0.116896
impact,4,0.469938,-0.111316
sleepy,4,-0.078992,-0.164053
fluid,4,0.033693,-0.069377
pledge,4,0.292315,-0.168815
elderly,4,0.019745,0.208824
government,4,-0.172269,
ordinary,4,0.240095,
bones,4,-0.171532,
happier,4,-0.044061,-0.285001
biology,4,,-0.050087
alarm,4,0.204315,-0.04669
bouquet,4,,-0.180197
pole,4,0.179984,
rose,4,,-0.08736
chess,4,,-0.115995
napping,4,-0.039778,-0.103224
victoria,4,0.007365,
forest,4,,0.393749
breakup,4,-0.215493,0.297967
fiancee,4,-0.173111,0.104935
chimney,4,-0.347962,-0.037286
glove,4,-0.414541,-0.014146
shrimp,4,,-0.114429
offensive,4,,-0.296518
popcorn,4,,0.103601
series,4,,-0.09052
explode,4,-0.001123,0.311759
drill,4,,0.159607
gooood,4,-0.086748,0.357501
fart,4,0.126688,-0.029473
political,4,-0.071364,0.456567
disposable,4,0.21102,-0.138761
detective,4,0.270175,-0.161161
bathing,4,,0.026825
keeper,4,-0.423356,
volunteer,4,0.070878,-0.134818
espresso,4,0.078501,
vicar,4,,-0.003447
spill,4,,-0.197268
belt,4,-0.120528,-0.05151
landing,4,0.268482,0.557865
devastated,4,-0.026856,-0.277507
individual,4,,-0.147777
received,4,,0.098765
necessary,4,-0.164787,-0.370992
colonial,4,,-0.053646
flaky,4,-0.150063,
heels,4,-0.118847,
legitimate,4,-0.151296,0.021957
musket,4,,-0.005194
binoculars,4,0.230422,-0.045092
lynch,4,,-0.260533
brutal,4,,0.250577
startling,4,0.073055,
tuna,4,0.080205,0.073626
joking,4,-0.089372,
translation,4,-0.064656,-0.038184
slight,4,0.00259,-0.405245
spooky,4,0.453114,0.125002
penguin,4,-0.023792,-0.091498
producer,4,0.298656,
weirdo,4,0.155146,-0.252426
organize,4,-0.11759,
buck,4,-0.003312,
forgiven,4,,-0.123121
homemade,4,,-0.30964
gibberish,4,-0.212484,
lazy,4,-0.089169,-0.261915
storage,4,,-0.130856
bid,4,-0.054239,-0.129523
claim,4,,-0.325437
baggage,4,,-0.052699
obsessive,4,,0.37617
financial,4,-0.330072,-0.317419
magician,4,0.011215,
cheeks,4,0.032692,0.152999
cape,4,-0.258514,-0.165922
complain,4,-0.176536,0.055234
skinny,4,0.03527,
slash,4,-0.371945,-0.340091
hombre,4,-0.294714,-0.334077
meaningful,4,-0.172093,0.298572
frosting,4,,-0.134569
freeze,4,0.018594,0.082368
sticky,4,-0.132865,-0.255922
tummy,4,0.120182,
estate,4,0.279868,-0.080086
angel,4,-0.079696,-0.0776
doodle,4,,0.083629
mystery,4,,-0.256828
thirsty,4,-0.08922,0.004028
genie,4,-0.060239,0.265066
goose,4,-0.137693,0.308938
madness,3,,-0.067372
weeping,3,0.206929,-0.088495
surprising,3,-0.207041,
linen,3,-0.172408,-0.229288
instructions,3,,0.408541
tweezers,3,0.216319,
childish,3,-0.215604,-0.28951
swelling,3,0.293264,-0.059805
violently,3,,0.125941
pains,3,-0.174933,-0.188153
main,3,0.028615,-0.295728
tiara,3,,-0.011062
sexuality,3,0.030723,0.008732
bile,3,-0.000457,-0.167522
bomb,3,-0.150184,-0.182063
darling,3,-0.131716,-0.450472
scrappy,3,0.180822,
lance,3,,-0.002267
translator,3,,-0.090026
destroying,3,,-0.318309
spank,3,,-0.084956
dummy,3,0.204033,-0.143562
basic,3,0.440289,0.138743
stalk,3,-0.327875,0.007406
commission,3,-0.161641,-0.059772
oatmeal,3,-0.082025,0.203895
digital,3,,-0.029003
exotic,3,-0.213523,
patience,3,0.08081,0.049392
needless,3,-0.172416,
singer,3,-0.136348,
aluminum,3,0.043464,-0.041912
spectacular,3,0.198113,0.149811
believing,3,0.2623,0.484121
donation,3,0.142265,-0.250857
confront,3,-0.107978,0.150893
incoherent,3,0.414786,-0.195305
mat,3,0.134568,0.424102
irresponsible,3,0.068893,-0.036837
abandonment,3,-0.07335,0.01006
bicycle,3,,-0.046195
prisoner,3,-0.104273,0.323491
attacking,3,-0.006626,-0.152819
heather,3,0.073126,0.445203
appointments,3,0.211566,
protect,3,0.179423,
exhibit,3,0.360272,
appreciated,3,-0.282,-0.180978
shook,3,,-0.24397
playground,3,0.038761,0.461947
territory,3,-0.087158,0.51249
recover,3,-0.229396,0.125619
ending,3,0.053505,
destiny,3,0.433976,0.297559
impatient,3,,-0.010626
packet,3,,0.270703
reader,3,,0.087443
heartbeat,3,0.061066,
bookstore,3,,-0.025505
fest,3,,0.365904
unavailable,3,-0.162974,
kidney,3,0.263386,
calming,3,,-0.189168
scum,3,0.1691,
threatened,3,-0.216478,-0.252225
rash,3,,-0.067694
purchase,3,-0.104081,
extinct,3,-0.092336,-0.297359
recent,3,,0.129585
error,3,0.053522,-0.354007
attendant,3,,0.376163
bitsy,3,0.459423,
sack,3,0.231559,
checkout,3,-0.032664,
casino,3,0.07029,
inch,3,0.281477,-0.124723
cardigan,3,-0.133163,0.111554
palm,3,-0.150966,-0.179294
cent,3,-0.32626,
yearbook,3,,-0.157138
pepperoni,3,,-0.235518
ballroom,3,0.094266,0.093056
arrest,3,,0.485234
role,3,-0.160159,0.14195
cursed,3,0.443136,-0.136228
mischievous,3,,-0.077265
moral,3,-0.117872,-0.051794
iceberg,3,,-0.085307
filthy,3,0.187363,-0.055294
punk,3,,0.054186
hee,3,-0.286421,
salute,3,0.024742,-0.015761
washing,3,,-0.056066
committed,3,0.054877,-0.210852
dumpster,3,0.248457,-0.244023
lapse,3,0.366338,
mummy,3,,-0.007441
eyebrow,3,0.025921,0.010264
booze,3,,0.143747
retract,3,0.107627,
dismiss,3,0.018613,-0.092989
instructor,3,0.055859,0.02363
bail,3,,-0.126507
needle,3,0.139199,-0.342643
billion,3,0.219366,-0.101063
busted,3,0.348198,-0.260468
details,3,,-0.059763
vulnerable,3,-0.075828,-0.220172
angle,3,,0.076364
steel,3,-0.027054,
setback,3,-0.143757,-0.253069
syllable,3,0.075716,0.496202
admirer,3,-0.019548,
dumps,3,0.244513,-0.14769
prince,3,-0.068137,-0.078755
japan,3,-0.261291,0.225831
giddy,3,-0.300706,-0.307945
resources,3,,0.130981
blushing,3,,-0.085872
convention,3,-0.127637,
spade,3,,-0.168813
naturally,3,0.054113,-0.181195
awareness,3,-0.087718,-0.008598
briefly,3,-0.148592,0.020575
mansion,3,-0.155416,-0.402198
disappointment,3,-0.140085,-0.048049
invest,3,0.31754,
entertain,3,-0.32121,-0.073922
feather,3,-0.016566,0.324282
haze,3,0.189676,
bacon,3,,-0.123912
tune,3,,-0.055839
fairy,3,,0.020421
stable,3,-0.091772,0.001013
raccoon,3,-0.155091,
tarantula,3,,0.014192
hump,3,0.439323,0.189617
truffle,3,,0.032852
stock,3,,0.076895
ordained,3,-0.20518,-0.244483
crash,3,,-0.012606
method,3,0.088349,0.299642
independence,3,0.356992,-0.235513
macadamia,3,,-0.215243
firing,3,-0.414929,0.199344
fungus,3,0.214431,
seed,3,-0.419099,-0.175114
ay,3,-0.111608,
bleu,3,0.357161,
kappa,3,-0.214818,
marketing,3,0.030259,0.089001
unstable,3,-0.051747,-0.074457
nursery,3,,-0.012133
notebook,3,0.00995,-0.338464
sweatshirt,3,-0.019601,-0.176168
smelling,3,0.103785,
irresistible,3,0.318107,
marked,3,,-0.061837
eighth,3,0.15235,0.302365
agitated,3,0.232329,0.174594
paradise,3,-0.139292,-0.280508
audio,3,,0.536532
mayhem,3,,0.146127
weigh,3,0.245767,
appear,3,0.081294,-0.090474
awards,3,0.168264,0.588594
humiliated,3,-0.029613,0.180828
facial,3,,0.236054
style,3,-0.032659,0.451282
shaken,3,-0.17676,-0.203541
diary,3,,-0.433248
wondrous,3,-0.104176,-0.190385
prime,3,,0.151714
broad,3,-0.046451,-0.190711
applaud,3,-0.1183,
milkshake,3,,0.616483
auction,3,0.181636,
primary,3,,0.149552
bitty,3,0.458849,-0.221753
helicopter,3,-0.251763,
expected,3,-0.167642,-0.228514
fossil,3,-0.426065,-0.116996
solve,3,-0.028786,
custody,3,-0.070939,
gracious,3,-0.317724,-0.132683
niece,3,,-0.186297
pace,3,0.337332,
sliver,3,-0.176509,
safety,3,-0.103764,-0.10482
flesh,3,,0.045447
healing,3,-0.385764,-0.057964
visiting,3,,-0.422846
windshield,3,-0.160105,-0.314556
wipe,3,,-0.072422
exasperated,3,,0.116115
parking,3,0.034813,-0.184773
porch,3,-0.274209,-0.133625
workout,3,-0.05476,
secure,3,-0.161876,-0.135289
equally,3,,-0.001171
admire,3,-0.3932,-0.126893
secluded,3,-0.319434,
grunting,3,,0.209598
marker,3,,-0.105237
arrangement,3,-0.089744,-0.100439
remain,3,0.136518,0.319815
beloved,3,0.109634,0.482871
sum,3,,-0.158773
questioning,3,,-0.004606
contents,3,,-0.153801
librarian,3,0.468407,0.00534
rum,3,,-0.248374
demand,3,,-0.087069
fund,3,0.254582,0.530943
announce,3,0.100363,
coupon,3,,-0.255219
transmission,3,0.105141,-0.20441
frat,3,-0.141466,-0.242199
dot,3,0.009179,0.104405
writer,3,0.235172,-0.145089
mass,3,0.253945,-0.084631
loaf,3,0.125537,-0.223215
millennium,3,0.194975,0.071381
fights,3,0.550958,0.220711
noon,3,,-0.210798
fascinating,3,0.122524,-0.000925
significant,3,-0.180473,0.109548
efficient,3,0.263597,-0.163466
erase,3,0.068643,
lobby,3,,0.183387
shark,3,0.231453,-0.169264
items,3,,0.015401
entice,3,0.080923,-0.01903
cracker,3,-0.183954,-0.248713
girly,3,,-0.059242
sucker,3,0.109439,
dirt,3,-0.077966,0.269641
goo,3,-0.391121,
fame,3,-0.188137,
integrity,3,-0.059797,0.160708
peck,3,-0.061983,0.071061
calamari,3,-0.096422,-0.104807
rib,3,-0.415781,-0.100903
toll,3,0.110074,
suede,3,-0.007371,-0.167805
options,3,,0.174809
torso,3,-0.319915,
craving,3,-0.042184,-0.104706
design,3,0.098032,0.435775
coloring,3,,-0.250661
geography,3,,0.120638
boxers,3,-0.012917,-0.284919
peek,3,0.000585,
suds,3,-0.007521,
nickel,3,-0.341797,0.120834
annoy,3,-0.099817,0.486541
woods,3,-0.107881,-0.033483
cruise,3,0.236736,-0.059796
unattended,3,0.073091,
heck,3,,0.04271
dental,3,,0.011353
exposure,3,-0.308661,0.322201
hamster,3,0.034165,
handbag,3,-0.001186,-0.239947
rocket,3,-0.074223,0.006106
ache,3,0.454024,0.177427
ideal,3,0.17852,0.210141
outgoing,3,,0.123734
civil,3,,0.582782
horseback,3,0.088862,
pyramid,3,0.066948,0.483791
topic,3,-0.214487,0.381437
rematch,3,-0.0809,-0.134934
suspicious,3,-0.01481,-0.124983
leaned,3,,-0.100785
pit,3,0.026692,
litigious,3,-0.199944,-0.074803
mashed,3,-0.038281,-0.195413
blackout,3,0.552263,-0.095831
alphabet,3,,-0.263339
reference,3,,0.043121
joined,3,-0.265685,-0.062294
rodeo,3,-0.090538,0.015465
lone,3,-0.13171,
tonsils,3,-0.012718,
rod,3,-0.140877,-0.185566
ocean,3,-0.252705,-0.058482
pastrami,3,-0.026137,
pillowcase,3,0.165293,-0.232517
elegant,3,0.114677,0.05602
idiots,3,-0.19561,0.41168
catalogue,3,,0.428592
snacks,3,,-0.1188
lollipop,3,,0.122439
pitcher,3,0.133295,-0.312976
faded,3,0.003134,
marinara,3,,0.376396
reporter,3,0.417006,
bless,3,-0.051284,-0.204266
buzz,3,,-0.111972
widow,3,0.013708,-0.282815
argue,3,,-0.071788
motorcycle,3,0.38153,
wrestling,3,-0.160575,-0.117556
caller,3,0.138233,
lid,3,0.288758,-0.002688
flavor,3,0.025572,0.156174
mayor,3,-0.225094,
guilt,3,0.268225,-0.158469
forbid,3,,0.252599
homework,3,0.299037,
gap,3,-0.187767,
mascara,3,0.191244,
established,3,0.115804,-0.144425
diamond,3,0.052866,-0.22993
risk,3,,0.157736
oils,3,0.063328,-0.023679
anxiety,3,0.101893,0.031899
depression,3,-0.111561,-0.16532
stockings,3,-0.269257,
dove,3,,-0.099277
restraining,3,-0.036597,-0.180469
braces,3,,0.04347
leftover,3,0.017353,
sneaker,3,,-0.306817
bossy,3,-0.242624,-0.197665
shrill,3,0.338668,-0.186391
shrew,3,0.553063,-0.294857
gel,3,-0.235895,-0.087057
backfire,3,,0.11214
surprises,3,-0.122211,
mute,3,-0.056422,
claw,3,,-0.413723
frog,3,-0.052422,-0.047287
masculine,3,-0.21263,
saliva,3,-0.024825,
beam,3,0.281827,0.457705
definition,3,,-0.160302
mid,3,-0.173824,0.132683
fulfilling,3,0.416245,0.401004
logic,3,-0.10657,-0.056311
expired,3,-0.144645,-0.205606
bummer,3,0.002666,0.351035
backhand,3,-0.017307,
path,3,-0.145316,0.576635
screening,3,0.222973,
visa,3,-0.071566,0.527558
necessarily,3,-0.21505,-0.375285
net,3,-0.004985,0.088538
relaxed,3,,-0.047697
spy,3,,-0.0213
grandfather,3,-0.23491,0.331755
manner,3,-0.218762,-0.263999
coach,3,-0.020943,0.197301
solution,3,0.260377,-0.18907
knapsack,3,0.465929,-0.11593
aurora,3,,0.2049
dawn,3,,-0.077879
scalp,3,-0.212397,
technical,3,0.117183,
current,3,,-0.291459
goods,3,-0.353314,0.219362
express,3,-0.04507,
facts,3,0.188665,0.313918
journal,3,0.252476,-0.128727
butler,3,-0.116616,-0.158751
puppet,3,-0.011221,
champ,3,0.036716,
pretzel,3,-0.340204,0.173345
tournament,3,0.119581,
conscious,3,-0.210687,-0.137879
fabric,3,-0.229072,-0.173694
fooled,3,0.023795,0.282447
amusing,3,-0.056452,-0.182913
narrow,3,-0.089439,
spaceship,3,0.068724,
outlet,3,-0.137329,-0.172335
pretentious,3,,0.145409
skirts,3,0.380342,
alike,3,0.103888,-0.11163
cone,3,-0.162781,0.439053
headdress,3,,0.352944
survive,3,0.055809,
church,3,,0.0258
warning,3,,-0.104087
justice,3,0.030402,0.02155
policeman,3,-0.02382,-0.003513
emphasize,3,-0.077251,
seize,3,0.186008,
sediment,3,-0.15454,
congratulate,3,0.031774,0.197693
pro,3,0.009077,-0.001437
syphilis,3,-0.231239,-0.091959
approach,3,,-0.190488
com,3,-0.017643,
inn,3,,-0.009001
inhospitable,3,-0.083492,-0.179045
panicky,3,,-0.267371
desperation,3,,-0.177374
zipper,3,0.179095,
trained,3,0.163411,-0.139582
cloth,3,-0.042099,0.114769
fabulous,3,-0.145646,-0.221547
blackjack,3,,-0.186486
wound,3,-0.179171,0.007206
gallon,3,0.480927,0.054936
beaming,3,0.401491,-0.033597
powerful,3,-0.03291,
brilliant,3,-0.345364,-0.065508
puddle,3,0.019023,
rope,3,-0.101592,
racist,3,-0.399634,0.038086
irrational,3,0.315945,0.403353
choosing,3,0.089721,-0.093363
cassette,3,-0.076163,0.022102
nighttime,3,,-0.137313
macho,3,0.289511,
whatsoever,3,0.328581,
tuxedo,3,,-0.250704
vendor,3,-0.130493,
titanic,3,0.247316,0.432318
draft,3,0.09015,
volcano,3,0.006524,0.007403
soundtrack,3,-0.163575,
sushi,3,,0.027907
hating,3,-0.136723,-0.004921
activity,3,0.200274,
bookcase,3,-0.140432,-0.181266
duty,3,0.239322,
soy,3,-0.135756,0.086869
delight,3,-0.189927,-0.148889
vagina,3,-0.068941,-0.139082
scale,3,-0.107936,
unlikely,3,-0.075037,
glamorous,3,0.273401,-0.17387
ingredient,3,,-0.255384
bolt,3,-0.368669,
supported,3,-0.122488,0.081263
mozzarella,3,-0.119054,-0.126449
parachute,3,-0.013841,-0.341556
scotch,3,-0.080658,
martini,3,0.405691,-0.041709
straighten,3,-0.330161,-0.056872
horn,3,-0.173393,
phenomenon,3,-0.063391,
progress,3,-0.533864,-0.097933
accounts,3,,-0.169011
mailbox,3,0.03701,-0.278824
scariest,3,,0.013223
eligible,3,,-0.101008
voluntarily,3,0.070227,-0.280624
dough,3,-0.062171,-0.08936
cherry,3,-0.19634,0.023669
omelet,3,0.047046,-0.253195
informed,3,,0.018162
goatee,3,-0.160224,0.269377
rage,3,,-0.169635
wasted,3,0.005899,-0.256319
psychiatrist,3,0.021238,0.337211
believable,3,0.404865,-0.140858
statistical,3,-0.292426,-0.118641
overweight,3,-0.104519,0.025599
girth,3,-0.197491,-0.243401
complex,3,,-0.189908
lily,3,-0.352454,-0.222388
nuclear,3,-0.129032,-0.137528
upbeat,3,0.036807,-0.008936
sabbatical,3,,0.628559
paranoid,3,,0.241018
garden,3,,0.183655
crooked,3,-0.00625,-0.136847
snooty,3,0.297955,
psychology,3,0.445793,0.103698
paperwork,3,-0.29191,
onstage,3,0.361227,
regional,3,,0.114725
whisper,3,0.112762,-0.11881
graduate,3,-0.276758,0.439375
topless,3,-0.045269,
obsolete,3,-0.569233,
killer,3,,-0.019081
enthusiasm,3,0.071915,
operation,3,0.042521,0.024046
judgment,3,0.08197,-0.147685
meadow,3,-0.172238,0.54455
develop,3,-0.145241,
mar,3,-0.513816,
mama,3,-0.45186,0.177233
copier,3,0.267628,
convincing,3,-0.049448,-0.135072
evolution,3,0.16781,
tasting,3,-0.092245,0.160564
goals,3,-0.290853,0.320914
questionable,3,0.041383,0.327439
burlesque,3,-0.198121,0.356301
profile,3,,-0.099334
victor,3,0.096513,0.013387
stress,3,-0.242843,0.150886
shin,3,-0.45265,
sporting,3,-0.255435,-0.06616
messy,3,-0.144269,0.491299
wholesome,3,-0.317891,-0.056807
ford,3,0.056227,0.00744
irony,3,,0.09888
bridal,3,0.088043,0.110562
smallest,3,0.031902,
junk,3,-0.374078,-0.287503
stern,3,,0.31838
arcade,3,,0.176956
chop,3,,0.341887
profession,3,-0.392213,
scenario,3,-0.081477,-0.384952
carcass,3,-0.162451,0.292005
adventure,3,0.100585,
exposed,3,,0.444705
victory,3,-0.022707,0.02132
reject,3,-0.02389,-0.009131
dim,3,-0.017944,
patio,3,0.118632,-0.18473
terminal,3,-0.154361,
jaws,3,,0.016847
snore,3,,0.035031
melon,3,0.01589,-0.431178
allergy,3,0.293367,-0.077676
unsure,3,0.189369,-0.13377
betrayal,3,0.207432,-0.257288
hopeless,3,0.026252,-0.249407
stew,3,-0.013724,-0.166917
smoker,3,0.114232,-0.144976
stunning,3,0.038596,0.113925
ladle,3,0.061549,-0.215824
unfortunate,3,-0.06584,-0.011535
smack,3,,-0.058453
soaking,2,0.176966,
loosening,2,0.05691,
consolation,2,-0.094428,-0.149748
whilst,2,-0.386187,0.329317
raspberries,2,,0.092189
reflection,2,0.077605,-0.094786
tasty,2,0.098993,0.064682
chosen,2,-0.155225,0.182814
ammonia,2,0.433926,0.587051
homeless,2,-0.036492,-0.31415
floral,2,-0.083175,0.027778
backyard,2,-0.052891,-0.404478
canoe,2,-0.422277,-0.333006
scratchy,2,0.467025,-0.247748
merge,2,0.357856,-0.240888
fond,2,-0.266049,-0.135517
aquarium,2,,0.20999
projectile,2,-0.170476,0.491708
property,2,-0.522294,0.283338
respects,2,-0.116954,0.333618
photograph,2,,0.016269
asteroids,2,0.479503,0.574344
strict,2,0.303878,-0.203843
merriment,2,0.212318,-0.091624
sacrifice,2,,-0.074974
survivor,2,0.438111,
puss,2,0.080849,0.063615
craps,2,0.052303,
crushing,2,,-0.119588
rusty,2,-0.007788,
spa,2,-0.163555,0.512457
seatbelt,2,-0.330352,-0.305871
dubious,2,0.342583,
fertile,2,-0.208893,-0.067651
lapsed,2,-0.036206,
container,2,,-0.013992
kiddo,2,,-0.258328
flu,2,-0.413099,0.019866
harsh,2,,-0.059231
vote,2,-0.09053,
brighter,2,-0.127219,0.446241
included,2,0.37593,0.62588
authorization,2,0.009176,
relish,2,-0.014094,-0.019812
tingle,2,-0.061963,
nonsense,2,-0.237751,-0.181513
heroin,2,-0.208168,-0.050978
goal,2,-0.163066,0.159157
difficulty,2,-0.097581,0.327339
spontaneous,2,0.336828,-0.147835
cocky,2,,-0.214738
punched,2,0.014942,0.286884
dreading,2,0.215017,-0.08688
curtains,2,-0.169705,-0.243881
leaf,2,-0.314102,-0.335319
witness,2,-0.047843,
equity,2,0.287328,-0.083478
iffy,2,-0.193324,
composure,2,-0.225994,0.402402
greed,2,,0.284356
dodge,2,,-0.102624
ambush,2,,-0.108019
punishment,2,,-0.265429
abysmal,2,,0.395518
sidekick,2,,-0.031345
consoled,2,,0.1112
abort,2,-0.095916,0.428293
rise,2,-0.231014,
neurologist,2,0.487338,
minimal,2,-0.152367,0.364445
overview,2,,-0.222429
status,2,,-0.015612
wheat,2,0.121327,-0.101669
diner,2,,-0.001169
terrace,2,-0.190846,0.115053
magna,2,-0.043015,
romance,2,-0.150389,0.154949
girlish,2,,-0.078832
hopeful,2,0.050778,-0.293745
memorable,2,-0.172616,0.185739
bloated,2,0.221883,-0.203498
confidence,2,-0.246442,0.134303
overdue,2,0.346013,-0.249321
confession,2,,0.109912
verbal,2,,-0.001342
vintage,2,,0.356499
wing,2,-0.093366,-0.084531
sphinx,2,,-0.168099
clipboard,2,-0.552006,-0.187391
execute,2,-0.224287,-0.290099
whiff,2,-0.050299,
tube,2,-0.22889,
production,2,-0.062116,
protecting,2,-0.014806,0.299829
pretended,2,0.294164,0.11841
ebony,2,0.108621,-0.308771
confusion,2,0.217888,0.545993
sticker,2,-0.384139,-0.08557
inseparable,2,0.312317,0.11112
swell,2,,-0.230945
dignity,2,-0.174198,-0.231873
pimple,2,-0.138061,
sprinkle,2,,-0.107169
rue,2,-0.083765,
operate,2,0.06586,
swamped,2,-0.175806,-0.199665
hunger,2,-0.240374,-0.128012
comforting,2,0.023175,0.060911
combine,2,,0.040451
urine,2,-0.250437,
fascinated,2,0.025612,
balm,2,-0.093023,-0.266953
citizen,2,,0.008096
twist,2,-0.166171,
surreal,2,-0.100707,
wolf,2,0.075024,-0.073382
jeopardize,2,-0.026799,-0.070966
exclamation,2,-0.144354,
united,2,0.193559,0.400959
rattle,2,-0.158354,
ivory,2,,-0.072703
selection,2,,-0.171911
simultaneous,2,0.149381,
millionth,2,0.075539,
explosion,2,-0.033451,-0.078
roomy,2,-0.257986,-0.253056
movement,2,0.03009,
shipping,2,,-0.3626
opposed,2,-0.095533,0.038115
twelfth,2,,-0.161545
predator,2,-0.206211,0.209075
sway,2,-0.192642,
sanctity,2,-0.290047,0.170431
highlight,2,-0.082836,-0.185218
bumpy,2,,0.063812
eagle,2,0.441974,
apron,2,-0.03881,-0.101787
supreme,2,-0.28658,
castle,2,0.074444,0.163006
teapot,2,0.174197,-0.421153
galaxy,2,0.304619,0.548254
festival,2,-0.18046,0.473438
ecstatic,2,-0.307214,
folded,2,-0.214753,0.324931
farmer,2,,-0.072795
experiment,2,-0.151902,0.307567
aboard,2,,0.364298
birdie,2,,-0.071712
trembling,2,0.151561,0.207903
extent,2,-0.017861,0.019213
holocaust,2,,-0.176638
linguistics,2,,-0.050625
expert,2,-0.218572,
soldier,2,0.247584,-0.100556
crew,2,0.008996,
canned,2,-0.033724,
twain,2,0.119418,-0.100366
monologue,2,,-0.237416
technicality,2,0.221911,0.041798
overcoat,2,-0.37566,-0.075604
bore,2,-0.243149,
occasionally,2,-0.143117,-0.424036
calendar,2,0.01855,-0.082025
pony,2,,-0.13053
eel,2,,-0.312314
comb,2,0.102178,0.038687
swearing,2,,-0.308
regard,2,0.080413,0.076444
unacceptable,2,-0.297344,0.333989
gag,2,,-0.161363
spleen,2,-0.054037,0.111939
disappoint,2,-0.089475,-0.083481
gown,2,,0.049975
cafeteria,2,,0.479704
custom,2,-0.065061,-0.011728
dissertation,2,,-0.018556
sipping,2,0.327519,
shallow,2,0.017617,
buttock,2,-0.229765,-0.173745
stirring,2,-0.462636,
campus,2,,0.217549
abashed,2,-0.39865,-0.16218
portion,2,0.105061,0.311942
secretary,2,,-0.128251
jammed,2,,-0.113701
differ,2,-0.148787,-0.047128
perplexed,2,0.000364,-0.003185
hesitation,2,-0.142,
rug,2,-0.319056,-0.237378
discards,2,0.060547,-0.004123
spectacles,2,-0.460471,
vogue,2,-0.297193,-0.113691
kingdom,2,-0.230407,0.044607
anxious,2,,-0.012158
humiliate,2,-0.082505,-0.104922
salsa,2,,-0.029012
shivering,2,-0.079108,-0.072445
author,2,0.022255,-0.027829
poison,2,,-0.058294
waffle,2,,0.396502
culinary,2,,-0.039804
defeat,2,0.212094,0.446345
goof,2,0.448655,
puke,2,-0.258711,-0.171775
approved,2,-0.053401,-0.063207
programming,2,0.123595,-0.209174
deadline,2,-0.130388,-0.102494
ill,2,-0.142955,0.478308
preview,2,,-0.080407
temp,2,-0.287649,
aversion,2,0.107193,-0.108283
slick,2,0.002857,
cellular,2,,0.335581
articles,2,,0.436993
shine,2,-0.32283,-0.270832
cellar,2,0.032962,-0.114506
yarn,2,0.02007,0.351425
torture,2,,0.180684
sore,2,-0.199512,0.029145
loyal,2,0.038633,-0.215456
mission,2,-0.143462,
accomplished,2,-0.170888,0.252653
ted,2,,0.063005
ell,2,0.097523,
promotion,2,0.310166,0.385876
bulge,2,-0.088227,-0.188476
trump,2,0.260205,
tenth,2,-0.188883,0.09397
sitter,2,,0.025124
clothing,2,,0.422103
piggy,2,-0.076918,0.527333
gather,2,-0.104789,
legend,2,-0.033414,0.150527
extinguisher,2,,-0.248528
poppy,2,,-0.025943
slack,2,-0.033359,0.290856
embolism,2,0.050203,-0.230805
tangled,2,-0.226859,0.181209
cilantro,2,0.249341,-0.164152
instruction,2,-0.332544,0.133105
sob,2,-0.140964,-0.150566
plug,2,,0.339804
tat,2,0.144226,
tragedy,2,-0.258719,-0.011197
righteous,2,-0.12911,0.234919
viva,2,-0.262823,-0.432987
consumer,2,-0.086999,
overpriced,2,-0.24833,-0.033536
sleeper,2,0.057653,-0.341205
rob,2,,0.165837
crossing,2,,0.121613
roast,2,-0.15485,
pine,2,0.018393,-0.216977
misleading,2,-0.289642,-0.172847
sour,2,0.3529,-0.054744
alcoholic,2,-0.023699,-0.008161
impaired,2,0.345193,0.068679
orchard,2,-0.020295,-0.284822
barks,2,,-0.023772
productive,2,0.004355,-0.078353
navy,2,0.172467,-0.40635
id,2,0.031775,
controlling,2,-0.095656,
eighteen,2,0.282706,-0.209663
military,2,-0.108476,-0.057086
orthodontist,2,,0.114034
hoop,2,0.561053,0.618622
arch,2,,0.385844
spat,2,0.048032,
useless,2,-0.31252,0.431307
insensitive,2,0.124384,-0.128177
revenge,2,0.082112,0.450319
miserably,2,0.026213,-0.260606
strained,2,,0.193995
strain,2,-0.321693,-0.187242
inner,2,0.174253,-0.080538
corny,2,-0.014699,
yearly,2,-0.024346,-0.22058
sloppy,2,-0.049274,
immature,2,0.239514,-0.148902
railing,2,0.247103,-0.006714
complement,2,,-0.202181
canyon,2,-0.120271,0.05769
wok,2,,-0.074482
flan,2,-0.435116,0.503306
gaze,2,0.187742,
assured,2,-0.108111,0.125374
kitten,2,,-0.084003
nestle,2,-0.147952,0.059236
smiled,2,-0.136519,0.119968
nutmeg,2,0.113488,-0.230675
marvel,2,0.373294,-0.133957
marshmallow,2,,-0.08005
velvet,2,0.111879,0.147954
beefsteak,2,,-0.088722
stapler,2,-0.059106,
overwhelmed,2,-0.053348,-0.039183
unlike,2,0.079159,
shed,2,-0.199595,
tearful,2,-0.304772,-0.087874
inspiration,2,0.323236,0.037169
cramp,2,-0.258712,-0.200248
initial,2,,-0.094633
fade,2,0.063092,
bench,2,,-0.146169
savings,2,0.017984,-0.043314
sleigh,2,,-0.321642
mahogany,2,-0.312376,0.004201
engine,2,-0.074943,
seductive,2,-0.155728,
homesick,2,0.474051,
humor,2,0.17946,-0.130967
brake,2,-0.101315,-0.027126
grammar,2,,0.21135
chart,2,-0.144323,-0.180437
removal,2,-0.148099,0.34586
aptitude,2,-0.044793,-0.235549
coordinator,2,0.184574,0.168461
intelligence,2,0.239538,0.115053
qualities,2,0.161474,-0.012727
bizarre,2,,0.263213
additional,2,,-0.063153
metaphor,2,,0.456309
unconscious,2,0.425002,
mushroom,2,0.309828,0.09418
produced,2,-0.131271,0.001741
ceramic,2,-0.300822,-0.091733
olive,2,-0.155043,0.141698
boa,2,,-0.097843
task,2,,0.417455
grass,2,-0.345854,-0.073032
curl,2,0.648306,
untrue,2,-0.217831,-0.033836
payment,2,0.098836,0.43908
cashier,2,,-0.140586
statute,2,,-0.142542
initiated,2,0.00846,-0.304066
analysis,2,0.020712,-0.246812
iris,2,,-0.090878
foxhole,2,-0.049142,0.205913
skip,2,,-0.11497
arghh,2,0.060035,-0.12589
reassure,2,0.035747,0.33935
juggle,2,0.131435,0.198175
fulfilled,2,0.162977,0.390324
creature,2,-0.036859,
furious,2,,-0.001963
appetite,2,-0.099531,
taco,2,0.225749,0.02016
heating,2,,-0.492558
appetizer,2,,-0.187094
ante,2,0.002016,
peacock,2,,-0.127944
mri,2,-0.162785,
strongly,2,-0.141407,-0.137622
fundamentally,2,0.192341,0.565034
biblical,2,-0.347631,0.03759
icky,2,0.309902,-0.046307
thirteen,2,-0.15379,
goat,2,-0.290761,0.416102
erection,2,0.03857,-0.407269
embassy,2,-0.052354,0.198351
reckless,2,-0.189078,0.349325
recommend,2,-0.176323,-0.012681
flick,2,0.276217,0.27645
tacky,2,0.002341,-0.063598
dealing,2,-0.080234,0.023596
boston,2,,-0.216785
newfound,2,-0.127752,
mousse,2,0.217718,0.072841
delta,2,,0.254978
documentary,2,,-0.305006
pate,2,0.170397,-0.109826
peel,2,-0.024067,-0.129014
salty,2,0.114436,
virginity,2,0.144685,
scramble,2,0.099479,-0.028334
marijuana,2,,-0.276809
mercy,2,,-0.211481
judged,2,-0.133041,-0.183015
policy,2,0.144346,0.055575
fluffy,2,,0.383646
upper,2,-0.05454,0.086404
snowman,2,,0.361303
twister,2,-0.036465,0.246652
mitt,2,0.430212,-0.413005
slumber,2,0.209045,-0.045768
ottoman,2,0.04343,-0.0515
warned,2,,-0.091415
mugger,2,,-0.324815
sceptical,2,0.072839,0.123309
enormous,2,-0.091123,
dozen,2,,0.023882
reputation,2,-0.069541,0.06555
various,2,-0.126335,0.363163
compulsive,2,-0.172032,-0.047607
icing,2,,-0.044784
mucus,2,0.223696,-0.150528
victim,2,0.372739,0.223559
burnt,2,0.037074,-0.202655
litigate,2,0.250114,0.16504
feast,2,-0.400915,0.215565
java,2,-0.000814,0.247275
lawsuit,2,,-0.21242
habit,2,,-0.038661
insulting,2,0.004288,-0.053782
underprivileged,2,-0.06182,-0.135189
blackberry,2,,-0.072872
anticipation,2,-0.12069,-0.098393
permanent,2,0.329057,0.045385
distraught,2,0.300494,0.461525
tire,2,-0.238056,
catholic,2,,-0.069064
thief,2,,-0.01125
bin,2,-0.103933,
wig,2,-0.196161,-0.08233
colonel,2,0.086532,0.023274
snooze,2,0.169745,
awe,2,,0.020239
anonymous,2,-0.233434,
fudge,2,,0.336508
filet,2,-0.253033,-0.363451
organic,2,,-0.119772
dues,2,-0.158364,
claws,2,,-0.23097
donor,2,-0.022957,0.336757
rehearse,2,-0.01917,
pageant,2,0.073112,
stone,2,-0.240652,
previous,2,-0.184183,0.160641
frustrating,2,-0.364879,-0.000969
specially,2,-0.1423,-0.088792
yesss,2,0.231585,
fighter,2,-0.166957,
criticism,2,-0.13219,-0.046579
opponent,2,,-0.045801
smashed,2,-0.140044,-0.458046
weave,2,0.013308,0.240548
imagining,2,0.1074,-0.03568
plain,2,-0.051145,-0.108553
escaped,2,,0.259445
cafe,2,,0.07512
hasty,2,,0.07802
grill,2,0.079158,0.130217
sexist,2,,0.398675
instant,2,0.047531,0.402528
appalled,2,,-0.0953
hunter,2,-0.251872,-0.053368
impress,2,0.011788,
laminated,2,-0.086744,
atomic,2,0.275316,0.16269
risky,2,-0.375812,0.196694
classics,2,,-0.342744
polo,2,,0.413324
investment,2,-0.141288,
gonorrhea,2,-0.260455,0.072976
sideways,2,0.256404,-0.219954
mistress,2,-0.015213,-0.173838
groin,2,0.054018,0.232146
wrecked,2,0.065199,-0.188783
discover,2,-0.247205,
chilling,2,,0.308407
halftime,2,0.374079,
tackled,2,,-0.29369
connect,2,,0.020392
grandpa,2,,0.077917
greasy,2,-0.389719,
fixable,2,0.130685,0.106078
fail,2,-0.214796,0.379108
noisy,2,,-0.313879
dreamy,2,,-0.147839
pushy,2,0.038832,0.287103
dense,2,-0.07713,
beating,2,,-0.109697
poems,2,,0.400287
freshen,2,0.455231,0.297551
monitor,2,,-0.153839
bent,2,-0.098511,
sewer,2,-0.063688,
impatiently,2,,-0.04722
impulsive,2,-0.104133,0.019775
overslept,2,0.150351,
provide,2,-0.392147,0.310993
litter,2,-0.156206,0.272124
occupied,2,-0.080212,-0.049985
aura,2,,0.003431
unpaid,2,-0.10328,
hyper,2,-0.379386,
flinch,2,-0.269785,-0.002954
tad,2,-0.331564,0.402876
capsule,2,,-0.176211
leafy,2,0.09538,
mortified,2,0.323786,0.024933
pterodactyl,2,-0.154031,-0.022456
bash,2,,-0.016679
sheep,2,-0.242158,-0.128466
poorly,2,-0.199046,-0.065584
crabby,2,,-0.085698
palace,2,-0.351839,-0.133811
expense,2,0.234849,
angered,2,,0.182365
daytime,2,,-0.241159
felicity,2,0.280014,0.282289
offence,2,,0.022245
unsuccessful,2,-0.2035,0.479219
pilot,2,-0.23902,
crispy,2,0.239291,
implanted,2,,0.017309
knuckle,2,,-0.070347
harry,2,0.013156,
hunk,2,-0.066185,
vulnerability,2,0.042114,-0.103937
ballet,2,,-0.231966
defending,2,-0.181197,-0.080971
endearing,2,-0.128334,0.101891
smoldering,2,-0.166183,-0.122006
symbolism,2,-0.04545,-0.140131
preparation,2,-0.090608,0.177067
society,2,-0.19595,-0.174458
childless,2,-0.303478,
damned,2,-0.218146,-0.145559
mores,2,,-0.110153
unimpressed,2,-0.064563,
sponsor,2,-0.037243,0.072172
exclusive,2,-0.094127,0.46018
stabbed,2,-0.134312,0.060908
sane,2,-0.225393,-0.282258
botanist,2,,0.247758
raisin,2,0.397903,0.064805
dwarf,2,-0.020884,
wheels,2,,-0.128052
respecting,2,0.260797,0.346547
prototype,2,0.290964,0.160475
skate,2,-0.263413,
direct,2,-0.064877,0.043003
annual,2,-0.097466,0.035837
trapping,2,,-0.313375
forefinger,2,-0.313009,-0.207701
embrace,2,0.29409,0.015178
modern,2,0.104197,0.102801
loathing,2,0.087775,-0.172404
pancake,2,,0.28494
arghhhh,2,0.110459,0.051197
intimidated,2,-0.131511,-0.315219
embryo,2,,0.184319
confess,2,,0.006471
seek,2,,-0.18534
flood,2,,-0.235821
bedtime,2,,-0.11221
swiftly,2,0.410465,0.113187
scented,2,-0.195838,-0.231578
dialect,2,,-0.233633
combat,2,0.111776,0.147553
height,2,-0.151621,
excess,2,0.128058,0.494928
babysitter,2,,-0.162983
corridor,2,-0.231105,
grin,2,-0.119799,0.390726
charcoal,2,0.089741,
magnetism,2,0.217354,
burly,2,-0.198134,
succeed,2,-0.102479,-0.09571
pope,2,,-0.143105
sidestep,2,,-0.105457
instinct,2,0.150639,0.209529
jinx,2,0.056199,-0.241255
shutter,2,0.176502,-0.096698
northern,2,,-0.005097
manual,2,,0.169928
atmosphere,2,,0.054487
nonchalant,2,-0.132057,
politics,2,-0.177316,4.8e-05
clap,2,-0.114258,
chorus,2,,-0.069795
wad,2,-0.121651,
impartial,2,0.048276,
buzzing,2,,-0.072817
regulars,2,,-0.012052
sesame,2,0.048982,-0.092197
fringe,2,-0.235887,
depend,2,0.270191,
eyelash,2,-0.286867,0.016519
lesser,2,0.046014,-0.254106
bound,2,,0.072164
inspired,2,0.064679,0.321685
unexpected,2,,0.147124
breeze,2,,-0.156509
universal,2,0.257837,0.036686
chuckle,2,-0.006665,
dork,2,-0.218988,-0.209031
manipulative,2,,0.042261
traumatic,2,,-0.177546
papa,2,,0.480551
greedy,2,-0.511702,0.339813
flap,2,0.126152,
crank,2,-0.10524,-0.148845
reflect,2,,-0.018531
floozy,2,-0.532063,
disturb,2,,-0.062667
touchy,2,-0.083307,0.045563
torch,2,-0.023917,
mulch,2,0.44631,
verse,2,-0.288821,0.373017
chattering,2,,-0.012199
stall,2,-0.095157,
absorb,2,-0.01847,
drift,2,0.03921,0.118579
isolation,2,0.165254,-0.179905
violation,2,,0.03925
nicotine,2,0.155857,-0.250937
lint,2,0.042165,0.268061
shaky,2,0.084111,-0.019395
rapist,2,,0.417252
geology,2,,-0.155192
neutral,2,0.298145,-0.18518
aback,2,-0.082939,
isle,2,,0.000552
demon,2,,0.214216
contribution,2,-0.059625,0.179632
flapping,2,,0.380683
senses,2,-0.030843,-0.147056
clingy,2,-0.023182,-0.016521
inexcusable,2,,-0.172088
absence,2,0.420093,
seventy,2,,0.025607
tombstone,2,0.051236,0.208525
sling,2,0.166131,
gynecologist,2,-0.094179,
stir,2,,0.178303
lurk,2,,-0.002592
stinky,2,-0.26853,-0.054204
legacy,2,0.003912,-0.311958
slave,2,-0.227791,0.153226
burden,2,0.070156,-0.200264
dingy,2,-0.023337,0.476715
hamper,2,,-0.08728
troll,2,-0.051369,-0.241812
pricey,2,,0.180211
assure,2,-0.038974,-0.097684
fauna,2,,-0.259582
software,2,,-0.267829
planetarium,2,-0.265985,-0.06647
protection,2,0.279658,0.148859
cattle,2,,-0.022876
wily,2,-0.401744,-0.13248
appreciation,2,0.055352,-0.174456
peeper,2,0.022362,0.188315
maniacal,2,,-0.191046
persuade,2,0.104014,
toothbrush,2,-0.340631,-0.108261
salary,2,0.084204,-0.100297
courtroom,2,-0.030708,-0.297006
weasel,2,0.218627,
superhero,2,-0.182526,
stocks,2,-0.267868,
heaving,2,,-0.307607
knack,2,0.482163,
warden,2,0.258195,
porno,2,0.093947,-0.171648
chaotic,2,,0.284811
technique,2,0.045188,-0.13275
partially,2,-0.115676,
urinal,2,0.204238,-0.265084
spark,2,0.587972,
seal,2,0.09465,-0.206903
cuddled,2,-0.086354,-0.022098
poultry,2,0.426036,
medallion,2,-0.157561,0.083286
disc,2,,-0.109271
unbearable,2,,-0.059847
handcuff,2,,-0.295935
stomp,2,,-0.004091
opium,2,0.080497,0.039647
engage,2,0.267198,
knob,2,-0.194702,
kissy,2,0.054976,-0.259656
immigration,2,,0.069405
supervision,2,0.2804,
pump,2,-0.25029,0.232632
innocently,2,-0.13464,0.104899
squad,2,-0.158021,-2.4e-05
neurosurgeon,2,0.248205,
reproductive,2,-0.317305,-0.089462
info,2,0.009958,0.180362
shaft,2,-0.112678,-0.248013
videotape,2,,0.172176
bulb,2,-0.103759,-0.266592
brochure,2,0.093264,-0.056208
alien,2,,-0.200836
raggedy,2,0.430238,-0.155238
alternative,2,,-0.121177
granddaughter,2,,0.321904
reward,2,-0.091468,-0.181957
disconnected,2,-0.358837,
deserved,2,0.029713,-0.042588
jock,2,0.457176,
valuable,2,-0.095872,-0.093949
mill,2,-0.179506,-0.057574
rainy,2,,0.186907
hysterical,2,,-0.086052
pressing,2,,0.077678
hesitant,2,-0.064274,0.41739
disco,2,0.110406,
profit,2,0.391218,0.083662
washer,2,-0.214842,0.215137
veronica,2,,0.148414
aroused,2,0.436967,-0.36305
grief,2,-0.34455,0.082496
stub,2,0.35772,
polite,2,-0.344452,0.458096
rebuild,2,0.100369,
advised,2,,-0.216992
copying,2,0.011916,
temporarily,2,-0.350882,
maxim,2,-0.233585,-0.251096
sneaking,2,,-0.179153
barium,2,0.364431,
pogo,2,0.252692,
compass,2,,-0.308819
den,2,0.271816,-0.23318
critical,2,,-0.281517
recall,2,,0.43353
pursuing,2,0.282815,-0.040806
residence,2,,0.047337
par,2,,-0.331887
testament,2,0.060982,-0.091267
proven,2,0.172969,0.109376
beast,2,0.431493,0.344259
invisibility,2,0.221204,
marathon,2,-0.309238,
valid,2,,0.067392
wicker,2,-0.132198,
handkerchief,2,-0.058549,-0.156176
pianist,2,0.283743,0.046853
virus,2,,0.377835
unborn,2,0.176983,
blade,2,,-0.192598
presence,2,-0.010563,0.262797
phew,2,0.274005,
illness,2,0.058549,-0.310551
garment,2,-0.105695,-0.169014
skylight,2,,-0.234415
aroma,2,,-0.239397
discipline,2,0.193607,
tranquilizer,2,,-0.106089
novelty,2,-0.093585,-0.403254
release,2,0.132346,
wienie,2,-0.032154,
nasty,2,-0.214753,0.054597
putty,2,0.177904,
suffering,2,0.00657,-0.015622
amazingly,2,-0.136169,-0.10792
collapse,2,-0.240303,-0.0691
joys,2,-0.155007,0.009112
effective,2,0.254947,-0.138657
kite,2,-0.352417,0.056355
greeting,2,-0.067959,-0.010088
coaster,2,0.058208,-0.093626
knuckles,2,0.26961,0.164641
dye,2,0.067262,-0.298974
pawn,2,0.107371,
envy,2,,0.061795
grave,2,-0.232072,-0.195876
deprived,2,,-0.383865
saint,2,-0.159973,-0.116613
woof,2,-0.188354,-0.22154
pearl,2,0.174352,0.240508
syrup,2,-0.144995,-0.14733
troubles,2,0.07304,0.194321
lens,2,0.251878,-0.135482
vamp,2,,0.039933
separately,2,-0.038531,
outburst,2,,0.182396
arrogant,2,,-0.065778
crown,2,0.162623,
judgmental,2,,-0.152243
mayonnaise,2,-0.09756,0.033376
caprice,2,,0.080506
jury,2,0.025087,-0.117294
arranged,2,-0.120301,-0.06516
relinquish,2,-0.108961,0.375529
masculinity,2,-0.16411,
antenna,2,0.003513,0.184065
basis,2,0.278305,0.254654
goddess,2,-0.078396,0.335794
concrete,2,,0.337999
handwriting,2,,-0.039834
christian,2,,-0.165998
nakedness,2,,0.078335
saltwater,2,0.472135,
greater,2,-0.16711,0.572809
contain,2,0.086616,
deadly,2,,0.088134
acceptance,2,-0.373226,0.003724
clip,2,-0.104273,
pant,2,0.621266,
mild,2,-0.143044,-0.214996
overhead,2,,0.291573
kettle,2,0.538429,
feature,2,0.021248,-0.046924
army,2,0.099089,-0.174116
hypothetical,2,0.087047,
procedure,2,0.102406,
pierce,2,,0.503266
controversial,2,,0.111253
discomfort,2,-0.016685,-0.179984
dud,2,0.090732,0.292184
educated,2,0.164005,-0.067288
chunk,2,0.135879,
cube,2,0.024128,0.361251
drumming,2,0.442028,0.397893
sunset,2,,0.155969
goody,2,0.198258,0.094037
goop,2,-0.111354,
cycle,2,,-0.025981
runner,2,0.272529,-0.003958
mistaken,2,-0.195878,0.035378
multiple,2,-0.005311,-0.122121
keyboard,2,0.204057,-0.405903
investigate,2,-0.036388,
quivering,2,,-0.291878
joker,2,-0.142347,
squint,2,0.061061,
petite,2,0.109534,-0.369537
cranky,2,,-0.072596
comforter,2,-0.208734,0.091075
spicy,2,0.417945,-0.162049
heightened,2,0.102626,
stoop,2,-0.018833,
superpower,2,-0.139919,
caution,2,-0.048781,-0.135598
sunny,2,,0.298756
glen,2,0.429903,-0.150049
butcher,2,-0.15706,
occasion,2,,-0.268534
pajamas,2,-0.10964,0.427772
bearing,2,,0.546783
freakish,2,,0.150189
momentary,2,-0.068533,-0.060084
capture,2,,-0.181281
partial,2,0.046556,
lever,2,0.394692,
dun,2,0.52101,
bastards,2,0.028429,-0.114691
flush,2,-0.24086,0.369709
tepid,2,-0.157068,
weed,2,0.220418,-0.099552
filth,2,-0.431765,-0.264842
spasm,2,0.122016,0.023077
aide,2,,-0.221756
loop,2,-0.022075,-0.152074
visual,2,0.035775,-0.149399
scolding,2,-0.007822,0.399
detergent,2,0.48359,-0.175552
raid,2,,-0.173611
snatch,2,0.181809,0.505445
unplug,2,0.071109,0.285785
triple,2,,0.383295
loosen,2,-0.136187,-0.334217
pounding,2,0.468002,-0.140486
weepy,2,0.199086,0.177432
medieval,2,,-0.312919
resentment,2,,0.161439
muscle,2,,0.095187
stressed,2,,0.296525
piss,2,-0.122466,
painfully,2,-0.193382,-0.182706
leak,2,0.321327,0.022186
electromagnetic,2,0.25949,
beaten,2,0.428546,0.131983
miniature,2,-0.057161,0.326241
injury,2,0.194098,-0.073236
essential,2,-0.111083,-0.07379
tab,2,-0.304978,-0.000152
shabby,2,-0.206396,0.111968
mount,2,-0.097677,0.215514
ethical,2,0.303938,-0.121074
projector,2,-0.326907,
hiking,2,0.043927,
moth,2,0.146719,
operations,2,0.200532,
expand,2,-0.211598,0.219019
blinding,2,0.413515,-0.018417
mechanism,2,-0.059948,
ballerina,2,-0.092126,-0.145173
lyrics,2,0.245404,0.533953
beads,2,,-0.304906
radioactive,2,-0.016754,-0.022157
ease,2,,-0.303832
eavesdropping,2,-0.013247,
retreat,2,0.027506,
burial,2,-0.161828,-0.039662
leash,2,0.065259,
temper,2,-0.419868,
hellhole,2,-0.016597,-0.080928
destined,2,0.178568,0.246777
courtesy,2,,0.164827
reinforcements,2,-0.223667,
ecstasy,2,0.272896,
priest,2,,0.402174
determine,2,-0.273167,-0.132604
growling,2,,0.3562
noticeable,2,-0.031991,-0.005676
disrupt,2,0.278579,-0.187456
footage,2,0.424527,0.224174
abruptly,2,,0.481814
sleazy,2,-0.069918,-0.401613
choke,2,,-0.092016
proceed,2,0.084767,
rugged,1,-0.309652,
paw,1,-0.203312,
swab,1,-0.332035,
outsider,1,,-0.051696
toothpaste,1,0.017801,0.033089
cloak,1,0.251798,0.016812
tremendously,1,-0.091744,
bush,1,-0.045703,0.372267
astonishment,1,-0.174248,
glamour,1,0.268007,-0.104008
boating,1,0.414494,
porcupine,1,-0.37111,
clink,1,-0.10267,
spotlight,1,,-0.251735
conventional,1,,-0.082024
lukewarm,1,-0.128031,0.235338
deodorant,1,-0.03072,-0.090222
speechless,1,-0.135852,-0.272707
beanbag,1,-0.123411,
helpless,1,-0.234354,-0.006253
inquisitive,1,,-0.197045
eek,1,0.305407,-0.097745
spaz,1,0.146051,
email,1,,-0.122772
talon,1,,0.026559
concession,1,,0.071178
firmly,1,-0.259089,-0.072325
salted,1,0.323119,
renaissance,1,-0.137854,
decorating,1,-0.215579,0.273197
maiden,1,,-0.147978
executive,1,-0.029332,-0.133857
delightful,1,-0.248705,-0.191999
diverting,1,,0.377709
blimp,1,,-0.30314
tern,1,-0.138077,0.223208
hepatitis,1,-0.383428,-0.067171
deathbed,1,-0.363073,-0.027402
nether,1,0.059593,
freelance,1,-0.3243,0.09764
bloodhound,1,,0.032438
dome,1,,-0.158998
blab,1,0.087567,
drifted,1,0.100423,-0.038455
physique,1,-0.016643,0.075265
yield,1,0.292892,
arrival,1,,-0.122528
coward,1,0.062737,0.284054
appreciative,1,-0.018218,-0.072848
respectful,1,0.087693,-0.018734
mourn,1,0.032721,0.077089
manicurist,1,0.132667,0.283624
considerate,1,0.311022,-0.169672
symbolic,1,,-0.119611
stomped,1,-0.30195,0.016753
hairline,1,-0.062316,-0.063388
vanished,1,0.314448,0.049635
blunt,1,-0.09088,0.225934
overcome,1,-0.197696,
wink,1,,-0.172836
pubic,1,,-0.128972
weaponry,1,-0.112034,-0.144527
baggie,1,0.038452,
occasional,1,-0.082432,0.026194
aghast,1,,-0.15457
posh,1,-0.034087,0.068909
reduced,1,-0.207214,
bathe,1,-0.241794,0.057574
crumb,1,0.217612,0.235633
seawater,1,,-0.081412
squeal,1,-0.058218,-0.019198
ode,1,,0.051102
revolutionary,1,0.476062,0.188063
convertible,1,0.107274,
vital,1,0.087538,
cloning,1,,0.010347
imaging,1,,-0.06517
owl,1,0.376944,-0.182182
mighty,1,0.229178,
squabble,1,,-0.123702
complimentary,1,,0.360899
tee,1,-0.216746,
arrogance,1,,0.31905
drier,1,-0.005917,
waterproof,1,0.079241,-0.156994
barber,1,-0.161019,
prance,1,,0.082217
visitor,1,,0.035379
celebrated,1,-0.110665,-0.004812
flimsy,1,-0.415029,
sultry,1,-0.219463,
valium,1,0.29218,
evolutionary,1,-0.212166,
turbo,1,-0.067628,-0.194991
impersonate,1,0.056125,
checkers,1,,0.32663
reunion,1,-0.133167,0.100595
mega,1,-0.237636,-0.198852
bruise,1,0.249384,0.26804
dolphin,1,,0.05163
passageway,1,0.082762,
tampon,1,-0.193073,
impersonal,1,0.058227,
artwork,1,0.34509,-0.114575
stooge,1,-0.277348,
fuss,1,0.448374,0.268963
commanding,1,0.169988,
terror,1,,-0.110968
ref,1,-0.090887,
august,1,,-0.067715
knots,1,0.178643,
broadcasting,1,0.026884,0.105042
accuracy,1,-0.028436,
contracting,1,-0.005317,
caster,1,0.200505,
intriguing,1,,-0.102013
anaconda,1,,-0.023264
anthem,1,-0.03901,0.107338
improved,1,0.414937,-0.166027
satisfy,1,0.132052,
cardboard,1,0.409953,-0.107126
enlightened,1,-0.195505,0.092177
superhuman,1,-0.268808,
praying,1,0.222635,-0.252281
elephant,1,0.3347,
fulfill,1,0.115906,0.546219
hickey,1,-0.363257,
abstract,1,-0.109855,-0.168421
flaunt,1,,-0.163026
communicate,1,0.355073,-0.151683
unstoppable,1,-0.059664,0.148039
thug,1,0.136042,-0.082428
noted,1,,0.558131
departmental,1,,-0.027768
baptism,1,-0.123832,0.112226
painless,1,,-0.031179
striking,1,-0.233722,-0.102058
rejects,1,-0.434106,-0.006047
unicorn,1,0.332131,-0.064297
fatso,1,-0.022686,
eavesdrop,1,,-0.034073
motto,1,,-0.143884
paddle,1,0.007648,0.431712
peg,1,0.340473,-0.024977
unattractive,1,0.221703,
anthropologist,1,0.104504,-0.212766
prayer,1,,0.124689
cusp,1,-0.183278,
detailed,1,,-0.374321
resort,1,0.126764,
widely,1,-0.033494,-0.004943
spanking,1,0.281137,-0.029629
shoplifting,1,,-0.058323
discredited,1,-0.015318,-0.04433
cola,1,0.054963,-0.014872
woolly,1,-0.077303,-0.532615
staggering,1,-0.09195,-0.191529
mitzvah,1,,0.180738
sunlight,1,0.007356,0.300447
dilemma,1,-0.014565,0.025084
ant,1,-0.170789,-0.08556
musty,1,-0.111342,
leprechaun,1,0.25116,
peasant,1,0.027767,0.142112
fussy,1,,0.345911
intentional,1,0.560064,
dazzle,1,0.09879,
sneaky,1,,-0.263513
babysit,1,,-0.04789
snout,1,-0.390667,
playmate,1,0.178421,0.420415
fetal,1,-0.28001,
overpaid,1,0.2145,0.389072
skittish,1,0.038815,0.26156
dire,1,-0.064234,-0.05832
missile,1,0.048177,-0.075521
halibut,1,0.143929,
defended,1,0.02514,-0.192159
lively,1,-0.129645,
stroll,1,,-0.001894
betrayed,1,0.178717,-0.248282
preach,1,0.437516,
warrant,1,0.057013,0.61441
godsend,1,0.289423,0.268588
planner,1,-0.174209,-0.031995
furlough,1,-0.144247,
recapture,1,-0.02206,-0.104213
ballad,1,,0.128466
sniper,1,0.262576,-0.078071
ratchet,1,0.282108,
education,1,0.068471,-0.123877
retarded,1,0.210525,-0.129762
shortness,1,-0.363184,0.1342
catastrophic,1,,-0.204751
pudding,1,0.134848,-0.060525
forking,1,,0.167133
achieve,1,0.436674,-0.061487
solo,1,0.094536,-0.143856
wheelchair,1,-0.034854,
radius,1,,0.032288
creative,1,-0.109547,-0.177989
trough,1,0.310914,0.213505
elders,1,0.036677,0.110881
faucet,1,-0.044666,-0.311818
cardiac,1,-0.050223,-0.116536
whirl,1,-0.107689,-0.212116
hyphen,1,-0.237497,-0.000577
cathedral,1,,-0.102218
prude,1,0.149977,
archery,1,0.302348,
collective,1,-0.038423,
diamonds,1,0.292571,-0.332792
cloves,1,-0.150345,0.390998
positively,1,0.282906,0.039724
drowsiness,1,-0.018461,
architecture,1,0.04852,-0.396441
collage,1,,-0.147581
nausea,1,0.54946,-0.137939
delicate,1,-0.005666,-0.237619
accurate,1,-0.175834,-0.395678
hideous,1,-0.023944,-0.055953
submission,1,0.27001,
zest,1,0.279169,0.216802
athlete,1,-0.183263,
disoriented,1,-0.353118,-0.149589
thirst,1,0.358785,-0.123141
subdued,1,0.027136,-0.243428
irritate,1,,-0.037759
bleed,1,0.117786,0.143272
kneel,1,-0.008107,
monstrous,1,-0.202398,-0.123138
nervousness,1,-0.064817,-0.113986
armchair,1,0.282089,-0.093239
equilibrium,1,,-0.018882
evidence,1,-0.254303,
comma,1,-0.011076,
incessant,1,0.465805,-0.224639
stubborn,1,,-0.086038
apply,1,,0.076584
radiant,1,0.09602,0.60566
alongside,1,-0.297248,
toaster,1,0.051755,-0.136627
banter,1,0.133424,
skeptic,1,-0.111948,-0.162714
witty,1,-0.131596,0.020822
slum,1,0.082231,-0.08036
scientific,1,0.342959,
dizziness,1,0.360288,-0.006533
recognition,1,0.220799,-0.158249
aggression,1,,-0.206217
quartz,1,,0.372783
spout,1,0.136013,
leathery,1,0.286235,
cosmopolitan,1,-0.124477,0.21431
shrunk,1,-0.234538,-0.148719
climax,1,-0.119789,
snuggle,1,,-0.317207
monsoon,1,,-0.116311
creator,1,0.086226,0.375334
wrinkled,1,-0.256273,
expanded,1,-0.246012,0.514618
fruits,1,,-0.024572
stupor,1,-0.122113,0.366852
regretful,1,-0.344404,-0.19526
soaked,1,-0.043332,
chill,1,,-0.047295
clasp,1,-0.212855,
crummy,1,0.156241,-0.210349
disinterested,1,0.069249,
deadlines,1,,0.165526
unsafe,1,0.027255,-0.048108
associate,1,-0.300599,-0.116361
whine,1,-0.104196,0.055416
cheapskate,1,-0.176485,-0.440459
intended,1,,-0.111959
fierce,1,0.055233,-0.007394
bribe,1,-0.011684,0.4771
substance,1,,-0.055594
cantaloupe,1,0.387522,-0.197904
fascist,1,,-0.215129
oblivion,1,0.1814,-0.0821
eighty,1,0.027394,0.379388
braid,1,-0.161903,-0.007459
lump,1,-0.062424,
spore,1,-0.226954,
tropic,1,-0.177878,0.002148
fountain,1,,-0.020952
subordinate,1,0.19468,
infect,1,0.015128,0.152388
styling,1,-0.36698,0.114674
breathtaking,1,-0.157406,
stem,1,-0.135145,-0.128455
abandon,1,-0.255233,0.069907
smith,1,,-0.188512
wedded,1,0.242328,-0.144101
uneven,1,0.140029,-0.057255
massacre,1,,-0.084466
cabbage,1,0.119284,-0.144088
upward,1,-0.272124,-0.048244
stun,1,,-0.245517
disagreement,1,0.100455,0.255379
inflection,1,,0.1637
drip,1,-0.216321,-0.146532
repay,1,-0.070714,0.060201
breakthrough,1,-0.052219,-0.265043
grub,1,,0.247533
neatly,1,0.177855,-0.435548
ally,1,-0.107327,-0.161112
obscene,1,-0.370857,-0.034333
lacrosse,1,-0.37701,
experiences,1,0.083145,
eviction,1,,-0.045418
furiously,1,,0.139599
studio,1,,-0.158068
prissy,1,-0.27302,-0.208085
affordable,1,0.145363,0.035154
nomad,1,-0.027431,
commute,1,-0.248,
soulmate,1,-0.3889,-0.048944
twit,1,-0.304414,0.284452
footlocker,1,-0.171086,
wracking,1,-0.067281,-0.069989
godson,1,,0.174662
grandchild,1,,0.263974
housekeeper,1,,0.117336
bold,1,0.015151,0.281244
erosion,1,,0.10715
ornamental,1,,0.000932
trace,1,,0.434534
hurricane,1,-0.013987,0.074881
publicity,1,0.075247,
tattletale,1,0.121936,0.227965
intricate,1,-0.208169,
burp,1,-0.212639,0.451544
quotes,1,0.212406,
sophomore,1,,0.442258
brazen,1,,-0.21108
addicted,1,,0.119419
beck,1,,0.005351
feasible,1,-0.088038,0.056892
journalism,1,-0.130451,
irritating,1,,-0.095137
region,1,,0.259561
rant,1,,0.234072
blessing,1,0.365305,-0.061922
damaged,1,0.261569,0.636197
possessive,1,0.269991,-0.000236
reciprocate,1,0.027579,-0.065933
carter,1,-0.26804,-0.290974
substitute,1,-0.18337,
wishful,1,0.211371,-0.166793
swan,1,,-0.152687
studied,1,0.301595,-0.133611
cleric,1,,-0.102688
schoolyard,1,,-0.200275
bulletin,1,-0.183483,-0.164713
barracuda,1,,-0.262847
acknowledged,1,0.11747,-0.177595
intravenous,1,,-0.035179
meth,1,-0.204599,0.486064
vivid,1,-0.102679,
koala,1,-0.016503,-0.326857
lack,1,-0.160583,
immaturity,1,-0.264137,-0.267756
jackpot,1,0.020681,0.338959
disregard,1,0.404125,-0.062784
expressive,1,-0.114604,
cheeky,1,,0.157431
blur,1,0.347639,0.22186
insult,1,-0.07308,-0.264194
flora,1,-0.279109,0.164888
childlike,1,-0.232203,-0.374451
obnoxious,1,-0.035717,0.037431
amphibian,1,-0.129412,
methane,1,,0.360269
decorator,1,0.467212,0.149053
murderer,1,,-0.224912
induce,1,,-0.133738
metric,1,,0.065296
pronounced,1,0.313848,
consternation,1,-0.240468,0.112542
sedimentary,1,-0.120208,
lecturer,1,0.414789,
crowning,1,0.06457,-0.090515
turf,1,0.305781,-0.171584
stopper,1,0.226243,
overall,1,0.280497,-0.162217
caffeine,1,-0.454302,0.053226
makeover,1,0.087924,-0.142076
hippie,1,,0.016633
manipulation,1,,0.297048
civilization,1,-0.227027,0.538308
preserving,1,-0.154053,0.172971
gazebo,1,-0.081363,
nun,1,-0.338467,0.245718
trimmer,1,,-0.05843
swollen,1,-0.11252,-0.044761
championship,1,-0.172261,
brow,1,,-0.111845
altogether,1,-0.135671,-0.043425
windmill,1,,0.038615
tackling,1,-0.217575,-0.028543
resolve,1,-0.00092,0.565808
savage,1,-0.025975,-0.132337
precision,1,-0.281353,0.034126
analytical,1,-0.22596,-0.21929
whaling,1,,-0.079174
renter,1,0.237052,-0.0939
mall,1,0.278849,
lag,1,-0.339256,-0.39731
blindness,1,0.345127,-0.242272
obligation,1,,-0.087275
honorary,1,0.234865,-0.232679
wacky,1,-0.230668,0.270022
barbershop,1,,-0.207393
gills,1,-0.376899,
parka,1,0.054982,
faeces,1,0.180758,0.063237
complementary,1,,-0.192904
greet,1,0.116041,0.244781
testy,1,0.22444,-0.049572
appraise,1,-0.049998,0.450954
genuine,1,-0.118819,0.442513
baggy,1,0.075181,0.182954
throbbing,1,-0.022641,0.182183
apparent,1,0.095515,
asteroid,1,-0.019458,-0.168726
tinfoil,1,0.023187,-0.14237
font,1,,0.2207
stab,1,,-0.088862
constructive,1,0.282158,0.034608
coldly,1,-0.135785,
outing,1,0.035581,
oblivious,1,0.049147,-0.106695
getaway,1,,0.160701
meter,1,-0.196317,
cigar,1,-0.148364,0.054744
shove,1,,-0.23569
clarify,1,-0.098682,
maturity,1,0.30875,0.374771
mouthwash,1,-0.216333,
agressive,1,0.589231,-0.186526
vicious,1,0.212702,0.030556
docile,1,0.372943,0.313898
appreciates,1,0.120885,0.01217
weakly,1,0.07084,
fiasco,1,0.053647,-0.05552
cork,1,-0.236377,
embargo,1,0.080963,-0.063323
puma,1,-0.126932,
heave,1,-0.007337,
curator,1,-0.265724,-0.093188
rider,1,-0.212318,
reimburse,1,,0.303247
elaborate,1,,0.327178
motif,1,0.139896,-0.048871
parenting,1,0.512548,0.452572
maniac,1,,0.100351
formality,1,0.048803,0.350793
stalker,1,-0.068317,-0.314907
optional,1,,0.169532
jeopardy,1,,0.144223
weep,1,0.019072,0.197368
arrive,1,0.361853,-0.158974
stamina,1,0.245666,
mosey,1,0.110654,
academic,1,0.101339,0.058464
remedy,1,,-0.184596
scornful,1,-0.241845,0.123049
emphatic,1,0.266572,
disk,1,,-0.177804
attach,1,,-0.094036
lust,1,0.142819,-0.001829
gooey,1,0.400031,
whim,1,,-0.112182
glacier,1,,-0.095385
inspire,1,-0.016435,0.186361
erect,1,-0.324036,-0.07087
sanitation,1,,-0.231764
candidate,1,0.083667,
futon,1,-0.233562,
oak,1,,-0.110275
miffed,1,,-0.029847
intestine,1,0.525932,
devoid,1,0.08715,-6e-05
bearer,1,0.3159,
transparent,1,,-0.161437
diverse,1,0.0271,
confusing,1,-0.227767,0.506825
documents,1,,-0.110793
dustpan,1,,-0.033344
madman,1,-0.005502,-0.051144
energetic,1,0.261639,
resident,1,,0.346625
snake,1,,-0.182599
struggle,1,-0.30134,-0.155169
mushy,1,0.187324,-0.048408
unforgivable,1,,0.030561
medication,1,,-0.395856
balanced,1,-0.083854,-0.277912
equator,1,,-0.108761
shrug,1,-0.241767,
unfaithful,1,0.22769,-0.359851
glance,1,,0.230466
benign,1,,0.000645
savory,1,-0.030481,
reluctant,1,,-0.042094
identify,1,0.079064,0.300533
unattainable,1,,-0.131577
overrated,1,,0.009507
abnormality,1,0.141125,0.335141
lesbianism,1,,-0.162948
nasal,1,-0.34247,-0.206056
accessible,1,0.254276,0.0035
definitive,1,0.122965,
casket,1,-0.055305,0.004565
retainer,1,0.146864,
eternity,1,0.354622,-0.035622
origin,1,0.007228,-0.236882
monogamy,1,,-0.237493
guru,1,,0.031012
panty,1,0.603518,
sheepish,1,-0.151285,
nutty,1,0.157281,
combo,1,,-0.103619
messenger,1,,-0.198919
frost,1,0.058396,
prehistoric,1,-0.023294,
squeezing,1,,-0.302459
viking,1,-0.02816,0.423008
forensics,1,,-0.090665
adore,1,0.345117,0.01889
ness,1,0.366761,
measured,1,,-0.036078
surgical,1,0.150268,-0.143473
medal,1,-0.13023,0.032318
semester,1,,0.078565
tutu,1,-0.010621,-0.345955
float,1,,-0.23116
umbrella,1,-0.128054,0.002736
eggshell,1,0.438397,0.135912
committee,1,0.389397,-0.04368
mentor,1,-0.214307,-0.014662
sadness,1,-0.227008,-0.001529
belongings,1,0.120006,0.606648
justify,1,0.204168,
sergeant,1,0.397526,-0.166559
rectangular,1,0.430948,0.360538
trench,1,,0.107278
theft,1,,0.031323
cruising,1,0.033214,0.037284
voyage,1,-0.14807,
knot,1,-0.007063,-0.013053
brisk,1,-0.206166,
unhappiness,1,-0.255148,-0.117482
aerobics,1,-0.243283,
taxicab,1,-0.352654,
ban,1,,0.00533
skier,1,-0.166062,
disarray,1,-0.10856,-0.066936
goofy,1,-0.30281,
purchasing,1,-0.125424,
summertime,1,-0.121143,0.300469
curb,1,-0.218998,
creeping,1,-0.092709,-0.004749
pale,1,-0.278586,
mascot,1,,-0.2654
stingy,1,-0.290208,0.599348
generation,1,-0.116506,-0.081038
twinkle,1,-0.161855,
florist,1,,0.012313
shades,1,-0.041297,-0.105128
tickled,1,-0.078654,
migrate,1,,-0.140947
complaint,1,-0.014869,0.005762
catcher,1,,0.213769
quirky,1,,-0.140062
sewage,1,-0.186603,
wingman,1,-0.018676,
underground,1,-0.4969,
dab,1,0.050559,0.055733
carrot,1,0.058262,-0.015426
rally,1,0.310461,
oily,1,-0.018888,-0.111829
principal,1,-0.098847,0.509358
feminism,1,0.085944,
kudos,1,-0.246742,-0.07546
admitted,1,0.273583,0.079907
barefoot,1,0.201018,
unisex,1,0.240951,
erotic,1,0.178728,0.253675
obsessing,1,0.040457,-0.144754
midterm,1,0.501263,
cheerfulness,1,-0.364666,0.157698
charisma,1,0.236111,0.087009
closure,1,0.206169,
boil,1,,-0.211485
graveyard,1,-0.142656,0.311842
crunchy,1,-0.18279,
delay,1,0.00111,-0.143975
frighten,1,,0.058868
storming,1,0.46317,-0.039108
headphones,1,-0.05829,-0.061199
standby,1,-0.010773,
cam,1,0.132708,
diversion,1,0.014409,
emit,1,,0.067079
grove,1,-0.09858,0.260032
namaste,1,,-0.053857
grinder,1,,0.112956
maternal,1,-0.087362,-0.096034
grey,1,-0.163442,-0.02955
sprain,1,-0.096061,-0.102711
dominance,1,0.287151,0.46001
stunted,1,-0.046757,-0.217396
development,1,-0.000905,0.045637
exert,1,0.281767,
advanced,1,0.398609,-0.073732
medley,1,0.288026,
wobble,1,-0.252931,0.22696
differences,1,0.200443,0.200948
sparkle,1,0.049125,
damp,1,-0.164209,
expectation,1,0.043014,
sweetness,1,0.21853,-0.064756
shellfish,1,,-0.31924
cappuccino,1,,0.012697
lifeboat,1,,-0.111266
lineup,1,0.066956,-0.205412
sharpened,1,-0.089764,
haphazard,1,0.031261,
await,1,0.033412,0.05847
heath,1,-0.244393,0.485747
kiln,1,-0.01299,
solvent,1,,-0.104066
superficial,1,-0.031189,
industrial,1,0.095462,-0.413005
tit,1,-0.08978,
seminar,1,,-0.065195
pocketbook,1,0.323642,-0.152149
euphoria,1,-0.187838,-0.247549
liberated,1,0.347522,-0.107412
denim,1,0.220598,-0.136923
freeman,1,0.074367,-0.122753
homecoming,1,,-0.073091
jumble,1,0.183014,0.252993
mundane,1,0.364474,
lunchbox,1,-0.017038,0.168205
bribery,1,,-0.079665
stamp,1,-0.342886,
demeaning,1,0.081881,-0.238477
weirdness,1,0.075578,0.398075
seamstress,1,-0.097172,-0.114341
hamburger,1,,-0.056247
cheered,1,-0.012247,0.203946
alignment,1,0.009398,-0.039019
personnel,1,0.05021,-0.181896
meh,1,-0.314402,
variety,1,0.005002,-0.094523
daredevil,1,0.526687,-0.079837
crisis,1,,-0.181862
handheld,1,,0.300379
bloodbath,1,,-0.073917
satellite,1,0.272655,
irate,1,,-0.136575
theorem,1,,-0.197224
smock,1,-0.105694,-0.230613
pier,1,-0.306423,0.413891
orient,1,0.033501,-0.183604
sympathize,1,-0.22858,0.091358
gray,1,-0.244916,0.344593
correspondence,1,,-0.129738
spud,1,0.264035,
intensely,1,0.142033,0.092006
accomplish,1,-0.222596,0.3298
employee,1,,-0.037703
unprecedented,1,-0.230229,
grumpy,1,,0.182905
hardy,1,-0.086544,
alternate,1,,-0.123455
squishy,1,-0.238732,0.007143
con,1,,0.001043
antics,1,0.018619,-0.091586
required,1,0.076009,
classroom,1,-0.086688,-0.076065
disabled,1,-0.106089,
dusty,1,-0.076019,
tramp,1,-0.288902,-0.010323
terrifying,1,,0.037443
hometown,1,0.407146,-0.040072
evaluate,1,0.184634,
voodoo,1,0.064574,-0.19086
initiative,1,0.072745,0.060307
smiley,1,-0.27531,-0.364658
pornographic,1,,-0.180318
poisonous,1,,0.033792
cease,1,0.084934,
creamy,1,,0.308539
garter,1,-0.117014,
embark,1,0.236603,
beret,1,0.333611,-0.04743
portable,1,,-0.152026
carat,1,-0.001801,-0.165437
flashlight,1,,-0.367647
increase,1,0.192156,
guarantee,1,0.064589,-0.005724
rustic,1,,0.558206
duchess,1,0.284647,
dorm,1,0.1398,0.340542
gingerly,1,,-0.227949
barbed,1,-0.225934,-0.101934
vertically,1,,-0.232894
lefty,1,-0.145704,
retail,1,0.043723,0.550172
granola,1,-0.183507,0.131672
orbiting,1,0.036099,
buttery,1,0.213252,-0.169844
tofu,1,0.279838,0.068127
existing,1,-0.210388,0.088101
gemini,1,0.003312,-0.104647
begun,1,,-0.038708
importance,1,-0.610162,-0.115135
beehive,1,,-0.36974
hood,1,0.539586,
disappointing,1,-0.09536,-0.29411
befall,1,0.007006,0.088857
dusk,1,,-0.128264
cremation,1,0.028149,0.101148
courtship,1,0.470186,-0.122324
listener,1,,-0.2081
fresco,1,,0.248822
inhale,1,0.027255,
pecan,1,-0.005068,0.178188
hemorrhoids,1,0.002256,0.218177
lewd,1,0.228916,-0.194909
prestigious,1,0.059773,-0.121137
chronological,1,,-0.019511
taboo,1,,-0.308608
hinge,1,-0.562008,-0.15488
hill,1,,-0.0264
skimpy,1,0.204774,
crafts,1,,-0.192034
beverage,1,,-0.185439
finalized,1,0.250933,
handbook,1,,-0.281855
bargain,1,-0.255602,
rising,1,-0.139328,0.282549
drastic,1,-0.105657,-0.020512
features,1,,0.138741
plaid,1,-0.129139,0.200093
tortured,1,-0.196427,-0.152219
blacken,1,-0.183765,0.196792
disgraceful,1,0.222599,-0.357102
stifle,1,,-0.276979
surfer,1,0.223361,
uncooked,1,0.073149,
enthusiast,1,0.069161,
content,1,,0.011744
hangover,1,-0.14989,-0.046684
grades,1,,-0.153668
staff,1,-0.108319,-0.089183
batter,1,0.1629,0.470599
blowout,1,0.071607,-0.342789
continuity,1,-0.317046,-0.155107
barren,1,-0.204467,-0.298952
disapproval,1,-0.295681,-0.038646
woodland,1,,-0.120235
astronomer,1,-0.247861,0.384376
respected,1,-0.180766,0.023494
newlywed,1,-0.087353,-0.140798
dispersal,1,0.19573,
itchy,1,0.03668,-0.042815
colorful,1,0.182487,0.39922
kilt,1,-0.107605,
hussy,1,0.084266,0.174242
sleaze,1,-0.346169,-0.243681
blotter,1,0.240677,
dean,1,-0.109109,
workplace,1,,-0.17984
speeding,1,0.212961,-0.157212
woohoo,1,-0.25119,
liven,1,0.115546,
punished,1,,0.141391
promote,1,-0.114285,0.551793
slug,1,0.300924,
extravagant,1,-0.371766,
purr,1,-0.289198,0.203013
fled,1,-0.029593,-0.03372
infinite,1,-0.024189,
stumble,1,0.149879,-0.076524
graceful,1,-0.237588,0.1126
christmassy,1,0.289036,-0.114417
representative,1,0.069835,-0.266315
awestruck,1,-0.236296,0.095573
undying,1,0.172344,-0.238554
squat,1,,0.171261
newsstand,1,-0.396659,0.081005
conditioner,1,-0.198193,0.247254
seller,1,-0.406376,0.085796
integral,1,,0.309393
clay,1,0.075054,0.209597
falafel,1,-0.18821,-0.238941
walnut,1,0.364301,-0.192805
puberty,1,-0.125135,0.026162
unleash,1,0.231078,-0.044649
finalist,1,0.030912,-0.015716
brat,1,-0.260787,
appearance,1,0.10502,0.120816
perverted,1,,-0.144134
incest,1,,-0.131252
pansy,1,,0.230992
yesteryear,1,-0.146434,-0.239512
apparatus,1,0.142631,
stroller,1,,-0.169165
console,1,,-0.224257
authentic,1,-0.116045,0.017593
aforementioned,1,0.170783,-0.054851
storing,1,,-0.125976
pea,1,-0.47785,-0.066877
mincemeat,1,0.108855,
tack,1,-0.278644,
streak,1,,0.024135
cog,1,-0.098903,
teamwork,1,0.073483,0.265105
eager,1,,0.156138
sly,1,-0.02062,
virtually,1,0.174651,
bulldozer,1,-0.226499,
incorrect,1,0.111425,-0.010036
serial,1,-0.247953,
devoted,1,-0.010412,-0.19967
fireplace,1,,0.249558
downhill,1,0.271096,-0.183607
union,1,-0.04375,0.046526
caretaker,1,-0.304267,-0.24409
cates,1,-0.257797,
scholarship,1,0.318965,0.38418
rarely,1,0.075146,
downer,1,-0.151311,-0.039749
distasteful,1,0.076305,-0.27108
tangle,1,-0.170231,0.521594
distorted,1,0.000707,-0.161362
submit,1,,-0.110264
obese,1,0.239677,0.016716
frayed,1,0.021799,
jean,1,,0.108874
adjoining,1,-0.105003,
scar,1,-0.412574,-0.080409
inexplicable,1,0.125735,-0.211015
apocalypse,1,0.129606,-0.143934
refresh,1,-0.200329,
crippled,1,0.098413,-0.090641
networking,1,,-0.243307
duet,1,-0.230436,
impart,1,0.111036,
humid,1,-0.231336,
indoor,1,-0.188011,-3.6e-05
bidding,1,0.062053,
stuffy,1,0.089957,-0.146713
bondage,1,0.104223,-0.113395
spongy,1,0.143694,-0.071389
reunited,1,0.169201,-0.090548
ducking,1,0.315641,0.495429
lick,1,0.020191,
ounce,1,-0.207866,-0.259603
caress,1,-0.08234,-0.08893
realization,1,-0.07251,
likeness,1,,0.119726
violence,1,0.192158,-0.023481
doorman,1,,-0.264872
abuse,1,,-0.179504
brunette,1,-0.250521,0.42587
ethnic,1,,-0.101375
dictator,1,0.079589,-0.192011
conduct,1,0.187955,
transaction,1,0.077199,
rear,1,0.205586,
disrespectful,1,0.347713,0.151329
saucepan,1,0.326622,
knockout,1,-0.08079,-0.084263
jockstrap,1,-0.151232,
racket,1,-0.139303,0.034518
elf,1,0.071142,
jolly,1,-0.128514,0.015956
zillion,1,0.340081,
keyhole,1,0.186533,
tot,1,-0.214084,-0.247314
disability,1,-0.021109,-0.176472
priesthood,1,,0.336902
garbled,1,-0.403084,0.560018
intentionally,1,0.45388,0.204048
moisturizer,1,,-0.031873
crease,1,0.047991,-0.127672
filter,1,0.037882,-0.216475
sensation,1,-0.17332,
proceeding,1,0.257382,0.202479
chemical,1,,0.301772
malpractice,1,-0.366742,-0.182273
ruse,1,-0.143735,
poodle,1,-0.008378,
livelihood,1,-0.059536,0.128188
exaggerated,1,-0.031674,0.002086
thundering,1,-0.166581,-0.113691
bankrupt,1,0.019733,-0.115221
customary,1,,-0.013552
offices,1,,-0.09783
sprint,1,0.222876,
canceling,1,-0.411898,-0.011363
lad,1,-0.331884,-0.133785
trusty,1,-0.120414,-0.107293
bedspread,1,-0.126699,-0.237797
motivational,1,0.40874,0.027384
soiled,1,0.507531,-0.266448
commune,1,0.560455,
athletic,1,-0.201687,
calculator,1,,-0.307175
micro,1,-0.220275,-0.229009
transition,1,0.06511,
berth,1,0.15965,
epic,1,-0.159797,
ambulance,1,0.134811,0.159767
infamous,1,-0.03086,-0.149436
freshener,1,,0.290903
thermometer,1,-0.128855,
unwitting,1,-0.14061,-0.208589
foreplay,1,0.177494,
producing,1,-0.392021,
hog,1,-0.158429,0.305235
kosher,1,-0.276,
fixer,1,,0.274671
lime,1,0.025942,0.538543
adultery,1,,-0.225279
timely,1,-0.24323,-0.211459
web,1,,0.132885
cheque,1,-0.251686,-0.028676
rabid,1,,-0.271166
vocal,1,-0.220382,-0.369675
condolences,1,-0.050597,0.362144
mournful,1,-0.154204,-0.116776
mourning,1,-0.362486,0.199972
site,1,,0.008882
sole,1,-0.295676,-0.026841
headline,1,,0.193935
rejected,1,-0.165804,0.147928
payout,1,0.067523,
blurry,1,0.088441,0.421622
surrogate,1,,-0.042422
insemination,1,0.318569,
inclined,1,-0.023743,
suitable,1,-0.11881,0.018795
obesity,1,0.093377,0.108718
comedian,1,-0.033276,
intern,1,0.207815,
noble,1,-0.145792,-0.078286
horrifying,1,-0.05648,0.23902
womanhood,1,0.133665,-0.04556
bullfrog,1,-0.087875,
birthmark,1,,0.519583
allowance,1,,-0.150892
caterpillar,1,-0.163418,0.062246
huffy,1,,0.070284
petrified,1,0.157577,-0.347546
interference,1,,0.417033
household,1,0.168699,-0.195523
wage,1,-0.103163,-0.120908
blink,1,-0.170415,-0.157505
leap,1,-0.106422,
whiskers,1,-0.201109,-0.071764
participate,1,-0.17989,-0.128526
lovable,1,0.143377,-0.215715
indicate,1,0.619282,-0.315228
reality,1,0.288273,0.242658
starve,1,0.252206,-0.172249
assistance,1,0.15797,
unwind,1,,-0.290385
symbol,1,,-0.415933
valet,1,,0.10444
grunt,1,,0.154961
location,1,,-0.176098
circuit,1,0.166925,
corona,1,0.01342,-0.033584
reactor,1,0.189192,-0.032914
computerized,1,-0.20321,-0.341044
rapport,1,-0.019752,
treatment,1,-0.037855,0.214466
stability,1,-0.29093,-0.087615
renew,1,-0.085,-0.163095
toga,1,,-0.45642
stunt,1,,-0.036409
shutdown,1,-0.119537,-0.156877
roman,1,-0.248029,
cooperate,1,0.022211,-0.245495
venue,1,,-0.177325
protein,1,0.222438,0.208661
audible,1,,-0.024665
strive,1,0.171128,-0.039191
secrecy,1,,-0.061373
hazard,1,-0.333945,0.061545
doggy,1,,-0.166789
residual,1,-0.108994,0.274204
headlong,1,-0.242336,-0.114418
enforcer,1,-0.042998,-0.103436
gunshot,1,0.104302,0.454717
unfinished,1,0.193884,-0.241951
fence,1,-0.174098,0.118474
equal,1,,0.344797
incinerator,1,,-0.097501
believer,1,0.272616,0.350971
devastating,1,,-0.112272
horsepower,1,0.251604,-0.146938
ferocity,1,-0.245257,-0.143628
ordination,1,0.016834,-0.190618
technology,1,-0.213706,-0.087733
joyous,1,0.529796,-0.083797
bishop,1,,0.470823
verb,1,-0.080981,0.023865
rainstorm,1,0.442741,
thud,1,,-0.020052
unwanted,1,-0.207124,-0.266562
mentality,1,0.052597,0.049148
mob,1,,-0.165592
gerbil,1,-0.233542,-0.004581
outlaw,1,,-0.205426
larger,1,0.277677,
pinhead,1,-0.41489,-0.127371
shore,1,0.310687,-0.208245
boatload,1,0.450712,
paperback,1,-0.19274,0.326221
youth,1,0.124768,0.013719
terrorists,1,-0.073519,-0.224103
jog,1,-0.082326,0.107017
smug,1,,-0.240759
advancing,1,0.162353,-0.051253
terminator,1,-0.16116,0.113234
lifelike,1,-0.128419,0.141351
investigator,1,-0.203657,
numerous,1,0.159262,0.266349
caveman,1,,-0.088815
stadium,1,-0.233187,
sturdy,1,-0.270333,
jimmy,1,0.600609,-0.211584
dreaming,1,,0.026912
understudy,1,-0.282693,
hurl,1,,0.115358
fright,1,-0.358632,-0.119031
accountant,1,0.50078,0.146196
construction,1,0.173073,-0.072865
gawk,1,-0.032326,
coffin,1,-0.018815,-0.182371
rusted,1,-0.239845,
formation,1,-0.015248,-0.115607
lava,1,,-0.197416
ash,1,-0.047033,
dormant,1,0.04407,0.280502
telepathic,1,-0.358312,
artificial,1,-0.090335,
parallel,1,,-0.254961
showroom,1,0.124882,-0.196054
astronaut,1,-0.063757,0.467171
suspected,1,,0.486612
cubby,1,-0.137753,
dogged,1,,-0.309745
convey,1,-0.209583,
jester,1,0.375307,0.30827
enema,1,0.294388,-0.238898
glory,1,-0.314616,-0.267646
fumble,1,-0.168223,-0.164558
tinker,1,-0.057842,
fir,1,-0.330563,-0.30408
echo,1,0.122211,-0.30036
meteor,1,-0.021603,-0.083994
manuscript,1,-0.047476,0.086616
illegally,1,0.030268,0.093077
lingo,1,0.188892,
superintendent,1,-0.195632,
discouraged,1,-0.006153,
bushy,1,-0.022504,-0.100401
frowning,1,-0.408948,-0.257712
reliable,1,0.129845,0.440398
feat,1,0.086151,
engineering,1,-0.315773,-0.261644
religious,1,-0.076557,0.23103
bowling,1,,-0.321176
oink,1,-0.060478,
propane,1,-0.120936,
excessive,1,-0.193572,0.192093
moisture,1,0.128766,
suave,1,-0.190284,-0.126673
fangs,1,-0.143338,-0.253422
padding,1,,0.459989
sunrise,1,-0.174928,0.143303
volunteers,1,0.004376,-0.035232
unselfish,1,-0.374234,0.011085
tremendous,1,-0.240442,-0.032514
frosty,1,0.188758,
escort,1,0.000824,0.05272
congratulation,1,-0.262217,0.069251
flag,1,,-0.113069
schoolboy,1,,-0.257136
flop,1,0.191004,-0.339292
plumber,1,-0.472841,0.264375
thinker,1,-0.178307,-0.017239
cannon,1,-0.024914,0.252982
bait,1,0.028212,
geometry,1,,0.139788
communism,1,,-0.099896
gunman,1,0.102574,-0.05221
fatty,1,0.043218,
rogue,1,-0.128606,0.506265
soviet,1,,0.333501
imperial,1,0.323964,
brace,1,,-0.231759
tailpipe,1,0.278583,
lung,1,,0.23633
capacity,1,-0.03255,0.322372
chap,1,-0.055642,0.04453
moss,1,-0.109668,
rhythm,1,-0.187253,
hymn,1,0.527914,-0.216461
inventor,1,0.104442,
gunfighter,1,0.224054,0.437484
crisp,1,-0.166108,
compulsion,1,,-0.032661
intimacy,1,0.132474,
fowl,1,-0.069097,
sparrow,1,-0.246681,
yeahhh,1,-0.180543,
steering,1,-0.325454,
savor,1,0.097835,-0.02425
hygienist,1,0.103526,-0.256108
quarterback,1,0.250702,
marine,1,0.29789,0.406591
motivation,1,-0.392948,
kidder,1,0.511482,
speedily,1,-0.107112,
confidant,1,0.248775,0.233852
cub,1,0.041851,-0.121395
concealed,1,-0.187709,
slush,1,0.170313,-0.253666
bionic,1,0.133413,
greatness,1,-0.246123,0.315422
myth,1,0.231182,
kidnap,1,,0.145668
praise,1,-0.272753,-0.176985
spinster,1,0.177065,
tetanus,1,-0.088445,-0.12303
cereals,1,-0.032547,0.358111
seals,1,-0.196195,-0.187747
lion,1,-0.069229,0.108817
tamer,1,-0.42607,-0.000482
magnetic,1,-0.275033,
magma,1,,-0.192903
undermine,1,0.085723,0.131734
cousins,1,,0.316807
craftsmanship,1,0.102003,-0.076009
ditto,1,0.060819,
denying,1,0.059709,-0.138898
achieved,1,0.335456,-0.332144
orgy,1,-0.119856,-0.074598
welder,1,0.414498,-0.272507
dialogue,1,-0.00933,-0.000591
robbery,1,,-0.19698
picky,1,,-0.192675
urn,1,-0.057594,-0.185076
granted,1,-0.047543,0.20293
endless,1,0.031582,
destructive,1,-0.292535,-0.179369
slit,1,0.311318,
spinach,1,0.188866,0.033635
mod,1,0.24064,
demonstrate,1,0.398271,-0.07152
doomed,1,0.197894,0.186793
spotter,1,0.142589,
prospect,1,-0.105484,-0.255253
saggy,1,-0.459027,
flabby,1,0.231498,
lycra,1,0.393516,
occurrence,1,0.284406,
dentists,1,,-0.149474
ramp,1,-0.079458,
butterfly,1,,-0.132947
mock,1,,0.019081
imp,1,0.060907,
payroll,1,,0.285111
remarkably,1,0.036156,
magnificent,1,-0.32779,0.446054
blossom,1,-0.045768,-0.088494
spotted,1,0.011596,
whiz,1,-0.132735,-0.036051
loathe,1,-0.373465,0.067652
pow,1,-0.245101,
effect,1,0.15654,
nip,1,-0.142713,-0.098802
fitting,1,-0.285376,0.256215
usage,1,,-0.330343
multinational,1,0.060309,
boyish,1,0.211067,-0.009868
disturbing,1,,0.006933
dismantle,1,,-0.248861
flaw,1,0.191445,-0.084161
screamer,1,-0.189477,-0.22611
invade,1,0.221227,0.259738
input,1,,-0.07543
flatness,1,,-0.07004
enterprise,1,-0.090042,-0.014174
softball,1,-0.016211,
cancer,1,-0.130421,-0.220895
condensation,1,,0.109008
emphysema,1,0.044297,-0.205536
toothless,1,-0.344708,0.24466
softener,1,,-0.155295
impending,1,0.204778,-0.032083
doom,1,0.112463,0.012155
widowed,1,0.096435,-0.129313
corporation,1,0.014931,
satisfying,1,0.340583,-0.305986
structure,1,-0.193456,-0.083286
cuddle,1,0.069699,0.126688
resistance,1,0.249718,0.49005
palpable,1,,0.06641
worship,1,,-0.034285
packaging,1,,0.544424
appeal,1,0.159704,
quiz,1,,0.029026
feared,1,,-0.004216
negotiation,1,-0.174006,
barley,1,0.224732,-0.130505
snug,1,,0.493415
freebie,1,-0.235327,0.357993
forgiving,1,-0.198581,0.269715
varnish,1,-0.229557,
photography,1,,-0.062572
spender,1,,-0.200826
stupidity,1,-0.185463,0.023815
bumper,1,,-0.018277
vigilante,1,0.048435,0.167191
jig,1,0.502711,-0.210913
snubbed,1,-0.327934,0.517856
lifestyle,1,0.123321,-0.255242
cooling,1,-0.042781,-0.354554
expertise,1,0.052308,0.575199
trident,1,,-0.285435
pizzeria,1,,-0.077573
colony,1,-0.099604,0.592735
aver,1,0.167393,
threat,1,-0.195826,-0.101255
recollection,1,,-0.190825
frenzy,1,0.201471,0.567036
memo,1,-0.05766,0.458981
courthouse,1,0.436145,
courtside,1,,0.026079
steep,1,-0.144744,-0.276503
transfixed,1,,-0.08738
formal,1,,0.487656
heritage,1,-0.247346,0.567718
clergy,1,,0.188959
banister,1,0.184396,
dangerously,1,,-0.176894
dehydrated,1,-0.053863,0.041859
conversationalist,1,-0.019037,-0.003591
conglomerate,1,-0.187985,
attend,1,-0.216839,0.275959
heartbreaker,1,,-0.189579
majesty,1,0.026431,0.058861
utility,1,0.167262,-0.194919
fruity,1,,-0.255828
vow,1,-0.218374,
grounds,1,-0.09294,0.291936
pox,1,0.08342,-0.291129
fiction,1,,0.01297
moonlit,1,,-0.060601
indivisible,1,,0.004909
allegiance,1,0.04341,0.062836
unnecessary,1,0.25135,
unnatural,1,0.097766,0.19135
strategy,1,-0.230269,
unable,1,-0.043071,-0.043932
trunk,1,-0.085489,
vile,1,-0.263203,0.1282
decimal,1,-0.056538,-0.320379
careless,1,-0.217179,-0.269595
hotbed,1,0.091939,-0.098978
jumpy,1,-0.42766,-0.022742
burrito,1,0.185079,0.347667
smoothly,1,,0.458189
starlet,1,-0.282717,-0.099121
include,1,-0.135397,-0.038451
jumper,1,,-0.26382
meatloaf,1,,0.00652
hay,1,-0.318262,-0.25503
holder,1,0.076241,-0.009478
vending,1,,0.100268
primitive,1,0.61002,
deformed,1,0.148769,-0.287897
orgies,1,-0.102614,-0.044227
dissolve,1,0.351267,-0.16324
frantic,1,0.320054,0.057646
eucalyptus,1,0.189724,0.088065
enjoyable,1,-0.189825,-0.081818
houseboy,1,0.065414,
yoga,1,0.195493,0.069253
unknowable,1,0.350344,-0.052361
starch,1,-0.037498,0.105444
bale,1,0.066028,
boot,1,-0.382061,0.149546
cloud,1,-0.091182,-0.182674
hermaphrodite,1,,0.45255
ego,1,,0.037702
quilt,1,0.350142,-0.081563
openness,1,0.084637,-0.002131
stalemate,1,-0.141838,
wimp,1,-0.125756,-0.017065
network,1,,0.144742
sheer,1,,0.09644
insightful,1,0.458345,
wavy,1,-0.014256,0.035896
huff,1,-0.247228,
clumsy,1,-0.09915,-0.022935
pleasing,1,-0.387733,-0.126936
slippery,1,0.213199,-0.330707
nation,1,0.005438,
slink,1,-0.028095,
starlight,1,-0.384677,-0.188919
unwilling,1,-0.124692,
misunderstand,1,0.294896,0.219436
competitor,1,-0.010563,0.323532
lamb,1,0.269426,0.065353
cooker,1,,0.067625
maroon,1,-0.098406,
fore,1,-0.07992,0.299349
bubbling,1,-0.062167,
paycheck,1,0.365895,-0.17181
humanity,1,0.010658,-0.379966
sniff,1,-0.003907,
pouting,1,0.284293,-0.056565
troops,1,-0.256328,-0.01968
minion,1,-0.026514,
christ,1,0.010387,0.418879
foxy,1,-0.070933,
disappear,1,-0.167457,-0.190897
gullible,1,-0.081004,
management,1,0.071824,0.118314
plummet,1,,0.305133
taunt,1,0.130164,0.458252
tribe,1,,0.204393
continuum,1,,-0.185085
extreme,1,0.119028,-0.013427
diarrhea,1,-0.214587,-0.186308
latex,1,-0.102294,
wrinkle,1,-0.060451,0.215758
bask,1,,0.500888
defensive,1,0.156528,
inflated,1,,0.046563
flustered,1,,0.017028
irreplaceable,1,0.333857,
frisbee,1,,0.067903
sidewalk,1,0.256245,-0.067437
reddish,1,0.276279,-0.167901
jalopy,1,-0.080019,
sufficient,1,-0.055708,-0.334866
shiver,1,-0.100741,-0.272547
faker,1,,-0.186602
streetlight,1,-0.109236,-0.035745
janitor,1,,0.136947
vampire,1,,0.224138
reminiscing,1,,0.230733
gambler,1,0.103579,0.29515
admiring,1,0.168889,-0.006338
stake,1,,0.223019
providing,1,0.107392,-0.107425
cooperative,1,-0.211514,-0.008463
forces,1,-0.043212,-0.080421
faithful,1,-0.278985,-0.107236
recite,1,,-0.012086
document,1,,-0.296392
repeated,1,-0.24004,
understandable,1,0.237021,-0.120978
pharmacist,1,,-0.129183
nowadays,1,,0.430735
bind,1,-0.353153,
famine,1,-0.149965,-0.310545
spotless,1,-0.315648,-0.071132
saucer,1,-0.273817,0.040561
tornado,1,0.076168,0.332763
protected,1,0.14592,0.32868
hairball,1,-0.332987,
warrior,1,-0.19093,0.470027
guild,1,-0.17576,
sweets,1,,0.093658
march,1,0.182369,-0.163073
christening,1,-0.187107,-0.240268
entertainer,1,-0.06238,0.005099
posture,1,,0.508393
scent,1,,0.027937
homey,1,,0.084942
seaweed,1,0.186671,-0.224704
sunken,1,-0.109988,0.41159
dismay,1,,-0.400866
munch,1,0.165875,0.075023
subtract,1,0.038357,
pork,1,0.122563,
quotation,1,0.160621,-0.097131
affirmative,1,-0.233816,-0.120975
grate,1,-0.344223,
arrow,1,0.455252,
annoys,1,,-0.203695
falsely,1,0.13919,0.235334
accused,1,-0.113438,-0.269911
molding,1,,-0.048865
mysterious,1,,-0.20397
unmistakable,1,-0.279053,
suspect,1,,0.061303
orgasm,1,-0.100602,
uncontrollable,1,0.471997,-0.239199
reconnect,1,0.028345,
ram,1,0.200939,
platter,1,0.203645,0.227541
hitchhike,1,,-0.212566
horrific,1,,0.140831
behold,1,,-0.200178
spruce,1,0.322167,-0.066484
baton,1,0.058672,
soggy,1,0.026147,
unscrew,1,-0.083655,
overlapping,1,0.062275,
amen,1,,-0.016582
acknowledge,1,0.233654,0.122142
ministry,1,,-0.057997
bureau,1,,0.035836
lunar,1,-0.117202,-0.155499
inconvenience,1,-0.198711,-0.102015
hiker,1,-0.069565,
grieve,1,-0.205516,0.096309
psycho,1,,-0.101132
homosexual,1,,-0.184757
asthma,1,-0.011808,0.475486
infectious,1,0.0913,0.313253
rounded,1,,0.188812
incoming,1,0.101926,0.514848
introduction,1,0.073205,0.027973
methodical,1,0.021269,0.222742
physicist,1,0.127576,
cheery,1,-0.024712,-0.175195
daily,1,,-0.042249
credited,1,-0.15321,-0.224102
debt,1,-0.189705,-0.156867
karmic,1,-0.185688,
monthly,1,-0.089153,-0.164382
tilt,1,,-0.102309
aromatherapy,1,,0.405845
authority,1,-0.002817,
raindrops,1,0.107087,0.224215
murky,1,0.127364,-0.138091
pluck,1,,0.068717
feces,1,-0.153643,0.313093
hyperventilating,1,,-0.077649
silverware,1,,-0.159521
bare,1,-0.042288,-0.159063
element,1,0.095085,-0.036778
picket,1,,-0.156426
inspection,1,-0.303243,-0.07991
dependency,1,-0.227609,
reserve,1,,0.190884
shrine,1,,0.088443
conversational,1,-0.130828,0.057477
orderly,1,-0.054228,-0.177523
incompetent,1,0.315772,-0.244824
curve,1,0.072916,
cane,1,-0.104543,-0.230564
limp,1,0.345991,
decorum,1,,-0.128715
dotted,1,0.153805,
defeated,1,-0.094173,0.091554
orientation,1,0.021852,-0.120703
stardom,1,0.154047,
birthing,1,-0.191904,
convert,1,0.149355,
expressway,1,0.248624,
winger,1,-0.110909,-0.111213
stead,1,0.112983,-0.26817
racial,1,,0.084207
meddling,1,0.096166,-0.076756
wafer,1,-0.102684,0.485047
wary,1,,-0.256355
destroyed,1,-0.011466,-0.041995
growls,1,-0.34158,0.378095
harmonica,1,,0.527365
locate,1,0.167687,
feisty,1,0.395439,0.477481
turtleneck,1,-0.05809,-0.033391
alter,1,-0.153707,-0.162997
luncheon,1,,-0.127684
cap,1,0.295309,0.037706
perishable,1,-0.050699,0.496395
toothpick,1,-0.207896,0.124764
identity,1,-0.112454,-0.331137
straw,1,-0.068825,-0.083768
neglected,1,0.399105,
incapable,1,0.639442,0.124125
impromptu,1,,0.247925
upscale,1,-0.320087,-0.357817
disapproving,1,0.029835,0.095937
handyman,1,,-0.063506
install,1,0.30146,
rouge,1,-0.227832,-0.279847
heartless,1,-0.128926,-0.346061
musician,1,-0.103243,-0.100088
quantity,1,-0.265952,
spiteful,1,0.227906,-0.073252
invasive,1,,0.237511
vaginal,1,,-0.231806
diabetes,1,-0.116654,0.365865
alzheimers,1,-0.102096,0.098509
gout,1,-0.381851,
glee,1,0.368529,
alphabetical,1,,0.007
industry,1,0.017846,-0.319874
qualifications,1,-0.579793,0.434834
scold,1,,0.055364
deductible,1,-0.261216,
mortgage,1,-0.03887,-0.101678
sensitivity,1,,-0.040966
thrash,1,0.469802,-0.008878
crocodile,1,-0.125707,-0.020369
mamma,1,,0.200503
recurring,1,,0.341551
pita,1,0.06482,-0.034423
fertilize,1,-0.205204,0.212874
sterile,1,0.278807,-0.288119
limo,1,-0.263587,0.07545
yolk,1,-0.262432,-0.051505
reviewer,1,,0.436939
scout,1,0.404177,
artistic,1,0.189065,-0.128053
placenta,1,-0.099984,
amnesia,1,0.148014,
imitate,1,-0.008374,
planes,1,-0.231289,
spiritual,1,-0.201348,-0.222243
executor,1,-0.276975,-0.241437
hesitating,1,-0.160492,0.576235
receipts,1,0.318668,
disposal,1,0.18072,-0.089634
christmastime,1,-0.262813,0.047775
intercourse,1,0.243647,
abrasive,1,,0.118132
cradle,1,-0.006917,-0.072574
slammer,1,,0.42306
bluff,1,-0.030773,
homicide,1,,0.186312
ashtray,1,-0.213879,
venture,1,0.283196,
vinyl,1,0.068768,0.180104
edgy,1,,0.033125
snowy,1,-0.108427,-0.088445
elastic,1,,-0.153401
insider,1,0.155763,
cougar,1,,-0.207426
trusting,1,-0.173464,-0.488849
trimester,1,,0.078585
shire,1,,0.029215
intellectual,1,0.543267,0.08881
ether,1,0.060803,0.216971
physician,1,-0.103649,
interchangeable,1,,0.257087
unload,1,0.082931,
heirloom,1,0.205092,0.141571
awed,1,,-0.125687
undercover,1,,0.35792
fugitive,1,,0.53037
minimum,1,-0.373589,0.133423
goldfish,1,,0.178763
condensed,1,,0.069593
eggplant,1,0.414131,-0.135857
priceless,1,-0.295463,
birdcage,1,0.364999,
flexible,1,,-0.147081
futile,1,0.36215,0.266683
autograph,1,0.152634,0.01619
detour,1,0.134102,
lox,1,0.159721,
wench,1,0.265946,
lucrative,1,0.11151,-0.329299
gall,1,0.180928,
freshwater,1,,0.20006
bamboo,1,-0.318376,-0.232767
core,1,,0.147856
haunt,1,,0.22771
upcoming,1,-0.140761,-0.367902
partition,1,,0.061052
businesswoman,1,0.39027,-0.299783
lurking,1,-0.113998,0.041
slot,1,0.43351,
minor,1,-0.118698,
patented,1,0.203648,
revolution,1,-0.128741,0.13623
pacifist,1,,-0.29993
possession,1,0.459214,
vegetarianism,1,0.037467,-0.071782
mystical,1,0.058579,
evaporate,1,0.051978,
criminal,1,,-0.111974
paragraph,1,0.283799,-0.211301
waterbed,1,,-0.236271
sword,1,0.196299,-0.193807
dwarfed,1,0.014859,
oral,1,-0.136348,
guidance,1,-0.170057,-0.001095
pillar,1,,0.186383
coy,1,0.132061,
oboe,1,-0.126702,-0.113611
croissant,1,,-0.142693
boxing,1,-0.263747,-0.379647
hygiene,1,,-0.116277
betray,1,,-0.212977
poltergeist,1,,0.488764
tinsel,1,,-0.414994
demonic,1,,-0.155428
senorita,1,0.197259,-0.060524
foul,1,-0.237929,0.168829
dainty,1,0.292176,-0.034183
rotten,1,-0.244805,-0.121766
brook,1,,-0.037029
permitted,1,-0.053664,0.006444
vibrate,1,0.273699,0.250445
anal,1,,0.413302
dressy,1,-0.001167,-0.052205
extravaganza,1,-0.109592,0.117379
brunt,1,-0.065604,-0.088891
delighted,1,-0.300949,-0.233491
rift,1,-0.080157,-0.079672
hemp,1,0.124768,
smelt,1,0.331235,
cubicle,1,-0.33774,
semen,1,-0.072656,-0.176332
sage,1,-0.504689,0.070926
chant,1,-0.347382,
perceptive,1,-0.470474,0.186301
rhyming,1,,0.235926
unyielding,1,0.135816,0.072279
funky,1,,-0.07366
injure,1,0.239524,-0.371599
glaze,1,0.208,-0.285714
rut,1,-0.059209,
aggressive,1,0.102887,-0.15897
namesake,1,-0.104112,
fuchsia,1,-0.017784,-0.00032
potter,1,,0.427986
whiskey,1,-0.249435,
penetrate,1,0.360568,-0.099871
broth,1,-0.080348,-0.047556
germs,1,-0.180547,0.464318
crossbow,1,,-0.05573
negativity,1,0.435509,-0.045458
provided,1,-0.0433,0.422293
darn,1,-0.087962,0.307189
stumped,1,0.050827,-0.084571
juggler,1,0.132335,0.371677
oat,1,-0.204079,-0.032784
versus,1,-0.241429,-0.113237
warranty,1,0.183477,0.588487
substantial,1,-0.069096,
fictitious,1,0.049852,-0.027375
incense,1,0.430414,-0.089714
interior,1,-0.402863,0.284511
bark,1,,-0.042191
economics,1,0.164155,
unsupported,1,-0.219531,0.129712
highness,1,-0.371244,
skedaddle,1,,0.061888
dashing,1,0.143844,
diplomat,1,-0.044946,-0.177008
icy,1,,-0.137536
ropes,1,0.116663,-0.094668
polish,1,,0.038731
lumberjack,1,-0.207919,-0.183187
nacho,1,0.080904,-0.291878
firefly,1,,0.279335
multiply,1,-0.156647,-0.163212
oversight,1,-0.105688,0.45705
brainy,1,-0.121621,-0.117025
uncertain,1,-0.101877,
observing,1,-0.107259,0.215115
forgiveness,1,,0.050338
graze,1,-0.195687,0.235434
agony,1,0.211381,-0.07887
growth,1,-0.12875,0.272581
represent,1,0.312934,-0.065671
buffer,1,-0.263235,
impatience,1,,-0.117181
thump,1,-0.00769,0.302304
coping,1,0.046009,
charmed,1,-0.335616,0.365101
hectic,1,,-0.146648
temporal,1,-0.300677,
cultural,1,-0.076282,-0.116057
shorten,1,-0.525501,
muse,1,,-0.089649
canvas,1,-0.230996,0.24095
outdoors,1,,-0.231471
elusive,1,-0.07499,0.499389
anguish,1,-0.198112,-0.048403
link,1,0.191873,-0.076543
ruling,1,-0.150881,-0.049386
pasty,1,-0.16706,
recognized,1,0.296257,-0.131506
outbid,1,0.089271,
downhearted,1,0.266365,-0.248355
outraged,1,,0.260549
blueprint,1,-0.036201,-0.229766
filibuster,1,,0.457642
addendum,1,0.261165,
define,1,0.196116,-0.045743
campaign,1,0.385949,
vegetable,1,-0.205929,-0.105291
belch,1,0.171363,-0.002357
inflate,1,,0.166345
teflon,1,0.116606,
smitten,1,-0.325889,-0.335106
grilled,1,,0.182639
disrespect,1,0.30241,-0.150119
urinate,1,-0.082173,
plunge,1,,0.561596
congress,1,0.151104,
deficit,1,0.282318,
reduction,1,0.256724,
scrape,1,,-0.050221
adviser,1,0.09544,-0.1695
mediterranean,1,,0.190252
trashy,1,0.154968,0.054195
peaceful,1,,-0.22562
digs,1,-0.043398,0.122877
curry,1,0.523295,0.078245
ammunition,1,0.109042,0.482484
severe,1,,-0.14036
beacon,1,,0.566884
cheeseburger,1,,0.155717
entertaining,1,0.073627,-0.295804
grudgingly,1,-0.279835,0.16132
coup,1,-0.044255,0.250423
fluent,1,0.053556,-0.155069
corsage,1,0.064652,-0.17781
blessed,1,0.400465,0.023813
blizzard,1,,0.044605
combined,1,,0.411909
approve,1,-0.178381,-0.001306
chilly,1,0.418874,
expiration,1,0.026414,0.527051
subscription,1,,-0.110957
cellophane,1,-0.116262,0.08238
rearrange,1,-0.097805,
cuckoo,1,-0.039295,
kirk,1,0.029483,
calcium,1,,-0.150964
wrenching,1,,-0.089948
childbirth,1,-0.060837,-0.257244
moderation,1,-0.01993,0.075156
suffer,1,0.00302,-0.036048
phobia,1,0.295828,0.118146
speedy,1,0.058871,
monarch,1,-0.141125,
yank,1,,0.321652
faint,1,0.139001,-0.044859
numb,1,-0.235511,-0.217077
foolish,1,-0.007224,
cuddles,1,-0.153627,-0.192555
manhood,1,0.324507,
platoon,1,-0.109371,-0.448116
bonds,1,-0.00653,-0.10458
matrimony,1,-0.137854,-0.179656
vested,1,-0.483718,0.297794
crud,1,0.022862,
admired,1,0.028705,-0.074801
halfway,1,0.069397,0.12268
soak,1,0.261795,
sunglass,1,-0.076273,0.284349
heartbroken,1,-0.088071,0.150403
chainsaw,1,0.055912,-0.013094
battle,1,0.013111,0.41123
superstar,1,-0.151303,
pond,1,0.221141,-0.083099
simply,1,-0.131282,-0.098224
unsuitable,1,-0.178059,-0.176485
economy,1,0.386532,
sponge,1,0.288428,-0.300145
mediocre,1,-0.184285,-0.2314
holly,1,-0.305837,0.195632
firstborn,1,-0.280332,-0.079378
unlimited,1,-0.218298,
horizontal,1,0.023944,-0.480327
cot,1,0.15777,-0.201702
crouching,1,0.117495,0.02186
chubby,1,-0.467906,
transfer,1,-0.143938,-0.036355
irritated,1,0.178551,0.18233
hotline,1,-0.105233,
pineapple,1,-0.279133,-0.133776
ape,1,-0.032945,0.078448
ribbed,1,-0.161822,
crowds,1,0.010052,0.048224
referee,1,-0.13476,
emu,1,0.210903,
guarded,1,0.145548,
request,1,-0.139629,-0.057683
risotto,1,,0.217651
mermaid,1,0.341022,0.00143
cactus,1,0.14925,
attorney,1,0.058542,
minded,1,-0.050502,-0.023942
occupation,1,0.273761,
widower,1,0.019919,-0.094134
mathematician,1,0.043302,
comprehensive,1,0.097687,0.175323
attract,1,-0.029659,
enemy,1,,-0.221659
sibling,1,-0.001148,0.264578
failure,1,0.097836,0.157534
oregano,1,-0.008385,-0.281592
emotion,1,-0.127919,-0.234251
neurotic,1,,-0.20419
rational,1,-0.145506,-0.234985
leader,1,-0.167443,-0.073776
bowls,1,-0.181109,-0.223617
ballplayer,1,-0.102994,
christen,1,,0.061646
chrome,1,,0.226465
twig,1,-0.070234,
defined,1,,0.122888
bedside,1,-0.305896,-0.248471
antiques,1,,0.001974
rags,1,0.493451,
compound,1,0.184635,-0.401784
sequence,1,,0.189824
resignation,1,0.124568,0.135624
fiery,1,0.175982,-0.145478
eraser,1,-0.227536,-0.419053
essay,1,,-0.249823
alcove,1,0.324859,-0.19854
uneasy,1,0.328229,-0.109794
delayed,1,-0.202126,-0.284894
tower,1,,0.397157
axe,1,,0.425268
souvenir,1,,0.109159
undefeated,1,0.177389,
mode,1,0.065796,0.103615
smash,1,,-0.332896
bigot,1,0.499012,0.028326
imply,1,0.445116,
bodyguard,1,0.314998,-0.088379
preschool,1,,0.083469
tutor,1,0.172169,-0.20941
hem,1,-0.172635,-0.124211
dust,1,-0.145766,
feeder,1,-0.126965,
deprive,1,0.276495,-0.252182
monsieur,1,,-0.08509
resentful,1,-0.148548,0.045956
procession,1,-0.044638,
rollers,1,-0.150579,
withdrawal,1,0.102218,-0.246498
saver,1,0.076697,-0.119695
fireproof,1,-0.203857,
update,1,0.078432,-0.268947
layman,1,-0.126797,-0.211192
broccoli,1,-0.131766,0.014316
cupboard,1,0.114209,-0.047832
glitter,1,-0.31473,
corned,1,0.211778,
shaggy,1,-0.010048,-0.121991
lungs,1,,0.246105
declare,1,-0.086054,
solidify,1,-0.151556,-0.126608
consideration,1,0.375028,0.258711
apprehension,1,,-0.15273
cancellation,1,-0.065237,-0.206815
groceries,1,,0.37923
lettuce,1,0.054331,0.3135
mumble,1,0.10177,-0.190906
mime,1,0.157073,0.25597
sensual,1,0.038616,
aphrodisiac,1,0.27927,
eulogy,1,0.059822,-0.082676
sneezing,1,-0.060742,
recreate,1,0.194573,-0.009316
respective,1,0.03145,0.205272
pasta,1,-0.005636,-0.187405
salmonella,1,-0.228983,0.122879
nightie,1,0.218529,-0.385129
asparagus,1,-0.375627,0.098416
gaining,1,-0.031732,0.324337
distant,1,0.154045,
weenie,1,0.242673,
colon,1,0.581461,
distraction,1,0.227752,-0.355515
ensemble,1,0.306403,-0.363962
mono,1,0.158099,
poet,1,0.218286,-0.260026
unscheduled,1,0.056377,
static,1,0.433361,
cling,1,,0.089563
delicacy,1,,-0.220572
sharpener,1,0.031417,
ladybug,1,0.475699,-0.357171
diplomatic,1,-0.39993,-0.022747
wholesale,1,0.122617,-0.121446
indecent,1,0.15898,-0.093696
disclosure,1,0.075005,
teensy,1,-0.242183,
nephew,1,,-0.285237
felon,1,,-0.126375
fluff,1,0.178499,0.39851
shunned,1,-0.135636,-0.042315
observe,1,,-0.229194
reconcile,1,0.29671,-0.087134
bunk,1,0.100183,
chit,1,-0.154585,0.152853
assorted,1,,-0.007714
signature,1,-0.138996,
fraud,1,-0.186429,0.026052
lowering,1,-0.152957,
rot,1,-0.376094,0.036092
nerves,1,-0.30837,0.030334
loon,1,-0.020507,
doorstep,1,0.196551,-0.212444
afterthought,1,0.529064,
dash,1,-0.079039,-0.257089
cooperation,1,0.028269,-0.113857
headway,1,-0.342707,-0.105707
confrontation,1,-0.035593,0.228591
bass,1,-0.257127,0.060144
mango,1,-0.097593,0.01009
spunky,1,0.134877,0.287652
encourage,1,-0.082261,-0.007768
electrical,1,0.094873,
brighten,1,-0.071227,0.410071
baseboard,1,-0.007866,0.312387
electrician,1,-0.157262,0.11264
mistletoe,1,0.03154,
cockpit,1,-0.144443,
pinch,1,0.24701,-0.145447
critic,1,,0.107035
aye,1,,-0.190024
plank,1,0.039548,0.132469
intermission,1,0.193572,
keg,1,,0.412638
pneumonia,1,0.475404,0.430651
fingernail,1,0.118792,
cater,1,-0.144764,-0.067629
multiplex,1,-0.457035,
architect,1,-0.002162,-0.296863
listing,1,0.215736,-0.161083
command,1,0.252241,-0.042461
gigantic,1,-0.501777,
giraffe,1,,-0.05461
wallpaper,1,0.328065,-0.082375
midget,1,0.153354,
cursory,1,-0.421024,


==> figures/plots/shiftrator003/All_vs_Ross+Rachel_Ross+Rachel_wordlist.csv <==
word,frequency,power,danger
know,2125,-0.135939,0.507507
do,1303,0.455796,
don,1234,0.072115,-0.15574
have,1183,0.024169,0.096195
can,1133,,0.104141
be,1013,,-0.163853
right,1009,-0.221674,-0.181888
like,830,,-0.156124
get,790,0.281444,0.184179
think,665,0.46443,0.008144
look,651,-0.01648,0.287848
god,578,-0.322549,0.218497
one,567,0.206163,0.552605
come,544,,-0.209607
see,520,-0.124343,-0.097605
want,498,-0.607907,
sorry,452,-0.065185,
back,449,0.090999,
good,434,-0.299195,0.160301
great,393,-0.265293,0.365309
little,358,-0.175304,0.002123
tell,349,,-0.079744
time,344,,-0.216946
down,338,-0.14486,
let,327,0.001543,
say,314,,0.280721
thing,314,-0.190942,-0.08399
love,313,-0.205498,-0.03724
wait,307,-0.08701,
guy,282,,-0.03155
thank,273,0.085337,0.129364
will,255,-0.141093,-0.10837
way,246,0.009725,-0.231019
take,243,,-0.106728
sure,241,-0.409942,0.026728
make,229,,0.193125
fine,226,-0.364997,-0.317235
baby,213,,0.124174
believe,211,0.282103,-0.149993
two,209,-0.034875,0.009998
first,205,-0.133112,
people,202,,-0.187788
need,200,0.041303,
wan,195,-0.026636,
honey,192,0.01902,-0.065106
talk,192,-0.252048,0.117834
door,192,0.237559,0.183589
phone,189,,-0.381419
big,189,-0.247769,-0.047462
thought,181,-0.128746,-0.051711
room,177,,0.040213
give,173,,-0.051006
night,172,,-0.295314
other,171,-0.323928,-0.161339
work,160,-0.131641,
feel,151,-0.123195,0.27217
stuff,148,0.014092,-0.214487
pause,147,0.066918,0.056673
guess,141,,0.0344
together,140,-0.518135,-0.275321
thanks,137,-0.071961,0.080073
stop,136,-0.035118,0.039732
married,136,-0.105484,
man,134,0.482514,0.066986
nice,134,-0.237186,-0.18554
listen,131,,-0.092445
new,129,-0.314557,-0.235388
call,126,0.430957,
day,125,,0.443988
remember,124,,-0.183575
leave,120,0.457992,
minute,119,-0.029674,-0.117897
girl,116,-0.293141,-0.120078
help,113,,-0.034138
friend,112,0.113643,0.337155
coming,112,,-0.398189
place,112,0.024888,-0.10383
date,112,0.208165,-0.11092
apartment,109,-0.322724,-0.377074
woman,108,-0.116903,0.047167
things,103,-0.118813,0.04539
fun,101,-0.497681,
job,100,0.093266,-0.343264
long,100,,0.110836
name,99,0.103965,0.053001
weird,99,-0.007025,0.247706
thinking,99,,0.009121
lot,98,0.097586,0.058283
funny,98,-0.170492,-0.203842
bye,98,-0.054891,
happy,96,0.383009,-0.156679
carol,95,,-0.109295
face,94,-0.305032,0.103772
find,93,0.048478,-0.218755
pretty,93,-0.39769,0.145052
today,92,,-0.257911
hand,91,0.06538,-0.061456
care,90,,-0.209795
hear,90,,0.128772
stupid,89,-0.169159,-0.10549
start,89,0.029677,-0.154658
laughs,89,0.369015,
whole,88,,-0.080981
keep,87,,0.420499
wrong,86,-0.023754,0.041003
play,86,-0.178923,
mom,84,0.001125,-0.034289
watch,84,0.473627,-0.030441
dad,83,-0.175119,-0.121155
left,83,-0.149467,
three,83,-0.098078,-0.160825
year,82,-0.135612,-0.227144
totally,81,-0.162213,-0.016512
years,81,,-0.054825
idea,81,0.178109,-0.044102
home,80,,0.000891
bad,80,0.08367,-0.124575
coffee,79,,0.033163
break,77,0.148583,-0.278143
old,76,-0.087258,
kind,76,0.244444,-0.091981
kiss,76,-0.027253,-0.256965
sex,75,0.063373,
life,74,-0.084408,-0.215834
table,73,-0.112996,0.170852
excuse,73,-0.060969,-0.31405
happen,73,-0.0529,
move,72,-0.028677,
second,72,-0.238973,0.35784
party,71,0.161746,
try,71,-0.08001,
deal,70,0.019291,
hard,70,,0.126935
sister,70,0.428843,-0.097417
tomorrow,69,,0.357701
stay,67,,-0.024067
telling,67,-0.277778,-0.235621
moving,67,,-0.096687
wedding,66,0.023257,
crazy,66,0.127939,0.099336
check,66,-0.043542,
ready,66,-0.07349,0.34632
supposed,66,0.368319,
saw,65,,0.105588
meet,64,-0.061104,0.358711
money,63,0.195438,0.085677
office,63,-0.033695,
five,62,-0.252896,0.050842
friends,61,0.405148,-0.03549
couple,61,-0.06703,0.335214
problem,61,-0.245463,0.353087
use,61,-0.213831,
hug,61,-0.067973,-0.145272
hate,61,-0.132197,-0.342428
show,60,0.198417,
puts,59,-0.440481,
found,59,0.070966,0.290252
mark,59,,-0.067905
mind,59,0.254108,0.004823
green,58,-0.05165,0.400487
boy,58,,-0.124386
couch,58,-0.185382,-0.061997
haven,58,,-0.057096
late,57,-0.21822,
part,56,0.369538,0.465496
alone,56,-0.068439,0.172295
bathroom,56,0.230201,-0.187053
person,56,,-0.367647
cool,55,-0.135488,-0.063268
hell,55,,-0.073783
live,55,-0.040591,-0.002988
reading,55,,-0.083206
amazing,55,-0.034584,
cute,54,-0.126991,0.42589
sit,54,-0.013354,-0.110427
box,53,-0.160621,-0.068528
father,53,-0.08439,-0.304589
dinner,53,,0.37016
open,52,0.080834,
bed,52,-0.043011,0.267425
game,52,0.266115,
hugs,51,0.086371,0.070755
cat,51,-0.054488,0.050317
half,51,0.375556,0.098091
hot,51,0.243679,0.168114
beautiful,51,-0.110966,-0.263455
bring,51,,-0.04289
cry,51,-0.17798,-0.090855
used,50,-0.011146,
means,49,,-0.147983
high,49,-0.222244,-0.070708
morning,49,,-0.27169
real,49,-0.206326,0.20044
sweet,49,,-0.301667
chair,48,-0.263149,0.221202
ago,48,0.158081,
book,47,,-0.064833
naked,47,,0.056764
sleep,47,-0.066496,-0.434991
doctor,47,0.536235,0.262161
forget,46,0.238927,
true,46,-0.151406,-0.129795
ring,46,,-0.115211
card,45,0.34868,-0.216917
laughing,45,0.296773,0.157118
excited,45,-0.356256,
end,44,-0.109128,-0.175265
picture,44,,0.184706
hurt,44,-0.193162,-0.241654
wife,43,-0.036492,-0.242584
bedroom,43,,-0.32422
hold,43,-0.111671,-0.048093
pants,43,0.476758,0.461391
kids,43,0.33983,-0.135435
shocked,42,,-0.041012
bit,42,-0.068053,
understand,42,0.006819,-0.20787
close,42,0.123069,
bag,42,0.444765,-0.049912
throw,42,-0.116852,-0.048261
daddy,42,-0.217975,-0.001222
point,42,0.173983,-0.169172
must,42,0.284295,
hair,42,-0.286803,0.125782
story,42,0.137529,-0.106737
car,42,-0.011978,0.049418
relationship,41,-0.045008,0.030548
tag,41,0.105984,-0.289742
wish,41,-0.117606,0.071788
gone,41,0.206823,
different,41,,0.014371
voice,41,,-0.099946
living,41,-0.060478,-0.155327
mine,40,0.119569,0.582849
word,40,0.019398,-0.381885
kid,40,,-0.062638
rest,40,0.232694,-0.003719
eat,40,,-0.280243
answer,39,,0.334839
window,39,0.058851,-0.262649
may,39,0.126228,0.407012
walk,39,,-0.172087
front,39,-0.196497,-0.10685
fact,39,,0.290494
sound,39,0.12753,0.09962
dude,39,-0.010857,0.315077
four,38,-0.180349,0.019132
machine,38,-0.09377,
hit,38,-0.171369,0.050658
important,38,-0.230821,-0.165531
crying,38,-0.245123,-0.315863
marriage,37,0.0642,-0.198716
girlfriend,37,0.010088,
win,37,0.135029,-0.054586
son,37,0.487865,0.344057
finally,37,,-0.161468
laugh,37,0.062123,0.140379
glad,37,-0.009988,0.135093
huge,37,-0.155293,
lost,36,0.096073,0.270866
number,36,-0.000593,-0.055603
mad,36,-0.273907,0.13735
tape,36,-0.047152,-0.320972
holding,36,0.009539,0.40037
read,36,,-0.214575
quickly,35,0.147398,
hang,35,-0.094639,-0.072616
yelling,35,-0.151359,-0.144111
worry,35,0.020902,-0.170458
sitting,35,0.194723,-0.019119
boss,35,-0.118522,-0.133752
line,35,0.145557,0.0835
week,35,-0.172665,0.555675
house,35,0.089449,-0.363095
food,35,-0.032935,0.353839
shirt,34,-0.042981,-0.073784
dog,34,,-0.24856
perfect,34,-0.139186,-0.190164
marry,34,-0.20692,
times,34,-0.2904,-0.22924
buy,34,0.017405,
hope,33,-0.095765,0.026408
working,33,-0.281933,-0.109723
easy,33,,-0.215584
run,33,0.237737,0.203116
wear,33,0.341356,
mother,33,-0.013832,0.212696
chance,33,0.197065,0.43334
sweetie,32,-0.126195,0.033646
school,32,0.000339,-0.140754
eyes,32,,0.454713
birthday,32,0.326918,
sick,32,-0.015579,0.150925
coat,32,,0.041778
ball,32,,0.232837
feeling,32,,-0.115203
moment,32,,-0.016293
side,31,0.24901,-0.148152
pregnant,31,0.46865,
movie,31,-0.152211,-0.230324
correct,31,-0.186257,-0.230216
desk,31,0.199815,-0.112956
thanksgiving,30,0.25151,-0.196574
leaving,30,-0.146675,0.023809
standing,30,,0.171723
sandwich,30,-0.235515,-0.335395
tv,30,,0.008866
change,30,0.405982,
fault,30,0.185695,-0.387676
feet,30,-0.270091,0.353898
lunch,29,0.031326,0.305447
plane,29,-0.143882,-0.23334
able,29,-0.065913,0.485502
mouth,29,-0.218073,-0.195338
ten,29,0.282679,-0.040696
worried,29,-0.280117,0.227821
wine,28,,-0.335217
reason,28,-0.189018,0.050421
broke,28,-0.132756,-0.04655
bet,28,,-0.23567
paper,28,-0.087206,0.467121
staring,28,-0.147419,0.384886
kitchen,28,-0.153837,0.169267
cake,28,,-0.214408
clothes,27,,-0.024491
waiting,27,-0.289075,
lose,27,-0.100097,-0.228137
ass,27,,-0.520589
six,27,0.252898,-0.129067
loved,27,0.38011,0.03357
professor,27,0.062708,0.173637
sexy,27,0.037083,
upset,26,-0.178865,-0.222776
grab,26,,0.143427
class,26,,0.369941
calling,26,-0.085448,
scared,26,-0.354818,0.080189
seem,26,-0.041815,0.14345
shoe,26,0.248921,0.119349
hour,26,0.098449,-0.174143
news,26,-0.114981,
free,26,-0.219578,0.011383
promise,25,0.173765,0.225913
cards,25,-0.024898,-0.083497
child,25,-0.067938,0.622611
terrible,25,,0.366307
giving,25,0.105593,-0.018341
boyfriend,25,0.208623,0.043229
shot,25,,-0.167909
fire,25,-0.149857,0.339097
running,25,-0.03921,
aunt,25,,0.19168
swear,25,-0.082335,
college,24,-0.093347,-0.191629
unbelievable,24,0.155042,
bottle,24,-0.165924,0.084609
assistant,24,,0.407404
jealous,24,-0.067745,0.19426
interrupting,24,0.430234,0.17854
extra,24,-0.016668,
piece,24,-0.372477,0.290947
gang,23,0.048663,-0.171769
dead,23,-0.13091,0.132864
inside,23,,-0.183657
damn,23,0.312393,-0.234495
goodbye,23,-0.340059,0.158661
street,23,-0.004235,-0.19769
floor,23,0.454743,-0.327825
message,23,,0.22068
sarcastic,23,,-0.02394
gay,23,,-0.150267
seven,23,0.006992,-0.242266
answering,23,-0.033945,-0.064006
water,23,,-0.127413
note,23,0.270544,-0.038327
entire,23,0.009434,-0.248911
department,23,-0.037857,0.034465
eye,23,-0.34042,0.090427
cup,23,-0.233221,-0.171897
hospital,22,,-0.07556
song,22,0.092202,0.073774
world,22,0.06564,-0.338567
luck,22,0.141689,-0.443299
middle,22,-0.233947,0.048098
shut,22,-0.140582,
monkey,22,0.063999,
arm,22,,-0.034921
top,22,-0.266356,-0.177551
stand,22,,0.023017
suddenly,22,,-0.03138
presents,22,0.190028,-0.136999
ice,22,0.208725,-0.075006
died,22,-0.207882,-0.136735
grandmother,22,,0.392909
dress,22,,0.007358
sign,22,,0.02725
die,22,-0.170169,-0.091711
surprised,22,-0.214152,
credit,21,-0.145741,
hat,21,-0.160708,0.020396
museum,21,,-0.169123
ex,21,-0.324832,-0.417652
worse,21,0.019351,0.030531
brother,21,0.229231,-0.115523
surprise,21,-0.27742,
key,21,,-0.087516
candy,21,,-0.167672
christmas,20,-0.129792,-0.117625
welcome,20,0.469427,-0.24081
conversation,20,0.095693,0.101306
city,20,-0.056129,0.53555
sweater,20,-0.149036,-0.21966
interesting,20,-0.195567,-0.191684
hall,20,0.043334,0.464258
lie,20,-0.281173,-0.010645
building,20,-0.174265,-0.004529
favorite,20,-0.065984,-0.110822
gift,20,-0.123537,0.248017
send,20,,-0.273543
lady,20,0.245717,0.13165
trouble,20,,0.147312
mistake,20,0.25732,0.357599
confused,20,-0.340072,-0.093514
eight,20,0.022053,0.102606
control,20,-0.051632,-0.556675
present,20,-0.01963,0.126516
laundry,20,0.437431,0.423747
plan,20,-0.006408,
nose,20,0.03938,0.08744
cookie,19,0.277594,0.147415
divorce,19,0.211354,-0.132432
sad,19,-0.296193,
bra,19,0.102605,0.158693
asleep,19,0.050478,-0.040039
full,19,,0.486949
stuck,19,-0.142912,-0.182304
calm,19,0.116625,-0.016435
weekend,19,7.4e-05,0.459875
bitch,19,-0.193816,0.400379
drunk,19,0.209144,0.40287
order,19,-0.13416,-0.148248
mike,19,,-0.019335
freaked,19,,0.070539
purse,19,0.171892,0.166119
kill,19,0.133297,0.066917
yesterday,19,0.260331,-0.331568
ridiculous,19,-0.283145,-0.189534
santa,19,,-0.286024
words,19,,-0.541906
stick,19,-0.486415,
invite,19,0.348545,
felt,19,,0.118438
angry,19,,-0.010314
sort,19,0.025438,-0.141112
walking,19,-0.095089,-0.148158
lesbian,19,,0.60961
heart,19,-0.405875,-0.039473
hundred,18,,0.459581
counter,18,-0.156035,
special,18,-0.115159,-0.248601
clock,18,-0.182063,-0.01828
needed,18,-0.188022,-0.453393
idiot,18,0.405811,0.23775
stopping,18,-0.337079,
red,18,0.280068,
ride,18,-0.059365,0.06371
pizza,18,,-0.291736
ahead,18,-0.075149,0.142629
seat,18,-0.386457,-0.036719
fight,18,-0.138553,0.145077
lucky,18,0.0338,-0.39984
touch,18,,0.09695
butt,18,,-0.200069
shake,18,,-0.3415
twenty,17,0.235003,-0.087425
pay,17,0.128658,
interested,17,-0.217618,0.315372
knock,17,,0.090227
nervous,17,-0.238754,-0.11478
imagine,17,-0.082206,-0.05489
decide,17,-0.083993,
small,17,0.340827,-0.139771
roommate,17,0.188912,0.10135
fair,17,0.186729,-0.372819
quick,17,0.216835,
figure,17,,0.354743
quietly,17,0.264306,0.424772
shoes,17,-0.468322,-0.050008
wonder,17,-0.145501,-0.092456
past,17,0.200654,
screaming,17,,0.237005
shower,17,0.06817,-0.114548
picked,17,0.443945,0.244753
return,17,,-0.043539
letter,17,0.183095,-0.045554
horrible,17,0.051989,-0.077944
bike,17,,0.16099
meeting,17,-0.073108,-0.157827
list,17,0.383775,-0.115728
dance,16,-0.250888,
less,16,0.001719,
ended,16,,0.123813
write,16,,0.316809
comfortable,16,,-0.096164
relax,16,,0.119272
become,16,-0.097327,
copy,16,0.118758,0.56604
black,16,0.324165,
opening,16,0.074876,-0.019201
straight,16,-0.392931,-0.136717
incredible,16,0.121047,
blue,16,-0.067882,-0.155328
accent,16,,0.069717
restaurant,16,0.101979,0.065316
realize,16,-0.170703,0.290281
singing,16,-0.09546,0.036842
light,16,,-0.025974
wonderful,16,-0.184209,0.054481
fat,16,0.055933,0.492123
stunned,16,-0.038479,-0.075876
pass,16,-0.159514,0.638099
sleeping,16,-0.117146,-0.338457
month,16,,-0.061974
notice,16,,-0.405459
attention,16,-0.137998,
freak,16,,-0.047793
holiday,15,0.041512,-0.029005
daughter,15,-0.019756,-0.208556
bunch,15,,-0.148041
kick,15,,-0.365023
worth,15,-0.126922,-0.119595
student,15,,-0.034869
magazine,15,-0.016118,0.452211
single,15,0.34498,
trust,15,-0.019226,-0.455943
romantic,15,0.073388,0.046305
cookies,15,,0.459069
button,15,-0.094573,-0.053338
pictures,15,-0.38874,0.084373
propose,15,-0.164012,
body,15,0.586797,-0.172163
hide,15,-0.372669,
dream,15,-0.126866,-0.129135
glass,15,-0.197581,
neck,15,-0.173984,-0.244751
works,15,-0.352753,-0.374777
airport,15,0.071648,
jacket,15,0.048936,0.489819
round,15,-0.313216,
hoping,15,,-0.187304
listening,15,,0.00979
smiles,15,-0.161948,-0.178561
calls,15,,-0.258737
act,15,-0.000455,
team,14,0.272328,0.527506
speak,14,-0.046755,0.052073
grade,14,0.078998,-0.231889
camera,14,0.209417,-0.132905
page,14,-0.117341,0.330792
early,14,,-0.279872
nanny,14,,0.031781
learn,14,0.200359,-0.11655
save,14,-0.002992,0.051666
pull,14,,0.008464
alive,14,0.36811,0.143363
pain,14,-0.442495,0.014095
sir,14,0.218375,-0.283184
band,14,0.155274,
hanging,14,0.330338,
juice,14,,0.254499
excellent,14,-0.18338,0.025608
fake,14,0.272512,0.020393
ticket,14,,-0.115667
milk,14,,-0.14237
finger,14,0.177785,
breast,14,,0.491087
maid,14,0.140726,
shopping,14,0.52152,-0.037535
happily,14,0.406652,-0.306694
broken,14,-0.093421,-0.038519
raise,14,0.593217,0.342275
pocket,14,0.19818,-0.070094
proud,14,0.045321,0.249583
shoot,14,,-0.053486
smell,14,0.176991,
congratulations,14,0.1159,0.398705
count,14,,-0.154452
sandy,14,-0.384097,-0.029032
foot,14,0.409166,-0.091764
allowed,14,0.057205,0.081451
tie,14,,0.304439
flight,14,0.057894,
loud,14,-0.113261,
family,14,-0.151237,-0.213299
dial,14,,-0.397475
mommy,13,,-0.118312
spending,13,0.062626,0.284322
pottery,13,0.125915,0.290176
board,13,-0.191761,0.060806
jump,13,0.141273,-0.180292
history,13,-0.381008,0.192054
completely,13,0.027431,-0.177169
shoulder,13,-0.127729,-0.077099
third,13,-0.070477,-0.115729
bite,13,,-0.176964
duck,13,0.210013,0.348173
turned,13,0.055293,
clear,13,-0.268033,-0.187992
awful,13,-0.040631,0.115547
age,13,0.237784,-0.175913
older,13,-0.058556,
crush,13,,-0.129088
afraid,13,-0.026971,-0.219595
case,13,-0.005627,0.481756
drop,13,-0.172612,-0.115064
interview,13,0.307586,0.3141
annulment,13,-0.185749,0.505885
brush,13,-0.00019,0.137142
books,13,-0.128692,-0.190135
lights,13,0.083109,0.182055
suit,13,,-0.039546
shop,13,0.360925,
sec,13,0.184741,
uncle,13,,0.035751
air,13,0.490282,0.566144
space,13,-0.087697,0.456849
mail,13,,-0.109847
stole,13,-0.102989,-0.135178
million,13,0.361815,
engaged,13,-0.174189,-0.123647
town,13,,-0.334658
silly,13,-0.216787,
writing,13,-0.034505,-0.254458
tough,13,-0.073007,-0.030102
honor,13,0.226138,-0.197421
noise,13,,0.169844
park,13,,-0.003554
young,13,0.380875,-0.117103
dinosaur,12,0.051533,-0.261864
rain,12,0.054072,-0.057734
slowly,12,-0.130419,-0.0483
breath,12,,0.117489
kicking,12,,-0.095081
computer,12,-0.323712,-0.045716
fly,12,-0.323879,
cover,12,0.027137,
named,12,,0.13543
thousand,12,,0.398899
smile,12,-0.133376,0.154343
hotel,12,,-0.141656
ear,12,0.181275,-0.194538
losing,12,-0.375467,-0.029999
smart,12,-0.279422,0.066759
prepared,12,0.125093,0.098987
bottom,12,-0.130459,
careful,12,-0.215487,
falling,12,0.1149,-0.014772
dirty,12,-0.309361,0.13261
cream,12,0.037784,-0.154454
familiar,12,0.068626,0.06812
uncomfortable,12,0.280514,0.183084
plate,12,0.308604,-0.278627
death,12,-0.108583,-0.163769
truth,12,0.118887,-0.215547
teach,12,-0.035287,-0.036531
thirty,12,0.040055,0.074543
pen,12,-0.012229,0.460809
dancing,12,-0.391721,
embarrassed,12,0.199955,-0.071257
rock,12,,0.153815
spend,12,-0.139703,
knee,12,0.564483,-0.076047
woo,11,0.039882,
field,11,0.026923,0.577446
music,11,0.256191,-0.112486
chicken,11,0.126983,0.10543
fell,11,-0.297221,0.117221
drinks,11,-0.054334,
sense,11,,-0.15236
appreciate,11,0.155142,0.359871
leg,11,-0.006094,0.045813
fix,11,-0.178547,0.07701
bird,11,,-0.300393
share,11,-0.364971,-0.212291
op,11,0.355714,
turkey,11,0.199452,-0.089734
mess,11,0.056834,-0.146455
annoyed,11,-0.227102,-0.100973
keeping,11,-0.257863,0.277867
fashion,11,-0.087302,-0.27897
slow,11,0.016788,-0.045729
loser,11,-0.413181,-0.040372
decision,11,-0.309182,
barely,11,0.119356,-0.234863
push,11,,-0.209881
insane,11,0.045545,-0.151395
evening,11,-0.366033,-0.09801
impossible,11,0.191025,0.158343
pair,11,-0.083965,-0.021543
strong,11,0.038408,-0.132818
choice,11,0.097482,-0.158278
cold,11,-0.115436,
handle,11,0.195742,
valentine,11,0.212934,0.257024
closed,11,0.028231,
drive,11,0.018546,
normal,11,0.113856,-0.068704
speech,11,0.057738,-0.007477
speaking,11,-0.460482,-0.193221
clean,11,,-0.144828
step,11,-0.332738,0.087596
group,10,,0.402819
teacher,10,0.125986,0.003003
belly,10,0.172243,
soap,10,-0.013156,-0.256311
missing,10,-0.076822,
future,10,-0.300486,-0.210502
pack,10,,0.195267
waste,10,0.227913,-0.238235
owe,10,-0.187261,
private,10,-0.017107,-0.202127
drinking,10,0.064405,
nap,10,-0.040341,-0.050257
fifty,10,,-0.063098
ugly,10,0.137973,0.174197
career,10,-0.114988,
earlier,10,0.187969,-0.194061
rough,10,-0.275223,-0.070364
awkward,10,-0.277474,-0.201058
wallet,10,,-0.253516
tea,10,0.010317,0.022349
cousin,10,,-0.167735
pink,10,,0.080193
fridge,10,0.133305,0.486354
audition,10,0.026452,
magic,10,0.363842,-0.353488
turning,10,,-0.094744
flirting,10,0.327588,-0.422128
nurse,10,0.162749,
sensitive,10,0.043442,-0.266983
chip,10,-0.058735,
hearing,10,-0.153948,0.090495
embarrassing,10,-0.135605,0.312771
happening,10,-0.026715,
flowers,10,,-0.015965
nuts,10,-0.071371,-0.061551
mood,10,0.004932,0.21488
wall,10,-0.126659,-0.39591
possible,10,,0.256019
ruined,10,-0.122481,-0.139633
pal,10,-0.101138,-0.143164
roll,10,-0.424687,
total,10,-0.315515,0.301552
nine,10,-0.242457,-0.278942
type,10,0.094148,-0.118541
fall,10,-0.258904,-0.258453
legs,10,0.086,
scary,10,,0.10157
explain,10,-0.235112,0.204815
personal,10,,-0.225673
human,10,-0.006284,-0.195442
waves,10,,-0.085147
changed,10,,0.501075
giggles,10,-0.373745,0.020971
written,10,,-0.255569
dry,10,-0.034379,-0.195877
trip,10,-0.016749,0.432747
hungry,10,0.011846,-0.146251
lecture,9,-0.132834,
experience,9,0.075906,-0.293792
bone,9,0.22536,
actual,9,-0.051732,-0.075342
nickname,9,-0.220138,
common,9,0.432789,-0.235406
business,9,-0.027533,
pivot,9,0.272189,
accidentally,9,,0.286155
massage,9,,-0.198097
apothecary,9,,-0.25618
favor,9,,0.019347
cheek,9,,0.138897
gym,9,0.104131,
balcony,9,0.288557,-0.334328
science,9,0.312989,-0.030353
follow,9,0.076684,-0.188886
speed,9,0.072387,
sell,9,-0.188651,
wet,9,0.413166,
impressed,9,-0.04723,
opera,9,,0.185361
cheesecake,9,-0.024072,0.22544
scream,9,,0.012301
enjoy,9,0.075123,0.04372
pet,9,,-0.454729
spring,9,,-0.13224
respect,9,-0.116366,0.09216
touched,9,,-0.274497
lying,9,-0.151496,-0.341952
upstairs,9,-0.194003,-0.330315
pretending,9,0.221959,
smoking,9,0.379113,0.258315
children,9,-0.37427,0.298146
bug,9,-0.145696,0.071107
basket,9,0.138197,-0.023509
dumb,9,0.130195,
sexual,9,0.257763,0.43051
lamp,9,-0.558987,0.306346
smiling,9,-0.091633,-0.069004
king,9,-0.29173,
poor,9,-0.202804,-0.005398
system,9,0.285496,0.194692
courage,9,-0.067359,
planned,9,-0.029814,0.045485
eating,9,0.19462,-0.139013
champagne,9,0.273884,0.179903
boring,9,-0.194101,
quiet,9,,0.170968
rice,9,-0.063662,0.474495
engagement,9,0.140592,-0.024585
disappointed,9,-0.110402,-0.211544
ignore,9,-0.126382,
exciting,9,0.234093,0.026899
expect,9,-0.113897,-0.241466
dark,9,-0.244263,0.096663
pushing,9,-0.152446,0.128331
scene,9,,-0.316212
candles,9,0.169299,-0.113413
fit,9,0.353605,0.206044
star,9,-0.178352,-0.184878
white,9,-0.095597,-0.276863
charity,9,-0.269067,0.454679
husband,9,-0.202433,-0.070835
grow,9,-0.225377,0.259574
mention,9,,-0.115988
tiny,9,-0.253718,-0.298848
celebrate,9,-0.102937,
rush,9,-0.153667,0.619459
attack,9,0.070123,0.316379
regular,9,-0.063004,0.025043
stairs,9,-0.111083,
dear,9,0.156981,-0.192248
shaking,9,-0.167043,-0.064331
skin,9,0.149165,-0.188107
stomach,9,-0.216679,
blind,9,0.359421,-0.361394
certain,9,-0.077799,-0.089434
bald,8,-0.123856,
trash,8,0.232664,-0.400253
complete,8,-0.000334,-0.085937
breathe,8,-0.184201,0.367648
beat,8,,0.085728
responsibility,8,-0.176062,-0.101398
blame,8,-0.025957,-0.190859
thumb,8,-0.215992,0.130752
agreed,8,0.154706,-0.328047
award,8,0.169857,
grandma,8,,0.430472
gesture,8,,-0.004546
contraction,8,,0.020576
score,8,,-0.185284
garbage,8,0.602218,0.145283
lay,8,,0.077422
dying,8,0.133097,-0.18934
buyer,8,-0.197893,
depressed,8,-0.268496,-0.286668
boots,8,-0.222626,0.166139
charge,8,0.240302,
safe,8,-0.074522,-0.030149
theme,8,-0.093527,-0.064565
beer,8,-0.153921,
beach,8,-0.259486,-0.083898
split,8,,-0.236462
knowing,8,-0.115561,0.35058
wake,8,,-0.33966
patch,8,-0.060856,0.320673
rubbing,8,,-0.117465
size,8,,-0.097113
bout,8,-0.096345,0.040211
missy,8,-0.097867,
honeymoon,8,-0.030351,-0.186047
steps,8,-0.425612,0.049121
loudly,8,-0.140934,0.17567
stealing,8,,-0.469649
large,8,0.079207,
support,8,0.243061,0.118241
brain,8,0.199545,0.392442
football,8,-0.099249,
fossils,8,-0.302242,0.198016
bowl,8,,0.034147
closet,8,0.294538,-0.052215
crap,8,-0.093677,0.021764
plenty,8,-0.343673,0.331556
glasses,8,-0.290317,-0.267141
climb,8,-0.158294,
direction,8,-0.019609,-0.177923
supportive,8,0.280663,0.26173
road,8,,-0.214109
touching,8,,0.167885
leather,8,0.258421,-0.024213
central,8,,-0.457589
petty,8,-0.057923,-0.063268
fear,8,0.020803,-0.083788
greatest,8,-0.027532,0.297718
strange,8,,0.251235
toilet,8,-0.59351,-0.111063
impression,8,-0.006273,
spent,8,-0.131787,
veto,8,-0.043488,0.115234
shock,8,,0.02203
taught,8,0.104598,0.359204
roof,8,0.010005,0.083354
tux,8,,-0.14183
labor,8,-0.23619,
tired,8,-0.201508,-0.124882
screw,8,0.158809,
prize,8,-0.171714,
difficult,8,,0.084295
batch,8,-0.116329,-0.087549
drawer,8,0.010609,-0.2981
tone,8,-0.563701,-0.298767
doll,8,,-0.364945
inappropriate,8,-0.143492,-0.175552
pin,8,-0.24198,
advice,7,-0.009648,-0.067999
glaring,7,-0.152625,
fresh,7,,0.371886
wiener,7,,-0.134388
bunny,7,0.20914,-0.275496
heavy,7,,-0.347137
forgive,7,-0.419267,0.364712
sucks,7,0.09027,-0.055254
borrow,7,-0.363299,0.059492
healthy,7,0.169703,-0.144976
introduce,7,0.019707,
island,7,,-0.02219
stripper,7,-0.231431,-0.090084
yell,7,,-0.080379
accept,7,-0.468855,-0.011899
tip,7,,-0.408319
section,7,0.102482,-0.038
settle,7,-0.20331,-0.309136
mini,7,-0.005437,
actor,7,0.138843,
sing,7,-0.102058,-0.048968
spit,7,0.051653,0.261398
subway,7,0.116755,
double,7,,-0.193399
lightning,7,-0.061079,0.341173
remote,7,0.120756,
spot,7,0.420954,-0.253405
company,7,0.165,-0.133578
flip,7,-0.380678,-0.050963
related,7,,0.138349
spider,7,0.150285,-0.110523
covering,7,,0.18002
blow,7,,-0.10783
jerk,7,-0.06784,0.529016
bath,7,-0.113308,-0.106614
frank,7,,0.323055
major,7,-0.262616,
basketball,7,0.009873,
remembered,7,-0.217666,-0.135293
lawyer,7,-0.010038,
male,7,0.110484,
short,7,0.374906,
low,7,-0.345826,
library,7,,0.214114
famous,7,-0.111796,
sweep,7,-0.34565,
accident,7,0.182941,-0.018495
guilty,7,0.298481,-0.176618
wanting,7,-0.164823,-0.140997
discovery,7,-0.132587,-0.080459
state,7,,0.01144
muffin,7,,-0.286948
fist,7,,0.311906
outfit,7,-0.33396,-0.091815
complicated,7,0.002985,-0.138926
land,7,,0.530488
forward,7,0.100269,-0.268459
dig,7,,-0.057421
ahhh,7,-0.052324,
thoughts,7,-0.525474,0.465921
memories,7,0.090102,-0.125221
rid,7,-0.311675,0.0631
necklace,7,,-0.311522
bond,7,-0.029624,0.032145
sticking,7,-0.075973,
sigh,7,0.472218,
breakfast,7,,0.500589
coffeehouse,7,0.237625,0.358893
pathetic,7,-0.067018,0.39632
tree,7,0.005957,-0.171094
driver,7,0.09318,
brown,7,0.192363,-0.094778
bang,7,0.033494,-0.120857
fish,7,0.112455,-0.314837
lead,7,,0.482046
earrings,7,,-0.168433
form,7,-0.226632,-0.135618
forehead,7,,-0.19593
lift,7,0.082715,-0.123158
homo,7,0.469518,0.303023
buddy,7,-0.344831,-0.136875
penis,7,-0.210127,-0.037984
trifle,7,0.022077,
shelf,7,0.179271,0.055383
physical,7,-0.274939,-0.309521
photo,7,,0.254321
pig,7,-0.294998,
beef,7,,-0.328219
mere,7,-0.110096,-0.250702
childhood,6,,0.040273
event,6,-0.523178,
waiter,6,0.162835,-0.349889
hire,6,-0.147874,
country,6,0.239043,0.300415
shout,6,,-0.050562
butter,6,-0.079341,-0.021978
candle,6,0.075644,-0.211819
admit,6,0.29516,
understanding,6,-0.190046,0.519526
salmon,6,,-0.271356
opportunity,6,0.292569,0.100192
honest,6,-0.298797,-0.153705
cheater,6,-0.249257,-0.400842
hallway,6,-0.041653,0.261127
information,6,-0.061317,-0.174796
trophy,6,0.009585,-0.038382
finding,6,-0.290099,-0.297015
horror,6,,-0.276734
salt,6,-0.160655,
shampoo,6,-0.224026,-0.01723
pregnancy,6,0.396109,
sudden,6,,-0.057799
bride,6,0.151572,
taste,6,,0.211019
teaching,6,0.077893,-0.112733
scarf,6,-0.152827,-0.069361
gifts,6,0.0921,
channel,6,-0.303893,0.486935
remove,6,-0.117414,0.447445
film,6,0.027965,0.330953
exchange,6,-0.34726,0.138732
fantastic,6,-0.207762,0.054816
shame,6,0.232575,-0.217523
bother,6,-0.254168,0.352018
amount,6,-0.26582,
era,6,,0.039968
lottery,6,0.140334,
ankle,6,-0.100673,-0.155962
mug,6,-0.191227,-0.18777
ceiling,6,-0.026977,-0.270901
obvious,6,,0.355544
cost,6,0.039258,
bachelor,6,0.219434,-0.251982
numbers,6,0.178952,-0.146105
cinnamon,6,0.22926,0.086777
bump,6,0.168341,0.423126
saving,6,,-0.264802
hum,6,0.058552,-0.207932
category,6,,-0.076648
guide,6,,-0.260274
emotional,6,-0.197755,
cart,6,-0.078446,-0.338187
startled,6,0.219787,-0.240005
map,6,0.225213,-0.381777
subject,6,,0.29939
super,6,-0.139278,0.210164
opinion,6,-0.083899,
join,6,0.277644,-0.200519
cheese,6,0.197748,0.089293
poker,6,,-0.348439
label,6,0.319707,0.142475
reach,6,0.257521,
fool,6,0.184793,0.165505
pushover,6,0.054165,0.290285
fixed,6,,0.185031
screwed,6,-0.04085,0.053991
divert,6,,-0.122705
danger,6,-0.176841,-0.138927
fling,6,,0.216963
gala,6,0.239929,0.340026
judge,6,-0.035714,
terrific,6,-1.6e-05,0.072309
pencil,6,0.330095,-0.104961
interest,6,-0.464469,
amused,6,0.238224,
pot,6,0.350961,0.383654
adult,6,0.466977,-0.02198
miracle,6,0.14732,-0.031822
van,6,,0.404209
interrupts,6,-0.048382,-0.079883
sock,6,-0.138104,-0.025811
dessert,6,,0.46662
drag,6,0.244615,0.452227
law,6,0.002219,
rooms,6,-0.066167,-0.149581
appointment,6,0.261682,
spoon,6,0.424091,-0.037611
unfair,6,0.034384,0.079882
cell,6,,-0.122157
perk,6,-0.116372,-0.063148
enter,6,,-0.123712
furniture,6,-0.056934,-0.102665
aisle,6,0.180316,-0.134928
emergency,6,,0.404985
fruit,6,,-0.138665
moon,6,,-0.143543
cushion,6,0.003287,-0.051925
general,6,-0.014525,0.406673
service,6,,0.077108
deserve,6,-0.108554,-0.102733
invitation,6,0.389872,-0.131672
mocking,6,-0.02216,0.038978
puzzled,6,-0.297178,-0.256011
lighting,6,0.123353,0.620405
security,6,-0.189663,-0.045791
jam,6,0.130345,
cheerleader,6,0.004108,-0.171918
empty,6,0.041411,
summer,6,-0.068729,0.24015
train,6,0.014399,
steal,6,,-0.379057
option,6,0.188138,
soft,6,-0.028303,-0.233924
lovely,5,-0.14386,-0.180385
presentation,5,-0.136027,0.36765
mimicking,5,-0.031851,
slip,5,-0.024804,-0.190319
carry,5,,0.02363
disgusted,5,-0.169547,-0.015304
warren,5,,0.549799
bonding,5,,0.028789
younger,5,0.326286,-0.166884
triumph,5,-0.161722,0.06259
learning,5,0.09434,-0.079552
self,5,,-0.021115
blueberry,5,-0.046169,0.376738
center,5,0.00864,-0.120895
area,5,0.072455,0.315866
silver,5,0.028839,0.210941
letters,5,0.152344,-0.166552
example,5,,0.02191
egg,5,-0.267665,-0.068158
disbelief,5,-0.222502,-0.125687
toast,5,,-0.092199
popular,5,0.253391,-0.07523
dryer,5,-0.16057,0.123541
soccer,5,0.292766,
catching,5,0.34361,0.054969
health,5,-0.22874,0.031191
cash,5,-0.122781,-0.181163
escape,5,,-0.022768
softly,5,0.291629,-0.07359
conference,5,-0.008795,
suppose,5,0.259267,0.352781
tenure,5,-0.118843,
wrap,5,-0.213961,-0.308963
screen,5,,-0.222177
twins,5,-0.176229,0.03804
burn,5,,0.565613
frozen,5,0.079377,
passion,5,0.241366,
crossword,5,,-0.050612
pillow,5,0.059587,0.293807
grant,5,0.0276,0.241422
virgin,5,,0.36626
anniversary,5,0.232035,
corner,5,0.262929,
rent,5,-0.091659,
pepper,5,-0.208202,
nipple,5,,-0.027357
afternoon,5,0.223252,0.031514
disgust,5,-0.137715,-0.230941
simultaneously,5,-0.067637,-0.064776
cook,5,-0.080484,-0.298862
poster,5,0.133801,0.061328
fill,5,-0.331701,-0.092005
available,5,-0.062018,0.414015
folder,5,-0.343256,0.393636
concept,5,,0.14396
giggling,5,-0.514555,0.268217
sea,5,0.144941,-0.026116
gal,5,0.24826,
stars,5,-0.104983,-0.073406
sunday,5,,0.20583
fifteen,5,-0.022731,0.205409
ship,5,,-0.312269
gently,5,,0.511593
cried,5,-0.303061,-0.17031
anger,5,0.35599,0.001811
evaluation,5,0.058535,
block,5,0.287613,
kisser,5,0.047851,-0.114183
learned,5,-0.078585,-0.079402
movies,5,,-0.152264
zoo,5,0.277461,-0.24819
twelve,5,0.251668,0.287094
highest,5,-0.191076,
scare,5,-0.236814,0.154453
president,5,0.133193,
relative,5,-0.028836,
tan,5,,-0.388752
carbon,5,-0.02532,-0.170334
reveal,5,,-0.225255
ruin,5,0.095188,0.021294
awesome,5,0.005011,
blonde,5,,-0.318544
robe,5,0.240903,-0.143804
heavily,5,0.123125,-0.266002
giant,5,-0.302452,-0.185373
lesson,5,-0.048862,
delivery,5,-0.014584,-0.138461
official,5,-0.0711,
delicious,5,0.372176,-0.307934
random,5,0.064794,
offer,5,-0.115829,
scares,5,-0.380242,-0.219674
hero,5,-0.410018,
chase,5,-0.356646,-0.038508
earth,5,,-0.175694
doorway,5,,-0.160464
cowboy,5,-0.316184,
porn,5,,-0.179161
flirt,5,-0.313662,
final,5,,-0.355653
mature,5,,0.484002
pound,5,,-0.125861
diet,5,-0.225121,-0.19712
coke,5,-0.147386,
envelope,5,0.197795,-0.069979
western,5,0.01019,
vacation,5,0.086007,-0.194027
miserable,5,0.111657,0.060663
freezer,5,-0.201468,
pressure,5,,0.340769
smaller,5,0.41244,
handsome,5,-0.340231,-0.019164
color,5,,-0.020743
horny,5,0.039586,0.172458
vanilla,5,-0.094298,-0.002947
napkin,5,-0.029909,-0.152645
sentence,5,,0.049729
slide,5,,-0.228552
sofa,5,0.052593,-0.109074
fighting,5,0.381598,0.155863
diaper,5,0.4971,-0.403053
species,5,,-0.103797
spin,5,0.13983,
laptop,5,,-0.164107
snap,5,0.211535,0.343993
war,5,-0.049374,0.252553
elevator,5,-0.097129,
fancy,5,-0.237321,0.378026
opposite,5,-0.123635,0.058661
camp,5,0.131968,
panicked,5,0.064099,-0.053522
soup,5,0.121354,0.292663
hunt,5,-0.182047,-0.136461
orange,5,-0.110455,0.356297
female,5,0.135503,-0.306616
mum,5,-0.307084,-0.155349
power,5,-0.255667,
exact,5,-0.016,-0.285761
organized,5,-0.111962,-0.115785
covered,5,,0.139429
aspirin,5,0.186287,0.411033
bank,5,,-0.122727
bakery,5,,-0.330104
trick,5,,-0.395783
issue,5,,-0.085812
sheet,5,-0.28855,-0.054313
focus,5,-0.278487,0.148423
expression,5,-0.265831,
squeeze,5,,-0.16789
purpose,5,-0.380477,0.179931
bored,5,0.186607,
row,5,0.303327,0.052236
born,5,0.165753,0.047799
review,4,0.425634,-0.099112
capable,4,-0.409239,-0.177915
pumpkin,4,-0.090511,-0.104269
bid,4,-0.054239,-0.129523
season,4,-0.12001,0.134365
paint,4,,0.130769
bow,4,0.212513,0.108314
university,4,0.558863,-0.176443
build,4,-0.03327,0.11334
chick,4,0.172573,0.062372
defense,4,0.040571,
yellow,4,-0.295996,-0.094745
spray,4,0.234117,
flying,4,-0.204225,0.193791
slice,4,-0.022892,-0.047175
thoughtful,4,,-0.070266
advantage,4,0.222465,0.071647
court,4,-0.20922,-0.258461
dare,4,0.422956,
evil,4,,0.222907
nana,4,,-0.016176
john,4,-0.340616,-0.079446
ancient,4,0.279626,-0.057882
silence,4,-0.125727,-0.057722
cereal,4,-0.070222,0.320715
choose,4,0.282246,
hole,4,0.157031,-0.101019
threesome,4,-0.129028,0.09491
connection,4,-0.118027,-0.034643
farm,4,,-0.204396
crab,4,0.268344,
senior,4,,-0.290988
planning,4,-0.105704,-0.30711
vibe,4,-0.221257,-0.198074
image,4,,0.264487
lots,4,,0.180665
collection,4,,-0.240753
worrying,4,-0.198406,0.228623
enjoying,4,-0.152836,-0.071945
guitar,4,0.232925,0.449038
lover,4,-0.087152,
player,4,0.324986,
defend,4,-0.027958,
classic,4,,-0.040612
billy,4,0.205967,
throat,4,-0.100787,-0.099139
squeaky,4,-0.093474,-0.060059
hurry,4,,-0.203055
imaginary,4,-0.187924,0.063802
hockey,4,-0.144796,0.091377
curious,4,0.582093,
assume,4,,-0.106339
fully,4,-0.011615,-0.194783
sophisticated,4,-0.11168,0.522899
intense,4,0.281924,0.0537
literature,4,,-0.074934
fears,4,0.269803,-0.082066
challenge,4,-0.029181,-0.128753
awake,4,-0.143272,0.064711
expensive,4,,-0.016587
thunder,4,-0.071671,0.1872
cheer,4,0.009406,0.242901
spare,4,,0.326761
gentle,4,0.084005,-0.254829
maternity,4,-0.118906,-0.093441
joining,4,-0.220506,-0.317879
gorgeous,4,-0.093731,0.081878
tricky,4,,-0.03054
groom,4,-0.329598,0.266748
cheap,4,-0.014435,-0.46573
market,4,-0.171282,-0.177245
keynote,4,,-0.357214
contest,4,-0.128382,
expecting,4,-0.065982,
silent,4,-0.199254,0.409193
simple,4,-0.047645,-0.0151
hook,4,0.324946,
begin,4,0.301103,
warm,4,0.003899,-0.320464
professional,4,0.361149,0.314703
poetry,4,,0.137021
salad,4,0.51319,-0.170934
sugar,4,,0.046624
pie,4,,0.138593
apple,4,-0.18759,-0.091208
platform,4,0.006159,-0.342366
sleeve,4,-0.297109,-0.315127
receptionist,4,,-0.144024
pediatrician,4,-0.058728,
glue,4,-0.164294,
puck,4,0.131881,
cage,4,-0.337979,
crib,4,0.157935,-0.19915
flea,4,-0.217219,
maple,4,0.185761,-0.158529
practical,4,0.559693,-0.057624
unreasonable,4,0.059076,-0.083358
nightmare,4,0.078572,-0.363373
react,4,0.219787,0.173292
quarter,4,,0.50314
anytime,4,,0.215895
painful,4,-0.224174,-0.009348
killing,4,0.017636,0.227038
art,4,-0.229552,-0.198792
stranger,4,-0.220534,
disaster,4,,-0.10054
illegal,4,-0.198732,-0.207485
thankful,4,0.262098,0.220036
princess,4,0.033577,-0.024247
rack,4,-0.380536,
salesman,4,0.235156,
hut,4,0.096991,0.104089
slutty,4,,-0.244417
prefer,4,-0.27901,-0.100575
sickness,4,0.149097,-0.109009
newsletter,4,,-0.143309
clever,4,0.02806,-0.09945
agree,4,0.260163,-0.041114
gossip,4,-0.061688,0.027528
fur,4,-0.202938,-0.15247
forgotten,4,-0.053961,
view,4,0.07086,-8e-06
godfather,4,,0.280007
sky,4,,-0.003384
interrupted,4,0.352925,0.178702
nature,4,0.578367,-0.21999
regatta,4,,-0.143081
tissue,4,-0.124453,0.413258
oven,4,,-0.008713
shy,4,-0.103977,
principles,4,0.014263,0.228355
officer,4,0.015595,
dentist,4,-0.062838,-0.157248
desperate,4,0.16621,-0.26818
bucket,4,-0.22939,0.087283
wheel,4,,0.003197
hunting,4,-0.174194,-0.09408
sting,4,-0.229958,-0.038929
research,4,-0.034661,
lip,4,,0.085386
elbow,4,-0.058058,-0.249191
perform,4,-0.129633,-0.059863
neat,4,,0.104283
backwards,4,0.211447,
collect,4,,0.114805
verge,4,-0.055639,0.019858
sunglasses,4,,0.313326
spoke,4,,-0.183929
birth,4,0.097988,0.520881
steady,4,0.270794,0.19761
possibility,4,-0.279772,0.23429
connected,4,-0.080688,-0.292253
prison,4,-0.37671,0.199537
easily,4,,-0.266949
towel,4,0.070832,0.519832
gross,4,0.121872,0.428233
natural,4,,-0.216481
adorable,4,0.334,0.099097
force,4,0.289823,0.386076
gravy,4,,0.332492
pipe,4,-0.013948,0.484396
sketch,4,,0.269705
shall,4,-0.092421,
mirror,4,,0.233952
sweetheart,4,0.140791,-0.088824
beauty,4,-0.326201,-0.156062
bread,4,-0.237651,-0.303318
everyday,4,,0.225117
commercial,4,-0.182506,-0.099261
ink,4,0.042199,
leaning,4,-0.103613,
fan,4,,-0.010037
lame,4,-0.024458,0.534338
sixth,4,0.524048,-0.27161
holidays,4,0.015329,0.061901
argh,4,0.028032,-0.057151
begging,4,0.33515,-0.082669
drunken,4,0.093283,-0.241619
level,4,,0.060594
flow,4,,-0.277424
antique,4,,-0.00906
friendship,4,0.308617,-0.051994
truck,4,,-0.303669
layer,4,-0.335255,0.055143
celebration,4,-0.052831,
custard,4,-0.381498,-0.130659
makeup,4,,0.412134
recorder,4,,0.389314
parent,4,0.073376,0.153506
guard,4,0.27642,
frame,4,-0.368585,
ski,4,-0.036632,
laughter,4,0.106626,-0.326357
proceeds,4,0.07551,0.259984
indignant,4,-0.130951,-0.097343
destroy,4,,-0.463919
actress,4,0.101328,
queen,4,-0.143098,-0.041956
consider,4,,0.025132
millionaire,4,-0.015416,-0.311472
guest,4,-0.101279,0.103143
pad,4,-0.23485,0.563327
mister,4,0.100258,0.099991
tick,4,0.079087,
newspaper,4,,0.02603
burning,4,,0.197171
humiliating,4,0.121512,0.412986
goggles,4,-0.257304,0.473842
nut,4,0.103052,
ringing,4,0.355851,
sight,4,,0.070091
ceremony,4,-0.1732,0.241193
trail,4,,-0.092003
alcohol,4,,-0.025172
cancel,4,-0.192998,
powder,4,-0.235416,-0.2228
international,4,0.146301,0.036794
purple,4,0.02111,0.019355
loss,4,0.07827,-0.012298
smoke,4,-0.148768,-0.359156
extended,4,,0.090023
deny,4,-0.093207,0.23457
rate,4,0.021269,-0.265623
margarita,4,,-0.260946
sip,4,-0.323845,
spread,3,0.044265,
evolution,3,0.16781,
lotion,3,0.06823,0.320369
sabbatical,3,,0.628559
apologize,3,0.127712,-0.096348
bloody,3,,-0.095433
temple,3,,-0.164061
police,3,0.22621,0.124651
strike,3,,-0.096236
rare,3,0.487672,
due,3,,0.28278
pigeon,3,-0.1913,0.592437
bathing,3,,0.026825
visiting,3,,-0.422846
awareness,3,-0.087718,-0.008598
anti,3,-0.027924,
rugby,3,-0.328814,-0.211531
owner,3,0.267992,-0.302494
sixty,3,,-0.118111
pool,3,,0.146809
sweat,3,-0.148962,-0.081471
airplane,3,0.040086,
thin,3,-0.13626,
confident,3,0.013347,0.262999
hilarious,3,-0.238394,
liking,3,0.109476,0.407616
sun,3,-0.194574,0.294818
doorknob,3,,0.335325
incident,3,0.253334,-0.27583
raising,3,0.015712,0.398618
insist,3,-0.216827,
condom,3,,0.10834
spell,3,0.058497,
potato,3,0.172217,0.319375
rude,3,0.193952,-0.064369
character,3,-0.271825,-0.05877
degree,3,-0.143735,-0.170107
temporary,3,-0.454277,
routine,3,-0.393475,-0.03214
album,3,,0.023445
bum,3,0.272448,0.417003
cleaning,3,,-0.260109
betting,3,,-0.309615
macadamia,3,,-0.215243
misery,3,0.372037,-0.165484
tall,3,0.005604,
worn,3,-0.255035,
wild,3,0.419584,-0.124098
blood,3,,-0.313276
taps,3,-0.09565,
disagree,3,0.28518,-0.278864
taffy,3,0.052108,
fossil,3,-0.426065,-0.116996
comet,3,0.661196,
stayed,3,-0.185716,-0.1252
lonely,3,-0.265888,
gloves,3,-0.362948,0.269421
avoid,3,-0.07468,
application,3,-0.33505,-0.181398
teeny,3,-0.239288,
pickle,3,0.376892,0.309512
whip,3,,-0.271615
item,3,,-0.17926
continuing,3,,-0.133433
doubt,3,0.020493,
stack,3,-0.149943,0.166977
gasp,3,,-0.061222
slightly,3,0.362449,-0.059477
sediment,3,-0.15454,
west,3,0.135283,-0.368764
agent,3,0.422011,
bonus,3,0.039645,-0.102852
fairly,3,0.158874,-0.104668
bright,3,-0.065396,-0.058921
genie,3,-0.060239,0.265066
depressing,3,-0.34154,-0.287493
angel,3,-0.079696,-0.0776
foam,3,0.397355,0.142845
square,3,0.105398,0.129228
fascinating,3,0.122524,-0.000925
landing,3,0.268482,0.557865
counts,3,0.04286,
luggage,3,0.24077,0.21703
catalogue,3,,0.428592
exam,3,-0.053173,0.228296
exit,3,0.233221,
colonial,3,,-0.053646
blanket,3,0.238209,-0.121556
playboy,3,0.380583,-0.036543
moist,3,0.083239,0.137958
junior,3,-0.23753,-0.422524
attached,3,,-0.149345
rumor,3,-0.165631,0.367324
relieved,3,,0.516956
graduation,3,-0.262073,0.474024
strings,3,-0.12724,-0.071866
rage,3,,-0.169635
pill,3,0.265602,0.188069
trapped,3,-0.283951,-0.324347
agreement,3,0.589298,-0.292068
admire,3,-0.3932,-0.126893
term,3,,-0.279443
booth,3,-0.064387,
annoying,3,0.199645,-0.185199
glare,3,0.313136,
porch,3,-0.274209,-0.133625
swinging,3,,-0.222013
sup,3,0.022291,0.243948
graduate,3,-0.276758,0.439375
shelter,3,,-0.230083
nod,3,,0.059546
practice,3,0.229881,
briefly,3,-0.148592,0.020575
seize,3,0.186008,
sum,3,,-0.158773
loose,3,-0.065733,-0.166565
creepy,3,-0.088325,0.248261
circus,3,-0.286936,
previously,3,,0.251746
skating,3,-0.133613,
leaned,3,,-0.100785
bridge,3,,-0.0317
contract,3,-0.014558,-0.059871
draw,3,,-0.044941
waist,3,-0.266495,
amazement,3,0.108127,
peanuts,3,0.074388,-0.023699
brand,3,,-0.160243
geek,3,-0.281437,
theory,3,,-0.146281
route,3,,-0.003469
unhook,3,-0.143621,-0.007923
performance,3,-0.005982,-0.043988
landed,3,0.192816,
appropriate,3,0.265662,-0.069743
prep,3,-0.1335,-0.316558
dictionary,3,,0.042197
impressive,3,-0.006564,
collar,3,,-0.01117
resume,3,,0.193297
dirt,3,-0.077966,0.269641
ninth,3,-0.040277,-0.021043
added,3,,-0.114546
sailing,3,,-0.087799
bleeding,3,,0.013091
locker,3,0.20553,
version,3,,0.456246
success,3,-0.087967,
cotton,3,-0.261501,-0.375651
peep,3,-0.107286,-0.158209
vacuum,3,-0.281295,
mint,3,-0.173764,0.106422
grocery,3,,0.428686
product,3,-0.299868,0.041156
tarantula,3,,0.014192
buzzer,3,-0.124079,-0.162937
fuzzy,3,0.017275,-0.031973
higher,3,-0.191991,-0.191613
stays,3,,-0.173087
poop,3,-0.418445,-0.240496
pity,3,0.067114,-0.382132
spelling,3,,-0.226995
hairy,3,0.036028,-0.234067
rushing,3,-0.116804,0.563373
baggage,3,,-0.052699
rat,3,0.021955,0.299687
litigious,3,-0.199944,-0.074803
forced,3,,0.206572
affair,3,-0.101071,
suds,3,-0.007521,
lynch,3,,-0.260533
agreeing,3,0.058331,-0.132483
sixteen,3,0.069173,-0.06899
crowd,3,0.255443,-0.083297
frantically,3,0.186584,0.20465
sue,3,,-0.103994
bridesmaid,3,-0.15057,0.052427
separate,3,-0.063441,-0.158272
unusual,3,0.006961,
visit,3,,-0.036931
neighborhood,3,0.214814,
barney,3,0.054358,
shorts,3,-0.455867,-0.136804
lemon,3,-0.01612,0.429342
loving,3,-0.349493,-0.433605
witch,3,,-0.007075
cracker,3,-0.183954,-0.248713
serve,3,,0.466127
percent,3,-0.068279,
recognize,3,-0.059722,-0.14818
grapes,3,-0.177342,0.324671
knife,3,,-0.152813
tail,3,0.156249,-0.430553
obsession,3,,0.292197
empire,3,0.081484,
marketing,3,0.030259,0.089001
sneak,3,,-0.267522
sweetest,3,0.329863,0.127873
resources,3,,0.130981
scum,3,0.1691,
slut,3,0.001988,-0.155656
receipt,3,-0.08355,0.289556
perspective,3,0.191582,-0.106823
shining,3,-0.214926,-0.197383
lingerie,3,-0.279988,
oil,3,0.27522,-0.069095
toy,3,,-0.100877
commitment,3,-0.119394,
truffle,3,,0.032852
monster,3,,-0.362365
protest,3,,0.256975
hollow,3,-0.386588,
whipped,3,-0.268925,0.164858
pleasure,3,-0.373787,0.110715
nineteen,3,,-0.233927
stain,3,-0.109599,
clapping,3,0.164966,
published,3,,0.003592
trees,3,,-0.195625
uniform,3,,-0.083185
sail,3,-0.424672,-0.327312
demand,3,,-0.087069
partner,3,,-0.105026
skull,3,,-0.196639
tooth,3,0.269763,0.155436
winning,3,-0.084977,-0.121461
gold,3,-0.002011,0.133522
soda,3,,-0.186593
medium,3,0.269948,-0.171229
incoherent,3,0.414786,-0.195305
touchdown,3,-0.073705,
supervisor,3,0.103967,
leading,3,-0.155535,
lousy,3,0.388125,-0.002919
kappa,3,-0.214818,
background,3,0.183124,
painted,3,,0.497192
display,3,,-0.09324
insurance,3,0.192916,0.007768
phrase,3,-0.283769,0.021124
sharing,3,-0.003927,-0.182358
disease,3,-0.20248,0.062734
bastard,3,0.074487,0.047382
ranger,3,0.117098,
magical,3,0.03421,-0.213664
sympathetic,3,-0.215571,-0.00349
phase,3,,0.428783
travel,3,-0.019046,-0.284019
plant,3,0.043423,-0.3967
creep,3,-0.444136,-0.029031
haunted,3,,-0.18644
odds,3,-0.10528,
factor,3,0.273,0.333655
december,3,-0.045313,0.122989
sneeze,3,0.221967,-0.154545
account,3,,0.146542
cave,3,0.118135,
toe,3,-0.226582,0.008646
volcano,3,0.006524,0.007403
spirit,3,-0.21108,-0.264318
flyer,3,0.095206,0.053503
shaving,3,-0.063998,
remind,3,-0.105149,0.25424
ad,3,-0.070126,0.393448
stool,3,-0.297986,-0.362193
traps,3,,-0.146647
mouse,3,-0.13234,
sperm,3,,-0.106576
chef,3,-0.361446,0.321095
imagined,3,,-0.073665
particular,3,,-0.208701
winner,3,0.135696,-0.107616
league,3,,-0.187927
main,3,0.028615,-0.295728
helicopter,3,-0.251763,
rich,3,-0.133096,0.347662
village,3,,0.136041
cooler,3,,-0.272688
heading,3,,0.238301
bitty,3,0.458849,-0.221753
profession,3,-0.392213,
goalie,3,,0.163468
juicy,3,0.081471,0.277139
bong,3,0.088462,0.007663
address,3,,0.578728
funeral,3,0.246731,0.321323
phenomenon,3,-0.063391,
understood,3,-0.31747,0.434973
toss,3,-0.073612,0.056425
position,3,,0.151987
capital,3,0.060298,
energy,3,0.275205,-0.206463
wandering,3,0.115841,-0.106957
checkbook,3,-0.113515,-0.076813
rip,3,0.057247,-0.242969
kit,3,,-0.141977
east,3,0.157666,-0.239716
backpack,3,0.2251,-0.049696
original,3,0.142133,-0.163824
seventeen,3,0.002575,-0.039995
gain,3,-0.315348,0.508085
recipe,3,,-0.02671
stolen,3,-0.302778,-0.177532
razor,3,,-0.149933
carefully,3,,0.360965
chat,3,,0.209679
constantly,3,-0.191807,
pyramid,3,0.066948,0.483791
circle,3,0.276058,-0.092227
err,3,0.222234,-0.417754
public,3,-0.227509,
concentrate,3,0.343889,-0.01193
digest,3,,0.123343
avoiding,3,-0.221601,
device,3,,-0.003531
pitcher,3,0.133295,-0.312976
ray,3,-0.017307,
pat,3,-0.225299,
acting,3,0.524862,
exhausted,3,0.169435,-0.205467
moonlight,3,,-0.096971
hurting,3,-0.134578,-0.076679
hint,3,,-0.05391
successful,3,-0.126655,-0.076047
reception,3,,-0.235991
cape,3,-0.258514,-0.165922
desert,3,0.001244,-0.190117
peanut,3,-0.236351,0.024332
dollar,3,0.08133,
maneuver,3,0.470613,
fog,3,-0.251689,-0.170185
concerned,3,0.017377,0.222435
catalog,3,,0.184756
peach,3,,-0.091129
speaker,3,-0.418566,
avenue,3,,-0.228704
gorilla,3,-0.159104,0.066926
popcorn,3,,0.103601
slippers,3,-0.188111,-0.441649
base,3,,0.194578
embarrassment,3,-0.137159,0.285866
bladder,3,0.232823,
pop,3,,-0.172878
refill,2,,0.10879
embarrass,2,0.092706,0.330632
arghh,2,0.060035,-0.12589
gun,2,-0.167194,0.105486
merry,2,0.218535,-0.438543
badge,2,0.29008,
pace,2,0.337332,
integrity,2,-0.059797,0.160708
flashback,2,0.097815,-0.357674
billion,2,0.219366,-0.101063
celebrating,2,-0.128214,
linguistics,2,,-0.050625
undress,2,,0.437694
crime,2,,-0.289877
scratch,2,-0.101197,-0.140333
raspberries,2,,0.092189
details,2,,-0.059763
sucker,2,0.109439,
interrupt,2,,0.206951
threatening,2,,0.021333
festival,2,-0.18046,0.473438
litigate,2,0.250114,0.16504
tend,2,,-0.004258
afford,2,0.171269,
goodie,2,-0.37737,0.054939
confront,2,-0.107978,0.150893
peephole,2,0.275904,
thrilled,2,-0.217958,
progress,2,-0.533864,-0.097933
quality,2,0.235757,0.172834
puss,2,0.080849,0.063615
broad,2,-0.046451,-0.190711
ambush,2,,-0.108019
dumpster,2,0.248457,-0.244023
continue,2,-0.140887,-0.140014
protect,2,0.179423,
wrestle,2,-0.087093,-0.172067
distract,2,0.231999,-0.328222
underprivileged,2,-0.06182,-0.135189
spectacular,2,0.198113,0.149811
negative,2,0.201134,-0.014717
policeman,2,-0.02382,-0.003513
vogue,2,-0.297193,-0.113691
manner,2,-0.218762,-0.263999
pony,2,,-0.13053
peas,2,-0.12361,0.018348
yearbook,2,,-0.157138
groan,2,,0.151462
director,2,-0.054695,
shocking,2,-0.387941,-0.110824
balloon,2,0.214982,-0.028141
discomfort,2,-0.016685,-0.179984
mild,2,-0.143044,-0.214996
foil,2,-0.411428,
aluminum,2,0.043464,-0.041912
wienie,2,-0.032154,
penguin,2,-0.023792,-0.091498
counselor,2,-0.214779,-0.388776
disrupt,2,0.278579,-0.187456
ballerina,2,-0.092126,-0.145173
vest,2,,0.210706
urgent,2,0.240195,-0.026931
talented,2,-0.222527,-0.08419
gracious,2,-0.317724,-0.132683
fourth,2,0.018711,-0.000962
dummy,2,0.204033,-0.143562
greasy,2,-0.389719,
whore,2,-0.033426,-0.178866
drugs,2,0.326051,0.356916
drawers,2,0.214675,0.026416
medieval,2,,-0.312919
geez,2,-0.29215,
jersey,2,0.602901,-0.02162
naughty,2,,-0.152895
napping,2,-0.039778,-0.103224
nonchalant,2,-0.132057,
blushing,2,,-0.085872
certificate,2,0.007465,0.360344
behave,2,0.092197,-0.042433
factory,2,0.116296,
hardware,2,,0.060299
fork,2,-0.142049,
misunderstanding,2,0.324893,0.44995
heather,2,0.073126,0.445203
explosion,2,-0.033451,-0.078
arrogant,2,,-0.065778
novelty,2,-0.093585,-0.403254
impaired,2,0.345193,0.068679
reservation,2,,0.379494
incredulous,2,0.003731,-0.154394
mummy,2,,-0.007441
chin,2,-0.117761,0.150151
handbag,2,-0.001186,-0.239947
extremely,2,-0.240426,0.343769
detective,2,0.270175,-0.161161
unavailable,2,-0.162974,
selfish,2,-0.17176,-0.193762
weapon,2,-0.426586,-0.248617
hiding,2,-0.086463,0.058797
audience,2,-0.282606,
dissertation,2,,-0.018556
secluded,2,-0.319434,
raised,2,,0.281805
campus,2,,0.217549
librarian,2,0.468407,0.00534
digital,2,,-0.029003
sanctity,2,-0.290047,0.170431
gasping,2,0.21872,0.04574
realistic,2,0.054991,0.062793
frightened,2,-0.225973,0.17631
flaky,2,-0.150063,
wisdom,2,-0.182748,0.145138
design,2,0.098032,0.435775
mass,2,0.253945,-0.084631
fourteen,2,-0.050305,0.491472
painting,2,,0.060176
overwhelming,2,0.275683,0.423041
auction,2,0.181636,
peace,2,-0.115093,-0.196607
tale,2,-0.131024,0.118798
traditional,2,,-0.328198
fairy,2,,0.020421
assumed,2,,0.14906
comfort,2,0.008901,0.109271
momma,2,-0.044132,-0.229379
abort,2,-0.095916,0.428293
betty,2,-0.110542,-0.381746
insecure,2,-0.07661,-0.050994
pancakes,2,,-0.247949
friday,2,,0.084387
poisoning,2,,0.317368
jewelry,2,0.287599,-0.075954
coast,2,,-0.003089
chimney,2,-0.347962,-0.037286
alert,2,0.283255,-0.278845
gown,2,,0.049975
custom,2,-0.065061,-0.011728
ashamed,2,0.016877,0.194295
captain,2,0.399786,
fireman,2,0.08792,0.28447
grip,2,-0.296725,
tragedy,2,-0.258719,-0.011197
faded,2,0.003134,
sweating,2,-0.201242,-0.237813
braces,2,,0.04347
pinching,2,,-0.202621
luckiest,2,-0.096446,-0.20621
latte,2,-0.225526,0.189084
abruptly,2,,0.481814
logic,2,-0.10657,-0.056311
fabric,2,-0.229072,-0.173694
wicked,2,,-0.042158
irrational,2,0.315945,0.403353
playground,2,0.038761,0.461947
homeless,2,-0.036492,-0.31415
sunset,2,,0.155969
responsible,2,0.486822,0.006796
underdog,2,0.009121,0.487886
garage,2,0.449374,-0.105518
skeptical,2,-0.054825,-0.111075
feed,2,-0.221522,-0.073335
determined,2,0.004623,-0.086479
admirer,2,-0.019548,
audio,2,,0.536532
fantasy,2,-0.018947,-0.373793
immediately,2,-0.033574,0.051163
foundation,2,0.095486,-0.103164
buried,2,-0.115826,0.420097
chosen,2,-0.155225,0.182814
sale,2,-0.272227,
orthodontist,2,,0.114034
cow,2,0.337792,-0.039218
miserably,2,0.026213,-0.260606
traffic,2,,-0.201396
chocolate,2,-0.108066,-0.335659
tearful,2,-0.304772,-0.087874
decaf,2,-0.226012,0.112396
file,2,-0.466617,0.413099
tray,2,0.082134,-0.255083
momentary,2,-0.068533,-0.060084
lapse,2,0.366338,
master,2,0.408559,0.158157
veil,2,0.120879,-0.162153
customer,2,-0.221632,
metaphor,2,,0.456309
hammer,2,,0.007207
till,2,-0.344333,0.163601
precious,2,0.184029,0.096979
pterodactyl,2,-0.154031,-0.022456
tuna,2,0.080205,0.073626
relief,2,,0.385758
offering,2,-0.212152,0.036734
agitated,2,0.232329,0.174594
cheeks,2,0.032692,0.152999
cashier,2,,-0.140586
frosting,2,,-0.134569
toothbrush,2,-0.340631,-0.108261
plastic,2,-0.197142,-0.303154
proposal,2,-0.115744,0.452711
drawing,2,0.06191,-0.073526
scientist,2,0.333869,
habit,2,,-0.038661
invest,2,0.31754,
psychic,2,0.03281,
decent,2,0.186148,0.332701
geology,2,,-0.155192
website,2,,0.194683
helpful,2,-0.042397,0.050882
discussion,2,-0.141085,-0.041081
happiness,2,0.447395,-0.004947
designer,2,0.098837,-0.059585
heels,2,-0.118847,
traumatic,2,,-0.177546
average,2,,-0.262314
smiled,2,-0.136519,0.119968
eagle,2,0.441974,
stove,2,-0.278159,
casual,2,-0.207015,0.474534
firm,2,-0.44626,-0.088361
childish,2,-0.215604,-0.28951
suite,2,,-0.179595
shaker,2,0.023245,0.252425
entrance,2,,0.029798
complain,2,-0.176536,0.055234
duh,2,0.06381,
dreams,2,-0.05554,-0.010531
generous,2,-0.004558,0.066264
attendant,2,,0.376163
salon,2,0.001303,-0.01869
bartender,2,-0.318234,
spicy,2,0.417945,-0.162049
joking,2,-0.089372,
offended,2,-0.10202,-0.28199
colleague,2,-0.04768,-0.130326
flattering,2,-0.375196,
bin,2,-0.103933,
mri,2,-0.162785,
data,2,0.584059,-0.180102
silk,2,-0.026402,0.401888
deadline,2,-0.130388,-0.102494
composure,2,-0.225994,0.402402
deprived,2,,-0.383865
saint,2,-0.159973,-0.116613
baseball,2,-0.080503,
brains,2,-0.107609,
suitcase,2,0.005445,-0.261597
suede,2,-0.007371,-0.167805
crust,2,,-0.138038
pretzel,2,-0.340204,0.173345
bummed,2,-0.112752,
legal,2,0.166167,-0.000723
intimidating,2,0.206995,-0.011528
goodness,2,-0.017533,0.146978
fail,2,-0.214796,0.379108
spite,2,0.173388,-0.111351
grand,2,-0.402162,0.267652
punch,2,,0.008418
frustrating,2,-0.364879,-0.000969
thong,2,-0.144783,
briefcase,2,0.078546,-0.208406
snacks,2,,-0.1188
rooster,2,0.158206,
inviting,2,0.504532,0.195337
kitten,2,,-0.084003
rabbit,2,0.270377,0.011352
chute,2,-0.165059,0.044314
irresponsible,2,0.068893,-0.036837
poppy,2,,-0.025943
legend,2,-0.033414,0.150527
telephone,2,,-0.027143
handy,2,-0.182828,0.058043
violently,2,,0.125941
heaven,2,0.0262,-0.207659
subtle,2,-0.331678,0.098706
charming,2,-0.325527,0.094743
predator,2,-0.206211,0.209075
string,2,-0.163118,
gonorrhea,2,-0.260455,0.072976
treasure,2,-0.246575,-0.071573
crushed,2,0.055043,-0.049154
hasty,2,,0.07802
wasting,2,0.620762,-0.034473
magnet,2,,-0.228074
kindergarten,2,,-0.190045
medical,2,,-0.116726
purchase,2,-0.104081,
giddy,2,-0.300706,-0.307945
babe,2,0.044543,-0.087582
fabulous,2,-0.145646,-0.221547
filet,2,-0.253033,-0.363451
lace,2,0.29836,0.051582
inch,2,0.281477,-0.124723
transplant,2,-0.411885,-0.005549
imagination,2,-0.287775,-0.114919
anticipation,2,-0.12069,-0.098393
lands,2,,-0.023935
frat,2,-0.141466,-0.242199
mitt,2,0.430212,-0.413005
seduce,2,0.056976,-0.083988
tear,2,0.33062,-0.147919
reaction,2,0.154307,0.166506
thief,2,,-0.01125
cassette,2,-0.076163,0.022102
drove,2,0.087712,
approaching,2,0.017465,0.003661
yawning,2,-0.15177,
devil,2,-0.01203,-0.091126
dull,2,-0.240681,
boa,2,,-0.097843
feather,2,-0.016566,0.324282
raw,2,-0.049676,-0.164279
sample,2,-0.299103,-0.09458
inner,2,0.174253,-0.080538
uptight,2,-0.331682,-0.104397
pole,2,0.179984,
antenna,2,0.003513,0.184065
television,2,,0.092642
jerks,2,,-0.18364
permission,2,,-0.119977
sadly,2,0.248856,-0.076865
dump,2,-0.110365,-0.142384
disgusting,2,0.010778,-0.382186
chapter,2,,0.366841
lance,2,,-0.002267
planet,2,-0.254489,-0.071373
crappy,2,-0.315889,0.026427
skiing,2,-0.081053,
advance,2,0.361277,-0.201356
playpen,2,,0.456262
artist,2,0.237438,-0.139663
initiated,2,0.00846,-0.304066
approved,2,-0.053401,-0.063207
destroying,2,,-0.318309
misleading,2,-0.289642,-0.172847
disposable,2,0.21102,-0.138761
manager,2,0.25271,
discount,2,,-0.066825
niece,2,,-0.186297
practically,2,,-0.103896
bouquet,2,,-0.180197
neighbor,2,,-0.252158
concentric,2,0.188588,0.207922
passionate,2,0.203419,-0.176185
offense,2,,-0.258299
lobster,2,-0.011713,0.096694
consumer,2,-0.086999,
effective,2,0.254947,-0.138657
rum,2,,-0.248374
onion,2,0.593094,
aloof,2,0.066657,0.151422
wrist,2,-0.257617,0.164449
cramp,2,-0.258712,-0.200248
bench,2,,-0.146169
scrabble,2,,-0.224862
click,2,0.328162,0.210081
distracted,2,0.259574,-0.25562
silently,2,0.005007,0.449193
mortified,2,0.323786,0.024933
explode,2,-0.001123,0.311759
abandoned,2,-0.113009,0.043254
sweeping,2,0.072639,
vintage,2,,0.356499
bam,2,0.11808,
including,2,,-0.118523
fireball,2,-0.356746,0.017184
bend,2,0.182905,-0.137214
lawsuit,2,,-0.21242
garment,2,-0.105695,-0.169014
script,2,,-0.220885
panel,2,-0.252362,-0.3628
generally,2,-0.011855,-0.288076
hoop,2,0.561053,0.618622
pleasant,2,-0.454318,-0.192131
snack,2,,0.331822
nasty,2,-0.214753,0.054597
skip,2,,-0.11497
approval,2,0.185829,0.048702
fits,2,,0.058623
ending,2,0.053505,
annoy,2,-0.099817,0.486541
snatch,2,0.181809,0.505445
unemployed,2,0.313993,-0.136758
partially,2,-0.115676,
marshmallow,2,,-0.08005
detergent,2,0.48359,-0.175552
headdress,2,,0.352944
washer,2,-0.214842,0.215137
bean,2,0.263552,0.226741
golf,2,,0.034447
visibly,2,0.199852,-0.216768
mill,2,-0.179506,-0.057574
curl,2,0.648306,
maker,2,-0.183549,0.148213
colors,2,,-0.121503
confuse,2,-0.217287,0.251903
coincidence,2,,-0.104044
remain,2,0.136518,0.319815
snuggles,2,-0.09084,0.4746
psychiatrist,2,0.021238,0.337211
mole,2,0.285172,
dairy,2,,-0.154487
minimal,2,-0.152367,0.364445
murder,2,,0.203355
fluffy,2,,0.383646
north,2,-0.060065,-0.017161
pissed,2,,-0.267169
rubber,2,-0.341905,-0.208537
persuade,2,0.104014,
ethical,2,0.303938,-0.121074
vegetarian,2,0.202877,0.161055
wood,2,-0.268726,-0.071803
invisible,2,0.009436,
twentieth,2,-0.005989,-0.08138
attacking,2,-0.006626,-0.152819
cracked,2,-0.064879,-0.071578
cop,2,0.394339,-0.033365
cherry,2,-0.19634,0.023669
judging,2,,0.007885
disappointment,2,-0.140085,-0.048049
plug,2,,0.339804
nicotine,2,0.155857,-0.250937
directly,2,0.390522,0.340447
endearing,2,-0.128334,0.101891
erase,2,0.068643,
necessary,2,-0.164787,-0.370992
genius,2,-0.068527,0.50364
threatened,2,-0.216478,-0.252225
protecting,2,-0.014806,0.299829
nodding,2,,0.159602
enthusiastic,2,0.231226,
beeper,2,,-0.051281
jasmine,2,0.088672,0.28592
pit,2,0.026692,
tournament,2,0.119581,
valid,2,,0.067392
competition,2,-0.335093,0.308042
twelfth,2,,-0.161545
cabin,2,,0.049293
violent,2,,-0.082887
dart,2,,-0.328892
access,2,-0.03229,0.000868
railing,2,0.247103,-0.006714
satisfied,2,0.305982,0.002844
safety,2,-0.103764,-0.10482
bus,2,0.25056,
mailbox,2,0.03701,-0.278824
needless,2,-0.172416,
marathon,2,-0.309238,
devastated,2,-0.026856,-0.277507
convinced,2,-0.098454,-0.091543
sub,2,-0.162857,-0.1083
haircut,2,0.210139,0.077607
charm,2,-0.466982,0.058194
xerox,2,-0.135806,
raggedy,2,0.430238,-0.155238
kook,2,-0.391296,
sports,2,-0.195314,0.139271
fold,2,0.164895,
oath,2,0.010967,
lesser,2,0.046014,-0.254106
sport,2,-0.028378,0.432491
tequila,2,-0.250268,
suck,2,,-0.134354
code,2,,-0.159285
trapping,2,,-0.313375
buying,2,-0.29773,
washed,2,0.296304,0.200311
soothing,2,,0.312767
cuddling,2,-0.136339,-0.028312
rocks,2,-0.325085,-0.214224
warn,2,,0.46136
plaza,2,,0.080672
albino,2,0.269767,0.342863
blast,2,-0.420146,0.072012
moron,2,-0.039481,-0.104005
annual,2,-0.097466,0.035837
calming,2,,-0.189168
aback,2,-0.082939,
par,2,,-0.331887
nauseous,2,0.030184,-0.04881
immigration,2,,0.069405
accounts,2,,-0.169011
altered,2,,-0.117337
grandfather,2,-0.23491,0.331755
honored,2,-0.156468,-0.157289
sentiment,2,0.194558,0.057207
wizard,2,,-0.122124
punish,2,,-0.172443
lord,2,-0.340289,-0.002692
passport,2,-0.121579,-0.146832
astonished,2,0.252033,-0.090422
talent,2,-0.157808,0.068728
absence,2,0.420093,
source,2,-0.518634,-0.202328
overwhelmed,2,-0.053348,-0.039183
torn,2,0.099142,0.089976
meaningful,2,-0.172093,0.298572
scotch,2,-0.080658,
washing,2,,-0.056066
burlesque,2,-0.198121,0.356301
chemistry,2,-0.32555,
distance,2,0.277956,
rod,2,-0.140877,-0.185566
steam,2,0.103213,
broom,2,0.116756,0.003519
bagel,2,0.068431,-0.128996
slap,2,,-0.224337
mulch,2,0.44631,
dice,2,-0.069416,
wander,2,0.061777,
zone,2,0.125215,-0.194489
innocently,2,-0.13464,0.104899
globe,2,,-0.193734
kidney,2,0.263386,
castle,2,0.074444,0.163006
program,2,,-0.133901
convince,2,-0.162272,-0.124575
parts,2,0.090159,
disc,2,,-0.109271
suggestion,2,,-0.057067
righty,2,-0.178836,-0.061455
river,2,-0.356555,0.107982
tub,2,-0.150683,-0.066782
blackout,2,0.552263,-0.095831
compromise,2,-0.113681,-0.169877
cent,2,-0.32626,
beginning,2,-0.176428,-0.017345
trade,2,0.200001,
spooky,2,0.453114,0.125002
vase,2,0.23406,-0.007784
potatoes,2,0.053257,0.423605
basement,2,0.523635,
shadow,2,-0.164089,
smooth,2,-0.140312,0.197271
lines,2,-0.21176,-0.078046
gooood,2,-0.086748,0.357501
confess,2,,0.006471
unborn,2,0.176983,
postpone,2,-0.076176,
sane,2,-0.225393,-0.282258
mashed,2,-0.038281,-0.195413
hike,2,,-0.063751
zipper,2,0.179095,
lawn,2,-0.07433,-0.152259
sponsor,2,-0.037243,0.072172
fellow,2,,0.047222
slight,2,0.00259,-0.405245
chuckle,2,-0.006665,
mat,2,0.134568,0.424102
minister,2,-0.088142,
inspiration,2,0.323236,0.037169
leash,2,0.065259,
lifted,2,0.127346,-0.031405
remains,2,,0.049176
silliness,2,0.165451,
apartments,2,,0.104504
writer,2,0.235172,-0.145089
vision,2,-0.006398,-0.120128
technique,2,0.045188,-0.13275
additional,2,,-0.063153
allow,2,,-0.376417
hopeless,2,0.026252,-0.249407
tomatoes,2,-0.09144,-0.335461
brunch,2,-0.264939,
motion,2,0.204931,
projector,2,-0.326907,
facing,2,,0.106856
sleepy,2,-0.078992,-0.164053
salute,2,0.024742,-0.015761
jesus,2,0.304369,0.086814
vulnerability,2,0.042114,-0.103937
gum,2,-0.446442,0.134696
tension,2,,0.128325
coconut,2,-0.099402,-0.186649
casino,2,0.07029,
ritual,2,,-0.129201
laser,2,-0.034675,
planetarium,2,-0.265985,-0.06647
homework,2,0.299037,
parking,2,0.034813,-0.184773
cleansing,2,,-0.075377
remembering,2,,0.480873
messy,2,-0.144269,0.491299
earn,2,0.345617,
keyboard,2,0.204057,-0.405903
fights,2,0.550958,0.220711
bicycle,2,,-0.046195
storm,2,,-0.04269
attitude,2,0.066897,
options,2,,0.174809
seating,2,0.241039,-0.20066
cheers,2,0.026287,-0.216493
milkshake,2,,0.616483
ability,2,-0.054686,0.393129
heroin,2,-0.208168,-0.050978
repel,2,-0.122725,0.011621
claim,2,,-0.325437
crack,2,-0.0505,0.020103
geography,2,,0.120638
manly,2,-0.021888,
attractive,2,0.166692,0.054063
gate,2,-0.296532,0.569959
nonsense,2,-0.237751,-0.181513
stoned,2,-0.24463,0.424138
initial,2,,-0.094633
balance,2,-0.283342,-0.185002
marijuana,2,,-0.276809
decorate,2,,0.224666
startling,2,0.073055,
aura,2,,0.003431
comedy,2,-0.294213,-0.11447
primary,2,,0.149552
obsessed,2,,0.24771
twin,2,,0.460675
unfortunately,2,-0.140034,-0.233553
snow,2,-0.046731,-0.05264
backhand,2,-0.017307,
booze,2,,0.143747
sexuality,2,0.030723,0.008732
exhibit,2,0.360272,
pogo,2,0.252692,
meal,2,0.024586,0.381763
action,2,0.409354,
nakedness,2,,0.078335
starving,2,-0.074809,0.065512
prisoner,2,-0.104273,0.323491
local,2,,0.017409
lemonade,2,,0.309988
instructor,2,0.055859,0.02363
entice,2,0.080923,-0.01903
flower,2,-0.022951,-0.277664
girlish,2,,-0.078832
pro,2,0.009077,-0.001437
deadly,2,,0.088134
gel,2,-0.235895,-0.087057
terrace,2,-0.190846,0.115053
chop,2,,0.341887
karate,2,-0.120573,0.197662
aware,2,0.103873,0.509161
lifetime,2,0.027687,-0.014097
rocket,2,-0.074223,0.006106
cartoon,2,,-0.001523
jet,1,0.460901,
bumpy,1,,0.063812
com,1,-0.017643,
unisex,1,0.240951,
mustard,1,-0.284319,-0.043658
hangover,1,-0.14989,-0.046684
controversial,1,,0.111253
squishy,1,-0.238732,0.007143
bulge,1,-0.088227,-0.188476
parenting,1,0.512548,0.452572
honesty,1,-0.186793,-0.186872
container,1,,-0.013992
stalker,1,-0.068317,-0.314907
bribery,1,,-0.079665
shin,1,-0.45265,
gray,1,-0.244916,0.344593
bloodbath,1,,-0.073917
rainy,1,,0.186907
motif,1,0.139896,-0.048871
navy,1,0.172467,-0.40635
homemade,1,,-0.30964
antics,1,0.018619,-0.091586
divide,1,0.067375,-0.275125
alignment,1,0.009398,-0.039019
content,1,,0.011744
fixable,1,0.130685,0.106078
admitted,1,0.273583,0.079907
bore,1,-0.243149,
staff,1,-0.108319,-0.089183
drift,1,0.03921,0.118579
weep,1,0.019072,0.197368
pounding,1,0.468002,-0.140486
feminism,1,0.085944,
amusing,1,-0.056452,-0.182913
seamstress,1,-0.097172,-0.114341
occupied,1,-0.080212,-0.049985
jeopardy,1,,0.144223
dues,1,-0.158364,
paranoid,1,,0.241018
blowout,1,0.071607,-0.342789
demeaning,1,0.081881,-0.238477
offence,1,,0.022245
stamp,1,-0.342886,
panicky,1,,-0.267371
masculine,1,-0.21263,
stapler,1,-0.059106,
pursuing,1,0.282815,-0.040806
training,1,-0.054562,
heave,1,-0.007337,
ted,1,,0.063005
bay,1,,-0.176377
smoker,1,0.114232,-0.144976
analytical,1,-0.22596,-0.21929
doodle,1,,0.083629
trading,1,-0.28116,
manipulative,1,,0.042261
yummy,1,-0.32105,0.004965
current,1,,-0.291459
kudos,1,-0.246742,-0.07546
ideal,1,0.17852,0.210141
existing,1,-0.210388,0.088101
measure,1,0.105376,
cigarette,1,0.211866,-0.078622
junk,1,-0.374078,-0.287503
slug,1,0.300924,
puma,1,-0.126932,
arrest,1,,0.485234
unexpected,1,,0.147124
terminal,1,-0.154361,
critical,1,,-0.281517
escaped,1,,0.259445
promote,1,-0.114285,0.551793
dispersal,1,0.19573,
punished,1,,0.141391
curator,1,-0.265724,-0.093188
supported,1,-0.122488,0.081263
groin,1,0.054018,0.232146
error,1,0.053522,-0.354007
soy,1,-0.135756,0.086869
handshake,1,-0.06373,-0.115921
employee,1,,-0.037703
wacky,1,-0.230668,0.270022
litter,1,-0.156206,0.272124
purr,1,-0.289198,0.203013
unintelligible,1,0.20865,-0.022285
fled,1,-0.029593,-0.03372
dropper,1,0.258594,
extravagant,1,-0.371766,
believing,1,0.2623,0.484121
amazingly,1,-0.136169,-0.10792
sphinx,1,,-0.168099
itchy,1,0.03668,-0.042815
commando,1,-0.130622,-0.131566
humiliated,1,-0.029613,0.180828
continuity,1,-0.317046,-0.155107
bubble,1,,-0.053839
flinch,1,-0.269785,-0.002954
allergic,1,0.176051,-0.050782
intensely,1,0.142033,0.092006
maniac,1,,0.100351
elaborate,1,,0.327178
lag,1,-0.339256,-0.39731
hussy,1,0.084266,0.174242
secure,1,-0.161876,-0.135289
filth,1,-0.431765,-0.264842
coordinator,1,0.184574,0.168461
nudity,1,,-0.201242
jail,1,,-0.231256
meaningless,1,-0.103161,-0.112568
reinforcements,1,-0.223667,
investment,1,-0.141288,
flattered,1,-0.248891,-0.027402
squint,1,0.061061,
sleaze,1,-0.346169,-0.243681
blotter,1,0.240677,
mushroom,1,0.309828,0.09418
pose,1,0.084776,
healing,1,-0.385764,-0.057964
fortune,1,-0.204178,-0.035874
unprecedented,1,-0.230229,
grumpy,1,,0.182905
hardy,1,-0.086544,
alternate,1,,-0.123455
olive,1,-0.155043,0.141698
trembling,1,0.151561,0.207903
recover,1,-0.229396,0.125619
accomplish,1,-0.222596,0.3298
grill,1,0.079158,0.130217
correspondence,1,,-0.129738
hopes,1,0.075487,-0.4328
workplace,1,,-0.17984
mores,1,,-0.110153
quirky,1,,-0.140062
symbolism,1,-0.04545,-0.140131
selection,1,,-0.171911
umbrella,1,-0.128054,0.002736
agressive,1,0.589231,-0.186526
whiff,1,-0.050299,
lid,1,0.288758,-0.002688
justify,1,0.204168,
hooker,1,,-0.080024
beefsteak,1,,-0.088722
kissy,1,0.054976,-0.259656
vicious,1,0.212702,0.030556
tragic,1,-0.160306,-0.30504
purchasing,1,-0.125424,
naturally,1,0.054113,-0.181195
dragon,1,-0.16799,0.495223
summertime,1,-0.121143,0.300469
docile,1,0.372943,0.313898
banana,1,0.318231,-0.15826
blade,1,,-0.192598
unlike,1,0.079159,
maturity,1,0.30875,0.374771
caution,1,-0.048781,-0.135598
diner,1,,-0.001169
twist,1,-0.166171,
voyage,1,-0.14807,
heating,1,,-0.492558
theft,1,,0.031323
clarify,1,-0.098682,
trench,1,,0.107278
guts,1,-0.179796,
knob,1,-0.194702,
eligible,1,,-0.101008
wig,1,-0.196161,-0.08233
disarray,1,-0.10856,-0.066936
resolve,1,-0.00092,0.565808
nail,1,0.283001,
meter,1,-0.196317,
outing,1,0.035581,
goofy,1,-0.30281,
surreal,1,-0.100707,
thrown,1,-0.359484,
operate,1,0.06586,
imagining,1,0.1074,-0.03568
swimmer,1,0.20613,
appreciates,1,0.120885,0.01217
wishing,1,0.136473,-0.459257
specially,1,-0.1423,-0.088792
mucus,1,0.223696,-0.150528
rectangular,1,0.430948,0.360538
mascot,1,,-0.2654
musical,1,0.115082,-0.121311
weakly,1,0.07084,
quartz,1,,0.372783
aerobics,1,-0.243283,
disconnected,1,-0.358837,
fiasco,1,0.053647,-0.05552
dud,1,0.090732,0.292184
twinkle,1,-0.161855,
bracelet,1,,-0.363314
partly,1,0.210066,
seed,1,-0.419099,-0.175114
stingy,1,-0.290208,0.599348
pope,1,,-0.143105
cigar,1,-0.148364,0.054744
resist,1,0.288547,0.120235
stub,1,0.35772,
rhyme,1,,-0.010666
drill,1,,0.159607
congratulate,1,0.031774,0.197693
stew,1,-0.013724,-0.166917
fame,1,-0.188137,
paperwork,1,-0.29191,
personality,1,-0.012098,0.381982
curb,1,-0.218998,
expense,1,0.234849,
belongings,1,0.120006,0.606648
sadness,1,-0.227008,-0.001529
brief,1,0.182572,-0.325944
creeping,1,-0.092709,-0.004749
mentor,1,-0.214307,-0.014662
boxers,1,-0.012917,-0.284919
committee,1,0.389397,-0.04368
eggshell,1,0.438397,0.135912
needy,1,-0.261331,
knot,1,-0.007063,-0.013053
wipe,1,,-0.072422
tab,1,-0.304978,-0.000152
arghhhh,1,0.110459,0.051197
storage,1,,-0.130856
obsessing,1,0.040457,-0.144754
packet,1,,0.270703
storming,1,0.46317,-0.039108
teen,1,-0.176887,-0.03494
grove,1,-0.09858,0.260032
embargo,1,0.080963,-0.063323
cafeteria,1,,0.479704
curiosity,1,0.467738,
optional,1,,0.169532
meh,1,-0.314402,
meaning,1,0.180642,0.311528
diversion,1,0.014409,
shabby,1,-0.206396,0.111968
defeat,1,0.212094,0.446345
standby,1,-0.010773,
beast,1,0.431493,0.344259
acceptance,1,-0.373226,0.003724
engine,1,-0.074943,
apology,1,0.135515,-0.142099
rally,1,0.310461,
carrot,1,0.058262,-0.015426
hamburger,1,,-0.056247
dab,1,0.050559,0.055733
psychology,1,0.445793,0.103698
wingman,1,-0.018676,
ease,1,,-0.303832
formality,1,0.048803,0.350793
flush,1,-0.24086,0.369709
eavesdropping,1,-0.013247,
lunchbox,1,-0.017038,0.168205
wee,1,,0.469558
thirsty,1,-0.08922,0.004028
judged,1,-0.133041,-0.183015
personnel,1,0.05021,-0.181896
territory,1,-0.087158,0.51249
generation,1,-0.116506,-0.081038
headphones,1,-0.05829,-0.061199
freezing,1,-0.387935,
shove,1,,-0.23569
exotic,1,-0.213523,
sweaty,1,-0.226383,-0.101346
sauce,1,0.379424,
girth,1,-0.197491,-0.243401
peck,1,-0.061983,0.071061
relaxed,1,,-0.047697
stamina,1,0.245666,
migrate,1,,-0.140947
cooking,1,,-0.226633
crabby,1,,-0.085698
oblivious,1,0.049147,-0.106695
skier,1,-0.166062,
grape,1,-0.264021,0.355698
taxicab,1,-0.352654,
taxi,1,,0.114241
skinny,1,0.03527,
corn,1,-0.258661,-0.25015
heartbeat,1,0.061066,
frustration,1,-0.073767,-0.147882
technicality,1,0.221911,0.041798
cheerfulness,1,-0.364666,0.157698
freshen,1,0.455231,0.297551
shipping,1,,-0.3626
informed,1,,0.018162
crunchy,1,-0.18279,
graveyard,1,-0.142656,0.311842
variety,1,0.005002,-0.094523
crisis,1,,-0.181862
sheep,1,-0.242158,-0.128466
handheld,1,,0.300379
grinder,1,,0.112956
false,1,-0.146609,-0.252532
picnic,1,,-0.1018
boil,1,,-0.211485
closure,1,0.206169,
cork,1,-0.236377,
raspberry,1,-0.042624,-0.191116
impartial,1,0.048276,
arrive,1,0.361853,-0.158974
visual,1,0.035775,-0.149399
smelly,1,0.324946,-0.235438
assured,1,-0.108111,0.125374
style,1,-0.032659,0.451282
cattle,1,,-0.022876
qualified,1,-0.102137,0.028023
surgical,1,0.150268,-0.143473
title,1,,-0.274456
caffeine,1,-0.454302,0.053226
stopper,1,0.226243,
fed,1,,-0.0585
measured,1,,-0.036078
biblical,1,-0.347631,0.03759
weeping,1,0.206929,-0.088495
metric,1,,0.065296
crowning,1,0.06457,-0.090515
semi,1,-0.188673,
ness,1,0.366761,
ketchup,1,0.573663,-0.095678
induce,1,,-0.133738
tad,1,-0.331564,0.402876
adore,1,0.345117,0.01889
irritating,1,,-0.095137
stink,1,-0.126104,-0.064933
acknowledged,1,0.11747,-0.177595
pressing,1,,0.077678
beck,1,,0.005351
proven,1,0.172969,0.109376
firing,1,-0.414929,0.199344
makeover,1,0.087924,-0.142076
involve,1,-0.269407,0.170886
glacier,1,,-0.095385
leaf,1,-0.314102,-0.335319
obnoxious,1,-0.035717,0.037431
erect,1,-0.324036,-0.07087
clap,1,-0.114258,
collapse,1,-0.240303,-0.0691
superhero,1,-0.182526,
temp,1,-0.287649,
cheeky,1,,0.157431
sucking,1,0.095766,-0.026357
disregard,1,0.404125,-0.062784
hippie,1,,0.016633
immaturity,1,-0.264137,-0.267756
lack,1,-0.160583,
koala,1,-0.016503,-0.326857
decorator,1,0.467212,0.149053
vagina,1,-0.068941,-0.139082
preparing,1,-0.084677,0.045204
bitsy,1,0.459423,
weirdo,1,0.155146,-0.252426
shell,1,,-0.034555
offensive,1,,-0.296518
constant,1,0.113891,0.096755
commission,1,-0.161641,-0.059772
brazen,1,,-0.21108
smoldering,1,-0.166183,-0.122006
protective,1,-0.1015,0.061435
jazz,1,,-0.166753
squeezing,1,,-0.302459
frost,1,0.058396,
meatball,1,0.101471,0.083168
yesss,1,0.231585,
glow,1,-0.315278,0.209365
region,1,,0.259561
carter,1,-0.26804,-0.290974
joined,1,-0.265685,-0.062294
dish,1,-0.215222,0.00623
swan,1,,-0.152687
roast,1,-0.15485,
possessive,1,0.269991,-0.000236
straighten,1,-0.330161,-0.056872
goods,1,-0.353314,0.219362
damaged,1,0.261569,0.636197
grandchild,1,,0.263974
panicking,1,0.03475,-0.239401
coma,1,0.058987,
strap,1,-0.223403,
steel,1,-0.027054,
substitute,1,-0.18337,
citizen,1,,0.008096
tart,1,0.151949,-0.137578
feasible,1,-0.088038,0.056892
burp,1,-0.212639,0.451544
viking,1,-0.02816,0.423008
tube,1,-0.22889,
narrow,1,-0.089439,
hamster,1,0.034165,
housekeeper,1,,0.117336
omnipotent,1,0.112767,
social,1,-0.252488,-0.076303
publicity,1,0.075247,
clue,1,,0.127186
intricate,1,-0.208169,
beaten,1,0.428546,0.131983
cliff,1,,-0.249005
ribbon,1,,0.169009
gynecologist,1,-0.094179,
payment,1,0.098836,0.43908
documentary,1,,-0.305006
saltwater,1,0.472135,
wishful,1,0.211371,-0.166793
naming,1,,-0.018879
bulletin,1,-0.183483,-0.164713
schoolyard,1,,-0.200275
environment,1,,-0.141746
subordinate,1,0.19468,
likely,1,,-0.119307
patience,1,0.08081,0.049392
liar,1,0.338429,0.060135
smith,1,,-0.188512
styling,1,-0.36698,0.114674
slim,1,0.046839,0.04914
repay,1,-0.070714,0.060201
emphasize,1,-0.077251,
breakthrough,1,-0.052219,-0.265043
excitement,1,0.066221,-0.064281
footlocker,1,-0.171086,
tacky,1,0.002341,-0.063598
appreciated,1,-0.282,-0.180978
chunk,1,0.135879,
soulmate,1,-0.3889,-0.048944
neatly,1,0.177855,-0.435548
lined,1,-0.260534,
furiously,1,,0.139599
experiences,1,0.083145,
obscene,1,-0.370857,-0.034333
icing,1,,-0.044784
instructions,1,,0.408541
ally,1,-0.107327,-0.161112
lever,1,0.394692,
tangled,1,-0.226859,0.181209
uneven,1,0.140029,-0.057255
undo,1,0.524231,
ill,1,-0.142955,0.478308
mushy,1,0.187324,-0.048408
resident,1,,0.346625
intestine,1,0.525932,
transparent,1,,-0.161437
documents,1,,-0.110793
hesitant,1,-0.064274,0.41739
profile,1,,-0.099334
confusing,1,-0.227767,0.506825
sympathy,1,0.029848,-0.349037
advised,1,,-0.216992
coldly,1,-0.135785,
awe,1,,0.020239
drain,1,0.296906,-0.132346
trimmer,1,,-0.05843
drip,1,-0.216321,-0.146532
goody,1,0.198258,0.094037
stun,1,,-0.245517
appalled,1,,-0.0953
upward,1,-0.272124,-0.048244
scissors,1,0.234455,
pantyhose,1,-0.284751,
cabbage,1,0.119284,-0.144088
soldier,1,0.247584,-0.100556
fooling,1,-0.154183,0.164556
curtain,1,-0.064746,-0.281078
spore,1,-0.226954,
whatsoever,1,0.328581,
scariest,1,,0.013223
tour,1,-0.069601,
nighttime,1,,-0.137313
method,1,0.088349,0.299642
compliment,1,0.418192,0.11012
christian,1,,-0.165998
virginity,1,0.144685,
cantaloupe,1,0.387522,-0.197904
bearing,1,,0.546783
casserole,1,0.118801,0.03741
whim,1,,-0.112182
lump,1,-0.062424,
braid,1,-0.161903,-0.007459
shooting,1,0.301227,-0.142015
fascist,1,,-0.215129
scornful,1,-0.241845,0.123049
unsafe,1,0.027255,-0.048108
haze,1,0.189676,
solid,1,0.161877,-0.200085
rodeo,1,-0.090538,0.015465
associate,1,-0.300599,-0.116361
twain,1,0.119418,-0.100366
spa,1,-0.163555,0.512457
tropic,1,-0.177878,0.002148
wrinkled,1,-0.256273,
clasp,1,-0.212855,
standard,1,,0.116896
cheesy,1,0.223521,
chill,1,,-0.047295
goo,1,-0.391121,
corridor,1,-0.231105,
attach,1,,-0.094036
regretful,1,-0.344404,-0.19526
distraught,1,0.300494,0.461525
weather,1,0.016672,-0.028665
leathery,1,0.286235,
veal,1,-0.146802,
teasing,1,0.171911,-0.047456
worm,1,-0.226232,-0.180687
monsoon,1,,-0.116311
alarm,1,0.204315,-0.04669
iceberg,1,,-0.085307
climax,1,-0.119789,
cosmopolitan,1,-0.124477,0.21431
crummy,1,0.156241,-0.210349
masseuse,1,,-0.090207
culture,1,-0.252834,-0.268303
tutu,1,-0.010621,-0.345955
maternal,1,-0.087362,-0.096034
retreat,1,0.027506,
hemorrhoids,1,0.002256,0.218177
swim,1,,-0.021846
gills,1,-0.376899,
tire,1,-0.238056,
faeces,1,0.180758,0.063237
walnut,1,0.364301,-0.192805
juggling,1,,0.292934
seller,1,-0.406376,0.085796
ecstatic,1,-0.307214,
spat,1,0.048032,
greet,1,0.116041,0.244781
conditioner,1,-0.198193,0.247254
newsstand,1,-0.396659,0.081005
lining,1,,-0.281616
warned,1,,-0.091415
host,1,0.427196,-0.079439
calendar,1,0.01855,-0.082025
sushi,1,,0.027907
phew,1,0.274005,
squat,1,,0.171261
undying,1,0.172344,-0.238554
caprice,1,,0.080506
appraise,1,-0.049998,0.450954
awestruck,1,-0.236296,0.095573
puberty,1,-0.125135,0.026162
slumber,1,0.209045,-0.045768
unleash,1,0.231078,-0.044649
rustic,1,,0.558206
definitive,1,0.122965,
portable,1,,-0.152026
helmet,1,0.067069,-0.147297
sleazy,1,-0.069918,-0.401613
vicar,1,,-0.003447
casket,1,-0.055305,0.004565
retainer,1,0.146864,
duchess,1,0.284647,
eternity,1,0.354622,-0.035622
feast,1,-0.400915,0.215565
pant,1,0.621266,
weepy,1,0.199086,0.177432
surprises,1,-0.122211,
guarantee,1,0.064589,-0.005724
grave,1,-0.232072,-0.195876
gentleman,1,0.220968,0.091326
turtle,1,-0.129979,0.183612
carat,1,-0.001801,-0.165437
stifle,1,,-0.276979
surfer,1,0.223361,
reflect,1,,-0.018531
clingy,1,-0.023182,-0.016521
joys,1,-0.155007,0.009112
rob,1,,0.165837
brat,1,-0.260787,
screening,1,0.222973,
brow,1,,-0.111845
swearing,1,,-0.308
altogether,1,-0.135671,-0.043425
dancer,1,0.001054,
technical,1,0.117183,
faith,1,0.123657,-0.176021
develop,1,-0.145241,
cog,1,-0.098903,
integral,1,,0.309393
fooled,1,0.023795,0.282447
graceful,1,-0.237588,0.1126
moral,1,-0.117872,-0.051794
flapping,1,,0.380683
horribly,1,-0.247017,0.067783
frog,1,-0.052422,-0.047287
stumble,1,0.149879,-0.076524
wash,1,0.179176,0.008256
roller,1,-0.306327,
newlywed,1,-0.087353,-0.140798
babbling,1,0.045769,
confession,1,,0.109912
reporter,1,0.417006,
obligation,1,,-0.087275
mincemeat,1,0.108855,
overslept,1,0.150351,
dining,1,,-0.192497
perverted,1,,-0.144134
incest,1,,-0.131252
setback,1,-0.143757,-0.253069
throbbing,1,-0.022641,0.182183
pansy,1,,0.230992
compass,1,,-0.308819
bastards,1,0.028429,-0.114691
yesteryear,1,-0.146434,-0.239512
apparatus,1,0.142631,
console,1,,-0.224257
wicker,1,-0.132198,
pea,1,-0.47785,-0.066877
inspired,1,0.064679,0.321685
discover,1,-0.247205,
authentic,1,-0.116045,0.017593
produced,1,-0.131271,0.001741
lasagna,1,,-0.042741
aforementioned,1,0.170783,-0.054851
eighth,1,0.15235,0.302365
intercom,1,,0.527268
storing,1,,-0.125976
grandpa,1,,0.077917
vice,1,,0.016706
basic,1,0.440289,0.138743
boom,1,-0.312453,
nutty,1,0.157281,
bridal,1,0.088043,0.110562
supporting,1,0.008418,
deserved,1,0.029713,-0.042588
cremation,1,0.028149,0.101148
onstage,1,0.361227,
syrup,1,-0.144995,-0.14733
multiple,1,-0.005311,-0.122121
prestigious,1,0.059773,-0.121137
bargain,1,-0.255602,
overpriced,1,-0.24833,-0.033536
freaky,1,0.001584,0.310334
pierce,1,,0.503266
blacken,1,-0.183765,0.196792
tortured,1,-0.196427,-0.152219
skirt,1,0.538755,-0.046167
plaid,1,-0.129139,0.200093
features,1,,0.138741
steak,1,0.355735,0.226889
sheepish,1,-0.151285,
cycle,1,,-0.025981
beverage,1,,-0.185439
poem,1,,0.175834
estate,1,0.279868,-0.080086
lewd,1,0.228916,-0.194909
shallow,1,0.017617,
checkout,1,-0.032664,
alcoholic,1,-0.023699,-0.008161
ford,1,0.056227,0.00744
pecan,1,-0.005068,0.178188
flavor,1,0.025572,0.156174
ken,1,-0.065051,
preview,1,,-0.080407
badly,1,0.38397,-0.197162
stomp,1,,-0.004091
inhale,1,0.027255,
fresco,1,,0.248822
eleven,1,0.205609,-0.045081
beehive,1,,-0.36974
noon,1,,-0.210798
risky,1,-0.375812,0.196694
financial,1,-0.330072,-0.317419
brave,1,0.116526,
pronounce,1,-0.179119,
grasp,1,-0.180616,
dusk,1,,-0.128264
gemini,1,0.003312,-0.104647
hood,1,0.539586,
windshield,1,-0.160105,-0.314556
hill,1,,-0.0264
goals,1,-0.290853,0.320914
flap,1,0.126152,
adventure,1,0.100585,
loner,1,-0.186225,-0.297622
tramp,1,-0.288902,-0.010323
dusty,1,-0.076019,
kingdom,1,-0.230407,0.044607
disabled,1,-0.106089,
garter,1,-0.117014,
goddess,1,-0.078396,0.335794
voodoo,1,0.064574,-0.19086
journey,1,0.112859,0.116579
embark,1,0.236603,
presence,1,-0.010563,0.262797
terrifying,1,,0.037443
separately,1,-0.038531,
overrated,1,,0.009507
spoil,1,-0.189187,0.294404
happier,1,-0.044061,-0.285001
granola,1,-0.183507,0.131672
dried,1,-0.024135,0.244425
lesbianism,1,,-0.162948
retail,1,0.043723,0.550172
polo,1,,0.413324
vertically,1,,-0.232894
moo,1,0.112546,
unattainable,1,,-0.131577
accomplished,1,-0.170888,0.252653
skylight,1,,-0.234415
radio,1,0.022603,0.066606
explanation,1,0.101208,
panty,1,0.603518,
hinge,1,-0.562008,-0.15488
bossy,1,-0.242624,-0.197665
tofu,1,0.279838,0.068127
saliva,1,-0.024825,
buttery,1,0.213252,-0.169844
creamy,1,,0.308539
judgment,1,0.08197,-0.147685
landlord,1,0.092993,-0.212731
worker,1,0.093162,
lee,1,0.28509,0.176579
lure,1,-0.169621,
monogamy,1,,-0.237493
pornographic,1,,-0.180318
smiley,1,-0.27531,-0.364658
supervision,1,0.2804,
initiative,1,0.072745,0.060307
evaluate,1,0.184634,
required,1,0.076009,
intelligent,1,-0.068667,0.083593
laminated,1,-0.086744,
language,1,-0.234638,-0.166569
sympathize,1,-0.22858,0.091358
tomato,1,0.07332,-0.211976
photograph,1,,0.016269
reproductive,1,-0.317305,-0.089462
stupor,1,-0.122113,0.366852
tranquilizer,1,,-0.106089
irate,1,,-0.136575
pier,1,-0.306423,0.413891
fruits,1,,-0.024572
lone,1,-0.13171,
translation,1,-0.064656,-0.038184
passing,1,0.087132,-0.037441
expired,1,-0.144645,-0.205606
daredevil,1,0.526687,-0.079837
jammed,1,,-0.113701
sore,1,-0.199512,0.029145
pride,1,-0.292567,
theorem,1,,-0.197224
spud,1,0.264035,
suspicious,1,-0.01481,-0.124983
satellite,1,0.272655,
cheered,1,-0.012247,0.203946
cheering,1,0.155154,
swell,1,,-0.230945
jumble,1,0.183014,0.252993
damp,1,-0.164209,
elderly,1,0.019745,0.208824
sparkle,1,0.049125,
solvent,1,,-0.104066
industrial,1,0.095462,-0.413005
aptitude,1,-0.044793,-0.235549
bothering,1,,0.377276
eviction,1,,-0.045418
seminar,1,,-0.065195
singer,1,-0.136348,
freeman,1,0.074367,-0.122753
dominance,1,0.287151,0.46001
advanced,1,0.398609,-0.073732
lacrosse,1,-0.37701,
injury,1,0.194098,-0.073236
mixed,1,0.093035,0.218403
reader,1,,0.087443
respecting,1,0.260797,0.346547
leftover,1,0.017353,
vendor,1,-0.130493,
grub,1,,0.247533
fountain,1,,-0.020952
deadlines,1,,0.165526
soaked,1,-0.043332,
blank,1,0.315491,-0.23264
creator,1,0.086226,0.375334
velvet,1,0.111879,0.147954
joy,1,-0.036011,-0.344493
substance,1,,-0.055594
heck,1,,0.04271
race,1,-0.434657,0.042012
lobby,1,,0.183387
floral,1,-0.083175,0.027778
ballroom,1,0.094266,0.093056
thread,1,-0.058023,0.006071
harm,1,-0.250839,-0.148055
botanist,1,,0.247758
bribe,1,-0.011684,0.4771
beads,1,,-0.304906
dangerous,1,,-0.200312
seek,1,,-0.18534
tuxedo,1,,-0.250704
cocktail,1,,0.057766
fierce,1,0.055233,-0.007394
stall,1,-0.095157,
ban,1,,0.00533
shades,1,-0.041297,-0.105128
applaud,1,-0.1183,
intended,1,,-0.111959
unhappiness,1,-0.255148,-0.117482
namaste,1,,-0.053857
complaint,1,-0.014869,0.005762
oblivion,1,0.1814,-0.0821
scone,1,-0.094549,
mundane,1,0.364474,
powerful,1,-0.03291,
toby,1,-0.099947,
relaxing,1,,-0.099105
mute,1,-0.056422,
resolution,1,-0.197674,0.441404
smelling,1,0.103785,
lens,1,0.251878,-0.135482
mount,1,-0.097677,0.215514
hiking,1,0.043927,
snuggle,1,,-0.317207
ecstasy,1,0.272896,
shrunk,1,-0.234538,-0.148719
wise,1,0.041511,0.209542
expanded,1,-0.246012,0.514618
topic,1,-0.214487,0.381437
pervert,1,,-0.249223
fringe,1,-0.235887,
videotape,1,,0.172176
disinterested,1,0.069249,
appointments,1,0.211566,
pimp,1,,-0.10709
kiln,1,-0.01299,
wheat,1,0.121327,-0.101669
tunnel,1,-0.308961,0.028991
linen,1,-0.172408,-0.229288
dustpan,1,,-0.033344
electricity,1,-0.122347,
nursery,1,,-0.012133
wound,1,-0.179171,0.007206
wrapping,1,-0.19465,
contracting,1,-0.005317,
deaf,1,-0.060028,
wide,1,,-0.101655
mellow,1,-0.064965,-0.35052
diverse,1,0.0271,
peek,1,0.000585,
procedure,1,0.102406,
signal,1,,-0.121588
caster,1,0.200505,
zip,1,0.06782,
pure,1,-0.318034,-0.055225
deliver,1,,-0.150187
irritate,1,,-0.037759
armchair,1,0.282089,-0.093239
pillowcase,1,0.165293,-0.232517
nun,1,-0.338467,0.245718
hulk,1,-0.025845,0.190982
claw,1,,-0.413723
riding,1,-0.327672,
jar,1,0.002496,
aggression,1,,-0.206217
aid,1,0.019547,0.052595
mighty,1,0.229178,
energetic,1,0.261639,
tackled,1,,-0.29369
hip,1,-0.132261,
bruise,1,0.249384,0.26804
holy,1,-0.32265,-0.104073
madman,1,-0.005502,-0.051144
oyster,1,-0.117438,0.398607
terror,1,,-0.110968
fatso,1,-0.022686,
kite,1,-0.352417,0.056355
unstoppable,1,-0.059664,0.148039
broadcasting,1,0.026884,0.105042
yea,1,,-0.11621
elephant,1,0.3347,
horseback,1,0.088862,
rash,1,,-0.067694
patient,1,-0.224762,0.382039
brilliant,1,-0.345364,-0.065508
barbecue,1,-0.012744,-0.000979
gazebo,1,-0.081363,
radius,1,,0.032288
prissy,1,-0.27302,-0.208085
shape,1,-0.529508,-0.209255
surgery,1,,-0.160496
twit,1,-0.304414,0.284452
boo,1,-0.082883,-0.175347
willing,1,0.172811,-0.119274
squeal,1,-0.058218,-0.019198
idiots,1,-0.19561,0.41168
fate,1,-0.071951,
seawater,1,,-0.081412
assure,1,-0.038974,-0.097684
salted,1,0.323119,
basis,1,0.278305,0.254654
commute,1,-0.248,
theater,1,0.193596,
concession,1,,0.071178
patio,1,0.118632,-0.18473
nomad,1,-0.027431,
heath,1,-0.244393,0.485747
greeting,1,-0.067959,-0.010088
affordable,1,0.145363,0.035154
studio,1,,-0.158068
tee,1,-0.216746,
dome,1,,-0.158998
inflection,1,,0.1637
spoken,1,,-0.226158
grandchildren,1,-0.367924,0.31986
disagreement,1,0.100455,0.255379
announcer,1,-0.215477,
executive,1,-0.029332,-0.133857
helpless,1,-0.234354,-0.006253
bathe,1,-0.241794,0.057574
vital,1,0.087538,
wedded,1,0.242328,-0.144101
barber,1,-0.161019,
dough,1,-0.062171,-0.08936
victory,1,-0.022707,0.02132
victoria,1,0.007365,
abandon,1,-0.255233,0.069907
outburst,1,,0.182396
stem,1,-0.135145,-0.128455
wink,1,,-0.172836
rose,1,,-0.08736
massacre,1,,-0.084466
grin,1,-0.119799,0.390726
mischievous,1,,-0.077265
dove,1,,-0.099277
cheapskate,1,-0.176485,-0.440459
sergeant,1,0.397526,-0.166559
comb,1,0.102178,0.038687
dorm,1,0.1398,0.340542
unstable,1,-0.051747,-0.074457
cologne,1,,-0.015639
intravenous,1,,-0.035179
drug,1,,-0.231241
addicted,1,,0.119419
alike,1,0.103888,-0.11163
authorization,1,0.009176,
warning,1,,-0.104087
mountain,1,-0.208343,-0.180328
carpet,1,-0.071909,0.276362
macaroni,1,,-0.07467
hidden,1,-0.246967,-0.17489
untrue,1,-0.217831,-0.033836
grammar,1,,0.21135
universal,1,0.257837,0.036686
spy,1,,-0.0213
wire,1,-0.069664,-0.244166
barbed,1,-0.225934,-0.101934
sophomore,1,,0.442258
lefty,1,-0.145704,
tattletale,1,0.121936,0.227965
mop,1,0.192424,
permanent,1,0.329057,0.045385
analysis,1,0.020712,-0.246812
pronounced,1,0.313848,
consternation,1,-0.240468,0.112542
legitimate,1,-0.151296,0.021957
overall,1,0.280497,-0.162217
preserving,1,-0.154053,0.172971
civilization,1,-0.227027,0.538308
complement,1,,-0.202181
clearing,1,,-0.284749
millionth,1,0.075539,
verbal,1,,-0.001342
colorful,1,0.182487,0.39922
educated,1,0.164005,-0.067288
disgraceful,1,0.222599,-0.357102
manipulation,1,,0.297048
shine,1,-0.32283,-0.270832
flashlight,1,,-0.367647
lecturer,1,0.414789,
stock,1,,0.076895
previous,1,-0.184183,0.160641
appreciation,1,0.055352,-0.174456
increase,1,0.192156,
material,1,,0.057123
sedimentary,1,-0.120208,
hurricane,1,-0.013987,0.074881
trace,1,,0.434534
porno,1,0.093947,-0.171648
aide,1,,-0.221756
listener,1,,-0.2081
courtship,1,0.470186,-0.122324
spice,1,,-0.174502
engage,1,0.267198,
exposure,1,-0.308661,0.322201
greed,1,,0.284356
skimpy,1,0.204774,
crafts,1,,-0.192034
befall,1,0.007006,0.088857
finalized,1,0.250933,
importance,1,-0.610162,-0.115135
misunderstood,1,0.285377,-0.383229
begun,1,,-0.038708
drastic,1,-0.105657,-0.020512
model,1,0.166851,0.209774
taboo,1,,-0.308608
eve,1,,0.035229
handbook,1,,-0.281855
frown,1,0.178578,0.354028
rising,1,-0.139328,0.282549
anonymous,1,-0.233434,
custody,1,-0.070939,
protection,1,0.279658,0.148859
palm,1,-0.150966,-0.179294
pretended,1,0.294164,0.11841
gingerly,1,,-0.227949
dick,1,0.208871,-0.005887
millennium,1,0.194975,0.071381
classroom,1,-0.086688,-0.076065
hometown,1,0.407146,-0.040072
ornamental,1,,0.000932
loosening,1,0.05691,
erosion,1,,0.10715
journalism,1,-0.130451,
barracuda,1,,-0.262847
shook,1,,-0.24397
immature,1,0.239514,-0.148902
sitter,1,,0.025124
studied,1,0.301595,-0.133611
cease,1,0.084934,
rug,1,-0.319056,-0.237378
reciprocate,1,0.027579,-0.065933
blessing,1,0.365305,-0.061922
chronological,1,,-0.019511
rant,1,,0.234072
semester,1,,0.078565
altar,1,0.116473,0.292571
clay,1,0.075054,0.209597
cruising,1,0.033214,0.037284
principal,1,-0.098847,0.509358
meth,1,-0.204599,0.486064
methane,1,,0.360269
oily,1,-0.018888,-0.111829
sewage,1,-0.186603,
sewer,1,-0.063688,
underground,1,-0.4969,
regard,1,0.080413,0.076444
strain,1,-0.321693,-0.187242
bullet,1,0.282177,-0.310314
catcher,1,,0.213769
newfound,1,-0.127752,
murderer,1,,-0.224912
barefoot,1,0.201018,
entertain,1,-0.32121,-0.073922
con,1,,0.001043
dean,1,-0.109109,
romance,1,-0.150389,0.154949
kilt,1,-0.107605,
backfire,1,,0.11214
winter,1,,-0.232455
foxhole,1,-0.049142,0.205913
woohoo,1,-0.25119,
cabinet,1,,0.011045
leak,1,0.321327,0.022186
expand,1,-0.211598,0.219019
emit,1,,0.067079
reasonable,1,-0.155039,-0.053325
brisk,1,-0.206166,
whine,1,-0.104196,0.055416
celebrity,1,0.102194,
nerve,1,-0.180651,0.10312
wracking,1,-0.067281,-0.069989
godson,1,,0.174662
tickled,1,-0.078654,
knack,1,0.482163,
occasion,1,,-0.268534
chalk,1,-0.194409,-0.182753
slack,1,-0.033359,0.290856
midterm,1,0.501263,
charisma,1,0.236111,0.087009
meat,1,,-0.086113
loop,1,-0.022075,-0.152074
menu,1,,0.085776
prepare,1,0.059991,
mid,1,-0.173824,0.132683
add,1,0.07471,-0.125901
frighten,1,,0.058868
teamwork,1,0.073483,0.265105
liven,1,0.115546,
political,1,-0.071364,0.456567
expressive,1,-0.114604,
lower,1,-0.191374,
streak,1,,0.024135
jackpot,1,0.020681,0.338959
sway,1,-0.192642,
beard,1,-0.106442,0.136913
moustache,1,-0.04936,-0.025979
pricey,1,,0.180211
appearance,1,0.10502,0.120816
deck,1,-0.117474,
limited,1,0.250344,
blackjack,1,,-0.186486
blur,1,0.347639,0.22186
chapel,1,-0.096972,0.000114
superman,1,-0.4265,0.426838
burned,1,-0.300634,0.577862
tombstone,1,0.051236,0.208525
southern,1,0.082497,0.170211
representative,1,0.069835,-0.266315
barrel,1,0.217135,
disappoint,1,-0.089475,-0.083481
christmassy,1,0.289036,-0.114417
infinite,1,-0.024189,
respected,1,-0.180766,0.023494
shiny,1,-0.228565,-0.195378
astronomer,1,-0.247861,0.384376
enthusiast,1,0.069161,
programming,1,0.123595,-0.209174
marvel,1,0.373294,-0.133957
amphibian,1,-0.129412,
coloring,1,,-0.250661
memory,1,-0.170728,0.03437
jaws,1,,0.016847
grades,1,,-0.153668
batter,1,0.1629,0.470599
uncooked,1,0.073149,
barren,1,-0.204467,-0.298952
attic,1,-0.193325,-0.300892
handwriting,1,,-0.039834
twisted,1,-0.310106,0.014561
childlike,1,-0.232203,-0.374451
flora,1,-0.279109,0.164888
disapproval,1,-0.295681,-0.038646
fauna,1,,-0.259582
chess,1,,-0.115995
insult,1,-0.07308,-0.264194
vivid,1,-0.102679,
talon,1,,0.026559
faucet,1,-0.044666,-0.311818
whirl,1,-0.107689,-0.212116
complementary,1,,-0.192904
academic,1,0.101339,0.058464
medal,1,-0.13023,0.032318
vulnerable,1,-0.075828,-0.220172
medication,1,,-0.395856
mystery,1,,-0.256828
bacon,1,,-0.123912
unconscious,1,0.425002,
infect,1,0.015128,0.152388
scratchy,1,0.467025,-0.247748
testy,1,0.22444,-0.049572
parka,1,0.054982,
countdown,1,,-0.058923
breathtaking,1,-0.157406,
chump,1,0.010902,
choosing,1,0.089721,-0.093363
stressed,1,,0.296525
eighty,1,0.027394,0.379388
rebuild,1,0.100369,
turf,1,0.305781,-0.171584
jeopardize,1,-0.026799,-0.070966
quotes,1,0.212406,
bold,1,0.015151,0.281244
getaway,1,,0.160701
hopeful,1,0.050778,-0.293745
genuine,1,-0.118819,0.442513
barbershop,1,,-0.207393
twister,1,-0.036465,0.246652
exist,1,-0.207457,-0.270864
apparent,1,0.095515,
bummer,1,0.002666,0.351035
pushy,1,0.038832,0.287103
index,1,0.602148,-0.357136
baggy,1,0.075181,0.182954
hairline,1,-0.062316,-0.063388
stomped,1,-0.30195,0.016753
senses,1,-0.030843,-0.147056
dreading,1,0.215017,-0.08688
dreamy,1,,-0.147839
symbolic,1,,-0.119611
parachute,1,-0.013841,-0.341556
trained,1,0.163411,-0.139582
drifted,1,0.100423,-0.038455
growling,1,,0.3562
seatbelt,1,-0.330352,-0.305871
cursory,1,-0.421024,
lazy,1,-0.089169,-0.261915
fade,1,0.063092,
cleric,1,,-0.102688
ocean,1,-0.252705,-0.058482
hypothetical,1,0.087047,
article,1,,0.363101
burial,1,-0.161828,-0.039662
finalist,1,0.030912,-0.015716
falafel,1,-0.18821,-0.238941
clip,1,-0.104273,
stroller,1,,-0.169165
pointer,1,,0.024478
origin,1,0.007228,-0.236882
highlight,1,-0.082836,-0.185218
aroma,1,,-0.239397
tack,1,-0.278644,
woodland,1,,-0.120235
speeding,1,0.212961,-0.157212
bachelorette,1,0.209875,
erotic,1,0.178728,0.253675
bake,1,-0.143207,-0.321915
rib,1,-0.415781,-0.100903
cam,1,0.132708,
delay,1,0.00111,-0.143975
pale,1,-0.278586,
torso,1,-0.319915,
statement,1,0.175676,
included,1,0.37593,0.62588
determine,1,-0.273167,-0.132604
cheat,1,-0.205545,-0.460077
radioactive,1,-0.016754,-0.022157
bail,1,,-0.126507
disappointing,1,-0.09536,-0.29411
beret,1,0.333611,-0.04743
surprisingly,1,-0.168152,
lock,1,,-0.003246
inexcusable,1,,-0.172088
pageant,1,0.073112,
darling,1,-0.131716,-0.450472
supreme,1,-0.28658,
bee,1,-0.273777,
goal,1,-0.163066,0.159157
episode,1,,-0.13869
mosey,1,0.110654,
poisonous,1,,0.033792
regret,1,-0.385144,-0.147091
orbiting,1,0.036099,
guilt,1,0.268225,-0.158469
remedy,1,,-0.184596
bearer,1,0.3159,
shaken,1,-0.17676,-0.203541
dollhouse,1,0.031914,-0.287179
asteroid,1,-0.019458,-0.168726
mission,1,-0.143462,
fudge,1,,0.336508
typical,1,0.225031,0.11617
argue,1,,-0.071788
blackberry,1,,-0.072872
medley,1,0.288026,
grey,1,-0.163442,-0.02955
earl,1,0.183697,
dealer,1,-0.20151,0.568745
ante,1,0.002016,
buck,1,-0.003312,
renter,1,0.237052,-0.0939
exert,1,0.281767,
whaling,1,,-0.079174
tinfoil,1,0.023187,-0.14237
alphabet,1,,-0.263339
differ,1,-0.148787,-0.047128
beg,1,-0.189795,-0.124729
fax,1,-0.122695,
sprain,1,-0.096061,-0.102711
clipboard,1,-0.552006,-0.187391
halftime,1,0.374079,
refrigerator,1,-0.4183,0.053152
savage,1,-0.025975,-0.132337
status,1,,-0.015612
valuable,1,-0.095872,-0.093949
solve,1,-0.028786,
contents,1,,-0.153801
length,1,,0.059765
orient,1,0.033501,-0.183604
reimburse,1,,0.303247
blouse,1,0.191397,-0.397783
gut,1,-0.099873,
dismiss,1,0.018613,-0.092989
draft,1,0.09015,
rider,1,-0.212318,
dresser,1,,-0.169879
constructive,1,0.282158,0.034608
solution,1,0.260377,-0.18907
stab,1,,-0.088862
smock,1,-0.105694,-0.230613
blindness,1,0.345127,-0.242272
hating,1,-0.136723,-0.004921
lineup,1,0.066956,-0.205412
sob,1,-0.140964,-0.150566
mall,1,0.278849,
sink,1,0.155233,
poke,1,,0.224618
homecoming,1,,-0.073091
sweetness,1,0.21853,-0.064756
cider,1,-0.191817,-0.190136
cappuccino,1,,0.012697
boxer,1,-0.047923,-0.056283
execute,1,-0.224287,-0.290099
independence,1,0.356992,-0.235513
championship,1,-0.172261,
salary,1,0.084204,-0.100297
precision,1,-0.281353,0.034126
honorary,1,0.234865,-0.232679
sharpened,1,-0.089764,
exasperated,1,,0.116115
superficial,1,-0.031189,
miniature,1,-0.057161,0.326241
haphazard,1,0.031261,
reckless,1,-0.189078,0.349325
casually,1,0.188844,-0.035488
resentment,1,,0.161439
spout,1,0.136013,
treasures,1,0.150598,
spaz,1,0.146051,
glamour,1,0.268007,-0.104008
font,1,,0.2207
disco,1,0.110406,
convertible,1,0.107274,
squabble,1,,-0.123702
spill,1,,-0.197268
pocketbook,1,0.323642,-0.152149
lake,1,-0.31643,-0.196858
thingy,1,-0.023543,-0.097228
voluntarily,1,0.070227,-0.280624
compulsive,1,-0.172032,-0.047607
wobble,1,-0.252931,0.22696
lifeboat,1,,-0.111266
cruise,1,0.236736,-0.059796
palace,1,-0.351839,-0.133811
tat,1,0.144226,
tit,1,-0.08978,
gaze,1,0.187742,
swollen,1,-0.11252,-0.044761
tackling,1,-0.217575,-0.028543
oatmeal,1,-0.082025,0.203895
syllable,1,0.075716,0.496202
forefinger,1,-0.313009,-0.207701
heaving,1,,-0.307607
absolute,1,0.366657,
denim,1,0.220598,-0.136923
liberated,1,0.347522,-0.107412
merriment,1,0.212318,-0.091624
euphoria,1,-0.187838,-0.247549
windmill,1,,0.038615
florist,1,,0.012313
flan,1,-0.435116,0.503306
obsessive,1,,0.37617
inspire,1,-0.016435,0.186361
poems,1,,0.400287
software,1,,-0.267829
blimp,1,,-0.30314
disk,1,,-0.177804
boating,1,0.414494,
internet,1,0.362251,0.023637
emphatic,1,0.266572,
path,1,-0.145316,0.576635
rescue,1,-0.11259,
committed,1,0.054877,-0.210852
conventional,1,,-0.082024
complimentary,1,,0.360899
trough,1,0.310914,0.213505
enthusiasm,1,0.071915,
defended,1,0.02514,-0.192159
lively,1,-0.129645,
positively,1,0.282906,0.039724
knowledge,1,0.309943,0.526321
thirst,1,0.358785,-0.123141
superhuman,1,-0.268808,
comic,1,0.15358,-0.113461
artwork,1,0.34509,-0.114575
lust,1,0.142819,-0.001829
gooey,1,0.400031,
sanitation,1,,-0.231764
outlet,1,-0.137329,-0.172335
medicine,1,-0.241829,-0.220346
tap,1,-0.277509,
entertainment,1,0.246353,
brochure,1,0.093264,-0.056208
inn,1,,-0.009001
insensitive,1,0.124384,-0.128177
futon,1,-0.233562,
yield,1,0.292892,
announce,1,0.100363,
pleased,1,-0.37878,-0.145987
piss,1,-0.122466,
joint,1,,-0.092592
rainbow,1,,0.060113
cough,1,-0.056314,0.227901
candidate,1,0.083667,
vanished,1,0.314448,0.049635
childless,1,-0.303478,
lounge,1,0.033477,-0.009795
sceptical,1,0.072839,0.123309
impact,1,0.469938,-0.111316
wooden,1,-0.200481,-0.0663
devoid,1,0.08715,-6e-05
punk,1,,0.054186
thug,1,0.136042,-0.082428
ballet,1,,-0.231966
cola,1,0.054963,-0.014872
equally,1,,-0.001171
strict,1,0.303878,-0.203843
syphilis,1,-0.231239,-0.091959
turbo,1,-0.067628,-0.194991
hostess,1,0.321478,0.022122
impersonate,1,0.056125,
anaconda,1,,-0.023264
athlete,1,-0.183263,
recommendation,1,-0.324391,-0.186592
unforgivable,1,,0.030561
fishing,1,,0.265272
delicate,1,-0.005666,-0.237619
struggle,1,-0.30134,-0.155169
skeptic,1,-0.111948,-0.162714
education,1,0.068471,-0.123877
soaking,1,0.176966,
deer,1,-0.046811,-0.023933
orchard,1,-0.020295,-0.284822
babysitter,1,,-0.162983
freedom,1,0.143755,0.481443
donation,1,0.142265,-0.250857
peasant,1,0.027767,0.142112
dozen,1,,0.023882
skirts,1,0.380342,
damage,1,0.188815,-0.053182
mugger,1,,-0.324815
advertising,1,0.015512,
intentional,1,0.560064,
inspector,1,-0.018862,-0.080983
height,1,-0.151621,
folded,1,-0.214753,0.324931
snake,1,,-0.182599
striking,1,-0.233722,-0.102058
flood,1,,-0.235821
equator,1,,-0.108761
departmental,1,,-0.027768
anthropologist,1,0.104504,-0.212766
balanced,1,-0.083854,-0.277912
cusp,1,-0.183278,
appear,1,0.081294,-0.090474
mercy,1,,-0.211481
unattractive,1,0.221703,
fussy,1,,0.345911
racist,1,-0.399634,0.038086
punched,1,0.014942,0.286884
oak,1,,-0.110275
toothpaste,1,0.017801,0.033089
surprising,1,-0.207041,
nude,1,,0.293318
await,1,0.033412,0.05847
float,1,,-0.23116
workout,1,-0.05476,
odd,1,-0.06248,
clink,1,-0.10267,
guru,1,,0.031012
overview,1,,-0.222429
breakup,1,-0.215493,0.297967
gather,1,-0.104789,
monologue,1,,-0.237416
angered,1,,0.182365
mouthwash,1,-0.216333,
email,1,,-0.122772
imaging,1,,-0.06517
ultimate,1,0.358672,
combo,1,,-0.103619
invisibility,1,0.221204,
cloak,1,0.251798,0.016812
whilst,1,-0.386187,0.329317
spank,1,,-0.084956
biology,1,,-0.050087
evolutionary,1,-0.212166,
recent,1,,0.129585
discuss,1,,-0.185739
stunted,1,-0.046757,-0.217396
development,1,-0.000905,0.045637
weirdness,1,0.075578,0.398075
buffet,1,-0.178688,
keeper,1,-0.423356,
toll,1,0.110074,
accessible,1,0.254276,0.0035
absorb,1,-0.01847,
rattle,1,-0.158354,
pimple,1,-0.138061,
benign,1,,0.000645
selfless,1,0.028137,-0.217188
loyal,1,0.038633,-0.215456
duty,1,0.239322,
abnormality,1,0.141125,0.335141
shellfish,1,,-0.31924
identify,1,0.079064,0.300533
filthy,1,0.187363,-0.055294
bible,1,0.449472,0.197017
reluctant,1,,-0.042094
savory,1,-0.030481,
expectation,1,0.043014,
differences,1,0.200443,0.200948
staggering,1,-0.09195,-0.191529
messenger,1,,-0.198919
receiving,1,-0.036352,0.128619
compete,1,-0.164028,-0.231051
accuracy,1,-0.028436,
improved,1,0.414937,-0.166027
alongside,1,-0.297248,
boston,1,,-0.216785
arranged,1,-0.120301,-0.06516
stroll,1,,-0.001894
prance,1,,0.082217
contact,1,,-0.249743
cracking,1,0.051807,-0.162288
glance,1,,0.230466
unfaithful,1,0.22769,-0.359851
buzzing,1,,-0.072817
delightful,1,-0.248705,-0.191999
unattended,1,0.073091,
shrug,1,-0.241767,
drier,1,-0.005917,
miffed,1,,-0.029847
bush,1,-0.045703,0.372267
floss,1,0.026709,-0.042191
dental,1,,0.011353
deodorant,1,-0.03072,-0.090222
woolly,1,-0.077303,-0.532615
widely,1,-0.033494,-0.004943
sand,1,-0.253137,-0.064799
discredited,1,-0.015318,-0.04433
convention,1,-0.127637,
dazzle,1,0.09879,
abstract,1,-0.109855,-0.168421
submission,1,0.27001,
electromagnetic,1,0.25949,
national,1,0.593546,-0.082917
prehistoric,1,-0.023294,
forensics,1,,-0.090665
argument,1,-0.248163,
perplexed,1,0.000364,-0.003185
renaissance,1,-0.137854,
memorize,1,-0.076714,
wing,1,-0.093366,-0.084531
pastry,1,,-0.203305
cathedral,1,,-0.102218
architecture,1,0.04852,-0.396441
bones,1,-0.171532,
bookstore,1,,-0.025505
nasal,1,-0.34247,-0.206056
hesitation,1,-0.142,
tonsils,1,-0.012718,
brighter,1,-0.127219,0.446241


==> figures/plots/shiftrator003/Joey+Ross_vs_Monica+Phoebe+Chandler_Joey+Ross_wordlist.csv <==
word,frequency,power,danger
know,1825,-0.135939,0.507507
do,1209,0.455796,
don,1154,0.072115,-0.15574
right,1125,-0.221674,-0.181888
can,1110,,0.104141
have,1028,0.024169,0.096195
be,1015,,-0.163853
like,944,,-0.156124
get,783,0.281444,0.184179
look,756,-0.01648,0.287848
think,599,0.46443,0.008144
one,591,0.206163,0.552605
come,518,,-0.209607
see,496,-0.124343,-0.097605
want,492,-0.607907,
good,472,-0.299195,0.160301
back,444,0.090999,
down,388,-0.14486,
great,369,-0.265293,0.365309
say,363,,0.280721
little,359,-0.175304,0.002123
sorry,341,-0.065185,
let,316,0.001543,
guy,313,,-0.03155
time,312,,-0.216946
tell,308,,-0.079744
thing,304,-0.190942,-0.08399
man,292,0.482514,0.066986
sure,260,-0.409942,0.026728
take,259,,-0.106728
god,252,-0.322549,0.218497
wait,243,-0.08701,
way,241,0.009725,-0.231019
love,225,-0.205498,-0.03724
make,223,,0.193125
wan,213,-0.026636,
two,210,-0.034875,0.009998
will,207,-0.141093,-0.10837
big,200,-0.247769,-0.047462
baby,196,,0.124174
door,195,0.237559,0.183589
listen,191,,-0.092445
fine,191,-0.364997,-0.317235
need,191,0.041303,
talk,188,-0.252048,0.117834
people,186,,-0.187788
first,186,-0.133112,
thanks,185,-0.071961,0.080073
believe,173,0.282103,-0.149993
room,172,,0.040213
stuff,167,0.014092,-0.214487
other,165,-0.323928,-0.161339
thank,157,0.085337,0.129364
thought,155,-0.128746,-0.051711
give,154,,-0.051006
phone,146,,-0.381419
guess,145,,0.0344
night,145,,-0.295314
new,144,-0.314557,-0.235388
woman,143,-0.116903,0.047167
feel,141,-0.123195,0.27217
pause,140,0.066918,0.056673
day,140,,0.443988
work,138,-0.131641,
friend,132,0.113643,0.337155
together,129,-0.518135,-0.275321
place,126,0.024888,-0.10383
nice,124,-0.237186,-0.18554
lot,121,0.097586,0.058283
play,120,-0.178923,
call,119,0.430957,
girl,118,-0.293141,-0.120078
dude,115,-0.010857,0.315077
hand,113,0.06538,-0.061456
face,111,-0.305032,0.103772
stop,111,-0.035118,0.039732
thinking,110,,0.009121
pretty,107,-0.39769,0.145052
long,107,,0.110836
help,105,,-0.034138
remember,104,,-0.183575
name,103,0.103965,0.053001
leave,101,0.457992,
bad,98,0.08367,-0.124575
date,97,0.208165,-0.11092
start,97,0.029677,-0.154658
things,96,-0.118813,0.04539
dad,93,-0.175119,-0.121155
fun,92,-0.497681,
cool,91,-0.135488,-0.063268
hot,91,0.243679,0.168114
coming,90,,-0.398189
wrong,89,-0.023754,0.041003
carol,89,,-0.109295
married,87,-0.105484,
weird,86,-0.007025,0.247706
bye,86,-0.054891,
friends,85,0.405148,-0.03549
three,85,-0.098078,-0.160825
minute,85,-0.029674,-0.117897
whole,84,,-0.080981
happy,84,0.383009,-0.156679
check,84,-0.043542,
today,83,,-0.257911
funny,83,-0.170492,-0.203842
hear,83,,0.128772
part,83,0.369538,0.465496
keep,83,,0.420499
kind,83,0.244444,-0.091981
mom,82,0.001125,-0.034289
left,82,-0.149467,
totally,82,-0.162213,-0.016512
table,82,-0.112996,0.170852
years,81,,-0.054825
laughs,81,0.369015,
sex,80,0.063373,
apartment,80,-0.322724,-0.377074
show,80,0.198417,
find,78,0.048478,-0.218755
game,77,0.266115,
watch,77,0.473627,-0.030441
try,76,-0.08001,
second,75,-0.238973,0.35784
idea,74,0.178109,-0.044102
home,73,,0.000891
kiss,72,-0.027253,-0.256965
money,72,0.195438,0.085677
pants,72,0.476758,0.461391
old,71,-0.087258,
life,71,-0.084408,-0.215834
break,71,0.148583,-0.278143
stupid,70,-0.169159,-0.10549
ready,69,-0.07349,0.34632
move,69,-0.028677,
stay,69,,-0.024067
job,68,0.093266,-0.343264
care,68,,-0.209795
tv,68,,0.008866
saw,68,,0.105588
crazy,67,0.127939,0.099336
problem,67,-0.245463,0.353087
sister,67,0.428843,-0.097417
deal,67,0.019291,
bathroom,66,0.230201,-0.187053
happen,65,-0.0529,
hard,64,,0.126935
supposed,64,0.368319,
hell,64,,-0.073783
coffee,63,,0.033163
voice,63,,-0.099946
boy,62,,-0.124386
real,62,-0.206326,0.20044
five,61,-0.252896,0.050842
year,60,-0.135612,-0.227144
movie,59,-0.152211,-0.230324
tomorrow,59,,0.357701
food,57,-0.032935,0.353839
open,57,0.080834,
card,57,0.34868,-0.216917
couple,56,-0.06703,0.335214
party,56,0.161746,
used,56,-0.011146,
ring,56,,-0.115211
mind,56,0.254108,0.004823
meet,56,-0.061104,0.358711
audition,55,0.026452,
puts,55,-0.440481,
eat,55,,-0.280243
morning,54,,-0.27169
eyes,54,,0.454713
reading,54,,-0.083206
understand,53,0.006819,-0.20787
car,53,-0.011978,0.049418
word,53,0.019398,-0.381885
live,53,-0.040591,-0.002988
forget,52,0.238927,
may,52,0.126228,0.407012
dinner,52,,0.37016
haven,52,,-0.057096
means,52,,-0.147983
mine,51,0.119569,0.582849
bag,51,0.444765,-0.049912
use,50,-0.213831,
hold,50,-0.111671,-0.048093
duck,49,0.210013,0.348173
kid,49,,-0.062638
front,49,-0.196497,-0.10685
close,49,0.123069,
wedding,49,0.023257,
naked,49,,0.056764
picture,49,,0.184706
book,48,,-0.064833
worry,48,0.020902,-0.170458
hugs,48,0.086371,0.070755
sleep,48,-0.066496,-0.434991
bit,47,-0.068053,
wife,47,-0.036492,-0.242584
gone,47,0.206823,
telling,47,-0.277778,-0.235621
hit,47,-0.171369,0.050658
amazing,47,-0.034584,
found,47,0.070966,0.290252
mad,47,-0.273907,0.13735
kids,47,0.33983,-0.135435
shocked,46,,-0.041012
walk,46,,-0.172087
window,46,0.058851,-0.262649
tape,46,-0.047152,-0.320972
moving,46,,-0.096687
hug,46,-0.067973,-0.145272
mike,45,,-0.019335
finally,45,,-0.161468
chair,45,-0.263149,0.221202
hate,45,-0.132197,-0.342428
box,45,-0.160621,-0.068528
ball,45,,0.232837
late,45,-0.21822,
dog,44,,-0.24856
half,44,0.375556,0.098091
bring,44,,-0.04289
excuse,44,-0.060969,-0.31405
actor,44,0.138843,
sound,43,0.12753,0.09962
sandwich,43,-0.235515,-0.335395
bed,43,-0.043011,0.267425
important,42,-0.230821,-0.165531
answer,42,,0.334839
laughing,42,0.296773,0.157118
couch,41,-0.185382,-0.061997
different,41,,0.014371
high,41,-0.222244,-0.070708
beautiful,40,-0.110966,-0.263455
yelling,40,-0.151359,-0.144111
excited,40,-0.356256,
four,39,-0.180349,0.019132
wish,39,-0.117606,0.071788
person,39,,-0.367647
fact,39,,0.290494
read,39,,-0.214575
lady,39,0.245717,0.13165
point,39,0.173983,-0.169172
huge,39,-0.155293,
number,38,-0.000593,-0.055603
living,38,-0.060478,-0.155327
fridge,38,0.133305,0.486354
ago,38,0.158081,
line,38,0.145557,0.0835
sitting,38,0.194723,-0.019119
green,38,-0.05165,0.400487
bet,38,,-0.23567
alone,38,-0.068439,0.172295
son,37,0.487865,0.344057
shirt,37,-0.042981,-0.073784
rest,37,0.232694,-0.003719
chance,37,0.197065,0.43334
hang,37,-0.094639,-0.072616
six,36,0.252898,-0.129067
house,36,0.089449,-0.363095
cry,36,-0.17798,-0.090855
times,36,-0.2904,-0.22924
laugh,35,0.062123,0.140379
sit,35,-0.013354,-0.110427
father,35,-0.08439,-0.304589
reason,35,-0.189018,0.050421
marriage,35,0.0642,-0.198716
fire,35,-0.149857,0.339097
must,35,0.284295,
quickly,35,0.147398,
end,35,-0.109128,-0.175265
mouth,34,-0.218073,-0.195338
moment,33,,-0.016293
family,33,-0.151237,-0.213299
side,33,0.24901,-0.148152
correct,32,-0.186257,-0.230216
broke,32,-0.132756,-0.04655
holding,32,0.009539,0.40037
doctor,32,0.536235,0.262161
standing,32,,0.171723
lost,32,0.096073,0.270866
pizza,32,,-0.291736
true,32,-0.151406,-0.129795
scene,32,,-0.316212
story,32,0.137529,-0.106737
week,32,-0.172665,0.555675
run,32,0.237737,0.203116
school,31,0.000339,-0.140754
relationship,31,-0.045008,0.030548
paper,31,-0.087206,0.467121
mark,31,,-0.067905
hurt,31,-0.193162,-0.241654
feeling,30,,-0.115203
marry,30,-0.20692,
dead,30,-0.13091,0.132864
throw,30,-0.116852,-0.048261
shot,30,,-0.167909
bedroom,30,,-0.32422
luck,30,0.141689,-0.443299
feet,30,-0.270091,0.353898
perfect,30,-0.139186,-0.190164
pay,29,0.128658,
easy,29,,-0.215584
buy,29,0.017405,
pass,29,-0.159514,0.638099
monkey,29,0.063999,
pain,29,-0.442495,0.014095
pregnant,29,0.46865,
class,29,,0.369941
upset,29,-0.178865,-0.222776
world,29,0.06564,-0.338567
working,28,-0.281933,-0.109723
street,28,-0.004235,-0.19769
gay,28,,-0.150267
lose,28,-0.100097,-0.228137
arm,28,,-0.034921
glad,28,-0.009988,0.135093
girlfriend,28,0.010088,
floor,28,0.454743,-0.327825
ten,28,0.282679,-0.040696
hour,28,0.098449,-0.174143
birthday,27,0.326918,
cat,27,-0.054488,0.050317
dance,27,-0.250888,
thanksgiving,27,0.25151,-0.196574
plate,27,0.308604,-0.278627
hair,27,-0.286803,0.125782
leaving,27,-0.146675,0.023809
clothes,27,,-0.024491
die,27,-0.170169,-0.091711
able,27,-0.065913,0.485502
piece,26,-0.372477,0.290947
professor,26,0.062708,0.173637
stuck,26,-0.142912,-0.182304
machine,26,-0.09377,
buddy,26,-0.344831,-0.136875
fault,26,0.185695,-0.387676
promise,26,0.173765,0.225913
ride,26,-0.059365,0.06371
accent,26,,0.069717
cup,26,-0.233221,-0.171897
inside,26,,-0.183657
christmas,26,-0.129792,-0.117625
damn,25,0.312393,-0.234495
special,25,-0.115159,-0.248601
grab,25,,0.143427
gang,25,0.048663,-0.171769
smiling,25,-0.091633,-0.069004
roommate,25,0.188912,0.10135
butt,25,,-0.200069
chick,25,0.172573,0.062372
confused,25,-0.340072,-0.093514
ass,25,,-0.520589
coat,25,,0.041778
wine,25,,-0.335217
camera,25,0.209417,-0.132905
win,25,0.135029,-0.054586
seven,25,0.006992,-0.242266
pocket,25,0.19818,-0.070094
extra,25,-0.016668,
change,24,0.405982,
asleep,24,0.050478,-0.040039
free,24,-0.219578,0.011383
walking,24,-0.095089,-0.148158
past,24,0.200654,
order,24,-0.13416,-0.148248
hope,24,-0.095765,0.026408
office,24,-0.033695,
scared,24,-0.354818,0.080189
brother,24,0.229231,-0.115523
relax,24,,0.119272
news,23,-0.114981,
hundred,23,,0.459581
cookie,23,0.277594,0.147415
welcome,23,0.469427,-0.24081
giving,23,0.105593,-0.018341
stand,23,,0.023017
cards,23,-0.024898,-0.083497
acting,23,0.524862,
porn,23,,-0.179161
suddenly,23,,-0.03138
smell,23,0.176991,
terrible,23,,0.366307
note,22,0.270544,-0.038327
sweet,22,,-0.301667
sweetie,22,-0.126195,0.033646
sexy,22,0.037083,
city,22,-0.056129,0.53555
song,22,0.092202,0.073774
clear,22,-0.268033,-0.187992
seem,22,-0.041815,0.14345
smiles,22,-0.161948,-0.178561
red,22,0.280068,
middle,22,-0.233947,0.048098
santa,22,,-0.286024
smart,22,-0.279422,0.066759
college,22,-0.093347,-0.191629
hall,22,0.043334,0.464258
calling,22,-0.085448,
museum,22,,-0.169123
milk,22,,-0.14237
star,22,-0.178352,-0.184878
beer,21,-0.153921,
hat,21,-0.160708,0.020396
ear,21,0.181275,-0.194538
angry,21,,-0.010314
surprise,21,-0.27742,
agent,21,0.422011,
message,21,,0.22068
building,21,-0.174265,-0.004529
full,21,,0.486949
answering,21,-0.033945,-0.064006
speech,21,0.057738,-0.007477
heart,21,-0.405875,-0.039473
fight,21,-0.138553,0.145077
eating,21,0.19462,-0.139013
wear,21,0.341356,
trouble,21,,0.147312
director,21,-0.054695,
tired,21,-0.201508,-0.124882
shake,21,,-0.3415
eye,21,-0.34042,0.090427
loved,20,0.38011,0.03357
pull,20,,0.008464
touch,20,,0.09695
cute,20,-0.126991,0.42589
body,20,0.586797,-0.172163
juice,20,,0.254499
worried,20,-0.280117,0.227821
cold,20,-0.115436,
nervous,20,-0.238754,-0.11478
lesbian,20,,0.60961
words,20,,-0.541906
conversation,20,0.095693,0.101306
goodbye,20,-0.340059,0.158661
drunk,20,0.209144,0.40287
mother,20,-0.013832,0.212696
water,20,,-0.127413
month,19,,-0.061974
candy,19,,-0.167672
imagine,19,-0.082206,-0.05489
favorite,19,-0.065984,-0.110822
kitchen,19,-0.153837,0.169267
interrupting,19,0.430234,0.17854
sleeping,19,-0.117146,-0.338457
ice,19,0.208725,-0.075006
figure,19,,0.354743
surprised,19,-0.214152,
aunt,19,,0.19168
waiting,19,-0.289075,
control,19,-0.051632,-0.556675
weekend,19,7.4e-05,0.459875
afraid,19,-0.026971,-0.219595
staring,19,-0.147419,0.384886
mistake,19,0.25732,0.357599
felt,19,,0.118438
small,19,0.340827,-0.139771
breast,19,,0.491087
kill,19,0.133297,0.066917
tough,19,-0.073007,-0.030102
idiot,19,0.405811,0.23775
smile,19,-0.133376,0.154343
stopping,18,-0.337079,
bike,18,,0.16099
seat,18,-0.386457,-0.036719
bottle,18,-0.165924,0.084609
king,18,-0.29173,
ex,18,-0.324832,-0.417652
trip,18,-0.016749,0.432747
crying,18,-0.245123,-0.315863
turning,18,,-0.094744
dancing,18,-0.391721,
singing,18,-0.09546,0.036842
quietly,18,0.264306,0.424772
dream,18,-0.126866,-0.129135
lie,18,-0.281173,-0.010645
turned,18,0.055293,
top,18,-0.266356,-0.177551
incredible,18,0.121047,
team,18,0.272328,0.527506
lying,18,-0.151496,-0.341952
excellent,18,-0.18338,0.025608
shower,18,0.06817,-0.114548
bunch,18,,-0.148041
fat,18,0.055933,0.492123
screaming,18,,0.237005
step,17,-0.332738,0.087596
air,17,0.490282,0.566144
sign,17,,0.02725
twin,17,,0.460675
bite,17,,-0.176964
double,17,,-0.193399
third,17,-0.070477,-0.115729
credit,17,-0.145741,
opening,17,0.074876,-0.019201
calm,17,0.116625,-0.016435
key,17,,-0.087516
eight,17,0.022053,0.102606
cake,17,,-0.214408
single,17,0.34498,
unbelievable,17,0.155042,
decide,17,-0.083993,
stick,17,-0.486415,
fell,17,-0.297221,0.117221
gift,16,-0.123537,0.248017
less,16,0.001719,
fake,16,0.272512,0.020393
grandmother,16,,0.392909
soap,16,-0.013156,-0.256311
finger,16,0.177785,
sick,16,-0.015579,0.150925
daddy,16,-0.217975,-0.001222
yesterday,16,0.260331,-0.331568
slow,16,0.016788,-0.045729
kick,16,,-0.365023
running,16,-0.03921,
owe,16,-0.187261,
hanging,16,0.330338,
push,16,,-0.209881
crush,16,,-0.129088
invite,16,0.348545,
hole,16,0.157031,-0.101019
shoes,16,-0.468322,-0.050008
list,16,0.383775,-0.115728
turkey,16,0.199452,-0.089734
save,16,-0.002992,0.051666
soup,16,0.121354,0.292663
favor,16,,0.019347
glass,16,-0.197581,
round,16,-0.313216,
broken,16,-0.093421,-0.038519
hotel,15,,-0.141656
stomach,15,-0.216679,
picked,15,0.443945,0.244753
legs,15,0.086,
laundry,15,0.437431,0.423747
lead,15,,0.482046
dirty,15,-0.309361,0.13261
comfortable,15,,-0.096164
sarcastic,15,,-0.02394
lucky,15,0.0338,-0.39984
department,15,-0.037857,0.034465
propose,15,-0.164012,
waiter,15,0.162835,-0.349889
page,15,-0.117341,0.330792
send,15,,-0.273543
boyfriend,15,0.208623,0.043229
fall,15,-0.258904,-0.258453
shop,15,0.360925,
honey,15,0.01902,-0.065106
wall,15,-0.126659,-0.39591
loud,15,-0.113261,
uncle,15,,0.035751
hungry,15,0.011846,-0.146251
drop,15,-0.172612,-0.115064
shut,14,-0.140582,
tiny,14,-0.253718,-0.298848
hearing,14,-0.153948,0.090495
ahead,14,-0.075149,0.142629
teach,14,-0.035287,-0.036531
husband,14,-0.202433,-0.070835
brain,14,0.199545,0.392442
lunch,14,0.031326,0.305447
count,14,,-0.154452
flowers,14,,-0.015965
worse,14,0.019351,0.030531
child,14,-0.067938,0.622611
sad,14,-0.296193,
realize,14,-0.170703,0.290281
holiday,14,0.041512,-0.029005
noise,14,,0.169844
write,14,,0.316809
personal,14,,-0.225673
cookies,14,,0.459069
divorce,14,0.211354,-0.132432
cover,14,0.027137,
student,14,,-0.034869
blue,14,-0.067882,-0.155328
jacket,14,0.048936,0.489819
swear,14,-0.082335,
died,14,-0.207882,-0.136735
blame,14,-0.025957,-0.190859
interesting,14,-0.195567,-0.191684
waves,14,,-0.085147
leg,14,-0.006094,0.045813
map,14,0.225213,-0.381777
character,14,-0.271825,-0.05877
foot,14,0.409166,-0.091764
hospital,14,,-0.07556
needed,14,-0.188022,-0.453393
writing,14,-0.034505,-0.254458
speak,14,-0.046755,0.052073
nurse,14,0.162749,
bra,14,0.102605,0.158693
normal,14,0.113856,-0.068704
shoulder,13,-0.127729,-0.077099
script,13,,-0.220885
jump,13,0.141273,-0.180292
happily,13,0.406652,-0.306694
cream,13,0.037784,-0.154454
nose,13,0.03938,0.08744
plan,13,-0.006408,
jam,13,0.130345,
hide,13,-0.372669,
board,13,-0.191761,0.060806
children,13,-0.37427,0.298146
quick,13,0.216835,
sweater,13,-0.149036,-0.21966
ugly,13,0.137973,0.174197
fan,13,,-0.010037
annoyed,13,-0.227102,-0.100973
shoot,13,,-0.053486
appreciate,13,0.155142,0.359871
restaurant,13,0.101979,0.065316
named,13,,0.13543
quiet,13,,0.170968
congratulations,13,0.1159,0.398705
blow,13,,-0.10783
slowly,13,-0.130419,-0.0483
learn,13,0.200359,-0.11655
attention,13,-0.137998,
explain,13,-0.235112,0.204815
closed,13,0.028231,
fair,13,0.186729,-0.372819
losing,13,-0.375467,-0.029999
famous,13,-0.111796,
tie,13,,0.304439
knowing,12,-0.115561,0.35058
fruit,12,,-0.138665
born,12,0.165753,0.047799
notice,12,,-0.405459
bird,12,,-0.300393
presents,12,0.190028,-0.136999
science,12,0.312989,-0.030353
grandma,12,,0.430472
throat,12,-0.100787,-0.099139
roll,12,-0.424687,
teacher,12,0.125986,0.003003
land,12,,0.530488
light,12,,-0.025974
share,12,-0.364971,-0.212291
bowl,12,,0.034147
ticket,12,,-0.115667
football,12,-0.099249,
choice,12,0.097482,-0.158278
type,12,0.094148,-0.118541
dry,12,-0.034379,-0.195877
return,12,,-0.043539
lights,12,0.083109,0.182055
suck,12,,-0.134354
stunned,12,-0.038479,-0.075876
counter,12,-0.156035,
hoping,12,,-0.187304
wonder,12,-0.145501,-0.092456
band,12,0.155274,
career,12,-0.114988,
mail,12,,-0.109847
pair,12,-0.083965,-0.021543
rid,12,-0.311675,0.0631
guitar,12,0.232925,0.449038
act,12,-0.000455,
pictures,12,-0.38874,0.084373
clock,12,-0.182063,-0.01828
history,12,-0.381008,0.192054
rock,12,,0.153815
fist,12,,0.311906
silly,12,-0.216787,
size,12,,-0.097113
computer,12,-0.323712,-0.045716
town,12,,-0.334658
trust,12,-0.019226,-0.455943
short,12,0.374906,
worth,12,-0.126922,-0.119595
grow,12,-0.225377,0.259574
climb,11,-0.158294,
sell,11,-0.188651,
careful,11,-0.215487,
field,11,0.026923,0.577446
drinks,11,-0.054334,
stole,11,-0.102989,-0.135178
letter,11,0.183095,-0.045554
puzzled,11,-0.297178,-0.256011
nanny,11,,0.031781
airport,11,0.071648,
brown,11,0.192363,-0.094778
covering,11,,0.18002
chicken,11,0.126983,0.10543
disappointed,11,-0.110402,-0.211544
commercial,11,-0.182506,-0.099261
learned,11,-0.078585,-0.079402
crap,11,-0.093677,0.021764
twenty,11,0.235003,-0.087425
dress,11,,0.007358
early,11,,-0.279872
knee,11,0.564483,-0.076047
advice,11,-0.009648,-0.067999
case,11,-0.005627,0.481756
familiar,11,0.068626,0.06812
romantic,11,0.073388,0.046305
age,11,0.237784,-0.175913
books,11,-0.128692,-0.190135
everyday,11,,0.225117
spent,11,-0.131787,
candles,11,0.169299,-0.113413
drive,11,0.018546,
sing,11,-0.102058,-0.048968
present,11,-0.01963,0.126516
young,11,0.380875,-0.117103
glaring,11,-0.152625,
shoe,11,0.248921,0.119349
nap,11,-0.040341,-0.050257
straight,11,-0.392931,-0.136717
dark,11,-0.244263,0.096663
allowed,11,0.057205,0.081451
lines,11,-0.21176,-0.078046
alive,11,0.36811,0.143363
island,11,,-0.02219
button,11,-0.094573,-0.053338
future,11,-0.300486,-0.210502
egg,11,-0.267665,-0.068158
boss,10,-0.118522,-0.133752
interested,10,-0.217618,0.315372
greatest,10,-0.027532,0.297718
bread,10,-0.237651,-0.303318
listening,10,,0.00979
respect,10,-0.116366,0.09216
spot,10,0.420954,-0.253405
leather,10,0.258421,-0.024213
plenty,10,-0.343673,0.331556
grade,10,0.078998,-0.231889
poor,10,-0.202804,-0.005398
dying,10,0.133097,-0.18934
expect,10,-0.113897,-0.241466
belly,10,0.172243,
stairs,10,-0.111083,
fit,10,0.353605,0.206044
missing,10,-0.076822,
death,10,-0.108583,-0.163769
tall,10,0.005604,
hurry,10,,-0.203055
rush,10,-0.153667,0.619459
spend,10,-0.139703,
opera,10,,0.185361
company,10,0.165,-0.133578
proud,10,0.045321,0.249583
giant,10,-0.302452,-0.185373
pushing,10,-0.152446,0.128331
celebrate,10,-0.102937,
falling,10,0.1149,-0.014772
earlier,10,0.187969,-0.194061
happening,10,-0.026715,
blind,10,0.359421,-0.361394
poker,10,,-0.348439
sir,10,0.218375,-0.283184
tag,10,0.105984,-0.289742
road,10,,-0.214109
completely,10,0.027431,-0.177169
discovery,10,-0.132587,-0.080459
ruined,10,-0.122481,-0.139633
country,10,0.239043,0.300415
ahhh,10,-0.052324,
ridiculous,10,-0.283145,-0.189534
beat,10,,0.085728
magazine,10,-0.016118,0.452211
raise,10,0.593217,0.342275
nine,10,-0.242457,-0.278942
jealous,10,-0.067745,0.19426
enjoy,10,0.075123,0.04372
rent,10,-0.091659,
mommy,10,,-0.118312
sucks,10,0.09027,-0.055254
barely,10,0.119356,-0.234863
regular,10,-0.063004,0.025043
older,10,-0.058556,
million,10,0.361815,
furniture,10,-0.056934,-0.102665
major,10,-0.262616,
truth,10,0.118887,-0.215547
awkward,10,-0.277474,-0.201058
stripper,10,-0.231431,-0.090084
dinosaur,10,0.051533,-0.261864
bachelor,10,0.219434,-0.251982
embarrassing,10,-0.135605,0.312771
sense,9,,-0.15236
thumb,9,-0.215992,0.130752
empty,9,0.041411,
mess,9,0.056834,-0.146455
total,9,-0.315515,0.301552
black,9,0.324165,
insane,9,0.045545,-0.151395
blank,9,0.315491,-0.23264
library,9,,0.214114
daughter,9,-0.019756,-0.208556
dear,9,0.156981,-0.192248
carry,9,,0.02363
mere,9,-0.110096,-0.250702
taught,9,0.104598,0.359204
spending,9,0.062626,0.284322
fix,9,-0.178547,0.07701
music,9,0.256191,-0.112486
uncomfortable,9,0.280514,0.183084
drinking,9,0.064405,
impressed,9,-0.04723,
strong,9,0.038408,-0.132818
guard,9,0.27642,
park,9,,-0.003554
become,9,-0.097327,
keeping,9,-0.257863,0.277867
tweet,9,0.084603,-0.034747
fresh,9,,0.371886
desk,9,0.199815,-0.112956
danger,9,-0.176841,-0.138927
hooker,9,,-0.080024
apologize,9,0.127712,-0.096348
center,9,0.00864,-0.120895
wet,9,0.413166,
trees,9,,-0.195625
giggles,9,-0.373745,0.020971
freaked,9,,0.070539
honest,9,-0.298797,-0.153705
mention,9,,-0.115988
screen,9,,-0.222177
meeting,9,-0.073108,-0.157827
knock,9,,0.090227
butter,9,-0.079341,-0.021978
disgust,9,-0.137715,-0.230941
ended,9,,0.123813
gym,9,0.104131,
film,9,0.027965,0.330953
unit,9,,-0.153327
neck,9,-0.173984,-0.244751
garbage,9,0.602218,0.145283
glasses,9,-0.290317,-0.267141
reveal,9,,-0.225255
meat,9,,-0.086113
channel,9,-0.303893,0.486935
space,9,-0.087697,0.456849
suit,9,,-0.039546
ruin,9,0.095188,0.021294
identical,9,,-0.053818
cousin,9,,-0.167735
state,9,,0.01144
waste,9,0.227913,-0.238235
nuts,9,-0.071371,-0.061551
stage,9,,-0.254223
wheel,9,,0.003197
err,9,0.222234,-0.417754
steps,9,-0.425612,0.049121
pivot,9,0.272189,
fear,9,0.020803,-0.083788
assistant,9,,0.407404
pink,8,,0.080193
exit,8,0.233221,
sticking,8,-0.075973,
thirty,8,0.040055,0.074543
planned,8,-0.029814,0.045485
homo,8,0.469518,0.303023
complicated,8,0.002985,-0.138926
actual,8,-0.051732,-0.075342
wonderful,8,-0.184209,0.054481
fashion,8,-0.087302,-0.27897
highest,8,-0.191076,
killing,8,0.017636,0.227038
lightning,8,-0.061079,0.341173
choose,8,0.282246,
embarrassed,8,0.199955,-0.071257
pottery,8,0.125915,0.290176
bitch,8,-0.193816,0.400379
thousand,8,,0.398899
maid,8,0.140726,
announcer,8,-0.215477,
closet,8,0.294538,-0.052215
experience,8,0.075906,-0.293792
rice,8,-0.063662,0.474495
route,8,,-0.003469
interrupts,8,-0.048382,-0.079883
touching,8,,0.167885
flirting,8,0.327588,-0.422128
pal,8,-0.101138,-0.143164
sec,8,0.184741,
judge,8,-0.035714,
human,8,-0.006284,-0.195442
plane,8,-0.143882,-0.23334
annulment,8,-0.185749,0.505885
speaking,8,-0.460482,-0.193221
scary,8,,0.10157
forgive,8,-0.419267,0.364712
remote,8,0.120756,
bout,8,-0.096345,0.040211
prize,8,-0.171714,
spin,8,0.13983,
lamp,8,-0.558987,0.306346
rain,8,0.054072,-0.057734
pen,8,-0.012229,0.460809
horrible,8,0.051989,-0.077944
purse,8,0.171892,0.166119
possible,8,,0.256019
flight,8,0.057894,
calls,8,,-0.258737
brush,8,-0.00019,0.137142
woo,8,0.039882,
snow,8,-0.046731,-0.05264
muffin,8,,-0.286948
natural,8,,-0.216481
spring,8,,-0.13224
magic,8,0.363842,-0.353488
practice,8,0.229881,
slutty,8,,-0.244417
bride,8,0.151572,
fly,8,-0.323879,
kicking,8,,-0.095081
prepared,8,0.125093,0.098987
crab,8,0.268344,
wallet,8,,-0.253516
sort,8,0.025438,-0.141112
handle,8,0.195742,
war,8,-0.049374,0.252553
movies,8,,-0.152264
corner,8,0.262929,
batch,8,-0.116329,-0.087549
spoon,8,0.424091,-0.037611
lift,8,0.082715,-0.123158
depressed,8,-0.268496,-0.286668
business,8,-0.027533,
balcony,8,0.288557,-0.334328
opposite,8,-0.123635,0.058661
jar,8,0.002496,
borrow,8,-0.363299,0.059492
reach,8,0.257521,
toast,8,,-0.092199
section,8,0.102482,-0.038
evening,8,-0.366033,-0.09801
pretending,8,0.221959,
form,8,-0.226632,-0.135618
fish,8,0.112455,-0.314837
follow,8,0.076684,-0.188886
teaching,8,0.077893,-0.112733
hockey,8,-0.144796,0.091377
clean,8,,-0.144828
toilet,8,-0.59351,-0.111063
split,8,,-0.236462
punch,7,,0.008418
certain,7,-0.077799,-0.089434
emotional,7,-0.197755,
impossible,7,0.191025,0.158343
loudly,7,-0.140934,0.17567
spit,7,0.051653,0.261398
winner,7,0.135696,-0.107616
safe,7,-0.074522,-0.030149
bug,7,-0.145696,0.071107
friendship,7,0.308617,-0.051994
large,7,0.079207,
written,7,,-0.255569
rough,7,-0.275223,-0.070364
necklace,7,,-0.311522
cheese,7,0.197748,0.089293
jerk,7,-0.06784,0.529016
tone,7,-0.563701,-0.298767
forehead,7,,-0.19593
imaginary,7,-0.187924,0.063802
scream,7,,0.012301
argh,7,0.028032,-0.057151
tux,7,,-0.14183
white,7,-0.095597,-0.276863
pie,7,,0.138593
private,7,-0.017107,-0.202127
guest,7,-0.101279,0.103143
wake,7,,-0.33966
emergency,7,,0.404985
entertainment,7,0.246353,
ignore,7,-0.126382,
award,7,0.169857,
labor,7,-0.23619,
goalie,7,,0.163468
low,7,-0.345826,
coast,7,,-0.003089
shame,7,0.232575,-0.217523
shock,7,,0.02203
insurance,7,0.192916,0.007768
nickname,7,-0.220138,
playboy,7,0.380583,-0.036543
aisle,7,0.180316,-0.134928
lay,7,,0.077422
bastard,7,0.074487,0.047382
pleasure,7,-0.373787,0.110715
understanding,7,-0.190046,0.519526
miracle,7,0.14732,-0.031822
cheek,7,,0.138897
noodle,7,-0.366224,-0.173382
burn,7,,0.565613
scare,7,-0.236814,0.154453
attack,7,0.070123,0.316379
tip,7,,-0.408319
breathe,7,-0.184201,0.367648
bath,7,-0.113308,-0.106614
code,7,,-0.159285
bone,7,0.22536,
fossils,7,-0.302242,0.198016
shaking,7,-0.167043,-0.064331
difficult,7,,0.084295
charge,7,0.240302,
thoughts,7,-0.525474,0.465921
issue,7,,-0.085812
sensitive,7,0.043442,-0.266983
dig,7,,-0.057421
level,7,,0.060594
basket,7,0.138197,-0.023509
forward,7,0.100269,-0.268459
shelf,7,0.179271,0.055383
birth,7,0.097988,0.520881
puppy,7,,0.009065
group,7,,0.402819
rubbing,7,,-0.117465
complete,7,-0.000334,-0.085937
partner,7,,-0.105026
champagne,7,0.273884,0.179903
interest,7,-0.464469,
amount,7,-0.26582,
roof,7,0.010005,0.083354
adult,7,0.466977,-0.02198
memories,7,0.090102,-0.125221
wanting,7,-0.164823,-0.140997
stayed,7,-0.185716,-0.1252
join,7,0.277644,-0.200519
introduce,7,0.019707,
valentine,7,0.212934,0.257024
category,7,,-0.076648
learning,7,0.09434,-0.079552
opportunity,7,0.292569,0.100192
exciting,7,0.234093,0.026899
supportive,7,0.280663,0.26173
attractive,7,0.166692,0.054063
shopping,7,0.52152,-0.037535
super,7,-0.139278,0.210164
horror,7,,-0.276734
pack,7,,0.195267
godfather,7,,0.280007
guide,7,,-0.260274
fighting,7,0.381598,0.155863
touched,7,,-0.274497
bother,7,-0.254168,0.352018
pet,7,,-0.454729
sandy,7,-0.384097,-0.029032
security,6,-0.189663,-0.045791
backwards,6,0.211447,
mini,6,-0.005437,
responsibility,6,-0.176062,-0.101398
salad,6,0.51319,-0.170934
decision,6,-0.309182,
gentle,6,0.084005,-0.254829
phase,6,,0.428783
moon,6,,-0.143543
pop,6,,-0.172878
exact,6,-0.016,-0.285761
basketball,6,0.009873,
actress,6,0.101328,
spread,6,0.044265,
auditions,6,-0.096631,
sophisticated,6,-0.11168,0.522899
lesson,6,-0.048862,
missy,6,-0.097867,
coffeehouse,6,0.237625,0.358893
cost,6,0.039258,
ad,6,-0.070126,0.393448
sight,6,,0.070091
shy,6,-0.103977,
fifty,6,,-0.063098
boring,6,-0.194101,
slide,6,,-0.228552
freak,6,,-0.047793
challenge,6,-0.029181,-0.128753
pulp,6,-0.250299,0.425194
healthy,6,0.169703,-0.144976
salesman,6,0.235156,
expecting,6,-0.065982,
nana,6,,-0.016176
bagel,6,0.068431,-0.128996
sexual,6,0.257763,0.43051
relative,6,-0.028836,
painful,6,-0.224174,-0.009348
female,6,0.135503,-0.306616
grant,6,0.0276,0.241422
chef,6,-0.361446,0.321095
fancy,6,-0.237321,0.378026
slip,6,-0.024804,-0.190319
peanut,6,-0.236351,0.024332
wrap,6,-0.213961,-0.308963
bond,6,-0.029624,0.032145
cell,6,,-0.122157
police,6,0.22621,0.124651
dancer,6,0.001054,
repel,6,-0.122725,0.011621
heading,6,,0.238301
serve,6,,0.466127
sea,6,0.144941,-0.026116
buying,6,-0.29773,
mood,6,0.004932,0.21488
bow,6,0.212513,0.108314
patch,6,-0.060856,0.320673
international,6,0.146301,0.036794
warm,6,0.003899,-0.320464
practical,6,0.559693,-0.057624
skin,6,0.149165,-0.188107
engaged,6,-0.174189,-0.123647
admit,6,0.29516,
bucket,6,-0.22939,0.087283
suppose,6,0.259267,0.352781
tea,6,0.010317,0.022349
system,6,0.285496,0.194692
younger,6,0.326286,-0.166884
delicious,6,0.372176,-0.307934
television,6,,0.092642
honor,6,0.226138,-0.197421
tree,6,0.005957,-0.171094
bored,6,0.186607,
subway,6,0.116755,
color,6,,-0.020743
western,6,0.01019,
general,6,-0.014525,0.406673
cried,6,-0.303061,-0.17031
thankful,6,0.262098,0.220036
towel,6,0.070832,0.519832
stars,6,-0.104983,-0.073406
option,6,0.188138,
neat,6,,0.104283
accident,6,0.182941,-0.018495
lots,6,,0.180665
soft,6,-0.028303,-0.233924
season,6,-0.12001,0.134365
male,6,0.110484,
tricky,6,,-0.03054
bridge,6,,-0.0317
bank,6,,-0.122727
enter,6,,-0.123712
pipe,6,-0.013948,0.484396
prefer,6,-0.27901,-0.100575
engagement,6,0.140592,-0.024585
screwed,6,-0.04085,0.053991
amused,6,0.238224,
ray,6,-0.017307,
thrown,6,-0.359484,
penis,6,-0.210127,-0.037984
veto,6,-0.043488,0.115234
settle,6,-0.20331,-0.309136
fireball,6,-0.356746,0.017184
works,6,-0.352753,-0.374777
commitment,6,-0.119394,
ceremony,6,-0.1732,0.241193
available,6,-0.062018,0.414015
laptop,6,,-0.164107
intense,6,0.281924,0.0537
slap,6,,-0.224337
lottery,6,0.140334,
flip,6,-0.380678,-0.050963
phlegm,5,0.158405,-0.103179
unreasonable,5,0.059076,-0.083358
platform,5,0.006159,-0.342366
contest,5,-0.128382,
beard,5,-0.106442,0.136913
sleeve,5,-0.297109,-0.315127
address,5,,0.578728
row,5,0.303327,0.052236
research,5,-0.034661,
species,5,,-0.103797
pressure,5,,0.340769
tray,5,0.082134,-0.255083
trash,5,0.232664,-0.400253
frantically,5,0.186584,0.20465
sigh,5,0.472218,
grip,5,-0.296725,
spell,5,0.058497,
clever,5,0.02806,-0.09945
beach,5,-0.259486,-0.083898
appointment,5,0.261682,
sneak,5,,-0.267522
art,5,-0.229552,-0.198792
panicked,5,0.064099,-0.053522
covered,5,,0.139429
anger,5,0.35599,0.001811
remembering,5,,0.480873
pickle,5,0.376892,0.309512
power,5,-0.255667,
simple,5,-0.047645,-0.0151
twelve,5,0.251668,0.287094
punching,5,-0.010306,0.259725
sentence,5,,0.049729
label,5,0.319707,0.142475
manager,5,0.25271,
collect,5,,0.114805
parts,5,0.090159,
parent,5,0.073376,0.153506
health,5,-0.22874,0.031191
pin,5,-0.24198,
trick,5,,-0.395783
information,5,-0.061317,-0.174796
final,5,,-0.355653
particular,5,,-0.208701
invitation,5,0.389872,-0.131672
moonlight,5,,-0.096971
farm,5,,-0.204396
dealer,5,-0.20151,0.568745
era,5,,0.039968
conference,5,-0.008795,
sports,5,-0.195314,0.139271
agreed,5,0.154706,-0.328047
expensive,5,,-0.016587
odds,5,-0.10528,
lake,5,-0.31643,-0.196858
sweat,5,-0.148962,-0.081471
peach,5,,-0.091129
salt,5,-0.160655,
dryer,5,-0.16057,0.123541
cow,5,0.337792,-0.039218
obvious,5,,0.355544
surgery,5,,-0.160496
model,5,0.166851,0.209774
princess,5,0.033577,-0.024247
steak,5,0.355735,0.226889
loser,5,-0.413181,-0.040372
earth,5,,-0.175694
manly,5,-0.021888,
dessert,5,,0.46662
weights,5,-0.127487,
dramatic,5,,-0.097118
sheet,5,-0.28855,-0.054313
strike,5,,-0.096236
deserve,5,-0.108554,-0.102733
accept,5,-0.468855,-0.011899
wicked,5,,-0.042158
hook,5,0.324946,
zone,5,0.125215,-0.194489
unfortunately,5,-0.140034,-0.233553
copy,5,0.118758,0.56604
bummed,5,-0.112752,
hero,5,-0.410018,
entire,5,0.009434,-0.248911
agree,5,0.260163,-0.041114
bridesmaid,5,-0.15057,0.052427
envelope,5,0.197795,-0.069979
spray,5,0.234117,
poster,5,0.133801,0.061328
accidentally,5,,0.286155
action,5,0.409354,
abbey,5,,0.326308
escape,5,,-0.022768
zoo,5,0.277461,-0.24819
powder,5,-0.235416,-0.2228
temporary,5,-0.454277,
painted,5,,0.497192
theory,5,,-0.146281
official,5,-0.0711,
version,5,,0.456246
lifetime,5,0.027687,-0.014097
breath,5,,0.117489
receiving,5,-0.036352,0.128619
tick,5,0.079087,
sharing,5,-0.003927,-0.182358
score,5,,-0.185284
upstairs,5,-0.194003,-0.330315
blanket,5,0.238209,-0.121556
resume,5,,0.193297
sky,5,,-0.003384
smoke,5,-0.148768,-0.359156
skeptical,5,-0.054825,-0.111075
common,5,0.432789,-0.235406
trophy,5,0.009585,-0.038382
tenure,5,-0.118843,
prepare,5,0.059991,
block,5,0.287613,
brand,5,,-0.160243
napkin,5,-0.029909,-0.152645
subject,5,,0.29939
finding,5,-0.290099,-0.297015
central,5,,-0.457589
numbers,5,0.178952,-0.146105
lecture,5,-0.132834,
sperm,5,,-0.106576
trail,5,,-0.092003
force,5,0.289823,0.386076
pool,5,,0.146809
inappropriate,5,-0.143492,-0.175552
changed,5,,0.501075
minister,5,-0.088142,
pillow,5,0.059587,0.293807
awful,5,-0.040631,0.115547
sup,5,0.022291,0.243948
impression,5,-0.006273,
nodding,5,,0.159602
lotion,5,0.06823,0.320369
hallway,5,-0.041653,0.261127
taste,5,,0.211019
dumb,5,0.130195,
bat,5,-0.012073,
silence,5,-0.125727,-0.057722
freezer,5,-0.201468,
hut,5,0.096991,0.104089
mug,5,-0.191227,-0.18777
painting,5,,0.060176
sale,5,-0.272227,
beauty,5,-0.326201,-0.156062
ladder,5,0.488626,
smaller,5,0.41244,
area,5,0.072455,0.315866
percent,5,-0.068279,
cancel,5,-0.192998,
cracking,5,0.051807,-0.162288
law,5,0.002219,
focus,5,-0.278487,0.148423
disgusted,5,-0.169547,-0.015304
comet,5,0.661196,
carbon,5,-0.02532,-0.170334
slice,5,-0.022892,-0.047175
medical,5,,-0.116726
sadly,5,0.248856,-0.076865
possibility,5,-0.279772,0.23429
device,5,,-0.003531
remove,5,-0.117414,0.447445
gifts,5,0.0921,
coma,5,0.058987,
glare,5,0.313136,
crib,5,0.157935,-0.19915
fill,5,-0.331701,-0.092005
ancient,4,0.279626,-0.057882
starving,4,-0.074809,0.065512
hum,4,0.058552,-0.207932
visit,4,,-0.036931
sweep,4,-0.34565,
massage,4,,-0.198097
storm,4,,-0.04269
paint,4,,0.130769
published,4,,0.003592
curious,4,0.582093,
classic,4,,-0.040612
puck,4,0.131881,
softly,4,0.291629,-0.07359
shining,4,-0.214926,-0.197383
gum,4,-0.446442,0.134696
producer,4,0.298656,
drawer,4,0.010609,-0.2981
desperate,4,0.16621,-0.26818
disbelief,4,-0.222502,-0.125687
shout,4,,-0.050562
comedy,4,-0.294213,-0.11447
scientist,4,0.333869,
maple,4,0.185761,-0.158529
proceeds,4,0.07551,0.259984
guilty,4,0.298481,-0.176618
genius,4,-0.068527,0.50364
knife,4,,-0.152813
gun,4,-0.167194,0.105486
facing,4,,0.106856
fellow,4,,0.047222
due,4,,0.28278
delivery,4,-0.014584,-0.138461
master,4,0.408559,0.158157
pepper,4,-0.208202,
gold,4,-0.002011,0.133522
stack,4,-0.149943,0.166977
image,4,,0.264487
physical,4,-0.274939,-0.309521
reception,4,,-0.235991
childhood,4,,0.040273
queen,4,-0.143098,-0.041956
beginning,4,-0.176428,-0.017345
wide,4,,-0.101655
scone,4,-0.094549,
chip,4,-0.058735,
applause,4,0.728149,
muffled,4,0.045304,-0.185451
southern,4,0.082497,0.170211
wise,4,0.041511,0.209542
thong,4,-0.144783,
judging,4,,0.007885
rack,4,-0.380536,
ginger,4,0.152886,
whack,4,0.102348,-0.181155
plant,4,0.043423,-0.3967
hike,4,,-0.063751
ship,4,,-0.312269
tuesday,4,-0.299066,-0.000614
cheer,4,0.009406,0.242901
deck,4,-0.117474,
memorize,4,-0.076714,
blast,4,-0.420146,0.072012
washed,4,0.296304,0.200311
scares,4,-0.380242,-0.219674
gig,4,-0.438893,
internet,4,0.362251,0.023637
tan,4,,-0.388752
apple,4,-0.18759,-0.091208
motion,4,0.204931,
foam,4,0.397355,0.142845
photo,4,,0.254321
stranger,4,-0.220534,
approaching,4,0.017465,0.003661
lemonade,4,,0.309988
avoid,4,-0.07468,
support,4,0.243061,0.118241
razor,4,,-0.149933
maneuver,4,0.470613,
nod,4,,0.059546
outfit,4,-0.33396,-0.091815
sofa,4,0.052593,-0.109074
plastic,4,-0.197142,-0.303154
distance,4,0.277956,
fears,4,0.269803,-0.082066
speaker,4,-0.418566,
evil,4,,0.222907
extremely,4,-0.240426,0.343769
pure,4,-0.318034,-0.055225
celebrity,4,0.102194,
cologne,4,,-0.015639
suitcase,4,0.005445,-0.261597
sweetheart,4,0.140791,-0.088824
pad,4,-0.23485,0.563327
bus,4,0.25056,
bonding,4,,0.028789
gently,4,,0.511593
handsome,4,-0.340231,-0.019164
meal,4,0.024586,0.381763
salmon,4,,-0.271356
ankle,4,-0.100673,-0.155962
whipped,4,-0.268925,0.164858
squeeze,4,,-0.16789
driver,4,0.09318,
speed,4,0.072387,
sugar,4,,0.046624
offer,4,-0.115829,
urgent,4,0.240195,-0.026931
vanilla,4,-0.094298,-0.002947
fully,4,-0.011615,-0.194783
bang,4,0.033494,-0.120857
sauce,4,0.379424,
trade,4,0.200001,
satisfied,4,0.305982,0.002844
checkbook,4,-0.113515,-0.076813
original,4,0.142133,-0.163824
host,4,0.427196,-0.079439
soccer,4,0.292766,
selfish,4,-0.17176,-0.193762
toe,4,-0.226582,0.008646
rugby,4,-0.328814,-0.211531
twins,4,-0.176229,0.03804
charity,4,-0.269067,0.454679
nudity,4,,-0.201242
feed,4,-0.221522,-0.073335
counts,4,0.04286,
planning,4,-0.105704,-0.30711
competition,4,-0.335093,0.308042
newspaper,4,,0.02603
truck,4,,-0.303669
robe,4,0.240903,-0.143804
flow,4,,-0.277424
ringing,4,0.355851,
fart,4,0.126688,-0.029473
bunny,4,0.20914,-0.275496
keynote,4,,-0.357214
flirt,4,-0.313662,
lean,4,,0.015301
anytime,4,,0.215895
anniversary,4,0.232035,
millionaire,4,-0.015416,-0.311472
bubble,4,,-0.053839
yell,4,,-0.080379
drawing,4,0.06191,-0.073526
rushing,4,-0.116804,0.563373
orange,4,-0.110455,0.356297
letters,4,0.152344,-0.166552
momma,4,-0.044132,-0.229379
review,4,0.425634,-0.099112
apothecary,4,,-0.25618
boom,4,-0.312453,
base,4,,0.194578
snack,4,,0.331822
startled,4,0.219787,-0.240005
bonus,4,0.039645,-0.102852
squeaky,4,-0.093474,-0.060059
wooden,4,-0.200481,-0.0663
merry,4,0.218535,-0.438543
perk,4,-0.116372,-0.063148
cinnamon,4,0.22926,0.086777
ceiling,4,-0.026977,-0.270901
rate,4,0.021269,-0.265623
simultaneously,4,-0.067637,-0.064776
awesome,4,0.005011,
exhausted,4,0.169435,-0.205467
indignant,4,-0.130951,-0.097343
loose,4,-0.065733,-0.166565
strange,4,,0.251235
exchange,4,-0.34726,0.138732
illegal,4,-0.198732,-0.207485
gesture,4,,-0.004546
enjoying,4,-0.152836,-0.071945
pancakes,4,,-0.247949
incredulous,4,0.003731,-0.154394
sport,4,-0.028378,0.432491
forced,4,,0.206572
generous,4,-0.004558,0.066264
classy,4,-0.01589,0.008705
verge,4,-0.055639,0.019858
pigeon,4,-0.1913,0.592437
wire,4,-0.069664,-0.244166
winning,4,-0.084977,-0.121461
awake,4,-0.143272,0.064711
related,4,,0.138349
heavy,4,,-0.347137
groom,4,-0.329598,0.266748
van,4,,0.404209
react,4,0.219787,0.173292
triumph,4,-0.161722,0.06259
train,4,0.014399,
chase,4,-0.356646,-0.038508
summer,4,-0.068729,0.24015
bright,4,-0.065396,-0.058921
transplant,4,-0.411885,-0.005549
immediately,4,-0.033574,0.051163
trapped,4,-0.283951,-0.324347
stink,4,-0.126104,-0.064933
supermarket,4,-0.298927,0.616053
maker,4,-0.183549,0.148213
terrific,4,-1.6e-05,0.072309
cheap,4,-0.014435,-0.46573
confident,4,0.013347,0.262999
bottom,4,-0.130459,
pat,4,-0.225299,
passion,4,0.241366,
lands,4,,-0.023935
threesome,4,-0.129028,0.09491
uniform,4,,-0.083185
elbow,4,-0.058058,-0.249191
divert,4,,-0.122705
clearing,4,,-0.284749
rooms,4,-0.066167,-0.149581
shaving,4,-0.063998,
concept,4,,0.14396
frozen,4,0.079377,
milkshake,3,,0.616483
custard,3,-0.381498,-0.130659
invest,3,0.31754,
memory,3,-0.170728,0.03437
spaghetti,3,0.194591,-0.010758
drunken,3,0.093283,-0.241619
officer,3,0.015595,
closeness,3,,-0.253941
globe,3,,-0.193734
fireman,3,0.08792,0.28447
smelling,3,0.103785,
op,3,0.355714,
marked,3,,-0.061837
build,3,-0.03327,0.11334
dejected,3,7e-06,-0.051439
agency,3,,-0.144275
broad,3,-0.046451,-0.190711
crushed,3,0.055043,-0.049154
receptionist,3,,-0.144024
direction,3,-0.019609,-0.177923
lobster,3,-0.011713,0.096694
sip,3,-0.323845,
toss,3,-0.073612,0.056425
badge,3,0.29008,
hire,3,-0.147874,
blood,3,,-0.313276
apartments,3,,0.104504
concerned,3,0.017377,0.222435
condom,3,,0.10834
turtle,3,-0.129979,0.183612
grand,3,-0.402162,0.267652
twentieth,3,-0.005989,-0.08138
hurting,3,-0.134578,-0.076679
ninety,3,-0.235148,
heels,3,-0.118847,
saving,3,,-0.264802
moo,3,0.112546,
recognize,3,-0.059722,-0.14818
opinion,3,-0.083899,
lasagna,3,,-0.042741
talent,3,-0.157808,0.068728
sketch,3,,0.269705
yellow,3,-0.295996,-0.094745
lip,3,,0.085386
cheerleader,3,0.004108,-0.171918
cage,3,-0.337979,
monster,3,,-0.362365
shiny,3,-0.228565,-0.195378
joint,3,,-0.092592
grasp,3,-0.180616,
equally,3,,-0.001171
annoying,3,0.199645,-0.185199
flower,3,-0.022951,-0.277664
postpone,3,-0.076176,
shaken,3,-0.17676,-0.203541
gorgeous,3,-0.093731,0.081878
wax,3,0.049374,0.15566
frustrated,3,0.17,-0.308903
theater,3,0.193596,
flying,3,-0.204225,0.193791
recorder,3,,0.389314
safety,3,-0.103764,-0.10482
charm,3,-0.466982,0.058194
routine,3,-0.393475,-0.03214
attitude,3,0.066897,
bend,3,0.182905,-0.137214
shooting,3,0.301227,-0.142015
series,3,,-0.09052
laser,3,-0.034675,
gasp,3,,-0.061222
self,3,,-0.021115
display,3,,-0.09324
knowledge,3,0.309943,0.526321
premiere,3,-0.427993,0.087682
primary,3,,0.149552
vicar,3,,-0.003447
burning,3,,0.197171
application,3,-0.33505,-0.181398
lord,3,-0.340289,-0.002692
pronounce,3,-0.179119,
modeling,3,,0.346654
buffet,3,-0.178688,
countdown,3,,-0.058923
shrimp,3,,-0.114429
cocktail,3,,0.057766
mature,3,,0.484002
lonely,3,-0.265888,
silk,3,-0.026402,0.401888
worm,3,-0.226232,-0.180687
pissed,3,,-0.267169
holy,3,-0.32265,-0.104073
doubt,3,0.020493,
pregnancy,3,0.396109,
convince,3,-0.162272,-0.124575
seventeen,3,0.002575,-0.039995
shall,3,-0.092421,
crowd,3,0.255443,-0.083297
fourteen,3,-0.050305,0.491472
sweeping,3,0.072639,
stool,3,-0.297986,-0.362193
remain,3,0.136518,0.319815
previously,3,,0.251746
refill,3,,0.10879
interviewer,3,0.163921,0.172244
spare,3,,0.326761
added,3,,-0.114546
damage,3,0.188815,-0.053182
skating,3,-0.133613,
balloon,3,0.214982,-0.028141
elderly,3,0.019745,0.208824
convinced,3,-0.098454,-0.091543
relief,3,,0.385758
sting,3,-0.229958,-0.038929
lousy,3,0.388125,-0.002919
bum,3,0.272448,0.417003
title,3,,-0.274456
vibe,3,-0.221257,-0.198074
grunting,3,,0.209598
startling,3,0.073055,
undress,3,,0.437694
fork,3,-0.142049,
afternoon,3,0.223252,0.031514
electricity,3,-0.122347,
cop,3,0.394339,-0.033365
source,3,-0.518634,-0.202328
stable,3,-0.091772,0.001013
river,3,-0.356555,0.107982
pound,3,,-0.125861
nut,3,0.103052,
jackass,3,0.284187,-0.093804
graduate,3,-0.276758,0.439375
appear,3,0.081294,-0.090474
square,3,0.105398,0.129228
attached,3,,-0.149345
genie,3,-0.060239,0.265066
lover,3,-0.087152,
theme,3,-0.093527,-0.064565
john,3,-0.340616,-0.079446
fool,3,0.184793,0.165505
mayhem,3,,0.146127
bewildered,3,0.382439,0.240573
pot,3,0.350961,0.383654
profession,3,-0.392213,
underneath,3,-0.086588,-0.144194
spirit,3,-0.21108,-0.264318
frustration,3,-0.073767,-0.147882
taps,3,-0.09565,
baseball,3,-0.080503,
vase,3,0.23406,-0.007784
commando,3,-0.130622,-0.131566
aged,3,0.436642,-0.133865
fur,3,-0.202938,-0.15247
measure,3,0.105376,
makeup,3,,0.412134
candle,3,0.075644,-0.211819
drugs,3,0.326051,0.356916
girly,3,,-0.059242
defense,3,0.040571,
warming,3,0.152356,
extended,3,,0.090023
colored,3,,0.247751
burned,3,-0.300634,0.577862
tension,3,,0.128325
embarrassment,3,-0.137159,0.285866
brains,3,-0.107609,
dresser,3,,-0.169879
vulnerable,3,-0.075828,-0.220172
shotgun,3,-0.226059,0.122488
chat,3,,0.209679
elevator,3,-0.097129,
lone,3,-0.13171,
sixth,3,0.524048,-0.27161
billy,3,0.205967,
prison,3,-0.37671,0.199537
scum,3,0.1691,
happiness,3,0.447395,-0.004947
stealing,3,,-0.469649
golden,3,0.060928,0.157617
bleu,3,0.357161,
interrupted,3,0.352925,0.178702
sunday,3,,0.20583
bail,3,,-0.126507
astonished,3,0.252033,-0.090422
beef,3,,-0.328219
wasting,3,0.620762,-0.034473
fifteen,3,-0.022731,0.205409
inch,3,0.281477,-0.124723
waist,3,-0.266495,
sock,3,-0.138104,-0.025811
nipple,3,,-0.027357
pumpkin,3,-0.090511,-0.104269
doll,3,,-0.364945
sabbatical,3,,0.628559
petty,3,-0.057923,-0.063268
cheat,3,-0.205545,-0.460077
doorway,3,,-0.160464
salami,3,0.5839,-0.332317
incoherent,3,0.414786,-0.195305
glue,3,-0.164294,
shampoo,3,-0.224026,-0.01723
vacation,3,0.086007,-0.194027
position,3,,0.151987
lower,3,-0.191374,
cowboy,3,-0.316184,
transmission,3,0.105141,-0.20441
fluid,3,0.033693,-0.069377
camp,3,0.131968,
snap,3,0.211535,0.343993
fishing,3,,0.265272
rod,3,-0.140877,-0.185566
glow,3,-0.315278,0.209365
carefully,3,,0.360965
product,3,-0.299868,0.041156
directly,3,0.390522,0.340447
timing,3,,-0.320694
fits,3,,0.058623
honeymoon,3,-0.030351,-0.186047
joining,3,-0.220506,-0.317879
chemistry,3,-0.32555,
bathtub,3,-0.160888,0.247744
factor,3,0.273,0.333655
ace,3,,0.318374
barrel,3,0.217135,
mouse,3,-0.13234,
bathing,3,,0.026825
rainbow,3,,0.060113
hombre,3,-0.294714,-0.334077
brutal,3,,0.250577
customer,3,-0.221632,
shelter,3,,-0.230083
seize,3,0.186008,
connected,3,-0.080688,-0.292253
rage,3,,-0.169635
lawyer,3,-0.010038,
poetry,3,,0.137021
event,3,-0.523178,
mocking,3,-0.02216,0.038978
view,3,0.07086,-8e-06
phenomenon,3,-0.063391,
higher,3,-0.191991,-0.191613
angle,3,,0.076364
cushion,3,0.003287,-0.051925
relaxing,3,,-0.099105
unemployed,3,0.313993,-0.136758
landing,3,0.268482,0.557865
destroy,3,,-0.463919
skull,3,,-0.196639
thread,3,-0.058023,0.006071
bleeding,3,,0.013091
mud,3,-0.16726,
budget,3,-0.123805,0.063855
mister,3,0.100258,0.099991
disgusting,3,0.010778,-0.382186
material,3,,0.057123
principles,3,0.014263,0.228355
talented,3,-0.222527,-0.08419
album,3,,0.023445
evolution,3,0.16781,
anti,3,-0.027924,
suspicious,3,-0.01481,-0.124983
invisible,3,0.009436,
collar,3,,-0.01117
phrase,3,-0.283769,0.021124
remains,3,,0.049176
cartoon,3,,-0.001523
study,3,-0.111116,-0.290691
recent,3,,0.129585
sixty,3,,-0.118111
hilarious,3,-0.238394,
resolution,3,-0.197674,0.441404
wizard,3,,-0.122124
raising,3,0.015712,0.398618
recommendation,3,-0.324391,-0.186592
eyebrow,3,0.025921,0.010264
mountain,3,-0.208343,-0.180328
parade,3,0.125033,
friendly,3,0.395199,0.004109
poke,3,,0.224618
protest,3,,0.256975
nineteen,3,,-0.233927
dart,3,,-0.328892
nude,3,,0.293318
moist,3,0.083239,0.137958
approval,3,0.185829,0.048702
chipper,3,,0.144457
exposure,3,-0.308661,0.322201
circle,3,0.276058,-0.092227
hunt,3,-0.182047,-0.136461
basement,3,0.523635,
jesus,3,0.304369,0.086814
interview,3,0.307586,0.3141
intimidating,3,0.206995,-0.011528
role,3,-0.160159,0.14195
violent,3,,-0.082887
main,3,0.028615,-0.295728
volcano,3,0.006524,0.007403
ghost,3,-0.237556,-0.116233
pencil,3,0.330095,-0.104961
altered,3,,-0.117337
silver,3,0.028839,0.210941
aloud,3,-0.002071,0.237451
exist,3,-0.207457,-0.270864
example,3,,0.02191
booth,3,-0.064387,
interrupt,3,,0.206951
pinching,3,,-0.202621
beeper,3,,-0.051281
telethon,3,-0.107149,
lovely,3,-0.14386,-0.180385
lawn,3,-0.07433,-0.152259
dismiss,3,0.018613,-0.092989
kit,3,,-0.141977
sediment,3,-0.15454,
snuggles,3,-0.09084,0.4746
pan,3,0.305337,-0.192501
agitated,3,0.232329,0.174594
traps,3,,-0.146647
frown,3,0.178578,0.354028
wander,3,0.061777,
visibly,3,0.199852,-0.216768
oil,3,0.27522,-0.069095
east,3,0.157666,-0.239716
breakfast,3,,0.500589
mount,2,-0.097677,0.215514
hiking,2,0.043927,
cheater,2,-0.249257,-0.400842
backhand,2,-0.017307,
mailbox,2,0.03701,-0.278824
poisoning,2,,0.317368
salute,2,0.024742,-0.015761
needless,2,-0.172416,
planetarium,2,-0.265985,-0.06647
leak,2,0.321327,0.022186
disposable,2,0.21102,-0.138761
path,2,-0.145316,0.576635
secluded,2,-0.319434,
local,2,,0.017409
gel,2,-0.235895,-0.087057
toy,2,,-0.100877
entice,2,0.080923,-0.01903
nakedness,2,,0.078335
steal,2,,-0.379057
confusion,2,0.217888,0.545993
tomatoes,2,-0.09144,-0.335461
unfair,2,0.034384,0.079882
deadly,2,,0.088134
swell,2,,-0.230945
karate,2,-0.120573,0.197662
macadamia,2,,-0.215243
friday,2,,0.084387
maternity,2,-0.118906,-0.093441
sleepy,2,-0.078992,-0.164053
empire,2,0.081484,
bicycle,2,,-0.046195
touchdown,2,-0.073705,
silent,2,-0.199254,0.409193
shaker,2,0.023245,0.252425
ken,2,-0.065051,
easily,2,,-0.266949
toothbrush,2,-0.340631,-0.108261
psychic,2,0.03281,
geology,2,,-0.155192
catching,2,0.34361,0.054969
leash,2,0.065259,
growling,2,,0.3562
temper,2,-0.419868,
balance,2,-0.283342,-0.185002
bump,2,0.168341,0.423126
dentist,2,-0.062838,-0.157248
sickness,2,0.149097,-0.109009
panel,2,-0.252362,-0.3628
willing,2,0.172811,-0.119274
moron,2,-0.039481,-0.104005
steam,2,0.103213,
draft,2,0.09015,
occasion,2,,-0.268534
abruptly,2,,0.481814
sneeze,2,0.221967,-0.154545
account,2,,0.146542
accounts,2,,-0.169011
oath,2,0.010967,
receive,2,0.126742,0.09568
trapping,2,,-0.313375
underdog,2,0.009121,0.487886
pyramid,2,0.066948,0.483791
fried,2,0.318729,
annual,2,-0.097466,0.035837
calming,2,,-0.189168
begin,2,0.301103,
sane,2,-0.225393,-0.282258
worn,2,-0.255035,
breakup,2,-0.215493,0.297967
confess,2,,0.006471
slight,2,0.00259,-0.405245
helicopter,2,-0.251763,
stolen,2,-0.302778,-0.177532
prep,2,-0.1335,-0.316558
passionate,2,0.203419,-0.176185
swinging,2,,-0.222013
burlesque,2,-0.198121,0.356301
miserable,2,0.111657,0.060663
weigh,2,0.245767,
bong,2,0.088462,0.007663
decent,2,0.186148,0.332701
player,2,0.324986,
funeral,2,0.246731,0.321323
bloody,2,,-0.095433
collection,2,,-0.240753
peanuts,2,0.074388,-0.023699
procedure,2,0.102406,
literature,2,,-0.074934
warn,2,,0.46136
received,2,,0.098765
scotch,2,-0.080658,
partial,2,0.046556,
devastated,2,-0.026856,-0.277507
pterodactyl,2,-0.154031,-0.022456
torn,2,0.099142,0.089976
recipe,2,,-0.02671
sponsor,2,-0.037243,0.072172
chuckle,2,-0.006665,
dice,2,-0.069416,
mulch,2,0.44631,
magical,2,0.03421,-0.213664
hellhole,2,-0.016597,-0.080928
stays,2,,-0.173087
beloved,2,0.109634,0.482871
pity,2,0.067114,-0.382132
tournament,2,0.119581,
marathon,2,-0.309238,
data,2,0.584059,-0.180102
xerox,2,-0.135806,
agreeing,2,0.058331,-0.132483
jasmine,2,0.088672,0.28592
attacking,2,-0.006626,-0.152819
marker,2,,-0.105237
unusual,2,0.006961,
ethical,2,0.303938,-0.121074
eleven,2,0.205609,-0.045081
pogo,2,0.252692,
suede,2,-0.007371,-0.167805
surprisingly,2,-0.168152,
complain,2,-0.176536,0.055234
president,2,0.133193,
mri,2,-0.162785,
insecure,2,-0.07661,-0.050994
valid,2,,0.067392
nightmare,2,0.078572,-0.363373
bin,2,-0.103933,
brilliant,2,-0.345364,-0.065508
supporting,2,0.008418,
popcorn,2,,0.103601
consider,2,,0.025132
dye,2,0.067262,-0.298974
mill,2,-0.179506,-0.057574
suggestion,2,,-0.057067
applaud,2,-0.1183,
legitimate,2,-0.151296,0.021957
lifted,2,0.127346,-0.031405
putty,2,0.177904,
headdress,2,,0.352944
aspirin,2,0.186287,0.411033
leaning,2,-0.103613,
psychiatrist,2,0.021238,0.337211
garment,2,-0.105695,-0.169014
pill,2,0.265602,0.188069
pleasant,2,-0.454318,-0.192131
temple,2,,-0.164061
alcohol,2,,-0.025172
university,2,0.558863,-0.176443
warren,2,,0.549799
haze,2,0.189676,
photograph,2,,0.016269
haunted,2,,-0.18644
dissertation,2,,-0.018556
lazy,2,-0.089169,-0.261915
scratchy,2,0.467025,-0.247748
fungus,2,0.214431,
ay,2,-0.111608,
campus,2,,0.217549
bacon,2,,-0.123912
librarian,2,0.468407,0.00534
offended,2,-0.10202,-0.28199
rubber,2,-0.341905,-0.208537
unavailable,2,-0.162974,
sum,2,,-0.158773
holidays,2,0.015329,0.061901
celebration,2,-0.052831,
creepy,2,-0.088325,0.248261
determined,2,0.004623,-0.086479
bible,2,0.449472,0.197017
angel,2,-0.079696,-0.0776
celebrating,2,-0.128214,
abashed,2,-0.39865,-0.16218
allow,2,,-0.376417
entertain,2,-0.32121,-0.073922
adorable,2,0.334,0.099097
alert,2,0.283255,-0.278845
gate,2,-0.296532,0.569959
wing,2,-0.093366,-0.084531
spooky,2,0.453114,0.125002
nicotine,2,0.155857,-0.250937
endearing,2,-0.128334,0.101891
shrew,2,0.553063,-0.294857
imagined,2,,-0.073665
babbling,2,0.045769,
lame,2,-0.024458,0.534338
explosion,2,-0.033451,-0.078
vulnerability,2,0.042114,-0.103937
assume,2,,-0.106339
aura,2,,0.003431
cheering,2,0.155154,
comb,2,0.102178,0.038687
cleansing,2,,-0.075377
raccoon,2,-0.155091,
groan,2,,0.151462
strings,2,-0.12724,-0.071866
mortified,2,0.323786,0.024933
thunder,2,-0.071671,0.1872
professional,2,0.361149,0.314703
lighting,2,0.123353,0.620405
cleaning,2,,-0.260109
add,2,0.07471,-0.125901
traffic,2,,-0.201396
unstable,2,-0.051747,-0.074457
honored,2,-0.156468,-0.157289
sympathetic,2,-0.215571,-0.00349
race,2,-0.434657,0.042012
highlight,2,-0.082836,-0.185218
ambush,2,,-0.108019
nerve,2,-0.180651,0.10312
lingerie,2,-0.279988,
expression,2,-0.265831,
naturally,2,0.054113,-0.181195
reasonable,2,-0.155039,-0.053325
gonorrhea,2,-0.260455,0.072976
backpack,2,0.2251,-0.049696
frosting,2,,-0.134569
teapot,2,0.174197,-0.421153
convention,2,-0.127637,
permission,2,,-0.119977
monologue,2,,-0.237416
frank,2,,0.323055
riding,2,-0.327672,
giddy,2,-0.300706,-0.307945
consumer,2,-0.086999,
fail,2,-0.214796,0.379108
visiting,2,,-0.422846
trembling,2,0.151561,0.207903
folded,2,-0.214753,0.324931
dull,2,-0.240681,
meaningful,2,-0.172093,0.298572
linguistics,2,,-0.050625
remaining,2,-0.199933,0.201588
gap,2,-0.187767,
destroying,2,,-0.318309
nursery,2,,-0.012133
west,2,0.135283,-0.368764
sounding,2,0.041098,-0.161069
notebook,2,0.00995,-0.338464
panicky,2,,-0.267371
festival,2,-0.18046,0.473438
sub,2,-0.162857,-0.1083
meatball,2,0.101471,0.083168
casserole,2,0.118801,0.03741
slightly,2,0.362449,-0.059477
cheesecake,2,-0.024072,0.22544
fantasy,2,-0.018947,-0.373793
jammed,2,,-0.113701
thrilled,2,-0.217958,
disappointment,2,-0.140085,-0.048049
blonde,2,,-0.318544
stock,2,,0.076895
sentiment,2,0.194558,0.057207
perplexed,2,0.000364,-0.003185
wandering,2,0.115841,-0.106957
vein,2,-0.181342,
rug,2,-0.319056,-0.237378
discards,2,0.060547,-0.004123
confidence,2,-0.246442,0.134303
thin,2,-0.13626,
till,2,-0.344333,0.163601
cuddling,2,-0.136339,-0.028312
lock,2,,-0.003246
wolf,2,0.075024,-0.073382
disc,2,,-0.109271
ink,2,0.042199,
misleading,2,-0.289642,-0.172847
mozzarella,2,-0.119054,-0.126449
eagle,2,0.441974,
court,2,-0.20922,-0.258461
aback,2,-0.082939,
fascinating,2,0.122524,-0.000925
rare,2,0.487672,
loss,2,0.07827,-0.012298
porch,2,-0.274209,-0.133625
soothing,2,,0.312767
blueberry,2,-0.046169,0.376738
seating,2,0.241039,-0.20066
neighborhood,2,0.214814,
deny,2,-0.093207,0.23457
jeopardize,2,-0.026799,-0.070966
absence,2,0.420093,
bothering,2,,0.377276
giggling,2,-0.514555,0.268217
trifle,2,0.022077,
copier,2,0.267628,
degree,2,-0.143735,-0.170107
bones,2,-0.171532,
worrying,2,-0.198406,0.228623
bitty,2,0.458849,-0.221753
sliver,2,-0.176509,
website,2,,0.194683
cheers,2,0.026287,-0.216493
silliness,2,0.165451,
humiliating,2,0.121512,0.412986
horny,2,0.039586,0.172458
clapping,2,0.164966,
technique,2,0.045188,-0.13275
bakery,2,,-0.330104
persuade,2,0.104014,
threatened,2,-0.216478,-0.252225
landed,2,0.192816,
spoke,2,,-0.183929
perform,2,-0.129633,-0.059863
access,2,-0.03229,0.000868
average,2,,-0.262314
balm,2,-0.093023,-0.266953
partially,2,-0.115676,
firm,2,-0.44626,-0.088361
raspberry,2,-0.042624,-0.191116
continuing,2,,-0.133433
terrified,2,,-0.152021
bean,2,0.263552,0.226741
misery,2,0.372037,-0.165484
colonial,2,,-0.053646
taffy,2,0.052108,
colors,2,,-0.121503
fixed,2,,0.185031
precious,2,0.184029,0.096979
patient,2,-0.224762,0.382039
kook,2,-0.391296,
neurologist,2,0.487338,
overview,2,,-0.222429
defend,2,-0.027958,
cliff,2,,-0.249005
raggedy,2,0.430238,-0.155238
washer,2,-0.214842,0.215137
buzzer,2,-0.124079,-0.162937
separate,2,-0.063441,-0.158272
frame,2,-0.368585,
contact,2,,-0.249743
rocket,2,-0.074223,0.006106
rat,2,0.021955,0.299687
mystery,2,,-0.256828
doorknob,2,,0.335325
coincidence,2,,-0.104044
romance,2,-0.150389,0.154949
faded,2,0.003134,
pit,2,0.026692,
boots,2,-0.222626,0.166139
service,2,,0.077108
kangaroo,2,-0.152174,-0.052541
random,2,0.064794,
carpet,2,-0.071909,0.276362
innocently,2,-0.13464,0.104899
immigration,2,,0.069405
nauseous,2,0.030184,-0.04881
goggles,2,-0.257304,0.473842
joking,2,-0.089372,
capital,2,0.060298,
keyboard,2,0.204057,-0.405903
disagree,2,0.28518,-0.278864
cashier,2,,-0.140586
courage,2,-0.067359,
audio,2,,0.536532
par,2,,-0.331887
advantage,2,0.222465,0.071647
unborn,2,0.176983,
tail,2,0.156249,-0.430553
abysmal,2,,0.395518
mimicking,2,-0.031851,
bake,2,-0.143207,-0.321915
potatoes,2,0.053257,0.423605
capable,2,-0.409239,-0.177915
mashed,2,-0.038281,-0.195413
liking,2,0.109476,0.407616
lemon,2,-0.01612,0.429342
projector,2,-0.326907,
difficulty,2,-0.097581,0.327339
custody,2,-0.070939,
crank,2,-0.10524,-0.148845
needy,2,-0.261331,
selfless,2,0.028137,-0.217188
bee,2,-0.273777,
constantly,2,-0.191807,
dare,2,0.422956,
shell,2,,-0.034555
juggling,2,,0.292934
fort,2,-0.354179,
spy,2,,-0.0213
leading,2,-0.155535,
flat,2,-0.317025,0.45989
skirt,2,0.538755,-0.046167
dork,2,-0.218988,-0.209031
pervert,2,,-0.249223
addict,2,0.225522,0.066553
dial,2,,-0.397475
discipline,2,0.193607,
notch,2,0.152751,
typical,2,0.225031,0.11617
ultimate,2,0.358672,
chord,2,,0.227761
questioning,2,,-0.004606
absorb,2,-0.01847,
isolation,2,0.165254,-0.179905
violation,2,,0.03925
comic,2,0.15358,-0.113461
pathetic,2,-0.067018,0.39632
deed,2,,-0.234868
yea,2,,-0.11621
playpen,2,,0.456262
whip,2,,-0.271615
pastrami,2,-0.026137,
vegetarian,2,0.202877,0.161055
mama,2,-0.45186,0.177233
cable,2,0.03158,0.049035
punish,2,,-0.172443
fold,2,0.164895,
protective,2,-0.1015,0.061435
hulk,2,-0.025845,0.190982
barney,2,0.054358,
peace,2,-0.115093,-0.196607
offering,2,-0.212152,0.036734
remembered,2,-0.217666,-0.135293
tissue,2,-0.124453,0.413258
screw,2,0.158809,
bash,2,,-0.016679
panic,2,,-0.426993
buzz,2,,-0.111972
sack,2,0.231559,
bay,2,,-0.176377
argue,2,,-0.071788
tuna,2,0.080205,0.073626
cuddled,2,-0.086354,-0.022098
felicity,2,0.280014,0.282289
unsuccessful,2,-0.2035,0.479219
concentrate,2,0.343889,-0.01193
hip,2,-0.132261,
mirror,2,,0.233952
odd,2,-0.06248,
freaky,2,0.001584,0.310334
relieved,2,,0.516956
public,2,-0.227509,
helmet,2,0.067069,-0.147297
deliver,2,,-0.150187
potential,2,-0.035016,0.197976
aide,2,,-0.221756
crappy,2,-0.315889,0.026427
blinding,2,0.413515,-0.018417
operations,2,0.200532,
desperation,2,,-0.177374
continue,2,-0.140887,-0.140014
windshield,2,-0.160105,-0.314556
wash,2,0.179176,0.008256
parking,2,0.034813,-0.184773
passing,2,0.087132,-0.037441
electric,2,,0.107574
injury,2,0.194098,-0.073236
energy,2,0.275205,-0.206463
painfully,2,-0.193382,-0.182706
workout,2,-0.05476,
moth,2,0.146719,
artist,2,0.237438,-0.139663
arrangement,2,-0.089744,-0.100439
layer,2,-0.335255,0.055143
betting,2,,-0.309615
blackjack,2,,-0.186486
misunderstanding,2,0.324893,0.44995
babysitter,2,,-0.162983
handy,2,-0.182828,0.058043
spelling,2,,-0.226995
kisser,2,0.047851,-0.114183
swiftly,2,0.410465,0.113187
panicking,2,0.03475,-0.239401
sweatshirt,2,-0.019601,-0.176168
political,2,-0.071364,0.456567
crossword,2,,-0.050612
foundation,2,0.095486,-0.103164
irresistible,2,0.318107,
excess,2,0.128058,0.494928
grin,2,-0.119799,0.390726
gladiator,2,-0.13666,-0.220067
ketchup,2,0.573663,-0.095678
tomato,2,0.07332,-0.211976
spoonful,2,0.539837,0.458394
instinct,2,0.150639,0.209529
jinx,2,0.056199,-0.241255
shutter,2,0.176502,-0.096698
desert,2,0.001244,-0.190117
tradition,2,-0.247097,0.421064
north,2,-0.060065,-0.017161
independent,2,0.342062,0.450376
disease,2,-0.20248,0.062734
overslept,2,0.150351,
tub,2,-0.150683,-0.066782
banana,2,0.318231,-0.15826
reaction,2,0.154307,0.166506
smoking,2,0.379113,0.258315
drove,2,0.087712,
exercise,2,0.230616,
poem,2,,0.175834
cash,2,-0.122781,-0.181163
victor,2,0.096513,0.013387
cooler,2,,-0.272688
rocks,2,-0.325085,-0.214224
neurosurgeon,2,0.248205,
fairly,2,0.158874,-0.104668
tile,2,-0.175282,-0.168085
hamper,2,,-0.08728
drama,2,,-0.124157
dollhouse,2,0.031914,-0.287179
shaft,2,-0.112678,-0.248013
binoculars,2,0.230422,-0.045092
designer,2,0.098837,-0.059585
hardware,2,,0.060299
reader,2,,0.087443
dreams,2,-0.05554,-0.010531
rejection,2,-0.127415,-0.049419
spaceship,2,0.068724,
alternative,2,,-0.121177
granddaughter,2,,0.321904
mole,2,0.285172,
forgiven,2,,-0.123121
comics,2,,-0.129163
duh,2,0.06381,
boxer,2,-0.047923,-0.056283
purpose,2,-0.380477,0.179931
fulfilling,2,0.416245,0.401004
hearts,2,-0.326674,0.446606
apology,2,0.135515,-0.142099
musical,2,0.115082,-0.121311
tale,2,-0.131024,0.118798
handkerchief,2,-0.058549,-0.156176
badly,2,0.38397,-0.197162
jazz,2,,-0.166753
statement,2,0.175676,
retract,2,0.107627,
needle,2,0.139199,-0.342643
blade,2,,-0.192598
steady,2,0.270794,0.19761
scariest,2,,0.013223
barium,2,0.364431,
contract,2,-0.014558,-0.059871
phew,2,0.274005,
cabin,2,,0.049293
log,2,,-0.18071
divide,2,0.067375,-0.275125
tweezers,2,0.216319,
mattress,2,0.209839,0.261177
honesty,2,-0.186793,-0.186872
rebuild,2,0.100369,
committed,2,0.054877,-0.210852
sissy,2,0.157405,-0.115303
rich,2,-0.133096,0.347662
cough,2,-0.056314,0.227901
pose,2,0.084776,
exclusive,2,-0.094127,0.46018
quarter,2,,0.50314
afford,2,0.171269,
fertility,2,-0.150507,-0.252496
dot,2,0.009179,0.104405
loaf,2,0.125537,-0.223215
guilt,2,0.268225,-0.158469
neighbor,2,,-0.252158
crime,2,,-0.289877
twisted,2,-0.310106,0.014561
clubs,2,-0.081305,-0.16647
gain,2,-0.315348,0.508085
dragon,2,-0.16799,0.495223
underpants,2,-0.140033,
items,2,,0.015401
naughty,2,,-0.152895
yogurt,2,0.13882,-0.087791
rooster,2,0.158206,
standard,2,,0.116896
gravy,2,,0.332492
peeper,2,0.022362,0.188315
cruise,2,0.236736,-0.059796
heck,2,,0.04271
cooking,2,,-0.226633
coupon,2,,-0.255219
project,2,-0.410234,0.312015
pig,2,-0.294998,
sling,2,0.166131,
tunnel,2,-0.308961,0.028991
smack,2,,-0.058453
geography,2,,0.120638
carton,2,-0.104755,
luggage,2,0.24077,0.21703
swim,2,,-0.021846
peek,2,0.000585,
cabinet,2,,0.011045
ending,2,0.053505,
flyer,2,0.095206,0.053503
dollar,2,0.08133,
essence,2,,0.026121
cook,2,-0.080484,-0.298862
cider,2,-0.191817,-0.190136
patio,2,0.118632,-0.18473
hernia,2,-0.112956,0.407539
sixteen,2,0.069173,-0.06899
senses,2,-0.030843,-0.147056
sudden,2,,-0.057799
preparation,2,-0.090608,0.177067
potato,2,0.172217,0.319375
avoiding,2,-0.221601,
effort,2,0.281991,
program,2,,-0.133901
scolding,2,-0.007822,0.399
decorate,2,,0.224666
caution,2,-0.048781,-0.135598
garden,2,,0.183655
benefit,2,0.048418,-0.207459
deaf,2,-0.060028,
rope,2,-0.101592,
equipment,2,0.144608,-0.233688
explode,2,-0.001123,0.311759
freeze,2,0.018594,0.082368
cherry,2,-0.19634,0.023669
sailing,2,,-0.087799
fever,2,-0.222133,0.467067
admirer,2,-0.019548,
helpful,2,-0.042397,0.050882
macaroni,2,,-0.07467
superman,2,-0.4265,0.426838
naming,2,,-0.018879
righty,2,-0.178836,-0.061455
handwriting,2,,-0.039834
allergy,2,0.293367,-0.077676
educated,2,0.164005,-0.067288
loner,2,-0.186225,-0.297622
radio,2,0.022603,0.066606
captain,2,0.399786,
solve,2,-0.028786,
gross,2,0.121872,0.428233
hypothetical,2,0.087047,
solution,2,0.260377,-0.18907
expected,2,-0.167642,-0.228514
latte,2,-0.225526,0.189084
curiosity,2,0.467738,
mixed,2,0.093035,0.218403
cracked,2,-0.064879,-0.071578
coconut,2,-0.099402,-0.186649
dough,2,-0.062171,-0.08936
affair,2,-0.101071,
village,2,,0.136041
unattended,2,0.073091,
rude,2,0.193952,-0.064369
discussion,2,-0.141085,-0.041081
eve,2,,0.035229
bookcase,2,-0.140432,-0.181266
envy,2,,0.061795
pounding,2,0.468002,-0.140486
menu,2,,0.085776
ravioli,2,0.295749,-0.184067
indicating,2,,-0.217996
mellow,2,-0.064965,-0.35052
cheeks,2,0.032692,0.152999
chimney,2,-0.347962,-0.037286
language,2,-0.234638,-0.166569
donate,2,0.190021,-0.239134
leftover,2,0.017353,
exam,2,-0.053173,0.228296
insist,2,-0.216827,
preparing,2,-0.084677,0.045204
surprising,1,-0.207041,
hidden,1,-0.246967,-0.17489
murderer,1,,-0.224912
tombstone,1,0.051236,0.208525
blur,1,0.347639,0.22186
flan,1,-0.435116,0.503306
regard,1,0.080413,0.076444
chapel,1,-0.096972,0.000114
florist,1,,0.012313
sexuality,1,0.030723,0.008732
worker,1,0.093162,
bullet,1,0.282177,-0.310314
leaned,1,,-0.100785
overall,1,0.280497,-0.162217
methane,1,,0.360269
meth,1,-0.204599,0.486064
neutral,1,0.298145,-0.18518
dictator,1,0.079589,-0.192011
ranger,1,0.117098,
tack,1,-0.278644,
obsessed,1,,0.24771
manipulation,1,,0.297048
station,1,,0.024077
fights,1,0.550958,0.220711
verbal,1,,-0.001342
millionth,1,0.075539,
thoughtful,1,,-0.070266
keeper,1,-0.423356,
civilization,1,-0.227027,0.538308
wood,1,-0.268726,-0.071803
preserving,1,-0.154053,0.172971
pitcher,1,0.133295,-0.312976
weirdness,1,0.075578,0.398075
contribution,1,-0.059625,0.179632
altar,1,0.116473,0.292571
casino,1,0.07029,
speeding,1,0.212961,-0.157212
newfound,1,-0.127752,
torso,1,-0.319915,
erotic,1,0.178728,0.253675
understood,1,-0.31747,0.434973
woodland,1,,-0.120235
programming,1,0.123595,-0.209174
bachelorette,1,0.209875,
heightened,1,0.102626,
expressive,1,-0.114604,
vivid,1,-0.102679,
insult,1,-0.07308,-0.264194
amphibian,1,-0.129412,
exhibit,1,0.360272,
jaws,1,,0.016847
chess,1,,-0.115995
fauna,1,,-0.259582
flora,1,-0.279109,0.164888
childlike,1,-0.232203,-0.374451
rear,1,0.205586,
jackpot,1,0.020681,0.338959
entrance,1,,0.029798
transaction,1,0.077199,
delay,1,0.00111,-0.143975
pale,1,-0.278586,
territory,1,-0.087158,0.51249
briefly,1,-0.148592,0.020575
pricey,1,,0.180211
booze,1,,0.143747
erase,1,0.068643,
moustache,1,-0.04936,-0.025979
cam,1,0.132708,
ethnic,1,,-0.101375
draw,1,,-0.044941
sway,1,-0.192642,
backfire,1,,0.11214
foxhole,1,-0.049142,0.205913
chop,1,,0.341887
protecting,1,-0.014806,0.299829
conduct,1,0.187955,
lecturer,1,0.414789,
salon,1,0.001303,-0.01869
brunette,1,-0.250521,0.42587
writer,1,0.235172,-0.145089
pretended,1,0.294164,0.11841
semester,1,,0.078565
rant,1,,0.234072
blessing,1,0.365305,-0.061922
reciprocate,1,0.027579,-0.065933
colleague,1,-0.04768,-0.130326
imaging,1,,-0.06517
knob,1,-0.194702,
studied,1,0.301595,-0.133611
email,1,,-0.122772
flattering,1,-0.375196,
salty,1,0.114436,
barracuda,1,,-0.262847
journalism,1,-0.130451,
gather,1,-0.104789,
erosion,1,,0.10715
market,1,-0.171282,-0.177245
flea,1,-0.217219,
ornamental,1,,0.000932
catalogue,1,,0.428592
violence,1,0.192158,-0.023481
fest,1,,0.365904
millennium,1,0.194975,0.071381
whilst,1,-0.386187,0.329317
girlish,1,,-0.078832
importance,1,-0.610162,-0.115135
befall,1,0.007006,0.088857
omelet,1,0.047046,-0.253195
evolutionary,1,-0.212166,
awareness,1,-0.087718,-0.008598
biology,1,,-0.050087
earn,1,0.345617,
spank,1,,-0.084956
greed,1,,0.284356
listener,1,,-0.2081
engage,1,0.267198,
homework,1,0.299037,
unbearable,1,,-0.059847
cloak,1,0.251798,0.016812
invisibility,1,0.221204,
spice,1,,-0.174502
ritual,1,,-0.129201
courtship,1,0.470186,-0.122324
likeness,1,,0.119726
clink,1,-0.10267,
dick,1,0.208871,-0.005887
rattle,1,-0.158354,
shellfish,1,,-0.31924
occasionally,1,-0.143117,-0.424036
depressing,1,-0.34154,-0.287493
ability,1,-0.054686,0.393129
heroin,1,-0.208168,-0.050978
addicted,1,,0.119419
drug,1,,-0.231241
godson,1,,0.174662
intravenous,1,,-0.035179
crack,1,-0.0505,0.020103
attendant,1,,0.376163
alike,1,0.103888,-0.11163
duty,1,0.239322,
loyal,1,0.038633,-0.215456
permanent,1,0.329057,0.045385
nonsense,1,-0.237751,-0.181513
analysis,1,0.020712,-0.246812
initial,1,,-0.094633
pronounced,1,0.313848,
consternation,1,-0.240468,0.112542
sedimentary,1,-0.120208,
telescope,1,,-0.149801
filthy,1,0.187363,-0.055294
palm,1,-0.150966,-0.179294
sophomore,1,,0.442258
trace,1,,0.434534
oatmeal,1,-0.082025,0.203895
hurricane,1,-0.013987,0.074881
marijuana,1,,-0.276809
tattletale,1,0.121936,0.227965
float,1,,-0.23116
await,1,0.033412,0.05847
discuss,1,,-0.185739
stoned,1,-0.24463,0.424138
stunted,1,-0.046757,-0.217396
authorization,1,0.009176,
development,1,-0.000905,0.045637
ducking,1,0.315641,0.495429
differences,1,0.200443,0.200948
universal,1,0.257837,0.036686
grammar,1,,0.21135
untrue,1,-0.217831,-0.033836
expectation,1,0.043014,
doorman,1,,-0.264872
bartender,1,-0.318234,
haircut,1,0.210139,0.077607
superhuman,1,-0.268808,
wracking,1,-0.067281,-0.069989
barbecue,1,-0.012744,-0.000979
community,1,0.401142,0.114697
bold,1,0.015151,0.281244
junior,1,-0.23753,-0.422524
sweating,1,-0.201242,-0.237813
fantastic,1,-0.207762,0.054816
albino,1,0.269767,0.342863
quotes,1,0.212406,
plaza,1,,0.080672
nick,1,-0.190306,-0.105915
turf,1,0.305781,-0.171584
eighty,1,0.027394,0.379388
buried,1,-0.115826,0.420097
choosing,1,0.089721,-0.093363
madman,1,-0.005502,-0.051144
convey,1,-0.209583,
tackled,1,,-0.29369
basic,1,0.440289,0.138743
energetic,1,0.261639,
chump,1,0.010902,
breathtaking,1,-0.157406,
ashamed,1,0.016877,0.194295
cleric,1,,-0.102688
ocean,1,-0.252705,-0.058482
horseback,1,0.088862,
diverse,1,0.0271,
nun,1,-0.338467,0.245718
pillowcase,1,0.165293,-0.232517
zipper,1,0.179095,
pageant,1,0.073112,
zip,1,0.06782,
teeny,1,-0.239288,
inexcusable,1,,-0.172088
signal,1,,-0.121588
hairy,1,0.036028,-0.234067
beret,1,0.333611,-0.04743
flavor,1,0.025572,0.156174
smooth,1,-0.140312,0.197271
dogged,1,,-0.309745
wound,1,-0.179171,0.007206
disappointing,1,-0.09536,-0.29411
combination,1,0.091947,0.217136
dustpan,1,,-0.033344
broom,1,0.116756,0.003519
fabric,1,-0.229072,-0.173694
logic,1,-0.10657,-0.056311
chosen,1,-0.155225,0.182814
freedom,1,0.143755,0.481443
orchard,1,-0.020295,-0.284822
tinker,1,-0.057842,
equator,1,,-0.108761
fumble,1,-0.168223,-0.164558
snake,1,,-0.182599
passport,1,-0.121579,-0.146832
genuine,1,-0.118819,0.442513
devoid,1,0.08715,-6e-05
grandfather,1,-0.23491,0.331755
fade,1,0.063092,
jersey,1,0.602901,-0.02162
inspire,1,-0.016435,0.186361
hopeful,1,0.050778,-0.293745
emphatic,1,0.266572,
disk,1,,-0.177804
comforting,1,0.023175,0.060911
poems,1,,0.400287
lust,1,0.142819,-0.001829
gooey,1,0.400031,
sanitation,1,,-0.231764
cursory,1,-0.421024,
candidate,1,0.083667,
balanced,1,-0.083854,-0.277912
mercy,1,,-0.211481
deer,1,-0.046811,-0.023933
factory,1,0.116296,
advised,1,,-0.216992
soaking,1,0.176966,
struggle,1,-0.30134,-0.155169
infect,1,0.015128,0.152388
unforgivable,1,,0.030561
hostess,1,0.321478,0.022122
daytime,1,,-0.241159
jester,1,0.375307,0.30827
hammock,1,0.300329,-0.199489
extinct,1,-0.092336,-0.297359
getaway,1,,0.160701
showroom,1,0.124882,-0.196054
enema,1,0.294388,-0.238898
advance,1,0.361277,-0.201356
unconscious,1,0.425002,
medication,1,,-0.395856
medal,1,-0.13023,0.032318
mar,1,-0.513816,
academic,1,0.101339,0.058464
racist,1,-0.399634,0.038086
darling,1,-0.131716,-0.450472
gazebo,1,-0.081363,
whine,1,-0.104196,0.055416
inflection,1,,0.1637
fringe,1,-0.235887,
expanded,1,-0.246012,0.514618
shrunk,1,-0.234538,-0.148719
ecstasy,1,0.272896,
snuggle,1,,-0.317207
oven,1,,-0.008713
finalist,1,0.030912,-0.015716
lawsuit,1,,-0.21242
creator,1,0.086226,0.375334
incident,1,0.253334,-0.27583
including,1,,-0.118523
hunting,1,-0.174194,-0.09408
hint,1,,-0.05391
expired,1,-0.144645,-0.205606
fruits,1,,-0.024572
dairy,1,,-0.154487
astronaut,1,-0.063757,0.467171
tranquilizer,1,,-0.106089
chin,1,-0.117761,0.150151
included,1,0.37593,0.62588
article,1,,0.363101
falafel,1,-0.18821,-0.238941
disinterested,1,0.069249,
oblivion,1,0.1814,-0.0821
fierce,1,0.055233,-0.007394
blink,1,-0.170415,-0.157505
fortune,1,-0.204178,-0.035874
chemical,1,,0.301772
railing,1,0.247103,-0.006714
disaster,1,,-0.10054
leap,1,-0.106422,
stadium,1,-0.233187,
cheapskate,1,-0.176485,-0.440459
intended,1,,-0.111959
bribe,1,-0.011684,0.4771
clip,1,-0.104273,
cart,1,-0.078446,-0.338187
drastic,1,-0.105657,-0.020512
abandoned,1,-0.113009,0.043254
stalk,1,-0.327875,0.007406
stroller,1,,-0.169165
annoy,1,-0.099817,0.486541
substance,1,,-0.055594
skip,1,,-0.11497
nasty,1,-0.214753,0.054597
determine,1,-0.273167,-0.132604
stupor,1,-0.122113,0.366852
confuse,1,-0.217287,0.251903
cubby,1,-0.137753,
poisonous,1,,0.033792
fate,1,-0.071951,
idiots,1,-0.19561,0.41168
suspected,1,,0.486612
twit,1,-0.304414,0.284452
prissy,1,-0.27302,-0.208085
spoken,1,,-0.226158
massacre,1,,-0.084466
rose,1,,-0.08736
stem,1,-0.135145,-0.128455
assure,1,-0.038974,-0.097684
outburst,1,,0.182396
abandon,1,-0.255233,0.069907
spider,1,0.150285,-0.110523
goal,1,-0.163066,0.159157
wedded,1,0.242328,-0.144101
supreme,1,-0.28658,
dingy,1,-0.023337,0.476715
disagreement,1,0.100455,0.255379
grandchildren,1,-0.367924,0.31986
irrational,1,0.315945,0.403353
regret,1,-0.385144,-0.147091
soaked,1,-0.043332,
playground,1,0.038761,0.461947
deadlines,1,,0.165526
fountain,1,,-0.020952
grub,1,,0.247533
golf,1,,0.034447
responsible,1,0.486822,0.006796
lacrosse,1,-0.37701,
singer,1,-0.136348,
sunset,1,,0.155969
eviction,1,,-0.045418
pimp,1,,-0.10709
horribly,1,-0.247017,0.067783
studio,1,,-0.158068
affordable,1,0.145363,0.035154
greeting,1,-0.067959,-0.010088
nomad,1,-0.027431,
compromise,1,-0.113681,-0.169877
fossil,1,-0.426065,-0.116996
tragedy,1,-0.258719,-0.011197
commute,1,-0.248,
orbiting,1,0.036099,
begun,1,,-0.038708
syllable,1,0.075716,0.496202
aware,1,0.103873,0.509161
crooked,1,-0.00625,-0.136847
basis,1,0.278305,0.254654
concession,1,,0.071178
gloves,1,-0.362948,0.269421
heath,1,-0.244393,0.485747
folder,1,-0.343256,0.393636
lapse,1,0.366338,
momentary,1,-0.068533,-0.060084
file,1,-0.466617,0.413099
wheat,1,0.121327,-0.101669
kiln,1,-0.01299,
slash,1,-0.371945,-0.340091
solvent,1,,-0.104066
industrial,1,0.095462,-0.413005
aptitude,1,-0.044793,-0.235549
newsletter,1,,-0.143309
piss,1,-0.122466,
seminar,1,,-0.065195
obsession,1,,0.292197
freeman,1,0.074367,-0.122753
pleased,1,-0.37878,-0.145987
announce,1,0.100363,
disability,1,-0.021109,-0.176472
salted,1,0.323119,
bathe,1,-0.241794,0.057574
seawater,1,,-0.081412
garage,1,0.449374,-0.105518
barber,1,-0.161019,
victory,1,-0.022707,0.02132
victoria,1,0.007365,
wink,1,,-0.172836
mischievous,1,,-0.077265
dove,1,,-0.099277
luckiest,1,-0.096446,-0.20621
dome,1,,-0.158998
tee,1,-0.216746,
shape,1,-0.529508,-0.209255
braces,1,,0.04347
lounge,1,0.033477,-0.009795
mum,1,-0.307084,-0.155349
childless,1,-0.303478,
boo,1,-0.082883,-0.175347
item,1,,-0.17926
squeal,1,-0.058218,-0.019198
vanished,1,0.314448,0.049635
maniacal,1,,-0.191046
virgin,1,,0.36626
dominance,1,0.287151,0.46001
advanced,1,0.398609,-0.073732
homeless,1,-0.036492,-0.31415
habit,1,,-0.038661
zillion,1,0.340081,
sore,1,-0.199512,0.029145
pride,1,-0.292567,
theorem,1,,-0.197224
spud,1,0.264035,
antenna,1,0.003513,0.184065
satellite,1,0.272655,
cheered,1,-0.012247,0.203946
complimentary,1,,0.360899
jolly,1,-0.128514,0.015956
daredevil,1,0.526687,-0.079837
airplane,1,0.040086,
filter,1,0.037882,-0.216475
toothpaste,1,0.017801,0.033089
dangerous,1,,-0.200312
mundane,1,0.364474,
powerful,1,-0.03291,
toby,1,-0.099947,
mouthwash,1,-0.216333,
mute,1,-0.056422,
initiated,1,0.00846,-0.304066
translation,1,-0.064656,-0.038184
agreement,1,0.589298,-0.292068
suite,1,,-0.179595
keyhole,1,0.186533,
respecting,1,0.260797,0.346547
vendor,1,-0.130493,
yield,1,0.292892,
travel,1,-0.019046,-0.284019
inn,1,,-0.009001
brochure,1,0.093264,-0.056208
pretzel,1,-0.340204,0.173345
cranberry,1,,0.119309
tot,1,-0.214084,-0.247314
sparkle,1,0.049125,
pier,1,-0.306423,0.413891
damp,1,-0.164209,
jumble,1,0.183014,0.252993
reproductive,1,-0.317305,-0.089462
rumor,1,-0.165631,0.367324
graduation,1,-0.262073,0.474024
tap,1,-0.277509,
lance,1,,-0.002267
dump,1,-0.110365,-0.142384
irate,1,,-0.136575
vital,1,0.087538,
helpless,1,-0.234354,-0.006253
staggering,1,-0.09195,-0.191529
unattractive,1,0.221703,
trough,1,0.310914,0.213505
casual,1,-0.207015,0.474534
punched,1,0.014942,0.286884
skirts,1,0.380342,
peasant,1,0.027767,0.142112
ballet,1,,-0.231966
donation,1,0.142265,-0.250857
cola,1,0.054963,-0.014872
strict,1,0.303878,-0.203843
conventional,1,,-0.082024
weasel,1,0.218627,
syphilis,1,-0.231239,-0.091959
turbo,1,-0.067628,-0.194991
rescue,1,-0.11259,
crease,1,0.047991,-0.127672
juicy,1,0.081471,0.277139
courtroom,1,-0.030708,-0.297006
impersonate,1,0.056125,
anaconda,1,,-0.023264
moisturizer,1,,-0.031873
athlete,1,-0.183263,
fussy,1,,0.345911
cusp,1,-0.183278,
executive,1,-0.029332,-0.133857
enthusiasm,1,0.071915,
punk,1,,0.054186
thug,1,0.136042,-0.082428
dozen,1,,0.023882
eager,1,,0.156138
traumatic,1,,-0.177546
mugger,1,,-0.324815
advertising,1,0.015512,
intentional,1,0.560064,
inspector,1,-0.018862,-0.080983
height,1,-0.151621,
squirrel,1,-0.136861,-0.084729
thirst,1,0.358785,-0.123141
positively,1,0.282906,0.039724
lively,1,-0.129645,
connection,1,-0.118027,-0.034643
striking,1,-0.233722,-0.102058
flood,1,,-0.235821
departmental,1,,-0.027768
anthropologist,1,0.104504,-0.212766
defended,1,0.02514,-0.192159
smiled,1,-0.136519,0.119968
heaven,1,0.0262,-0.207659
delicate,1,-0.005666,-0.237619
manner,1,-0.218762,-0.263999
skeptic,1,-0.111948,-0.162714
pediatrician,1,-0.058728,
elephant,1,0.3347,
circus,1,-0.286936,
rash,1,,-0.067694
claw,1,,-0.413723
intentionally,1,0.45388,0.204048
linen,1,-0.172408,-0.229288
proposal,1,-0.115744,0.452711
deprived,1,,-0.383865
wrapping,1,-0.19465,
contracting,1,-0.005317,
garbled,1,-0.403084,0.560018
impact,1,0.469938,-0.111316
spicy,1,0.417945,-0.162049
caster,1,0.200505,
irritate,1,,-0.037759
armchair,1,0.282089,-0.093239
sceptical,1,0.072839,0.123309
radius,1,,0.032288
mayor,1,-0.225094,
priesthood,1,,0.336902
admire,1,-0.3932,-0.126893
vestibule,1,,0.214649
broadcasting,1,0.026884,0.105042
aggression,1,,-0.206217
education,1,0.068471,-0.123877
boating,1,0.414494,
childish,1,-0.215604,-0.28951
obsessive,1,,0.37617
whirl,1,-0.107689,-0.212116
faucet,1,-0.044666,-0.311818
talon,1,,0.026559
blimp,1,,-0.30314
software,1,,-0.267829
aid,1,0.019547,0.052595
unstoppable,1,-0.059664,0.148039
mighty,1,0.229178,
stove,1,-0.278159,
knuckle,1,,-0.070347
bruise,1,0.249384,0.26804
oyster,1,-0.117438,0.398607
terror,1,,-0.110968
fatso,1,-0.022686,
kite,1,-0.352417,0.056355
outlet,1,-0.137329,-0.172335
deodorant,1,-0.03072,-0.090222
elf,1,0.071142,
distracted,1,0.259574,-0.25562
details,1,,-0.059763
disgraceful,1,0.222599,-0.357102
architecture,1,0.04852,-0.396441
shine,1,-0.32283,-0.270832
flashlight,1,,-0.367647
previous,1,-0.184183,0.160641
sanctity,1,-0.290047,0.170431
saint,1,-0.159973,-0.116613
appreciation,1,0.055352,-0.174456
increase,1,0.192156,
cathedral,1,,-0.102218
reflection,1,0.077605,-0.094786
pastry,1,,-0.203305
weapon,1,-0.426586,-0.248617
urinal,1,0.204238,-0.265084
lick,1,0.020191,
warning,1,,-0.104087
ounce,1,-0.207866,-0.259603
dorm,1,0.1398,0.340542
jewelry,1,0.287599,-0.075954
magnet,1,,-0.228074
barbed,1,-0.225934,-0.101934
colorful,1,0.182487,0.39922
laughter,1,0.106626,-0.326357
lens,1,0.251878,-0.135482
complement,1,,-0.202181
nature,1,0.578367,-0.21999
infinite,1,-0.024189,
streak,1,,0.024135
league,1,,-0.187927
billion,1,0.219366,-0.101063
widely,1,-0.033494,-0.004943
wild,1,0.419584,-0.124098
discredited,1,-0.015318,-0.04433
tonsils,1,-0.012718,
appearance,1,0.10502,0.120816
limited,1,0.250344,
disrespectful,1,0.347713,0.151329
restraining,1,-0.036597,-0.180469
representative,1,0.069835,-0.266315
hesitation,1,-0.142,
disappoint,1,-0.089475,-0.083481
christmassy,1,0.289036,-0.114417
express,1,-0.04507,
clay,1,0.075054,0.209597
bookstore,1,,-0.025505
avenue,1,,-0.228704
furry,1,-0.339095,
lefty,1,-0.145704,
assumed,1,,0.14906
mop,1,0.192424,
sun,1,-0.194574,0.294818
submission,1,0.27001,
deadline,1,-0.130388,-0.102494
skimpy,1,0.204774,
abstract,1,-0.109855,-0.168421
crafts,1,,-0.192034
finalized,1,0.250933,
misunderstood,1,0.285377,-0.383229
dazzle,1,0.09879,
chocolate,1,-0.108066,-0.335659
artwork,1,0.34509,-0.114575
taboo,1,,-0.308608
abuse,1,,-0.179504
regional,1,,0.114725
handbook,1,,-0.281855
smelly,1,0.324946,-0.235438
anonymous,1,-0.233434,
instructor,1,0.055859,0.02363
rising,1,-0.139328,0.282549
realization,1,-0.07251,
tic,1,-0.017671,0.223929
national,1,0.593546,-0.082917
impaired,1,0.345193,0.068679
chaotic,1,,0.284811
hometown,1,0.407146,-0.040072
traditional,1,,-0.328198
seal,1,0.09465,-0.206903
porno,1,0.093947,-0.171648
gingerly,1,,-0.227949
renaissance,1,-0.137854,
greasy,1,-0.389719,
tasting,1,-0.092245,0.160564
classroom,1,-0.086688,-0.076065
composure,1,-0.225994,0.402402
loosening,1,0.05691,
senior,1,,-0.290988
caress,1,-0.08234,-0.08893
shook,1,,-0.24397
immature,1,0.239514,-0.148902
sitter,1,,0.025124
cease,1,0.084934,
argument,1,-0.248163,
chronological,1,,-0.019511
counselor,1,-0.214779,-0.388776
protection,1,0.279658,0.148859
spectacular,1,0.198113,0.149811
respected,1,-0.180766,0.023494
astronomer,1,-0.247861,0.384376
spite,1,0.173388,-0.111351
cigarette,1,0.211866,-0.078622
delightful,1,-0.248705,-0.191999
seek,1,,-0.18534
buzzing,1,,-0.072817
tuxedo,1,,-0.250704
stall,1,-0.095157,
ban,1,,0.00533
shades,1,-0.041297,-0.105128
unhappiness,1,-0.255148,-0.117482
warden,1,0.258195,
heaving,1,,-0.307607
sergeant,1,0.397526,-0.166559
cruising,1,0.033214,0.037284
irresponsible,1,0.068893,-0.036837
brisk,1,-0.206166,
tickled,1,-0.078654,
knack,1,0.482163,
chalk,1,-0.194409,-0.182753
slack,1,-0.033359,0.290856
midterm,1,0.501263,
prance,1,,0.082217
beads,1,,-0.304906
joy,1,-0.036011,-0.344493
drier,1,-0.005917,
jockstrap,1,-0.151232,
topic,1,-0.214487,0.381437
racket,1,-0.139303,0.034518
dental,1,,0.011353
videotape,1,,0.172176
begging,1,0.33515,-0.082669
appointments,1,0.211566,
effective,1,0.254947,-0.138657
complaint,1,-0.014869,0.005762
namaste,1,,-0.053857
knockout,1,-0.08079,-0.084263
bush,1,-0.045703,0.372267
lobby,1,,0.183387
bouquet,1,,-0.180197
floral,1,-0.083175,0.027778
owner,1,0.267992,-0.302494
ballroom,1,0.094266,0.093056
floss,1,0.026709,-0.042191
harm,1,-0.250839,-0.148055
bomb,1,-0.150184,-0.182063
botanist,1,,0.247758
charisma,1,0.236111,0.087009
loop,1,-0.022075,-0.152074
dumpster,1,0.248457,-0.244023
index,1,0.602148,-0.357136
december,1,-0.045313,0.122989
woohoo,1,-0.25119,
alongside,1,-0.297248,
teamwork,1,0.073483,0.265105
liven,1,0.115546,
enthusiast,1,0.069161,
purchase,1,-0.104081,
marvel,1,0.373294,-0.133957
improved,1,0.414937,-0.166027
coloring,1,,-0.250661
kindergarten,1,,-0.190045
grades,1,,-0.153668
batter,1,0.1629,0.470599
accuracy,1,-0.028436,
uncooked,1,0.073149,
barren,1,-0.204467,-0.298952
attic,1,-0.193325,-0.300892
woolly,1,-0.077303,-0.532615
compete,1,-0.164028,-0.231051
disapproval,1,-0.295681,-0.038646
saucepan,1,0.326622,
boston,1,,-0.216785
winter,1,,-0.232455
kilt,1,-0.107605,
sewage,1,-0.186603,
term,1,,-0.279443
stroll,1,,-0.001894
mid,1,-0.173824,0.132683
predator,1,-0.206211,0.209075
frighten,1,,0.058868
emit,1,,0.067079
expand,1,-0.211598,0.219019
sink,1,0.155233,
oily,1,-0.018888,-0.111829
sewer,1,-0.063688,
dean,1,-0.109109,
underground,1,-0.4969,
strain,1,-0.321693,-0.187242
mitt,1,0.430212,-0.413005
catcher,1,,0.213769
arranged,1,-0.120301,-0.06516
principal,1,-0.098847,0.509358
frat,1,-0.141466,-0.242199
barefoot,1,0.201018,
con,1,,0.001043
concrete,1,,0.337999
undo,1,0.524231,
fir,1,-0.330563,-0.30408
risotto,1,,0.217651
roman,1,-0.248029,
emu,1,0.210903,
guarded,1,0.145548,
mansion,1,-0.155416,-0.402198
clap,1,-0.114258,
tune,1,,-0.055839
chorus,1,,-0.069795
cooperate,1,0.022211,-0.245495
request,1,-0.139629,-0.057683
rip,1,0.057247,-0.242969
policy,1,0.144346,0.055575
referee,1,-0.13476,
wad,1,-0.121651,
similar,1,-0.128565,-0.274051
mermaid,1,0.341022,0.00143
impartial,1,0.048276,
bloated,1,0.221883,-0.203498
memorable,1,-0.172616,0.185739
cactus,1,0.14925,
venue,1,,-0.177325
renew,1,-0.085,-0.163095
attorney,1,0.058542,
estate,1,0.279868,-0.080086
crowds,1,0.010052,0.048224
forgotten,1,-0.053961,
sliding,1,,-0.241095
pump,1,-0.25029,0.232632
swimmer,1,0.20613,
penny,1,0.0983,0.606503
skinny,1,0.03527,
horn,1,-0.173393,
holly,1,-0.305837,0.195632
photographer,1,-0.342876,0.029398
fairy,1,,0.020421
mediocre,1,-0.184285,-0.2314
numerous,1,0.159262,0.266349
organize,1,-0.11759,
shutdown,1,-0.119537,-0.156877
sushi,1,,0.027907
masseuse,1,,-0.090207
bald,1,-0.123856,
toga,1,,-0.45642
sponge,1,0.288428,-0.300145
glamorous,1,0.273401,-0.17387
runner,1,0.272529,-0.003958
ribbed,1,-0.161822,
tooth,1,0.269763,0.155436
stunt,1,,-0.036409
hitchhiker,1,-0.147118,
minded,1,-0.050502,-0.023942
northern,1,,-0.005097
paradise,1,-0.139292,-0.280508
supported,1,-0.122488,0.081263
unsuitable,1,-0.178059,-0.176485
healing,1,-0.385764,-0.057964
relaxed,1,,-0.047697
seventh,1,-0.192613,0.035232
audible,1,,-0.024665
thirsty,1,-0.08922,0.004028
simply,1,-0.131282,-0.098224
production,1,-0.062116,
pond,1,0.221141,-0.083099
clue,1,,0.127186
lined,1,-0.260534,
yank,1,,0.321652
monarch,1,-0.141125,
speedy,1,0.058871,
treatment,1,-0.037855,0.214466
equity,1,0.287328,-0.083478
wipe,1,,-0.072422
phobia,1,0.295828,0.118146
suffer,1,0.00302,-0.036048
valet,1,,0.10444
beaten,1,0.428546,0.131983
consoled,1,,0.1112
crouching,1,0.117495,0.02186
protein,1,0.222438,0.208661
conscious,1,-0.210687,-0.137879
wiener,1,,-0.134388
occupation,1,0.273761,
curse,1,0.500443,-0.160281
strive,1,0.171128,-0.039191
secrecy,1,,-0.061373
pace,1,0.337332,
widower,1,0.019919,-0.094134
mathematician,1,0.043302,
hazard,1,-0.333945,0.061545
status,1,,-0.015612
comprehensive,1,0.097687,0.175323
headlong,1,-0.242336,-0.114418
weepy,1,0.199086,0.177432
doggy,1,,-0.166789
attract,1,-0.029659,
visual,1,0.035775,-0.149399
essential,1,-0.111083,-0.07379
residual,1,-0.108994,0.274204
rise,1,-0.231014,
south,1,-0.032473,-0.174256
lapsed,1,-0.036206,
enemy,1,,-0.221659
slim,1,0.046839,0.04914
unacceptable,1,-0.297344,0.333989
scores,1,-0.146677,
magician,1,0.011215,
moisture,1,0.128766,
ecstatic,1,-0.307214,
method,1,0.088349,0.299642
blushing,1,,-0.085872
chute,1,-0.165059,0.044314
tasty,1,0.098993,0.064682
galaxy,1,0.304619,0.548254
outbid,1,0.089271,
spade,1,,-0.168813
swimming,1,-0.314982,-0.109929
suave,1,-0.190284,-0.126673
sprinkle,1,,-0.107169
recognized,1,0.296257,-0.131506
pasty,1,-0.16706,
ruling,1,-0.150881,-0.049386
bumpy,1,,0.063812
anguish,1,-0.198112,-0.048403
temporal,1,-0.300677,
catalog,1,,0.184756
telephone,1,,-0.027143
elusive,1,-0.07499,0.499389
outdoors,1,,-0.231471
downhearted,1,0.266365,-0.248355
outraged,1,,0.260549
subtle,1,-0.331678,0.098706
crew,1,0.008996,
adoption,1,-0.060585,
oversight,1,-0.105688,0.45705
hammer,1,,0.007207
reflect,1,,-0.018531
multiply,1,-0.156647,-0.163212
unhook,1,-0.143621,-0.007923
firefly,1,,0.279335
depression,1,-0.111561,-0.16532
coping,1,0.046009,
bowling,1,,-0.321176
propane,1,-0.120936,
excessive,1,-0.193572,0.192093
farmer,1,,-0.072795
soldier,1,0.247584,-0.100556
expert,1,-0.218572,
torch,1,-0.023917,
graze,1,-0.195687,0.235434
soundtrack,1,-0.163575,
chords,1,,0.022034
extent,1,-0.017861,0.019213
charmed,1,-0.335616,0.365101
link,1,0.191873,-0.076543
canvas,1,-0.230996,0.24095
geez,1,-0.29215,
firstborn,1,-0.280332,-0.079378
strained,1,,0.193995
eighth,1,0.15235,0.302365
tiger,1,-0.279566,0.278053
caveman,1,,-0.088815
picnic,1,,-0.1018
transfer,1,-0.143938,-0.036355
stability,1,-0.29093,-0.087615
stirring,1,-0.462636,
chubby,1,-0.467906,
innocent,1,-0.014551,0.125249
cot,1,0.15777,-0.201702
economy,1,0.386532,
parallel,1,,-0.254961
cone,1,-0.162781,0.439053
sneaker,1,,-0.306817
horizontal,1,0.023944,-0.480327
succeed,1,-0.102479,-0.09571
likely,1,,-0.119307
feather,1,-0.016566,0.324282
pope,1,,-0.143105
unlimited,1,-0.218298,
tax,1,-0.227311,-0.089979
sucking,1,0.095766,-0.026357
universe,1,-0.204371,0.253404
corridor,1,-0.231105,
string,1,-0.163118,
fangs,1,-0.143338,-0.253422
muse,1,,-0.089649
shorten,1,-0.525501,
cultural,1,-0.076282,-0.116057
combined,1,,0.411909
bedtime,1,,-0.11221
tour,1,-0.069601,
hectic,1,,-0.146648
sipping,1,0.327519,
penguin,1,-0.023792,-0.091498
approve,1,-0.178381,-0.001306
journey,1,0.112859,0.116579
wishing,1,0.136473,-0.459257
bitter,1,0.278426,-0.099569
padding,1,,0.459989
convincing,1,-0.049448,-0.135072
meadow,1,-0.172238,0.54455
foolish,1,-0.007224,
ape,1,-0.032945,0.078448
dreamt,1,0.097097,-0.118416
pineapple,1,-0.279133,-0.133776
hotline,1,-0.105233,
irritated,1,0.178551,0.18233
contestant,1,-0.102284,-0.148726
bracelet,1,,-0.363314
destiny,1,0.433976,0.297559
thud,1,,-0.020052
posture,1,,0.508393
greater,1,-0.16711,0.572809
entertainer,1,-0.06238,0.005099
complex,1,,-0.189908
unlikely,1,-0.075037,
vamp,1,,0.039933
christening,1,-0.187107,-0.240268
niece,1,,-0.186297
unwanted,1,-0.207124,-0.266562
wisdom,1,-0.182748,0.145138
cranky,1,,-0.072596
squint,1,0.061061,
rainstorm,1,0.442741,
catholic,1,,-0.069064
comforter,1,-0.208734,0.091075
delight,1,-0.189927,-0.148889
scratch,1,-0.101197,-0.140333
verb,1,-0.080981,0.023865
paperback,1,-0.19274,0.326221
bishop,1,,0.470823
butcher,1,-0.15706,
chapter,1,,0.366841
lumberjack,1,-0.207919,-0.183187
secure,1,-0.161876,-0.135289
feminine,1,,-0.272172
terrorists,1,-0.073519,-0.224103
crud,1,0.022862,
vested,1,-0.483718,0.297794
proceed,1,0.084767,
advancing,1,0.162353,-0.051253
matrimony,1,-0.137854,-0.179656
smug,1,,-0.240759
bonds,1,-0.00653,-0.10458
jog,1,-0.082326,0.107017
memorial,1,,-0.09989
ford,1,0.056227,0.00744
offensive,1,,-0.296518
masculinity,1,-0.16411,
property,1,-0.522294,0.283338
reinforcements,1,-0.223667,
platoon,1,-0.109371,-0.448116
manhood,1,0.324507,
auction,1,0.181636,
pantyhose,1,-0.284751,
lace,1,0.29836,0.051582
cotton,1,-0.261501,-0.375651
youth,1,0.124768,0.013719
glove,1,-0.414541,-0.014146
gracious,1,-0.317724,-0.132683
syrup,1,-0.144995,-0.14733
cuddles,1,-0.153627,-0.192555
horsepower,1,0.251604,-0.146938
united,1,0.193559,0.400959
capture,1,,-0.181281
gerbil,1,-0.233542,-0.004581
rusty,1,-0.007788,
chunk,1,0.135879,
ferocity,1,-0.245257,-0.143628
mob,1,,-0.165592
mentality,1,0.052597,0.049148
drumming,1,0.442028,0.397893
controversial,1,,0.111253
comfort,1,0.008901,0.109271
fence,1,-0.174098,0.118474
goody,1,0.198258,0.094037
faith,1,0.123657,-0.176021
devastating,1,,-0.112272
happiest,1,0.397543,0.328606
believer,1,0.272616,0.350971
wondrous,1,-0.104176,-0.190385
incinerator,1,,-0.097501
prime,1,,0.151714
equal,1,,0.344797
mistaken,1,-0.195878,0.035378
champ,1,0.036716,
reverend,1,,-0.261621
boatload,1,0.450712,
stain,1,-0.109599,
acceptance,1,-0.373226,0.003724
awards,1,0.168264,0.588594
shore,1,0.310687,-0.208245
pinhead,1,-0.41489,-0.127371
facial,1,,0.236054
topless,1,-0.045269,
overhead,1,,0.291573
stoop,1,-0.018833,
larger,1,0.277677,
sail,1,-0.424672,-0.327312
cloth,1,-0.042099,0.114769
bearing,1,,0.546783
jelly,1,0.142405,0.579264
spontaneous,1,0.336828,-0.147835
style,1,-0.032659,0.451282
loving,1,-0.349493,-0.433605
feature,1,0.021248,-0.046924
scale,1,-0.107936,
casually,1,0.188844,-0.035488
outlaw,1,,-0.205426
joyous,1,0.529796,-0.083797
ordination,1,0.016834,-0.190618
terminator,1,-0.16116,0.113234
admired,1,0.028705,-0.074801
digest,1,,0.123343
subscription,1,,-0.110957
grapes,1,-0.177342,0.324671
rearrange,1,-0.097805,
excitement,1,0.066221,-0.064281
citizen,1,,0.008096
reality,1,0.288273,0.242658
starve,1,0.252206,-0.172249
humiliated,1,-0.029613,0.180828
cellophane,1,-0.116262,0.08238
exasperated,1,,0.116115
combine,1,,0.040451
faint,1,0.139001,-0.044859
appropriate,1,0.265662,-0.069743
sunglasses,1,,0.313326
childbirth,1,-0.060837,-0.257244
retreat,1,0.027506,
espresso,1,0.078501,
swamped,1,-0.175806,-0.199665
numb,1,-0.235511,-0.217077
compliment,1,0.418192,0.11012
halfway,1,0.069397,0.12268
herbal,1,0.143591,-0.086145
courtesy,1,,0.164827
cuckoo,1,-0.039295,
flesh,1,,0.045447
successful,1,-0.126655,-0.076047
lovable,1,0.143377,-0.215715
dime,1,-0.170302,0.286407
moderation,1,-0.01993,0.075156
pawn,1,0.107371,
profile,1,,-0.099334
negative,1,0.201134,-0.014717
jerks,1,,-0.18364
sweaty,1,-0.226383,-0.101346
rapport,1,-0.019752,
manage,1,0.494068,
melon,1,0.01589,-0.431178
tend,1,,-0.004258
stir,1,,0.178303
wrenching,1,,-0.089948
gut,1,-0.099873,
vomiting,1,-0.16102,-0.120971
expiration,1,0.026414,0.527051
calcium,1,,-0.150964
distract,1,0.231999,-0.328222
kirk,1,0.029483,
gibberish,1,-0.212484,
indicate,1,0.619282,-0.315228
crushing,1,,-0.119588
superstar,1,-0.151303,
bastards,1,0.028429,-0.114691
lifelike,1,-0.128419,0.141351
garlic,1,-0.026951,-0.252162
reactor,1,0.189192,-0.032914
detective,1,0.270175,-0.161161
computerized,1,-0.20321,-0.341044
enforcer,1,-0.042998,-0.103436
hopes,1,0.075487,-0.4328
gunshot,1,0.104302,0.454717
rookie,1,-0.08849,0.060979
suffering,1,0.00657,-0.015622
amazingly,1,-0.136169,-0.10792
noticeable,1,-0.031991,-0.005676
heartbroken,1,-0.088071,0.150403
whisper,1,0.112762,-0.11881
chased,1,-0.189504,0.154107
offense,1,,-0.258299
sunglass,1,-0.076273,0.284349
receipt,1,-0.08355,0.289556
soak,1,0.261795,
unfinished,1,0.193884,-0.241951
combat,1,0.111776,0.147553
training,1,-0.054562,
technology,1,-0.213706,-0.087733
investigator,1,-0.203657,
corona,1,0.01342,-0.033584
circuit,1,0.166925,
aboard,1,,0.364298
caprice,1,,0.080506
jeans,1,0.140492,0.347889
assistance,1,0.15797,
fourth,1,0.018711,-0.000962
unwind,1,,-0.290385
inseparable,1,0.312317,0.11112
release,1,0.132346,
soda,1,,-0.186593
monitor,1,,-0.153839
mayonnaise,1,-0.09756,0.033376
mechanism,1,-0.059948,
scissors,1,0.234455,
charming,1,-0.325527,0.094743
participate,1,-0.17989,-0.128526
greedy,1,-0.511702,0.339813
weak,1,-0.088079,
symbol,1,,-0.415933
battle,1,0.013111,0.41123
grunt,1,,0.154961
evaluation,1,0.058535,
chainsaw,1,0.055912,-0.013094
location,1,,-0.176098
cereal,1,-0.070222,0.320715
brainy,1,-0.121621,-0.117025
realistic,1,0.054991,0.062793
uncertain,1,-0.101877,
accountant,1,0.50078,0.146196
drift,1,0.03921,0.118579
fright,1,-0.358632,-0.119031
claim,1,,-0.325437
baggage,1,,-0.052699
options,1,,0.174809
wee,1,,0.469558
disco,1,0.110406,
optional,1,,0.169532
sheep,1,-0.242158,-0.128466
profit,1,0.391218,0.083662
arrive,1,0.361853,-0.158974
ideal,1,0.17852,0.210141
girth,1,-0.197491,-0.243401
stamina,1,0.245666,
meter,1,-0.196317,
prisoner,1,-0.104273,0.323491
terrace,1,-0.190846,0.115053
cigar,1,-0.148364,0.054744
appreciates,1,0.120885,0.01217
disconnected,1,-0.358837,
reward,1,-0.091468,-0.181957
ninth,1,-0.040277,-0.021043
stalker,1,-0.068317,-0.314907
maniac,1,,0.100351
construction,1,0.173073,-0.072865
stab,1,,-0.088862
background,1,0.183124,
necessarily,1,-0.21505,-0.375285
renter,1,0.237052,-0.0939
hopeless,1,0.026252,-0.249407
valuable,1,-0.095872,-0.093949
scarf,1,-0.152827,-0.069361
brunch,1,-0.264939,
mall,1,0.278849,
blindness,1,0.345127,-0.242272
messy,1,-0.144269,0.491299
design,1,0.098032,0.435775
vision,1,-0.006398,-0.120128
constructive,1,0.282158,0.034608
jock,1,0.457176,
rider,1,-0.212318,
reimburse,1,,0.303247
velvet,1,0.111879,0.147954
laminated,1,-0.086744,
perspective,1,0.191582,-0.106823
rainy,1,,0.186907
boxers,1,-0.012917,-0.284919
additional,1,,-0.063153
sturdy,1,-0.270333,
storage,1,,-0.130856
alphabet,1,,-0.263339
murder,1,,0.203355
lava,1,,-0.197416
grape,1,-0.264021,0.355698
oblivious,1,0.049147,-0.106695
vintage,1,,0.356499
exotic,1,-0.213523,
ash,1,-0.047033,
dormant,1,0.04407,0.280502
landlord,1,0.092993,-0.212731
cork,1,-0.236377,
illegally,1,0.030268,0.093077
lingo,1,0.188892,
shove,1,,-0.23569
curl,1,0.648306,
embargo,1,0.080963,-0.063323
superintendent,1,-0.195632,
cent,1,-0.32626,
flush,1,-0.24086,0.369709
formality,1,0.048803,0.350793
impress,1,0.011788,
weep,1,0.019072,0.197368
jeopardy,1,,0.144223
kidney,1,0.263386,
corn,1,-0.258661,-0.25015
generally,1,-0.011855,-0.288076
coffin,1,-0.018815,-0.182371
drill,1,,0.159607
fiasco,1,0.053647,-0.05552
nickel,1,-0.341797,0.120834
brag,1,,-0.132709
quartz,1,,0.372783
weakly,1,0.07084,
plug,1,,0.339804
mucus,1,0.223696,-0.150528
rusted,1,-0.239845,
woods,1,-0.107881,-0.033483
vomit,1,0.136519,-0.235088
operate,1,0.06586,
formation,1,-0.015248,-0.115607
docile,1,0.372943,0.313898
vicious,1,0.212702,0.030556
stub,1,0.35772,
agressive,1,0.589231,-0.186526
maturity,1,0.30875,0.374771
outing,1,0.035581,
clarify,1,-0.098682,
heating,1,,-0.492558
hoop,1,0.561053,0.618622
army,1,0.099089,-0.174116
whaling,1,,-0.079174
halftime,1,0.374079,
discouraged,1,-0.006153,
pimple,1,-0.138061,
combo,1,,-0.103619
angered,1,,0.182365
guru,1,,0.031012
savory,1,-0.030481,
manuscript,1,-0.047476,0.086616
glory,1,-0.314616,-0.267646
reluctant,1,,-0.042094
identify,1,0.079064,0.300533
abnormality,1,0.141125,0.335141
benign,1,,0.000645
accessible,1,0.254276,0.0035
sand,1,-0.253137,-0.064799
toll,1,0.110074,
marshmallow,1,,-0.08005
fudge,1,,0.336508
rib,1,-0.415781,-0.100903
hiding,1,-0.086463,0.058797
artificial,1,-0.090335,
aroma,1,,-0.239397
origin,1,0.007228,-0.236882
pointer,1,,0.024478
burial,1,-0.161828,-0.039662
messenger,1,,-0.198919
castle,1,0.074444,0.163006
radioactive,1,-0.016754,-0.022157
shrug,1,-0.241767,
commission,1,-0.161641,-0.059772
echo,1,0.122211,-0.30036
futon,1,-0.233562,
insensitive,1,0.124384,-0.128177
remind,1,-0.105149,0.25424
medicine,1,-0.241829,-0.220346
oak,1,,-0.110275
popular,1,0.253391,-0.07523
fooled,1,0.023795,0.282447
miffed,1,,-0.029847
unfaithful,1,0.22769,-0.359851
electromagnetic,1,0.25949,
glance,1,,0.230466
shadow,1,-0.164089,
gooood,1,-0.086748,0.357501
pianist,1,0.283743,0.046853
nasal,1,-0.34247,-0.206056
meteor,1,-0.021603,-0.083994
inspiration,1,0.323236,0.037169
roller,1,-0.306327,
forensics,1,,-0.090665
prehistoric,1,-0.023294,
gawk,1,-0.032326,
copying,1,0.011916,
savage,1,-0.025975,-0.132337
goatee,1,-0.160224,0.269377
asteroid,1,-0.019458,-0.168726
mission,1,-0.143462,
tinfoil,1,0.023187,-0.14237
font,1,,0.2207
success,1,-0.087967,
dreaming,1,,0.026912
treasures,1,0.150598,
mint,1,-0.173764,0.106422
devil,1,-0.01203,-0.091126
honorary,1,0.234865,-0.232679
precision,1,-0.281353,0.034126
peck,1,-0.061983,0.071061
championship,1,-0.172261,
execute,1,-0.224287,-0.290099
vest,1,,0.210706
windmill,1,,0.038615
merriment,1,0.212318,-0.091624
tackling,1,-0.217575,-0.028543
swollen,1,-0.11252,-0.044761
compulsive,1,-0.172032,-0.047607
understudy,1,-0.282693,
hurl,1,,0.115358
apparent,1,0.095515,
bummer,1,0.002666,0.351035
fog,1,-0.251689,-0.170185
believing,1,0.2623,0.484121
bearer,1,0.3159,
remedy,1,,-0.184596
telepathic,1,-0.358312,
ski,1,-0.036632,
mosey,1,0.110654,
episode,1,,-0.13869
jimmy,1,0.600609,-0.211584
member,1,,0.111577
stressed,1,,0.296525
teen,1,-0.176887,-0.03494
parka,1,0.054982,
pushy,1,0.038832,0.287103
info,1,0.009958,0.180362
complementary,1,,-0.192904
testy,1,0.22444,-0.049572
shorts,1,-0.455867,-0.136804
necessary,1,-0.164787,-0.370992
barbershop,1,,-0.207393
enthusiastic,1,0.231226,
dreamy,1,,-0.147839
pro,1,0.009077,-0.001437
baggy,1,0.075181,0.182954
heave,1,-0.007337,
mat,1,0.134568,0.424102
com,1,-0.017643,
crispy,1,0.239291,
firing,1,-0.414929,0.199344
aquarium,1,,0.20999
frightened,1,-0.225973,0.17631
embarrass,1,0.092706,0.330632
palace,1,-0.351839,-0.133811
grudgingly,1,-0.279835,0.16132
congratulation,1,-0.262217,0.069251
seed,1,-0.419099,-0.175114
container,1,,-0.013992
escort,1,0.000824,0.05272
frosty,1,0.188758,
flag,1,,-0.113069
flu,1,-0.413099,0.019866
liberty,1,0.195737,0.418341
statue,1,,-0.213062
coup,1,-0.044255,0.250423
fluent,1,0.053556,-0.155069
corsage,1,0.064652,-0.17781
tremendous,1,-0.240442,-0.032514
blessed,1,0.400465,0.023813
witness,1,-0.047843,
caring,1,,0.450613
client,1,-0.049997,
respects,1,-0.116954,0.333618
weather,1,0.016672,-0.028665
purple,1,0.02111,0.019355
congratulate,1,0.031774,0.197693
schoolboy,1,,-0.257136
scornful,1,-0.241845,0.123049
whatsoever,1,0.328581,
whim,1,,-0.112182
attach,1,,-0.094036
instructions,1,,0.408541
snore,1,,0.035031
intestine,1,0.525932,
impatiently,1,,-0.04722
handshake,1,-0.06373,-0.115921
crabby,1,,-0.085698
goose,1,-0.137693,0.308938
sacrifice,1,,-0.074974
lure,1,-0.169621,
trained,1,0.163411,-0.139582
backyard,1,-0.052891,-0.404478
nightstand,1,-0.094545,0.132287
cheeseburger,1,,0.155717
explanation,1,0.101208,
literally,1,,-0.226136
entertaining,1,0.073627,-0.295804
ordained,1,-0.20518,-0.244483
curtains,1,-0.169705,-0.243881
bulge,1,-0.088227,-0.188476
fax,1,-0.122695,
represent,1,0.312934,-0.065671
flashback,1,0.097815,-0.357674
growth,1,-0.12875,0.272581
reliable,1,0.129845,0.440398
breeze,1,,-0.156509
agony,1,0.211381,-0.07887
forgiveness,1,,0.050338
feat,1,0.086151,
stuffing,1,-0.108872,
foil,1,-0.411428,
engineering,1,-0.315773,-0.261644
onion,1,0.593094,
bolt,1,-0.368669,
nacho,1,0.080904,-0.291878
social,1,-0.252488,-0.076303
silently,1,0.005007,0.449193
quivering,1,,-0.291878
religious,1,-0.076557,0.23103
impressive,1,-0.006564,
witch,1,,-0.007075
japan,1,-0.261291,0.225831
observing,1,-0.107259,0.215115
buffer,1,-0.263235,
individual,1,,-0.147777
blizzard,1,,0.044605
relish,1,-0.014094,-0.019812
sculpture,1,,-0.386837
disrespect,1,0.30241,-0.150119
unselfish,1,-0.374234,0.011085
burst,1,-0.15805,-0.032633
piano,1,,-0.424732
fond,1,-0.266049,-0.135517
pledge,1,0.292315,-0.168815
volunteers,1,0.004376,-0.035232
addendum,1,0.261165,
filibuster,1,,0.457642
sesame,1,0.048982,-0.092197
frowning,1,-0.408948,-0.257712
blueprint,1,-0.036201,-0.229766
hamster,1,0.034165,
sunrise,1,-0.174928,0.143303
eyelash,1,-0.286867,0.016519
bushy,1,-0.022504,-0.100401
belong,1,,0.657546
thump,1,-0.00769,0.302304
vote,1,-0.09053,
bound,1,,0.072164
impatience,1,,-0.117181
wreck,1,0.057116,0.003414
cave,1,0.118135,
glacier,1,,-0.095385
appraise,1,-0.049998,0.450954
moral,1,-0.117872,-0.051794
intercom,1,,0.527268
washing,1,,-0.056066
inspired,1,0.064679,0.321685
raisin,1,0.397903,0.064805
fling,1,,0.216963
compass,1,,-0.308819
throbbing,1,-0.022641,0.182183
tequila,1,-0.250268,
betrayal,1,0.207432,-0.257288
noon,1,,-0.210798
brow,1,,-0.111845
greet,1,0.116041,0.244781
decaf,1,-0.226012,0.112396
faeces,1,0.180758,0.063237
gills,1,-0.376899,
direct,1,-0.064877,0.043003
rhyme,1,,-0.010666
jail,1,,-0.231256
pole,1,0.179984,
dining,1,,-0.192497
grave,1,-0.232072,-0.195876
obligation,1,,-0.087275
overwhelmed,1,-0.053348,-0.039183
erect,1,-0.324036,-0.07087
lesser,1,0.046014,-0.254106
parenting,1,0.512548,0.452572
motif,1,0.139896,-0.048871
filth,1,-0.431765,-0.264842
elaborate,1,,0.327178
damned,1,-0.218146,-0.145559
unsure,1,0.189369,-0.13377
oink,1,-0.060478,
unimpressed,1,-0.064563,
curator,1,-0.265724,-0.093188
puma,1,-0.126932,
wacky,1,-0.230668,0.270022
swearing,1,,-0.308
mushroom,1,0.309828,0.09418
grill,1,0.079158,0.130217
lag,1,-0.339256,-0.39731
jet,1,0.460901,
margarita,1,,-0.260946
analytical,1,-0.22596,-0.21929
resolve,1,-0.00092,0.565808
screening,1,0.222973,
develop,1,-0.145241,
altogether,1,-0.135671,-0.043425
pant,1,0.621266,
eternity,1,0.354622,-0.035622
retainer,1,0.146864,
yesss,1,0.231585,
minimal,1,-0.152367,0.364445
fluffy,1,,0.383646
cannon,1,-0.024914,0.252982
nutty,1,0.157281,
multiple,1,-0.005311,-0.122121
bam,1,0.11808,
snatch,1,0.181809,0.505445
thinker,1,-0.178307,-0.017239
steel,1,-0.027054,
twelfth,1,,-0.161545
frost,1,0.058396,
casket,1,-0.055305,0.004565
squeezing,1,,-0.302459
plumber,1,-0.472841,0.264375
flop,1,0.191004,-0.339292
omnipotent,1,0.112767,
viking,1,-0.02816,0.423008
tart,1,0.151949,-0.137578
adore,1,0.345117,0.01889
ness,1,0.366761,
measured,1,,-0.036078
surgical,1,0.150268,-0.143473
sheepish,1,-0.151285,
bait,1,0.028212,
fuzzy,1,0.017275,-0.031973
suds,1,-0.007521,
definitive,1,0.122965,
vice,1,,0.016706
lesbianism,1,,-0.162948
overrated,1,,0.009507
kingdom,1,-0.230407,0.044607
blackout,1,0.552263,-0.095831
unattainable,1,,-0.131577
intelligent,1,-0.068667,0.083593
onstage,1,0.361227,
gal,1,0.24826,
pancake,1,,0.28494
gunman,1,0.102574,-0.05221
monogamy,1,,-0.237493
lee,1,0.28509,0.176579
communism,1,,-0.099896
geometry,1,,0.139788
judgment,1,0.08197,-0.147685
panty,1,0.603518,
hunk,1,-0.066185,
cycle,1,,-0.025981
detergent,1,0.48359,-0.175552
seatbelt,1,-0.330352,-0.305871


==> figures/plots/shiftrator003/Joey+Ross_vs_Monica+Phoebe+Chandler_Monica+Phoebe+Chandler_wordlist.csv <==
word,frequency,power,danger
know,2589,-0.135939,0.507507
have,1683,0.024169,0.096195
do,1676,0.455796,
can,1626,,0.104141
don,1586,0.072115,-0.15574
be,1342,,-0.163853
right,1246,-0.221674,-0.181888
like,1148,,-0.156124
get,1126,0.281444,0.184179
think,850,0.46443,0.008144
one,839,0.206163,0.552605
look,795,-0.01648,0.287848
god,668,-0.322549,0.218497
see,665,-0.124343,-0.097605
good,647,-0.299195,0.160301
want,601,-0.607907,
come,544,,-0.209607
back,521,0.090999,
let,484,0.001543,
say,470,,0.280721
great,459,-0.265293,0.365309
time,455,,-0.216946
sorry,449,-0.065185,
tell,440,,-0.079744
little,439,-0.175304,0.002123
love,405,-0.205498,-0.03724
guy,403,,-0.03155
down,391,-0.14486,
wait,390,-0.08701,
make,355,,0.193125
thing,348,-0.190942,-0.08399
way,329,0.009725,-0.231019
will,328,-0.141093,-0.10837
take,310,,-0.106728
wan,287,-0.026636,
people,274,,-0.187788
two,264,-0.034875,0.009998
phone,261,,-0.381419
thought,260,-0.128746,-0.051711
believe,255,0.282103,-0.149993
work,253,-0.131641,
sure,252,-0.409942,0.026728
give,251,,-0.051006
big,249,-0.247769,-0.047462
room,238,,0.040213
baby,234,,0.124174
first,233,-0.133112,
thank,228,0.085337,0.129364
other,224,-0.323928,-0.161339
door,222,0.237559,0.183589
man,221,0.482514,0.066986
talk,216,-0.252048,0.117834
call,215,0.430957,
need,213,0.041303,
fine,209,-0.364997,-0.317235
stop,196,-0.035118,0.039732
pause,194,0.066918,0.056673
new,189,-0.314557,-0.235388
stuff,189,0.014092,-0.214487
night,184,,-0.295314
listen,183,,-0.092445
nice,182,-0.237186,-0.18554
hand,180,0.06538,-0.061456
day,178,,0.443988
bad,174,0.08367,-0.124575
feel,173,-0.123195,0.27217
thanks,170,-0.071961,0.080073
together,168,-0.518135,-0.275321
honey,166,0.01902,-0.065106
things,163,-0.118813,0.04539
bye,159,-0.054891,
married,159,-0.105484,
wedding,154,0.023257,
lot,151,0.097586,0.058283
name,151,0.103965,0.053001
leave,148,0.457992,
woman,146,-0.116903,0.047167
find,143,0.048478,-0.218755
place,142,0.024888,-0.10383
happy,139,0.383009,-0.156679
guess,139,,0.0344
fun,139,-0.497681,
money,138,0.195438,0.085677
mike,137,,-0.019335
play,136,-0.178923,
old,135,-0.087258,
girl,135,-0.293141,-0.120078
help,134,,-0.034138
hear,134,,0.128772
friend,134,0.113643,0.337155
hard,132,,0.126935
long,131,,0.110836
wrong,127,-0.023754,0.041003
kind,124,0.244444,-0.091981
remember,124,,-0.183575
coming,124,,-0.398189
friends,123,0.405148,-0.03549
three,123,-0.098078,-0.160825
totally,122,-0.162213,-0.016512
minute,120,-0.029674,-0.117897
try,120,-0.08001,
kiss,120,-0.027253,-0.256965
left,120,-0.149467,
start,118,0.029677,-0.154658
sex,118,0.063373,
pretty,117,-0.39769,0.145052
funny,117,-0.170492,-0.203842
apartment,116,-0.322724,-0.377074
mom,116,0.001125,-0.034289
thinking,115,,0.009121
laughs,114,0.369015,
game,114,0.266115,
care,113,,-0.209795
ready,113,-0.07349,0.34632
life,112,-0.084408,-0.215834
keep,112,,0.420499
crazy,111,0.127939,0.099336
year,109,-0.135612,-0.227144
home,108,,0.000891
party,106,0.161746,
table,101,-0.112996,0.170852
face,100,-0.305032,0.103772
dinner,97,,0.37016
move,96,-0.028677,
second,96,-0.238973,0.35784
bathroom,95,0.230201,-0.187053
dad,95,-0.175119,-0.121155
job,94,0.093266,-0.343264
idea,93,0.178109,-0.044102
whole,93,,-0.080981
years,93,,-0.054825
weird,91,-0.007025,0.247706
date,91,0.208165,-0.11092
used,91,-0.011146,
high,90,-0.222244,-0.070708
supposed,90,0.368319,
stupid,90,-0.169159,-0.10549
ring,90,,-0.115211
live,89,-0.040591,-0.002988
today,89,,-0.257911
part,88,0.369538,0.465496
happen,88,-0.0529,
bed,88,-0.043011,0.267425
picture,88,,0.184706
couple,88,-0.06703,0.335214
hug,87,-0.067973,-0.145272
eat,87,,-0.280243
haven,85,,-0.057096
may,85,0.126228,0.407012
watch,85,0.473627,-0.030441
mine,83,0.119569,0.582849
house,82,0.089449,-0.363095
living,82,-0.060478,-0.155327
stay,80,,-0.024067
cute,80,-0.126991,0.42589
bedroom,80,,-0.32422
deal,79,0.019291,
sweet,79,,-0.301667
must,78,0.284295,
tomorrow,77,,0.357701
use,77,-0.213831,
eyes,77,,0.454713
meet,76,-0.061104,0.358711
four,75,-0.180349,0.019132
walk,75,,-0.172087
hair,75,-0.286803,0.125782
sit,74,-0.013354,-0.110427
check,74,-0.043542,
voice,74,,-0.099946
five,72,-0.252896,0.050842
problem,72,-0.245463,0.353087
cool,72,-0.135488,-0.063268
dress,72,,0.007358
ass,72,,-0.520589
found,71,0.070966,0.290252
show,71,0.198417,
open,71,0.080834,
beautiful,71,-0.110966,-0.263455
person,70,,-0.367647
hate,70,-0.132197,-0.342428
forget,69,0.238927,
hell,68,,-0.073783
dog,68,,-0.24856
break,68,0.148583,-0.278143
change,68,0.405982,
box,68,-0.160621,-0.068528
excuse,67,-0.060969,-0.31405
puts,66,-0.440481,
run,66,0.237737,0.203116
pants,66,0.476758,0.461391
couch,65,-0.185382,-0.061997
win,65,0.135029,-0.054586
lost,65,0.096073,0.270866
book,65,,-0.064833
singing,65,-0.09546,0.036842
excited,64,-0.356256,
real,63,-0.206326,0.20044
naked,63,,0.056764
hold,63,-0.111671,-0.048093
true,62,-0.151406,-0.129795
coffee,62,,0.033163
world,62,0.06564,-0.338567
pregnant,62,0.46865,
saw,62,,0.105588
bit,61,-0.068053,
perfect,61,-0.139186,-0.190164
reading,61,,-0.083206
bet,60,,-0.23567
chair,60,-0.263149,0.221202
tv,60,,0.008866
kids,60,0.33983,-0.135435
doctor,60,0.536235,0.262161
sitting,59,0.194723,-0.019119
moving,59,,-0.096687
means,59,,-0.147983
telling,59,-0.277778,-0.235621
dance,59,-0.250888,
front,58,-0.196497,-0.10685
different,58,,0.014371
food,58,-0.032935,0.353839
laugh,58,0.062123,0.140379
important,58,-0.230821,-0.165531
school,58,0.000339,-0.140754
story,57,0.137529,-0.106737
bring,57,,-0.04289
glad,57,-0.009988,0.135093
rest,57,0.232694,-0.003719
easy,57,,-0.215584
sleep,56,-0.066496,-0.434991
end,56,-0.109128,-0.175265
morning,55,,-0.27169
number,55,-0.000593,-0.055603
understand,55,0.006819,-0.20787
amazing,54,-0.034584,
half,54,0.375556,0.098091
hang,54,-0.094639,-0.072616
birthday,54,0.326918,
window,53,0.058851,-0.262649
running,53,-0.03921,
boy,53,,-0.124386
crying,53,-0.245123,-0.315863
father,52,-0.08439,-0.304589
holding,52,0.009539,0.40037
christmas,52,-0.129792,-0.117625
wear,52,0.341356,
late,52,-0.21822,
kill,52,0.133297,0.066917
six,52,0.252898,-0.129067
sound,52,0.12753,0.09962
cry,52,-0.17798,-0.090855
chance,52,0.197065,0.43334
office,51,-0.033695,
mad,51,-0.273907,0.13735
side,51,0.24901,-0.148152
laughing,51,0.296773,0.157118
reason,51,-0.189018,0.050421
movie,51,-0.152211,-0.230324
kitchen,50,-0.153837,0.169267
point,50,0.173983,-0.169172
boyfriend,50,0.208623,0.043229
shocked,49,,-0.041012
mother,49,-0.013832,0.212696
broke,49,-0.132756,-0.04655
gone,49,0.206823,
sweetie,49,-0.126195,0.033646
massage,49,,-0.198097
throw,48,-0.116852,-0.048261
giving,48,0.105593,-0.018341
hope,48,-0.095765,0.026408
wish,48,-0.117606,0.071788
working,48,-0.281933,-0.109723
worry,47,0.020902,-0.170458
buy,47,0.017405,
relationship,47,-0.045008,0.030548
quickly,47,0.147398,
kid,46,,-0.062638
dead,46,-0.13091,0.132864
huge,46,-0.155293,
hot,46,0.243679,0.168114
bag,46,0.444765,-0.049912
fake,46,0.272512,0.020393
alone,46,-0.068439,0.172295
fire,46,-0.149857,0.339097
fact,46,,0.290494
close,45,0.123069,
ago,45,0.158081,
upset,45,-0.178865,-0.222776
free,45,-0.219578,0.011383
mouth,45,-0.218073,-0.195338
ice,44,0.208725,-0.075006
frank,44,,0.323055
luck,44,0.141689,-0.443299
week,44,-0.172665,0.555675
restaurant,44,0.101979,0.065316
news,43,-0.114981,
wife,43,-0.036492,-0.242584
car,43,-0.011978,0.049418
card,43,0.34868,-0.216917
promise,43,0.173765,0.225913
sick,43,-0.015579,0.150925
terrible,42,,0.366307
floor,42,0.454743,-0.327825
present,42,-0.01963,0.126516
interrupting,42,0.430234,0.17854
fat,42,0.055933,0.492123
die,42,-0.170169,-0.091711
street,42,-0.004235,-0.19769
smell,42,0.176991,
times,42,-0.2904,-0.22924
family,42,-0.151237,-0.213299
asleep,41,0.050478,-0.040039
sister,41,0.428843,-0.097417
green,41,-0.05165,0.400487
hour,41,0.098449,-0.174143
mind,40,0.254108,0.004823
leaving,40,-0.146675,0.023809
read,40,,-0.214575
tape,40,-0.047152,-0.320972
hurt,40,-0.193162,-0.241654
tiny,40,-0.253718,-0.298848
smiling,40,-0.091633,-0.069004
thanksgiving,40,0.25151,-0.196574
marry,40,-0.20692,
eye,40,-0.34042,0.090427
smoke,40,-0.148768,-0.359156
turkey,39,0.199452,-0.089734
lady,39,0.245717,0.13165
top,39,-0.266356,-0.177551
drunk,39,0.209144,0.40287
word,39,0.019398,-0.381885
shut,38,-0.140582,
plan,38,-0.006408,
song,38,0.092202,0.073774
worse,38,0.019351,0.030531
pay,38,0.128658,
brother,38,0.229231,-0.115523
fight,38,-0.138553,0.145077
answer,38,,0.334839
inside,38,,-0.183657
heart,37,-0.405875,-0.039473
machine,37,-0.09377,
spend,37,-0.139703,
water,37,,-0.127413
paper,37,-0.087206,0.467121
arm,36,,-0.034921
ten,36,0.282679,-0.040696
porn,36,,-0.179161
writing,36,-0.034505,-0.254458
clothes,36,,-0.024491
cat,35,-0.054488,0.050317
sad,35,-0.296193,
figure,35,,0.354743
finally,35,,-0.161468
cold,34,-0.115436,
coat,34,,0.041778
relax,34,,0.119272
hall,34,0.043334,0.464258
message,34,,0.22068
fair,34,0.186729,-0.372819
marriage,34,0.0642,-0.198716
city,34,-0.056129,0.53555
waiting,34,-0.289075,
lose,34,-0.100097,-0.228137
sexy,33,0.037083,
hat,33,-0.160708,0.020396
lying,33,-0.151496,-0.341952
lie,33,-0.281173,-0.010645
eight,33,0.022053,0.102606
picked,33,0.443945,0.244753
line,33,0.145557,0.0835
calling,32,-0.085448,
gift,32,-0.123537,0.248017
special,32,-0.115159,-0.248601
lunch,32,0.031326,0.305447
ball,32,,0.232837
freak,32,,-0.047793
seven,32,0.006992,-0.242266
surprise,32,-0.27742,
scared,32,-0.354818,0.080189
chick,32,0.172573,0.062372
seem,31,-0.041815,0.14345
walking,31,-0.095089,-0.148158
shower,31,0.06817,-0.114548
shoes,31,-0.468322,-0.050008
chef,31,-0.361446,0.321095
class,31,,0.369941
sign,30,,0.02725
standing,30,,0.171723
sense,30,,-0.15236
guest,30,-0.101279,0.103143
clock,30,-0.182063,-0.01828
grandmother,30,,0.392909
chicken,30,0.126983,0.10543
worried,30,-0.280117,0.227821
turning,30,,-0.094744
husband,30,-0.202433,-0.070835
music,30,0.256191,-0.112486
welcome,30,0.469427,-0.24081
college,29,-0.093347,-0.191629
lights,29,0.083109,0.182055
touch,29,,0.09695
able,29,-0.065913,0.485502
light,29,,-0.025974
works,29,-0.352753,-0.374777
control,29,-0.051632,-0.556675
hit,29,-0.171369,0.050658
stick,29,-0.486415,
hugs,29,0.086371,0.070755
horrible,28,0.051989,-0.077944
bunch,28,,-0.148041
girlfriend,28,0.010088,
boss,28,-0.118522,-0.133752
fall,28,-0.258904,-0.258453
yelling,28,-0.151359,-0.144111
small,28,0.340827,-0.139771
words,28,,-0.541906
air,28,0.490282,0.566144
finger,28,0.177785,
list,28,0.383775,-0.115728
weekend,28,7.4e-05,0.459875
body,28,0.586797,-0.172163
accent,27,,0.069717
plate,27,0.308604,-0.278627
bitch,27,-0.193816,0.400379
interesting,27,-0.195567,-0.191684
stand,27,,0.023017
smiles,27,-0.161948,-0.178561
roll,27,-0.424687,
child,27,-0.067938,0.622611
damn,27,0.312393,-0.234495
business,27,-0.027533,
duck,27,0.210013,0.348173
anniversary,27,0.232035,
afraid,27,-0.026971,-0.219595
aunt,27,,0.19168
shirt,27,-0.042981,-0.073784
third,27,-0.070477,-0.115729
answering,27,-0.033945,-0.064006
santa,27,,-0.286024
shot,26,,-0.167909
flowers,26,,-0.015965
gay,26,,-0.150267
feet,26,-0.270091,0.353898
mess,26,0.056834,-0.146455
purse,26,0.171892,0.166119
fault,26,0.185695,-0.387676
sir,26,0.218375,-0.283184
moment,26,,-0.016293
completely,26,0.027431,-0.177169
feeling,26,,-0.115203
spent,25,-0.131787,
hanging,25,0.330338,
leg,25,-0.006094,0.045813
early,25,,-0.279872
cards,25,-0.024898,-0.083497
pain,25,-0.442495,0.014095
enjoy,25,0.075123,0.04372
sing,25,-0.102058,-0.048968
staring,25,-0.147419,0.384886
clean,25,,-0.144828
tired,25,-0.201508,-0.124882
dream,25,-0.126866,-0.129135
hundred,25,,0.459581
plane,25,-0.143882,-0.23334
less,25,0.001719,
write,25,,0.316809
cup,25,-0.233221,-0.171897
knock,25,,0.090227
piece,25,-0.372477,0.290947
calls,25,,-0.258737
meat,24,,-0.086113
strong,24,0.038408,-0.132818
smoking,24,0.379113,0.258315
candy,24,,-0.167672
bra,24,0.102605,0.158693
learn,24,0.200359,-0.11655
owe,24,-0.187261,
full,24,,0.486949
sweater,24,-0.149036,-0.21966
roommate,24,0.188912,0.10135
month,24,,-0.061974
lucky,24,0.0338,-0.39984
guitar,24,0.232925,0.449038
ear,24,0.181275,-0.194538
case,23,-0.005627,0.481756
pull,23,,0.008464
bowl,23,,0.034147
wall,23,-0.126659,-0.39591
quietly,23,0.264306,0.424772
smart,23,-0.279422,0.066759
wake,23,,-0.33966
children,23,-0.37427,0.298146
presents,23,0.190028,-0.136999
actor,23,0.138843,
fancy,23,-0.237321,0.378026
realize,23,-0.170703,0.290281
happening,23,-0.026715,
cheese,23,0.197748,0.089293
bunny,23,0.20914,-0.275496
entire,23,0.009434,-0.248911
appreciate,22,0.155142,0.359871
crap,22,-0.093677,0.021764
rid,22,-0.311675,0.0631
boots,22,-0.222626,0.166139
died,22,-0.207882,-0.136735
stripper,22,-0.231431,-0.090084
raise,22,0.593217,0.342275
favorite,22,-0.065984,-0.110822
screaming,22,,0.237005
cookies,22,,0.459069
cookie,22,0.277594,0.147415
toast,22,,-0.092199
milk,22,,-0.14237
foot,22,0.409166,-0.091764
send,22,,-0.273543
butt,22,,-0.200069
tea,22,0.010317,0.022349
company,22,0.165,-0.133578
save,21,-0.002992,0.051666
dear,21,0.156981,-0.192248
short,21,0.374906,
white,21,-0.095597,-0.276863
shoulder,21,-0.127729,-0.077099
calm,21,0.116625,-0.016435
nose,21,0.03938,0.08744
throat,21,-0.100787,-0.099139
quick,21,0.216835,
confused,21,-0.340072,-0.093514
engaged,21,-0.174189,-0.123647
past,21,0.200654,
counter,21,-0.156035,
key,21,,-0.087516
single,21,0.34498,
gym,21,0.104131,
stuck,21,-0.142912,-0.182304
borrow,21,-0.363299,0.059492
buddy,20,-0.344831,-0.136875
propose,20,-0.164012,
jacket,20,0.048936,0.489819
meeting,20,-0.073108,-0.157827
seat,20,-0.386457,-0.036719
cheek,20,,0.138897
handle,20,0.195742,
careful,20,-0.215487,
son,20,0.487865,0.344057
loud,20,-0.113261,
camera,20,0.209417,-0.132905
opening,20,0.074876,-0.019201
middle,20,-0.233947,0.048098
glasses,20,-0.290317,-0.267141
football,20,-0.099249,
closet,20,0.294538,-0.052215
audition,20,0.026452,
sucks,20,0.09027,-0.055254
straight,20,-0.392931,-0.136717
incredible,20,0.121047,
breath,20,,0.117489
decide,19,-0.083993,
notice,19,,-0.405459
apologize,19,0.127712,-0.096348
honeymoon,19,-0.030351,-0.186047
turned,19,0.055293,
pack,19,,0.195267
felt,19,,0.118438
cake,19,,-0.214408
nervous,19,-0.238754,-0.11478
town,19,,-0.334658
gum,19,-0.446442,0.134696
button,19,-0.094573,-0.053338
suddenly,19,,-0.03138
acting,19,0.524862,
garbage,19,0.602218,0.145283
surprised,19,-0.214152,
ruined,19,-0.122481,-0.139633
dancing,19,-0.391721,
carol,19,,-0.109295
building,19,-0.174265,-0.004529
ugly,19,0.137973,0.174197
suck,19,,-0.134354
step,19,-0.332738,0.087596
angry,19,,-0.010314
swear,19,-0.082335,
join,18,0.277644,-0.200519
airport,18,0.071648,
loved,18,0.38011,0.03357
annoying,18,0.199645,-0.185199
exciting,18,0.234093,0.026899
woo,18,0.039882,
sleeping,18,-0.117146,-0.338457
birth,18,0.097988,0.520881
tough,18,-0.073007,-0.030102
order,18,-0.13416,-0.148248
park,18,,-0.003554
taste,18,,0.211019
empty,18,0.041411,
drawer,18,0.010609,-0.2981
hospital,18,,-0.07556
steal,18,,-0.379057
yesterday,18,0.260331,-0.331568
beat,18,,0.085728
count,18,,-0.154452
freaked,18,,0.070539
smile,18,-0.133376,0.154343
charge,18,0.240302,
sarcastic,18,,-0.02394
trip,18,-0.016749,0.432747
wonder,18,-0.145501,-0.092456
embarrassed,18,0.199955,-0.071257
cigarette,18,0.211866,-0.078622
stole,18,-0.102989,-0.135178
giggles,18,-0.373745,0.020971
broken,18,-0.093421,-0.038519
pen,17,-0.012229,0.460809
nine,17,-0.242457,-0.278942
drive,17,0.018546,
age,17,0.237784,-0.175913
black,17,0.324165,
pictures,17,-0.38874,0.084373
grade,17,0.078998,-0.231889
bird,17,,-0.300393
tree,17,0.005957,-0.171094
neck,17,-0.173984,-0.244751
dirty,17,-0.309361,0.13261
tone,17,-0.563701,-0.298767
grab,17,,0.143427
cook,17,-0.080484,-0.298862
ride,17,-0.059365,0.06371
chip,17,-0.058735,
twenty,17,0.235003,-0.087425
noise,17,,0.169844
cover,17,0.027137,
conversation,17,0.095693,0.101306
fell,17,-0.297221,0.117221
double,17,,-0.193399
pocket,17,0.19818,-0.070094
changed,17,,0.501075
note,17,0.270544,-0.038327
bath,17,-0.113308,-0.106614
adoption,17,-0.060585,
mistake,16,0.25732,0.357599
balcony,16,0.288557,-0.334328
cooking,16,,-0.226633
hotel,16,,-0.141656
engagement,16,0.140592,-0.024585
hide,16,-0.372669,
trouble,16,,0.147312
hole,16,0.157031,-0.101019
monkey,16,0.063999,
legs,16,0.086,
proud,16,0.045321,0.249583
trust,16,-0.019226,-0.455943
imagine,16,-0.082206,-0.05489
team,16,0.272328,0.527506
bride,16,0.151572,
trade,16,0.200001,
listening,16,,0.00979
kick,16,,-0.365023
teach,16,-0.035287,-0.036531
ahead,16,-0.075149,0.142629
nurse,16,0.162749,
glass,16,-0.197581,
star,16,-0.178352,-0.184878
comfortable,16,,-0.096164
trash,16,0.232664,-0.400253
fridge,16,0.133305,0.486354
pass,16,-0.159514,0.638099
young,16,0.380875,-0.117103
shopping,16,0.52152,-0.037535
alive,16,0.36811,0.143363
worth,16,-0.126922,-0.119595
thousand,16,,0.398899
planning,16,-0.105704,-0.30711
future,16,-0.300486,-0.210502
awful,16,-0.040631,0.115547
idiot,16,0.405811,0.23775
bike,16,,0.16099
extra,16,-0.016668,
beer,16,-0.153921,
goodbye,15,-0.340059,0.158661
spot,15,0.420954,-0.253405
sec,15,0.184741,
interview,15,0.307586,0.3141
slowly,15,-0.130419,-0.0483
page,15,-0.117341,0.330792
pretending,15,0.221959,
awkward,15,-0.277474,-0.201058
hoping,15,,-0.187304
jealous,15,-0.067745,0.19426
unbelievable,15,0.155042,
numbers,15,0.178952,-0.146105
pillow,15,0.059587,0.293807
normal,15,0.113856,-0.068704
ex,15,-0.324832,-0.417652
op,15,0.355714,
grow,15,-0.225377,0.259574
push,15,,-0.209881
blue,15,-0.067882,-0.155328
pizza,15,,-0.291736
hearing,15,-0.153948,0.090495
explain,15,-0.235112,0.204815
dude,15,-0.010857,0.315077
regular,15,-0.063004,0.025043
oven,15,,-0.008713
knowing,15,-0.115561,0.35058
divorce,15,0.211354,-0.132432
assistant,15,,0.407404
maid,15,0.140726,
speech,14,0.057738,-0.007477
invite,14,0.348545,
tie,14,,0.304439
sock,14,-0.138104,-0.025811
bottom,14,-0.130459,
bite,14,,-0.176964
giant,14,-0.302452,-0.185373
cleaning,14,,-0.260109
thirty,14,0.040055,0.074543
smelly,14,0.324946,-0.235438
orange,14,-0.110455,0.356297
gun,14,-0.167194,0.105486
valentine,14,0.212934,0.257024
band,14,0.155274,
rent,14,-0.091659,
death,14,-0.108583,-0.163769
romantic,14,0.073388,0.046305
copy,14,0.118758,0.56604
truth,14,0.118887,-0.215547
area,14,0.072455,0.315866
screen,14,,-0.222177
pink,14,,0.080193
stunned,14,-0.038479,-0.075876
allowed,14,0.057205,0.081451
pair,14,-0.083965,-0.021543
speaking,14,-0.460482,-0.193221
speak,14,-0.046755,0.052073
fighting,14,0.381598,0.155863
decision,14,-0.309182,
split,14,,-0.236462
scary,14,,0.10157
shoe,14,0.248921,0.119349
share,13,-0.364971,-0.212291
pressure,13,,0.340769
possible,13,,0.256019
drinks,13,-0.054334,
sandwich,13,-0.235515,-0.335395
daughter,13,-0.019756,-0.208556
lovely,13,-0.14386,-0.180385
depressed,13,-0.268496,-0.286668
flight,13,0.057894,
bother,13,-0.254168,0.352018
uncomfortable,13,0.280514,0.183084
client,13,-0.049997,
attack,13,0.070123,0.316379
merry,13,0.218535,-0.438543
eating,13,0.19462,-0.139013
soul,13,,-0.269961
phase,13,,0.428783
attractive,13,0.166692,0.054063
poker,13,,-0.348439
joy,13,-0.036011,-0.344493
wonderful,13,-0.184209,0.054481
stomach,13,-0.216679,
dinosaur,13,0.051533,-0.261864
happily,13,0.406652,-0.306694
fix,13,-0.178547,0.07701
waves,13,,-0.085147
gang,13,0.048663,-0.171769
pad,13,-0.23485,0.563327
needed,13,-0.188022,-0.453393
bottle,13,-0.165924,0.084609
credit,13,-0.145741,
waiter,13,0.162835,-0.349889
disappointed,13,-0.110402,-0.211544
hurry,13,,-0.203055
bank,13,,-0.122727
disgusted,13,-0.169547,-0.015304
magazine,13,-0.016118,0.452211
sperm,13,,-0.106576
sudden,12,,-0.057799
hallway,12,-0.041653,0.261127
covered,12,,0.139429
expensive,12,,-0.016587
learned,12,-0.078585,-0.079402
plastic,12,-0.197142,-0.303154
fan,12,,-0.010037
grandma,12,,0.430472
flirting,12,0.327588,-0.422128
leather,12,0.258421,-0.024213
healthy,12,0.169703,-0.144976
quiet,12,,0.170968
space,12,-0.087697,0.456849
shake,12,,-0.3415
lover,12,-0.087152,
remote,12,0.120756,
self,12,,-0.021115
tissue,12,-0.124453,0.413258
expect,12,-0.113897,-0.241466
mirror,12,,0.233952
congratulations,12,0.1159,0.398705
scream,12,,0.012301
gross,12,0.121872,0.428233
roof,12,0.010005,0.083354
emergency,12,,0.404985
law,12,0.002219,
obvious,12,,0.355544
commitment,12,-0.119394,
loudly,12,-0.140934,0.17567
fool,12,0.184793,0.165505
bucket,12,-0.22939,0.087283
ticket,12,,-0.115667
rubbing,12,,-0.117465
focus,12,-0.278487,0.148423
million,12,0.361815,
deserve,12,-0.108554,-0.102733
afternoon,12,0.223252,0.031514
speed,12,0.072387,
advice,12,-0.009648,-0.067999
insane,12,0.045545,-0.151395
king,12,-0.29173,
fish,12,0.112455,-0.314837
rock,12,,0.153815
country,12,0.239043,0.300415
princess,12,0.033577,-0.024247
twins,12,-0.176229,0.03804
twelve,12,0.251668,0.287094
forgive,12,-0.419267,0.364712
information,12,-0.061317,-0.174796
breakfast,12,,0.500589
state,11,,0.01144
rich,11,-0.133096,0.347662
cousin,11,,-0.167735
road,11,,-0.214109
actual,11,-0.051732,-0.075342
offer,11,-0.115829,
maintenance,11,,-0.216878
ahhh,11,-0.052324,
clear,11,-0.268033,-0.187992
flying,11,-0.204225,0.193791
career,11,-0.114988,
holiday,11,0.041512,-0.029005
buying,11,-0.29773,
drop,11,-0.172612,-0.115064
pregnancy,11,0.396109,
choice,11,0.097482,-0.158278
service,11,,0.077108
screwed,11,-0.04085,0.053991
bam,11,0.11808,
recipe,11,,-0.02671
enjoying,11,-0.152836,-0.071945
favor,11,,0.019347
stopping,11,-0.337079,
fourth,11,0.018711,-0.000962
juice,11,,0.254499
interested,11,-0.217618,0.315372
daddy,11,-0.217975,-0.001222
born,11,0.165753,0.047799
follow,11,0.076684,-0.188886
enter,11,,-0.123712
bachelor,11,0.219434,-0.251982
yummy,11,-0.32105,0.004965
cowboy,11,-0.316184,
accept,11,-0.468855,-0.011899
mister,11,0.100258,0.099991
thoughts,11,-0.525474,0.465921
potatoes,11,0.053257,0.423605
wine,11,,-0.335217
movies,11,,-0.152264
cheesecake,11,-0.024072,0.22544
red,11,0.280068,
exact,11,-0.016,-0.285761
crush,11,,-0.129088
sting,11,-0.229958,-0.038929
unfair,11,0.034384,0.079882
chocolate,11,-0.108066,-0.335659
lots,11,,0.180665
official,11,-0.0711,
badly,11,0.38397,-0.197162
touching,11,,0.167885
score,11,,-0.185284
drinking,11,0.064405,
cheer,10,0.009406,0.242901
towel,10,0.070832,0.519832
system,10,0.285496,0.194692
funeral,10,0.246731,0.321323
blow,10,,-0.10783
boring,10,-0.194101,
power,10,-0.255667,
ended,10,,0.123813
positive,10,0.284596,0.024897
sell,10,-0.188651,
tux,10,,-0.14183
return,10,,-0.043539
rip,10,0.057247,-0.242969
gold,10,-0.002011,0.133522
creepy,10,-0.088325,0.248261
poor,10,-0.202804,-0.005398
joining,10,-0.220506,-0.317879
soda,10,,-0.186593
universe,10,-0.204371,0.253404
fit,10,0.353605,0.206044
letter,10,0.183095,-0.045554
jump,10,0.141273,-0.180292
finding,10,-0.290099,-0.297015
catching,10,0.34361,0.054969
upstairs,10,-0.194003,-0.330315
ridiculous,10,-0.283145,-0.189534
soap,10,-0.013156,-0.256311
till,10,-0.344333,0.163601
pot,10,0.350961,0.383654
negative,10,0.201134,-0.014717
ceremony,10,-0.1732,0.241193
dry,10,-0.034379,-0.195877
charming,10,-0.325527,0.094743
missing,10,-0.076822,
percent,10,-0.068279,
shoot,10,,-0.053486
sauce,10,0.379424,
selfish,10,-0.17176,-0.193762
sexual,10,0.257763,0.43051
inappropriate,10,-0.143492,-0.175552
named,10,,0.13543
war,10,-0.049374,0.252553
desk,10,0.199815,-0.112956
sixth,10,0.524048,-0.27161
amused,10,0.238224,
subway,10,0.116755,
term,10,,-0.279443
pie,10,,0.138593
poem,10,,0.175834
brown,10,0.192363,-0.094778
screw,10,0.158809,
earrings,10,,-0.168433
human,10,-0.006284,-0.195442
steps,10,-0.425612,0.049121
scare,10,-0.236814,0.154453
bright,10,-0.065396,-0.058921
tip,10,,-0.408319
taught,10,0.104598,0.359204
hire,10,-0.147874,
doll,10,,-0.364945
act,10,-0.000455,
draw,9,,-0.044941
tall,9,0.005604,
dark,9,-0.244263,0.096663
generous,9,-0.004558,0.066264
blame,9,-0.025957,-0.190859
attention,9,-0.137998,
large,9,0.079207,
frantically,9,0.186584,0.20465
moustache,9,-0.04936,-0.025979
basket,9,0.138197,-0.023509
bout,9,-0.096345,0.040211
charity,9,-0.269067,0.454679
nuts,9,-0.071371,-0.061551
champagne,9,0.273884,0.179903
winning,9,-0.084977,-0.121461
toilet,9,-0.59351,-0.111063
keeping,9,-0.257863,0.277867
shame,9,0.232575,-0.217523
hint,9,,-0.05391
brave,9,0.116526,
cop,9,0.394339,-0.033365
excellent,9,-0.18338,0.025608
lesbian,9,,0.60961
egg,9,-0.267665,-0.068158
robe,9,0.240903,-0.143804
wanting,9,-0.164823,-0.140997
salad,9,0.51319,-0.170934
earl,9,0.183697,
position,9,,0.151987
relief,9,,0.385758
coffeehouse,9,0.237625,0.358893
dumb,9,0.130195,
cried,9,-0.303061,-0.17031
fly,9,-0.323879,
warm,9,0.003899,-0.320464
ruin,9,0.095188,0.021294
older,9,-0.058556,
stealing,9,,-0.469649
stairs,9,-0.111083,
hooker,9,,-0.080024
stage,9,,-0.254223
lock,9,,-0.003246
err,9,0.222234,-0.417754
experience,9,0.075906,-0.293792
sort,9,0.025438,-0.141112
cell,9,,-0.122157
laundry,9,0.437431,0.423747
yea,9,,-0.11621
art,9,-0.229552,-0.198792
market,9,-0.171282,-0.177245
admit,9,0.29516,
emotional,9,-0.197755,
president,9,0.133193,
agency,9,,-0.144275
prepared,9,0.125093,0.098987
cost,9,0.039258,
cream,9,0.037784,-0.154454
desperate,9,0.16621,-0.26818
queen,9,-0.143098,-0.041956
sink,9,0.155233,
center,9,0.00864,-0.120895
pool,9,,0.146809
rack,9,-0.380536,
eve,9,,0.035229
butter,9,-0.079341,-0.021978
computer,9,-0.323712,-0.045716
fourteen,9,-0.050305,0.491472
gifts,9,0.0921,
breathe,9,-0.184201,0.367648
magic,9,0.363842,-0.353488
address,9,,0.578728
friday,9,,0.084387
dollar,9,0.08133,
simultaneously,9,-0.067637,-0.064776
choose,9,0.282246,
toe,9,-0.226582,0.008646
rush,9,-0.153667,0.619459
soup,9,0.121354,0.292663
disgust,9,-0.137715,-0.230941
mail,9,,-0.109847
opinion,8,-0.083899,
stink,8,-0.126104,-0.064933
potato,8,0.172217,0.319375
wet,8,0.413166,
silly,8,-0.216787,
view,8,0.07086,-8e-06
forward,8,0.100269,-0.268459
central,8,,-0.457589
spit,8,0.051653,0.261398
super,8,-0.139278,0.210164
rooms,8,-0.066167,-0.149581
badge,8,0.29008,
consider,8,,0.025132
nickname,8,-0.220138,
celebrating,8,-0.128214,
loving,8,-0.349493,-0.433605
closed,8,0.028231,
furniture,8,-0.056934,-0.102665
suit,8,,-0.039546
label,8,0.319707,0.142475
punch,8,,0.008418
beach,8,-0.259486,-0.083898
professor,8,0.062708,0.173637
wild,8,0.419584,-0.124098
medicine,8,-0.241829,-0.220346
relieved,8,,0.516956
correct,8,-0.186257,-0.230216
fantastic,8,-0.207762,0.054816
shaking,8,-0.167043,-0.064331
appointment,8,0.261682,
vegetarian,8,0.202877,0.161055
salt,8,-0.160655,
carry,8,,0.02363
stuffing,8,-0.108872,
serve,8,,0.466127
cough,8,-0.056314,0.227901
accident,8,0.182941,-0.018495
dancer,8,0.001054,
trick,8,,-0.395783
honest,8,-0.298797,-0.153705
lottery,8,0.140334,
exhausted,8,0.169435,-0.205467
lotion,8,0.06823,0.320369
scene,8,,-0.316212
dish,8,-0.215222,0.00623
slow,8,0.016788,-0.045729
skull,8,,-0.196639
barely,8,0.119356,-0.234863
settle,8,-0.20331,-0.309136
salmon,8,,-0.271356
male,8,0.110484,
general,8,-0.014525,0.406673
scientist,8,0.333869,
smooth,8,-0.140312,0.197271
famous,8,-0.111796,
holidays,8,0.015329,0.061901
delicious,8,0.372176,-0.307934
fireman,8,0.08792,0.28447
bang,8,0.033494,-0.120857
rat,8,0.021955,0.299687
groom,8,-0.329598,0.266748
younger,8,0.326286,-0.166884
mate,8,0.189256,0.079304
sensitive,8,0.043442,-0.266983
safe,8,-0.074522,-0.030149
pride,8,-0.292567,
nana,8,,-0.016176
blood,8,,-0.313276
jeans,8,0.140492,0.347889
chase,8,-0.356646,-0.038508
yell,8,,-0.080379
reverend,8,,-0.261621
agreement,8,0.589298,-0.292068
mark,8,,-0.067905
perform,8,-0.129633,-0.059863
ginger,8,0.152886,
falling,8,0.1149,-0.014772
sports,8,-0.195314,0.139271
route,8,,-0.003469
balloon,8,0.214982,-0.028141
honor,8,0.226138,-0.197421
health,8,-0.22874,0.031191
officer,8,0.015595,
lamp,8,-0.558987,0.306346
teacher,8,0.125986,0.003003
afford,8,0.171269,
flashback,8,0.097815,-0.357674
bee,8,-0.273777,
opportunity,8,0.292569,0.100192
musical,7,0.115082,-0.121311
complicated,7,0.002985,-0.138926
losing,7,-0.375467,-0.029999
mention,7,,-0.115988
blanket,7,0.238209,-0.121556
dump,7,-0.110365,-0.142384
liar,7,0.338429,0.060135
memories,7,0.090102,-0.125221
involve,7,-0.269407,0.170886
difficult,7,,0.084295
veil,7,0.120879,-0.162153
makeup,7,,0.412134
jeweler,7,0.212552,-0.187527
needy,7,-0.261331,
evil,7,,0.222907
contest,7,-0.128382,
mailman,7,,-0.147994
leaning,7,-0.103613,
outfit,7,-0.33396,-0.091815
bake,7,-0.143207,-0.321915
apple,7,-0.18759,-0.091208
lipstick,7,,0.248192
willing,7,0.172811,-0.119274
spoon,7,0.424091,-0.037611
account,7,,0.146542
odds,7,-0.10528,
history,7,-0.381008,0.192054
stain,7,-0.109599,
friendship,7,0.308617,-0.051994
sugar,7,,0.046624
responsibility,7,-0.176062,-0.101398
quarter,7,,0.50314
respect,7,-0.116366,0.09216
recognize,7,-0.059722,-0.14818
suite,7,,-0.179595
whore,7,-0.033426,-0.178866
bachelorette,7,0.209875,
agreed,7,0.154706,-0.328047
size,7,,-0.097113
remembered,7,-0.217666,-0.135293
celebrate,7,-0.102937,
celebration,7,-0.052831,
evening,7,-0.366033,-0.09801
gorgeous,7,-0.093731,0.081878
assume,7,,-0.106339
jar,7,0.002496,
certificate,7,0.007465,0.360344
embarrassing,7,-0.135605,0.312771
subject,7,,0.29939
steam,7,0.103213,
snow,7,-0.046731,-0.05264
commercial,7,-0.182506,-0.099261
low,7,-0.345826,
jewelry,7,0.287599,-0.075954
childhood,7,,0.040273
psychic,7,0.03281,
dangerous,7,,-0.200312
personal,7,,-0.225673
pathetic,7,-0.067018,0.39632
eleven,7,0.205609,-0.045081
burned,7,-0.300634,0.577862
affair,7,-0.101071,
silence,7,-0.125727,-0.057722
rabbit,7,0.270377,0.011352
suppose,7,0.259267,0.352781
nick,7,-0.190306,-0.105915
competitive,7,0.09494,0.324894
touched,7,,-0.274497
hungry,7,0.011846,-0.146251
yellow,7,-0.295996,-0.094745
junior,7,-0.23753,-0.422524
rooster,7,0.158206,
action,7,0.409354,
conference,7,-0.008795,
sheet,7,-0.28855,-0.054313
knife,7,,-0.152813
scores,7,-0.146677,
fruit,7,,-0.138665
insurance,7,0.192916,0.007768
judge,7,-0.035714,
burst,7,-0.15805,-0.032633
parent,7,0.073376,0.153506
reaction,7,0.154307,0.166506
suicide,7,-0.099043,-0.135136
disgusting,7,0.010778,-0.382186
pig,7,-0.294998,
professional,7,0.361149,0.314703
crime,7,,-0.289877
wax,7,0.049374,0.15566
police,7,0.22621,0.124651
aware,7,0.103873,0.509161
caterer,7,-0.258749,
trees,7,,-0.195625
bastard,7,0.074487,0.047382
amount,7,-0.26582,
dessert,7,,0.46662
become,7,-0.097327,
van,7,,0.404209
discuss,7,,-0.185739
spirit,7,-0.21108,-0.264318
forgotten,7,-0.053961,
shooting,7,0.301227,-0.142015
awake,7,-0.143272,0.064711
exchange,7,-0.34726,0.138732
patch,7,-0.060856,0.320673
strange,7,,0.251235
parts,7,0.090159,
parade,7,0.125033,
terrific,7,-1.6e-05,0.072309
awesome,7,0.005011,
pleasure,7,-0.373787,0.110715
mimicking,7,-0.031851,
everyday,7,,0.225117
hopes,7,0.075487,-0.4328
lame,6,-0.024458,0.534338
shock,6,,0.02203
bubble,6,,-0.053839
panicking,6,0.03475,-0.239401
thermos,6,-0.167316,-0.217331
resist,6,0.288547,0.120235
add,6,0.07471,-0.125901
sun,6,-0.194574,0.294818
babe,6,0.044543,-0.087582
cancel,6,-0.192998,
level,6,,0.060594
weak,6,-0.088079,
television,6,,0.092642
simple,6,-0.047645,-0.0151
candles,6,0.169299,-0.113413
pipe,6,-0.013948,0.484396
practice,6,0.229881,
land,6,,0.530488
happiness,6,0.447395,-0.004947
knee,6,0.564483,-0.076047
guard,6,0.27642,
cash,6,-0.122781,-0.181163
feminine,6,,-0.272172
belly,6,0.172243,
jail,6,,-0.231256
lasagna,6,,-0.042741
fifty,6,,-0.063098
moon,6,,-0.143543
advertising,6,0.015512,
typical,6,0.225031,0.11617
mood,6,0.004932,0.21488
condom,6,,0.10834
museum,6,,-0.169123
supplies,6,0.53042,-0.058579
freezer,6,-0.201468,
dial,6,,-0.397475
ad,6,-0.070126,0.393448
shop,6,0.360925,
dice,6,-0.069416,
headache,6,-0.121197,0.084039
pumpkin,6,-0.090511,-0.104269
flirt,6,-0.313662,
yard,6,0.311114,-0.009343
panic,6,,-0.426993
adult,6,0.466977,-0.02198
fear,6,0.020803,-0.083788
distance,6,0.277956,
bug,6,-0.145696,0.071107
pigeon,6,-0.1913,0.592437
rude,6,0.193952,-0.064369
camp,6,0.131968,
magical,6,0.03421,-0.213664
caring,6,,0.450613
earlier,6,0.187969,-0.194061
cooler,6,,-0.272688
worker,6,0.093162,
candle,6,0.075644,-0.211819
twin,6,,0.460675
john,6,-0.340616,-0.079446
slip,6,-0.024804,-0.190319
vase,6,0.23406,-0.007784
tin,6,0.071859,
similar,6,-0.128565,-0.274051
corner,6,0.262929,
cabinet,6,,0.011045
fur,6,-0.202938,-0.15247
reach,6,0.257521,
missy,6,-0.097867,
entertainment,6,0.246353,
fixed,6,,0.185031
concert,6,-0.111129,
reservation,6,,0.379494
pet,6,,-0.454729
swimming,6,-0.314982,-0.109929
character,6,-0.271825,-0.05877
skin,6,0.149165,-0.188107
kicking,6,,-0.095081
hairy,6,0.036028,-0.234067
swim,6,,-0.021846
motion,6,0.204931,
glare,6,0.313136,
internet,6,0.362251,0.023637
brain,6,0.199545,0.392442
field,6,0.026923,0.577446
exit,6,0.233221,
sentence,6,,0.049729
beard,6,-0.106442,0.136913
fashion,6,-0.087302,-0.27897
including,6,,-0.118523
public,6,-0.227509,
ceiling,6,-0.026977,-0.270901
energy,6,0.275205,-0.206463
newspaper,6,,0.02603
accidentally,6,,0.286155
maternity,6,-0.118906,-0.093441
hidden,6,-0.246967,-0.17489
popular,6,0.253391,-0.07523
board,6,-0.191761,0.060806
thin,6,-0.13626,
killing,6,0.017636,0.227038
bus,6,0.25056,
comfort,6,0.008901,0.109271
spring,6,,-0.13224
total,6,-0.315515,0.301552
seating,6,0.241039,-0.20066
ignore,6,-0.126382,
precious,6,0.184029,0.096979
heaven,6,0.0262,-0.207659
rain,6,0.054072,-0.057734
rehearsal,6,,0.348024
carpet,6,-0.071909,0.276362
student,6,,-0.034869
deck,6,-0.117474,
painting,6,,0.060176
selfless,6,0.028137,-0.217188
warn,6,,0.46136
organized,6,-0.111962,-0.115785
defense,6,0.040571,
sand,6,-0.253137,-0.064799
lobster,6,-0.011713,0.096694
bay,6,,-0.176377
visit,6,,-0.036931
stays,6,,-0.173087
original,6,0.142133,-0.163824
jam,6,0.130345,
drag,6,0.244615,0.452227
deposit,6,,-0.092492
wash,6,0.179176,0.008256
books,6,-0.128692,-0.190135
deed,6,,-0.234868
form,6,-0.226632,-0.135618
sticking,6,-0.075973,
wrap,6,-0.213961,-0.308963
type,6,0.094148,-0.118541
burn,6,,0.565613
definite,5,-0.356847,-0.102386
thunder,5,-0.071671,0.1872
unit,5,,-0.153327
tag,5,0.105984,-0.289742
base,5,,0.194578
offended,5,-0.10202,-0.28199
slide,5,,-0.228552
raised,5,,0.281805
rocks,5,-0.325085,-0.214224
peace,5,-0.115093,-0.196607
lift,5,0.082715,-0.123158
hernia,5,-0.112956,0.407539
napkin,5,-0.029909,-0.152645
stack,5,-0.149943,0.166977
attic,5,-0.193325,-0.300892
wide,5,,-0.101655
belong,5,,0.657546
cranberry,5,,0.119309
reveal,5,,-0.225255
boo,5,-0.082883,-0.175347
wishing,5,0.136473,-0.459257
crack,5,-0.0505,0.020103
elevator,5,-0.097129,
shorts,5,-0.455867,-0.136804
perfection,5,-0.113056,
strings,5,-0.12724,-0.071866
horror,5,,-0.276734
female,5,0.135503,-0.306616
pinching,5,,-0.202621
bridesmaid,5,-0.15057,0.052427
contact,5,,-0.249743
pushing,5,-0.152446,0.128331
headset,5,-0.397526,0.109835
freedom,5,0.143755,0.481443
skating,5,-0.133613,
nap,5,-0.040341,-0.050257
harm,5,-0.250839,-0.148055
vomit,5,0.136519,-0.235088
pervert,5,,-0.249223
vacation,5,0.086007,-0.194027
tequila,5,-0.250268,
aisle,5,0.180316,-0.134928
solid,5,0.161877,-0.200085
smaller,5,0.41244,
summer,5,-0.068729,0.24015
worrying,5,-0.198406,0.228623
sofa,5,0.052593,-0.109074
file,5,-0.466617,0.413099
startled,5,0.219787,-0.240005
prison,5,-0.37671,0.199537
specific,5,0.192032,-0.275522
mini,5,-0.005437,
cheers,5,0.026287,-0.216493
dictionary,5,,0.042197
labor,5,-0.23619,
dentist,5,-0.062838,-0.157248
medical,5,,-0.116726
liberty,5,0.195737,0.418341
sickness,5,0.149097,-0.109009
bread,5,-0.237651,-0.303318
ken,5,-0.065051,
diaper,5,0.4971,-0.403053
mature,5,,0.484002
saving,5,,-0.264802
flash,5,0.232252,
lead,5,,0.482046
shrink,5,-0.319093,
sample,5,-0.299103,-0.09458
vice,5,,0.016706
fold,5,0.164895,
regret,5,-0.385144,-0.147091
miracle,5,0.14732,-0.031822
blouse,5,0.191397,-0.397783
security,5,-0.189663,-0.045791
supportive,5,0.280663,0.26173
frightening,5,-0.480143,0.324515
cheering,5,0.155154,
convince,5,-0.162272,-0.124575
lifetime,5,0.027687,-0.014097
photo,5,,0.254321
fate,5,-0.071951,
covering,5,,0.18002
lesson,5,-0.048862,
fully,5,-0.011615,-0.194783
toner,5,-0.130321,0.030906
masseuse,5,,-0.090207
apology,5,0.135515,-0.142099
sweat,5,-0.148962,-0.081471
mixed,5,0.093035,0.218403
race,5,-0.434657,0.042012
lounge,5,0.033477,-0.009795
bond,5,-0.029624,0.032145
strength,5,0.002016,
era,5,,0.039968
ship,5,,-0.312269
greatest,5,-0.027532,0.297718
comment,5,,0.142621
mocking,5,-0.02216,0.038978
certain,5,-0.077799,-0.089434
gloves,5,-0.362948,0.269421
peanut,5,-0.236351,0.024332
direction,5,-0.019609,-0.177923
firm,5,-0.44626,-0.088361
mommy,5,,-0.118312
kisser,5,0.047851,-0.114183
advantage,5,0.222465,0.071647
tear,5,0.33062,-0.147919
gesture,5,,-0.004546
resolution,5,-0.197674,0.441404
stars,5,-0.104983,-0.073406
dull,5,-0.240681,
nature,5,0.578367,-0.21999
agent,5,0.422011,
data,5,0.584059,-0.180102
softly,5,0.291629,-0.07359
chords,5,,0.022034
cheat,5,-0.205545,-0.460077
unemployed,5,0.313993,-0.136758
handsome,5,-0.340231,-0.019164
sunglasses,5,,0.313326
slut,5,0.001988,-0.155656
destroy,5,,-0.463919
loser,5,-0.413181,-0.040372
fears,5,0.269803,-0.082066
south,5,-0.032473,-0.174256
zone,5,0.125215,-0.194489
written,5,,-0.255569
dick,5,0.208871,-0.005887
related,5,,0.138349
briefcase,5,0.078546,-0.208406
veal,5,-0.146802,
routine,5,-0.393475,-0.03214
planned,5,-0.029814,0.045485
undo,5,0.524231,
bored,5,0.186607,
continue,5,-0.140887,-0.140014
pottery,5,0.125915,0.290176
garlic,5,-0.026951,-0.252162
group,5,,0.402819
award,5,0.169857,
allergic,5,0.176051,-0.050782
unfortunately,5,-0.140034,-0.233553
resume,5,,0.193297
menu,5,,0.085776
detector,5,-0.187487,0.037946
coincidence,5,,-0.104044
haircut,5,0.210139,0.077607
bend,5,0.182905,-0.137214
peephole,5,0.275904,
globe,5,,-0.193734
stolen,5,-0.302778,-0.177532
wrapping,5,-0.19465,
tiger,5,-0.279566,0.278053
agree,5,0.260163,-0.041114
science,5,0.312989,-0.030353
customer,5,-0.221632,
responsible,5,0.486822,0.006796
virgin,5,,0.36626
hiding,5,-0.086463,0.058797
flower,5,-0.022951,-0.277664
delivery,5,-0.014584,-0.138461
chipper,5,,0.144457
tomatoes,5,-0.09144,-0.335461
painful,5,-0.224174,-0.009348
rushing,5,-0.116804,0.563373
pity,5,0.067114,-0.382132
penny,5,0.0983,0.606503
pencil,5,0.330095,-0.104961
skirt,5,0.538755,-0.046167
horrified,5,-0.042348,0.197917
altar,5,0.116473,0.292571
processing,5,0.135864,
damage,5,0.188815,-0.053182
robin,5,-0.122743,0.307783
fill,5,-0.331701,-0.092005
version,5,,0.456246
uncle,5,,0.035751
train,5,0.014399,
creep,5,-0.444136,-0.029031
doubt,5,0.020493,
competition,5,-0.335093,0.308042
refrigerator,5,-0.4183,0.053152
sucking,5,0.095766,-0.026357
quality,5,0.235757,0.172834
gate,5,-0.296532,0.569959
fresh,5,,0.371886
hostess,5,0.321478,0.022122
spending,5,0.062626,0.284322
color,5,,-0.020743
bald,5,-0.123856,
bummed,5,-0.112752,
code,5,,-0.159285
confident,5,0.013347,0.262999
jerk,5,-0.06784,0.529016
spoil,5,-0.189187,0.294404
fifteen,5,-0.022731,0.205409
example,5,,0.02191
drain,5,0.296906,-0.132346
tap,5,-0.277509,
carton,5,-0.104755,
touchdown,5,-0.073705,
sneak,5,,-0.267522
intercom,5,,0.527268
dying,5,0.133097,-0.18934
phrase,5,-0.283769,0.021124
manly,5,-0.021888,
supply,5,0.530905,0.542857
winner,5,0.135696,-0.107616
wallet,5,,-0.253516
hook,5,0.324946,
shall,5,-0.092421,
pan,5,0.305337,-0.192501
thumb,5,-0.215992,0.130752
dollhouse,5,0.031914,-0.287179
batch,5,-0.116329,-0.087549
theater,5,0.193596,
lawyer,5,-0.010038,
round,5,-0.313216,
nod,5,,0.059546
wooden,5,-0.200481,-0.0663
fooling,5,-0.154183,0.164556
genius,5,-0.068527,0.50364
language,4,-0.234638,-0.166569
ghost,4,-0.237556,-0.116233
wreck,4,0.057116,0.003414
climb,4,-0.158294,
waste,4,0.227913,-0.238235
brief,4,0.182572,-0.325944
volunteer,4,0.070878,-0.134818
xerox,4,-0.135806,
sight,4,,0.070091
spell,4,0.058497,
receipt,4,-0.08355,0.289556
doorway,4,,-0.160464
lined,4,-0.260534,
spider,4,0.150285,-0.110523
travel,4,-0.019046,-0.284019
script,4,,-0.220885
vestibule,4,,0.214649
helium,4,-0.078381,0.254317
bakery,4,,-0.330104
colors,4,,-0.121503
necklace,4,,-0.311522
perk,4,-0.116372,-0.063148
boom,4,-0.312453,
fried,4,0.318729,
frozen,4,0.079377,
host,4,0.427196,-0.079439
puff,4,-0.159027,0.383118
permission,4,,-0.119977
identical,4,,-0.053818
belt,4,-0.120528,-0.05151
dropper,4,0.258594,
betting,4,,-0.309615
nail,4,0.283001,
piano,4,,-0.424732
sliding,4,,-0.241095
hearts,4,-0.326674,0.446606
duh,4,0.06381,
thrown,4,-0.359484,
slim,4,0.046839,0.04914
cheesy,4,0.223521,
barbecue,4,-0.012744,-0.000979
nightmare,4,0.078572,-0.363373
geek,4,-0.281437,
omnipotent,4,0.112767,
ditch,4,0.064528,
escape,4,,-0.022768
weekly,4,-0.088009,-0.072492
amazement,4,0.108127,
jingle,4,,-0.167272
tub,4,-0.150683,-0.066782
musket,4,,-0.005194
roller,4,-0.306327,
display,4,,-0.09324
whip,4,,-0.271615
expression,4,-0.265831,
theme,4,-0.093527,-0.064565
shiny,4,-0.228565,-0.195378
mere,4,-0.110096,-0.250702
collection,4,,-0.240753
slightly,4,0.362449,-0.059477
surprisingly,4,-0.168152,
snack,4,,0.331822
knit,4,0.07288,-0.00944
steak,4,0.355735,0.226889
panicked,4,0.064099,-0.053522
memory,4,-0.170728,0.03437
dreamt,4,0.097097,-0.118416
mustard,4,-0.284319,-0.043658
fiancee,4,-0.173111,0.104935
square,4,0.105398,0.129228
tailor,4,0.185433,-0.428648
mattress,4,0.209839,0.261177
murder,4,,0.203355
crystal,4,,-0.117257
innocent,4,-0.014551,0.125249
signal,4,,-0.121588
sale,4,-0.272227,
plaza,4,,0.080672
breast,4,,0.491087
flattered,4,-0.248891,-0.027402
shadow,4,-0.164089,
doubts,4,0.177763,
cushion,4,0.003287,-0.051925
government,4,-0.172269,
western,4,0.01019,
literally,4,,-0.226136
remind,4,-0.105149,0.25424
unhappy,4,0.413143,0.114118
humidity,4,-0.203444,
prize,4,-0.171714,
added,4,,-0.114546
liver,4,0.064499,0.093574
trading,4,-0.28116,
memorial,4,,-0.09989
slap,4,,-0.224337
licorice,4,,-0.168667
sympathy,4,0.029848,-0.349037
hike,4,,-0.063751
brand,4,,-0.160243
photographer,4,-0.342876,0.029398
lower,4,-0.191374,
tan,4,,-0.388752
announcement,4,,0.447274
glue,4,-0.164294,
lip,4,,0.085386
seventh,4,-0.192613,0.035232
channel,4,-0.303893,0.486935
invitation,4,0.389872,-0.131672
adorable,4,0.334,0.099097
rhyme,4,,-0.010666
squirrel,4,-0.136861,-0.084729
lines,4,-0.21176,-0.078046
furry,4,-0.339095,
soft,4,-0.028303,-0.233924
ordinary,4,0.240095,
yogurt,4,0.13882,-0.087791
atlas,4,,0.139243
puzzled,4,-0.297178,-0.256011
imagination,4,-0.287775,-0.114919
dresser,4,,-0.169879
common,4,0.432789,-0.235406
backwards,4,0.211447,
skiing,4,-0.081053,
comics,4,,-0.129163
understood,4,-0.31747,0.434973
tax,4,-0.227311,-0.089979
pesto,4,-0.025752,-0.095272
sweaty,4,-0.226383,-0.101346
silver,4,0.028839,0.210941
manager,4,0.25271,
chemistry,4,-0.32555,
wise,4,0.041511,0.209542
comic,4,0.15358,-0.113461
cruel,4,,0.137103
drove,4,0.087712,
strap,4,-0.223403,
playboy,4,0.380583,-0.036543
casual,4,-0.207015,0.474534
pirate,4,,-0.159842
extremely,4,-0.240426,0.343769
intuitive,4,0.434291,0.31144
constant,4,0.113891,0.096755
tunnel,4,-0.308961,0.028991
dig,4,,-0.057421
oyster,4,-0.117438,0.398607
pepper,4,-0.208202,
lean,4,,0.015301
satisfied,4,0.305982,0.002844
sticky,4,-0.132865,-0.255922
driver,4,0.09318,
remove,4,-0.117414,0.447445
invisible,4,0.009436,
cartoon,4,,-0.001523
fox,4,,-0.091129
intelligent,4,-0.068667,0.083593
baseball,4,-0.080503,
gladiator,4,-0.13666,-0.220067
ham,4,-0.230058,-0.251387
banana,4,0.318231,-0.15826
flip,4,-0.380678,-0.050963
sweating,4,-0.201242,-0.237813
shape,4,-0.529508,-0.209255
forest,4,,0.393749
sweetest,4,0.329863,0.127873
tummy,4,0.120182,
effort,4,0.281991,
easily,4,,-0.266949
partner,4,,-0.105026
island,4,,-0.02219
mint,4,-0.173764,0.106422
convinced,4,-0.098454,-0.091543
chapel,4,-0.096972,0.000114
celery,4,0.297187,-0.195732
material,4,,0.057123
ankle,4,-0.100673,-0.155962
laughter,4,0.106626,-0.326357
lightning,4,-0.061079,0.341173
image,4,,0.264487
beg,4,-0.189795,-0.124729
holy,4,-0.32265,-0.104073
disease,4,-0.20248,0.062734
winter,4,,-0.232455
counts,4,0.04286,
glaring,4,-0.152625,
incident,4,0.253334,-0.27583
abandoned,4,-0.113009,0.043254
reception,4,,-0.235991
perfume,4,,-0.093623
beauty,4,-0.326201,-0.156062
humiliating,4,0.121512,0.412986
frame,4,-0.368585,
happiest,4,0.397543,0.328606
brag,4,,-0.132709
argument,4,-0.248163,
spray,4,0.234117,
library,4,,0.214114
shovel,4,-0.197483,
bewildered,4,0.382439,0.240573
cave,4,0.118135,
weather,4,0.016672,-0.028665
frustrated,4,0.17,-0.308903
trapped,4,-0.283951,-0.324347
saucy,4,-0.251851,-0.118871
drawing,4,0.06191,-0.073526
gentleman,4,0.220968,0.091326
letters,4,0.152344,-0.166552
review,4,0.425634,-0.099112
pop,4,,-0.172878
trap,4,-0.103204,-0.023575
imaginary,4,-0.187924,0.063802
adopt,4,0.11627,
burning,4,,0.197171
meddle,4,,0.03358
lord,4,-0.340289,-0.002692
captain,4,0.399786,
bong,4,0.088462,0.007663
deaf,4,-0.060028,
statement,4,0.175676,
attached,4,,-0.149345
corporate,4,-0.190856,
enthusiastic,4,0.231226,
steady,4,0.270794,0.19761
shocking,4,-0.387941,-0.110824
liking,4,0.109476,0.407616
anger,4,0.35599,0.001811
underneath,4,-0.086588,-0.144194
fog,4,-0.251689,-0.170185
cliff,4,,-0.249005
wrist,4,-0.257617,0.164449
compliment,4,0.418192,0.11012
social,4,-0.252488,-0.076303
hip,4,-0.132261,
deer,4,-0.046811,-0.023933
swinging,4,,-0.222013
curtain,4,-0.064746,-0.281078
receptionist,4,,-0.144024
create,4,0.023705,0.048223
billy,4,0.205967,
pancakes,4,,-0.247949
meaning,4,0.180642,0.311528
feed,4,-0.221522,-0.073335
introduce,4,0.019707,
thankful,4,0.262098,0.220036
toy,4,,-0.100877
plant,4,0.043423,-0.3967
department,4,-0.037857,0.034465
concerned,4,0.017377,0.222435
pointer,4,,0.024478
impression,4,-0.006273,
maker,4,-0.183549,0.148213
squeeze,4,,-0.16789
fantasy,4,-0.018947,-0.373793
empire,4,0.081484,
bro,4,-0.228587,-0.058793
blast,4,-0.420146,0.072012
clubs,4,-0.081305,-0.16647
taxi,4,,0.114241
statue,4,,-0.213062
bridge,4,,-0.0317
diet,4,-0.225121,-0.19712
force,4,0.289823,0.386076
interest,4,-0.464469,
fork,4,-0.142049,
raising,4,0.015712,0.398618
betty,4,-0.110542,-0.381746
coke,4,-0.147386,
golf,4,,0.034447
floss,4,0.026709,-0.042191
blonde,4,,-0.318544
intense,4,0.281924,0.0537
passport,4,-0.121579,-0.146832
pleased,4,-0.37878,-0.145987
binder,4,-0.012906,0.133722
item,4,,-0.17926
tray,4,0.082134,-0.255083
sky,4,,-0.003384
wire,4,-0.069664,-0.244166
pimp,4,,-0.10709
index,4,0.602148,-0.357136
connected,4,-0.080688,-0.292253
sculpture,4,,-0.386837
directly,4,0.390522,0.340447
grease,4,-0.120195,0.38611
support,4,0.243061,0.118241
concern,4,,-0.08613
prefer,4,-0.27901,-0.100575
layer,4,-0.335255,0.055143
vein,4,-0.181342,
spin,4,0.13983,
martini,3,0.405691,-0.041709
digest,3,,0.123343
salon,3,0.001303,-0.01869
nuclear,3,-0.129032,-0.137528
truck,3,,-0.303669
fax,3,-0.122695,
noodle,3,-0.366224,-0.173382
impact,3,0.469938,-0.111316
community,3,0.401142,0.114697
manage,3,0.494068,
international,3,0.146301,0.036794
established,3,0.115804,-0.144425
limited,3,0.250344,
click,3,0.328162,0.210081
pledge,3,0.292315,-0.168815
tile,3,-0.175282,-0.168085
lousy,3,0.388125,-0.002919
bullet,3,0.282177,-0.310314
horribly,3,-0.247017,0.067783
geez,3,-0.29215,
excitement,3,0.066221,-0.064281
grand,3,-0.402162,0.267652
anxiety,3,0.101893,0.031899
pains,3,-0.174933,-0.188153
casually,3,0.188844,-0.035488
oath,3,0.010967,
definition,3,,-0.160302
ritual,3,,-0.129201
snap,3,0.211535,0.343993
shotgun,3,-0.226059,0.122488
chalk,3,-0.194409,-0.182753
muffled,3,0.045304,-0.185451
grandchildren,3,-0.367924,0.31986
terrified,3,,-0.152021
overwhelming,3,0.275683,0.423041
dreams,3,-0.05554,-0.010531
taps,3,-0.09565,
helpful,3,-0.042397,0.050882
spare,3,,0.326761
wholesome,3,-0.317891,-0.056807
glove,3,-0.414541,-0.014146
spill,3,,-0.197268
naming,3,,-0.018879
hulk,3,-0.025845,0.190982
recommendation,3,-0.324391,-0.186592
freezing,3,-0.387935,
anytime,3,,0.215895
mouse,3,-0.13234,
keeper,3,-0.423356,
glow,3,-0.315278,0.209365
meaningless,3,-0.103161,-0.112568
beam,3,0.281827,0.457705
facing,3,,0.106856
toby,3,-0.099947,
tragic,3,-0.160306,-0.30504
survive,3,0.055809,
corn,3,-0.258661,-0.25015
airplane,3,0.040086,
twisted,3,-0.310106,0.014561
impatient,3,,-0.010626
minister,3,-0.088142,
whipped,3,-0.268925,0.164858
spoken,3,,-0.226158
dried,3,-0.024135,0.244425
scarf,3,-0.152827,-0.069361
fort,3,-0.354179,
titanic,3,0.247316,0.432318
sigh,3,0.472218,
impossible,3,0.191025,0.158343
booth,3,-0.064387,
paint,3,,0.130769
lemonade,3,,0.309988
legal,3,0.166167,-0.000723
tour,3,-0.069601,
alert,3,0.283255,-0.278845
beaming,3,0.401491,-0.033597
drill,3,,0.159607
learning,3,0.09434,-0.079552
shrill,3,0.338668,-0.186391
penis,3,-0.210127,-0.037984
snooty,3,0.297955,
victoria,3,0.007365,
lure,3,-0.169621,
major,3,-0.262616,
scrappy,3,0.180822,
unreasonable,3,0.059076,-0.083358
reject,3,-0.02389,-0.009131
teen,3,-0.176887,-0.03494
crowd,3,0.255443,-0.083297
meal,3,0.024586,0.381763
tart,3,0.151949,-0.137578
telescope,3,,-0.149801
disagree,3,0.28518,-0.278864
bothering,3,,0.377276
torn,3,0.099142,0.089976
rejection,3,-0.127415,-0.049419
ribbon,3,,0.169009
project,3,-0.410234,0.312015
jelly,3,0.142405,0.579264
curse,3,0.500443,-0.160281
electric,3,,0.107574
teaching,3,0.077893,-0.112733
supporting,3,0.008418,
unfortunate,3,-0.06584,-0.011535
particular,3,,-0.208701
patient,3,-0.224762,0.382039
latte,3,-0.225526,0.189084
national,3,0.593546,-0.082917
jasmine,3,0.088672,0.28592
questionable,3,0.041383,0.327439
tomato,3,0.07332,-0.211976
dumps,3,0.244513,-0.14769
actress,3,0.101328,
coma,3,0.058987,
generally,3,-0.011855,-0.288076
friendly,3,0.395199,0.004109
magician,3,0.011215,
league,3,,-0.187927
unintelligible,3,0.20865,-0.022285
private,3,-0.017107,-0.202127
upbeat,3,0.036807,-0.008936
dawn,3,,-0.077879
slutty,3,,-0.244417
fling,3,,0.216963
statistical,3,-0.292426,-0.118641
rose,3,,-0.08736
sophisticated,3,-0.11168,0.522899
fortune,3,-0.204178,-0.035874
babbling,3,0.045769,
available,3,-0.062018,0.414015
thrilled,3,-0.217958,
fed,3,,-0.0585
cursed,3,0.443136,-0.136228
raw,3,-0.049676,-0.164279
flattering,3,-0.375196,
blank,3,0.315491,-0.23264
cabin,3,,0.049293
riding,3,-0.327672,
fist,3,,0.311906
rescue,3,-0.11259,
madness,3,,-0.067372
forbid,3,,0.252599
stockings,3,-0.269257,
issue,3,,-0.085812
lay,3,,0.077422
believable,3,0.404865,-0.140858
build,3,-0.03327,0.11334
wasted,3,0.005899,-0.256319
biology,3,,-0.050087
irony,3,,0.09888
stern,3,,0.31838
busted,3,0.348198,-0.260468
sweetheart,3,0.140791,-0.088824
cardigan,3,-0.133163,0.111554
combination,3,0.091947,0.217136
partly,3,0.210066,
bone,3,0.22536,
oils,3,0.063328,-0.023679
average,3,,-0.262314
scissors,3,0.234455,
pleasant,3,-0.454318,-0.192131
translator,3,,-0.090026
false,3,-0.146609,-0.252532
applause,3,0.728149,
capable,3,-0.409239,-0.177915
naughty,3,,-0.152895
gibberish,3,-0.212484,
seventeen,3,0.002575,-0.039995
journal,3,0.252476,-0.128727
maple,3,0.185761,-0.158529
herbal,3,0.143591,-0.086145
hut,3,0.096991,0.104089
begging,3,0.33515,-0.082669
expecting,3,-0.065982,
lemon,3,-0.01612,0.429342
ingredient,3,,-0.255384
opposite,3,-0.123635,0.058661
ink,3,0.042199,
pastry,3,,-0.203305
ache,3,0.454024,0.177427
outgoing,3,,0.123734
audience,3,-0.282606,
embarrass,3,0.092706,0.330632
senior,3,,-0.290988
environment,3,,-0.141746
inhospitable,3,-0.083492,-0.179045
swimmer,3,0.20613,
fertility,3,-0.150507,-0.252496
puddle,3,0.019023,
operation,3,0.042521,0.024046
lily,3,-0.352454,-0.222388
smallest,3,0.031902,
source,3,-0.518634,-0.202328
pal,3,-0.101138,-0.143164
medium,3,0.269948,-0.171229
calamari,3,-0.096422,-0.104807
village,3,,0.136041
cow,3,0.337792,-0.039218
cable,3,0.03158,0.049035
practically,3,,-0.103896
garage,3,0.449374,-0.105518
wee,3,,0.469558
heavy,3,,-0.347137
drug,3,,-0.231241
zoo,3,0.277461,-0.24819
guts,3,-0.179796,
rookie,3,-0.08849,0.060979
dime,3,-0.170302,0.286407
coach,3,-0.020943,0.197301
stayed,3,-0.185716,-0.1252
chump,3,0.010902,
clever,3,0.02806,-0.09945
faith,3,0.123657,-0.176021
stress,3,-0.242843,0.150886
traditional,3,,-0.328198
remaining,3,-0.199933,0.201588
strike,3,,-0.096236
neat,3,,0.104283
aid,3,0.019547,0.052595
civil,3,,0.582782
classy,3,-0.01589,0.008705
overweight,3,-0.104519,0.025599
espresso,3,0.078501,
panel,3,-0.252362,-0.3628
barrel,3,0.217135,
peep,3,-0.107286,-0.158209
rumor,3,-0.165631,0.367324
heading,3,,0.238301
rematch,3,-0.0809,-0.134934
scares,3,-0.380242,-0.219674
cereal,3,-0.070222,0.320715
nightstand,3,-0.094545,0.132287
personality,3,-0.012098,0.381982
ravioli,3,0.295749,-0.184067
organize,3,-0.11759,
activity,3,0.200274,
hitchhiker,3,-0.147118,
spice,3,,-0.174502
continuing,3,,-0.133433
killer,3,,-0.019081
bow,3,0.212513,0.108314
misunderstood,3,0.285377,-0.383229
guilty,3,0.298481,-0.176618
lighting,3,0.123353,0.620405
west,3,0.135283,-0.368764
weapon,3,-0.426586,-0.248617
passing,3,0.087132,-0.037441
net,3,-0.004985,0.088538
nanny,3,,0.031781
receive,3,0.126742,0.09568
benefit,3,0.048418,-0.207459
preparing,3,-0.084677,0.045204
kit,3,,-0.141977
mountain,3,-0.208343,-0.180328
unusual,3,0.006961,
semi,3,-0.188673,
reference,3,,0.043121
ladle,3,0.061549,-0.215824
website,3,,0.194683
scratch,3,-0.101197,-0.140333
brains,3,-0.107609,
inviting,3,0.504532,0.195337
bless,3,-0.051284,-0.204266
inspector,3,-0.018862,-0.080983
church,3,,0.0258
explanation,3,0.101208,
motorcycle,3,0.38153,
jersey,3,0.602901,-0.02162
crossword,3,,-0.050612
entrance,3,,0.029798
pepperoni,3,,-0.235518
widow,3,0.013708,-0.282815
peanuts,3,0.074388,-0.023699
suitcase,3,0.005445,-0.261597
apartments,3,,0.104504
basement,3,0.523635,
efficient,3,0.263597,-0.163466
stunning,3,0.038596,0.113925
lollipop,3,,0.122439
doodle,3,,0.083629
gallon,3,0.480927,0.054936
graduation,3,-0.262073,0.474024
tic,3,-0.017671,0.223929
loss,3,0.07827,-0.012298
chess,3,,-0.115995
earth,3,,-0.175694
helmet,3,0.067069,-0.147297
translation,3,-0.064656,-0.038184
approach,3,,-0.190488
bonus,3,0.039645,-0.102852
mop,3,0.192424,
zip,3,0.06782,
macho,3,0.289511,
bat,3,-0.012073,
arcade,3,,0.176956
thingy,3,-0.023543,-0.097228
platform,3,0.006159,-0.342366
ultimate,3,0.358672,
financial,3,-0.330072,-0.317419
aurora,3,,0.2049
compete,3,-0.164028,-0.231051
pat,3,-0.225299,
hammer,3,,0.007207
homemade,3,,-0.30964
weirdo,3,0.155146,-0.252426
chin,3,-0.117761,0.150151
justice,3,0.030402,0.02155
album,3,,0.023445
tiara,3,,-0.011062
sleeve,3,-0.297109,-0.315127
speaker,3,-0.418566,
chased,3,-0.189504,0.154107
risk,3,,0.157736
bracelet,3,,-0.363314
caller,3,0.138233,
marinara,3,,0.376396
forehead,3,,-0.19593
dim,3,-0.017944,
dejected,3,7e-06,-0.051439
wood,3,-0.268726,-0.071803
slash,3,-0.371945,-0.340091
underpants,3,-0.140033,
visa,3,-0.071566,0.527558
bitter,3,0.278426,-0.099569
spread,3,0.044265,
fits,3,,0.058623
hee,3,-0.286421,
bile,3,-0.000457,-0.167522
giggling,3,-0.514555,0.268217
urgent,3,0.240195,-0.026931
significant,3,-0.180473,0.109548
flea,3,-0.217219,
wisdom,3,-0.182748,0.145138
macaroni,3,,-0.07467
sea,3,0.144941,-0.026116
separate,3,-0.063441,-0.158272
exposed,3,,0.444705
member,3,,0.111577
visibly,3,0.199852,-0.216768
article,3,,0.363101
pound,3,,-0.125861
loose,3,-0.065733,-0.166565
crash,3,,-0.012606
basketball,3,0.009873,
gasping,3,0.21872,0.04574
grape,3,-0.264021,0.355698
wrestling,3,-0.160575,-0.117556
suggestion,3,,-0.057067
absolute,3,0.366657,
puppet,3,-0.011221,
culture,3,-0.252834,-0.268303
bartender,3,-0.318234,
qualified,3,-0.102137,0.028023
jet,3,0.460901,
pretentious,3,,0.145409
episode,3,,-0.13869
essence,3,,0.026121
gig,3,-0.438893,
prince,3,-0.068137,-0.078755
obsessive,3,,0.37617
gentle,3,0.084005,-0.254829
study,3,-0.111116,-0.290691
goose,3,-0.137693,0.308938
elegant,3,0.114677,0.05602
interrupts,3,-0.048382,-0.079883
mascara,3,0.191244,
earn,3,0.345617,
sounding,3,0.041098,-0.161069
judging,3,,0.007885
scenario,3,-0.081477,-0.384952
fund,3,0.254582,0.530943
contestant,3,-0.102284,-0.148726
vision,3,-0.006398,-0.120128
facts,3,0.188665,0.313918
shy,3,-0.103977,
string,3,-0.163118,
notch,3,0.152751,
device,3,,-0.003531
nodding,3,,0.159602
luggage,3,0.24077,0.21703
soccer,3,0.292766,
pissed,3,,-0.267169
treasures,3,0.150598,
sporting,3,-0.255435,-0.06616
carcass,3,-0.162451,0.292005
telephone,3,,-0.027143
individual,3,,-0.147777
alarm,3,0.204315,-0.04669
purpose,3,-0.380477,0.179931
lee,3,0.28509,0.176579
distract,3,0.231999,-0.328222
planet,3,-0.254489,-0.071373
exist,3,-0.207457,-0.270864
confuse,3,-0.217287,0.251903
begin,3,0.301103,
butler,3,-0.116616,-0.158751
obsolete,3,-0.569233,
final,3,,-0.355653
capital,3,0.060298,
jerks,3,,-0.18364
model,3,0.166851,0.209774
local,3,,0.017409
buck,3,-0.003312,
beef,3,,-0.328219
craving,3,-0.042184,-0.104706
abandonment,3,-0.07335,0.01006
happier,3,-0.044061,-0.285001
grocery,3,,0.428686
annoyed,3,-0.227102,-0.100973
likely,3,,-0.119307
station,3,,0.024077
laptop,3,,-0.164107
vomiting,3,-0.16102,-0.120971
exam,3,-0.053173,0.228296
lining,3,,-0.281616
scalp,3,-0.212397,
training,3,-0.054562,
goodness,3,-0.017533,0.146978
ashamed,3,0.016877,0.194295
hammock,3,0.300329,-0.199489
picnic,3,,-0.1018
teasing,3,0.171911,-0.047456
length,3,,0.059765
hump,3,0.439323,0.189617
handshake,3,-0.06373,-0.115921
puppy,3,,0.009065
beginning,3,-0.176428,-0.017345
curious,3,0.582093,
diary,3,,-0.433248
shark,3,0.231453,-0.169264
defend,3,-0.027958,
knapsack,3,0.465929,-0.11593
curiosity,3,0.467738,
nauseous,3,0.030184,-0.04881
nipple,3,,-0.027357
vest,3,,0.210706
diamond,3,0.052866,-0.22993
drunken,3,0.093283,-0.241619
swelling,3,0.293264,-0.059805
muffin,3,,-0.286948
farm,3,,-0.204396
reasonable,2,-0.155039,-0.053325
independent,2,0.342062,0.450376
hockey,2,-0.144796,0.091377
righteous,2,-0.12911,0.234919
frown,2,0.178578,0.354028
whatsoever,2,0.328581,
dart,2,,-0.328892
cleansing,2,,-0.075377
enormous,2,-0.091123,
glen,2,0.429903,-0.150049
pajamas,2,-0.10964,0.427772
dun,2,0.52101,
regional,2,,0.114725
lifted,2,0.127346,-0.031405
secretary,2,,-0.128251
option,2,0.188138,
concept,2,,0.14396
warning,2,,-0.104087
embolism,2,0.050203,-0.230805
chattering,2,,-0.012199
understanding,2,-0.190046,0.519526
com,2,-0.017643,
depression,2,-0.111561,-0.16532
dare,2,0.422956,
capsule,2,,-0.176211
kiddo,2,,-0.258328
weed,2,0.220418,-0.099552
circle,2,0.276058,-0.092227
dialect,2,,-0.233633
author,2,0.022255,-0.027829
exercise,2,0.230616,
betrayal,2,0.207432,-0.257288
wheel,2,,0.003197
knuckles,2,0.26961,0.164641
recall,2,,0.43353
kettle,2,0.538429,
barney,2,0.054358,
ell,2,0.097523,
mayor,2,-0.225094,
statute,2,,-0.142542
joker,2,-0.142347,
momma,2,-0.044132,-0.229379
balance,2,-0.283342,-0.185002
director,2,-0.054695,
pearl,2,0.174352,0.240508
cube,2,0.024128,0.361251
rehearse,2,-0.01917,
trump,2,0.260205,
sweeping,2,0.072639,
delight,2,-0.189927,-0.148889
film,2,0.027965,0.330953
bitsy,2,0.459423,
upper,2,-0.05454,0.086404
dining,2,,-0.192497
tradition,2,-0.247097,0.421064
intelligence,2,0.239538,0.115053
mousse,2,0.217718,0.072841
packet,2,,0.270703
cellular,2,,0.335581
starving,2,-0.074809,0.065512
hollow,2,-0.386588,
strongly,2,-0.141407,-0.137622
loner,2,-0.186225,-0.297622
contain,2,0.086616,
casserole,2,0.118801,0.03741
crust,2,,-0.138038
attitude,2,0.066897,
surprising,2,-0.207041,
productive,2,0.004355,-0.078353
punishment,2,,-0.265429
rubber,2,-0.341905,-0.208537
punching,2,-0.010306,0.259725
misery,2,0.372037,-0.165484
sentiment,2,0.194558,0.057207
survivor,2,0.438111,
addict,2,0.225522,0.066553
moo,2,0.112546,
master,2,0.408559,0.158157
testament,2,0.060982,-0.091267
behave,2,0.092197,-0.042433
lawn,2,-0.07433,-0.152259
bean,2,0.263552,0.226741
mystery,2,,-0.256828
sticker,2,-0.384139,-0.08557
dealer,2,-0.20151,0.568745
embrace,2,0.29409,0.015178
steel,2,-0.027054,
roomy,2,-0.257986,-0.253056
obsessed,2,,0.24771
gag,2,,-0.161363
poop,2,-0.418445,-0.240496
surprises,2,-0.122211,
challenge,2,-0.029181,-0.128753
awards,2,0.168264,0.588594
setback,2,-0.143757,-0.253069
opposed,2,-0.095533,0.038115
pickle,2,0.376892,0.309512
performance,2,-0.005982,-0.043988
oil,2,0.27522,-0.069095
simultaneous,2,0.149381,
spleen,2,-0.054037,0.111939
spectacles,2,-0.460471,
isle,2,,0.000552
appetizer,2,,-0.187094
goodie,2,-0.37737,0.054939
alike,2,0.103888,-0.11163
snowman,2,,0.361303
provide,2,-0.392147,0.310993
scone,2,-0.094549,
wound,2,-0.179171,0.007206
imagined,2,,-0.073665
victory,2,-0.022707,0.02132
exclamation,2,-0.144354,
title,2,,-0.274456
moral,2,-0.117872,-0.051794
palm,2,-0.150966,-0.179294
donation,2,0.142265,-0.250857
shaky,2,0.084111,-0.019395
impulsive,2,-0.104133,0.019775
chord,2,,0.227761
lyrics,2,0.245404,0.533953
peacock,2,,-0.127944
politics,2,-0.177316,4.8e-05
season,2,-0.12001,0.134365
sip,2,-0.323845,
muscle,2,,0.095187
spasm,2,0.122016,0.023077
buffet,2,-0.178688,
december,2,-0.045313,0.122989
gal,2,0.24826,
elbow,2,-0.058058,-0.249191
magnetism,2,0.217354,
singer,2,-0.136348,
taffy,2,0.052108,
torture,2,,0.180684
complain,2,-0.176536,0.055234
spank,2,,-0.084956
wondrous,2,-0.104176,-0.190385
gorilla,2,-0.159104,0.066926
albino,2,0.269767,0.342863
masculine,2,-0.21263,
mid,2,-0.173824,0.132683
handcuff,2,,-0.295935
technical,2,0.117183,
heartbeat,2,0.061066,
sidestep,2,,-0.105457
triumph,2,-0.161722,0.06259
interviewer,2,0.163921,0.172244
spaghetti,2,0.194591,-0.010758
error,2,0.053522,-0.354007
crooked,2,-0.00625,-0.136847
polite,2,-0.344452,0.458096
sunny,2,,0.298756
hunger,2,-0.240374,-0.128012
insecure,2,-0.07661,-0.050994
spade,2,,-0.168813
constantly,2,-0.191807,
dairy,2,,-0.154487
necessary,2,-0.164787,-0.370992
bookstore,2,,-0.025505
honesty,2,-0.186793,-0.186872
promotion,2,0.310166,0.385876
ladder,2,0.488626,
degree,2,-0.143735,-0.170107
luckiest,2,-0.096446,-0.20621
cotton,2,-0.261501,-0.375651
southern,2,0.082497,0.170211
verse,2,-0.288821,0.373017
determined,2,0.004623,-0.086479
paperwork,2,-0.29191,
useless,2,-0.31252,0.431307
scrabble,2,,-0.224862
depressing,2,-0.34154,-0.287493
floozy,2,-0.532063,
phlegm,2,0.158405,-0.103179
modern,2,0.104197,0.102801
papa,2,,0.480551
develop,2,-0.145241,
rice,2,-0.063662,0.474495
rue,2,-0.083765,
tend,2,,-0.004258
binoculars,2,0.230422,-0.045092
cocktail,2,,0.057766
veronica,2,,0.148414
appreciated,2,-0.282,-0.180978
brush,2,-0.00019,0.137142
alien,2,,-0.200836
impressive,2,-0.006564,
depend,2,0.270191,
arrest,2,,0.485234
squad,2,-0.158021,-2.4e-05
punk,2,,0.054186
embryo,2,,0.184319
sneeze,2,0.221967,-0.154545
north,2,-0.060065,-0.017161
touchy,2,-0.083307,0.045563
devil,2,-0.01203,-0.091126
adventure,2,0.100585,
burly,2,-0.198134,
sissy,2,0.157405,-0.115303
wily,2,-0.401744,-0.13248
charcoal,2,0.089741,
weave,2,0.013308,0.240548
access,2,-0.03229,0.000868
demon,2,,0.214216
uptight,2,-0.331682,-0.104397
scramble,2,0.099479,-0.028334
mischievous,2,,-0.077265
smoker,2,0.114232,-0.144976
buried,2,-0.115826,0.420097
portion,2,0.105061,0.311942
unsure,2,0.189369,-0.13377
annulment,2,-0.185749,0.505885
clue,2,,0.127186
eligible,2,,-0.101008
timing,2,,-0.320694
sub,2,-0.162857,-0.1083
goals,2,-0.290853,0.320914
rapist,2,,0.417252
yearly,2,-0.024346,-0.22058
independence,2,0.356992,-0.235513
drugs,2,0.326051,0.356916
lurk,2,,-0.002592
kook,2,-0.391296,
implanted,2,,0.017309
freeze,2,0.018594,0.082368
ringing,2,0.355851,
lint,2,0.042165,0.268061
yarn,2,0.02007,0.351425
aroused,2,0.436967,-0.36305
claim,2,,-0.325437
bladder,2,0.232823,
peel,2,-0.024067,-0.129014
contraction,2,,0.020576
tepid,2,-0.157068,
homesick,2,0.474051,
stabbed,2,-0.134312,0.060908
burden,2,0.070156,-0.200264
goatee,2,-0.160224,0.269377
dwarf,2,-0.020884,
leafy,2,0.09538,
bones,2,-0.171532,
vendor,2,-0.130493,
temporarily,2,-0.350882,
vagina,2,-0.068941,-0.139082
alphabet,2,,-0.263339
defending,2,-0.181197,-0.080971
sidekick,2,,-0.031345
underdog,2,0.009121,0.487886
perspective,2,0.191582,-0.106823
traps,2,,-0.146647
crown,2,0.162623,
donate,2,0.190021,-0.239134
claw,2,,-0.413723
paranoid,2,,0.241018
ebony,2,0.108621,-0.308771
troll,2,-0.051369,-0.241812
hero,2,-0.410018,
ottoman,2,0.04343,-0.0515
ivory,2,,-0.072703
coconut,2,-0.099402,-0.186649
hating,2,-0.136723,-0.004921
stranger,2,-0.220534,
exotic,2,-0.213523,
pilot,2,-0.23902,
parachute,2,-0.013841,-0.341556
freaky,2,0.001584,0.310334
scented,2,-0.195838,-0.231578
player,2,0.324986,
soy,2,-0.135756,0.086869
horn,2,-0.173393,
salami,2,0.5839,-0.332317
mar,2,-0.513816,
napping,2,-0.039778,-0.103224
spite,2,0.173388,-0.111351
tension,2,,0.128325
pate,2,0.170397,-0.109826
checkout,2,-0.032664,
refill,2,,0.10879
bolt,2,-0.368669,
girth,2,-0.197491,-0.243401
compromise,2,-0.113681,-0.169877
iceberg,2,,-0.085307
approaching,2,0.017465,0.003661
juggling,2,,0.292934
manual,2,,0.169928
regulars,2,,-0.012052
wheels,2,,-0.128052
screening,2,0.222973,
breakup,2,-0.215493,0.297967
scale,2,-0.107936,
corny,2,-0.014699,
burnt,2,0.037074,-0.202655
medallion,2,-0.157561,0.083286
connect,2,,0.020392
toll,2,0.110074,
peas,2,-0.12361,0.018348
extinguisher,2,,-0.248528
colored,2,,0.247751
righty,2,-0.178836,-0.061455
convincing,2,-0.049448,-0.135072
sharing,2,-0.003927,-0.182358
teeny,2,-0.239288,
lace,2,0.29836,0.051582
advance,2,0.361277,-0.201356
holocaust,2,,-0.176638
lonely,2,-0.265888,
juicy,2,0.081471,0.277139
odd,2,-0.06248,
boxer,2,-0.047923,-0.056283
blind,2,0.359421,-0.361394
tooth,2,0.269763,0.155436
barks,2,,-0.023772
freakish,2,,0.150189
goggles,2,-0.257304,0.473842
forgiven,2,,-0.123121
meadow,2,-0.172238,0.54455
flesh,2,,0.045447
proceeds,2,0.07551,0.259984
interrupt,2,,0.206951
frustration,2,-0.073767,-0.147882
investigate,2,-0.036388,
broom,2,0.116756,0.003519
bossy,2,-0.242624,-0.197665
crossing,2,,0.121613
woof,2,-0.188354,-0.22154
saliva,2,-0.024825,
principles,2,0.014263,0.228355
soothing,2,,0.312767
potential,2,-0.035016,0.197976
passionate,2,0.203419,-0.176185
dubious,2,0.342583,
superman,2,-0.4265,0.426838
pulp,2,-0.250299,0.425194
political,2,-0.071364,0.456567
id,2,0.031775,
voluntarily,2,0.070227,-0.280624
witch,2,,-0.007075
poorly,2,-0.199046,-0.065584
canoe,2,-0.422277,-0.333006
counselor,2,-0.214779,-0.388776
dove,2,,-0.099277
restraining,2,-0.036597,-0.180469
residence,2,,0.047337
ballroom,2,0.094266,0.093056
opium,2,0.080497,0.039647
syphilis,2,-0.231239,-0.091959
dodge,2,,-0.102624
movement,2,0.03009,
triple,2,,0.383295
eel,2,,-0.312314
research,2,-0.034661,
overcoat,2,-0.37566,-0.075604
cloth,2,-0.042099,0.114769
experiment,2,-0.151902,0.307567
stocks,2,-0.267868,
projectile,2,-0.170476,0.491708
spark,2,0.587972,
program,2,,-0.133901
fairly,2,0.158874,-0.104668
instructions,2,,0.408541
enthusiasm,2,0.071915,
melon,2,0.01589,-0.431178
java,2,-0.000814,0.247275
various,2,-0.126335,0.363163
flaky,2,-0.150063,
crappy,2,-0.315889,0.026427
patience,2,0.08081,0.049392
mellow,2,-0.064965,-0.35052
instruction,2,-0.332544,0.133105
apothecary,2,,-0.25618
junk,2,-0.374078,-0.287503
loosen,2,-0.136187,-0.334217
linen,2,-0.172408,-0.229288
talented,2,-0.222527,-0.08419
buttock,2,-0.229765,-0.173745
contents,2,,-0.153801
divert,2,,-0.122705
victim,2,0.372739,0.223559
complete,2,-0.000334,-0.085937
legacy,2,0.003912,-0.311958
prime,2,,0.151714
judgmental,2,,-0.152243
destiny,2,0.433976,0.297559
fulfilled,2,0.162977,0.390324
rash,2,,-0.067694
courage,2,-0.067359,
express,2,-0.04507,
background,2,0.183124,
urine,2,-0.250437,
smashed,2,-0.140044,-0.458046
bummer,2,0.002666,0.351035
cider,2,-0.191817,-0.190136
coaster,2,0.058208,-0.093626
millionaire,2,-0.015416,-0.311472
topless,2,-0.045269,
appointments,2,0.211566,
received,2,,0.098765
goop,2,-0.111354,
harry,2,0.013156,
gooood,2,-0.086748,0.357501
fascinated,2,0.025612,
choke,2,,-0.092016
pine,2,0.018393,-0.216977
backpack,2,0.2251,-0.049696
lobby,2,,0.183387
controlling,2,-0.095656,
anxious,2,,-0.012158
ammonia,2,0.433926,0.587051
grief,2,-0.34455,0.082496
woods,2,-0.107881,-0.033483
military,2,-0.108476,-0.057086
fame,2,-0.188137,
radio,2,0.022603,0.066606
goo,2,-0.391121,
hilarious,2,-0.238394,
dragon,2,-0.16799,0.495223
aversion,2,0.107193,-0.108283
poultry,2,0.426036,
prototype,2,0.290964,0.160475
mistress,2,-0.015213,-0.173838
inn,2,,-0.009001
practical,2,0.559693,-0.057624
sadly,2,0.248856,-0.076865
plenty,2,-0.343673,0.331556
skirts,2,0.380342,
yawning,2,-0.15177,
groan,2,,0.151462
piggy,2,-0.076918,0.527333
sketch,2,,0.269705
factory,2,0.116296,
hysterical,2,,-0.086052
journey,2,0.112859,0.116579
relinquish,2,-0.108961,0.375529
gut,2,-0.099873,
relaxing,2,,-0.099105
terminal,2,-0.154361,
fighter,2,-0.166957,
karate,2,-0.120573,0.197662
priest,2,,0.402174
cracked,2,-0.064879,-0.071578
rib,2,-0.415781,-0.100903
craps,2,0.052303,
aloof,2,0.066657,0.151422
canyon,2,-0.120271,0.05769
juggle,2,0.131435,0.198175
eighteen,2,0.282706,-0.209663
familiar,2,0.068626,0.06812
shaker,2,0.023245,0.252425
log,2,,-0.18071
appropriate,2,0.265662,-0.069743
bump,2,0.168341,0.423126
sideways,2,0.256404,-0.219954
shell,2,,-0.034555
uniform,2,,-0.083185
sunday,2,,0.20583
rare,2,0.487672,
ideal,2,0.17852,0.210141
chart,2,-0.144323,-0.180437
removal,2,-0.148099,0.34586
legitimate,2,-0.151296,0.021957
donor,2,-0.022957,0.336757
spoke,2,,-0.183929
unplug,2,0.071109,0.285785
proposal,2,-0.115744,0.452711
humor,2,0.17946,-0.130967
drama,2,,-0.124157
incredulous,2,0.003731,-0.154394
dignity,2,-0.174198,-0.231873
stone,2,-0.240652,
amusing,2,-0.056452,-0.182913
decent,2,0.186148,0.332701
plain,2,-0.051145,-0.108553
thirteen,2,-0.15379,
spoonful,2,0.539837,0.458394
revenge,2,0.082112,0.450319
criticism,2,-0.13219,-0.046579
goat,2,-0.290761,0.416102
foil,2,-0.411428,
snooze,2,0.169745,
icky,2,0.309902,-0.046307
extinct,2,-0.092336,-0.297359
necessarily,2,-0.21505,-0.375285
tasting,2,-0.092245,0.160564
leading,2,-0.155535,
racist,2,-0.399634,0.038086
circus,2,-0.286936,
cilantro,2,0.249341,-0.164152
embassy,2,-0.052354,0.198351
recommend,2,-0.176323,-0.012681
slight,2,0.00259,-0.405245
reporter,2,0.417006,
dryer,2,-0.16057,0.123541
collar,2,,-0.01117
society,2,-0.19595,-0.174458
discussion,2,-0.141085,-0.041081
event,2,-0.523178,
facial,2,,0.236054
bathtub,2,-0.160888,0.247744
assumed,2,,0.14906
hyper,2,-0.379386,
sixty,2,,-0.118111
straighten,2,-0.330161,-0.056872
equipment,2,0.144608,-0.233688
omelet,2,0.047046,-0.253195
nickel,2,-0.341797,0.120834
closeness,2,,-0.253941
canned,2,-0.033724,
goods,2,-0.353314,0.219362
conscious,2,-0.210687,-0.137879
fest,2,,0.365904
articles,2,,0.436993
clothing,2,,0.422103
fever,2,-0.222133,0.467067
natural,2,,-0.216481
react,2,0.219787,0.173292
whisper,2,0.112762,-0.11881
virus,2,,0.377835
destined,2,0.178568,0.246777
fundamentally,2,0.192341,0.565034
soundtrack,2,-0.163575,
seduce,2,0.056976,-0.083988
slick,2,0.002857,
brake,2,-0.101315,-0.027126
atomic,2,0.275316,0.16269
gossip,2,-0.061688,0.027528
nestle,2,-0.147952,0.059236
shed,2,-0.199595,
catalog,2,,0.184756
impressed,2,-0.04723,
illness,2,0.058549,-0.310551
rodeo,2,-0.090538,0.015465
poetry,2,,0.137021
charm,2,-0.466982,0.058194
dense,2,-0.07713,
nutmeg,2,0.113488,-0.230675
immediately,2,-0.033574,0.051163
seductive,2,-0.155728,
pushover,2,0.054165,0.290285
discount,2,,-0.066825
footage,2,0.424527,0.224174
golden,2,0.060928,0.157617
grass,2,-0.345854,-0.073032
task,2,,0.417455
moron,2,-0.039481,-0.104005
brunch,2,-0.264939,
consolation,2,-0.094428,-0.149748
ceramic,2,-0.300822,-0.091733
noisy,2,,-0.313879
joined,2,-0.265685,-0.062294
skate,2,-0.263413,
nighttime,2,,-0.137313
bent,2,-0.098511,
budget,2,-0.123805,0.063855
judgment,2,0.08197,-0.147685
ability,2,-0.054686,0.393129
beeper,2,,-0.051281
beating,2,,-0.109697
flick,2,0.276217,0.27645
knowledge,2,0.309943,0.526321
silently,2,0.005007,0.449193
lid,2,0.288758,-0.002688
arch,2,,0.385844
disturb,2,,-0.062667
organic,2,,-0.119772
reputation,2,-0.069541,0.06555
colleague,2,-0.04768,-0.130326
chute,2,-0.165059,0.044314
poisoning,2,,0.317368
frog,2,-0.052422,-0.047287
chapter,2,,0.366841
glamorous,2,0.273401,-0.17387
complex,2,,-0.189908
unlikely,2,-0.075037,
flat,2,-0.317025,0.45989
turtle,2,-0.129979,0.183612
treasure,2,-0.246575,-0.071573
classics,2,,-0.342744
sixteen,2,0.069173,-0.06899
topic,2,-0.214487,0.381437
offensive,2,,-0.296518
announce,2,0.100363,
river,2,-0.356555,0.107982
neighbor,2,,-0.252158
seventy,2,,0.025607
powerful,2,-0.03291,
sloppy,2,-0.049274,
loathing,2,0.087775,-0.172404
washed,2,0.296304,0.200311
ordained,2,-0.20518,-0.244483
designer,2,0.098837,-0.059585
torso,2,-0.319915,
narrow,2,-0.089439,
lecture,2,-0.132834,
ninety,2,-0.235148,
opera,2,,0.185361
subtle,2,-0.331678,0.098706
bridal,2,0.088043,0.110562
nude,2,,0.293318
troubles,2,0.07304,0.194321
coloring,2,,-0.250661
thirsty,2,-0.08922,0.004028
disposable,2,0.21102,-0.138761
landlord,2,0.092993,-0.212731
raid,2,,-0.173611
stew,2,-0.013724,-0.166917
sleigh,2,,-0.321642
mahogany,2,-0.312376,0.004201
premiere,2,-0.427993,0.087682
tuxedo,2,,-0.250704
sneaker,2,,-0.306817
opponent,2,,-0.045801
misunderstanding,2,0.324893,0.44995
den,2,0.271816,-0.23318
qualities,2,0.161474,-0.012727
sweep,2,-0.34565,
colonel,2,0.086532,0.023274
threatening,2,,0.021333
japan,2,-0.261291,0.225831
unpaid,2,-0.10328,
millennium,2,0.194975,0.071381
lake,2,-0.31643,-0.196858
decaf,2,-0.226012,0.112396
stoned,2,-0.24463,0.424138
desert,2,0.001244,-0.190117
buzzer,2,-0.124079,-0.162937
undress,2,,0.437694
stove,2,-0.278159,
block,2,0.287613,
relative,2,-0.028836,
bulb,2,-0.103759,-0.266592
concentric,2,0.188588,0.207922
cone,2,-0.162781,0.439053
pantyhose,2,-0.284751,
drawers,2,0.214675,0.026416
shin,2,-0.45265,
wok,2,,-0.074482
mug,2,-0.191227,-0.18777
purple,2,0.02111,0.019355
estate,2,0.279868,-0.080086
claws,2,,-0.23097
bizarre,2,,0.263213
wrecked,2,0.065199,-0.188783
dealing,2,-0.080234,0.023596
cafe,2,,0.07512
atmosphere,2,,0.054487
traffic,2,,-0.201396
shook,2,,-0.24397
hum,2,0.058552,-0.207932
ocean,2,-0.252705,-0.058482
recover,2,-0.229396,0.125619
delta,2,,0.254978
psychology,2,0.445793,0.103698
harsh,2,,-0.059231
mansion,2,-0.155416,-0.402198
bible,2,0.449472,0.197017
dramatic,2,,-0.097118
silliness,2,0.165451,
duty,2,0.239322,
jackass,2,0.284187,-0.093804
humiliate,2,-0.082505,-0.104922
nudity,2,,-0.201242
darling,2,-0.131716,-0.450472
appetite,2,-0.099531,
reassure,2,0.035747,0.33935
taco,2,0.225749,0.02016
kindergarten,2,,-0.190045
hunting,2,-0.174194,-0.09408
informed,2,,0.018162
mute,2,-0.056422,
viva,2,-0.262823,-0.432987
dental,2,,0.011353
stinky,2,-0.26853,-0.054204
aloud,2,-0.002071,0.237451
tingle,2,-0.061963,
expired,2,-0.144645,-0.205606
culinary,2,,-0.039804
tenth,2,-0.188883,0.09397
outlet,2,-0.137329,-0.172335
merge,2,0.357856,-0.240888
emphasize,2,-0.077251,
jury,2,0.025087,-0.117294
application,2,-0.33505,-0.181398
superpower,2,-0.139919,
poison,2,,-0.058294
nerve,2,-0.180651,0.10312
skinny,2,0.03527,
creature,2,-0.036859,
category,2,,-0.076648
court,2,-0.20922,-0.258461
storage,2,,-0.130856
kangaroo,2,-0.152174,-0.052541
warming,2,0.152356,
vacuum,2,-0.281295,
section,2,0.102482,-0.038
insist,2,-0.216827,
slave,2,-0.227791,0.153226
chat,2,,0.209679
shivering,2,-0.079108,-0.072445
salsa,2,,-0.029012
pillowcase,2,0.165293,-0.232517
bomb,2,-0.150184,-0.182063
poster,2,0.133801,0.061328
filthy,2,0.187363,-0.055294
furious,2,,-0.001963
savings,2,0.017984,-0.043314
guide,2,,-0.260274
surgery,2,,-0.160496
iris,2,,-0.090878
birdie,2,,-0.071712
distracted,2,0.259574,-0.25562
divide,2,0.067375,-0.275125
apron,2,-0.03881,-0.101787
tonsils,2,-0.012718,
flyer,2,0.095206,0.053503
waffle,2,,0.396502
asteroids,2,0.479503,0.574344
fertile,2,-0.208893,-0.067651
row,2,0.303327,0.052236
random,2,0.064794,
lazy,2,-0.089169,-0.261915
cuddling,2,-0.136339,-0.028312
punish,2,,-0.172443
ace,2,,0.318374
idiots,2,-0.19561,0.41168
instant,2,0.047531,0.402528
horseback,2,0.088862,
champ,2,0.036716,
cocky,2,,-0.214738
iffy,2,-0.193324,
sexist,2,,0.398675
tune,2,,-0.055839
astonished,2,0.252033,-0.090422
cellar,2,0.032962,-0.114506
backfire,2,,0.11214
chilling,2,,0.308407
fishing,2,,0.265272
overdue,2,0.346013,-0.249321
magna,2,-0.043015,
goof,2,0.448655,
puke,2,-0.258711,-0.171775
deliver,2,,-0.150187
choosing,2,0.089721,-0.093363
maxim,2,-0.233585,-0.251096
jaws,2,,0.016847
agreeing,2,0.058331,-0.132483
owner,2,0.267992,-0.302494
wrestle,2,-0.087093,-0.172067
indicating,2,,-0.217996
hunter,2,-0.251872,-0.053368
hurting,2,-0.134578,-0.076679
paradise,2,-0.139292,-0.280508
intimidated,2,-0.131511,-0.315219
current,2,,-0.291459
petite,2,0.109534,-0.369537
insulting,2,0.004288,-0.053782
onion,2,0.593094,
sleeper,2,0.057653,-0.341205
comedy,2,-0.294213,-0.11447
offense,2,,-0.258299
thread,2,-0.058023,0.006071
sneaking,2,,-0.179153
pill,2,0.265602,0.188069
snore,2,,0.035031
bouquet,2,,-0.180197
weeping,2,0.206929,-0.088495
crushed,2,0.055043,-0.049154
stalk,2,-0.327875,0.007406
supermarket,2,-0.298927,0.616053
erection,2,0.03857,-0.407269
passion,2,0.241366,
sour,2,0.3529,-0.054744
mama,1,-0.45186,0.177233
allowance,1,,-0.150892
victor,1,0.096513,0.013387
union,1,-0.04375,0.046526
postpone,1,-0.076176,
magnificent,1,-0.32779,0.446054
devoted,1,-0.010412,-0.19967
equilibrium,1,,-0.018882
loosening,1,0.05691,
household,1,0.168699,-0.195523
twain,1,0.119418,-0.100366
slum,1,0.082231,-0.08036
species,1,,-0.103797
greed,1,,0.284356
knots,1,0.178643,
blossom,1,-0.045768,-0.088494
condensation,1,,0.109008
destroying,1,,-0.318309
fireplace,1,,0.249558
boyish,1,0.211067,-0.009868
remarkably,1,0.036156,
imp,1,0.060907,
resentment,1,,0.161439
huffy,1,,0.070284
disturbing,1,,0.006933
anthem,1,-0.03901,0.107338
downhill,1,0.271096,-0.183607
overpaid,1,0.2145,0.389072
payroll,1,,0.285111
foundation,1,0.095486,-0.103164
petrified,1,0.157577,-0.347546
loathe,1,-0.373465,0.067652
occupied,1,-0.080212,-0.049985
virtually,1,0.174651,
caterpillar,1,-0.163418,0.062246
scholarship,1,0.318965,0.38418
cates,1,-0.257797,
slippers,1,-0.188111,-0.441649
interference,1,,0.417033
pageant,1,0.073112,
rarely,1,0.075146,
livelihood,1,-0.059536,0.128188
aptitude,1,-0.044793,-0.235549
distasteful,1,0.076305,-0.27108
manipulative,1,,0.042261
shrew,1,0.553063,-0.294857
ruse,1,-0.143735,
hyphen,1,-0.237497,-0.000577
usage,1,,-0.330343
billion,1,0.219366,-0.101063
poodle,1,-0.008378,
temp,1,-0.287649,
merriment,1,0.212318,-0.091624
supervisor,1,0.103967,
betrayed,1,0.178717,-0.248282
rob,1,,0.165837
exaggerated,1,-0.031674,0.002086
skittish,1,0.038815,0.26156
overpriced,1,-0.24833,-0.033536
thundering,1,-0.166581,-0.113691
zipper,1,0.179095,
alcoholic,1,-0.023699,-0.008161
soiled,1,0.507531,-0.266448
offices,1,,-0.09783
commune,1,0.560455,
multinational,1,0.060309,
flan,1,-0.435116,0.503306
hog,1,-0.158429,0.305235
kosher,1,-0.276,
psychiatrist,1,0.021238,0.337211
memo,1,-0.05766,0.458981
spongy,1,0.143694,-0.071389
raspberry,1,-0.042624,-0.191116
whack,1,0.102348,-0.181155
astonishment,1,-0.174248,
tube,1,-0.22889,
fixer,1,,0.274671
thermometer,1,-0.128855,
negotiation,1,-0.174006,
bondage,1,0.104223,-0.113395
structure,1,-0.193456,-0.083286
engage,1,0.267198,
tangle,1,-0.170231,0.521594
satisfying,1,0.340583,-0.305986
corporation,1,0.014931,
differ,1,-0.148787,-0.047128
bankrupt,1,0.019733,-0.115221
fitting,1,-0.285376,0.256215
included,1,0.37593,0.62588
groin,1,0.054018,0.232146
motivational,1,0.40874,0.027384
cloves,1,-0.150345,0.390998
comma,1,-0.011076,
whiz,1,-0.132735,-0.036051
cattle,1,,-0.022876
lime,1,0.025942,0.538543
grip,1,-0.296725,
incessant,1,0.465805,-0.224639
adultery,1,,-0.225279
mock,1,,0.019081
stubborn,1,,-0.086038
timely,1,-0.24323,-0.211459
vote,1,-0.09053,
sole,1,-0.295676,-0.026841
theory,1,,-0.146281
wage,1,-0.103163,-0.120908
downer,1,-0.151311,-0.039749
spotted,1,0.011596,
bedspread,1,-0.126699,-0.237797
pow,1,-0.245101,
recapture,1,-0.02206,-0.104213
effect,1,0.15654,
malpractice,1,-0.366742,-0.182273
nip,1,-0.142713,-0.098802
entertain,1,-0.32121,-0.073922
customary,1,,-0.013552
mailbox,1,0.03701,-0.278824
tat,1,0.144226,
vanilla,1,-0.094298,-0.002947
sprint,1,0.222876,
canceling,1,-0.411898,-0.011363
ballad,1,,0.128466
distraught,1,0.300494,0.461525
diamonds,1,0.292571,-0.332792
catholic,1,,-0.069064
patio,1,0.118632,-0.18473
appreciation,1,0.055352,-0.174456
daytime,1,,-0.241159
lad,1,-0.331884,-0.133785
ray,1,-0.017307,
trusty,1,-0.120414,-0.107293
beads,1,,-0.304906
knuckle,1,,-0.070347
chop,1,,0.341887
birthmark,1,,0.519583
dolphin,1,,0.05163
tacky,1,0.002341,-0.063598
solo,1,0.094536,-0.143856
severe,1,,-0.14036
impersonal,1,0.058227,
praying,1,0.222635,-0.252281
software,1,,-0.267829
creative,1,-0.109547,-0.177989
athletic,1,-0.201687,
enlightened,1,-0.195505,0.092177
braces,1,,0.04347
stuffy,1,0.089957,-0.146713
bidding,1,0.062053,
proceeding,1,0.257382,0.202479
indoor,1,-0.188011,-3.6e-05
kneel,1,-0.008107,
prude,1,0.149977,
clearing,1,,-0.284749
obese,1,0.239677,0.016716
bulge,1,-0.088227,-0.188476
insemination,1,0.318569,
firing,1,-0.414929,0.199344
beacon,1,,0.566884
musty,1,-0.111342,
brochure,1,0.093264,-0.056208
factor,1,0.273,0.333655
blurry,1,0.088441,0.421622
pricey,1,,0.180211
compulsive,1,-0.172032,-0.047607
trained,1,0.163411,-0.139582
submit,1,,-0.110264
ant,1,-0.170789,-0.08556
networking,1,,-0.243307
videotape,1,,0.172176
greater,1,-0.16711,0.572809
dilemma,1,-0.014565,0.025084
frenzy,1,0.201471,0.567036
panicky,1,,-0.267371
reproductive,1,-0.317305,-0.089462
commanding,1,0.169988,
surrogate,1,,-0.042422
archery,1,0.302348,
sensation,1,-0.17332,
hideous,1,-0.023944,-0.055953
radiant,1,0.09602,0.60566
furlough,1,-0.144247,
torch,1,-0.023917,
aged,1,0.436642,-0.133865
wad,1,-0.121651,
impart,1,0.111036,
toaster,1,0.051755,-0.136627
solution,1,0.260377,-0.18907
monster,1,,-0.362365
refresh,1,-0.200329,
awe,1,,0.020239
trophy,1,0.009585,-0.038382
frayed,1,0.021799,
compass,1,,-0.308819
tire,1,-0.238056,
escaped,1,,0.259445
crippled,1,0.098413,-0.090641
spelling,1,,-0.226995
duet,1,-0.230436,
apocalypse,1,0.129606,-0.143934
planner,1,-0.174209,-0.031995
collage,1,,-0.147581
anonymous,1,-0.233434,
retarded,1,0.210525,-0.129762
draft,1,0.09015,
monstrous,1,-0.202398,-0.123138
pump,1,-0.25029,0.232632
dire,1,-0.064234,-0.05832
jean,1,,0.108874
adjoining,1,-0.105003,
recognition,1,0.220799,-0.158249
moist,1,0.083239,0.137958
halibut,1,0.143929,
homo,1,0.469518,0.303023
scar,1,-0.412574,-0.080409
syllable,1,0.075716,0.496202
invisibility,1,0.221204,
inexplicable,1,0.125735,-0.211015
proven,1,0.172969,0.109376
humid,1,-0.231336,
missile,1,0.048177,-0.075521
caretaker,1,-0.304267,-0.24409
payout,1,0.067523,
rejected,1,-0.165804,0.147928
enterprise,1,-0.090042,-0.014174
intern,1,0.207815,
cracking,1,0.051807,-0.162288
needless,1,-0.172416,
flaw,1,0.191445,-0.084161
collect,1,,0.114805
comedian,1,-0.033276,
softball,1,-0.016211,
reward,1,-0.091468,-0.181957
respecting,1,0.260797,0.346547
noble,1,-0.145792,-0.078286
childish,1,-0.215604,-0.28951
incorrect,1,0.111425,-0.010036
flatness,1,,-0.07004
argh,1,0.028032,-0.057151
input,1,,-0.07543
dreading,1,0.215017,-0.08688
invade,1,0.221227,0.259738
screamer,1,-0.189477,-0.22611
cancer,1,-0.130421,-0.220895
emphysema,1,0.044297,-0.205536
direct,1,-0.064877,0.043003
serial,1,-0.247953,
bullfrog,1,-0.087875,
womanhood,1,0.133665,-0.04556
greeting,1,-0.067959,-0.010088
pant,1,0.621266,
stooge,1,-0.277348,
widowed,1,0.096435,-0.129313
army,1,0.099089,-0.174116
crib,1,0.157935,-0.19915
doom,1,0.112463,0.012155
peach,1,,-0.091129
impending,1,0.204778,-0.032083
production,1,-0.062116,
brutal,1,,0.250577
softener,1,,-0.155295
fabric,1,-0.229072,-0.173694
horrifying,1,-0.05648,0.23902
collapse,1,-0.240303,-0.0691
toothless,1,-0.344708,0.24466
obesity,1,0.093377,0.108718
suitable,1,-0.11881,0.018795
deserved,1,0.029713,-0.042588
profile,1,,-0.099334
condolences,1,-0.050597,0.362144
aghast,1,,-0.15457
flimsy,1,-0.415029,
spanking,1,0.281137,-0.029629
mournful,1,-0.154204,-0.116776
waterproof,1,0.079241,-0.156994
cloning,1,,0.010347
mourning,1,-0.362486,0.199972
snout,1,-0.390667,
stir,1,,0.178303
web,1,,0.132885
site,1,,0.008882
ammunition,1,0.109042,0.482484
pressing,1,,0.077678
headline,1,,0.193935
babysit,1,,-0.04789
swab,1,-0.332035,
valuable,1,-0.095872,-0.093949
seatbelt,1,-0.330352,-0.305871
vocal,1,-0.220382,-0.369675
sunlight,1,0.007356,0.300447
cafeteria,1,,0.479704
shout,1,,-0.050562
bulldozer,1,-0.226499,
flow,1,,-0.277424
paddle,1,0.007648,0.431712
inclined,1,-0.023743,
distorted,1,0.000707,-0.161362
tuna,1,0.080205,0.073626
cheque,1,-0.251686,-0.028676
eavesdrop,1,,-0.034073
engine,1,-0.074943,
rabid,1,,-0.271166
tricky,1,,-0.03054
childless,1,-0.303478,
congratulate,1,0.031774,0.197693
policeman,1,-0.02382,-0.003513
resort,1,0.126764,
spa,1,-0.163555,0.512457
explode,1,-0.001123,0.311759
danger,1,-0.176841,-0.138927
filth,1,-0.431765,-0.264842
recollection,1,,-0.190825
providing,1,0.107392,-0.107425
shallow,1,0.017617,
jalopy,1,-0.080019,
disappoint,1,-0.089475,-0.083481
reminiscing,1,,0.230733
admiring,1,0.168889,-0.006338
destructive,1,-0.292535,-0.179369
slit,1,0.311318,
calendar,1,0.01855,-0.082025
stake,1,,0.223019
tuesday,1,-0.299066,-0.000614
homework,1,0.299037,
sphinx,1,,-0.168099
fulfilling,1,0.416245,0.401004
cooperative,1,-0.211514,-0.008463
forces,1,-0.043212,-0.080421
spinach,1,0.188866,0.033635
desperation,1,,-0.177374
copier,1,0.267628,
tangled,1,-0.226859,0.181209
allergy,1,0.293367,-0.077676
faithful,1,-0.278985,-0.107236
reddish,1,0.276279,-0.167901
mod,1,0.24064,
starlight,1,-0.384677,-0.188919
endless,1,0.031582,
vampire,1,,0.224138
millionth,1,0.075539,
tamer,1,-0.42607,-0.000482
repeated,1,-0.24004,
cousins,1,,0.316807
cereals,1,-0.032547,0.358111
document,1,,-0.296392
undermine,1,0.085723,0.131734
cape,1,-0.258514,-0.165922
sway,1,-0.192642,
magma,1,,-0.192903
magnetic,1,-0.275033,
recite,1,,-0.012086
sufficient,1,-0.055708,-0.334866
lion,1,-0.069229,0.108817
granted,1,-0.047543,0.20293
shiver,1,-0.100741,-0.272547
faker,1,,-0.186602
strained,1,,0.193995
seals,1,-0.196195,-0.187747
streetlight,1,-0.109236,-0.035745
robbery,1,,-0.19698
progress,1,-0.533864,-0.097933
picky,1,,-0.192675
urn,1,-0.057594,-0.185076
tail,1,0.156249,-0.430553
janitor,1,,0.136947
demonstrate,1,0.398271,-0.07152
accounts,1,,-0.169011
understandable,1,0.237021,-0.120978
jumpy,1,-0.42766,-0.022742
standard,1,,0.116896
decimal,1,-0.056538,-0.320379
aboard,1,,0.364298
spinster,1,0.177065,
concentrate,1,0.343889,-0.01193
careless,1,-0.217179,-0.269595
occasionally,1,-0.143117,-0.424036
hotbed,1,0.091939,-0.098978
swearing,1,,-0.308
electromagnetic,1,0.25949,
sue,1,,-0.103994
verbal,1,,-0.001342
tetanus,1,-0.088445,-0.12303
praise,1,-0.272753,-0.176985
ease,1,,-0.303832
smack,1,,-0.058453
comforting,1,0.023175,0.060911
pimple,1,-0.138061,
worm,1,-0.226232,-0.180687
cologne,1,,-0.015639
sewer,1,-0.063688,
shelter,1,,-0.230083
determine,1,-0.273167,-0.132604
fowl,1,-0.069097,
trunk,1,-0.085489,
bonding,1,,0.028789
selection,1,,-0.171911
rusty,1,-0.007788,
doomed,1,0.197894,0.186793
spotter,1,0.142589,
prospect,1,-0.105484,-0.255253
saggy,1,-0.459027,
flabby,1,0.231498,
lycra,1,0.393516,
slink,1,-0.028095,
occurrence,1,0.284406,
judged,1,-0.133041,-0.183015
nation,1,0.005438,
indivisible,1,,0.004909
allegiance,1,0.04341,0.062836
sprinkle,1,,-0.107169
united,1,0.193559,0.400959
unnecessary,1,0.25135,
unnatural,1,0.097766,0.19135
rate,1,0.021269,-0.265623
strategy,1,-0.230269,
scotch,1,-0.080658,
craftsmanship,1,0.102003,-0.076009
twist,1,-0.166171,
heavily,1,0.123125,-0.266002
unable,1,-0.043071,-0.043932
moonlit,1,,-0.060601
ditto,1,0.060819,
denying,1,0.059709,-0.138898
assured,1,-0.108111,0.125374
puck,1,0.131881,
policy,1,0.144346,0.055575
grandfather,1,-0.23491,0.331755
disappear,1,-0.167457,-0.190897
gullible,1,-0.081004,
pro,1,0.009077,-0.001437
management,1,0.071824,0.118314
spaceship,1,0.068724,
temple,1,,-0.164061
plummet,1,,0.305133
ranger,1,0.117098,
slack,1,-0.033359,0.290856
gambler,1,0.103579,0.29515
sidewalk,1,0.256245,-0.067437
march,1,0.182369,-0.163073
outsider,1,,-0.051696
sweets,1,,0.093658
taunt,1,0.130164,0.458252
strict,1,0.303878,-0.203843
scariest,1,,0.013223
property,1,-0.522294,0.283338
fond,1,-0.266049,-0.135517
maneuver,1,0.470613,
tribe,1,,0.204393
university,1,0.558863,-0.176443
supported,1,-0.122488,0.081263
foxy,1,-0.070933,
continuum,1,,-0.185085
maroon,1,-0.098406,
humanity,1,0.010658,-0.379966
sniff,1,-0.003907,
bubbling,1,-0.062167,
pouting,1,0.284293,-0.056565
unwilling,1,-0.124692,
polo,1,,0.413324
fore,1,-0.07992,0.299349
irrational,1,0.315945,0.403353
impress,1,0.011788,
pivot,1,0.272189,
discover,1,-0.247205,
newfound,1,-0.127752,
misunderstand,1,0.294896,0.219436
fixable,1,0.130685,0.106078
troops,1,-0.256328,-0.01968
cooker,1,,0.067625
foxhole,1,-0.049142,0.205913
minion,1,-0.026514,
anti,1,-0.027924,
christ,1,0.010387,0.418879
lamb,1,0.269426,0.065353
frisbee,1,,0.067903
competitor,1,-0.010563,0.323532
paycheck,1,0.365895,-0.17181
guild,1,-0.17576,
extreme,1,0.119028,-0.013427
deny,1,-0.093207,0.23457
courtside,1,,0.026079
famine,1,-0.149965,-0.310545
brilliant,1,-0.345364,-0.065508
brighter,1,-0.127219,0.446241
forced,1,,0.206572
steep,1,-0.144744,-0.276503
floral,1,-0.083175,0.027778
unconscious,1,0.425002,
soaking,1,0.176966,
bind,1,-0.353153,
tasty,1,0.098993,0.064682
reflection,1,0.077605,-0.094786
burlesque,1,-0.198121,0.356301
fiction,1,,0.01297
courthouse,1,0.436145,
whilst,1,-0.386187,0.329317
dialogue,1,-0.00933,-0.000591
welder,1,0.414498,-0.272507
orgy,1,-0.119856,-0.074598
achieved,1,0.335456,-0.332144
nowadays,1,,0.430735
pharmacist,1,,-0.129183
onstage,1,0.361227,
farmer,1,,-0.072795
beefsteak,1,,-0.088722
authorization,1,0.009176,
spotless,1,-0.315648,-0.071132
bloody,1,,-0.095433
protective,1,-0.1015,0.061435
diarrhea,1,-0.214587,-0.186308
lapsed,1,-0.036206,
ill,1,-0.142955,0.478308
programming,1,0.123595,-0.209174
latex,1,-0.102294,
telethon,1,-0.107149,
laser,1,-0.034675,
successful,1,-0.126655,-0.076047
equity,1,0.287328,-0.083478
wrinkle,1,-0.060451,0.215758
warrior,1,-0.19093,0.470027
hairball,1,-0.332987,
irreplaceable,1,0.333857,
protected,1,0.14592,0.32868
defeat,1,0.212094,0.446345
bask,1,,0.500888
shine,1,-0.32283,-0.270832
defensive,1,0.156528,
tornado,1,0.076168,0.332763
inflated,1,,0.046563
goal,1,-0.163066,0.159157
blackjack,1,,-0.186486
flustered,1,,0.017028
saucer,1,-0.273817,0.040561
ecstasy,1,0.272896,
burrito,1,0.185079,0.347667
smoothly,1,,0.458189
buzz,1,,-0.111972
deformed,1,0.148769,-0.287897
orgies,1,-0.102614,-0.044227
feared,1,,-0.004216
assure,1,-0.038974,-0.097684
stressed,1,,0.296525
leftover,1,0.017353,
meatloaf,1,,0.00652
dissolve,1,0.351267,-0.16324
guilt,1,0.268225,-0.158469
eucalyptus,1,0.189724,0.088065
fluid,1,0.033693,-0.069377
penguin,1,-0.023792,-0.091498
clingy,1,-0.023182,-0.016521
essential,1,-0.111083,-0.07379
cuddle,1,0.069699,0.126688
relaxed,1,,-0.047697
baggage,1,,-0.052699
waist,1,-0.266495,
enjoyable,1,-0.189825,-0.081818
sheep,1,-0.242158,-0.128466
pin,1,-0.24198,
shabby,1,-0.206396,0.111968
messy,1,-0.144269,0.491299
houseboy,1,0.065414,
hopeless,1,0.026252,-0.249407
primitive,1,0.61002,
yoga,1,0.195493,0.069253
photography,1,,-0.062572
stomp,1,,-0.004091
quilt,1,0.350142,-0.081563
ego,1,,0.037702
ramp,1,-0.079458,
hermaphrodite,1,,0.45255
sushi,1,,0.027907
cheerleader,1,0.004108,-0.171918
superhero,1,-0.182526,
cloud,1,-0.091182,-0.182674
boot,1,-0.382061,0.149546
dismantle,1,,-0.248861
varnish,1,-0.229557,
vending,1,,0.100268
forgiving,1,-0.198581,0.269715
bale,1,0.066028,
hay,1,-0.318262,-0.25503
tournament,1,0.119581,
holder,1,0.076241,-0.009478
freebie,1,-0.235327,0.357993
snug,1,,0.493415
tick,1,0.079087,
barley,1,0.224732,-0.130505
shelf,1,0.179271,0.055383
sleazy,1,-0.069918,-0.401613
quiz,1,,0.029026
lingerie,1,-0.279988,
intimacy,1,0.132474,
freshener,1,,0.290903
leaf,1,-0.314102,-0.335319
salty,1,0.114436,
epic,1,-0.159797,
ambulance,1,0.134811,0.159767
infamous,1,-0.03086,-0.149436
calculator,1,,-0.307175
lifestyle,1,0.123321,-0.255242
cooling,1,-0.042781,-0.354554
heating,1,,-0.492558
expertise,1,0.052308,0.575199
combat,1,0.111776,0.147553
unwitting,1,-0.14061,-0.208589
snubbed,1,-0.327934,0.517856
trident,1,,-0.285435
pizzeria,1,,-0.077573
colony,1,-0.099604,0.592735
foreplay,1,0.177494,
aver,1,0.167393,
gently,1,,0.511593
producing,1,-0.392021,
stapler,1,-0.059106,
fringe,1,-0.235887,
threat,1,-0.195826,-0.101255
ford,1,0.056227,0.00744
spontaneous,1,0.336828,-0.147835
jig,1,0.502711,-0.210913
hombre,1,-0.294714,-0.334077
bagel,1,0.068431,-0.128996
appeal,1,0.159704,
packaging,1,,0.544424
unknowable,1,0.350344,-0.052361
mozzarella,1,-0.119054,-0.126449
worship,1,,-0.034285
starch,1,-0.037498,0.105444
tranquilizer,1,,-0.106089
butterfly,1,,-0.132947
altered,1,,-0.117337
palpable,1,,0.06641
resistance,1,0.249718,0.49005
soviet,1,,0.333501
vigilante,1,0.048435,0.167191
spender,1,,-0.200826
rogue,1,-0.128606,0.506265
stupidity,1,-0.185463,0.023815
wicked,1,,-0.042158
higher,1,-0.191991,-0.191613
mud,1,-0.16726,
fatty,1,0.043218,
bumper,1,,-0.018277
micro,1,-0.220275,-0.229009
transition,1,0.06511,
berth,1,0.15965,
path,1,-0.145316,0.576635
openness,1,0.084637,-0.002131
arranged,1,-0.120301,-0.06516
cub,1,0.041851,-0.121395
formal,1,,0.487656
spy,1,,-0.0213
brace,1,,-0.231759
jesus,1,0.304369,0.086814
mechanism,1,-0.059948,
manner,1,-0.218762,-0.263999
sparrow,1,-0.246681,
carefully,1,,0.360965
hymn,1,0.527914,-0.216461
heritage,1,-0.247346,0.567718
yeahhh,1,-0.180543,
kidnap,1,,0.145668
logic,1,-0.10657,-0.056311
clergy,1,,0.188959
horny,1,0.039586,0.172458
trail,1,,-0.092003
myth,1,0.231182,
runner,1,0.272529,-0.003958
gap,1,-0.187767,
greatness,1,-0.246123,0.315422
bionic,1,0.133413,
slush,1,0.170313,-0.253666
flush,1,-0.24086,0.369709
banister,1,0.184396,
tailpipe,1,0.278583,
lung,1,,0.23633
stalemate,1,-0.141838,
conglomerate,1,-0.187985,
vile,1,-0.263203,0.1282
pox,1,0.08342,-0.291129
multiple,1,-0.005311,-0.122121
release,1,0.132346,
compulsion,1,,-0.032661
dud,1,0.090732,0.292184
crisp,1,-0.166108,
gunfighter,1,0.224054,0.437484
lever,1,0.394692,
grave,1,-0.232072,-0.195876
inventor,1,0.104442,
quivering,1,,-0.291878
capacity,1,-0.03255,0.322372
grounds,1,-0.09294,0.291936
gel,1,-0.235895,-0.087057
rhythm,1,-0.187253,
storm,1,,-0.04269
imperial,1,0.323964,
separately,1,-0.038531,
moss,1,-0.109668,
chap,1,-0.055642,0.04453
illegal,1,-0.198732,-0.207485
cassette,1,-0.076163,0.022102
landing,1,0.268482,0.557865
concealed,1,-0.187709,
dangerously,1,,-0.176894
confidant,1,0.248775,0.233852
pole,1,0.179984,
jumper,1,,-0.26382
frantic,1,0.320054,0.057646
motivation,1,-0.392948,
slippery,1,0.213199,-0.330707
pleasing,1,-0.387733,-0.126936
pursuing,1,0.282815,-0.040806
clumsy,1,-0.09915,-0.022935
huff,1,-0.247228,
marine,1,0.29789,0.406591
lens,1,0.251878,-0.135482
backhand,1,-0.017307,
bathing,1,,0.026825
dehydrated,1,-0.053863,0.041859
wavy,1,-0.014256,0.035896
insightful,1,0.458345,
sheer,1,,0.09644
network,1,,0.144742
quarterback,1,0.250702,
hygienist,1,0.103526,-0.256108
basis,1,0.278305,0.254654
dentists,1,,-0.149474
toss,1,-0.073612,0.056425
steering,1,-0.325454,
wimp,1,-0.125756,-0.017065
kidder,1,0.511482,
popcorn,1,,0.103601
pawn,1,0.107371,
rope,1,-0.101592,
transfixed,1,,-0.08738
conversationalist,1,-0.019037,-0.003591
attend,1,-0.216839,0.275959
grapes,1,-0.177342,0.324671
fabulous,1,-0.145646,-0.221547
pierce,1,,0.503266
ballet,1,,-0.231966
heartbreaker,1,,-0.189579
majesty,1,0.026431,0.058861
cheeks,1,0.032692,0.152999
botanist,1,,0.247758
utility,1,0.167262,-0.194919
gasp,1,,-0.061222
fruity,1,,-0.255828
heightened,1,0.102626,
fooled,1,0.023795,0.282447
savor,1,0.097835,-0.02425
vow,1,-0.218374,
speedily,1,-0.107112,
starlet,1,-0.282717,-0.099121
headdress,1,,0.352944
include,1,-0.135397,-0.038451
pretzel,1,-0.340204,0.173345
crushing,1,,-0.119588
provided,1,-0.0433,0.422293
confession,1,,0.109912
pediatrician,1,-0.058728,
worn,1,-0.255035,
disbelief,1,-0.222502,-0.125687
deductible,1,-0.261216,
mortgage,1,-0.03887,-0.101678
investment,1,-0.141288,
risky,1,-0.375812,0.196694
sensitivity,1,,-0.040966
grandpa,1,,0.077917
observe,1,,-0.229194
thrash,1,0.469802,-0.008878
crocodile,1,-0.125707,-0.020369
freshen,1,0.455231,0.297551
mamma,1,,0.200503
recurring,1,,0.341551
signature,1,-0.138996,
boston,1,,-0.216785
shunned,1,-0.135636,-0.042315
pita,1,0.06482,-0.034423
fertilize,1,-0.205204,0.212874
sterile,1,0.278807,-0.288119
fluff,1,0.178499,0.39851
limo,1,-0.263587,0.07545
courtroom,1,-0.030708,-0.297006
aluminum,1,0.043464,-0.041912
yolk,1,-0.262432,-0.051505
reviewer,1,,0.436939
humiliated,1,-0.029613,0.180828
spiteful,1,0.227906,-0.073252
protect,1,0.179423,
product,1,-0.299868,0.041156
scold,1,,0.055364
copying,1,0.011916,
mistaken,1,-0.195878,0.035378
heartless,1,-0.128926,-0.346061
fungus,1,0.214431,
mucus,1,0.223696,-0.150528
chit,1,-0.154585,0.152853
territory,1,-0.087158,0.51249
sceptical,1,0.072839,0.123309
ante,1,0.002016,
slice,1,-0.022892,-0.047175
sliver,1,-0.176509,
icing,1,,-0.044784
rouge,1,-0.227832,-0.279847
install,1,0.30146,
handyman,1,,-0.063506
exasperated,1,,0.116115
bunk,1,0.100183,
disapproving,1,0.029835,0.095937
mugger,1,,-0.324815
peek,1,0.000585,
reconcile,1,0.29671,-0.087134
playground,1,0.038761,0.461947
wandering,1,0.115841,-0.106957
analysis,1,0.020712,-0.246812
alphabetical,1,,0.007
reckless,1,-0.189078,0.349325
industry,1,0.017846,-0.319874
qualifications,1,-0.579793,0.434834
ay,1,-0.111608,
felon,1,,-0.126375
honored,1,-0.156468,-0.157289
librarian,1,0.468407,0.00534
lands,1,,-0.023935
galaxy,1,0.304619,0.548254
noticeable,1,-0.031991,-0.005676
wholesale,1,0.122617,-0.121446
integrity,1,-0.059797,0.160708
loyal,1,0.038633,-0.215456
blackberry,1,,-0.072872
curve,1,0.072916,
incompetent,1,0.315772,-0.244824
accomplished,1,-0.170888,0.252653
mission,1,-0.143462,
rocket,1,-0.074223,0.006106
eighth,1,0.15235,0.302365
orderly,1,-0.054228,-0.177523
distant,1,0.154045,
stead,1,0.112983,-0.26817
sleepy,1,-0.078992,-0.164053
weenie,1,0.242673,
handbag,1,-0.001186,-0.239947
dingy,1,-0.023337,0.476715
colon,1,0.581461,
basic,1,0.440289,0.138743
defeated,1,-0.094173,0.091554
racial,1,,0.084207
alter,1,-0.153707,-0.162997
vamp,1,,0.039933
straw,1,-0.068825,-0.083768
nineteen,1,,-0.233927
cane,1,-0.104543,-0.230564
powder,1,-0.235416,-0.2228
map,1,0.225213,-0.381777
impromptu,1,,0.247925
previous,1,-0.184183,0.160641
incapable,1,0.639442,0.124125
neglected,1,0.399105,
winger,1,-0.110909,-0.111213
beloved,1,0.109634,0.482871
concrete,1,,0.337999
expressway,1,0.248624,
sob,1,-0.140964,-0.150566
biblical,1,-0.347631,0.03759
nephew,1,,-0.285237
allow,1,,-0.376417
convert,1,0.149355,
birthing,1,-0.191904,
stardom,1,0.154047,
teensy,1,-0.242183,
orientation,1,0.021852,-0.120703
dotted,1,0.153805,
wizard,1,,-0.122124
conversational,1,-0.130828,0.057477
decorum,1,,-0.128715
unacceptable,1,-0.297344,0.333989
disclosure,1,0.075005,
indecent,1,0.15898,-0.093696
navy,1,0.172467,-0.40635
shaving,1,-0.063998,
limp,1,0.345991,
assorted,1,,-0.007714
musician,1,-0.103243,-0.100088
inquisitive,1,,-0.197045
hopeful,1,0.050778,-0.293745
rough,1,-0.275223,-0.070364
silverware,1,,-0.159521
bare,1,-0.042288,-0.159063
kidney,1,0.263386,
element,1,0.095085,-0.036778
clapping,1,0.164966,
picket,1,,-0.156426
inspection,1,-0.303243,-0.07991
rounded,1,,0.188812
bureau,1,,0.035836
ministry,1,,-0.057997
acknowledge,1,0.233654,0.122142
diner,1,,-0.001169
accused,1,-0.113438,-0.269911
upscale,1,-0.320087,-0.357817
falsely,1,0.13919,0.235334
annoys,1,,-0.203695
arrow,1,0.455252,
clipboard,1,-0.552006,-0.187391
execute,1,-0.224287,-0.290099
whiff,1,-0.050299,
grate,1,-0.344223,
affirmative,1,-0.233816,-0.120975
shipping,1,,-0.3626
regard,1,0.080413,0.076444
pork,1,0.122563,
scent,1,,0.027937
details,1,,-0.059763
hyperventilating,1,,-0.077649
verge,1,-0.055639,0.019858
eraser,1,-0.227536,-0.419053
pure,1,-0.318034,-0.055225
vibe,1,-0.221257,-0.198074
miniature,1,-0.057161,0.326241
homosexual,1,,-0.184757
lapse,1,0.366338,
failure,1,0.097836,0.157534
psycho,1,,-0.101132
grieve,1,-0.205516,0.096309
prep,1,-0.1335,-0.316558
operate,1,0.06586,
tweezers,1,0.216319,
startling,1,0.073055,
hiker,1,-0.069565,
nursery,1,,-0.012133
inconvenience,1,-0.198711,-0.102015
credited,1,-0.15321,-0.224102
debt,1,-0.189705,-0.156867
karmic,1,-0.185688,
monthly,1,-0.089153,-0.164382
tilt,1,,-0.102309
chaotic,1,,0.284811
aromatherapy,1,,0.405845
authority,1,-0.002817,
raindrops,1,0.107087,0.224215
murky,1,0.127364,-0.138091
pluck,1,,0.068717
oregano,1,-0.008385,-0.281592
feces,1,-0.153643,0.313093
subtract,1,0.038357,
munch,1,0.165875,0.075023
unimpressed,1,-0.064563,
horrific,1,,0.140831
pretended,1,0.294164,0.11841
hitchhike,1,,-0.212566
frosting,1,,-0.134569
platter,1,0.203645,0.227541
ram,1,0.200939,
reconnect,1,0.028345,
uncontrollable,1,0.471997,-0.239199
orgasm,1,-0.100602,
dependency,1,-0.227609,
violently,1,,0.125941
unmistakable,1,-0.279053,
curtains,1,-0.169705,-0.243881
punched,1,0.014942,0.286884
lowering,1,-0.152957,
reserve,1,,0.190884
fraud,1,-0.186429,0.026052
snuggles,1,-0.09084,0.4746
meddling,1,0.096166,-0.076756
damned,1,-0.218146,-0.145559
glee,1,0.368529,
gout,1,-0.381851,
alzheimers,1,-0.102096,0.098509
diabetes,1,-0.116654,0.365865
vaginal,1,,-0.231806
invasive,1,,0.237511
mercy,1,,-0.211481
quantity,1,-0.265952,
suspect,1,,0.061303
dummy,1,0.204033,-0.143562
dismay,1,,-0.400866
frightened,1,-0.225973,0.17631
rot,1,-0.376094,0.036092
sunken,1,-0.109988,0.41159
seaweed,1,0.186671,-0.224704
celebrity,1,0.102194,
shrimp,1,,-0.114429
homey,1,,0.084942
neighborhood,1,0.214814,
devastated,1,-0.026856,-0.277507
molding,1,,-0.048865
hesitation,1,-0.142,
witness,1,-0.047843,
bore,1,-0.243149,
quotation,1,0.160621,-0.097131
technicality,1,0.221911,0.041798
mysterious,1,,-0.20397
behold,1,,-0.200178
healing,1,-0.385764,-0.057964
amen,1,,-0.016582
overlapping,1,0.062275,
mummy,1,,-0.007441
unscrew,1,-0.083655,
supreme,1,-0.28658,
soggy,1,0.026147,
washing,1,,-0.056066
baton,1,0.058672,
spruce,1,0.322167,-0.066484
landed,1,0.192816,
identity,1,-0.112454,-0.331137
approval,1,0.185829,0.048702
laminated,1,-0.086744,
erase,1,0.068643,
multiplex,1,-0.457035,
cater,1,-0.144764,-0.067629
ballplayer,1,-0.102994,
profit,1,0.391218,0.083662
bowls,1,-0.181109,-0.223617
wipe,1,,-0.072422
fingernail,1,0.118792,
leader,1,-0.167443,-0.073776
argue,1,,-0.071788
rational,1,-0.145506,-0.234985
success,1,-0.087967,
unstable,1,-0.051747,-0.074457
neurotic,1,,-0.20419
margarita,1,,-0.260946
arrangement,1,-0.089744,-0.100439
documentary,1,,-0.305006
resignation,1,0.124568,0.135624
sweatshirt,1,-0.019601,-0.176168
style,1,-0.032659,0.451282
pneumonia,1,0.475404,0.430651
suffering,1,0.00657,-0.015622
sitter,1,,0.025124
twig,1,-0.070234,
heck,1,,0.04271
keg,1,,0.412638
fiery,1,0.175982,-0.145478
mode,1,0.065796,0.103615
payment,1,0.098836,0.43908
architect,1,-0.002162,-0.296863
grammar,1,,0.21135
avoid,1,-0.07468,
specially,1,-0.1423,-0.088792
update,1,0.078432,-0.268947
permanent,1,0.329057,0.045385
dues,1,-0.158364,
feeder,1,-0.126965,
fights,1,0.550958,0.220711
dust,1,-0.145766,
hem,1,-0.172635,-0.124211
gigantic,1,-0.501777,
sequence,1,,0.189824
bedtime,1,,-0.11221
command,1,0.252241,-0.042461
coordinator,1,0.184574,0.168461
imagining,1,0.1074,-0.03568
compound,1,0.184635,-0.401784
rags,1,0.493451,
fade,1,0.063092,
magnet,1,,-0.228074
antiques,1,,0.001974
bedside,1,-0.305896,-0.248471
defined,1,,0.122888
workout,1,-0.05476,
chrome,1,,0.226465
emotion,1,-0.127919,-0.234251
christen,1,,0.061646
listing,1,0.215736,-0.161083
bacon,1,,-0.123912
yesss,1,0.231585,
intermission,1,0.193572,
tutor,1,0.172169,-0.20941
joking,1,-0.089372,
thong,1,-0.144783,
axe,1,,0.425268
eyelash,1,-0.286867,0.016519
garden,1,,0.183655
gravy,1,,0.332492
noon,1,,-0.210798
snacks,1,,-0.1188
tower,1,,0.397157
orchard,1,-0.020295,-0.284822
delayed,1,-0.202126,-0.284894
needle,1,0.139199,-0.342643
spunky,1,0.134877,0.287652
impatiently,1,,-0.04722
uneasy,1,0.328229,-0.109794
alcove,1,0.324859,-0.19854
electrical,1,0.094873,
salmonella,1,-0.228983,0.122879
brighten,1,-0.071227,0.410071
remembering,1,,0.480873
baseboard,1,-0.007866,0.312387
electrician,1,-0.157262,0.11264
mistletoe,1,0.03154,
applaud,1,-0.1183,
cockpit,1,-0.144443,
nightie,1,0.218529,-0.385129
doorstep,1,0.196551,-0.212444
asparagus,1,-0.375627,0.098416
roast,1,-0.15485,
sacrifice,1,,-0.074974
afterthought,1,0.529064,
preschool,1,,0.083469
relish,1,-0.014094,-0.019812
bodyguard,1,0.314998,-0.088379
sympathetic,1,-0.215571,-0.00349
plank,1,0.039548,0.132469
aye,1,,-0.190024
indignant,1,-0.130951,-0.097343
sore,1,-0.199512,0.029145
boxers,1,-0.012917,-0.284919
imply,1,0.445116,
weasel,1,0.218627,
bigot,1,0.499012,0.028326
smash,1,,-0.332896
critic,1,,0.107035
ted,1,,0.063005
retract,1,0.107627,
undefeated,1,0.177389,
pinch,1,0.24701,-0.145447
essay,1,,-0.249823
dash,1,-0.079039,-0.257089
entice,1,0.080923,-0.01903
souvenir,1,,0.109159
preview,1,,-0.080407
cooperation,1,0.028269,-0.113857
headway,1,-0.342707,-0.105707
confrontation,1,-0.035593,0.228591
gather,1,-0.104789,
bass,1,-0.257127,0.060144
mango,1,-0.097593,0.01009
mass,1,0.253945,-0.084631
produced,1,-0.131271,0.001741
pasta,1,-0.005636,-0.187405
velvet,1,0.111879,0.147954
polish,1,,0.038731
chilly,1,0.418874,
comet,1,0.661196,
inseparable,1,0.312317,0.11112
mono,1,0.158099,
annoy,1,-0.099817,0.486541
halftime,1,0.374079,
tackled,1,,-0.29369
offering,1,-0.212152,0.036734
interrupted,1,0.352925,0.178702
gaining,1,-0.031732,0.324337
shaggy,1,-0.010048,-0.121991
corned,1,0.211778,
dreamy,1,,-0.147839
expert,1,-0.218572,
pushy,1,0.038832,0.287103
poet,1,0.218286,-0.260026
gaze,1,0.187742,
glitter,1,-0.31473,
sucker,1,0.109439,
cupboard,1,0.114209,-0.047832
broccoli,1,-0.131766,0.014316
ninth,1,-0.040277,-0.021043
sailing,1,,-0.087799
layman,1,-0.126797,-0.211192
fireproof,1,-0.203857,
deprive,1,0.276495,-0.252182
shrine,1,,0.088443
ropes,1,0.116663,-0.094668
withdrawal,1,0.102218,-0.246498
ensemble,1,0.306403,-0.363962
toothpick,1,-0.207896,0.124764
suede,1,-0.007371,-0.167805
perishable,1,-0.050699,0.496395
realistic,1,0.054991,0.062793
cap,1,0.295309,0.037706
mushroom,1,0.309828,0.09418
options,1,,0.174809
loaf,1,0.125537,-0.223215
olive,1,-0.155043,0.141698
luncheon,1,,-0.127684
turtleneck,1,-0.05809,-0.033391
wafer,1,-0.102684,0.485047
immature,1,0.239514,-0.148902
meaningful,1,-0.172093,0.298572
feisty,1,0.395439,0.477481
locate,1,0.167687,
memorize,1,-0.076714,
appalled,1,,-0.0953
consoled,1,,0.1112
receiving,1,-0.036352,0.128619
harmonica,1,,0.527365
growls,1,-0.34158,0.378095
doorknob,1,,0.335325
destroyed,1,-0.011466,-0.041995
marvel,1,0.373294,-0.133957
distraction,1,0.227752,-0.355515
wary,1,,-0.256355
saver,1,0.076697,-0.119695
poems,1,,0.400287
respective,1,0.03145,0.205272
diplomatic,1,-0.39993,-0.022747
mumble,1,0.10177,-0.190906
strain,1,-0.321693,-0.187242
mime,1,0.157073,0.25597
countdown,1,,-0.058923
nerves,1,-0.30837,0.030334
fudge,1,,0.336508
unscheduled,1,0.056377,
physical,1,-0.274939,-0.309521
sensual,1,0.038616,
aphrodisiac,1,0.27927,
stock,1,,0.076895
mayonnaise,1,-0.09756,0.033376
writer,1,0.235172,-0.145089
published,1,,0.003592
wig,1,-0.196161,-0.08233
loon,1,-0.020507,
encourage,1,-0.082261,-0.007768
eulogy,1,0.059822,-0.082676
midget,1,0.153354,
flu,1,-0.413099,0.019866
sneezing,1,-0.060742,
cranky,1,,-0.072596
wallpaper,1,0.328065,-0.082375
untrue,1,-0.217831,-0.033836
recreate,1,0.194573,-0.009316
faded,1,0.003134,
giraffe,1,,-0.05461
info,1,0.009958,0.180362
frat,1,-0.141466,-0.242199
rollers,1,-0.150579,
insensitive,1,0.124384,-0.128177
jazz,1,,-0.166753
procession,1,-0.044638,
static,1,0.433361,
resentful,1,-0.148548,0.045956
cling,1,,0.089563
monsieur,1,,-0.08509
unlike,1,0.079159,
comforter,1,-0.208734,0.091075
grill,1,0.079158,0.130217
lungs,1,,0.246105
delicacy,1,,-0.220572
fellow,1,,0.047222
wasting,1,0.620762,-0.034473
complement,1,,-0.202181
declare,1,-0.086054,
solidify,1,-0.151556,-0.126608
due,1,,0.28278
consideration,1,0.375028,0.258711
weigh,1,0.245767,
apprehension,1,,-0.15273
cancellation,1,-0.065237,-0.206815
groceries,1,,0.37923
sharpener,1,0.031417,
extent,1,-0.017861,0.019213
spat,1,0.048032,
ladybug,1,0.475699,-0.357171
lettuce,1,0.054331,0.3135
loop,1,-0.022075,-0.152074
modeling,1,,0.346654
asthma,1,-0.011808,0.475486
arrogance,1,,0.31905
beanbag,1,-0.123411,
backyard,1,-0.052891,-0.404478
speechless,1,-0.135852,-0.272707
wicker,1,-0.132198,
rainbow,1,,0.060113
believing,1,0.2623,0.484121
paw,1,-0.203312,
unavailable,1,-0.162974,
decorating,1,-0.215579,0.273197
critical,1,,-0.281517
diverting,1,,0.377709
butcher,1,-0.15706,
crumb,1,0.217612,0.235633
baggie,1,0.038452,
lurking,1,-0.113998,0.041
sail,1,-0.424672,-0.327312
deathbed,1,-0.363073,-0.027402
gynecologist,1,-0.094179,
sultry,1,-0.219463,
peaceful,1,,-0.22562
seal,1,0.09465,-0.206903
coward,1,0.062737,0.284054
kingdom,1,-0.230407,0.044607
manicurist,1,0.132667,0.283624
reader,1,,0.087443
booze,1,,0.143747
salute,1,0.024742,-0.015761
silent,1,-0.199254,0.409193
firmly,1,-0.259089,-0.072325
unbearable,1,,-0.059847
aquarium,1,,0.20999
stool,1,-0.297986,-0.362193
satisfy,1,0.132052,
fetal,1,-0.28001,
temporary,1,-0.454277,
shortness,1,-0.363184,0.1342
bleed,1,0.117786,0.143272
disoriented,1,-0.353118,-0.149589
bleeding,1,,0.013091
nausea,1,0.54946,-0.137939
drowsiness,1,-0.018461,
nervousness,1,-0.064817,-0.113986
dizziness,1,0.360288,-0.006533
forefinger,1,-0.313009,-0.207701
apply,1,,0.076584
evidence,1,-0.254303,
ratchet,1,0.282108,
sniper,1,0.262576,-0.078071
neutral,1,0.298145,-0.18518
godsend,1,0.289423,0.268588
warrant,1,0.057013,0.61441
disconnected,1,-0.358837,
achieve,1,0.436674,-0.061487
noted,1,,0.558131
porcupine,1,-0.37111,
skylight,1,,-0.234415
presence,1,-0.010563,0.262797
drumming,1,0.442028,0.397893
cage,1,-0.337979,
kissy,1,0.054976,-0.259656
nether,1,0.059593,
wander,1,0.061777,
goldfish,1,,0.178763
items,1,,0.015401
flexible,1,,-0.147081
birdcage,1,0.364999,
cheap,1,-0.014435,-0.46573
colonial,1,,-0.053646
priceless,1,-0.295463,
eggplant,1,0.414131,-0.135857
trifle,1,0.022077,
condensed,1,,0.069593
hunk,1,-0.066185,
sack,1,0.231559,
flapping,1,,0.380683
naturally,1,0.054113,-0.181195
core,1,,0.147856
inexcusable,1,,-0.172088
haunt,1,,0.22771
upcoming,1,-0.140761,-0.367902
swamped,1,-0.175806,-0.199665
classic,1,,-0.040612
custody,1,-0.070939,
embarrassment,1,-0.137159,0.285866
tombstone,1,0.051236,0.208525
meatball,1,0.101471,0.083168
partition,1,,0.061052
greedy,1,-0.511702,0.339813
mediterranean,1,,0.190252
attendant,1,,0.376163
futile,1,0.36215,0.266683
twister,1,-0.036465,0.246652
solve,1,-0.028786,
autograph,1,0.152634,0.01619
rum,1,,-0.248374
slumber,1,0.209045,-0.045768
trashy,1,0.154968,0.054195
weaponry,1,-0.112034,-0.144527
revolutionary,1,0.476062,0.188063
eek,1,0.305407,-0.097745
exhibit,1,0.360272,
rugged,1,-0.309652,
tremendously,1,-0.091744,
auditions,1,-0.096631,
spectacular,1,0.198113,0.149811
sly,1,-0.02062,
whiskers,1,-0.201109,-0.071764
mat,1,0.134568,0.424102
bamboo,1,-0.318376,-0.232767
freshwater,1,,0.20006
gall,1,0.180928,
dough,1,-0.062171,-0.08936
salary,1,0.084204,-0.100297
lucrative,1,0.11151,-0.329299
wench,1,0.265946,
prisoner,1,-0.104273,0.323491
warden,1,0.258195,
lox,1,0.159721,
knack,1,0.482163,
lynch,1,,-0.260533
porno,1,0.093947,-0.171648
fulfill,1,0.115906,0.546219
hickey,1,-0.363257,
flaunt,1,,-0.163026
irresistible,1,0.318107,
courtesy,1,,0.164827
blunt,1,-0.09088,0.225934
outburst,1,,0.182396
arrival,1,,-0.122528
expected,1,-0.167642,-0.228514
goddess,1,-0.078396,0.335794
bloodhound,1,,0.032438
tern,1,-0.138077,0.223208
celebrated,1,-0.110665,-0.004812
kite,1,-0.352417,0.056355
lance,1,,-0.002267
maiden,1,,-0.147978
pianist,1,0.283743,0.046853
sandy,1,-0.384097,-0.029032
fireball,1,-0.356746,0.017184
lukewarm,1,-0.128031,0.235338
pudding,1,0.134848,-0.060525
forking,1,,0.167133
wheelchair,1,-0.034854,
catastrophic,1,,-0.204751
grant,1,0.0276,0.241422
monitor,1,,-0.153839
cardiac,1,-0.050223,-0.116536
elders,1,0.036677,0.110881
valium,1,0.29218,
collective,1,-0.038423,
zest,1,0.279169,0.216802
appreciative,1,-0.018218,-0.072848
east,1,0.157666,-0.239716
witty,1,-0.131596,0.020822
avenue,1,,-0.228704
maniacal,1,,-0.191046
spotlight,1,,-0.251735
wheat,1,0.121327,-0.101669
reduced,1,-0.207214,
owl,1,0.376944,-0.182182
capture,1,,-0.181281
visitor,1,,0.035379
occasional,1,-0.082432,0.026194
rise,1,-0.231014,
threatened,1,-0.216478,-0.252225
memorable,1,-0.172616,0.185739
blab,1,0.087567,
mourn,1,0.032721,0.077089
raccoon,1,-0.155091,
overcome,1,-0.197696,
curry,1,0.523295,0.078245
pubic,1,,-0.128972
ode,1,,0.051102
chorus,1,,-0.069795
rattle,1,-0.158354,
considerate,1,0.311022,-0.169672
respectful,1,0.087693,-0.018734
physique,1,-0.016643,0.075265
surreal,1,-0.100707,
freelance,1,-0.3243,0.09764
hepatitis,1,-0.383428,-0.067171
posh,1,-0.034087,0.068909
banter,1,0.133424,
discovery,1,-0.132587,-0.080459
communicate,1,0.355073,-0.151683
prayer,1,,0.124689
peg,1,0.340473,-0.024977
intimidating,1,0.206995,-0.011528
motto,1,,-0.143884
rejects,1,-0.434106,-0.006047
shining,1,-0.214926,-0.197383
ketchup,1,0.573663,-0.095678
confront,1,-0.107978,0.150893
painless,1,,-0.031179
sneaky,1,,-0.263513
buzzing,1,,-0.072817
seek,1,,-0.18534
drift,1,0.03921,0.118579
stall,1,-0.095157,
hunt,1,-0.182047,-0.136461
masculinity,1,-0.16411,
secure,1,-0.161876,-0.135289
silk,1,-0.026402,0.401888
flap,1,0.126152,
succeed,1,-0.102479,-0.09571
fuss,1,0.448374,0.268963
alcohol,1,,-0.025172
tampon,1,-0.193073,
mega,1,-0.237636,-0.198852
peck,1,-0.061983,0.071061
checkers,1,,0.32663
seed,1,-0.419099,-0.175114
unexpected,1,,0.147124
pose,1,0.084776,
detailed,1,,-0.374321
scientific,1,0.342959,
electricity,1,-0.122347,
violent,1,,-0.082887
joys,1,-0.155007,0.009112
accurate,1,-0.175834,-0.395678
digs,1,-0.043398,0.122877
miserable,1,0.111657,0.060663
subdued,1,0.027136,-0.243428
saltwater,1,0.472135,
playmate,1,0.178421,0.420415
intriguing,1,,-0.102013
veto,1,-0.043488,0.115234
locker,1,0.20553,
cardboard,1,0.409953,-0.107126
reunion,1,-0.133167,0.100595
passageway,1,0.082762,
bookcase,1,-0.140432,-0.181266
playpen,1,,0.456262
dumpster,1,0.248457,-0.244023
ref,1,-0.090887,
august,1,,-0.067715
shoplifting,1,,-0.058323
expand,1,-0.211598,0.219019
mitzvah,1,,0.180738
leprechaun,1,0.25116,
baptism,1,-0.123832,0.112226
unicorn,1,0.332131,-0.064297
piss,1,-0.122466,
preach,1,0.437516,
businesswoman,1,0.39027,-0.299783
mole,1,0.285172,
lunar,1,-0.117202,-0.155499
penetrate,1,0.360568,-0.099871
heather,1,0.073126,0.445203
unsupported,1,-0.219531,0.129712
highness,1,-0.371244,
skedaddle,1,,0.061888
tab,1,-0.304978,-0.000152
grasp,1,-0.180616,
feast,1,-0.400915,0.215565
proceed,1,0.084767,
dashing,1,0.143844,
diplomat,1,-0.044946,-0.177008
grilled,1,,0.182639
twentieth,1,-0.005989,-0.08138
icy,1,,-0.137536
unyielding,1,0.135816,0.072279
slot,1,0.43351,
betray,1,,-0.212977
mashed,1,-0.038281,-0.195413
rhyming,1,,0.235926
dainty,1,0.292176,-0.034183
foul,1,-0.237929,0.168829
jock,1,0.457176,
senorita,1,0.197259,-0.060524
eavesdropping,1,-0.013247,
demonic,1,,-0.155428
tinsel,1,,-0.414994
poltergeist,1,,0.488764
hygiene,1,,-0.116277
oral,1,-0.136348,
envelope,1,0.197795,-0.069979
economics,1,0.164155,
radioactive,1,-0.016754,-0.022157
ancient,1,0.279626,-0.057882
fuchsia,1,-0.017784,-0.00032
avoiding,1,-0.221601,
namesake,1,-0.104112,
define,1,0.196116,-0.045743
flood,1,,-0.235821
fuzzy,1,0.017275,-0.031973
yearbook,1,,-0.157138
aggressive,1,0.102887,-0.15897
height,1,-0.151621,
pronounce,1,-0.179119,
rut,1,-0.059209,
glaze,1,0.208,-0.285714
feature,1,0.021248,-0.046924
stumped,1,0.050827,-0.084571
juggler,1,0.132335,0.371677
oat,1,-0.204079,-0.032784
versus,1,-0.241429,-0.113237
warranty,1,0.183477,0.588487
substantial,1,-0.069096,
fictitious,1,0.049852,-0.027375
remains,1,,0.049176
incense,1,0.430414,-0.089714
aroma,1,,-0.239397
interior,1,-0.402863,0.284511
bark,1,,-0.042191
attacking,1,-0.006626,-0.152819
burial,1,-0.161828,-0.039662
crispy,1,0.239291,
christian,1,,-0.165998
boxing,1,-0.263747,-0.379647
joint,1,,-0.092592
cubicle,1,-0.33774,
deficit,1,0.282318,
semen,1,-0.072656,-0.176332
sage,1,-0.504689,0.070926
chant,1,-0.347382,
cycle,1,,-0.025981
digital,1,,-0.029003
perceptive,1,-0.470474,0.186301
vinyl,1,0.068768,0.180104
reduction,1,0.256724,
raisin,1,0.397903,0.064805
oatmeal,1,-0.082025,0.203895
placenta,1,-0.099984,
scrape,1,,-0.050221
dozen,1,,0.023882
artistic,1,0.189065,-0.128053
scout,1,0.404177,
daily,1,,-0.042249
bloated,1,0.221883,-0.203498
cheery,1,-0.024712,-0.175195
physicist,1,0.127576,
methodical,1,0.021269,0.222742
introduction,1,0.073205,0.027973
sibling,1,-0.001148,0.264578
stirring,1,-0.462636,
incoming,1,0.101926,0.514848
infectious,1,0.0913,0.313253
smelt,1,0.331235,
hemp,1,0.124768,
croissant,1,,-0.142693
rift,1,-0.080157,-0.079672
dot,1,0.009179,0.104405
oboe,1,-0.126702,-0.113611
coy,1,0.132061,
pillar,1,,0.186383
guidance,1,-0.170057,-0.001095
urinate,1,-0.082173,
crew,1,0.008996,
rotten,1,-0.244805,-0.121766
spooky,1,0.453114,0.125002
brook,1,,-0.037029
calming,1,,-0.189168
permitted,1,-0.053664,0.006444
moonlight,1,,-0.096971
breeze,1,,-0.156509
vibrate,1,0.273699,0.250445
squeaky,1,-0.093474,-0.060059
clip,1,-0.104273,
anal,1,,0.413302
plunge,1,,0.561596
committed,1,0.054877,-0.210852
overhead,1,,0.291573
dressy,1,-0.001167,-0.052205
pit,1,0.026692,
extravaganza,1,-0.109592,0.117379
brunt,1,-0.065604,-0.088891
delighted,1,-0.300949,-0.233491
congress,1,0.151104,
smitten,1,-0.325889,-0.335106
blackout,1,0.552263,-0.095831
announcer,1,-0.215477,
cradle,1,-0.006917,-0.072574
abrasive,1,,0.118132
campaign,1,0.385949,
flavor,1,0.025572,0.156174
intercourse,1,0.243647,
bum,1,0.272448,0.417003
sipping,1,0.327519,
sexuality,1,0.030723,0.008732
disposal,1,0.18072,-0.089634
irresponsible,1,0.068893,-0.036837
amnesia,1,0.148014,
receipts,1,0.318668,
hesitating,1,-0.160492,0.576235
hesitant,1,-0.064274,0.41739
executor,1,-0.276975,-0.241437
spiritual,1,-0.201348,-0.222243
purchase,1,-0.104081,
unattended,1,0.073091,
planes,1,-0.231289,
bound,1,,0.072164
instructor,1,0.055859,0.02363
method,1,0.088349,0.299642
questioning,1,,-0.004606
vegetable,1,-0.205929,-0.105291
imitate,1,-0.008374,
contribution,1,-0.059625,0.179632
urinal,1,0.204238,-0.265084
ashtray,1,-0.213879,
elderly,1,0.019745,0.208824
adviser,1,0.09544,-0.1695
smoldering,1,-0.166183,-0.122006
slammer,1,,0.42306
minor,1,-0.118698,
casino,1,0.07029,
cent,1,-0.32626,
coupon,1,,-0.255219
patented,1,0.203648,
fauna,1,,-0.259582
protection,1,0.279658,0.148859
supervision,1,0.2804,
previously,1,,0.251746
series,1,,-0.09052
protest,1,,0.256975
northern,1,,-0.005097
revolution,1,-0.128741,0.13623
pacifist,1,,-0.29993
possession,1,0.459214,
vegetarianism,1,0.037467,-0.071782
mystical,1,0.058579,
evaporate,1,0.051978,
criminal,1,,-0.111974
paragraph,1,0.283799,-0.211301
detour,1,0.134102,
beast,1,0.431493,0.344259
minimum,1,-0.373589,0.133423
fugitive,1,,0.53037
undercover,1,,0.35792
homicide,1,,0.186312
bluff,1,-0.030773,
respects,1,-0.116954,0.333618
christmastime,1,-0.262813,0.047775
potter,1,,0.427986
cougar,1,,-0.207426
insider,1,0.155763,
expense,1,0.234849,
pastrami,1,-0.026137,
angered,1,,0.182365
offence,1,,0.022245
rugby,1,-0.328814,-0.211531
elastic,1,,-0.153401
pancake,1,,0.28494
warned,1,,-0.091415
decorate,1,,0.224666
snowy,1,-0.108427,-0.088445
notebook,1,0.00995,-0.338464
waterbed,1,,-0.236271
teflon,1,0.116606,
sword,1,0.196299,-0.193807
dwarfed,1,0.014859,
bicycle,1,,-0.046195
inspired,1,0.064679,0.321685
funky,1,,-0.07366
darn,1,-0.087962,0.307189
universal,1,0.257837,0.036686
negativity,1,0.435509,-0.045458
crossbow,1,,-0.05573
germs,1,-0.180547,0.464318
broth,1,-0.080348,-0.047556
whiskey,1,-0.249435,
injure,1,0.239524,-0.371599
combine,1,,0.040451
trusting,1,-0.173464,-0.488849
venture,1,0.283196,
cheater,1,-0.249257,-0.400842
symbolism,1,-0.04545,-0.140131
mores,1,,-0.110153
belch,1,0.171363,-0.002357
intellectual,1,0.543267,0.08881
literature,1,,-0.074934
awed,1,,-0.125687
detective,1,0.270175,-0.161161
commission,1,-0.161641,-0.059772
heirloom,1,0.205092,0.141571
convention,1,-0.127637,
hamster,1,0.034165,
stoop,1,-0.018833,
virginity,1,0.144685,
sesame,1,0.048982,-0.092197
arghhhh,1,0.110459,0.051197
unload,1,0.082931,
marker,1,,-0.105237
interchangeable,1,,0.257087
inflate,1,,0.166345
physician,1,-0.103649,
ether,1,0.060803,0.216971
shire,1,,0.029215
litter,1,-0.156206,0.272124
flinch,1,-0.269785,-0.002954
edgy,1,,0.033125
tad,1,-0.331564,0.402876
trimester,1,,0.078585
reunited,1,0.169201,-0.090548


==> figures/plots/shiftrator003/Rachel+Phoebe+Ross_vs_AllWithoutChandler_Joey+Monica+Phoebe+Rachel+Ross_wordlist.csv <==
word,frequency,power,danger
know,4735,-0.135939,0.507507
do,2988,0.455796,
don,2829,0.072115,-0.15574
can,2779,,0.104141
have,2745,0.024169,0.096195
right,2448,-0.221674,-0.181888
be,2364,,-0.163853
like,2115,,-0.156124
get,1914,0.281444,0.184179
look,1539,-0.01648,0.287848
think,1461,0.46443,0.008144
one,1429,0.206163,0.552605
god,1216,-0.322549,0.218497
see,1179,-0.124343,-0.097605
come,1168,,-0.209607
want,1154,-0.607907,
good,1125,-0.299195,0.160301
back,1016,0.090999,
sorry,923,-0.065185,
great,873,-0.265293,0.365309
little,835,-0.175304,0.002123
let,807,0.001543,
tell,800,,-0.079744
down,796,-0.14486,
say,785,,0.280721
time,768,,-0.216946
wait,754,-0.08701,
guy,722,,-0.03155
love,680,-0.205498,-0.03724
thing,648,-0.190942,-0.08399
make,589,,0.193125
take,587,,-0.106728
will,557,-0.141093,-0.10837
way,555,0.009725,-0.231019
sure,527,-0.409942,0.026728
thank,500,0.085337,0.129364
wan,495,-0.026636,
baby,481,,0.124174
people,458,,-0.187788
two,457,-0.034875,0.009998
big,448,-0.247769,-0.047462
believe,448,0.282103,-0.149993
need,441,0.041303,
fine,440,-0.364997,-0.317235
first,431,-0.133112,
thought,426,-0.128746,-0.051711
phone,426,,-0.381419
man,424,0.482514,0.066986
talk,422,-0.252048,0.117834
give,420,,-0.051006
room,413,,0.040213
door,408,0.237559,0.183589
work,401,-0.131641,
other,385,-0.323928,-0.161339
stuff,372,0.014092,-0.214487
listen,371,,-0.092445
night,351,,-0.295314
feel,344,-0.123195,0.27217
thanks,329,-0.071961,0.080073
new,326,-0.314557,-0.235388
call,322,0.430957,
nice,315,-0.237186,-0.18554
stop,313,-0.035118,0.039732
pause,310,0.066918,0.056673
day,309,,0.443988
together,301,-0.518135,-0.275321
honey,301,0.01902,-0.065106
guess,299,,0.0344
hand,280,0.06538,-0.061456
woman,275,-0.116903,0.047167
leave,267,0.457992,
friend,264,0.113643,0.337155
married,263,-0.105484,
remember,260,,-0.183575
help,260,,-0.034138
girl,258,-0.293141,-0.120078
lot,256,0.097586,0.058283
long,254,,0.110836
place,254,0.024888,-0.10383
things,253,-0.118813,0.04539
bad,249,0.08367,-0.124575
minute,239,-0.029674,-0.117897
name,239,0.103965,0.053001
fun,238,-0.497681,
coming,235,,-0.398189
play,235,-0.178923,
bye,230,-0.054891,
thinking,229,,0.009121
find,228,0.048478,-0.218755
happy,227,0.383009,-0.156679
start,224,0.029677,-0.154658
hear,223,,0.128772
keep,222,,0.420499
face,221,-0.305032,0.103772
pretty,219,-0.39769,0.145052
wrong,216,-0.023754,0.041003
date,215,0.208165,-0.11092
left,214,-0.149467,
apartment,212,-0.322724,-0.377074
friends,207,0.405148,-0.03549
totally,203,-0.162213,-0.016512
mom,203,0.001125,-0.034289
three,202,-0.098078,-0.160825
today,197,,-0.257911
old,197,-0.087258,
weird,196,-0.007025,0.247706
care,195,,-0.209795
job,194,0.093266,-0.343264
wedding,194,0.023257,
laughs,191,0.369015,
kiss,191,-0.027253,-0.256965
try,190,-0.08001,
kind,189,0.244444,-0.091981
sex,189,0.063373,
funny,189,-0.170492,-0.203842
whole,188,,-0.080981
hard,186,,0.126935
money,185,0.195438,0.085677
home,185,,0.000891
dad,184,-0.175119,-0.121155
stupid,183,-0.169159,-0.10549
ready,182,-0.07349,0.34632
table,180,-0.112996,0.170852
mike,180,,-0.019335
second,174,-0.238973,0.35784
crazy,173,0.127939,0.099336
watch,172,0.473627,-0.030441
move,170,-0.028677,
year,168,-0.135612,-0.227144
idea,168,0.178109,-0.044102
check,167,-0.043542,
party,167,0.161746,
life,164,-0.084408,-0.215834
happen,158,-0.0529,
years,157,,-0.054825
show,156,0.198417,
deal,155,0.019291,
stay,154,,-0.024067
bathroom,153,0.230201,-0.187053
game,152,0.266115,
part,152,0.369538,0.465496
eat,151,,-0.280243
supposed,151,0.368319,
cool,148,-0.135488,-0.063268
meet,146,-0.061104,0.358711
dinner,145,,0.37016
couple,144,-0.06703,0.335214
break,143,0.148583,-0.278143
problem,142,-0.245463,0.353087
use,142,-0.213831,
tomorrow,140,,0.357701
saw,139,,0.105588
coffee,138,,0.033163
hell,136,,-0.073783
excuse,135,-0.060969,-0.31405
haven,135,,-0.057096
used,134,-0.011146,
live,134,-0.040591,-0.002988
cute,133,-0.126991,0.42589
high,133,-0.222244,-0.070708
mine,132,0.119569,0.582849
five,132,-0.252896,0.050842
puts,131,-0.440481,
open,131,0.080834,
hug,130,-0.067973,-0.145272
hate,130,-0.132197,-0.342428
found,129,0.070966,0.290252
sweet,129,,-0.301667
hot,127,0.243679,0.168114
real,126,-0.206326,0.20044
box,126,-0.160621,-0.068528
pants,124,0.476758,0.461391
voice,124,,-0.099946
walk,123,,-0.172087
telling,123,-0.277778,-0.235621
food,123,-0.032935,0.353839
dude,122,-0.010857,0.315077
picture,121,,0.184706
eyes,119,,0.454713
tv,119,,0.008866
bed,119,-0.043011,0.267425
person,119,,-0.367647
forget,118,0.238927,
reading,118,,-0.083206
sit,118,-0.013354,-0.110427
couch,118,-0.185382,-0.061997
boy,118,,-0.124386
sister,117,0.428843,-0.097417
living,116,-0.060478,-0.155327
hold,116,-0.111671,-0.048093
moving,116,,-0.096687
means,115,,-0.147983
book,113,,-0.064833
hair,112,-0.286803,0.125782
house,112,0.089449,-0.363095
ring,111,,-0.115211
late,111,-0.21822,
carol,110,,-0.109295
bit,110,-0.068053,
dog,109,,-0.24856
naked,109,,0.056764
morning,109,,-0.27169
bedroom,108,,-0.32422
cry,108,-0.17798,-0.090855
beautiful,107,-0.110966,-0.263455
excited,106,-0.356256,
half,106,0.375556,0.098091
sleep,106,-0.066496,-0.434991
may,105,0.126228,0.407012
pregnant,104,0.46865,
mind,104,0.254108,0.004823
movie,104,-0.152211,-0.230324
bring,104,,-0.04289
laughing,103,0.296773,0.157118
amazing,103,-0.034584,
lost,103,0.096073,0.270866
bag,103,0.444765,-0.049912
window,103,0.058851,-0.262649
chair,102,-0.263149,0.221202
bet,102,,-0.23567
must,101,0.284295,
alone,101,-0.068439,0.172295
green,100,-0.05165,0.400487
number,99,-0.000593,-0.055603
understand,98,0.006819,-0.20787
ass,98,,-0.520589
shocked,98,,-0.041012
different,98,,0.014371
four,98,-0.180349,0.019132
front,97,-0.196497,-0.10685
kids,96,0.33983,-0.135435
wish,96,-0.117606,0.071788
card,96,0.34868,-0.216917
true,96,-0.151406,-0.129795
car,96,-0.011978,0.049418
gone,96,0.206823,
father,95,-0.08439,-0.304589
huge,95,-0.155293,
worry,94,0.020902,-0.170458
important,94,-0.230821,-0.165531
office,93,-0.033695,
holding,93,0.009539,0.40037
mad,93,-0.273907,0.13735
end,92,-0.109128,-0.175265
close,92,0.123069,
rest,91,0.232694,-0.003719
doctor,91,0.536235,0.262161
point,90,0.173983,-0.169172
run,90,0.237737,0.203116
easy,90,,-0.215584
change,90,0.405982,
school,88,0.000339,-0.140754
sitting,88,0.194723,-0.019119
word,88,0.019398,-0.381885
sound,88,0.12753,0.09962
kid,88,,-0.062638
story,87,0.137529,-0.106737
read,87,,-0.214575
laugh,87,0.062123,0.140379
perfect,87,-0.139186,-0.190164
hugs,86,0.086371,0.070755
cat,86,-0.054488,0.050317
ago,86,0.158081,
side,85,0.24901,-0.148152
fire,84,-0.149857,0.339097
crying,84,-0.245123,-0.315863
hit,84,-0.171369,0.050658
glad,84,-0.009988,0.135093
hang,84,-0.094639,-0.072616
answer,83,,0.334839
throw,83,-0.116852,-0.048261
birthday,82,0.326918,
singing,82,-0.09546,0.036842
world,82,0.06564,-0.338567
yelling,81,-0.151359,-0.144111
working,81,-0.281933,-0.109723
dress,81,,0.007358
win,81,0.135029,-0.054586
week,80,-0.172665,0.555675
tape,80,-0.047152,-0.320972
mother,80,-0.013832,0.212696
buy,80,0.017405,
sweetie,80,-0.126195,0.033646
chance,79,0.197065,0.43334
six,79,0.252898,-0.129067
hurt,78,-0.193162,-0.241654
relationship,77,-0.045008,0.030548
broke,77,-0.132756,-0.04655
fact,76,,0.290494
ball,76,,0.232837
floor,76,0.454743,-0.327825
luck,76,0.141689,-0.443299
reason,75,-0.189018,0.050421
sick,75,-0.015579,0.150925
kitchen,74,-0.153837,0.169267
line,74,0.145557,0.0835
lady,73,0.245717,0.13165
mouth,73,-0.218073,-0.195338
hope,73,-0.095765,0.026408
finally,73,,-0.161468
wear,73,0.341356,
wife,72,-0.036492,-0.242584
promise,72,0.173765,0.225913
dead,71,-0.13091,0.132864
quickly,71,0.147398,
hour,71,0.098449,-0.174143
machine,71,-0.09377,
marry,70,-0.20692,
paper,70,-0.087206,0.467121
times,70,-0.2904,-0.22924
clothes,69,,-0.024491
audition,69,0.026452,
terrible,69,,0.366307
thanksgiving,69,0.25151,-0.196574
family,68,-0.151237,-0.213299
dance,68,-0.250888,
running,68,-0.03921,
leaving,68,-0.146675,0.023809
lose,67,-0.100097,-0.228137
mark,67,,-0.067905
ice,66,0.208725,-0.075006
kill,65,0.133297,0.066917
news,65,-0.114981,
brother,64,0.229231,-0.115523
coat,64,,0.041778
sexy,64,0.037083,
free,64,-0.219578,0.011383
shirt,63,-0.042981,-0.073784
interrupting,63,0.430234,0.17854
feeling,63,,-0.115203
pay,63,0.128658,
street,63,-0.004235,-0.19769
song,63,0.092202,0.073774
duck,62,0.210013,0.348173
christmas,62,-0.129792,-0.117625
boyfriend,62,0.208623,0.043229
giving,62,0.105593,-0.018341
inside,61,,-0.183657
eye,61,-0.34042,0.090427
smell,61,0.176991,
ten,61,0.282679,-0.040696
plan,61,-0.006408,
hat,60,-0.160708,0.020396
waiting,60,-0.289075,
fault,60,0.185695,-0.387676
marriage,60,0.0642,-0.198716
upset,59,-0.178865,-0.222776
walking,59,-0.095089,-0.148158
standing,59,,0.171723
arm,59,,-0.034921
top,58,-0.266356,-0.177551
son,58,0.487865,0.344057
restaurant,58,0.101979,0.065316
actor,58,0.138843,
girlfriend,57,0.010088,
scared,57,-0.354818,0.080189
present,57,-0.01963,0.126516
able,57,-0.065913,0.485502
piece,57,-0.372477,0.290947
sandwich,57,-0.235515,-0.335395
smiling,56,-0.091633,-0.069004
shot,56,,-0.167909
asleep,56,0.050478,-0.040039
cup,56,-0.233221,-0.171897
fat,56,0.055933,0.492123
moment,56,,-0.016293
seem,56,-0.041815,0.14345
special,56,-0.115159,-0.248601
water,55,,-0.127413
die,55,-0.170169,-0.091711
boss,54,-0.118522,-0.133752
massage,54,,-0.198097
message,54,,0.22068
lunch,54,0.031326,0.305447
shower,54,0.06817,-0.114548
shut,54,-0.140582,
seven,54,0.006992,-0.242266
drunk,54,0.209144,0.40287
class,54,,0.369941
city,54,-0.056129,0.53555
turkey,54,0.199452,-0.089734
plate,54,0.308604,-0.278627
lie,54,-0.281173,-0.010645
welcome,54,0.469427,-0.24081
daddy,53,-0.217975,-0.001222
relax,53,,0.119272
fair,53,0.186729,-0.372819
damn,53,0.312393,-0.234495
pizza,53,,-0.291736
fight,53,-0.138553,0.145077
hall,53,0.043334,0.464258
aunt,52,,0.19168
worried,52,-0.280117,0.227821
calling,52,-0.085448,
accent,52,,0.069717
feet,52,-0.270091,0.353898
touch,51,,0.09695
surprise,51,-0.27742,
grandmother,50,,0.392909
bra,50,0.102605,0.158693
purse,50,0.171892,0.166119
frank,50,,0.323055
answering,50,-0.033945,-0.064006
gift,49,-0.123537,0.248017
heart,49,-0.405875,-0.039473
body,49,0.586797,-0.172163
butt,49,,-0.200069
fridge,49,0.133305,0.486354
pain,49,-0.442495,0.014095
worse,49,0.019351,0.030531
figure,49,,0.354743
sad,49,-0.296193,
gay,49,,-0.150267
suddenly,49,,-0.03138
extra,48,-0.016668,
stand,48,,0.023017
tag,48,0.105984,-0.289742
camera,48,0.209417,-0.132905
bunch,48,,-0.148041
cake,47,,-0.214408
eight,47,0.022053,0.102606
roommate,47,0.188912,0.10135
candy,47,,-0.167672
fake,47,0.272512,0.020393
plane,47,-0.143882,-0.23334
staring,46,-0.147419,0.384886
tiny,46,-0.253718,-0.298848
gang,46,0.048663,-0.171769
middle,46,-0.233947,0.048098
shoes,46,-0.468322,-0.050008
pass,45,-0.159514,0.638099
weekend,45,7.4e-05,0.459875
smart,45,-0.279422,0.066759
past,45,0.200654,
cold,45,-0.115436,
hundred,45,,0.459581
bitch,45,-0.193816,0.400379
cards,45,-0.024898,-0.083497
cookie,45,0.277594,0.147415
milk,45,,-0.14237
list,45,0.383775,-0.115728
scene,45,,-0.316212
small,44,0.340827,-0.139771
grab,44,,0.143427
smiles,44,-0.161948,-0.178561
calm,44,0.116625,-0.016435
lying,44,-0.151496,-0.341952
loved,44,0.38011,0.03357
died,44,-0.207882,-0.136735
wine,44,,-0.335217
stuck,44,-0.142912,-0.182304
swear,44,-0.082335,
note,44,0.270544,-0.038327
presents,44,0.190028,-0.136999
quietly,44,0.264306,0.424772
sweater,44,-0.149036,-0.21966
month,43,,-0.061974
college,43,-0.093347,-0.191629
freak,43,,-0.047793
mistake,43,0.25732,0.357599
words,43,,-0.541906
interesting,43,-0.195567,-0.191684
control,43,-0.051632,-0.556675
sleeping,42,-0.117146,-0.338457
nervous,42,-0.238754,-0.11478
yesterday,42,0.260331,-0.331568
order,42,-0.13416,-0.148248
screaming,42,,0.237005
music,42,0.256191,-0.112486
writing,42,-0.034505,-0.254458
monkey,42,0.063999,
lucky,42,0.0338,-0.39984
stick,42,-0.486415,
opening,42,0.074876,-0.019201
afraid,41,-0.026971,-0.219595
felt,41,,0.118438
nose,41,0.03938,0.08744
building,41,-0.174265,-0.004529
key,41,,-0.087516
assistant,41,,0.407404
child,40,-0.067938,0.622611
husband,40,-0.202433,-0.070835
less,40,0.001719,
full,40,,0.486949
sign,40,,0.02725
turning,40,,-0.094744
step,40,-0.332738,0.087596
seat,40,-0.386457,-0.036719
surprised,40,-0.214152,
shoe,40,0.248921,0.119349
hanging,39,0.330338,
goodbye,39,-0.340059,0.158661
correct,39,-0.186257,-0.230216
works,39,-0.352753,-0.374777
confused,39,-0.340072,-0.093514
pull,39,,0.008464
hospital,39,,-0.07556
early,39,,-0.279872
tired,39,-0.201508,-0.124882
fall,39,-0.258904,-0.258453
decide,39,-0.083993,
tough,38,-0.073007,-0.030102
unbelievable,38,0.155042,
picked,38,0.443945,0.244753
imagine,38,-0.082206,-0.05489
pocket,38,0.19818,-0.070094
invite,38,0.348545,
counter,38,-0.156035,
dream,38,-0.126866,-0.129135
conversation,38,0.095693,0.101306
send,38,,-0.273543
porn,38,,-0.179161
ride,38,-0.059365,0.06371
straight,38,-0.392931,-0.136717
angry,38,,-0.010314
star,38,-0.178352,-0.184878
clock,38,-0.182063,-0.01828
acting,37,0.524862,
favorite,37,-0.065984,-0.110822
cookies,37,,0.459069
realize,37,-0.170703,0.290281
bite,37,,-0.176964
light,37,,-0.025974
desk,37,0.199815,-0.112956
jealous,36,-0.067745,0.19426
air,36,0.490282,0.566144
leg,36,-0.006094,0.045813
glass,36,-0.197581,
santa,36,,-0.286024
learn,36,0.200359,-0.11655
mess,36,0.056834,-0.146455
chicken,36,0.126983,0.10543
clear,36,-0.268033,-0.187992
clean,36,,-0.144828
smile,36,-0.133376,0.154343
children,35,-0.37427,0.298146
horrible,35,0.051989,-0.077944
completely,35,0.027431,-0.177169
shake,35,,-0.3415
write,35,,0.316809
buddy,35,-0.344831,-0.136875
single,35,0.34498,
knock,35,,0.090227
jacket,35,0.048936,0.489819
guitar,35,0.232925,0.449038
kick,35,,-0.365023
freaked,34,,0.070539
bottle,34,-0.165924,0.084609
needed,34,-0.188022,-0.453393
trouble,34,,0.147312
lights,34,0.083109,0.182055
chick,34,0.172573,0.062372
dancing,34,-0.391721,
ear,34,0.181275,-0.194538
ahead,34,-0.075149,0.142629
sense,34,,-0.15236
stopping,34,-0.337079,
third,34,-0.070477,-0.115729
sing,34,-0.102058,-0.048968
idiot,33,0.405811,0.23775
owe,33,-0.187261,
finger,33,0.177785,
chef,33,-0.361446,0.321095
park,33,,-0.003554
quick,33,0.216835,
listening,33,,0.00979
worth,33,-0.126922,-0.119595
professor,33,0.062708,0.173637
broken,33,-0.093421,-0.038519
incredible,33,0.121047,
museum,33,,-0.169123
loud,33,-0.113261,
bowl,33,,0.034147
comfortable,33,,-0.096164
sarcastic,33,,-0.02394
drive,33,0.018546,
ex,33,-0.324832,-0.417652
business,32,-0.027533,
entire,32,0.009434,-0.248911
laundry,32,0.437431,0.423747
soap,32,-0.013156,-0.256311
tea,32,0.010317,0.022349
wall,32,-0.126659,-0.39591
noise,32,,0.169844
blue,32,-0.067882,-0.155328
meeting,32,-0.073108,-0.157827
cheek,32,,0.138897
turned,32,0.055293,
proud,32,0.045321,0.249583
trip,32,-0.016749,0.432747
careful,32,-0.215487,
guest,32,-0.101279,0.103143
congratulations,32,0.1159,0.398705
push,32,,-0.209881
rid,32,-0.311675,0.0631
breath,32,,0.117489
speak,32,-0.046755,0.052073
red,32,0.280068,
raise,32,0.593217,0.342275
teach,31,-0.035287,-0.036531
meat,31,,-0.086113
wonder,31,-0.145501,-0.092456
short,31,0.374906,
button,31,-0.094573,-0.053338
foot,31,0.409166,-0.091764
airport,31,0.071648,
stomach,31,-0.216679,
shopping,31,0.52152,-0.037535
roll,31,-0.424687,
credit,31,-0.145741,
engaged,31,-0.174189,-0.123647
spend,31,-0.139703,
shoulder,31,-0.127729,-0.077099
ugly,31,0.137973,0.174197
lesbian,31,,0.60961
eating,31,0.19462,-0.139013
juice,31,,0.254499
save,31,-0.002992,0.051666
bike,31,,0.16099
team,31,0.272328,0.527506
shoot,30,,-0.053486
town,30,,-0.334658
strong,30,0.038408,-0.132818
giggles,30,-0.373745,0.020971
count,30,,-0.154452
propose,30,-0.164012,
double,30,,-0.193399
cover,30,0.027137,
grade,30,0.078998,-0.231889
hoping,30,,-0.187304
black,30,0.324165,
notice,30,,-0.405459
sort,30,0.025438,-0.141112
alive,30,0.36811,0.143363
crap,30,-0.093677,0.021764
magazine,30,-0.016118,0.452211
pictures,30,-0.38874,0.084373
hearing,30,-0.153948,0.090495
speech,30,0.057738,-0.007477
smoke,30,-0.148768,-0.359156
dirty,29,-0.309361,0.13261
calls,29,,-0.258737
trust,29,-0.019226,-0.455943
crush,29,,-0.129088
spent,29,-0.131787,
drinks,29,-0.054334,
case,29,-0.005627,0.481756
slowly,29,-0.130419,-0.0483
normal,29,0.113856,-0.068704
flight,29,0.057894,
young,29,0.380875,-0.117103
twenty,29,0.235003,-0.087425
sucks,29,0.09027,-0.055254
beat,29,,0.085728
maid,29,0.140726,
drop,28,-0.172612,-0.115064
divorce,28,0.211354,-0.132432
act,28,-0.000455,
copy,28,0.118758,0.56604
exciting,28,0.234093,0.026899
bird,28,,-0.300393
spot,28,0.420954,-0.253405
wonderful,28,-0.184209,0.054481
legs,28,0.086,
interested,28,-0.217618,0.315372
hide,28,-0.372669,
awful,28,-0.040631,0.115547
romantic,28,0.073388,0.046305
fell,28,-0.297221,0.117221
enjoy,28,0.075123,0.04372
handle,28,0.195742,
happily,28,0.406652,-0.306694
excellent,28,-0.18338,0.025608
stripper,27,-0.231431,-0.090084
future,27,-0.300486,-0.210502
suck,27,,-0.134354
share,27,-0.364971,-0.212291
white,27,-0.095597,-0.276863
woo,27,0.039882,
stole,27,-0.102989,-0.135178
birth,27,0.097988,0.520881
chip,27,-0.058735,
cream,27,0.037784,-0.154454
stunned,27,-0.038479,-0.075876
fancy,27,-0.237321,0.378026
hotel,27,,-0.141656
beer,27,-0.153921,
appreciate,27,0.155142,0.359871
flowers,27,,-0.015965
mail,26,,-0.109847
hole,26,0.157031,-0.101019
page,26,-0.117341,0.330792
truth,26,0.118887,-0.215547
neck,26,-0.173984,-0.244751
happening,26,-0.026715,
soup,26,0.121354,0.292663
drawer,26,0.010609,-0.2981
regular,26,-0.063004,0.025043
pair,26,-0.083965,-0.021543
football,26,-0.099249,
books,26,-0.128692,-0.190135
return,26,,-0.043539
waiter,26,0.162835,-0.349889
slow,26,0.016788,-0.045729
anniversary,26,0.232035,
fan,25,,-0.010037
breast,25,,0.491087
ridiculous,25,-0.283145,-0.189534
honor,25,0.226138,-0.197421
ruined,25,-0.122481,-0.139633
ticket,25,,-0.115667
dear,25,0.156981,-0.192248
favor,25,,0.019347
agent,25,0.422011,
daughter,25,-0.019756,-0.208556
embarrassed,25,0.199955,-0.071257
sec,25,0.184741,
nurse,25,0.162749,
nine,25,-0.242457,-0.278942
department,25,-0.037857,0.034465
allowed,25,0.057205,0.081451
waves,25,,-0.085147
missing,24,-0.076822,
taste,24,,0.211019
company,24,0.165,-0.133578
speaking,24,-0.460482,-0.193221
borrow,24,-0.363299,0.059492
changed,24,,0.501075
empty,24,0.041411,
jump,24,0.141273,-0.180292
grandma,24,,0.430472
explain,24,-0.235112,0.204815
tie,24,,0.304439
sir,24,0.218375,-0.283184
shop,24,0.360925,
grow,24,-0.225377,0.259574
wake,24,,-0.33966
decision,24,-0.309182,
band,24,0.155274,
thousand,24,,0.398899
round,24,-0.313216,
age,23,0.237784,-0.175913
toast,23,,-0.092199
jam,23,0.130345,
named,23,,0.13543
ended,23,,0.123813
director,23,-0.054695,
pen,23,-0.012229,0.460809
hurry,23,,-0.203055
learned,23,-0.078585,-0.079402
fix,23,-0.178547,0.07701
attention,23,-0.137998,
knowing,23,-0.115561,0.35058
dry,23,-0.034379,-0.195877
ahhh,23,-0.052324,
pink,23,,0.080193
cheese,23,0.197748,0.089293
bath,23,-0.113308,-0.106614
teacher,23,0.125986,0.003003
engagement,23,0.140592,-0.024585
personal,22,,-0.225673
quiet,22,,0.170968
thirty,22,0.040055,0.074543
losing,22,-0.375467,-0.029999
blame,22,-0.025957,-0.190859
trash,22,0.232664,-0.400253
nap,22,-0.040341,-0.050257
holiday,22,0.041512,-0.029005
tone,22,-0.563701,-0.298767
death,22,-0.108583,-0.163769
fit,22,0.353605,0.206044
silly,22,-0.216787,
poor,22,-0.202804,-0.005398
fly,22,-0.323879,
rock,22,,0.153815
blow,22,,-0.10783
dinosaur,22,0.051533,-0.261864
hungry,22,0.011846,-0.146251
king,22,-0.29173,
garbage,22,0.602218,0.145283
boots,22,-0.222626,0.166139
uncle,22,,0.035751
fashion,22,-0.087302,-0.27897
closed,22,0.028231,
pack,22,,0.195267
become,21,-0.097327,
choice,21,0.097482,-0.158278
million,21,0.361815,
dumb,21,0.130195,
career,21,-0.114988,
interview,21,0.307586,0.3141
keeping,21,-0.257863,0.277867
born,21,0.165753,0.047799
scary,21,,0.10157
tree,21,0.005957,-0.171094
drinking,21,0.064405,
letter,21,0.183095,-0.045554
giant,21,-0.302452,-0.185373
taught,21,0.104598,0.359204
bunny,21,0.20914,-0.275496
roof,21,0.010005,0.083354
uncomfortable,21,0.280514,0.183084
board,21,-0.191761,0.060806
famous,21,-0.111796,
throat,21,-0.100787,-0.099139
prepared,21,0.125093,0.098987
depressed,21,-0.268496,-0.286668
follow,21,0.076684,-0.188886
human,21,-0.006284,-0.195442
glasses,21,-0.290317,-0.267141
space,21,-0.087697,0.456849
dark,21,-0.244263,0.096663
country,21,0.239043,0.300415
butter,20,-0.079341,-0.021978
disappointed,20,-0.110402,-0.211544
twin,20,,0.460675
poker,20,,-0.348439
sell,20,-0.188651,
opera,20,,0.185361
student,20,,-0.034869
emergency,20,,0.404985
charge,20,0.240302,
possible,20,,0.256019
size,20,,-0.097113
fish,20,0.112455,-0.314837
embarrassing,20,-0.135605,0.312771
character,20,-0.271825,-0.05877
join,20,0.277644,-0.200519
awkward,20,-0.277474,-0.201058
barely,19,0.119356,-0.234863
award,19,0.169857,
steal,19,,-0.379057
history,19,-0.381008,0.192054
nuts,19,-0.071371,-0.061551
obvious,19,,0.355544
movies,19,,-0.152264
rush,19,-0.153667,0.619459
upstairs,19,-0.194003,-0.330315
charity,19,-0.269067,0.454679
planning,19,-0.105704,-0.30711
road,19,,-0.214109
loudly,19,-0.140934,0.17567
smoking,19,0.379113,0.258315
op,19,0.355714,
pretending,19,0.221959,
falling,19,0.1149,-0.014772
boring,19,-0.194101,
honeymoon,19,-0.030351,-0.186047
toilet,19,-0.59351,-0.111063
bother,19,-0.254168,0.352018
dial,19,,-0.397475
valentine,19,0.212934,0.257024
cousin,19,,-0.167735
candles,19,0.169299,-0.113413
fifty,19,,-0.063098
type,19,0.094148,-0.118541
scream,19,,0.012301
suit,19,,-0.039546
advice,19,-0.009648,-0.067999
apologize,19,0.127712,-0.096348
bucket,19,-0.22939,0.087283
honest,19,-0.298797,-0.153705
cell,19,,-0.122157
basket,19,0.138197,-0.023509
familiar,18,0.068626,0.06812
older,18,-0.058556,
computer,18,-0.323712,-0.045716
power,18,-0.255667,
knee,18,0.564483,-0.076047
attack,18,0.070123,0.316379
pottery,18,0.125915,0.290176
annoying,18,0.199645,-0.185199
leather,18,0.258421,-0.024213
bride,18,0.151572,
shaking,18,-0.167043,-0.064331
rubbing,18,,-0.117465
earlier,18,0.187969,-0.194061
commercial,18,-0.182506,-0.099261
field,18,0.026923,0.577446
sexual,18,0.257763,0.43051
sticking,18,-0.075973,
insane,18,0.045545,-0.151395
lead,18,,0.482046
forgive,18,-0.419267,0.364712
spit,18,0.051653,0.261398
spending,18,0.062626,0.284322
magic,18,0.363842,-0.353488
stairs,18,-0.111083,
hallway,18,-0.041653,0.261127
rain,18,0.054072,-0.057734
pillow,18,0.059587,0.293807
war,18,-0.049374,0.252553
mommy,18,,-0.118312
wet,18,0.413166,
sandy,18,-0.384097,-0.029032
memories,17,0.090102,-0.125221
judge,17,-0.035714,
balcony,17,0.288557,-0.334328
princess,17,0.033577,-0.024247
system,17,0.285496,0.194692
loser,17,-0.413181,-0.040372
information,17,-0.061317,-0.174796
waste,17,0.227913,-0.238235
ruin,17,0.095188,0.021294
flirting,17,0.327588,-0.422128
fruit,17,,-0.138665
orange,17,-0.110455,0.356297
pot,17,0.350961,0.383654
screen,17,,-0.222177
bottom,17,-0.130459,
brain,17,0.199545,0.392442
thumb,17,-0.215992,0.130752
respect,17,-0.116366,0.09216
rent,17,-0.091659,
nanny,17,,0.031781
fighting,17,0.381598,0.155863
tall,17,0.005604,
super,17,-0.139278,0.210164
complicated,17,0.002985,-0.138926
expect,17,-0.113897,-0.241466
hooker,17,,-0.080024
puzzled,17,-0.297178,-0.256011
beach,17,-0.259486,-0.083898
brown,17,0.192363,-0.094778
fool,17,0.184793,0.165505
lamp,17,-0.558987,0.306346
kicking,17,,-0.095081
unfair,17,0.034384,0.079882
healthy,16,0.169703,-0.144976
muffin,16,,-0.286948
annoyed,16,-0.227102,-0.100973
pie,16,,0.138593
bank,16,,-0.122727
forward,16,0.100269,-0.268459
closet,16,0.294538,-0.052215
opportunity,16,0.292569,0.100192
tip,16,,-0.408319
split,16,,-0.236462
gym,16,0.104131,
thoughts,16,-0.525474,0.465921
towel,16,0.070832,0.519832
outfit,16,-0.33396,-0.091815
total,16,-0.315515,0.301552
cook,16,-0.080484,-0.298862
cost,16,0.039258,
science,16,0.312989,-0.030353
group,16,,0.402819
ceremony,16,-0.1732,0.241193
score,16,,-0.185284
dying,16,0.133097,-0.18934
yell,16,,-0.080379
route,16,,-0.003469
skin,16,0.149165,-0.188107
state,16,,0.01144
pressure,16,,0.340769
area,16,0.072455,0.315866
tissue,16,-0.124453,0.413258
scare,16,-0.236814,0.154453
bang,16,0.033494,-0.120857
covering,16,,0.18002
speed,16,0.072387,
wallet,16,,-0.253516
map,16,0.225213,-0.381777
fist,16,,0.311906
annulment,16,-0.185749,0.505885
script,16,,-0.220885
experience,16,0.075906,-0.293792
attractive,16,0.166692,0.054063
touched,16,,-0.274497
enter,16,,-0.123712
breathe,16,-0.184201,0.367648
land,16,,0.530488
evening,16,-0.366033,-0.09801
lots,16,,0.180665
responsibility,15,-0.176062,-0.101398
queen,15,-0.143098,-0.041956
form,15,-0.226632,-0.135618
bug,15,-0.145696,0.071107
carry,15,,0.02363
guard,15,0.27642,
screwed,15,-0.04085,0.053991
central,15,,-0.457589
large,15,0.079207,
oven,15,,-0.008713
disgust,15,-0.137715,-0.230941
steps,15,-0.425612,0.049121
exit,15,0.233221,
robe,15,0.240903,-0.143804
sock,15,-0.138104,-0.025811
corner,15,0.262929,
everyday,15,,0.225117
delicious,15,0.372176,-0.307934
rack,15,-0.380536,
breakfast,15,,0.500589
pal,15,-0.101138,-0.143164
admit,15,0.29516,
actual,15,-0.051732,-0.075342
bachelor,15,0.219434,-0.251982
selfish,15,-0.17176,-0.193762
pregnancy,15,0.396109,
serve,15,,0.466127
subway,15,0.116755,
deserve,15,-0.108554,-0.102733
shock,15,,0.02203
reveal,15,,-0.225255
furniture,15,-0.056934,-0.102665
ignore,15,-0.126382,
impressed,15,-0.04723,
egg,15,-0.267665,-0.068158
trees,15,,-0.195625
brush,15,-0.00019,0.137142
spoon,15,0.424091,-0.037611
miracle,15,0.14732,-0.031822
law,15,0.002219,
coffeehouse,15,0.237625,0.358893
hire,15,-0.147874,
numbers,15,0.178952,-0.146105
lines,15,-0.21176,-0.078046
salad,15,0.51319,-0.170934
phase,15,,0.428783
pushing,15,-0.152446,0.128331
greatest,15,-0.027532,0.297718
salmon,15,,-0.271356
horror,15,,-0.276734
inappropriate,15,-0.143492,-0.175552
sensitive,15,0.043442,-0.266983
mirror,15,,0.233952
mention,15,,-0.115988
nickname,15,-0.220138,
doll,14,,-0.364945
bread,14,-0.237651,-0.303318
wrap,14,-0.213961,-0.308963
batch,14,-0.116329,-0.087549
expensive,14,,-0.016587
celebrate,14,-0.102937,
accident,14,0.182941,-0.018495
bastard,14,0.074487,0.047382
disgusted,14,-0.169547,-0.015304
certain,14,-0.077799,-0.089434
amused,14,0.238224,
cooking,14,,-0.226633
settle,14,-0.20331,-0.309136
belly,14,0.172243,
written,14,,-0.255569
ceiling,14,-0.026977,-0.270901
cowboy,14,-0.316184,
jar,14,0.002496,
impossible,14,0.191025,0.158343
common,14,0.432789,-0.235406
lover,14,-0.087152,
warm,14,0.003899,-0.320464
gross,14,0.121872,0.428233
reach,14,0.257521,
remote,14,0.120756,
general,14,-0.014525,0.406673
private,14,-0.017107,-0.202127
fear,14,0.020803,-0.083788
dessert,14,,0.46662
supportive,14,0.280663,0.26173
twins,14,-0.176229,0.03804
difficult,14,,0.084295
official,14,-0.0711,
shame,14,0.232575,-0.217523
touching,14,,0.167885
jerk,14,-0.06784,0.529016
appointment,14,0.261682,
spin,14,0.13983,
sting,14,-0.229958,-0.038929
earrings,14,,-0.168433
accidentally,14,,0.286155
nana,14,,-0.016176
emotional,14,-0.197755,
remembered,14,-0.217666,-0.135293
client,14,-0.049997,
blind,14,0.359421,-0.361394
trade,14,0.200001,
bout,14,-0.096345,0.040211
freezer,14,-0.201468,
recipe,14,,-0.02671
flip,14,-0.380678,-0.050963
patch,14,-0.060856,0.320673
stealing,14,,-0.469649
health,14,-0.22874,0.031191
rough,13,-0.275223,-0.070364
trick,13,,-0.395783
market,13,-0.171282,-0.177245
choose,13,0.282246,
climb,13,-0.158294,
lift,13,0.082715,-0.123158
sugar,13,,0.046624
practice,13,0.229881,
rich,13,-0.133096,0.347662
stage,13,,-0.254223
buying,13,-0.29773,
fresh,13,,0.371886
adoption,13,-0.060585,
salt,13,-0.160655,
dancer,13,0.001054,
aisle,13,0.180316,-0.134928
burn,13,,0.565613
bald,13,-0.123856,
handsome,13,-0.340231,-0.019164
slip,13,-0.024804,-0.190319
address,13,,0.578728
champagne,13,0.273884,0.179903
center,13,0.00864,-0.120895
wanting,13,-0.164823,-0.140997
cheer,13,0.009406,0.242901
accept,13,-0.468855,-0.011899
smelly,13,0.324946,-0.235438
plastic,13,-0.197142,-0.303154
sheet,13,-0.28855,-0.054313
mere,13,-0.110096,-0.250702
commitment,13,-0.119394,
spring,13,,-0.13224
mister,13,0.100258,0.099991
resume,13,,0.193297
covered,13,,0.139429
safe,13,-0.074522,-0.030149
pool,13,,0.146809
flying,13,-0.204225,0.193791
low,13,-0.345826,
mood,13,0.004932,0.21488
van,13,,0.404209
enjoying,13,-0.152836,-0.071945
frantically,13,0.186584,0.20465
island,13,,-0.02219
glaring,13,-0.152625,
lottery,13,0.140334,
exact,13,-0.016,-0.285761
bam,13,0.11808,
chocolate,13,-0.108066,-0.335659
blood,13,,-0.313276
winner,13,0.135696,-0.107616
slutty,13,,-0.244417
knife,13,,-0.152813
subject,13,,0.29939
twelve,13,0.251668,0.287094
negative,13,0.201134,-0.014717
library,13,,0.214114
gifts,13,0.0921,
yellow,12,-0.295996,-0.094745
killing,12,0.017636,0.227038
amount,12,-0.26582,
joining,12,-0.220506,-0.317879
interrupts,12,-0.048382,-0.079883
ship,12,,-0.312269
strange,12,,0.251235
cried,12,-0.303061,-0.17031
screw,12,0.158809,
pathetic,12,-0.067018,0.39632
stars,12,-0.104983,-0.073406
pig,12,-0.294998,
support,12,0.243061,0.118241
label,12,0.319707,0.142475
napkin,12,-0.029909,-0.152645
police,12,0.22621,0.124651
fireman,12,0.08792,0.28447
pin,12,-0.24198,
opinion,12,-0.083899,
percent,12,-0.068279,
fill,12,-0.331701,-0.092005
pet,12,,-0.454729
driver,12,0.09318,
prize,12,-0.171714,
rice,12,-0.063662,0.474495
beef,12,,-0.328219
direction,12,-0.019609,-0.177923
catching,12,0.34361,0.054969
stink,12,-0.126104,-0.064933
winning,12,-0.084977,-0.121461
suppose,12,0.259267,0.352781
lesson,12,-0.048862,
discovery,12,-0.132587,-0.080459
chase,12,-0.356646,-0.038508
gun,12,-0.167194,0.105486
startled,12,0.219787,-0.240005
painting,12,,0.060176
punch,12,,0.008418
younger,12,0.326286,-0.166884
position,12,,0.151987
fantastic,12,-0.207762,0.054816
unit,12,,-0.153327
theme,12,-0.093527,-0.064565
potatoes,12,0.053257,0.423605
badge,12,0.29008,
cleaning,12,,-0.260109
lawyer,12,-0.010038,
lay,12,,0.077422
parts,12,0.090159,
level,12,,0.060594
simultaneously,12,-0.067637,-0.064776
tux,12,,-0.14183
labor,12,-0.23619,
sauce,12,0.379424,
sixth,12,0.524048,-0.27161
contest,12,-0.128382,
dig,12,,-0.057421
bone,12,0.22536,
creepy,12,-0.088325,0.248261
err,12,0.222234,-0.417754
service,12,,0.077108
candle,12,0.075644,-0.211819
blank,12,0.315491,-0.23264
self,12,,-0.021115
maternity,12,-0.118906,-0.093441
evil,12,,0.222907
agreed,12,0.154706,-0.328047
visit,11,,-0.036931
lovely,11,-0.14386,-0.180385
planned,11,-0.029814,0.045485
scientist,11,0.333869,
gorgeous,11,-0.093731,0.081878
quarter,11,,0.50314
potato,11,0.172217,0.319375
color,11,,-0.020743
terrific,11,-1.6e-05,0.072309
blanket,11,0.238209,-0.121556
sneak,11,,-0.267522
generous,11,-0.004558,0.066264
plenty,11,-0.343673,0.331556
rooms,11,-0.066167,-0.149581
guilty,11,0.298481,-0.176618
pencil,11,0.330095,-0.104961
pleasure,11,-0.373787,0.110715
finding,11,-0.290099,-0.297015
childhood,11,,0.040273
mini,11,-0.005437,
fur,11,-0.202938,-0.15247
identical,11,,-0.053818
elevator,11,-0.097129,
smaller,11,0.41244,
forehead,11,,-0.19593
soft,11,-0.028303,-0.233924
version,11,,0.456246
cigarette,11,0.211866,-0.078622
focus,11,-0.278487,0.148423
beard,11,-0.106442,0.136913
soul,11,,-0.269961
necklace,11,,-0.311522
cheesecake,11,-0.024072,0.22544
opposite,11,-0.123635,0.058661
major,11,-0.262616,
vegetarian,11,0.202877,0.161055
teaching,11,0.077893,-0.112733
summer,11,-0.068729,0.24015
missy,11,-0.097867,
professional,11,0.361149,0.314703
nod,11,,0.059546
wild,11,0.419584,-0.124098
natural,11,,-0.216481
era,11,,0.039968
holidays,11,0.015329,0.061901
issue,11,,-0.085812
delivery,11,-0.014584,-0.138461
mimicking,11,-0.031851,
wheel,11,,0.003197
basketball,11,0.009873,
insurance,11,0.192916,0.007768
parent,11,0.073376,0.153506
funeral,11,0.246731,0.321323
painful,11,-0.224174,-0.009348
afternoon,11,0.223252,0.031514
sudden,11,,-0.057799
apple,11,-0.18759,-0.091208
joy,11,-0.036011,-0.344493
till,11,-0.344333,0.163601
actress,11,0.101328,
poem,11,,0.175834
rip,11,0.057247,-0.242969
bridesmaid,11,-0.15057,0.052427
bright,11,-0.065396,-0.058921
photo,11,,0.254321
intense,10,0.281924,0.0537
friendship,10,0.308617,-0.051994
security,10,-0.189663,-0.045791
lecture,10,-0.132834,
highest,10,-0.191076,
prefer,10,-0.27901,-0.100575
vase,10,0.23406,-0.007784
sunglasses,10,,0.313326
snow,10,-0.046731,-0.05264
cop,10,0.394339,-0.033365
art,10,-0.229552,-0.198792
burned,10,-0.300634,0.577862
lip,10,,0.085386
forgotten,10,-0.053961,
pop,10,,-0.172878
available,10,-0.062018,0.414015
invitation,10,0.389872,-0.131672
simple,10,-0.047645,-0.0151
sweep,10,-0.34565,
desperate,10,0.16621,-0.26818
example,10,,0.02191
earl,10,0.183697,
sight,10,,0.070091
relative,10,-0.028836,
awake,10,-0.143272,0.064711
sale,10,-0.272227,
gold,10,-0.002011,0.133522
introduce,10,0.019707,
interest,10,-0.464469,
spider,10,0.150285,-0.110523
penis,10,-0.210127,-0.037984
bummed,10,-0.112752,
lame,10,-0.024458,0.534338
yummy,10,-0.32105,0.004965
western,10,0.01019,
tray,10,0.082134,-0.255083
hook,10,0.324946,
perform,10,-0.129633,-0.059863
gum,10,-0.446442,0.134696
film,10,0.027965,0.330953
learning,10,0.09434,-0.079552
sink,10,0.155233,
steady,10,0.270794,0.19761
exhausted,10,0.169435,-0.205467
contraction,10,,0.020576
charming,10,-0.325527,0.094743
stain,10,-0.109599,
dollar,10,0.08133,
virgin,10,,0.36626
sperm,10,,-0.106576
kisser,10,0.047851,-0.114183
fixed,10,,0.185031
perk,10,-0.116372,-0.063148
sea,10,0.144941,-0.026116
cancel,10,-0.192998,
slap,10,,-0.224337
pepper,10,-0.208202,
sentence,10,,0.049729
odds,10,-0.10528,
channel,10,-0.303893,0.486935
peanut,10,-0.236351,0.024332
cash,10,-0.122781,-0.181163
section,10,0.102482,-0.038
panicked,10,0.064099,-0.053522
escape,10,,-0.022768
bus,10,0.25056,
disgusting,10,0.010778,-0.382186
positive,10,0.284596,0.024897
category,10,,-0.076648
imaginary,10,-0.187924,0.063802
manager,10,0.25271,
adult,10,0.466977,-0.02198
apothecary,10,,-0.25618
pigeon,10,-0.1913,0.592437
lobster,10,-0.011713,0.096694
offer,10,-0.115829,
makeup,10,,0.412134
train,10,0.014399,
prison,10,-0.37671,0.199537
ginger,10,0.152886,
rat,10,0.021955,0.299687
spirit,10,-0.21108,-0.264318
bond,10,-0.029624,0.032145
officer,10,0.015595,
tweet,9,0.084603,-0.034747
view,9,0.07086,-8e-06
popular,9,0.253391,-0.07523
sky,9,,-0.003384
row,9,0.303327,0.052236
sickness,9,0.149097,-0.109009
gentle,9,0.084005,-0.254829
psychic,9,0.03281,
impression,9,-0.006273,
playboy,9,0.380583,-0.036543
stays,9,,-0.173087
neat,9,,0.104283
curious,9,0.582093,
remove,9,-0.117414,0.447445
thunder,9,-0.071671,0.1872
whipped,9,-0.268925,0.164858
code,9,,-0.159285
steak,9,0.355735,0.226889
customer,9,-0.221632,
television,9,,0.092642
male,9,0.110484,
peace,9,-0.115093,-0.196607
recognize,9,-0.059722,-0.14818
adorable,9,0.334,0.099097
ankle,9,-0.100673,-0.155962
partner,9,,-0.105026
pivot,9,0.272189,
connected,9,-0.080688,-0.292253
stayed,9,-0.185716,-0.1252
pancakes,9,,-0.247949
lotion,9,0.06823,0.320369
guide,9,,-0.260274
pound,9,,-0.125861
homo,9,0.469518,0.303023
softly,9,0.291629,-0.07359
understanding,9,-0.190046,0.519526
relieved,9,,0.516956
groom,9,-0.329598,0.266748
layer,9,-0.335255,0.055143
complete,9,-0.000334,-0.085937
toe,9,-0.226582,0.008646
camp,9,0.131968,
competition,9,-0.335093,0.308042
gesture,9,,-0.004546
counts,9,0.04286,
mug,9,-0.191227,-0.18777
disbelief,9,-0.222502,-0.125687
final,9,,-0.355653
related,9,,0.138349
flirt,9,-0.313662,
slide,9,,-0.228552
manly,9,-0.021888,
ad,9,-0.070126,0.393448
crib,9,0.157935,-0.19915
confident,9,0.013347,0.262999
event,9,-0.523178,
public,9,-0.227509,
affair,9,-0.101071,
veto,9,-0.043488,0.115234
female,9,0.135503,-0.306616
heavy,9,,-0.347137
skull,9,,-0.196639
certificate,9,0.007465,0.360344
noodle,9,-0.366224,-0.173382
musical,9,0.115082,-0.121311
danger,9,-0.176841,-0.138927
newspaper,9,,0.02603
happiness,9,0.447395,-0.004947
sigh,9,0.472218,
badly,9,0.38397,-0.197162
afford,9,0.171269,
fourth,9,0.018711,-0.000962
friday,9,,0.084387
bored,9,0.186607,
bee,9,-0.273777,
courage,9,-0.067359,
expecting,9,-0.065982,
squeeze,9,,-0.16789
conference,9,-0.008795,
coast,9,,-0.003089
argh,9,0.028032,-0.057151
sofa,9,0.052593,-0.109074
saving,9,,-0.264802
distance,9,0.277956,
bake,9,-0.143207,-0.321915
john,9,-0.340616,-0.079446
diaper,9,0.4971,-0.403053
soda,9,,-0.186593
anger,9,0.35599,0.001811
thrown,9,-0.359484,
motion,9,0.204931,
spread,9,0.044265,
plant,9,0.043423,-0.3967
lasagna,9,,-0.042741
rude,9,0.193952,-0.064369
announcer,9,-0.215477,
lightning,9,-0.061079,0.341173
purpose,9,-0.380477,0.179931
agree,9,0.260163,-0.041114
entertainment,9,0.246353,
bubble,9,,-0.053839
medical,9,,-0.116726
deck,9,-0.117474,
petty,8,-0.057923,-0.063268
pad,8,-0.23485,0.563327
disease,8,-0.20248,0.062734
buyer,8,-0.197893,
seating,8,0.241039,-0.20066
relief,8,,0.385758
puppy,8,,0.009065
hero,8,-0.410018,
junior,8,-0.23753,-0.422524
suitcase,8,0.005445,-0.261597
convince,8,-0.162272,-0.124575
hum,8,0.058552,-0.207932
option,8,0.188138,
term,8,,-0.279443
thankful,8,0.262098,0.220036
selfless,8,0.028137,-0.217188
soccer,8,0.292766,
crossword,8,,-0.050612
spray,8,0.234117,
lemonade,8,,0.309988
fossils,8,-0.302242,0.198016
physical,8,-0.274939,-0.309521
veil,8,0.120879,-0.162153
betting,8,,-0.309615
practical,8,0.559693,-0.057624
review,8,0.425634,-0.099112
flashback,8,0.097815,-0.357674
deed,8,,-0.234868
unreasonable,8,0.059076,-0.083358
lighting,8,0.123353,0.620405
particular,8,,-0.208701
assume,8,,-0.106339
pumpkin,8,-0.090511,-0.104269
satisfied,8,0.305982,0.002844
mature,8,,0.484002
original,8,0.142133,-0.163824
shining,8,-0.214926,-0.197383
hairy,8,0.036028,-0.234067
wise,8,0.041511,0.209542
pickle,8,0.376892,0.309512
agency,8,,-0.144275
research,8,-0.034661,
shy,8,-0.103977,
concerned,8,0.017377,0.222435
fifteen,8,-0.022731,0.205409
silence,8,-0.125727,-0.057722
burning,8,,0.197171
fourteen,8,-0.050305,0.491472
genius,8,-0.068527,0.50364
spare,8,,0.326761
strike,8,,-0.096236
doorway,8,,-0.160464
drag,8,0.244615,0.452227
force,8,0.289823,0.386076
medicine,8,-0.241829,-0.220346
mocking,8,-0.02216,0.038978
maker,8,-0.183549,0.148213
lock,8,,-0.003246
block,8,0.287613,
merry,8,0.218535,-0.438543
doubt,8,0.020493,
coma,8,0.058987,
cereal,8,-0.070222,0.320715
whore,8,-0.033426,-0.178866
wire,8,-0.069664,-0.244166
hockey,8,-0.144796,0.091377
zoo,8,0.277461,-0.24819
scarf,8,-0.152827,-0.069361
maintenance,8,,-0.216878
truck,8,,-0.303669
bump,8,0.168341,0.423126
minister,8,-0.088142,
ringing,8,0.355851,
millionaire,8,-0.015416,-0.311472
billy,8,0.205967,
stack,8,-0.149943,0.166977
sophisticated,8,-0.11168,0.522899
crab,8,0.268344,
comfort,8,0.008901,0.109271
shall,8,-0.092421,
cushion,8,0.003287,-0.051925
glare,8,0.313136,
pushover,8,0.054165,0.290285
expression,8,-0.265831,
trifle,8,0.022077,
touchdown,8,-0.073705,
snap,8,0.211535,0.343993
pipe,8,-0.013948,0.484396
bakery,8,,-0.330104
divert,8,,-0.122705
awesome,8,0.005011,
dump,8,-0.110365,-0.142384
precious,8,0.184029,0.096979
routine,8,-0.393475,-0.03214
nature,8,0.578367,-0.21999
wiener,8,,-0.134388
sweat,8,-0.148962,-0.081471
platform,8,0.006159,-0.342366
attached,8,,-0.149345
frozen,8,0.079377,
season,8,-0.12001,0.134365
eve,8,,0.035229
bow,8,0.212513,0.108314
device,8,,-0.003531
drawing,8,0.06191,-0.073526
sleeve,8,-0.297109,-0.315127
exchange,8,-0.34726,0.138732
wax,8,0.049374,0.15566
consider,8,,0.025132
farm,8,,-0.204396
cow,8,0.337792,-0.039218
poster,8,0.133801,0.061328
moon,8,,-0.143543
loose,8,-0.065733,-0.166565
base,8,,0.194578
reception,8,,-0.235991
dice,8,-0.069416,
sip,8,-0.323845,
chipper,8,,0.144457
envelope,8,0.197795,-0.069979
shout,7,,-0.050562
organized,7,-0.111962,-0.115785
masseuse,7,,-0.090207
stolen,7,-0.302778,-0.177532
vacation,7,0.086007,-0.194027
trophy,7,0.009585,-0.038382
panicking,7,0.03475,-0.239401
godfather,7,,0.280007
lipstick,7,,0.248192
liar,7,0.338429,0.060135
cheater,7,-0.249257,-0.400842
thin,7,-0.13626,
including,7,,-0.118523
defense,7,0.040571,
ink,7,0.042199,
build,7,-0.03327,0.11334
thong,7,-0.144783,
remind,7,-0.105149,0.25424
ray,7,-0.017307,
willing,7,0.172811,-0.119274
hint,7,,-0.05391
sharing,7,-0.003927,-0.182358
bewildered,7,0.382439,0.240573
maple,7,0.185761,-0.158529
leaning,7,-0.103613,
added,7,,-0.114546
senior,7,,-0.290988
shelf,7,0.179271,0.055383
internet,7,0.362251,0.023637
loss,7,0.07827,-0.012298
wash,7,0.179176,0.008256
momma,7,-0.044132,-0.229379
feed,7,-0.221522,-0.073335
stranger,7,-0.220534,
continue,7,-0.140887,-0.140014
sunday,7,,0.20583
raised,7,,0.281805
draw,7,,-0.044941
extremely,7,-0.240426,0.343769
add,7,0.07471,-0.125901
digest,7,,0.123343
custard,7,-0.381498,-0.130659
silver,7,0.028839,0.210941
diet,7,-0.225121,-0.19712
sup,7,0.022291,0.243948
slut,7,0.001988,-0.155656
worrying,7,-0.198406,0.228623
passion,7,0.241366,
mate,7,0.189256,0.079304
scares,7,-0.380242,-0.219674
clever,7,0.02806,-0.09945
elbow,7,-0.058058,-0.249191
empire,7,0.081484,
action,7,0.409354,
paint,7,,0.130769
random,7,0.064794,
tear,7,0.33062,-0.147919
president,7,0.133193,
swinging,7,,-0.222013
blonde,7,,-0.318544
creep,7,-0.444136,-0.029031
dealer,7,-0.20151,0.568745
exam,7,-0.053173,0.228296
receptionist,7,,-0.144024
sucking,7,0.095766,-0.026357
ghost,7,-0.237556,-0.116233
react,7,0.219787,0.173292
dryer,7,-0.16057,0.123541
damage,7,0.188815,-0.053182
verge,7,-0.055639,0.019858
menu,7,,0.085776
drunken,7,0.093283,-0.241619
stuffing,7,-0.108872,
glue,7,-0.164294,
universe,7,-0.204371,0.253404
cage,7,-0.337979,
globe,7,,-0.193734
tan,7,,-0.388752
caterer,7,-0.258749,
flea,7,-0.217219,
cheerleader,7,0.004108,-0.171918
anytime,7,,0.215895
slice,7,-0.022892,-0.047175
proceeds,7,0.07551,0.259984
challenge,7,-0.029181,-0.128753
agreement,7,0.589298,-0.292068
dentist,7,-0.062838,-0.157248
brand,7,,-0.160243
begin,7,0.301103,
resolution,7,-0.197674,0.441404
raising,7,0.015712,0.398618
tricky,7,,-0.03054
hurting,7,-0.134578,-0.076679
basement,7,0.523635,
earth,7,,-0.175694
leading,7,-0.155535,
language,7,-0.234638,-0.166569
master,7,0.408559,0.158157
auditions,7,-0.096631,
classy,7,-0.01589,0.008705
underneath,7,-0.086588,-0.144194
nodding,7,,0.159602
sadly,7,0.248856,-0.076865
dollhouse,7,0.031914,-0.287179
drove,7,0.087712,
backwards,7,0.211447,
trail,7,,-0.092003
wide,7,,-0.101655
bay,7,,-0.176377
pervert,7,,-0.249223
bridge,7,,-0.0317
salesman,7,0.235156,
balloon,7,0.214982,-0.028141
understood,7,-0.31747,0.434973
host,7,0.427196,-0.079439
due,7,,0.28278
shampoo,7,-0.224026,-0.01723
whip,7,,-0.271615
lake,7,-0.31643,-0.196858
taps,7,-0.09565,
lands,7,,-0.023935
sweetheart,7,0.140791,-0.088824
forced,7,,0.206572
goalie,7,,0.163468
rooster,7,0.158206,
bagel,7,0.068431,-0.128996
seventeen,7,0.002575,-0.039995
trapped,7,-0.283951,-0.324347
wooden,7,-0.200481,-0.0663
model,7,0.166851,0.209774
fork,7,-0.142049,
drugs,7,0.326051,0.356916
cinnamon,7,0.22926,0.086777
rushing,7,-0.116804,0.563373
hiding,7,-0.086463,0.058797
muffled,7,0.045304,-0.185451
pan,7,0.305337,-0.192501
fold,7,0.164895,
fireball,7,-0.356746,0.017184
grant,7,0.0276,0.241422
duh,7,0.06381,
spell,7,0.058497,
beauty,7,-0.326201,-0.156062
uniform,7,,-0.083185
applause,7,0.728149,
hike,7,,-0.063751
judging,7,,0.007885
blast,7,-0.420146,0.072012
typical,7,0.225031,0.11617
lifetime,7,0.027687,-0.014097
nudity,7,,-0.201242
begging,6,0.33515,-0.082669
spoke,6,,-0.183929
evaluation,6,0.058535,
crime,6,,-0.289877
jersey,6,0.602901,-0.02162
medium,6,0.269948,-0.171229
phrase,6,-0.283769,0.021124
carpet,6,-0.071909,0.276362
hopes,6,0.075487,-0.4328
bachelorette,6,0.209875,
poetry,6,,0.137021
gala,6,0.239929,0.340026
easily,6,,-0.266949
strings,6,-0.12724,-0.071866
smooth,6,-0.140312,0.197271
collection,6,,-0.240753
temporary,6,-0.454277,
attic,6,-0.193325,-0.300892
mouse,6,-0.13234,
worker,6,0.093162,
skiing,6,-0.081053,
species,6,,-0.103797
advantage,6,0.222465,0.071647
fears,6,0.269803,-0.082066
jeweler,6,0.212552,-0.187527
margarita,6,,-0.260946
fling,6,,0.216963
responsible,6,0.486822,0.006796
lean,6,,0.015301
jail,6,,-0.231256
mint,6,-0.173764,0.106422
rumor,6,-0.165631,0.367324
barney,6,0.054358,
shadow,6,-0.164089,
hunt,6,-0.182047,-0.136461
dresser,6,,-0.169879
vibe,6,-0.221257,-0.198074
repel,6,-0.122725,0.011621
zone,6,0.125215,-0.194489
sweaty,6,-0.226383,-0.101346
cart,6,-0.078446,-0.338187
account,6,,0.146542
bonus,6,0.039645,-0.102852
boom,6,-0.312453,
scores,6,-0.146677,
purple,6,0.02111,0.019355
sports,6,-0.195314,0.139271
hunting,6,-0.174194,-0.09408
checkbook,6,-0.113515,-0.076813
banana,6,0.318231,-0.15826
neighbor,6,,-0.252158
moonlight,6,,-0.096971
miserable,6,0.111657,0.060663
stool,6,-0.297986,-0.362193
pulp,6,-0.250299,0.425194
unusual,6,0.006961,
cliff,6,,-0.249005
naughty,6,,-0.152895
gravy,6,,0.332492
gig,6,-0.438893,
lord,6,-0.340289,-0.002692
coincidence,6,,-0.104044
cooler,6,,-0.272688
helpful,6,-0.042397,0.050882
magical,6,0.03421,-0.213664
phlegm,6,0.158405,-0.103179
chords,6,,0.022034
indignant,6,-0.130951,-0.097343
avoiding,6,-0.221601,
defend,6,-0.027958,
grocery,6,,0.428686
tequila,6,-0.250268,
receipt,6,-0.08355,0.289556
theater,6,0.193596,
bend,6,0.182905,-0.137214
fog,6,-0.251689,-0.170185
court,6,-0.20922,-0.258461
giggling,6,-0.514555,0.268217
talented,6,-0.222527,-0.08419
shiny,6,-0.228565,-0.195378
gossip,6,-0.061688,0.027528
celebrating,6,-0.128214,
gate,6,-0.296532,0.569959
headache,6,-0.121197,0.084039
crowd,6,0.255443,-0.083297
beginning,6,-0.176428,-0.017345
undo,6,0.524231,
hut,6,0.096991,0.104089
supplies,6,0.53042,-0.058579
jewelry,6,0.287599,-0.075954
garlic,6,-0.026951,-0.252162
humiliating,6,0.121512,0.412986
cabin,6,,0.049293
horny,6,0.039586,0.172458
grand,6,-0.402162,0.267652
bonding,6,,0.028789
classic,6,,-0.040612
separate,6,-0.063441,-0.158272
flower,6,-0.022951,-0.277664
hostess,6,0.321478,0.022122
nightmare,6,0.078572,-0.363373
silent,6,-0.199254,0.409193
fits,6,,0.058623
cheap,6,-0.014435,-0.46573
coke,6,-0.147386,
discuss,6,,-0.185739
display,6,,-0.09324
theory,6,,-0.146281
sailing,6,,-0.087799
comet,6,0.661196,
flyer,6,0.095206,0.053503
liking,6,0.109476,0.407616
possibility,6,-0.279772,0.23429
sweetest,6,0.329863,0.127873
sketch,6,,0.269705
jerks,6,,-0.18364
sixteen,6,0.069173,-0.06899
involve,6,-0.269407,0.170886
harm,6,-0.250839,-0.148055
village,6,,0.136041
plaza,6,,0.080672
yea,6,,-0.11621
jeans,6,0.140492,0.347889
approaching,6,0.017465,0.003661
baseball,6,-0.080503,
cabinet,6,,0.011045
triumph,6,-0.161722,0.06259
incident,6,0.253334,-0.27583
parade,6,0.125033,
celebration,6,-0.052831,
receiving,6,-0.036352,0.128619
vanilla,6,-0.094298,-0.002947
directly,6,0.390522,0.340447
dramatic,6,,-0.097118
ladder,6,0.488626,
reverend,6,,-0.261621
peanuts,6,0.074388,-0.023699
cough,6,-0.056314,0.227901
pat,6,-0.225299,
wishing,6,0.136473,-0.459257
player,6,0.324986,
slightly,6,0.362449,-0.059477
dish,6,-0.215222,0.00623
fantasy,6,-0.018947,-0.373793
dare,6,0.422956,
heading,6,,0.238301
string,6,-0.163118,
product,6,-0.299868,0.041156
laptop,6,,-0.164107
collect,6,,0.114805
thermos,6,-0.167316,-0.217331
suicide,6,-0.099043,-0.135136
international,6,0.146301,0.036794
letters,6,0.152344,-0.166552
wasting,6,0.620762,-0.034473
witch,6,,-0.007075
convinced,6,-0.098454,-0.091543
race,6,-0.434657,0.042012
cave,6,0.118135,
application,6,-0.33505,-0.181398
frame,6,-0.368585,
surgery,6,,-0.160496
crushed,6,0.055043,-0.049154
punching,6,-0.010306,0.259725
unfortunately,6,-0.140034,-0.233553
remembering,6,,0.480873
starving,6,-0.074809,0.065512
gal,6,0.24826,
lonely,6,-0.265888,
catalog,6,,0.184756
capable,6,-0.409239,-0.177915
speaker,6,-0.418566,
fully,6,-0.011615,-0.194783
pinching,6,,-0.202621
lousy,6,0.388125,-0.002919
washed,6,0.296304,0.200311
booth,6,-0.064387,
shooting,6,0.301227,-0.142015
powder,6,-0.235416,-0.2228
gladiator,6,-0.13666,-0.220067
interrupt,6,,0.206951
faith,5,0.123657,-0.176021
colors,5,,-0.121503
aloud,5,-0.002071,0.237451
gloves,5,-0.362948,0.269421
tomato,5,0.07332,-0.211976
altar,5,0.116473,0.292571
casserole,5,0.118801,0.03741
likely,5,,-0.119307
luggage,5,0.24077,0.21703
warming,5,0.152356,
heavily,5,0.123125,-0.266002
vest,5,,0.210706
cartoon,5,,-0.001523
wandering,5,0.115841,-0.106957
blueberry,5,-0.046169,0.376738
vein,5,-0.181342,
innocent,5,-0.014551,0.125249
chat,5,,0.209679
supporting,5,0.008418,
cracking,5,0.051807,-0.162288
veal,5,-0.146802,
shaving,5,-0.063998,
sounding,5,0.041098,-0.161069
dreams,5,-0.05554,-0.010531
tiger,5,-0.279566,0.278053
competitive,5,0.09494,0.324894
graduation,5,-0.262073,0.474024
loving,5,-0.349493,-0.433605
fate,5,-0.071951,
published,5,,0.003592
teeny,5,-0.239288,
west,5,0.135283,-0.368764
carbon,5,-0.02532,-0.170334
december,5,-0.045313,0.122989
laughter,5,0.106626,-0.326357
argument,5,-0.248163,
nipple,5,,-0.027357
presentation,5,-0.136027,0.36765
sail,5,-0.424672,-0.327312
local,5,,0.017409
southern,5,0.082497,0.170211
deaf,5,-0.060028,
aspirin,5,0.186287,0.411033
heaven,5,0.0262,-0.207659
jackass,5,0.284187,-0.093804
river,5,-0.356555,0.107982
square,5,0.105398,0.129228
foam,5,0.397355,0.142845
avoid,5,-0.07468,
comedy,5,-0.294213,-0.11447
wisdom,5,-0.182748,0.145138
penny,5,0.0983,0.606503
concert,5,-0.111129,
captain,5,0.399786,
hidden,5,-0.246967,-0.17489
detector,5,-0.187487,0.037946
monster,5,,-0.362365
tour,5,-0.069601,
warn,5,,0.46136
grip,5,-0.296725,
protest,5,,0.256975
spoil,5,-0.189187,0.294404
ritual,5,,-0.129201
poop,5,-0.418445,-0.240496
silk,5,-0.026402,0.401888
constantly,5,-0.191807,
kit,5,,-0.141977
destroy,5,,-0.463919
naming,5,,-0.018879
oyster,5,-0.117438,0.398607
continuing,5,,-0.133433
desert,5,0.001244,-0.190117
spelling,5,,-0.226995
bleeding,5,,0.013091
crappy,5,-0.315889,0.026427
moo,5,0.112546,
meal,5,0.024586,0.381763
entrance,5,,0.029798
loner,5,-0.186225,-0.297622
skeptical,5,-0.054825,-0.111075
principles,5,0.014263,0.228355
skirt,5,0.538755,-0.046167
holy,5,-0.32265,-0.104073
undress,5,,0.437694
chute,5,-0.165059,0.044314
inviting,5,0.504532,0.195337
tooth,5,0.269763,0.155436
beeper,5,,-0.051281
quality,5,0.235757,0.172834
wicked,5,,-0.042158
capital,5,0.060298,
sympathetic,5,-0.215571,-0.00349
ancient,5,0.279626,-0.057882
memorize,5,-0.076714,
travel,5,-0.019046,-0.284019
hearts,5,-0.326674,0.446606
invisible,5,0.009436,
previously,5,,0.251746
pure,5,-0.318034,-0.055225
horribly,5,-0.247017,0.067783
tick,5,0.079087,
visibly,5,0.199852,-0.216768
amazement,5,0.108127,
apology,5,0.135515,-0.142099
sand,5,-0.253137,-0.064799
imagination,5,-0.287775,-0.114919
drain,5,0.296906,-0.132346
imagined,5,,-0.073665
moist,5,0.083239,0.137958
concept,5,,0.14396
peach,5,,-0.091129
taffy,5,0.052108,
higher,5,-0.191991,-0.191613
sub,5,-0.162857,-0.1083
recorder,5,,0.389314
airplane,5,0.040086,
brave,5,0.116526,
thread,5,-0.058023,0.006071
weights,5,-0.127487,
pissed,5,,-0.267169
ultimate,5,0.358672,
interrupted,5,0.352925,0.178702
supply,5,0.530905,0.542857
tenure,5,-0.118843,
patient,5,-0.224762,0.382039
barrel,5,0.217135,
prepare,5,0.059991,
friendly,5,0.395199,0.004109
background,5,0.183124,
scone,5,-0.094549,
snack,5,,0.331822
wrapping,5,-0.19465,
hilarious,5,-0.238394,
cotton,5,-0.261501,-0.375651
ashamed,5,0.016877,0.194295
taxi,5,,0.114241
nut,5,0.103052,
weather,5,0.016672,-0.028665
item,5,,-0.17926
vacuum,5,-0.281295,
teen,5,-0.176887,-0.03494
eleven,5,0.205609,-0.045081
urgent,5,0.240195,-0.026931
material,5,,0.057123
nauseous,5,0.030184,-0.04881
pronounce,5,-0.179119,
abandoned,5,-0.113009,0.043254
floss,5,0.026709,-0.042191
toy,5,,-0.100877
oath,5,0.010967,
betty,5,-0.110542,-0.381746
squirrel,5,-0.136861,-0.084729
circle,5,0.276058,-0.092227
yard,5,0.311114,-0.009343
pill,5,0.265602,0.188069
insecure,5,-0.07661,-0.050994
brains,5,-0.107609,
budget,5,-0.123805,0.063855
roller,5,-0.306327,
poisoning,5,,0.317368
sixty,5,,-0.118111
fertility,5,-0.150507,-0.252496
owner,5,0.267992,-0.302494
unemployed,5,0.313993,-0.136758
circus,5,-0.286936,
goggles,5,-0.257304,0.473842
average,5,,-0.262314
carefully,5,,0.360965
tunnel,5,-0.308961,0.028991
haircut,5,0.210139,0.077607
apartments,5,,0.104504
fellow,5,,0.047222
weak,5,-0.088079,
bong,5,0.088462,0.007663
onion,5,0.593094,
facing,5,,0.106856
lower,5,-0.191374,
squeaky,5,-0.093474,-0.060059
peephole,5,0.275904,
approval,5,0.185829,0.048702
folder,5,-0.343256,0.393636
signal,5,,-0.121588
dart,5,,-0.328892
rhyme,5,,-0.010666
macaroni,5,,-0.07467
fairly,5,0.158874,-0.104668
frustrated,5,0.17,-0.308903
literature,5,,-0.074934
file,5,-0.466617,0.413099
cheat,5,-0.205545,-0.460077
lure,5,-0.169621,
spaghetti,5,0.194591,-0.010758
offense,5,,-0.258299
murder,5,,0.203355
dull,5,-0.240681,
ace,5,,0.318374
raw,5,-0.049676,-0.164279
immediately,5,-0.033574,0.051163
bum,5,0.272448,0.417003
backpack,5,0.2251,-0.049696
tub,5,-0.150683,-0.066782
punish,5,,-0.172443
preparing,5,-0.084677,0.045204
practically,5,,-0.103896
salami,5,0.5839,-0.332317
twisted,5,-0.310106,0.014561
rugby,5,-0.328814,-0.211531
toner,5,-0.130321,0.030906
energy,5,0.275205,-0.206463
hulk,5,-0.025845,0.190982
title,5,,-0.274456
bat,5,-0.012073,
underpants,5,-0.140033,
bladder,5,0.232823,
lounge,5,0.033477,-0.009795
abbey,5,,0.326308
golf,5,,0.034447
rare,5,0.487672,
intercom,5,,0.527268
distract,5,0.231999,-0.328222
righty,5,-0.178836,-0.061455
impressive,5,-0.006564,
reaction,5,0.154307,0.166506
cheers,5,0.026287,-0.216493
headset,5,-0.397526,0.109835
helmet,5,0.067069,-0.147297
excitement,5,0.066221,-0.064281
storm,5,,-0.04269
enthusiastic,5,0.231226,
lined,5,-0.260534,
ninety,5,-0.235148,
glow,5,-0.315278,0.209365
attitude,5,0.066897,
charm,5,-0.466982,0.058194
designer,5,0.098837,-0.059585
alcohol,5,,-0.025172
panic,5,,-0.426993
frustration,5,-0.073767,-0.147882
depressing,5,-0.34154,-0.287493
chemistry,5,-0.32555,
chin,5,-0.117761,0.150151
alert,5,0.283255,-0.278845
warren,5,,0.549799
condom,5,,0.10834
radio,5,0.022603,0.066606
celebrity,5,0.102194,
gently,5,,0.511593
fortune,5,-0.204178,-0.035874
clearing,5,,-0.284749
strap,5,-0.223403,
pediatrician,5,-0.058728,
cider,5,-0.191817,-0.190136
embarrass,5,0.092706,0.330632
memory,5,-0.170728,0.03437
mum,5,-0.307084,-0.155349
wrist,5,-0.257617,0.164449
image,5,,0.264487
sun,5,-0.194574,0.294818
painted,5,,0.497192
traps,5,,-0.146647
lingerie,5,-0.279988,
insist,5,-0.216827,
decaf,5,-0.226012,0.112396
contract,4,-0.014558,-0.059871
ribbon,4,,0.169009
compliment,4,0.418192,0.11012
lazy,4,-0.089169,-0.261915
dejected,4,7e-06,-0.051439
threesome,4,-0.129028,0.09491
bathtub,4,-0.160888,0.247744
handy,4,-0.182828,0.058043
relaxing,4,,-0.099105
telephone,4,,-0.027143
regatta,4,,-0.143081
celery,4,0.297187,-0.195732
successful,4,-0.126655,-0.076047
partly,4,0.210066,
goodie,4,-0.37737,0.054939
twentieth,4,-0.005989,-0.08138
misery,4,0.372037,-0.165484
incredulous,4,0.003731,-0.154394
log,4,,-0.18071
rubber,4,-0.341905,-0.208537
rescue,4,-0.11259,
closeness,4,,-0.253941
razor,4,,-0.149933
cuddling,4,-0.136339,-0.028312
sculpture,4,,-0.386837
geek,4,-0.281437,
concern,4,,-0.08613
fishing,4,,0.265272
flow,4,,-0.277424
traffic,4,,-0.201396
passport,4,-0.121579,-0.146832
tile,4,-0.175282,-0.168085
training,4,-0.054562,
deny,4,-0.093207,0.23457
flaky,4,-0.150063,
chapel,4,-0.096972,0.000114
cracked,4,-0.064879,-0.071578
sympathy,4,0.029848,-0.349037
east,4,0.157666,-0.239716
lynch,4,,-0.260533
allow,4,,-0.376417
recommendation,4,-0.324391,-0.186592
project,4,-0.410234,0.312015
silently,4,0.005007,0.449193
briefcase,4,0.078546,-0.208406
rainbow,4,,0.060113
study,4,-0.111116,-0.290691
sleepy,4,-0.078992,-0.164053
spice,4,,-0.174502
countdown,4,,-0.058923
meaningful,4,-0.172093,0.298572
worn,4,-0.255035,
grasp,4,-0.180616,
rate,4,0.021269,-0.265623
deliver,4,,-0.150187
soothing,4,,0.312767
grapes,4,-0.177342,0.324671
keynote,4,,-0.357214
comics,4,,-0.129163
hitchhiker,4,-0.147118,
ken,4,-0.065051,
fed,4,,-0.0585
constant,4,0.113891,0.096755
bid,4,-0.054239,-0.129523
piano,4,,-0.424732
commando,4,-0.130622,-0.131566
treasures,4,0.150598,
casual,4,-0.207015,0.474534
riding,4,-0.327672,
offering,4,-0.212152,0.036734
estate,4,0.279868,-0.080086
fooling,4,-0.154183,0.164556
unhook,4,-0.143621,-0.007923
tomatoes,4,-0.09144,-0.335461
clue,4,,0.127186
moustache,4,-0.04936,-0.025979
spoken,4,,-0.226158
ability,4,-0.054686,0.393129
gasp,4,,-0.061222
atlas,4,,0.139243
firm,4,-0.44626,-0.088361
seventh,4,-0.192613,0.035232
hammer,4,,0.007207
thirsty,4,-0.08922,0.004028
musket,4,,-0.005194
cheering,4,0.155154,
corporate,4,-0.190856,
tail,4,0.156249,-0.430553
meatball,4,0.101471,0.083168
drug,4,,-0.231241
belong,4,,0.657546
humidity,4,-0.203444,
chord,4,,0.227761
overwhelming,4,0.275683,0.423041
aloof,4,0.066657,0.151422
poke,4,,0.224618
disaster,4,,-0.10054
fox,4,,-0.091129
spooky,4,0.453114,0.125002
karate,4,-0.120573,0.197662
extended,4,,0.090023
intimidating,4,0.206995,-0.011528
cocktail,4,,0.057766
agreeing,4,0.058331,-0.132483
salon,4,0.001303,-0.01869
mystery,4,,-0.256828
locker,4,0.20553,
concentric,4,0.188588,0.207922
jingle,4,,-0.167272
buzzer,4,-0.124079,-0.162937
talent,4,-0.157808,0.068728
skating,4,-0.133613,
meddle,4,,0.03358
adopt,4,0.11627,
producer,4,0.298656,
shocking,4,-0.387941,-0.110824
weapon,4,-0.426586,-0.248617
knowledge,4,0.309943,0.526321
factory,4,0.116296,
pointer,4,,0.024478
organize,4,-0.11759,
thingy,4,-0.023543,-0.097228
hammock,4,0.300329,-0.199489
disagree,4,0.28518,-0.278864
dangerous,4,,-0.200312
tale,4,-0.131024,0.118798
bones,4,-0.171532,
ranger,4,0.117098,
appropriate,4,0.265662,-0.069743
gooood,4,-0.086748,0.357501
torn,4,0.099142,0.089976
volunteer,4,0.070878,-0.134818
gorilla,4,-0.159104,0.066926
photographer,4,-0.342876,0.029398
pity,4,0.067114,-0.382132
jazz,4,,-0.166753
supermarket,4,-0.298927,0.616053
artist,4,0.237438,-0.139663
realistic,4,0.054991,0.062793
success,4,-0.087967,
aware,4,0.103873,0.509161
boo,4,-0.082883,-0.175347
genie,4,-0.060239,0.265066
honored,4,-0.156468,-0.157289
decorate,4,,0.224666
handshake,4,-0.06373,-0.115921
wreck,4,0.057116,0.003414
resist,4,0.288547,0.120235
proposal,4,-0.115744,0.452711
pirate,4,,-0.159842
suggestion,4,,-0.057067
league,4,,-0.187927
joking,4,-0.089372,
electricity,4,-0.122347,
interviewer,4,0.163921,0.172244
swim,4,,-0.021846
dime,4,-0.170302,0.286407
frosting,4,,-0.134569
landed,4,0.192816,
refrigerator,4,-0.4183,0.053152
degree,4,-0.143735,-0.170107
elderly,4,0.019745,0.208824
bothering,4,,0.377276
comic,4,0.15358,-0.113461
concentrate,4,0.343889,-0.01193
pride,4,-0.292567,
avenue,4,,-0.228704
toss,4,-0.073612,0.056425
snuggles,4,-0.09084,0.4746
clapping,4,0.164966,
obsession,4,,0.292197
aid,4,0.019547,0.052595
cologne,4,,-0.015639
lawn,4,-0.07433,-0.152259
fart,4,0.126688,-0.029473
hollow,4,-0.386588,
prep,4,-0.1335,-0.316558
dairy,4,,-0.154487
tart,4,0.151949,-0.137578
goodness,4,-0.017533,0.146978
peas,4,-0.12361,0.018348
stoned,4,-0.24463,0.424138
startling,4,0.073055,
false,4,-0.146609,-0.252532
measure,4,0.105376,
flash,4,0.232252,
sweating,4,-0.201242,-0.237813
tuesday,4,-0.299066,-0.000614
violent,4,,-0.082887
remaining,4,-0.199933,0.201588
juicy,4,0.081471,0.277139
earn,4,0.345617,
caring,4,,0.450613
detective,4,0.270175,-0.161161
illegal,4,-0.198732,-0.207485
inspector,4,-0.018862,-0.080983
freaky,4,0.001584,0.310334
decent,4,0.186148,0.332701
wizard,4,,-0.122124
strength,4,0.002016,
rabbit,4,0.270377,0.011352
binoculars,4,0.230422,-0.045092
golden,4,0.060928,0.157617
chess,4,,-0.115995
ravioli,4,0.295749,-0.184067
fax,4,-0.122695,
sticky,4,-0.132865,-0.255922
happiest,4,0.397543,0.328606
anti,4,-0.027924,
fuzzy,4,0.017275,-0.031973
pastry,4,,-0.203305
pesto,4,-0.025752,-0.095272
playpen,4,,0.456262
index,4,0.602148,-0.357136
newsletter,4,,-0.143309
discussion,4,-0.141085,-0.041081
sentiment,4,0.194558,0.057207
exist,4,-0.207457,-0.270864
ninth,4,-0.040277,-0.021043
landlord,4,0.092993,-0.212731
reservation,4,,0.379494
ski,4,-0.036632,
limited,4,0.250344,
timing,4,,-0.320694
geez,4,-0.29215,
boxer,4,-0.047923,-0.056283
nude,4,,0.293318
whack,4,0.102348,-0.181155
subtle,4,-0.331678,0.098706
liberty,4,0.195737,0.418341
tummy,4,0.120182,
kook,4,-0.391296,
doorknob,4,,0.335325
glove,4,-0.414541,-0.014146
albino,4,0.269767,0.342863
legal,4,0.166167,-0.000723
liver,4,0.064499,0.093574
pose,4,0.084776,
shrimp,4,,-0.114429
thoughtful,4,,-0.070266
offensive,4,,-0.296518
meaningless,4,-0.103161,-0.112568
chimney,4,-0.347962,-0.037286
vicar,4,,-0.003447
discount,4,,-0.066825
offended,4,-0.10202,-0.28199
mattress,4,0.209839,0.261177
oil,4,0.27522,-0.069095
explode,4,-0.001123,0.311759
hardware,4,,0.060299
steam,4,0.103213,
traditional,4,,-0.328198
moron,4,-0.039481,-0.104005
brunch,4,-0.264939,
planet,4,-0.254489,-0.071373
lee,4,0.28509,0.176579
misunderstanding,4,0.324893,0.44995
puck,4,0.131881,
sneeze,4,0.221967,-0.154545
series,4,,-0.09052
threatening,4,,0.021333
chapter,4,,0.366841
swimmer,4,0.20613,
north,4,-0.060065,-0.017161
sweeping,4,0.072639,
sport,4,-0.028378,0.432491
licorice,4,,-0.168667
remains,4,,0.049176
freezing,4,-0.387935,
lemon,4,-0.01612,0.429342
ditch,4,0.064528,
haunted,4,,-0.18644
university,4,0.558863,-0.176443
vision,4,-0.006398,-0.120128
perspective,4,0.191582,-0.106823
permission,4,,-0.119977
equipment,4,0.144608,-0.233688
vice,4,,0.016706
breakup,4,-0.215493,0.297967
frown,4,0.178578,0.354028
intelligent,4,-0.068667,0.083593
bartender,4,-0.318234,
wrestle,4,-0.087093,-0.172067
wander,4,0.061777,
yogurt,4,0.13882,-0.087791
colonial,4,,-0.053646
herbal,4,0.143591,-0.086145
fried,4,0.318729,
latte,4,-0.225526,0.189084
uptight,4,-0.331682,-0.104397
beg,4,-0.189795,-0.124729
chump,4,0.010902,
divide,4,0.067375,-0.275125
waist,4,-0.266495,
antique,4,,-0.00906
cleansing,4,,-0.075377
translation,4,-0.064656,-0.038184
connection,4,-0.118027,-0.034643
furry,4,-0.339095,
joint,4,,-0.092592
teasing,4,0.171911,-0.047456
magnet,4,,-0.228074
allergic,4,0.176051,-0.050782
angel,4,-0.079696,-0.0776
scratch,4,-0.101197,-0.140333
bible,4,0.449472,0.197017
maneuver,4,0.470613,
neighborhood,4,0.214814,
binder,4,-0.012906,0.133722
shotgun,4,-0.226059,0.122488
gentleman,4,0.220968,0.091326
indicating,4,,-0.217996
colored,4,,0.247751
sissy,4,0.157405,-0.115303
frightened,4,-0.225973,0.17631
devastated,4,-0.026856,-0.277507
shrink,4,-0.319093,
received,4,,0.098765
performance,4,-0.005982,-0.043988
foil,4,-0.411428,
brief,4,0.182572,-0.325944
slippers,4,-0.188111,-0.441649
drama,4,,-0.124157
distracted,4,0.259574,-0.25562
spoonful,4,0.539837,0.458394
transplant,4,-0.411885,-0.005549
album,4,,0.023445
refill,4,,0.10879
drawers,4,0.214675,0.026416
heels,4,-0.118847,
modeling,4,,0.346654
ketchup,4,0.573663,-0.095678
seduce,4,0.056976,-0.083988
passionate,4,0.203419,-0.176185
mole,4,0.285172,
receive,4,0.126742,0.09568
aged,4,0.436642,-0.133865
donate,4,0.190021,-0.239134
embarrassment,4,-0.137159,0.285866
buried,4,-0.115826,0.420097
determined,4,0.004623,-0.086479
gain,4,-0.315348,0.508085
dragon,4,-0.16799,0.495223
nineteen,4,,-0.233927
pantyhose,4,-0.284751,
ache,3,0.454024,0.177427
bleu,3,0.357161,
outgoing,3,,0.123734
seize,3,0.186008,
territory,3,-0.087158,0.51249
blackout,3,0.552263,-0.095831
program,3,,-0.133901
astonished,3,0.252033,-0.090422
reference,3,,0.043121
rage,3,,-0.169635
contents,3,,-0.153801
ideal,3,0.17852,0.210141
mountain,3,-0.208343,-0.180328
ordained,3,-0.20518,-0.244483
firing,3,-0.414929,0.199344
omnipotent,3,0.112767,
stalk,3,-0.327875,0.007406
alarm,3,0.204315,-0.04669
explanation,3,0.101208,
swelling,3,0.293264,-0.059805
pit,3,0.026692,
carton,3,-0.104755,
statue,3,,-0.213062
meaning,3,0.180642,0.311528
ballroom,3,0.094266,0.093056
balance,3,-0.283342,-0.185002
belt,3,-0.120528,-0.05151
rum,3,,-0.248374
horseback,3,0.088862,
spank,3,,-0.084956
altered,3,,-0.117337
station,3,,0.024077
unstable,3,-0.051747,-0.074457
independence,3,0.356992,-0.235513
napping,3,-0.039778,-0.103224
crash,3,,-0.012606
rematch,3,-0.0809,-0.134934
unavailable,3,-0.162974,
shelter,3,,-0.230083
grandchildren,3,-0.367924,0.31986
underdog,3,0.009121,0.487886
hombre,3,-0.294714,-0.334077
tap,3,-0.277509,
civil,3,,0.582782
sabbatical,3,,0.628559
alphabet,3,,-0.263339
sediment,3,-0.15454,
fungus,3,0.214431,
prince,3,-0.068137,-0.078755
mashed,3,-0.038281,-0.195413
goose,3,-0.137693,0.308938
seed,3,-0.419099,-0.175114
role,3,-0.160159,0.14195
ay,3,-0.111608,
ending,3,0.053505,
dental,3,,0.011353
stove,3,-0.278159,
rocket,3,-0.074223,0.006106
garage,3,0.449374,-0.105518
protect,3,0.179423,
truffle,3,,0.032852
advertising,3,0.015512,
mayor,3,-0.225094,
data,3,0.584059,-0.180102
shook,3,,-0.24397
pleased,3,-0.37878,-0.145987
playground,3,0.038761,0.461947
recover,3,-0.229396,0.125619
compromise,3,-0.113681,-0.169877
ordinary,3,0.240095,
solid,3,0.161877,-0.200085
marketing,3,0.030259,0.089001
trading,3,-0.28116,
audience,3,-0.282606,
weeping,3,0.206929,-0.088495
admire,3,-0.3932,-0.126893
bloody,3,,-0.095433
helicopter,3,-0.251763,
violently,3,,0.125941
curtain,3,-0.064746,-0.281078
exotic,3,-0.213523,
darling,3,-0.131716,-0.450472
scrappy,3,0.180822,
garden,3,,0.183655
flattering,3,-0.375196,
torso,3,-0.319915,
calamari,3,-0.096422,-0.104807
flattered,3,-0.248891,-0.027402
doubts,3,0.177763,
purchase,3,-0.104081,
options,3,,0.174809
instructor,3,0.055859,0.02363
qualified,3,-0.102137,0.028023
suede,3,-0.007371,-0.167805
iceberg,3,,-0.085307
rehearsal,3,,0.348024
rib,3,-0.415781,-0.100903
shaker,3,0.023245,0.252425
integrity,3,-0.059797,0.160708
cheesy,3,0.223521,
factor,3,0.273,0.333655
fame,3,-0.188137,
goo,3,-0.391121,
librarian,3,0.468407,0.00534
yawning,3,-0.15177,
groan,3,,0.151462
kappa,3,-0.214818,
dumps,3,0.244513,-0.14769
worm,3,-0.226232,-0.180687
pains,3,-0.174933,-0.188153
aluminum,3,0.043464,-0.041912
unhappy,3,0.413143,0.114118
dummy,3,0.204033,-0.143562
tragic,3,-0.160306,-0.30504
tarantula,3,,0.014192
digital,3,,-0.029003
visiting,3,,-0.422846
patience,3,0.08081,0.049392
briefly,3,-0.148592,0.020575
cardigan,3,-0.133163,0.111554
thrilled,3,-0.217958,
cursed,3,0.443136,-0.136228
madness,3,,-0.067372
luckiest,3,-0.096446,-0.20621
barbecue,3,-0.012744,-0.000979
calming,3,,-0.189168
counselor,3,-0.214779,-0.388776
impatient,3,,-0.010626
panel,3,-0.252362,-0.3628
busted,3,0.348198,-0.260468
jasmine,3,0.088672,0.28592
attacking,3,-0.006626,-0.152819
mustard,3,-0.284319,-0.043658
national,3,0.593546,-0.082917
heather,3,0.073126,0.445203
dictionary,3,,0.042197
xerox,3,-0.135806,
translator,3,,-0.090026
linen,3,-0.172408,-0.229288
porch,3,-0.274209,-0.133625
access,3,-0.03229,0.000868
awareness,3,-0.087718,-0.008598
yearbook,3,,-0.157138
filthy,3,0.187363,-0.055294
fossil,3,-0.426065,-0.116996
tin,3,0.071859,
washing,3,,-0.056066
bitty,3,0.458849,-0.221753
mummy,3,,-0.007441
appreciated,3,-0.282,-0.180978
bicycle,3,,-0.046195
bean,3,0.263552,0.226741
details,3,,-0.059763
steel,3,-0.027054,
resources,3,,0.130981
setback,3,-0.143757,-0.253069
drill,3,,0.159607
crust,3,,-0.138038
kidney,3,0.263386,
chalk,3,-0.194409,-0.182753
complain,3,-0.176536,0.055234
sum,3,,-0.158773
error,3,0.053522,-0.354007
cape,3,-0.258514,-0.165922
palm,3,-0.150966,-0.179294
lapse,3,0.366338,
checkout,3,-0.032664,
cranberry,3,,0.119309
handbag,3,-0.001186,-0.239947
tonsils,3,-0.012718,
nail,3,0.283001,
volcano,3,0.006524,0.007403
widow,3,0.013708,-0.282815
bless,3,-0.051284,-0.204266
reporter,3,0.417006,
mat,3,0.134568,0.424102
marinara,3,,0.376396
syllable,3,0.075716,0.496202
kindergarten,3,,-0.190045
create,3,0.023705,0.048223
sack,3,0.231559,
lollipop,3,,0.122439
weirdo,3,0.155146,-0.252426
snacks,3,,-0.1188
deer,3,-0.046811,-0.023933
prisoner,3,-0.104273,0.323491
tuna,3,0.080205,0.073626
pyramid,3,0.066948,0.483791
idiots,3,-0.19561,0.41168
bouquet,3,,-0.180197
elegant,3,0.114677,0.05602
pillowcase,3,0.165293,-0.232517
trap,3,-0.103204,-0.023575
ocean,3,-0.252705,-0.058482
homemade,3,,-0.30964
spectacular,3,0.198113,0.149811
coloring,3,,-0.250661
exhibit,3,0.360272,
spill,3,,-0.197268
rash,3,,-0.067694
telescope,3,,-0.149801
blouse,3,0.191397,-0.397783
joined,3,-0.265685,-0.062294
booze,3,,0.143747
salute,3,0.024742,-0.015761
oatmeal,3,-0.082025,0.203895
mop,3,0.192424,
tiara,3,,-0.011062
topic,3,-0.214487,0.381437
zip,3,0.06782,
motorcycle,3,0.38153,
profession,3,-0.392213,
rodeo,3,-0.090538,0.015465
cruel,3,,0.137103
faded,3,0.003134,
phenomenon,3,-0.063391,
caller,3,0.138233,
appointments,3,0.211566,
robin,3,-0.122743,0.307783
compete,3,-0.164028,-0.231051
wrestling,3,-0.160575,-0.117556
fest,3,,0.365904
entice,3,0.080923,-0.01903
perfume,3,,-0.093623
collar,3,,-0.01117
announce,3,0.100363,
cent,3,-0.32626,
writer,3,0.235172,-0.145089
sue,3,,-0.103994
main,3,0.028615,-0.295728
bomb,3,-0.150184,-0.182063
frat,3,-0.141466,-0.242199
pepperoni,3,,-0.235518
culture,3,-0.252834,-0.268303
government,3,-0.172269,
fiancee,3,-0.173111,0.104935
arrest,3,,0.485234
incoherent,3,0.414786,-0.195305
misunderstood,3,0.285377,-0.383229
fund,3,0.254582,0.530943
punk,3,,0.054186
sucker,3,0.109439,
craving,3,-0.042184,-0.104706
political,3,-0.071364,0.456567
sexuality,3,0.030723,0.008732
scum,3,0.1691,
annoy,3,-0.099817,0.486541
irresponsible,3,0.068893,-0.036837
macadamia,3,,-0.215243
abandonment,3,-0.07335,0.01006
casino,3,0.07029,
litigious,3,-0.199944,-0.074803
mass,3,0.253945,-0.084631
millennium,3,0.194975,0.071381
bro,3,-0.228587,-0.058793
hee,3,-0.286421,
shark,3,0.231453,-0.169264
crooked,3,-0.00625,-0.136847
episode,3,,-0.13869
lobby,3,,0.183387
sample,3,-0.299103,-0.09458
erase,3,0.068643,
mischievous,3,,-0.077265
suite,3,,-0.179595
efficient,3,0.263597,-0.163466
leaned,3,,-0.100785
significant,3,-0.180473,0.109548
vulnerable,3,-0.075828,-0.220172
needy,3,-0.261331,
attendant,3,,0.376163
bail,3,,-0.126507
fights,3,0.550958,0.220711
bookcase,3,-0.140432,-0.181266
committed,3,0.054877,-0.210852
shell,3,,-0.034555
mailman,3,,-0.147994
dick,3,0.208871,-0.005887
nursery,3,,-0.012133
instructions,3,,0.408541
broad,3,-0.046451,-0.190711
protective,3,-0.1015,0.061435
workout,3,-0.05476,
coupon,3,,-0.255219
niece,3,,-0.186297
curiosity,3,0.467738,
auction,3,0.181636,
peck,3,-0.061983,0.071061
invest,3,0.31754,
benefit,3,0.048418,-0.207459
freeze,3,0.018594,0.082368
secluded,3,-0.319434,
mansion,3,-0.155416,-0.402198
basic,3,0.440289,0.138743
entertain,3,-0.32121,-0.073922
eyebrow,3,0.025921,0.010264
electric,3,,0.107574
dining,3,,-0.192497
pole,3,0.179984,
transmission,3,0.105141,-0.20441
tune,3,,-0.055839
childish,3,-0.215604,-0.28951
secure,3,-0.161876,-0.135289
kangaroo,3,-0.152174,-0.052541
fluid,3,0.033693,-0.069377
lace,3,0.29836,0.051582
south,3,-0.032473,-0.174256
recent,3,,0.129585
feather,3,-0.016566,0.324282
demand,3,,-0.087069
fascinating,3,0.122524,-0.000925
forgiven,3,,-0.123121
needless,3,-0.172416,
disappointment,3,-0.140085,-0.048049
remain,3,0.136518,0.319815
effort,3,0.281991,
paradise,3,-0.139292,-0.280508
hamster,3,0.034165,
arrangement,3,-0.089744,-0.100439
devil,3,-0.01203,-0.091126
gracious,3,-0.317724,-0.132683
exercise,3,0.230616,
cracker,3,-0.183954,-0.248713
necessary,3,-0.164787,-0.370992
honesty,3,-0.186793,-0.186872
pledge,3,0.292315,-0.168815
burst,3,-0.15805,-0.032633
applaud,3,-0.1183,
bitter,3,0.278426,-0.099569
exposure,3,-0.308661,0.322201
coconut,3,-0.099402,-0.186649
equally,3,,-0.001171
jesus,3,0.304369,0.086814
tweezers,3,0.216319,
catalogue,3,,0.428592
sliding,3,,-0.241095
items,3,,0.015401
dough,3,-0.062171,-0.08936
cable,3,0.03158,0.049035
premiere,3,-0.427993,0.087682
telethon,3,-0.107149,
haze,3,0.189676,
bitsy,3,0.459423,
confront,3,-0.107978,0.150893
surprisingly,3,-0.168152,
article,3,,0.363101
argue,3,,-0.071788
gasping,3,0.21872,0.04574
pace,3,0.337332,
destroying,3,,-0.318309
potential,3,-0.035016,0.197976
safety,3,-0.103764,-0.10482
marker,3,,-0.105237
packet,3,,0.270703
chased,3,-0.189504,0.154107
windshield,3,-0.160105,-0.314556
babbling,3,0.045769,
unattended,3,0.073091,
suds,3,-0.007521,
bacon,3,,-0.123912
buzz,3,,-0.111972
advance,3,0.361277,-0.201356
graduate,3,-0.276758,0.439375
rocks,3,-0.325085,-0.214224
curse,3,0.500443,-0.160281
retract,3,0.107627,
expected,3,-0.167642,-0.228514
needle,3,0.139199,-0.342643
custody,3,-0.070939,
solve,3,-0.028786,
angle,3,,0.076364
rookie,3,-0.08849,0.060979
healing,3,-0.385764,-0.057964
raccoon,3,-0.155091,
literally,3,,-0.226136
landing,3,0.268482,0.557865
dumpster,3,0.248457,-0.244023
passing,3,0.087132,-0.037441
peep,3,-0.107286,-0.158209
cheeks,3,0.032692,0.152999
winter,3,,-0.232455
dot,3,0.009179,0.104405
slim,3,0.046839,0.04914
bookstore,3,,-0.025505
beloved,3,0.109634,0.482871
admirer,3,-0.019548,
loaf,3,0.125537,-0.223215
memorial,3,,-0.09989
parking,3,0.034813,-0.184773
wipe,3,,-0.072422
believing,3,0.2623,0.484121
buffet,3,-0.178688,
clubs,3,-0.081305,-0.16647
dirt,3,-0.077966,0.269641
statement,3,0.175676,
fairy,3,,0.020421
donation,3,0.142265,-0.250857
primary,3,,0.149552
stable,3,-0.091772,0.001013
extinct,3,-0.092336,-0.297359
baggage,3,,-0.052699
noon,3,,-0.210798
moral,3,-0.117872,-0.051794
source,3,-0.518634,-0.202328
bathing,3,,0.026825
grunting,3,,0.209598
feminine,3,,-0.272172
design,3,0.098032,0.435775
rod,3,-0.140877,-0.185566
magician,3,0.011215,
evolution,3,0.16781,
inch,3,0.281477,-0.124723
prime,3,,0.151714
hip,3,-0.132261,
supervisor,3,0.103967,
wondrous,3,-0.104176,-0.190385
odd,3,-0.06248,
milkshake,3,,0.616483
threatened,3,-0.216478,-0.252225
shaken,3,-0.17676,-0.203541
penguin,3,-0.023792,-0.091498
geography,3,,0.120638
confuse,3,-0.217287,0.251903
mud,3,-0.16726,
woods,3,-0.107881,-0.033483
sweatshirt,3,-0.019601,-0.176168
giddy,3,-0.300706,-0.307945
surprising,3,-0.207041,
smelling,3,0.103785,
mellow,3,-0.064965,-0.35052
dreamt,3,0.097097,-0.118416
foundation,3,0.095486,-0.103164
tension,3,,0.128325
irresistible,3,0.318107,
mixed,3,0.093035,0.218403
postpone,3,-0.076176,
weigh,3,0.245767,
fever,3,-0.222133,0.467067
method,3,0.088349,0.299642
notebook,3,0.00995,-0.338464
heck,3,,0.04271
lone,3,-0.13171,
raspberry,3,-0.042624,-0.191116
storage,3,,-0.130856
questioning,3,,-0.004606
lifted,3,0.127346,-0.031405
agitated,3,0.232329,0.174594
individual,3,,-0.147777
superman,3,-0.4265,0.426838
rejection,3,-0.127415,-0.049419
exasperated,3,,0.116115
stock,3,,0.076895
temple,3,,-0.164061
nickel,3,-0.341797,0.120834
humiliated,3,-0.029613,0.180828
pitcher,3,0.133295,-0.312976
flesh,3,,0.045447
reader,3,,0.087443
peek,3,0.000585,
boxers,3,-0.012917,-0.284919
notch,3,0.152751,
social,3,-0.252488,-0.076303
website,3,,0.194683
suspicious,3,-0.01481,-0.124983
japan,3,-0.261291,0.225831
sliver,3,-0.176509,
gut,3,-0.099873,
laser,3,-0.034675,
spade,3,,-0.168813
billion,3,0.219366,-0.101063
turtle,3,-0.129979,0.183612
facial,3,,0.236054
flat,3,-0.317025,0.45989
mayhem,3,,0.146127
eighth,3,0.15235,0.302365
bracelet,3,,-0.363314
blushing,3,,-0.085872
convention,3,-0.127637,
popcorn,3,,0.103601
destiny,3,0.433976,0.297559
style,3,-0.032659,0.451282
juggling,3,,0.292934
flavor,3,0.025572,0.156174
cherry,3,-0.19634,0.023669
commission,3,-0.161641,-0.059772
tend,3,,-0.004258
pastrami,3,-0.026137,
contestant,3,-0.102284,-0.148726
naturally,3,0.054113,-0.181195
bile,3,-0.000457,-0.167522
girly,3,,-0.059242
picnic,3,,-0.1018
marked,3,,-0.061837
appear,3,0.081294,-0.090474
brutal,3,,0.250577
cruise,3,0.236736,-0.059796
standard,3,,0.116896
awards,3,0.168264,0.588594
tax,3,-0.227311,-0.089979
shorts,3,-0.455867,-0.136804
omelet,3,0.047046,-0.253195
dismiss,3,0.018613,-0.092989
singer,3,-0.136348,
lance,3,,-0.002267
toll,3,0.110074,
audio,3,,0.536532
heartbeat,3,0.061066,
arghhhh,2,0.110459,0.051197
stabbed,2,-0.134312,0.060908
smoldering,2,-0.166183,-0.122006
stone,2,-0.240652,
skirts,2,0.380342,
included,2,0.37593,0.62588
previous,2,-0.184183,0.160641
mores,2,,-0.110153
pancake,2,,0.28494
accomplished,2,-0.170888,0.252653
mayonnaise,2,-0.09756,0.033376
mission,2,-0.143462,
aura,2,,0.003431
irrational,2,0.315945,0.403353
loosening,2,0.05691,
stress,2,-0.242843,0.150886
dreading,2,0.215017,-0.08688
espresso,2,0.078501,
crack,2,-0.0505,0.020103
overweight,2,-0.104519,0.025599
heroin,2,-0.208168,-0.050978
direct,2,-0.064877,0.043003
goods,2,-0.353314,0.219362
ingredient,2,,-0.255384
vendor,2,-0.130493,
wee,2,,0.469558
clothing,2,,0.422103
butler,2,-0.116616,-0.158751
onstage,2,0.361227,
carcass,2,-0.162451,0.292005
dwarf,2,-0.020884,
handwriting,2,,-0.039834
nonsense,2,-0.237751,-0.181513
courtesy,2,,0.164827
anxious,2,,-0.012158
symbolism,2,-0.04545,-0.140131
mortified,2,0.323786,0.024933
aversion,2,0.107193,-0.108283
vulnerability,2,0.042114,-0.103937
loyal,2,0.038633,-0.215456
bastards,2,0.028429,-0.114691
scissors,2,0.234455,
navy,2,0.172467,-0.40635
lesser,2,0.046014,-0.254106
caprice,2,,0.080506
sob,2,-0.140964,-0.150566
envy,2,,0.061795
guilt,2,0.268225,-0.158469
differ,2,-0.148787,-0.047128
aback,2,-0.082939,
gag,2,,-0.161363
fluffy,2,,0.383646
absence,2,0.420093,
mitt,2,0.430212,-0.413005
scale,2,-0.107936,
hypothetical,2,0.087047,
scenario,2,-0.081477,-0.384952
inner,2,0.174253,-0.080538
nutmeg,2,0.113488,-0.230675
feature,2,0.021248,-0.046924
nestle,2,-0.147952,0.059236
hoop,2,0.561053,0.618622
unlike,2,0.079159,
puss,2,0.080849,0.063615
immigration,2,,0.069405
spectacles,2,-0.460471,
railing,2,0.247103,-0.006714
overhead,2,,0.291573
gaze,2,0.187742,
pretentious,2,,0.145409
specific,2,0.192032,-0.275522
preparation,2,-0.090608,0.177067
rope,2,-0.101592,
bent,2,-0.098511,
butcher,2,-0.15706,
casually,2,0.188844,-0.035488
roomy,2,-0.257986,-0.253056
homeless,2,-0.036492,-0.31415
partially,2,-0.115676,
goody,2,0.198258,0.094037
wheat,2,0.121327,-0.101669
curl,2,0.648306,
inspiration,2,0.323236,0.037169
heaving,2,,-0.307607
drumming,2,0.442028,0.397893
confession,2,,0.109912
strain,2,-0.321693,-0.187242
chunk,2,0.135879,
brag,2,,-0.132709
tube,2,-0.22889,
insensitive,2,0.124384,-0.128177
fabric,2,-0.229072,-0.173694
stub,2,0.35772,
spat,2,0.048032,
educated,2,0.164005,-0.067288
arch,2,,0.385844
champ,2,0.036716,
habit,2,,-0.038661
disc,2,,-0.109271
marijuana,2,,-0.276809
generally,2,-0.011855,-0.288076
complement,2,,-0.202181
vomit,2,0.136519,-0.235088
patio,2,0.118632,-0.18473
beast,2,0.431493,0.344259
caution,2,-0.048781,-0.135598
delight,2,-0.189927,-0.148889
par,2,,-0.331887
humor,2,0.17946,-0.130967
washer,2,-0.214842,0.215137
olive,2,-0.155043,0.141698
geology,2,,-0.155192
mushroom,2,0.309828,0.09418
twain,2,0.119418,-0.100366
greed,2,,0.284356
raisin,2,0.397903,0.064805
tuxedo,2,,-0.250704
martini,2,0.405691,-0.041709
hopeless,2,0.026252,-0.249407
claw,2,,-0.413723
jet,2,0.460901,
brake,2,-0.101315,-0.027126
comforter,2,-0.208734,0.091075
regret,2,-0.385144,-0.147091
allergy,2,0.293367,-0.077676
tradition,2,-0.247097,0.421064
nicotine,2,0.155857,-0.250937
canyon,2,-0.120271,0.05769
amazingly,2,-0.136169,-0.10792
endearing,2,-0.128334,0.101891
eighteen,2,0.282706,-0.209663
betrayal,2,0.207432,-0.257288
suffering,2,0.00657,-0.015622
toothbrush,2,-0.340631,-0.108261
lint,2,0.042165,0.268061
plain,2,-0.051145,-0.108553
raggedy,2,0.430238,-0.155238
shrill,2,0.338668,-0.186391
immature,2,0.239514,-0.148902
cranky,2,,-0.072596
damned,2,-0.218146,-0.145559
impact,2,0.469938,-0.111316
shin,2,-0.45265,
wok,2,,-0.074482
unsure,2,0.189369,-0.13377
unborn,2,0.176983,
velvet,2,0.111879,0.147954
victoria,2,0.007365,
progress,2,-0.533864,-0.097933
solution,2,0.260377,-0.18907
hesitant,2,-0.064274,0.41739
marvel,2,0.373294,-0.133957
unlikely,2,-0.075037,
complex,2,,-0.189908
unimpressed,2,-0.064563,
innocently,2,-0.13464,0.104899
squint,2,0.061061,
narrow,2,-0.089439,
exclusive,2,-0.094127,0.46018
composure,2,-0.225994,0.402402
ford,2,0.056227,0.00744
overwhelmed,2,-0.053348,-0.039183
bridal,2,0.088043,0.110562
sloppy,2,-0.049274,
frightening,2,-0.480143,0.324515
capsule,2,,-0.176211
defending,2,-0.181197,-0.080971
shipping,2,,-0.3626
shutter,2,0.176502,-0.096698
operation,2,0.042521,0.024046
operate,2,0.06586,
jinx,2,0.056199,-0.241255
wound,2,-0.179171,0.007206
ballerina,2,-0.092126,-0.145173
sesame,2,0.048982,-0.092197
lily,2,-0.352454,-0.222388
lyrics,2,0.245404,0.533953
flood,2,,-0.235821
desperation,2,,-0.177374
instinct,2,0.150639,0.209529
miniature,2,-0.057161,0.326241
muscle,2,,0.095187
spasm,2,0.122016,0.023077
loop,2,-0.022075,-0.152074
eyelash,2,-0.286867,0.016519
pope,2,,-0.143105
metaphor,2,,0.456309
personality,2,-0.012098,0.381982
succeed,2,-0.102479,-0.09571
cone,2,-0.162781,0.439053
height,2,-0.151621,
bound,2,,0.072164
charcoal,2,0.089741,
twelfth,2,,-0.161545
knuckles,2,0.26961,0.164641
glen,2,0.429903,-0.150049
pajamas,2,-0.10964,0.427772
hunger,2,-0.240374,-0.128012
northern,2,,-0.005097
disrupt,2,0.278579,-0.187456
mild,2,-0.143044,-0.214996
clap,2,-0.114258,
castle,2,0.074444,0.163006
whiff,2,-0.050299,
execute,2,-0.224287,-0.290099
clipboard,2,-0.552006,-0.187391
crispy,2,0.239291,
floozy,2,-0.532063,
tire,2,-0.238056,
escaped,2,,0.259445
hopeful,2,0.050778,-0.293745
diner,2,,-0.001169
sunset,2,,0.155969
discomfort,2,-0.016685,-0.179984
momentary,2,-0.068533,-0.060084
independent,2,0.342062,0.450376
verse,2,-0.288821,0.373017
blackjack,2,,-0.186486
pageant,2,0.073112,
happier,2,-0.044061,-0.285001
punishment,2,,-0.265429
effective,2,0.254947,-0.138657
wienie,2,-0.032154,
sushi,2,,0.027907
grape,2,-0.264021,0.355698
broom,2,0.116756,0.003519
sanctity,2,-0.290047,0.170431
shape,2,-0.529508,-0.209255
predator,2,-0.206211,0.209075
colleague,2,-0.04768,-0.130326
abruptly,2,,0.481814
burly,2,-0.198134,
vintage,2,,0.356499
minimal,2,-0.152367,0.364445
discipline,2,0.193607,
unfortunate,2,-0.06584,-0.011535
violation,2,,0.03925
terrace,2,-0.190846,0.115053
girlish,2,,-0.078832
christian,2,,-0.165998
courtroom,2,-0.030708,-0.297006
burial,2,-0.161828,-0.039662
radioactive,2,-0.016754,-0.022157
crank,2,-0.10524,-0.148845
isolation,2,0.165254,-0.179905
judgmental,2,,-0.152243
bulge,2,-0.088227,-0.188476
abort,2,-0.095916,0.428293
reflect,2,,-0.018531
unintelligible,2,0.20865,-0.022285
eavesdropping,2,-0.013247,
triple,2,,0.383295
custom,2,-0.065061,-0.011728
bummer,2,0.002666,0.351035
pro,2,0.009077,-0.001437
absorb,2,-0.01847,
weasel,2,0.218627,
tab,2,-0.304978,-0.000152
pony,2,,-0.13053
torch,2,-0.023917,
pterodactyl,2,-0.154031,-0.022456
believable,2,0.404865,-0.140858
bedtime,2,,-0.11221
fort,2,-0.354179,
dun,2,0.52101,
cycle,2,,-0.025981
homework,2,0.299037,
manual,2,,0.169928
cube,2,0.024128,0.361251
breeze,2,,-0.156509
grin,2,-0.119799,0.390726
engine,2,-0.074943,
corridor,2,-0.231105,
babysitter,2,,-0.162983
gallon,2,0.480927,0.054936
excess,2,0.128058,0.494928
kettle,2,0.538429,
joker,2,-0.142347,
dork,2,-0.218988,-0.209031
addict,2,0.225522,0.066553
intuitive,2,0.434291,0.31144
logic,2,-0.10657,-0.056311
messy,2,-0.144269,0.491299
meadow,2,-0.172238,0.54455
bossy,2,-0.242624,-0.197665
clip,2,-0.104273,
woof,2,-0.188354,-0.22154
braces,2,,0.04347
dove,2,,-0.099277
whatsoever,2,0.328581,
protecting,2,-0.014806,0.299829
aroma,2,,-0.239397
swiftly,2,0.410465,0.113187
papa,2,,0.480551
opposed,2,-0.095533,0.038115
criticism,2,-0.13219,-0.046579
unsuccessful,2,-0.2035,0.479219
scolding,2,-0.007822,0.399
mri,2,-0.162785,
analysis,2,0.020712,-0.246812
mama,2,-0.45186,0.177233
detergent,2,0.48359,-0.175552
bin,2,-0.103933,
manage,2,0.494068,
delta,2,,0.254978
lawsuit,2,,-0.21242
upbeat,2,0.036807,-0.008936
compulsive,2,-0.172032,-0.047607
questionable,2,0.041383,0.327439
moth,2,0.146719,
mugger,2,,-0.324815
raspberries,2,,0.092189
leafy,2,0.09538,
paranoid,2,,0.241018
painfully,2,-0.193382,-0.182706
behave,2,0.092197,-0.042433
icing,2,,-0.044784
current,2,,-0.291459
sceptical,2,0.072839,0.123309
mucus,2,0.223696,-0.150528
medieval,2,,-0.312919
injury,2,0.194098,-0.073236
beaten,2,0.428546,0.131983
psychology,2,0.445793,0.103698
snatch,2,0.181809,0.505445
expense,2,0.234849,
informed,2,,0.018162
nonchalant,2,-0.132057,
vomiting,2,-0.16102,-0.120971
grandpa,2,,0.077917
traumatic,2,,-0.177546
smiled,2,-0.136519,0.119968
retreat,2,0.027506,
snooze,2,0.169745,
vagina,2,-0.068941,-0.139082
kitten,2,,-0.084003
spa,2,-0.163555,0.512457
policeman,2,-0.02382,-0.003513
hunk,2,-0.066185,
seatbelt,2,-0.330352,-0.305871
freshen,2,0.455231,0.297551
jaws,2,,0.016847
litter,2,-0.156206,0.272124
chilling,2,,0.308407
tad,2,-0.331564,0.402876
manner,2,-0.218762,-0.263999
instant,2,0.047531,0.402528
maniacal,2,,-0.191046
sexist,2,,0.398675
risky,2,-0.375812,0.196694
investment,2,-0.141288,
overslept,2,0.150351,
pounding,2,0.468002,-0.140486
flinch,2,-0.269785,-0.002954
insulting,2,0.004288,-0.053782
gibberish,2,-0.212484,
chosen,2,-0.155225,0.182814
erection,2,0.03857,-0.407269
mercy,2,,-0.211481
marshmallow,2,,-0.08005
fertile,2,-0.208893,-0.067651
bore,2,-0.243149,
duty,2,0.239322,
wood,2,-0.268726,-0.071803
crabby,2,,-0.085698
nasty,2,-0.214753,0.054597
dried,2,-0.024135,0.244425
palace,2,-0.351839,-0.133811
supreme,2,-0.28658,
grease,2,-0.120195,0.38611
novelty,2,-0.093585,-0.403254
anonymous,2,-0.233434,
awe,2,,0.020239
technicality,2,0.221911,0.041798
felicity,2,0.280014,0.282289
hesitation,2,-0.142,
orthodontist,2,,0.114034
inspired,2,0.064679,0.321685
deprived,2,,-0.383865
tearful,2,-0.304772,-0.087874
saint,2,-0.159973,-0.116613
spicy,2,0.417945,-0.162049
impartial,2,0.048276,
similar,2,-0.128565,-0.274051
universal,2,0.257837,0.036686
wad,2,-0.121651,
develop,2,-0.145241,
chorus,2,,-0.069795
surprises,2,-0.122211,
regard,2,0.080413,0.076444
miserably,2,0.026213,-0.260606
conscious,2,-0.210687,-0.137879
corn,2,-0.258661,-0.25015
operations,2,0.200532,
congratulate,2,0.031774,0.197693
environment,2,,-0.141746
tacky,2,0.002341,-0.063598
snore,2,,0.035031
soy,2,-0.135756,0.086869
angered,2,,0.182365
relaxed,2,,-0.047697
impatiently,2,,-0.04722
offence,2,,0.022245
bash,2,,-0.016679
arrogant,2,,-0.065778
punched,2,0.014942,0.286884
cocky,2,,-0.214738
blinding,2,0.413515,-0.018417
pretended,2,0.294164,0.11841
trained,2,0.163411,-0.139582
tingle,2,-0.061963,
aide,2,,-0.221756
pilot,2,-0.23902,
visual,2,0.035775,-0.149399
harsh,2,,-0.059231
beaming,2,0.401491,-0.033597
nightstand,2,-0.094545,0.132287
snooty,2,0.297955,
antenna,2,0.003513,0.184065
implanted,2,,0.017309
embryo,2,,0.184319
weepy,2,0.199086,0.177432
dawn,2,,-0.077879
untrue,2,-0.217831,-0.033836
boa,2,,-0.097843
terminal,2,-0.154361,
warden,2,0.258195,
barium,2,0.364431,
victory,2,-0.022707,0.02132
guts,2,-0.179796,
headdress,2,,0.352944
wing,2,-0.093366,-0.084531
approved,2,-0.053401,-0.063207
semi,2,-0.188673,
blackberry,2,,-0.072872
neutral,2,0.298145,-0.18518
donor,2,-0.022957,0.336757
sideways,2,0.256404,-0.219954
shrew,2,0.553063,-0.294857
regional,2,,0.114725
halftime,2,0.374079,
legacy,2,0.003912,-0.311958
confidence,2,-0.246442,0.134303
atomic,2,0.275316,0.16269
bloated,2,0.221883,-0.203498
laminated,2,-0.086744,
greasy,2,-0.389719,
gynecologist,2,-0.094179,
memorable,2,-0.172616,0.185739
appalled,2,,-0.0953
saltwater,2,0.472135,
romance,2,-0.150389,0.154949
mulch,2,0.44631,
wrecked,2,0.065199,-0.188783
ambush,2,,-0.108019
fundamentally,2,0.192341,0.565034
critical,2,,-0.281517
biblical,2,-0.347631,0.03759
stirring,2,-0.462636,
ante,2,0.002016,
piss,2,-0.122466,
residence,2,,0.047337
cassette,2,-0.076163,0.022102
chop,2,,0.341887
expand,2,-0.211598,0.219019
irony,2,,0.09888
reckless,2,-0.189078,0.349325
deadline,2,-0.130388,-0.102494
psychiatrist,2,0.021238,0.337211
advised,2,,-0.216992
contribution,2,-0.059625,0.179632
boston,2,,-0.216785
dealing,2,-0.080234,0.023596
unacceptable,2,-0.297344,0.333989
recommend,2,-0.176323,-0.012681
embassy,2,-0.052354,0.198351
hasty,2,,0.07802
festival,2,-0.18046,0.473438
goat,2,-0.290761,0.416102
thirteen,2,-0.15379,
comb,2,0.102178,0.038687
skinny,2,0.03527,
amusing,2,-0.056452,-0.182913
icky,2,0.309902,-0.046307
linguistics,2,,-0.050625
contact,2,,-0.249743
tackled,2,,-0.29369
citizen,2,,0.008096
mozzarella,2,-0.119054,-0.126449
burlesque,2,-0.198121,0.356301
scotch,2,-0.080658,
permanent,2,0.329057,0.045385
dues,2,-0.158364,
colonel,2,0.086532,0.023274
copier,2,0.267628,
claws,2,,-0.23097
profile,2,,-0.099334
grandfather,2,-0.23491,0.331755
knob,2,-0.194702,
jeopardize,2,-0.026799,-0.070966
misleading,2,-0.289642,-0.172847
fooled,2,0.023795,0.282447
imagining,2,0.1074,-0.03568
joys,2,-0.155007,0.009112
disposable,2,0.21102,-0.138761
wolf,2,0.075024,-0.073382
consumer,2,-0.086999,
stew,2,-0.013724,-0.166917
opponent,2,,-0.045801
fighter,2,-0.166957,
saliva,2,-0.024825,
yesss,2,0.231585,
handkerchief,2,-0.058549,-0.156176
specially,2,-0.1423,-0.088792
pianist,2,0.283743,0.046853
mid,2,-0.173824,0.132683
terrified,2,,-0.152021
wig,2,-0.196161,-0.08233
sunny,2,,0.298756
production,2,-0.062116,
fudge,2,,0.336508
chuckle,2,-0.006665,
status,2,,-0.015612
overview,2,,-0.222429
slight,2,0.00259,-0.405245
neurologist,2,0.487338,
noisy,2,,-0.313879
dreamy,2,,-0.147839
gonorrhea,2,-0.260455,0.072976
pushy,2,0.038832,0.287103
peeper,2,0.022362,0.188315
rise,2,-0.231014,
dense,2,-0.07713,
poems,2,,0.400287
judgment,2,0.08197,-0.147685
kissy,2,0.054976,-0.259656
classics,2,,-0.342744
grill,2,0.079158,0.130217
fail,2,-0.214796,0.379108
consoled,2,,0.1112
confess,2,,0.006471
supported,2,-0.122488,0.081263
fulfilling,2,0.416245,0.401004
doodle,2,,0.083629
lid,2,0.288758,-0.002688
abysmal,2,,0.395518
organic,2,,-0.119772
forest,2,,0.393749
babe,2,0.044543,-0.087582
absolute,2,0.366657,
iris,2,,-0.090878
extent,2,-0.017861,0.019213
crew,2,0.008996,
essence,2,,0.026121
projector,2,-0.326907,
sacrifice,2,,-0.074974
soldier,2,0.247584,-0.100556
expert,2,-0.218572,
pretzel,2,-0.340204,0.173345
survivor,2,0.438111,
established,2,0.115804,-0.144425
soundtrack,2,-0.163575,
flap,2,0.126152,
horrified,2,-0.042348,0.197917
gown,2,,0.049975
deadly,2,,0.088134
abashed,2,-0.39865,-0.16218
trembling,2,0.151561,0.207903
nakedness,2,,0.078335
combination,2,0.091947,0.217136
stall,2,-0.095157,
frustrating,2,-0.364879,-0.000969
dubious,2,0.342583,
drift,2,0.03921,0.118579
folded,2,-0.214753,0.324931
kingdom,2,-0.230407,0.044607
ecstatic,2,-0.307214,
slumber,2,0.209045,-0.045768
chaotic,2,,0.284811
twister,2,-0.036465,0.246652
sling,2,0.166131,
depression,2,-0.111561,-0.16532
backyard,2,-0.052891,-0.404478
forefinger,2,-0.313009,-0.207701
warning,2,,-0.104087
vote,2,-0.09053,
difficulty,2,-0.097581,0.327339
poppy,2,,-0.025943
legend,2,-0.033414,0.150527
curtains,2,-0.169705,-0.243881
witness,2,-0.047843,
gap,2,-0.187767,
plug,2,,0.339804
tragedy,2,-0.258719,-0.011197
bolt,2,-0.368669,
unexpected,2,,0.147124
flu,2,-0.413099,0.019866
nerve,2,-0.180651,0.10312
reasonable,2,-0.155039,-0.053325
container,2,,-0.013992
keyboard,2,0.204057,-0.405903
scratchy,2,0.467025,-0.247748
silliness,2,0.165451,
dingy,2,-0.023337,0.476715
com,2,-0.017643,
hamper,2,,-0.08728
aquarium,2,,0.20999
respects,2,-0.116954,0.333618
photograph,2,,0.016269
impaired,2,0.345193,0.068679
monologue,2,,-0.237416
visa,2,-0.071566,0.527558
activity,2,0.200274,
galaxy,2,0.304619,0.548254
perplexed,2,0.000364,-0.003185
journey,2,0.112859,0.116579
skylight,2,,-0.234415
presence,2,-0.010563,0.262797
dozen,2,,0.023882
convincing,2,-0.049448,-0.135072
enormous,2,-0.091123,
zipper,2,0.179095,
spite,2,0.173388,-0.111351
ethical,2,0.303938,-0.121074
anticipation,2,-0.12069,-0.098393
mousse,2,0.217718,0.072841
appetizer,2,,-0.187094
senses,2,-0.030843,-0.147056
filet,2,-0.253033,-0.363451
taco,2,0.225749,0.02016
appetite,2,-0.099531,
furious,2,,-0.001963
creature,2,-0.036859,
shaky,2,0.084111,-0.019395
dissertation,2,,-0.018556
campus,2,,0.217549
jammed,2,,-0.113701
wicker,2,-0.132198,
leftover,2,0.017353,
panicky,2,,-0.267371
reassure,2,0.035747,0.33935
fabulous,2,-0.145646,-0.221547
mailbox,2,0.03701,-0.278824
thief,2,,-0.01125
teapot,2,0.174197,-0.421153
burnt,2,0.037074,-0.202655
seek,2,,-0.18534
gel,2,-0.235895,-0.087057
community,2,0.401142,0.114697
swimming,2,-0.314982,-0.109929
pate,2,0.170397,-0.109826
leash,2,0.065259,
risk,2,,0.157736
buzzing,2,,-0.072817
virginity,2,0.144685,
disconnected,2,-0.358837,
peel,2,-0.024067,-0.129014
ottoman,2,0.04343,-0.0515
bumpy,2,,0.063812
warned,2,,-0.091415
highlight,2,-0.082836,-0.185218
magnetism,2,0.217354,
eligible,2,,-0.101008
nick,2,-0.190306,-0.105915
treasure,2,-0.246575,-0.071573
java,2,-0.000814,0.247275
explosion,2,-0.033451,-0.078
feast,2,-0.400915,0.215565
hernia,2,-0.112956,0.407539
politics,2,-0.177316,4.8e-05
sipping,2,0.327519,
discards,2,0.060547,-0.004123
rug,2,-0.319056,-0.237378
assumed,2,,0.14906
cafe,2,,0.07512
accounts,2,,-0.169011
slick,2,0.002857,
pogo,2,0.252692,
masculinity,2,-0.16411,
pimp,2,,-0.10709
balm,2,-0.093023,-0.266953
initial,2,,-0.094633
greater,2,-0.16711,0.572809
racist,2,-0.399634,0.038086
surreal,2,-0.100707,
opium,2,0.080497,0.039647
seal,2,0.09465,-0.206903
sore,2,-0.199512,0.029145
vamp,2,,0.039933
arghh,2,0.060035,-0.12589
scrabble,2,,-0.224862
brilliant,2,-0.345364,-0.065508
putty,2,0.177904,
planetarium,2,-0.265985,-0.06647
length,2,,0.059765
additional,2,,-0.063153
rattle,2,-0.158354,
legitimate,2,-0.151296,0.021957
wily,2,-0.401744,-0.13248
click,2,0.328162,0.210081
facts,2,0.188665,0.313918
initiated,2,0.00846,-0.304066
cashier,2,,-0.140586
backhand,2,-0.017307,
dye,2,0.067262,-0.298974
shaft,2,-0.112678,-0.248013
junk,2,-0.374078,-0.287503
bench,2,,-0.146169
preview,2,,-0.080407
leak,2,0.321327,0.022186
expired,2,-0.144645,-0.205606
tenth,2,-0.188883,0.09397
victor,2,0.096513,0.013387
outburst,2,,0.182396
neurosurgeon,2,0.248205,
vogue,2,-0.297193,-0.113691
cramp,2,-0.258712,-0.200248
valid,2,,0.067392
claim,2,,-0.325437
tournament,2,0.119581,
marathon,2,-0.309238,
skip,2,,-0.11497
proceed,2,0.084767,
puke,2,-0.258711,-0.171775
goof,2,0.448655,
info,2,0.009958,0.180362
culinary,2,,-0.039804
waffle,2,,0.396502
poison,2,,-0.058294
shivering,2,-0.079108,-0.072445
hellhole,2,-0.016597,-0.080928
ladle,2,0.061549,-0.215824
salsa,2,,-0.029012
reinforcements,2,-0.223667,
humiliate,2,-0.082505,-0.104922
exposed,2,,0.444705
demon,2,,0.214216
controlling,2,-0.095656,
noticeable,2,-0.031991,-0.005676
persuade,2,0.104014,
jock,2,0.457176,
procedure,2,0.102406,
qualities,2,0.161474,-0.012727
controversial,2,,0.111253
bizarre,2,,0.263213
smack,2,,-0.058453
technique,2,0.045188,-0.13275
lurk,2,,-0.002592
eagle,2,0.441974,
rainy,2,,0.186907
concrete,2,,0.337999
produced,2,-0.131271,0.001741
ceramic,2,-0.300822,-0.091733
task,2,,0.417455
syrup,2,-0.144995,-0.14733
grass,2,-0.345854,-0.073032
disco,2,0.110406,
relish,2,-0.014094,-0.019812
restraining,2,-0.036597,-0.180469
litigate,2,0.250114,0.16504
seductive,2,-0.155728,
profit,2,0.391218,0.083662
fauna,2,,-0.259582
mistaken,2,-0.195878,0.035378
spy,2,,-0.0213
protection,2,0.279658,0.148859
supervision,2,0.2804,
shed,2,-0.199595,
partial,2,0.046556,
coordinator,2,0.184574,0.168461
capture,2,,-0.181281
rapist,2,,0.417252
flapping,2,,0.380683
military,2,-0.108476,-0.057086
dropper,2,0.258594,
acceptance,2,-0.373226,0.003724
removal,2,-0.148099,0.34586
puff,2,-0.159027,0.383118
chart,2,-0.144323,-0.180437
grammar,2,,0.21135
stoop,2,-0.018833,
urinal,2,0.204238,-0.265084
cloth,2,-0.042099,0.114769
spaceship,2,0.068724,
alternative,2,,-0.121177
approach,2,,-0.190488
inexcusable,2,,-0.172088
occasion,2,,-0.268534
smoker,2,0.114232,-0.144976
draft,2,0.09015,
simultaneous,2,0.149381,
mahogany,2,-0.312376,0.004201
sleigh,2,,-0.321642
bearing,2,,0.546783
tombstone,2,0.051236,0.208525
arcade,2,,0.176956
granddaughter,2,,0.321904
necessarily,2,-0.21505,-0.375285
fade,2,0.063092,
sleeper,2,0.057653,-0.341205
ted,2,,0.063005
mount,2,-0.097677,0.215514
phew,2,0.274005,
alike,2,0.103888,-0.11163
stocks,2,-0.267868,
knack,2,0.482163,
copying,2,0.011916,
goddess,2,-0.078396,0.335794
sane,2,-0.225393,-0.282258
porno,2,0.093947,-0.171648
puppet,2,-0.011221,
mute,2,-0.056422,
swell,2,,-0.230945
combine,2,,0.040451
payment,2,0.098836,0.43908
sour,2,0.3529,-0.054744
spark,2,0.587972,
mill,2,-0.179506,-0.057574
hiking,2,0.043927,
salary,2,0.084204,-0.100297
underprivileged,2,-0.06182,-0.135189
annual,2,-0.097466,0.035837
cilantro,2,0.249341,-0.164152
swamped,2,-0.175806,-0.199665
temper,2,-0.419868,
growling,2,,0.3562
contain,2,0.086616,
greedy,2,-0.511702,0.339813
outlet,2,-0.137329,-0.172335
orchard,2,-0.020295,-0.284822
path,2,-0.145316,0.576635
processing,2,0.135864,
rebuild,2,0.100369,
trapping,2,,-0.313375
viva,2,-0.262823,-0.432987
scariest,2,,0.013223
tic,2,-0.017671,0.223929
pine,2,0.018393,-0.216977
tasting,2,-0.092245,0.160564
roast,2,-0.15485,
documentary,2,,-0.305006
inseparable,2,0.312317,0.11112
gather,2,-0.104789,
confusion,2,0.217888,0.545993
choosing,2,0.089721,-0.093363
blade,2,,-0.192598
obsessed,2,,0.24771
member,2,,0.111577
garment,2,-0.105695,-0.169014
cuddled,2,-0.086354,-0.022098
sitter,2,,0.025124
kite,2,-0.352417,0.056355
pleasant,2,-0.454318,-0.192131
dodge,2,,-0.102624
monitor,2,,-0.153839
unbearable,2,,-0.059847
sponsor,2,-0.037243,0.072172
extravagant,1,-0.371766,
dispersal,1,0.19573,
lineup,1,0.066956,-0.205412
puberty,1,-0.125135,0.026162
existing,1,-0.210388,0.088101
umbrella,1,-0.128054,0.002736
fixable,1,0.130685,0.106078
paperwork,1,-0.29191,
surfer,1,0.223361,
alignment,1,0.009398,-0.039019
seller,1,-0.406376,0.085796
sadness,1,-0.227008,-0.001529
continuity,1,-0.317046,-0.155107
selection,1,,-0.171911
accomplish,1,-0.222596,0.3298
justify,1,0.204168,
itchy,1,0.03668,-0.042815
spout,1,0.136013,
walnut,1,0.364301,-0.192805
fled,1,-0.029593,-0.03372
medallion,1,-0.157561,0.083286
resentment,1,,0.161439
clingy,1,-0.023182,-0.016521
judged,1,-0.133041,-0.183015
comforting,1,0.023175,0.060911
hussy,1,0.084266,0.174242
sleaze,1,-0.346169,-0.243681
beefsteak,1,,-0.088722
purr,1,-0.289198,0.203013
exert,1,0.281767,
intensely,1,0.142033,0.092006
buck,1,-0.003312,
unleash,1,0.231078,-0.044649
graveyard,1,-0.142656,0.311842
employee,1,,-0.037703
stingy,1,-0.290208,0.599348
obsessing,1,0.040457,-0.144754
grey,1,-0.163442,-0.02955
medley,1,0.288026,
grumpy,1,,0.182905
groin,1,0.054018,0.232146
guarantee,1,0.064589,-0.005724
mascot,1,,-0.2654
graceful,1,-0.237588,0.1126
rustic,1,,0.558206
dud,1,0.090732,0.292184
newlywed,1,-0.087353,-0.140798
assured,1,-0.108111,0.125374
frog,1,-0.052422,-0.047287
duchess,1,0.284647,
generation,1,-0.116506,-0.081038
stumble,1,0.149879,-0.076524
mascara,1,0.191244,
waterproof,1,0.079241,-0.156994
rectangular,1,0.430948,0.360538
unprecedented,1,-0.230229,
twinkle,1,-0.161855,
aerobics,1,-0.243283,
hardy,1,-0.086544,
punished,1,,0.141391
quirky,1,,-0.140062
workplace,1,,-0.17984
mentor,1,-0.214307,-0.014662
blotter,1,0.240677,
haphazard,1,0.031261,
sphinx,1,,-0.168099
storming,1,0.46317,-0.039108
slug,1,0.300924,
stifle,1,,-0.276979
technical,1,0.117183,
promote,1,-0.114285,0.551793
curb,1,-0.218998,
cog,1,-0.098903,
definite,1,-0.356847,-0.102386
carat,1,-0.001801,-0.165437
alternate,1,,-0.123455
aghast,1,,-0.15457
creeping,1,-0.092709,-0.004749
committee,1,0.389397,-0.04368
integral,1,,0.309393
homecoming,1,,-0.073091
flimsy,1,-0.415029,
eggshell,1,0.438397,0.135912
sprain,1,-0.096061,-0.102711
antics,1,0.018619,-0.091586
bloodbath,1,,-0.073917
dab,1,0.050559,0.055733
headphones,1,-0.05829,-0.061199
masculine,1,-0.21263,
lunchbox,1,-0.017038,0.168205
rally,1,0.310461,
pansy,1,,0.230992
incest,1,,-0.131252
orient,1,0.033501,-0.183604
standby,1,-0.010773,
perverted,1,,-0.144134
defeat,1,0.212094,0.446345
hairline,1,-0.062316,-0.063388
hamburger,1,,-0.056247
occupied,1,-0.080212,-0.049985
spaz,1,0.146051,
seamstress,1,-0.097172,-0.114341
skier,1,-0.166062,
disarray,1,-0.10856,-0.066936
brat,1,-0.260787,
demeaning,1,0.081881,-0.238477
stapler,1,-0.059106,
tit,1,-0.08978,
carrot,1,0.058262,-0.015426
storing,1,,-0.125976
blowout,1,0.071607,-0.342789
grinder,1,,0.112956
cheerfulness,1,-0.364666,0.157698
sympathize,1,-0.22858,0.091358
crunchy,1,-0.18279,
variety,1,0.005002,-0.094523
crisis,1,,-0.181862
boil,1,,-0.211485
denim,1,0.220598,-0.136923
authentic,1,-0.116045,0.017593
lining,1,,-0.281616
aforementioned,1,0.170783,-0.054851
meh,1,-0.314402,
squabble,1,,-0.123702
euphoria,1,-0.187838,-0.247549
yesteryear,1,-0.146434,-0.239512
discover,1,-0.247205,
feminism,1,0.085944,
convertible,1,0.107274,
closure,1,0.206169,
handheld,1,,0.300379
glamour,1,0.268007,-0.104008
pocketbook,1,0.323642,-0.152149
personnel,1,0.05021,-0.181896
console,1,,-0.224257
apparatus,1,0.142631,
tat,1,0.144226,
migrate,1,,-0.140947
grove,1,-0.09858,0.260032
stamp,1,-0.342886,
symbolic,1,,-0.119611
wobble,1,-0.252931,0.22696
sweetness,1,0.21853,-0.064756
diversion,1,0.014409,
newsstand,1,-0.396659,0.081005
squishy,1,-0.238732,0.007143
theft,1,,0.031323
twist,1,-0.166171,
correspondence,1,,-0.129738
content,1,,0.011744
purchasing,1,-0.125424,
parachute,1,-0.013841,-0.341556
liberated,1,0.347522,-0.107412
voluntarily,1,0.070227,-0.280624
trench,1,,0.107278
superficial,1,-0.031189,
conditioner,1,-0.198193,0.247254
cafeteria,1,,0.479704
hating,1,-0.136723,-0.004921
summertime,1,-0.121143,0.300469
cappuccino,1,,0.012697
ease,1,,-0.303832
drifted,1,0.100423,-0.038455
sharpened,1,-0.089764,
wingman,1,-0.018676,
goofy,1,-0.30281,
gray,1,-0.244916,0.344593
rob,1,,0.165837
kudos,1,-0.246742,-0.07546
manipulative,1,,0.042261
staff,1,-0.108319,-0.089183
lifeboat,1,,-0.111266
shabby,1,-0.206396,0.111968
awestruck,1,-0.236296,0.095573
undying,1,0.172344,-0.238554
pea,1,-0.47785,-0.066877
taxicab,1,-0.352654,
squat,1,,0.171261
bribery,1,,-0.079665
pursuing,1,0.282815,-0.040806
hangover,1,-0.14989,-0.046684
mincemeat,1,0.108855,
knot,1,-0.007063,-0.013053
smock,1,-0.105694,-0.230613
stomped,1,-0.30195,0.016753
admitted,1,0.273583,0.079907
unisex,1,0.240951,
voyage,1,-0.14807,
calendar,1,0.01855,-0.082025
belongings,1,0.120006,0.606648
emphatic,1,0.266572,
sleazy,1,-0.069918,-0.401613
disapproval,1,-0.295681,-0.038646
disappoint,1,-0.089475,-0.083481
representative,1,0.069835,-0.266315
appearance,1,0.10502,0.120816
streak,1,,0.024135
infinite,1,-0.024189,
respected,1,-0.180766,0.023494
astronomer,1,-0.247861,0.384376
barren,1,-0.204467,-0.298952
reproductive,1,-0.317305,-0.089462
uncooked,1,0.073149,
batter,1,0.1629,0.470599
grades,1,,-0.153668
enthusiast,1,0.069161,
liven,1,0.115546,
teamwork,1,0.073483,0.265105
woohoo,1,-0.25119,
christmassy,1,0.289036,-0.114417
clay,1,0.075054,0.209597
colorful,1,0.182487,0.39922
disgraceful,1,0.222599,-0.357102
finalized,1,0.250933,
crafts,1,,-0.192034
skimpy,1,0.204774,
chronological,1,,-0.019511
cease,1,0.084934,
hometown,1,0.407146,-0.040072
classroom,1,-0.086688,-0.076065
gingerly,1,,-0.227949
lefty,1,-0.145704,
barbed,1,-0.225934,-0.101934
dorm,1,0.1398,0.340542
increase,1,0.192156,
appreciation,1,0.055352,-0.174456
flashlight,1,,-0.367647
shine,1,-0.32283,-0.270832
kilt,1,-0.107605,
dean,1,-0.109109,
con,1,,0.001043
ban,1,,0.00533
botanist,1,,0.247758
floral,1,-0.083175,0.027778
namaste,1,,-0.053857
complaint,1,-0.014869,0.005762
videotape,1,,0.172176
lens,1,0.251878,-0.135482
toby,1,-0.099947,
powerful,1,-0.03291,
mundane,1,0.364474,
daredevil,1,0.526687,-0.079837
cheered,1,-0.012247,0.203946
satellite,1,0.272655,
spud,1,0.264035,
theorem,1,,-0.197224
pier,1,-0.306423,0.413891
beads,1,,-0.304906
shades,1,-0.041297,-0.105128
barefoot,1,0.201018,
unhappiness,1,-0.255148,-0.117482
principal,1,-0.098847,0.509358
catcher,1,,0.213769
underground,1,-0.4969,
sewer,1,-0.063688,
sewage,1,-0.186603,
oily,1,-0.018888,-0.111829
emit,1,,0.067079
frighten,1,,0.058868
charisma,1,0.236111,0.087009
midterm,1,0.501263,
slack,1,-0.033359,0.290856
tickled,1,-0.078654,
brisk,1,-0.206166,
cruising,1,0.033214,0.037284
sergeant,1,0.397526,-0.166559
taboo,1,,-0.308608
handbook,1,,-0.281855
rising,1,-0.139328,0.282549
intended,1,,-0.111959
whine,1,-0.104196,0.055416
wracking,1,-0.067281,-0.069989
godson,1,,0.174662
meth,1,-0.204599,0.486064
methane,1,,0.360269
bullet,1,0.282177,-0.310314
newfound,1,-0.127752,
backfire,1,,0.11214
foxhole,1,-0.049142,0.205913
programming,1,0.123595,-0.209174
amphibian,1,-0.129412,
childlike,1,-0.232203,-0.374451
flora,1,-0.279109,0.164888
insult,1,-0.07308,-0.264194
vivid,1,-0.102679,
cheapskate,1,-0.176485,-0.440459
fierce,1,0.055233,-0.007394
jackpot,1,0.020681,0.338959
bribe,1,-0.011684,0.4771
fountain,1,,-0.020952
deadlines,1,,0.165526
soaked,1,-0.043332,
stupor,1,-0.122113,0.366852
tranquilizer,1,,-0.106089
fruits,1,,-0.024572
creator,1,0.086226,0.375334
snuggle,1,,-0.317207
ecstasy,1,0.272896,
shrunk,1,-0.234538,-0.148719
expanded,1,-0.246012,0.514618
fringe,1,-0.235887,
disinterested,1,0.069249,
oblivion,1,0.1814,-0.0821
substance,1,,-0.055594
expressive,1,-0.114604,
sway,1,-0.192642,
drastic,1,-0.105657,-0.020512
hurricane,1,-0.013987,0.074881
ornamental,1,,0.000932
erosion,1,,0.10715
journalism,1,-0.130451,
barracuda,1,,-0.262847
studied,1,0.301595,-0.133611
reciprocate,1,0.027579,-0.065933
blessing,1,0.365305,-0.061922
rant,1,,0.234072
semester,1,,0.078565
listener,1,,-0.2081
courtship,1,0.470186,-0.122324
engage,1,0.267198,
befall,1,0.007006,0.088857
importance,1,-0.610162,-0.115135
begun,1,,-0.038708
trace,1,,0.434534
tattletale,1,0.121936,0.227965
pricey,1,,0.180211
sophomore,1,,0.442258
blur,1,0.347639,0.22186
murderer,1,,-0.224912
overall,1,0.280497,-0.162217
preserving,1,-0.154053,0.172971
civilization,1,-0.227027,0.538308
millionth,1,0.075539,
verbal,1,,-0.001342
manipulation,1,,0.297048
lecturer,1,0.414789,
sedimentary,1,-0.120208,
consternation,1,-0.240468,0.112542
pronounced,1,0.313848,
intravenous,1,,-0.035179
addicted,1,,0.119419
authorization,1,0.009176,
irate,1,,-0.136575
jumble,1,0.183014,0.252993
portable,1,,-0.152026
biology,1,,-0.050087
cathedral,1,,-0.102218
renaissance,1,-0.137854,
submission,1,0.27001,
abstract,1,-0.109855,-0.168421
dazzle,1,0.09879,
staggering,1,-0.09195,-0.191529
evolutionary,1,-0.212166,
whilst,1,-0.386187,0.329317
damp,1,-0.164209,
cloak,1,0.251798,0.016812
invisibility,1,0.221204,
imaging,1,,-0.06517
email,1,,-0.122772
clink,1,-0.10267,
float,1,,-0.23116
await,1,0.033412,0.05847
architecture,1,0.04852,-0.396441
discredited,1,-0.015318,-0.04433
widely,1,-0.033494,-0.004943
woolly,1,-0.077303,-0.532615
inn,1,,-0.009001
brochure,1,0.093264,-0.056208
complimentary,1,,0.360899
toothpaste,1,0.017801,0.033089
mouthwash,1,-0.216333,
deodorant,1,-0.03072,-0.090222
bush,1,-0.045703,0.372267
drier,1,-0.005917,
delightful,1,-0.248705,-0.191999
prance,1,,0.082217
stroll,1,,-0.001894
arranged,1,-0.120301,-0.06516
alongside,1,-0.297248,
improved,1,0.414937,-0.166027
accuracy,1,-0.028436,
stunted,1,-0.046757,-0.217396
development,1,-0.000905,0.045637
differences,1,0.200443,0.200948
poisonous,1,,0.033792
beret,1,0.333611,-0.04743
disappointing,1,-0.09536,-0.29411
cleric,1,,-0.102688
bold,1,0.015151,0.281244
quotes,1,0.212406,
turf,1,0.305781,-0.171584
eighty,1,0.027394,0.379388
breathtaking,1,-0.157406,
infect,1,0.015128,0.152388
unconscious,1,0.425002,
medication,1,,-0.395856
medal,1,-0.13023,0.032318
academic,1,0.101339,0.058464
getaway,1,,0.160701
genuine,1,-0.118819,0.442513
goal,1,-0.163066,0.159157
orbiting,1,0.036099,
expectation,1,0.043014,
determine,1,-0.273167,-0.132604
shellfish,1,,-0.31924
keeper,1,-0.423356,
weirdness,1,0.075578,0.398075
flan,1,-0.435116,0.503306
florist,1,,0.012313
pale,1,-0.278586,
delay,1,0.00111,-0.143975
cam,1,0.132708,
erotic,1,0.178728,0.253675
speeding,1,0.212961,-0.157212
woodland,1,,-0.120235
tack,1,-0.278644,
stroller,1,,-0.169165
falafel,1,-0.18821,-0.238941
finalist,1,0.030912,-0.015716
yield,1,0.292892,
vanished,1,0.314448,0.049635
childless,1,-0.303478,
dome,1,,-0.158998
barber,1,-0.161019,
vital,1,0.087538,
bathe,1,-0.241794,0.057574
helpless,1,-0.234354,-0.006253
executive,1,-0.029332,-0.133857
radius,1,,0.032288
armchair,1,0.282089,-0.093239
irritate,1,,-0.037759
caster,1,0.200505,
contracting,1,-0.005317,
elephant,1,0.3347,
broadcasting,1,0.026884,0.105042
unstoppable,1,-0.059664,0.148039
fatso,1,-0.022686,
terror,1,,-0.110968
wink,1,,-0.172836
tee,1,-0.216746,
mighty,1,0.229178,
squeal,1,-0.058218,-0.019198
sparkle,1,0.049125,
respecting,1,0.260797,0.346547
advanced,1,0.398609,-0.073732
dominance,1,0.287151,0.46001
freeman,1,0.074367,-0.122753
seminar,1,,-0.065195
aptitude,1,-0.044793,-0.235549
industrial,1,0.095462,-0.413005
solvent,1,,-0.104066
kiln,1,-0.01299,
heath,1,-0.244393,0.485747
concession,1,,0.071178
basis,1,0.278305,0.254654
salted,1,0.323119,
seawater,1,,-0.081412
bruise,1,0.249384,0.26804
aggression,1,,-0.206217
software,1,,-0.267829
cusp,1,-0.183278,
departmental,1,,-0.027768
striking,1,-0.233722,-0.102058
intentional,1,0.560064,
thug,1,0.136042,-0.082428
artwork,1,0.34509,-0.114575
superhuman,1,-0.268808,
thirst,1,0.358785,-0.123141
positively,1,0.282906,0.039724
lively,1,-0.129645,
defended,1,0.02514,-0.192159
enthusiasm,1,0.071915,
trough,1,0.310914,0.213505
conventional,1,,-0.082024
boating,1,0.414494,
blimp,1,,-0.30314
anthropologist,1,0.104504,-0.212766
unattractive,1,0.221703,
talon,1,,0.026559
fussy,1,,0.345911
faucet,1,-0.044666,-0.311818
whirl,1,-0.107689,-0.212116
obsessive,1,,0.37617
education,1,0.068471,-0.123877
skeptic,1,-0.111948,-0.162714
delicate,1,-0.005666,-0.237619
athlete,1,-0.183263,
anaconda,1,,-0.023264
impersonate,1,0.056125,
turbo,1,-0.067628,-0.194991
syphilis,1,-0.231239,-0.091959
strict,1,0.303878,-0.203843
cola,1,0.054963,-0.014872
ballet,1,,-0.231966
peasant,1,0.027767,0.142112
grub,1,,0.247533
lacrosse,1,-0.37701,
eviction,1,,-0.045418
climax,1,-0.119789,
braid,1,-0.161903,-0.007459
lump,1,-0.062424,
spore,1,-0.226954,
cantaloupe,1,0.387522,-0.197904
nighttime,1,,-0.137313
crummy,1,0.156241,-0.210349
cosmopolitan,1,-0.124477,0.21431
monsoon,1,,-0.116311
studio,1,,-0.158068
leathery,1,0.286235,
wrinkled,1,-0.256273,
distraught,1,0.300494,0.461525
regretful,1,-0.344404,-0.19526
chill,1,,-0.047295
clasp,1,-0.212855,
tropic,1,-0.177878,0.002148
fascist,1,,-0.215129
unsafe,1,0.027255,-0.048108
associate,1,-0.300599,-0.116361
subordinate,1,0.19468,
cattle,1,,-0.022876
proven,1,0.172969,0.109376
makeover,1,0.087924,-0.142076
hippie,1,,0.016633
decorator,1,0.467212,0.149053
koala,1,-0.016503,-0.326857
lack,1,-0.160583,
immaturity,1,-0.264137,-0.267756
disregard,1,0.404125,-0.062784
cheeky,1,,0.157431
temp,1,-0.287649,
superhero,1,-0.182526,
collapse,1,-0.240303,-0.0691
obnoxious,1,-0.035717,0.037431
leaf,1,-0.314102,-0.335319
lever,1,0.394692,
ally,1,-0.107327,-0.161112
obscene,1,-0.370857,-0.034333
ill,1,-0.142955,0.478308
documents,1,,-0.110793
transparent,1,,-0.161437
resident,1,,0.346625
mushy,1,0.187324,-0.048408
brighter,1,-0.127219,0.446241
intestine,1,0.525932,
attach,1,,-0.094036
whim,1,,-0.112182
scornful,1,-0.241845,0.123049
glacier,1,,-0.095385
erect,1,-0.324036,-0.07087
surgical,1,0.150268,-0.143473
measured,1,,-0.036078
ness,1,0.366761,
adore,1,0.345117,0.01889
confusing,1,-0.227767,0.506825
coldly,1,-0.135785,
experiences,1,0.083145,
trimmer,1,,-0.05843
furiously,1,,0.139599
neatly,1,0.177855,-0.435548
soulmate,1,-0.3889,-0.048944
footlocker,1,-0.171086,
breakthrough,1,-0.052219,-0.265043
emphasize,1,-0.077251,
repay,1,-0.070714,0.060201
styling,1,-0.36698,0.114674
smith,1,,-0.188512
tangled,1,-0.226859,0.181209
uneven,1,0.140029,-0.057255
cabbage,1,0.119284,-0.144088
upward,1,-0.272124,-0.048244
stun,1,,-0.245517
drip,1,-0.216321,-0.146532
caffeine,1,-0.454302,0.053226
stopper,1,0.226243,
metric,1,,0.065296
pornographic,1,,-0.180318
buttery,1,0.213252,-0.169844
tofu,1,0.279838,0.068127
hinge,1,-0.562008,-0.15488
goals,1,-0.290853,0.320914
shallow,1,0.017617,
hill,1,,-0.0264
beverage,1,,-0.185439
features,1,,0.138741
plaid,1,-0.129139,0.200093
tortured,1,-0.196427,-0.152219
blacken,1,-0.183765,0.196792
overpriced,1,-0.24833,-0.033536
bargain,1,-0.255602,
prestigious,1,0.059773,-0.121137
cremation,1,0.028149,0.101148
creamy,1,,0.308539
smiley,1,-0.27531,-0.364658
pierce,1,,0.503266
initiative,1,0.072745,0.060307
vertically,1,,-0.232894
polo,1,,0.413324
retail,1,0.043723,0.550172
granola,1,-0.183507,0.131672
separately,1,-0.038531,
adventure,1,0.100585,
embark,1,0.236603,
voodoo,1,0.064574,-0.19086
garter,1,-0.117014,
disabled,1,-0.106089,
dusty,1,-0.076019,
tramp,1,-0.288902,-0.010323
terrifying,1,,0.037443
required,1,0.076009,
evaluate,1,0.184634,
deserved,1,0.029713,-0.042588
lewd,1,0.228916,-0.194909
crowning,1,0.06457,-0.090515
region,1,,0.259561
swan,1,,-0.152687
schoolyard,1,,-0.200275
bulletin,1,-0.183483,-0.164713
wishful,1,0.211371,-0.166793
intricate,1,-0.208169,
feasible,1,-0.088038,0.056892
publicity,1,0.075247,
housekeeper,1,,0.117336
burp,1,-0.212639,0.451544
brazen,1,,-0.21108
beck,1,,0.005351
pressing,1,,0.077678
acknowledged,1,0.11747,-0.177595
irritating,1,,-0.095137
induce,1,,-0.133738
substitute,1,-0.18337,
carter,1,-0.26804,-0.290974
beehive,1,,-0.36974
possessive,1,0.269991,-0.000236
hood,1,0.539586,
gemini,1,0.003312,-0.104647
dusk,1,,-0.128264
financial,1,-0.330072,-0.317419
fresco,1,,0.248822
inhale,1,0.027255,
stomp,1,,-0.004091
pecan,1,-0.005068,0.178188
alcoholic,1,-0.023699,-0.008161
hemorrhoids,1,0.002256,0.218177
maternal,1,-0.087362,-0.096034
tutu,1,-0.010621,-0.345955
grandchild,1,,0.263974
damaged,1,0.261569,0.636197
straighten,1,-0.330161,-0.056872
viking,1,-0.02816,0.423008
squeezing,1,,-0.302459
frost,1,0.058396,
origin,1,0.007228,-0.236882
pimple,1,-0.138061,
benign,1,,0.000645
abnormality,1,0.141125,0.335141
identify,1,0.079064,0.300533
reluctant,1,,-0.042094
savory,1,-0.030481,
guru,1,,0.031012
combo,1,,-0.103619
messenger,1,,-0.198919
electromagnetic,1,0.25949,
prehistoric,1,-0.023294,
forensics,1,,-0.090665
nasal,1,-0.34247,-0.206056
glance,1,,0.230466
unfaithful,1,0.22769,-0.359851
accessible,1,0.254276,0.0035
bearer,1,0.3159,
miffed,1,,-0.029847
remedy,1,,-0.184596
windmill,1,,0.038615
championship,1,-0.172261,
precision,1,-0.281353,0.034126
honorary,1,0.234865,-0.232679
font,1,,0.2207
tinfoil,1,0.023187,-0.14237
asteroid,1,-0.019458,-0.168726
apparent,1,0.095515,
baggy,1,0.075181,0.182954
barbershop,1,,-0.207393
testy,1,0.22444,-0.049572
complementary,1,,-0.192904
parka,1,0.054982,
stressed,1,,0.296525
mosey,1,0.110654,
shrug,1,-0.241767,
oak,1,,-0.110275
tackling,1,-0.217575,-0.028543
diverse,1,0.0271,
gazebo,1,-0.081363,
inflection,1,,0.1637
disagreement,1,0.100455,0.255379
wedded,1,0.242328,-0.144101
abandon,1,-0.255233,0.069907
stem,1,-0.135145,-0.128455
rose,1,,-0.08736
massacre,1,,-0.084466
prissy,1,-0.27302,-0.208085
twit,1,-0.304414,0.284452
assure,1,-0.038974,-0.097684
commute,1,-0.248,
nomad,1,-0.027431,
greeting,1,-0.067959,-0.010088
affordable,1,0.145363,0.035154
nun,1,-0.338467,0.245718
dustpan,1,,-0.033344
futon,1,-0.233562,
madman,1,-0.005502,-0.051144
candidate,1,0.083667,
sanitation,1,,-0.231764
gooey,1,0.400031,
lust,1,0.142819,-0.001829
disk,1,,-0.177804
inspire,1,-0.016435,0.186361
devoid,1,0.08715,-6e-05
snake,1,,-0.182599
equator,1,,-0.108761
balanced,1,-0.083854,-0.277912
unforgivable,1,,0.030561
struggle,1,-0.30134,-0.155169
soaking,1,0.176966,
freedom,1,0.143755,0.481443
energetic,1,0.261639,
merriment,1,0.212318,-0.091624
swollen,1,-0.11252,-0.044761
multiple,1,-0.005311,-0.122121
throbbing,1,-0.022641,0.182183
obligation,1,,-0.087275
brow,1,,-0.111845
swearing,1,,-0.308
altogether,1,-0.135671,-0.043425
screening,1,0.222973,
resolve,1,-0.00092,0.565808
analytical,1,-0.22596,-0.21929
lag,1,-0.339256,-0.39731
wacky,1,-0.230668,0.270022
puma,1,-0.126932,
curator,1,-0.265724,-0.093188
elaborate,1,,0.327178
filth,1,-0.431765,-0.264842
motif,1,0.139896,-0.048871
parenting,1,0.512548,0.452572
compass,1,,-0.308819
appraise,1,-0.049998,0.450954
jeopardy,1,,0.144223
greet,1,0.116041,0.244781
nutty,1,0.157281,
sheepish,1,-0.151285,
panty,1,0.603518,
monogamy,1,,-0.237493
unattainable,1,,-0.131577
overrated,1,,0.009507
lesbianism,1,,-0.162948
definitive,1,0.122965,
casket,1,-0.055305,0.004565
retainer,1,0.146864,
eternity,1,0.354622,-0.035622
pant,1,0.621266,
grave,1,-0.232072,-0.195876
gills,1,-0.376899,
faeces,1,0.180758,0.063237
heave,1,-0.007337,
weep,1,0.019072,0.197368
savage,1,-0.025975,-0.132337
meter,1,-0.196317,
girth,1,-0.197491,-0.243401
arrive,1,0.361853,-0.158974
sheep,1,-0.242158,-0.128466
optional,1,,0.169532
stalker,1,-0.068317,-0.314907
maniac,1,,0.100351
reimburse,1,,0.303247
rider,1,-0.212318,
constructive,1,0.282158,0.034608
stab,1,,-0.088862
blindness,1,0.345127,-0.242272
mall,1,0.278849,
valuable,1,-0.095872,-0.093949
renter,1,0.237052,-0.0939
whaling,1,,-0.079174
stamina,1,0.245666,
cigar,1,-0.148364,0.054744
formality,1,0.048803,0.350793
appreciates,1,0.120885,0.01217
flush,1,-0.24086,0.369709
embargo,1,0.080963,-0.063323
cork,1,-0.236377,
oblivious,1,0.049147,-0.106695
shove,1,,-0.23569
heating,1,,-0.492558
clarify,1,-0.098682,
outing,1,0.035581,
maturity,1,0.30875,0.374771
agressive,1,0.589231,-0.186526
vicious,1,0.212702,0.030556
docile,1,0.372943,0.313898
weakly,1,0.07084,
quartz,1,,0.372783
fiasco,1,0.053647,-0.05552
cloning,1,,0.010347
mamma,1,,0.200503
swab,1,-0.332035,
wholesale,1,0.122617,-0.121446
ducking,1,0.315641,0.495429
seventy,1,,0.025607
doorman,1,,-0.264872
mono,1,0.158099,
occasionally,1,-0.143117,-0.424036
ensemble,1,0.306403,-0.363962
distraction,1,0.227752,-0.355515
beam,1,0.281827,0.457705
titanic,1,0.247316,0.432318
brunette,1,-0.250521,0.42587
colon,1,0.581461,
weenie,1,0.242673,
distant,1,0.154045,
ethnic,1,,-0.101375
dictator,1,0.079589,-0.192011
consolation,1,-0.094428,-0.149748
indecent,1,0.15898,-0.093696
disclosure,1,0.075005,
teensy,1,-0.242183,
nephew,1,,-0.285237
felon,1,,-0.126375
fluff,1,0.178499,0.39851
shunned,1,-0.135636,-0.042315
observe,1,,-0.229194
intimidated,1,-0.131511,-0.315219
conduct,1,0.187955,
reconcile,1,0.29671,-0.087134
bunk,1,0.100183,
birdie,1,,-0.071712
chit,1,-0.154585,0.152853
gaining,1,-0.031732,0.324337
poet,1,0.218286,-0.260026
uncertain,1,-0.101877,
den,1,0.271816,-0.23318
plank,1,0.039548,0.132469
intermission,1,0.193572,
keg,1,,0.412638
pneumonia,1,0.475404,0.430651
likeness,1,,0.119726
fingernail,1,0.118792,
grief,1,-0.34455,0.082496
cater,1,-0.144764,-0.067629
multiplex,1,-0.457035,
architect,1,-0.002162,-0.296863
violence,1,0.192158,-0.023481
listing,1,0.215736,-0.161083
command,1,0.252241,-0.042461
dim,1,-0.017944,
gigantic,1,-0.501777,
static,1,0.433361,
skate,1,-0.263413,
giraffe,1,,-0.05461
wallpaper,1,0.328065,-0.082375
midget,1,0.153354,
encourage,1,-0.082261,-0.007768
loon,1,-0.020507,
salty,1,0.114436,
unscheduled,1,0.056377,
nerves,1,-0.30837,0.030334
diplomatic,1,-0.39993,-0.022747
ladybug,1,0.475699,-0.357171
sharpener,1,0.031417,
delicacy,1,,-0.220572
cling,1,,0.089563
assorted,1,,-0.007714
signature,1,-0.138996,
transaction,1,0.077199,
disrespect,1,0.30241,-0.150119
ammunition,1,0.109042,0.482484
severe,1,,-0.14036
beacon,1,,0.566884
smashed,1,-0.140044,-0.458046
hysterical,1,,-0.086052
cheeseburger,1,,0.155717
entertaining,1,0.073627,-0.295804
astronaut,1,-0.063757,0.467171
grudgingly,1,-0.279835,0.16132
coup,1,-0.044255,0.250423
fluent,1,0.053556,-0.155069
corsage,1,0.064652,-0.17781
blessed,1,0.400465,0.023813
blizzard,1,,0.044605
fond,1,-0.266049,-0.135517
fraud,1,-0.186429,0.026052
addendum,1,0.261165,
filibuster,1,,0.457642
blueprint,1,-0.036201,-0.229766
thump,1,-0.00769,0.302304
impatience,1,,-0.117181
buffer,1,-0.263235,
represent,1,0.312934,-0.065671
growth,1,-0.12875,0.272581
suspected,1,,0.486612
agony,1,0.211381,-0.07887
forgiveness,1,,0.050338
cubby,1,-0.137753,
nacho,1,0.080904,-0.291878
quivering,1,,-0.291878
stadium,1,-0.233187,
curry,1,0.523295,0.078245
digs,1,-0.043398,0.122877
leap,1,-0.106422,
lowering,1,-0.152957,
rot,1,-0.376094,0.036092
heightened,1,0.102626,
eraser,1,-0.227536,-0.419053
oregano,1,-0.008385,-0.281592
failure,1,0.097836,0.157534
sibling,1,-0.001148,0.264578
scrape,1,,-0.050221
reduction,1,0.256724,
deficit,1,0.282318,
congress,1,0.151104,
rear,1,0.205586,
plunge,1,,0.561596
urinate,1,-0.082173,
grilled,1,,0.182639
define,1,0.196116,-0.045743
smitten,1,-0.325889,-0.335106
blink,1,-0.170415,-0.157505
teflon,1,0.116606,
inflate,1,,0.166345
belch,1,0.171363,-0.002357
chemical,1,,0.301772
vegetable,1,-0.205929,-0.105291
campaign,1,0.385949,
adviser,1,0.09544,-0.1695
stunning,1,0.038596,0.113925
mediterranean,1,,0.190252
trashy,1,0.154968,0.054195
peaceful,1,,-0.22562
aye,1,,-0.190024
critic,1,,0.107035
realization,1,-0.07251,
mime,1,0.157073,0.25597
lungs,1,,0.246105
declare,1,-0.086054,
solidify,1,-0.151556,-0.126608
consideration,1,0.375028,0.258711
apprehension,1,,-0.15273
jockstrap,1,-0.151232,
cancellation,1,-0.065237,-0.206815
groceries,1,,0.37923
flick,1,0.276217,0.27645
beating,1,,-0.109697
lettuce,1,0.054331,0.3135
knockout,1,-0.08079,-0.084263
mumble,1,0.10177,-0.190906
reputation,1,-0.069541,0.06555
sensual,1,0.038616,
sequence,1,,0.189824
aphrodisiac,1,0.27927,
saucepan,1,0.326622,
eulogy,1,0.059822,-0.082676
illness,1,0.058549,-0.310551
macho,1,0.289511,
sneezing,1,-0.060742,
disrespectful,1,0.347713,0.151329
recreate,1,0.194573,-0.009316
express,1,-0.04507,
respective,1,0.03145,0.205272
pasta,1,-0.005636,-0.187405
update,1,0.078432,-0.268947
feeder,1,-0.126965,
dust,1,-0.145766,
diamond,1,0.052866,-0.22993
monsieur,1,,-0.08509
resentful,1,-0.148548,0.045956
racket,1,-0.139303,0.034518
locate,1,0.167687,
harmonica,1,,0.527365
growls,1,-0.34158,0.378095
destroyed,1,-0.011466,-0.041995
wary,1,,-0.256355
bulb,1,-0.103759,-0.266592
ropes,1,0.116663,-0.094668
shrine,1,,0.088443
tot,1,-0.214084,-0.247314
polish,1,,0.038731
chilly,1,0.418874,
keyhole,1,0.186533,
zillion,1,0.340081,
jolly,1,-0.128514,0.015956
shaggy,1,-0.010048,-0.121991
corned,1,0.211778,
announcement,1,,0.447274
elf,1,0.071142,
glitter,1,-0.31473,
cupboard,1,0.114209,-0.047832
broccoli,1,-0.131766,0.014316
layman,1,-0.126797,-0.211192
fireproof,1,-0.203857,
deprive,1,0.276495,-0.252182
saver,1,0.076697,-0.119695
withdrawal,1,0.102218,-0.246498
rollers,1,-0.150579,
procession,1,-0.044638,
footage,1,0.424527,0.224174
hem,1,-0.172635,-0.124211
compound,1,0.184635,-0.401784
pinch,1,0.24701,-0.145447
mistletoe,1,0.03154,
axe,1,,0.425268
sneaking,1,,-0.179153
tower,1,,0.397157
delayed,1,-0.202126,-0.284894
cellar,1,0.032962,-0.114506
uneasy,1,0.328229,-0.109794
alcove,1,0.324859,-0.19854
shovel,1,-0.197483,
salmonella,1,-0.228983,0.122879
nightie,1,0.218529,-0.385129
asparagus,1,-0.375627,0.098416
doorstep,1,0.196551,-0.212444
cockpit,1,-0.144443,
caress,1,-0.08234,-0.08893
electrician,1,-0.157262,0.11264
rags,1,0.493451,
baseboard,1,-0.007866,0.312387
brighten,1,-0.071227,0.410071
electrical,1,0.094873,
saucy,1,-0.251851,-0.118871
petite,1,0.109534,-0.369537
spunky,1,0.134877,0.287652
afterthought,1,0.529064,
atmosphere,1,,0.054487
mango,1,-0.097593,0.01009
bass,1,-0.257127,0.060144
confrontation,1,-0.035593,0.228591
headway,1,-0.342707,-0.105707
cooperation,1,0.028269,-0.113857
dash,1,-0.079039,-0.257089
souvenir,1,,0.109159
essay,1,,-0.249823
undefeated,1,0.177389,
smash,1,,-0.332896
reflection,1,0.077605,-0.094786
antiques,1,,0.001974
comment,1,,0.142621
bedside,1,-0.305896,-0.248471
defined,1,,0.122888
chrome,1,,0.226465
emotion,1,-0.127919,-0.234251
christen,1,,0.061646
priest,1,,0.402174
craps,1,0.052303,
ballplayer,1,-0.102994,
bowls,1,-0.181109,-0.223617
leader,1,-0.167443,-0.073776
rational,1,-0.145506,-0.234985
neurotic,1,,-0.20419
prototype,1,0.290964,0.160475
resignation,1,0.124568,0.135624
lick,1,0.020191,
ounce,1,-0.207866,-0.259603
twig,1,-0.070234,
fiery,1,0.175982,-0.145478
mode,1,0.065796,0.103615
hyper,1,-0.379386,
tutor,1,0.172169,-0.20941
preschool,1,,0.083469
bodyguard,1,0.314998,-0.088379
society,1,-0.19595,-0.174458
imply,1,0.445116,
bigot,1,0.499012,0.028326
observing,1,-0.107259,0.215115
brainy,1,-0.121621,-0.117025
wafer,1,-0.102684,0.485047
lifelike,1,-0.128419,0.141351
impress,1,0.011788,
larger,1,0.277677,
topless,1,-0.045269,
pinhead,1,-0.41489,-0.127371
shore,1,0.310687,-0.208245
boatload,1,0.450712,
paperback,1,-0.19274,0.326221
oink,1,-0.060478,
youth,1,0.124768,0.013719
terrorists,1,-0.073519,-0.224103
jog,1,-0.082326,0.107017
smug,1,,-0.240759
advancing,1,0.162353,-0.051253
terminator,1,-0.16116,0.113234
investigator,1,-0.203657,
lingo,1,0.188892,
technology,1,-0.213706,-0.087733
unfinished,1,0.193884,-0.241951
gunshot,1,0.104302,0.454717
enforcer,1,-0.042998,-0.103436
computerized,1,-0.20321,-0.341044
reactor,1,0.189192,-0.032914
corona,1,0.01342,-0.033584
whisper,1,0.112762,-0.11881
circuit,1,0.166925,
location,1,,-0.176098
grunt,1,,0.154961
symbol,1,,-0.415933
participate,1,-0.17989,-0.128526
mechanism,1,-0.059948,
superintendent,1,-0.195632,
illegally,1,0.030268,0.093077
oversight,1,-0.105688,0.45705
sturdy,1,-0.270333,
understudy,1,-0.282693,
hurl,1,,0.115358
joyous,1,0.529796,-0.083797
ordination,1,0.016834,-0.190618
fence,1,-0.174098,0.118474
ferocity,1,-0.245257,-0.143628
horsepower,1,0.251604,-0.146938
devastating,1,,-0.112272
believer,1,0.272616,0.350971
incinerator,1,,-0.097501
equal,1,,0.344797
fright,1,-0.358632,-0.119031
accountant,1,0.50078,0.146196
reward,1,-0.091468,-0.181957
construction,1,0.173073,-0.072865
jelly,1,0.142405,0.579264
coffin,1,-0.018815,-0.182371
mentality,1,0.052597,0.049148
mob,1,,-0.165592
rusty,1,-0.007788,
gerbil,1,-0.233542,-0.004581
rusted,1,-0.239845,
united,1,0.193559,0.400959
outlaw,1,,-0.205426
army,1,0.099089,-0.174116
formation,1,-0.015248,-0.115607
lava,1,,-0.197416
ash,1,-0.047033,
dormant,1,0.04407,0.280502
spontaneous,1,0.336828,-0.147835
unwind,1,,-0.290385
assistance,1,0.15797,
aboard,1,,0.364298
frowning,1,-0.408948,-0.257712
frosty,1,0.188758,
tremendous,1,-0.240442,-0.032514
roman,1,-0.248029,
shutdown,1,-0.119537,-0.156877
stunt,1,,-0.036409
toga,1,,-0.45642
numerous,1,0.159262,0.266349
horn,1,-0.173393,
unselfish,1,-0.374234,0.011085
volunteers,1,0.004376,-0.035232
sunrise,1,-0.174928,0.143303
bushy,1,-0.022504,-0.100401
stability,1,-0.29093,-0.087615
caveman,1,,-0.088815
reliable,1,0.129845,0.440398
gunman,1,0.102574,-0.05221
parallel,1,,-0.254961
feat,1,0.086151,
engineering,1,-0.315773,-0.261644
padding,1,,0.459989
fangs,1,-0.143338,-0.253422
religious,1,-0.076557,0.23103
discouraged,1,-0.006153,
suave,1,-0.190284,-0.126673
tasty,1,0.098993,0.064682
moisture,1,0.128766,
sprinkle,1,,-0.107169
bowling,1,,-0.321176
propane,1,-0.120936,
excessive,1,-0.193572,0.192093
cooperate,1,0.022211,-0.245495
venue,1,,-0.177325
escort,1,0.000824,0.05272
renew,1,-0.085,-0.163095
communism,1,,-0.099896
geometry,1,,0.139788
starve,1,0.252206,-0.172249
reality,1,0.288273,0.242658
bait,1,0.028212,
cannon,1,-0.024914,0.252982
stir,1,,0.178303
indicate,1,0.619282,-0.315228
thinker,1,-0.178307,-0.017239
plumber,1,-0.472841,0.264375
flop,1,0.191004,-0.339292
lovable,1,0.143377,-0.215715
rapport,1,-0.019752,
pawn,1,0.107371,
valet,1,,0.10444
equity,1,0.287328,-0.083478
treatment,1,-0.037855,0.214466
schoolboy,1,,-0.257136
audible,1,,-0.024665
headlong,1,-0.242336,-0.114418
lapsed,1,-0.036206,
residual,1,-0.108994,0.274204
doggy,1,,-0.166789
hazard,1,-0.333945,0.061545
secrecy,1,,-0.061373
strive,1,0.171128,-0.039191
protein,1,0.222438,0.208661
flag,1,,-0.113069
congratulation,1,-0.262217,0.069251
goatee,1,-0.160224,0.269377
bishop,1,,0.470823
verb,1,-0.080981,0.023865
runner,1,0.272529,-0.003958
cot,1,0.15777,-0.201702
strained,1,,0.193995
economy,1,0.386532,
sneaker,1,,-0.306817
horizontal,1,0.023944,-0.480327
unlimited,1,-0.218298,
firstborn,1,-0.280332,-0.079378
pump,1,-0.25029,0.232632
daytime,1,,-0.241159
jester,1,0.375307,0.30827
holly,1,-0.305837,0.195632
mediocre,1,-0.184285,-0.2314
sponge,1,0.288428,-0.300145
glamorous,1,0.273401,-0.17387
ribbed,1,-0.161822,
widower,1,0.019919,-0.094134
crowds,1,0.010052,0.048224
referee,1,-0.13476,
showroom,1,0.124882,-0.196054
emu,1,0.210903,
guarded,1,0.145548,
enema,1,0.294388,-0.238898
request,1,-0.139629,-0.057683
risotto,1,,0.217651
policy,1,0.144346,0.055575
mermaid,1,0.341022,0.00143
cactus,1,0.14925,
attorney,1,0.058542,
minded,1,-0.050502,-0.023942
occupation,1,0.273761,
chubby,1,-0.467906,
transfer,1,-0.143938,-0.036355
irritated,1,0.178551,0.18233
convey,1,-0.209583,
multiply,1,-0.156647,-0.163212
firefly,1,,0.279335
coping,1,0.046009,
farmer,1,,-0.072795
graze,1,-0.195687,0.235434
dogged,1,,-0.309745
charmed,1,-0.335616,0.365101
link,1,0.191873,-0.076543
outraged,1,,0.260549
downhearted,1,0.266365,-0.248355
outbid,1,0.089271,
recognized,1,0.296257,-0.131506
pasty,1,-0.16706,
ruling,1,-0.150881,-0.049386
anguish,1,-0.198112,-0.048403
temporal,1,-0.300677,
elusive,1,-0.07499,0.499389
outdoors,1,,-0.231471
canvas,1,-0.230996,0.24095
muse,1,,-0.089649
shorten,1,-0.525501,
cultural,1,-0.076282,-0.116057
combined,1,,0.411909
hectic,1,,-0.146648
approve,1,-0.178381,-0.001306
foolish,1,-0.007224,
ape,1,-0.032945,0.078448
pineapple,1,-0.279133,-0.133776
hotline,1,-0.105233,
mar,1,-0.513816,
mathematician,1,0.043302,
dreaming,1,,0.026912
cuddles,1,-0.153627,-0.192555
halfway,1,0.069397,0.12268
superstar,1,-0.151303,
release,1,0.132346,
artificial,1,-0.090335,
gawk,1,-0.032326,
battle,1,0.013111,0.41123
chainsaw,1,0.055912,-0.013094
telepathic,1,-0.358312,
jimmy,1,0.600609,-0.211584
heartbroken,1,-0.088071,0.150403
sunglass,1,-0.076273,0.284349
soak,1,0.261795,
combat,1,0.111776,0.147553
admired,1,0.028705,-0.074801
crud,1,0.022862,
comprehensive,1,0.097687,0.175323
vested,1,-0.483718,0.297794
matrimony,1,-0.137854,-0.179656
bonds,1,-0.00653,-0.10458
property,1,-0.522294,0.283338
platoon,1,-0.109371,-0.448116
manhood,1,0.324507,
lumberjack,1,-0.207919,-0.183187
posture,1,,0.508393
entertainer,1,-0.06238,0.005099
christening,1,-0.187107,-0.240268
unwanted,1,-0.207124,-0.266562
thud,1,,-0.020052
rainstorm,1,0.442741,
catholic,1,,-0.069064
numb,1,-0.235511,-0.217077
glory,1,-0.314616,-0.267646
manuscript,1,-0.047476,0.086616
childbirth,1,-0.060837,-0.257244
fumble,1,-0.168223,-0.164558
attract,1,-0.029659,
essential,1,-0.111083,-0.07379
enemy,1,,-0.221659
crouching,1,0.117495,0.02186
unsuitable,1,-0.178059,-0.176485
tinker,1,-0.057842,
simply,1,-0.131282,-0.098224
pond,1,0.221141,-0.083099
yank,1,,0.321652
monarch,1,-0.141125,
speedy,1,0.058871,
fir,1,-0.330563,-0.30408
phobia,1,0.295828,0.118146
suffer,1,0.00302,-0.036048
echo,1,0.122211,-0.30036
moderation,1,-0.01993,0.075156
melon,1,0.01589,-0.431178
wrenching,1,,-0.089948
expiration,1,0.026414,0.527051
calcium,1,,-0.150964
kirk,1,0.029483,
crushing,1,,-0.119588
cuckoo,1,-0.039295,
meteor,1,-0.021603,-0.083994
rearrange,1,-0.097805,
cellophane,1,-0.116262,0.08238
subscription,1,,-0.110957
faint,1,0.139001,-0.044859
feisty,1,0.395439,0.477481
turtleneck,1,-0.05809,-0.033391
statute,1,,-0.142542
nether,1,0.059593,
speechless,1,-0.135852,-0.272707
paw,1,-0.203312,
barks,1,,-0.023772
knit,1,0.07288,-0.00944
decorating,1,-0.215579,0.273197
diverting,1,,0.377709
crumb,1,0.217612,0.235633
arrogance,1,,0.31905
baggie,1,0.038452,
deathbed,1,-0.363073,-0.027402
sultry,1,-0.219463,
deposit,1,,-0.092492
coward,1,0.062737,0.284054
manicurist,1,0.132667,0.283624
weaponry,1,-0.112034,-0.144527
corny,1,-0.014699,
revolutionary,1,0.476062,0.188063
eek,1,0.305407,-0.097745
rugged,1,-0.309652,
tremendously,1,-0.091744,
justice,1,0.030402,0.02155
sly,1,-0.02062,
movement,1,0.03009,
whiskers,1,-0.201109,-0.071764
bamboo,1,-0.318376,-0.232767
eel,1,,-0.312314
freshwater,1,,0.20006
gall,1,0.180928,
lucrative,1,0.11151,-0.329299
wench,1,0.265946,
beanbag,1,-0.123411,
wheels,1,,-0.128052
homesick,1,0.474051,
dizziness,1,0.360288,-0.006533
checkers,1,,0.32663
communicate,1,0.355073,-0.151683
flaunt,1,,-0.163026
hickey,1,-0.363257,
fulfill,1,0.115906,0.546219
satisfy,1,0.132052,
fetal,1,-0.28001,
shortness,1,-0.363184,0.1342
bleed,1,0.117786,0.143272
disoriented,1,-0.353118,-0.149589
recall,1,,0.43353
nausea,1,0.54946,-0.137939
drowsiness,1,-0.018461,
nervousness,1,-0.064817,-0.113986
apply,1,,0.076584
firmly,1,-0.259089,-0.072325
chattering,1,,-0.012199
evidence,1,-0.254303,
ratchet,1,0.282108,
sniper,1,0.262576,-0.078071
abuse,1,,-0.179504
godsend,1,0.289423,0.268588
pearl,1,0.174352,0.240508
warrant,1,0.057013,0.61441
investigate,1,-0.036388,
crossing,1,,0.121613
achieve,1,0.436674,-0.061487
noted,1,,0.558131
porcupine,1,-0.37111,
poorly,1,-0.199046,-0.065584
lox,1,0.159721,
autograph,1,0.152634,0.01619
goldfish,1,,0.178763
planes,1,-0.231289,
undercover,1,,0.35792
homicide,1,,0.186312
bluff,1,-0.030773,
slammer,1,,0.42306
cradle,1,-0.006917,-0.072574
abrasive,1,,0.118132
scented,1,-0.195838,-0.231578
intercourse,1,0.243647,
disposal,1,0.18072,-0.089634
amnesia,1,0.148014,
receipts,1,0.318668,
hesitating,1,-0.160492,0.576235
executor,1,-0.276975,-0.241437
spiritual,1,-0.201348,-0.222243
imitate,1,-0.008374,
futile,1,0.36215,0.266683
ashtray,1,-0.213879,
christmastime,1,-0.262813,0.047775
venture,1,0.283196,
intellectual,1,0.543267,0.08881
awed,1,,-0.125687
sidekick,1,,-0.031345
sporting,1,-0.255435,-0.06616
heirloom,1,0.205092,0.141571
trump,1,0.260205,
unload,1,0.082931,
interchangeable,1,,0.257087
physician,1,-0.103649,
burden,1,0.070156,-0.200264
ether,1,0.060803,0.216971
fugitive,1,,0.53037
minimum,1,-0.373589,0.133423
detour,1,0.134102,
paragraph,1,0.283799,-0.211301
various,1,-0.126335,0.363163
flexible,1,,-0.147081
birdcage,1,0.364999,
loosen,1,-0.136187,-0.334217
filter,1,0.037882,-0.216475
priceless,1,-0.295463,
eggplant,1,0.414131,-0.135857
knuckle,1,,-0.070347
condensed,1,,0.069593
scramble,1,0.099479,-0.028334
core,1,,0.147856
haunt,1,,0.22771
upcoming,1,-0.140761,-0.367902
partition,1,,0.061052
killer,1,,-0.019081
businesswoman,1,0.39027,-0.299783
lurking,1,-0.113998,0.041
slot,1,0.43351,
minor,1,-0.118698,
patented,1,0.203648,
useless,1,-0.31252,0.431307
revolution,1,-0.128741,0.13623
pacifist,1,,-0.29993
possession,1,0.459214,
vegetarianism,1,0.037467,-0.071782
mystical,1,0.058579,
evaporate,1,0.051978,
rue,1,-0.083765,
criminal,1,,-0.111974
mega,1,-0.237636,-0.198852
tampon,1,-0.193073,
fuss,1,0.448374,0.268963
stubborn,1,,-0.086038
resort,1,0.126764,
eavesdrop,1,,-0.034073
paddle,1,0.007648,0.431712
handcuff,1,,-0.295935
sunlight,1,0.007356,0.300447
stooge,1,-0.277348,
knots,1,0.178643,
anthem,1,-0.03901,0.107338
scalp,1,-0.212397,
strongly,1,-0.141407,-0.137622
overpaid,1,0.2145,0.389072
intelligence,1,0.239538,0.115053
equilibrium,1,,-0.018882
slum,1,0.082231,-0.08036
incessant,1,0.465805,-0.224639
spotlight,1,,-0.251735
comma,1,-0.011076,
cloves,1,-0.150345,0.390998
diamonds,1,0.292571,-0.332792
ballad,1,,0.128466
spleen,1,-0.054037,0.111939
recapture,1,-0.02206,-0.104213
skittish,1,0.038815,0.26156
betrayed,1,0.178717,-0.248282
hyphen,1,-0.237497,-0.000577
obsolete,1,-0.569233,
embrace,1,0.29409,0.015178
astonishment,1,-0.174248,
outsider,1,,-0.051696
sticker,1,-0.384139,-0.08557
spanking,1,0.281137,-0.029629
snout,1,-0.390667,
babysit,1,,-0.04789
torture,1,,0.180684
kiddo,1,,-0.258328
embolism,1,0.050203,-0.230805
solo,1,0.094536,-0.143856
creative,1,-0.109547,-0.177989
prude,1,0.149977,
archery,1,0.302348,
retarded,1,0.210525,-0.129762
dire,1,-0.064234,-0.05832
dialect,1,,-0.233633
rehearse,1,-0.01917,
missile,1,0.048177,-0.075521
halibut,1,0.143929,
planner,1,-0.174209,-0.031995
furlough,1,-0.144247,
radiant,1,0.09602,0.60566
toaster,1,0.051755,-0.136627
recognition,1,0.220799,-0.158249
monstrous,1,-0.202398,-0.123138
collage,1,,-0.147581
hideous,1,-0.023944,-0.055953
kneel,1,-0.008107,
enlightened,1,-0.195505,0.092177
praying,1,0.222635,-0.252281
impersonal,1,0.058227,
dolphin,1,,0.05163
commanding,1,0.169988,
dilemma,1,-0.014565,0.025084
ant,1,-0.170789,-0.08556
musty,1,-0.111342,
inquisitive,1,,-0.197045
reduced,1,-0.207214,
sneaky,1,,-0.263513
passageway,1,0.082762,
valium,1,0.29218,
collective,1,-0.038423,
zest,1,0.279169,0.216802
banter,1,0.133424,
witty,1,-0.131596,0.020822
scientific,1,0.342959,
promotion,1,0.310166,0.385876
accurate,1,-0.175834,-0.395678
subdued,1,0.027136,-0.243428
provide,1,-0.392147,0.310993
playmate,1,0.178421,0.420415
intriguing,1,,-0.102013
cardboard,1,0.409953,-0.107126
reunion,1,-0.133167,0.100595
ref,1,-0.090887,
owl,1,0.376944,-0.182182
august,1,,-0.067715
shoplifting,1,,-0.058323
mitzvah,1,,0.180738
leprechaun,1,0.25116,
baptism,1,-0.123832,0.112226
unicorn,1,0.332131,-0.064297
preach,1,0.437516,
impulsive,1,-0.104133,0.019775
detailed,1,,-0.374321
prayer,1,,0.124689
peg,1,0.340473,-0.024977
motto,1,,-0.143884
rejects,1,-0.434106,-0.006047
painless,1,,-0.031179
polite,1,-0.344452,0.458096
church,1,,0.0258
elders,1,0.036677,0.110881
sidestep,1,,-0.105457
visitor,1,,0.035379
occasional,1,-0.082432,0.026194
blab,1,0.087567,
mourn,1,0.032721,0.077089
overcome,1,-0.197696,
pubic,1,,-0.128972
ode,1,,0.051102
considerate,1,0.311022,-0.169672
respectful,1,0.087693,-0.018734
testament,1,0.060982,-0.091267
physique,1,-0.016643,0.075265
freelance,1,-0.3243,0.09764
hepatitis,1,-0.383428,-0.067171
posh,1,-0.034087,0.068909
upper,1,-0.05454,0.086404
appreciative,1,-0.018218,-0.072848
cellular,1,,0.335581
blunt,1,-0.09088,0.225934
arrival,1,,-0.122528
bloodhound,1,,0.032438
tern,1,-0.138077,0.223208
celebrated,1,-0.110665,-0.004812
maiden,1,,-0.147978
lukewarm,1,-0.128031,0.235338
pudding,1,0.134848,-0.060525
forking,1,,0.167133
wheelchair,1,-0.034854,
catastrophic,1,,-0.204751
cardiac,1,-0.050223,-0.116536
shire,1,,0.029215
tepid,1,-0.157068,
luncheon,1,,-0.127684
gout,1,-0.381851,
jury,1,0.025087,-0.117294
horrific,1,,0.140831
suspect,1,,0.061303
hitchhike,1,,-0.212566
platter,1,0.203645,0.227541
ram,1,0.200939,
reconnect,1,0.028345,
uncontrollable,1,0.471997,-0.239199
orgasm,1,-0.100602,
dependency,1,-0.227609,
unmistakable,1,-0.279053,
reserve,1,,0.190884
meddling,1,0.096166,-0.076756
glee,1,0.368529,
alzheimers,1,-0.102096,0.098509
wholesome,1,-0.317891,-0.056807
diabetes,1,-0.116654,0.365865
vestibule,1,,0.214649
inhospitable,1,-0.083492,-0.179045
vaginal,1,,-0.231806
invasive,1,,0.237511
intentionally,1,0.45388,0.204048
quantity,1,-0.265952,
upscale,1,-0.320087,-0.357817
musician,1,-0.103243,-0.100088
garbled,1,-0.403084,0.560018
heartless,1,-0.128926,-0.346061
rouge,1,-0.227832,-0.279847
coach,1,-0.020943,0.197301
install,1,0.30146,
spruce,1,0.322167,-0.066484
baton,1,0.058672,
edgy,1,,0.033125
scent,1,,0.027937
picket,1,,-0.156426
inspection,1,-0.303243,-0.07991
rounded,1,,0.188812
bureau,1,,0.035836
ministry,1,,-0.057997
acknowledge,1,0.233654,0.122142
accused,1,-0.113438,-0.269911
falsely,1,0.13919,0.235334
annoys,1,,-0.203695
arrow,1,0.455252,
isle,1,,0.000552
grate,1,-0.344223,
affirmative,1,-0.233816,-0.120975
pork,1,0.122563,
subtract,1,0.038357,
soggy,1,0.026147,
munch,1,0.165875,0.075023
dismay,1,,-0.400866
sunken,1,-0.109988,0.41159
seaweed,1,0.186671,-0.224704
homey,1,,0.084942
molding,1,,-0.048865
crown,1,0.162623,
quotation,1,0.160621,-0.097131
mysterious,1,,-0.20397
behold,1,,-0.200178
amen,1,,-0.016582
overlapping,1,0.062275,
unscrew,1,-0.083655,
stinky,1,-0.26853,-0.054204
handyman,1,,-0.063506
savings,1,0.017984,-0.043314
superpower,1,-0.139919,
mistress,1,-0.015213,-0.173838
weekly,1,-0.088009,-0.072492
orientation,1,0.021852,-0.120703
canned,1,-0.033724,
dotted,1,0.153805,
conversational,1,-0.130828,0.057477
decorum,1,,-0.128715
unplug,1,0.071109,0.285785
limp,1,0.345991,
piggy,1,-0.076918,0.527333
disability,1,-0.021109,-0.176472
cane,1,-0.104543,-0.230564
poultry,1,0.426036,
ammonia,1,0.433926,0.587051
relinquish,1,-0.108961,0.375529
curve,1,0.072916,
disapproving,1,0.029835,0.095937
incompetent,1,0.315772,-0.244824
slash,1,-0.371945,-0.340091
orderly,1,-0.054228,-0.177523
juggle,1,0.131435,0.198175
stead,1,0.112983,-0.26817
defeated,1,-0.094173,0.091554
racial,1,,0.084207
alter,1,-0.153707,-0.162997
straw,1,-0.068825,-0.083768
identity,1,-0.112454,-0.331137
toothpick,1,-0.207896,0.124764
perishable,1,-0.050699,0.496395
cap,1,0.295309,0.037706
raid,1,,-0.173611
articles,1,,0.436993
stardom,1,0.154047,
birthing,1,-0.191904,
convert,1,0.149355,
statistical,1,-0.292426,-0.118641
wasted,1,0.005899,-0.256319
alphabetical,1,,0.007
industry,1,0.017846,-0.319874
qualifications,1,-0.579793,0.434834
priesthood,1,,0.336902
scold,1,,0.055364
deductible,1,-0.261216,
mortgage,1,-0.03887,-0.101678
sensitivity,1,,-0.040966
forbid,1,,0.252599
thrash,1,0.469802,-0.008878
crocodile,1,-0.125707,-0.020369
hunter,1,-0.251872,-0.053368
recurring,1,,0.341551
pita,1,0.06482,-0.034423
fertilize,1,-0.205204,0.212874
sterile,1,0.278807,-0.288119
limo,1,-0.263587,0.07545
yolk,1,-0.262432,-0.051505
reviewer,1,,0.436939
revenge,1,0.082112,0.450319
spiteful,1,0.227906,-0.073252
impromptu,1,,0.247925
incapable,1,0.639442,0.124125
neglected,1,0.399105,
winger,1,-0.110909,-0.111213
expressway,1,0.248624,
destined,1,0.178568,0.246777
element,1,0.095085,-0.036778
bare,1,-0.042288,-0.159063
silverware,1,,-0.159521
fascinated,1,0.025612,
oat,1,-0.204079,-0.032784
instruction,1,-0.332544,0.133105
versus,1,-0.241429,-0.113237
warranty,1,0.183477,0.588487
substantial,1,-0.069096,
fictitious,1,0.049852,-0.027375
incense,1,0.430414,-0.089714
interior,1,-0.402863,0.284511
bark,1,,-0.042191
economics,1,0.164155,
unsupported,1,-0.219531,0.129712
highness,1,-0.371244,
skedaddle,1,,0.061888
choke,1,,-0.092016
harry,1,0.013156,
hygiene,1,,-0.116277
dashing,1,0.143844,
diplomat,1,-0.044946,-0.177008
icy,1,,-0.137536
penetrate,1,0.360568,-0.099871
unyielding,1,0.135816,0.072279
betray,1,,-0.212977
rhyming,1,,0.235926
dainty,1,0.292176,-0.034183
foul,1,-0.237929,0.168829
senorita,1,0.197259,-0.060524
demonic,1,,-0.155428
fulfilled,1,0.162977,0.390324
tinsel,1,,-0.414994
poltergeist,1,,0.488764
juggler,1,0.132335,0.371677
stumped,1,0.050827,-0.084571
glaze,1,0.208,-0.285714
journal,1,0.252476,-0.128727
trimester,1,,0.078585
yarn,1,0.02007,0.351425
crease,1,0.047991,-0.127672
trusting,1,-0.173464,-0.488849
cougar,1,,-0.207426
insider,1,0.155763,
elastic,1,,-0.153401
snowy,1,-0.108427,-0.088445
depend,1,0.270191,
waterbed,1,,-0.236271
sword,1,0.196299,-0.193807
dwarfed,1,0.014859,
funky,1,,-0.07366
darn,1,-0.087962,0.307189
provided,1,-0.0433,0.422293
negativity,1,0.435509,-0.045458
crossbow,1,,-0.05573
germs,1,-0.180547,0.464318
broth,1,-0.080348,-0.047556
whiskey,1,-0.249435,
touchy,1,-0.083307,0.045563
injure,1,0.239524,-0.371599
portion,1,0.105061,0.311942
potter,1,,0.427986
eager,1,,0.156138
fuchsia,1,-0.017784,-0.00032
namesake,1,-0.104112,
aggressive,1,0.102887,-0.15897
rut,1,-0.059209,
victim,1,0.372739,0.223559
oral,1,-0.136348,
hyperventilating,1,,-0.077649
psycho,1,,-0.101132
artistic,1,0.189065,-0.128053
scout,1,0.404177,
daily,1,,-0.042249
cheery,1,-0.024712,-0.175195
physicist,1,0.127576,
methodical,1,0.021269,0.222742
introduction,1,0.073205,0.027973
snowman,1,,0.361303
incoming,1,0.101926,0.514848
infectious,1,0.0913,0.313253
lunar,1,-0.117202,-0.155499
asthma,1,-0.011808,0.475486
homosexual,1,,-0.184757
peacock,1,,-0.127944
exclamation,1,-0.144354,
boxing,1,-0.263747,-0.379647
grieve,1,-0.205516,0.096309
hiker,1,-0.069565,
inconvenience,1,-0.198711,-0.102015
credited,1,-0.15321,-0.224102
debt,1,-0.189705,-0.156867
karmic,1,-0.185688,
monthly,1,-0.089153,-0.164382
tilt,1,,-0.102309
aromatherapy,1,,0.405845
authority,1,-0.002817,
raindrops,1,0.107087,0.224215
murky,1,0.127364,-0.138091
pluck,1,,0.068717
feces,1,-0.153643,0.313093
placenta,1,-0.099984,
vinyl,1,0.068768,0.180104
perceptive,1,-0.470474,0.186301
chant,1,-0.347382,
croissant,1,,-0.142693
oboe,1,-0.126702,-0.113611
regulars,1,,-0.012052
extinguisher,1,,-0.248528
connect,1,,0.020392
coy,1,0.132061,
pillar,1,,0.186383
freakish,1,,0.150189
guidance,1,-0.170057,-0.001095
id,1,0.031775,
rotten,1,-0.244805,-0.121766
brook,1,,-0.037029
permitted,1,-0.053664,0.006444
vibrate,1,0.273699,0.250445
anal,1,,0.413302
dressy,1,-0.001167,-0.052205
extravaganza,1,-0.109592,0.117379
secretary,1,,-0.128251
brunt,1,-0.065604,-0.088891
delighted,1,-0.300949,-0.233491
rift,1,-0.080157,-0.079672
hemp,1,0.124768,
weed,1,0.220418,-0.099552
moisturizer,1,,-0.031873
smelt,1,0.331235,
cubicle,1,-0.33774,
righteous,1,-0.12911,0.234919
semen,1,-0.072656,-0.176332
sage,1,-0.504689,0.070926
cursory,1,-0.421024,


==> figures/plots/shiftrator003/Rachel+Phoebe+Ross_vs_AllWithoutChandler_Rachel+Phoebe+Ross_wordlist.csv <==
word,frequency,power,danger
know,3148,-0.135939,0.507507
do,1797,0.455796,
don,1740,0.072115,-0.15574
have,1698,0.024169,0.096195
can,1680,,0.104141
be,1409,,-0.163853
right,1397,-0.221674,-0.181888
like,1276,,-0.156124
get,1120,0.281444,0.184179
look,900,-0.01648,0.287848
think,882,0.46443,0.008144
one,877,0.206163,0.552605
god,832,-0.322549,0.218497
see,733,-0.124343,-0.097605
come,689,,-0.209607
want,684,-0.607907,
good,676,-0.299195,0.160301
back,621,0.090999,
sorry,617,-0.065185,
great,540,-0.265293,0.365309
tell,492,,-0.079744
little,488,-0.175304,0.002123
down,483,-0.14486,
time,482,,-0.216946
let,470,0.001543,
wait,464,-0.08701,
say,442,,0.280721
love,435,-0.205498,-0.03724
guy,427,,-0.03155
thing,409,-0.190942,-0.08399
thank,370,0.085337,0.129364
will,351,-0.141093,-0.10837
way,339,0.009725,-0.231019
make,336,,0.193125
take,335,,-0.106728
sure,329,-0.409942,0.026728
fine,305,-0.364997,-0.317235
people,292,,-0.187788
two,288,-0.034875,0.009998
first,284,-0.133112,
wan,280,-0.026636,
believe,278,0.282103,-0.149993
phone,275,,-0.381419
baby,271,,0.124174
talk,271,-0.252048,0.117834
thought,268,-0.128746,-0.051711
need,262,0.041303,
door,251,0.237559,0.183589
give,245,,-0.051006
big,245,-0.247769,-0.047462
other,243,-0.323928,-0.161339
room,226,,0.040213
work,225,-0.131641,
night,222,,-0.295314
feel,217,-0.123195,0.27217
stuff,209,0.014092,-0.214487
pause,204,0.066918,0.056673
together,203,-0.518135,-0.275321
stop,203,-0.035118,0.039732
honey,202,0.01902,-0.065106
thanks,198,-0.071961,0.080073
call,194,0.430957,
listen,188,,-0.092445
nice,187,-0.237186,-0.18554
man,183,0.482514,0.066986
new,183,-0.314557,-0.235388
day,181,,0.443988
guess,181,,0.0344
married,178,-0.105484,
leave,174,0.457992,
name,165,0.103965,0.053001
help,164,,-0.034138
remember,164,,-0.183575
coming,162,,-0.398189
friend,161,0.113643,0.337155
fun,159,-0.497681,
happy,155,0.383009,-0.156679
hand,155,0.06538,-0.061456
bye,152,-0.054891,
girl,150,-0.293141,-0.120078
long,150,,0.110836
place,150,0.024888,-0.10383
things,150,-0.118813,0.04539
woman,149,-0.116903,0.047167
date,147,0.208165,-0.11092
lot,146,0.097586,0.058283
apartment,143,-0.322724,-0.377074
minute,140,-0.029674,-0.117897
find,140,0.048478,-0.218755
bad,135,0.08367,-0.124575
face,135,-0.305032,0.103772
hear,135,,0.128772
play,134,-0.178923,
totally,133,-0.162213,-0.016512
mom,132,0.001125,-0.034289
left,130,-0.149467,
start,128,0.029677,-0.154658
keep,128,,0.420499
wrong,127,-0.023754,0.041003
weird,126,-0.007025,0.247706
thinking,126,,0.009121
pretty,126,-0.39769,0.145052
three,124,-0.098078,-0.160825
mike,124,,-0.019335
care,122,,-0.209795
old,120,-0.087258,
funny,120,-0.170492,-0.203842
today,119,,-0.257911
job,119,0.093266,-0.343264
whole,116,,-0.080981
kind,114,0.244444,-0.091981
stupid,114,-0.169159,-0.10549
kiss,112,-0.027253,-0.256965
hard,112,,0.126935
table,110,-0.112996,0.170852
laughs,109,0.369015,
money,108,0.195438,0.085677
year,108,-0.135612,-0.227144
move,108,-0.028677,
life,108,-0.084408,-0.215834
watch,107,0.473627,-0.030441
idea,107,0.178109,-0.044102
home,107,,0.000891
try,107,-0.08001,
party,106,0.161746,
friends,106,0.405148,-0.03549
wedding,104,0.023257,
years,104,,-0.054825
sex,102,0.063373,
dad,101,-0.175119,-0.121155
carol,100,,-0.109295
break,100,0.148583,-0.278143
crazy,99,0.127939,0.099336
coffee,99,,0.033163
second,99,-0.238973,0.35784
ready,98,-0.07349,0.34632
excuse,98,-0.060969,-0.31405
happen,97,-0.0529,
puts,92,-0.440481,
meet,92,-0.061104,0.358711
stay,90,,-0.024067
found,89,0.070966,0.290252
supposed,89,0.368319,
deal,87,0.019291,
tomorrow,86,,0.357701
use,86,-0.213831,
hate,86,-0.132197,-0.342428
check,86,-0.043542,
sweet,86,,-0.301667
sister,86,0.428843,-0.097417
live,84,-0.040591,-0.002988
cute,84,-0.126991,0.42589
telling,84,-0.277778,-0.235621
moving,83,,-0.096687
person,83,,-0.367647
hug,83,-0.067973,-0.145272
haven,82,,-0.057096
five,82,-0.252896,0.050842
problem,82,-0.245463,0.353087
hell,81,,-0.073783
cool,81,-0.135488,-0.063268
couple,80,-0.06703,0.335214
reading,79,,-0.083206
office,78,-0.033695,
saw,78,,0.105588
show,78,0.198417,
part,78,0.369538,0.465496
dinner,77,,0.37016
late,77,-0.21822,
eat,76,,-0.280243
sit,76,-0.013354,-0.110427
bed,76,-0.043011,0.267425
couch,75,-0.185382,-0.061997
bathroom,75,0.230201,-0.187053
open,75,0.080834,
father,74,-0.08439,-0.304589
alone,74,-0.068439,0.172295
excited,74,-0.356256,
boy,74,,-0.124386
bring,73,,-0.04289
means,73,,-0.147983
book,73,,-0.064833
green,73,-0.05165,0.400487
cat,73,-0.054488,0.050317
high,73,-0.222244,-0.070708
living,72,-0.060478,-0.155327
real,72,-0.206326,0.20044
mine,72,0.119569,0.582849
used,71,-0.011146,
picture,71,,0.184706
voice,71,,-0.099946
mind,71,0.254108,0.004823
ring,71,,-0.115211
box,70,-0.160621,-0.068528
hair,70,-0.286803,0.125782
must,70,0.284295,
game,69,0.266115,
beautiful,69,-0.110966,-0.263455
forget,69,0.238927,
naked,68,,0.056764
chair,67,-0.263149,0.221202
morning,65,,-0.27169
pregnant,65,0.46865,
window,64,0.058851,-0.262649
house,64,0.089449,-0.363095
doctor,64,0.536235,0.262161
amazing,64,-0.034584,
hugs,63,0.086371,0.070755
sleep,63,-0.066496,-0.434991
mother,63,-0.013832,0.212696
ass,63,,-0.520589
eyes,63,,0.454713
kids,63,0.33983,-0.135435
dog,63,,-0.24856
singing,62,-0.09546,0.036842
end,62,-0.109128,-0.175265
wish,62,-0.117606,0.071788
half,62,0.375556,0.098091
walk,61,,-0.172087
hold,61,-0.111671,-0.048093
pants,60,0.476758,0.461391
mark,60,,-0.067905
hot,60,0.243679,0.168114
bit,59,-0.068053,
cry,59,-0.17798,-0.090855
huge,59,-0.155293,
story,59,0.137529,-0.106737
understand,59,0.006819,-0.20787
bag,59,0.444765,-0.049912
ago,59,0.158081,
may,58,0.126228,0.407012
mad,58,-0.273907,0.13735
gone,58,0.206823,
number,58,-0.000593,-0.055603
lost,58,0.096073,0.270866
hurt,58,-0.193162,-0.241654
shocked,58,,-0.041012
front,57,-0.196497,-0.10685
true,57,-0.151406,-0.129795
important,57,-0.230821,-0.165531
laughing,57,0.296773,0.157118
car,57,-0.011978,0.049418
food,57,-0.032935,0.353839
bedroom,57,,-0.32422
easy,56,,-0.215584
different,55,,0.014371
kid,55,,-0.062638
hang,55,-0.094639,-0.072616
throw,54,-0.116852,-0.048261
birthday,54,0.326918,
rest,54,0.232694,-0.003719
coat,54,,0.041778
close,54,0.123069,
holding,53,0.009539,0.40037
point,53,0.173983,-0.169172
sitting,53,0.194723,-0.019119
answer,53,,0.334839
relationship,53,-0.045008,0.030548
buy,52,0.017405,
run,52,0.237737,0.203116
crying,52,-0.245123,-0.315863
change,52,0.405982,
word,51,0.019398,-0.381885
sound,51,0.12753,0.09962
read,51,,-0.214575
fact,50,,0.290494
side,50,0.24901,-0.148152
working,50,-0.281933,-0.109723
mouth,50,-0.218073,-0.195338
four,50,-0.180349,0.019132
perfect,50,-0.139186,-0.190164
card,49,0.34868,-0.216917
machine,49,-0.09377,
worry,49,0.020902,-0.170458
glad,49,-0.009988,0.135093
running,48,-0.03921,
school,48,0.000339,-0.140754
hope,48,-0.095765,0.026408
yelling,48,-0.151359,-0.144111
leaving,47,-0.146675,0.023809
wife,47,-0.036492,-0.242584
finally,47,,-0.161468
hit,47,-0.171369,0.050658
movie,47,-0.152211,-0.230324
boss,47,-0.118522,-0.133752
frank,47,,0.323055
win,47,0.135029,-0.054586
broke,47,-0.132756,-0.04655
massage,47,,-0.198097
tv,46,,0.008866
daddy,46,-0.217975,-0.001222
marry,46,-0.20692,
son,46,0.487865,0.344057
week,46,-0.172665,0.555675
luck,45,0.141689,-0.443299
laugh,45,0.062123,0.140379
song,45,0.092202,0.073774
chance,45,0.197065,0.43334
line,45,0.145557,0.0835
marriage,45,0.0642,-0.198716
fault,45,0.185695,-0.387676
times,45,-0.2904,-0.22924
tag,44,0.105984,-0.289742
six,44,0.252898,-0.129067
world,44,0.06564,-0.338567
dress,44,,0.007358
lady,44,0.245717,0.13165
dead,44,-0.13091,0.132864
girlfriend,44,0.010088,
fire,43,-0.149857,0.339097
bet,43,,-0.23567
street,43,-0.004235,-0.19769
kill,43,0.133297,0.066917
quickly,43,0.147398,
feeling,42,,-0.115203
free,42,-0.219578,0.011383
thanksgiving,42,0.25151,-0.196574
news,41,-0.114981,
shirt,41,-0.042981,-0.073784
dude,41,-0.010857,0.315077
paper,41,-0.087206,0.467121
moment,40,,-0.016293
reason,40,-0.189018,0.050421
promise,40,0.173765,0.225913
clothes,40,,-0.024491
ball,39,,0.232837
sick,39,-0.015579,0.150925
walking,39,-0.095089,-0.148158
sexy,39,0.037083,
ice,39,0.208725,-0.075006
lunch,39,0.031326,0.305447
able,38,-0.065913,0.485502
wear,38,0.341356,
water,38,,-0.127413
terrible,38,,0.366307
standing,38,,0.171723
kitchen,38,-0.153837,0.169267
top,38,-0.266356,-0.177551
ten,38,0.282679,-0.040696
shot,38,,-0.167909
purse,37,0.171892,0.166119
cup,37,-0.233221,-0.171897
hour,37,0.098449,-0.174143
tape,37,-0.047152,-0.320972
worse,36,0.019351,0.030531
worried,36,-0.280117,0.227821
boyfriend,36,0.208623,0.043229
sweetie,36,-0.126195,0.033646
calling,36,-0.085448,
scared,36,-0.354818,0.080189
plane,36,-0.143882,-0.23334
lie,36,-0.281173,-0.010645
giving,36,0.105593,-0.018341
floor,36,0.454743,-0.327825
feet,36,-0.270091,0.353898
gift,36,-0.123537,0.248017
sad,35,-0.296193,
city,35,-0.056129,0.53555
lose,35,-0.100097,-0.228137
inside,35,,-0.183657
grandmother,35,,0.392909
class,35,,0.369941
waiting,35,-0.289075,
die,35,-0.170169,-0.091711
staring,35,-0.147419,0.384886
piece,35,-0.372477,0.290947
seem,35,-0.041815,0.14345
interrupting,35,0.430234,0.17854
christmas,34,-0.129792,-0.117625
correct,34,-0.186257,-0.230216
bitch,34,-0.193816,0.400379
child,34,-0.067938,0.622611
plan,34,-0.006408,
swear,33,-0.082335,
cake,33,,-0.214408
suddenly,33,,-0.03138
wine,33,,-0.335217
seven,33,0.006992,-0.242266
brother,33,0.229231,-0.115523
sandwich,32,-0.235515,-0.335395
upset,32,-0.178865,-0.222776
aunt,32,,0.19168
special,32,-0.115159,-0.248601
shut,32,-0.140582,
dance,32,-0.250888,
eye,32,-0.34042,0.090427
cards,32,-0.024898,-0.083497
desk,32,0.199815,-0.112956
arm,32,,-0.034921
grab,32,,0.143427
heart,31,-0.405875,-0.039473
touch,31,,0.09695
surprise,31,-0.27742,
screaming,31,,0.237005
hospital,31,,-0.07556
present,31,-0.01963,0.126516
shoe,31,0.248921,0.119349
middle,31,-0.233947,0.048098
note,31,0.270544,-0.038327
died,31,-0.207882,-0.136735
gay,31,,-0.150267
welcome,31,0.469427,-0.24081
loved,30,0.38011,0.03357
words,30,,-0.541906
smell,30,0.176991,
accent,30,,0.069717
sweater,30,-0.149036,-0.21966
presents,30,0.190028,-0.136999
extra,30,-0.016668,
key,29,,-0.087516
bunch,29,,-0.148041
cookie,29,0.277594,0.147415
stand,29,,0.023017
assistant,29,,0.407404
bike,29,,0.16099
send,29,,-0.273543
unbelievable,29,0.155042,
knock,29,,0.090227
answering,29,-0.033945,-0.064006
professor,29,0.062708,0.173637
butt,28,,-0.200069
message,28,,0.22068
goodbye,28,-0.340059,0.158661
sign,28,,0.02725
hat,28,-0.160708,0.020396
damn,28,0.312393,-0.234495
calm,28,0.116625,-0.016435
shoes,28,-0.468322,-0.050008
drunk,28,0.209144,0.40287
fight,28,-0.138553,0.145077
interesting,28,-0.195567,-0.191684
college,28,-0.093347,-0.191629
fat,28,0.055933,0.492123
jealous,28,-0.067745,0.19426
bra,28,0.102605,0.158693
nose,28,0.03938,0.08744
smiles,27,-0.161948,-0.178561
santa,27,,-0.286024
weekend,27,7.4e-05,0.459875
family,27,-0.151237,-0.213299
full,27,,0.486949
figure,27,,0.354743
pay,27,0.128658,
freaked,27,,0.070539
quietly,27,0.264306,0.424772
felt,27,,0.118438
freak,27,,-0.047793
hall,27,0.043334,0.464258
lucky,27,0.0338,-0.39984
yesterday,27,0.260331,-0.331568
control,26,-0.051632,-0.556675
stick,26,-0.486415,
less,26,0.001719,
gang,26,0.048663,-0.171769
asleep,26,0.050478,-0.040039
bottle,26,-0.165924,0.084609
writing,26,-0.034505,-0.254458
surprised,26,-0.214152,
order,26,-0.13416,-0.148248
building,26,-0.174265,-0.004529
ahead,26,-0.075149,0.142629
meeting,26,-0.073108,-0.157827
divorce,26,0.211354,-0.132432
invite,26,0.348545,
shower,26,0.06817,-0.114548
counter,26,-0.156035,
restaurant,26,0.101979,0.065316
relax,26,,0.119272
nervous,26,-0.238754,-0.11478
fair,26,0.186729,-0.372819
works,26,-0.352753,-0.374777
seat,26,-0.386457,-0.036719
music,26,0.256191,-0.112486
clock,26,-0.182063,-0.01828
ex,25,-0.324832,-0.417652
sarcastic,25,,-0.02394
list,25,0.383775,-0.115728
body,25,0.586797,-0.172163
entire,25,0.009434,-0.248911
cookies,25,,0.459069
needed,25,-0.188022,-0.453393
alive,25,0.36811,0.143363
month,25,,-0.061974
small,25,0.340827,-0.139771
conversation,25,0.095693,0.101306
eight,25,0.022053,0.102606
angry,25,,-0.010314
learn,24,0.200359,-0.11655
kick,24,,-0.365023
dream,24,-0.126866,-0.129135
candy,24,,-0.167672
past,24,0.200654,
monkey,24,0.063999,
museum,24,,-0.169123
smiling,24,-0.091633,-0.069004
speak,24,-0.046755,0.052073
button,24,-0.094573,-0.053338
trouble,24,,0.147312
hundred,24,,0.459581
roommate,24,0.188912,0.10135
milk,24,,-0.14237
imagine,24,-0.082206,-0.05489
favorite,24,-0.065984,-0.110822
department,23,-0.037857,0.034465
lesbian,23,,0.60961
straight,23,-0.392931,-0.136717
decide,23,-0.083993,
town,23,,-0.334658
black,23,0.324165,
stuck,23,-0.142912,-0.182304
daughter,23,-0.019756,-0.208556
glass,23,-0.197581,
quick,23,0.216835,
laundry,23,0.437431,0.423747
pain,23,-0.442495,0.014095
completely,23,0.027431,-0.177169
incredible,23,0.121047,
mistake,23,0.25732,0.357599
shake,23,,-0.3415
pizza,22,,-0.291736
business,22,-0.027533,
hanging,22,0.330338,
guitar,22,0.232925,0.449038
light,22,,-0.025974
calls,22,,-0.258737
park,22,,-0.003554
confused,22,-0.340072,-0.093514
early,22,,-0.279872
copy,22,0.118758,0.56604
shopping,22,0.52152,-0.037535
broken,22,-0.093421,-0.038519
children,22,-0.37427,0.298146
breath,22,,0.117489
airport,22,0.071648,
sleeping,22,-0.117146,-0.338457
ride,22,-0.059365,0.06371
red,21,0.280068,
propose,21,-0.164012,
case,21,-0.005627,0.481756
finger,21,0.177785,
hoping,21,,-0.187304
afraid,21,-0.026971,-0.219595
tough,21,-0.073007,-0.030102
neck,21,-0.173984,-0.244751
credit,21,-0.145741,
horrible,21,0.051989,-0.077944
ridiculous,21,-0.283145,-0.189534
wonder,21,-0.145501,-0.092456
interested,21,-0.217618,0.315372
plate,21,0.308604,-0.278627
sec,21,0.184741,
lying,21,-0.151496,-0.341952
write,21,,0.316809
worth,21,-0.126922,-0.119595
sort,21,0.025438,-0.141112
step,21,-0.332738,0.087596
strong,21,0.038408,-0.132818
bite,20,,-0.176964
comfortable,20,,-0.096164
crap,20,-0.093677,0.021764
save,20,-0.002992,0.051666
lights,20,0.083109,0.182055
cold,20,-0.115436,
single,20,0.34498,
foot,20,0.409166,-0.091764
turning,20,,-0.094744
mess,20,0.056834,-0.146455
stopping,20,-0.337079,
jacket,20,0.048936,0.489819
opening,20,0.074876,-0.019201
page,20,-0.117341,0.330792
trip,20,-0.016749,0.432747
drive,20,0.018546,
tea,20,0.010317,0.022349
third,20,-0.070477,-0.115729
smart,20,-0.279422,0.066759
normal,20,0.113856,-0.068704
wonderful,20,-0.184209,0.054481
notice,20,,-0.405459
picked,20,0.443945,0.244753
happening,19,-0.026715,
realize,19,-0.170703,0.290281
turkey,19,0.199452,-0.089734
death,19,-0.108583,-0.163769
camera,19,0.209417,-0.132905
pass,19,-0.159514,0.638099
fake,19,0.272512,0.020393
return,19,,-0.043539
exciting,19,0.234093,0.026899
tie,19,,0.304439
teach,19,-0.035287,-0.036531
grade,19,0.078998,-0.231889
honor,19,0.226138,-0.197421
twenty,19,0.235003,-0.087425
slowly,19,-0.130419,-0.0483
sing,19,-0.102058,-0.048968
romantic,19,0.073388,0.046305
idiot,19,0.405811,0.23775
loud,19,-0.113261,
young,19,0.380875,-0.117103
team,19,0.272328,0.527506
handle,19,0.195742,
shoot,19,,-0.053486
tiny,19,-0.253718,-0.298848
engaged,19,-0.174189,-0.123647
woo,19,0.039882,
drinks,19,-0.054334,
attention,19,-0.137998,
listening,19,,0.00979
dinosaur,19,0.051533,-0.261864
stunned,19,-0.038479,-0.075876
ended,19,,0.123813
congratulations,19,0.1159,0.398705
thousand,18,,0.398899
act,18,-0.000455,
meat,18,,-0.086113
fly,18,-0.323879,
raise,18,0.593217,0.342275
dirty,18,-0.309361,0.13261
stole,18,-0.102989,-0.135178
missing,18,-0.076822,
cheek,18,,0.138897
husband,18,-0.202433,-0.070835
trash,18,0.232664,-0.400253
holiday,18,0.041512,-0.029005
flight,18,0.057894,
sir,18,0.218375,-0.283184
band,18,0.155274,
proud,18,0.045321,0.249583
leg,18,-0.006094,0.045813
trust,18,-0.019226,-0.455943
sense,18,,-0.15236
hide,18,-0.372669,
birth,18,0.097988,0.520881
pocket,18,0.19818,-0.070094
ear,18,0.181275,-0.194538
bird,18,,-0.300393
air,18,0.490282,0.566144
happily,18,0.406652,-0.306694
speaking,18,-0.460482,-0.193221
fix,18,-0.178547,0.07701
beat,18,,0.085728
ugly,18,0.137973,0.174197
magazine,18,-0.016118,0.452211
pull,18,,0.008464
letter,18,0.183095,-0.045554
choice,17,0.097482,-0.158278
truth,17,0.118887,-0.215547
human,17,-0.006284,-0.195442
embarrassed,17,0.199955,-0.071257
blue,17,-0.067882,-0.155328
hearing,17,-0.153948,0.090495
turned,17,0.055293,
pictures,17,-0.38874,0.084373
prepared,17,0.125093,0.098987
cover,17,0.027137,
fall,17,-0.258904,-0.258453
maid,17,0.140726,
spend,17,-0.139703,
dial,17,,-0.397475
count,17,,-0.154452
student,17,,-0.034869
engagement,17,0.140592,-0.024585
smile,17,-0.133376,0.154343
noise,17,,0.169844
waves,17,,-0.085147
shoulder,17,-0.127729,-0.077099
tree,17,0.005957,-0.171094
giggles,17,-0.373745,0.020971
regular,17,-0.063004,0.025043
wall,17,-0.126659,-0.39591
allowed,17,0.057205,0.081451
uncomfortable,17,0.280514,0.183084
become,17,-0.097327,
grandma,17,,0.430472
ticket,17,,-0.115667
audition,16,0.026452,
enjoy,16,0.075123,0.04372
million,16,0.361815,
suit,16,,-0.039546
dear,16,0.156981,-0.192248
ruined,16,-0.122481,-0.139633
company,16,0.165,-0.133578
round,16,-0.313216,
tired,16,-0.201508,-0.124882
pair,16,-0.083965,-0.021543
careful,16,-0.215487,
interview,16,0.307586,0.3141
clean,16,,-0.144828
bowl,16,,0.034147
pen,16,-0.012229,0.460809
crush,16,,-0.129088
changed,16,,0.501075
jump,16,0.141273,-0.180292
age,16,0.237784,-0.175913
drop,16,-0.172612,-0.115064
breast,16,,0.491087
losing,15,-0.375467,-0.029999
falling,15,0.1149,-0.014772
dry,15,-0.034379,-0.195877
awful,15,-0.040631,0.115547
silly,15,-0.216787,
decision,15,-0.309182,
appreciate,15,0.155142,0.359871
dancing,15,-0.391721,
thirty,15,0.040055,0.074543
nine,15,-0.242457,-0.278942
short,15,0.374906,
annulment,15,-0.185749,0.505885
board,15,-0.191761,0.060806
flowers,15,,-0.015965
poor,15,-0.202804,-0.005398
mail,15,,-0.109847
shop,15,0.360925,
drinking,15,0.064405,
op,15,0.355714,
field,15,0.026923,0.577446
clear,15,-0.268033,-0.187992
sensitive,15,0.043442,-0.266983
excellent,15,-0.18338,0.025608
named,15,,0.13543
charge,15,0.240302,
teacher,15,0.125986,0.003003
rid,15,-0.311675,0.0631
kicking,15,,-0.095081
football,15,-0.099249,
dumb,15,0.130195,
books,15,-0.128692,-0.190135
speech,15,0.057738,-0.007477
roll,15,-0.424687,
nurse,15,0.162749,
space,15,-0.087697,0.456849
pottery,15,0.125915,0.290176
duck,15,0.210013,0.348173
sucks,15,0.09027,-0.055254
tone,15,-0.563701,-0.298767
juice,15,,0.254499
anniversary,15,0.232035,
bottom,15,-0.130459,
sandy,15,-0.384097,-0.029032
share,15,-0.364971,-0.212291
evening,14,-0.366033,-0.09801
owe,14,-0.187261,
pack,14,,0.195267
legs,14,0.086,
rock,14,,0.153815
garbage,14,0.602218,0.145283
fashion,14,-0.087302,-0.27897
history,14,-0.381008,0.192054
scary,14,,0.10157
smoke,14,-0.148768,-0.359156
future,14,-0.300486,-0.210502
rain,14,0.054072,-0.057734
roof,14,0.010005,0.083354
mommy,14,,-0.118312
spot,14,0.420954,-0.253405
push,14,,-0.209881
sexual,14,0.257763,0.43051
uncle,14,,0.035751
older,14,-0.058556,
charity,14,-0.269067,0.454679
attack,14,0.070123,0.316379
nanny,14,,0.031781
knee,14,0.564483,-0.076047
white,14,-0.095597,-0.276863
magic,14,0.363842,-0.353488
closed,14,0.028231,
lamp,14,-0.558987,0.306346
spent,14,-0.131787,
chicken,14,0.126983,0.10543
sell,14,-0.188651,
hotel,14,,-0.141656
rush,13,-0.153667,0.619459
career,13,-0.114988,
barely,13,0.119356,-0.234863
fish,13,0.112455,-0.314837
ahhh,13,-0.052324,
explain,13,-0.235112,0.204815
disappointed,13,-0.110402,-0.211544
grow,13,-0.225377,0.259574
slow,13,0.016788,-0.045729
quiet,13,,0.170968
join,13,0.277644,-0.200519
glasses,13,-0.290317,-0.267141
actor,13,0.138843,
total,13,-0.315515,0.301552
computer,13,-0.323712,-0.045716
sting,13,-0.229958,-0.038929
follow,13,0.076684,-0.188886
smelly,13,0.324946,-0.235438
drawer,13,0.010609,-0.2981
toilet,13,-0.59351,-0.111063
fancy,13,-0.237321,0.378026
stairs,13,-0.111083,
awkward,13,-0.277474,-0.201058
cream,13,0.037784,-0.154454
spending,13,0.062626,0.284322
dark,13,-0.244263,0.096663
personal,13,,-0.225673
valentine,13,0.212934,0.257024
type,13,0.094148,-0.118541
brush,13,-0.00019,0.137142
bunny,13,0.20914,-0.275496
smoking,13,0.379113,0.258315
taught,13,0.104598,0.359204
fifty,13,,-0.063098
pregnancy,12,0.396109,
responsibility,12,-0.176062,-0.101398
thumb,12,-0.215992,0.130752
stripper,12,-0.231431,-0.090084
knowing,12,-0.115561,0.35058
shaking,12,-0.167043,-0.064331
fridge,12,0.133305,0.486354
beach,12,-0.259486,-0.083898
candle,12,0.075644,-0.211819
scream,12,,0.012301
fell,12,-0.297221,0.117221
scene,12,,-0.316212
impossible,12,0.191025,0.158343
basket,12,0.138197,-0.023509
familiar,12,0.068626,0.06812
obvious,12,,0.355544
patch,12,-0.060856,0.320673
flirting,12,0.327588,-0.422128
experience,12,0.075906,-0.293792
central,12,,-0.457589
pink,12,,0.080193
pet,12,,-0.454729
coffeehouse,12,0.237625,0.358893
wake,12,,-0.33966
insane,12,0.045545,-0.151395
possible,12,,0.256019
ignore,12,-0.126382,
keeping,12,-0.257863,0.277867
soap,12,-0.013156,-0.256311
doll,12,,-0.364945
loser,12,-0.413181,-0.040372
skin,12,0.149165,-0.188107
waste,12,0.227913,-0.238235
taste,12,,0.211019
annoyed,12,-0.227102,-0.100973
emergency,12,,0.404985
system,12,0.285496,0.194692
nickname,12,-0.220138,
nuts,12,-0.071371,-0.061551
information,12,-0.061317,-0.174796
stomach,12,-0.216679,
favor,12,,0.019347
honeymoon,12,-0.030351,-0.186047
embarrassing,12,-0.135605,0.312771
hungry,12,0.011846,-0.146251
client,12,-0.049997,
bone,12,0.22536,
boring,12,-0.194101,
nap,12,-0.040341,-0.050257
written,12,,-0.255569
bam,12,0.11808,
science,11,0.312989,-0.030353
accidentally,11,,0.286155
batch,11,-0.116329,-0.087549
touched,11,,-0.274497
expect,11,-0.113897,-0.241466
mention,11,,-0.115988
mood,11,0.004932,0.21488
forward,11,0.100269,-0.268459
breathe,11,-0.184201,0.367648
thoughts,11,-0.525474,0.465921
shame,11,0.232575,-0.217523
chip,11,-0.058735,
pretending,11,0.221959,
road,11,,-0.214109
rubbing,11,,-0.117465
respect,11,-0.116366,0.09216
fit,11,0.353605,0.206044
bald,11,-0.123856,
bug,11,-0.145696,0.071107
leather,11,0.258421,-0.024213
bucket,11,-0.22939,0.087283
cost,11,0.039258,
lover,11,-0.087152,
actual,11,-0.051732,-0.075342
cousin,11,,-0.167735
group,11,,0.402819
steal,11,,-0.379057
breakfast,11,,0.500589
cell,11,,-0.122157
speed,11,0.072387,
complicated,11,0.002985,-0.138926
shock,11,,0.02203
fan,11,,-0.010037
hire,11,-0.147874,
covering,11,,0.18002
candles,11,0.169299,-0.113413
balcony,11,0.288557,-0.334328
star,11,-0.178352,-0.184878
princess,11,0.033577,-0.024247
closet,11,0.294538,-0.052215
common,11,0.432789,-0.235406
market,11,-0.171282,-0.177245
pal,11,-0.101138,-0.143164
sheet,11,-0.28855,-0.054313
earrings,11,,-0.168433
learned,11,-0.078585,-0.079402
law,11,0.002219,
earlier,11,0.187969,-0.194061
negative,11,0.201134,-0.014717
sock,11,-0.138104,-0.025811
safe,11,-0.074522,-0.030149
area,11,0.072455,0.315866
fighting,11,0.381598,0.155863
remembered,11,-0.217666,-0.135293
stealing,11,,-0.469649
direction,11,-0.019609,-0.177923
brown,11,0.192363,-0.094778
wallet,11,,-0.253516
pushing,11,-0.152446,0.128331
spit,11,0.051653,0.261398
dying,10,0.133097,-0.18934
apothecary,10,,-0.25618
gym,10,0.104131,
empty,10,0.041411,
inappropriate,10,-0.143492,-0.175552
hurry,10,,-0.203055
rough,10,-0.275223,-0.070364
pressure,10,,0.340769
contraction,10,,0.020576
deserve,10,-0.108554,-0.102733
fantastic,10,-0.207762,0.054816
pillow,10,0.059587,0.293807
large,10,0.079207,
throat,10,-0.100787,-0.099139
lay,10,,0.077422
honest,10,-0.298797,-0.153705
driver,10,0.09318,
certain,10,-0.077799,-0.089434
king,10,-0.29173,
giant,10,-0.302452,-0.185373
buddy,10,-0.344831,-0.136875
simultaneously,10,-0.067637,-0.064776
state,10,,0.01144
belly,10,0.172243,
chick,10,0.172573,0.062372
service,10,,0.077108
porn,10,,-0.179161
sticking,10,-0.075973,
pencil,10,0.330095,-0.104961
wet,10,0.413166,
movies,10,,-0.152264
trick,10,,-0.395783
muffin,10,,-0.286948
mere,10,-0.110096,-0.250702
upstairs,10,-0.194003,-0.330315
exact,10,-0.016,-0.285761
yell,10,,-0.080379
private,10,-0.017107,-0.202127
planned,10,-0.029814,0.045485
maternity,10,-0.118906,-0.093441
butter,10,-0.079341,-0.021978
power,10,-0.255667,
prize,10,-0.171714,
depressed,10,-0.268496,-0.286668
brain,10,0.199545,0.392442
fool,10,0.184793,0.165505
opera,10,,0.185361
earl,10,0.183697,
warm,10,0.003899,-0.320464
enter,10,,-0.123712
bath,10,-0.113308,-0.106614
country,10,0.239043,0.300415
health,10,-0.22874,0.031191
poker,10,,-0.348439
settle,10,-0.20331,-0.309136
lawyer,10,-0.010038,
admit,10,0.29516,
pot,10,0.350961,0.383654
tissue,10,-0.124453,0.413258
split,10,,-0.236462
van,10,,0.404209
route,10,,-0.003469
finding,10,-0.290099,-0.297015
rich,10,-0.133096,0.347662
chef,10,-0.361446,0.321095
score,9,,-0.185284
super,9,-0.139278,0.210164
ceiling,9,-0.026977,-0.270901
fill,9,-0.331701,-0.092005
greatest,9,-0.027532,0.297718
judge,9,-0.035714,
steps,9,-0.425612,0.049121
blind,9,0.359421,-0.361394
beef,9,,-0.328219
veto,9,-0.043488,0.115234
yummy,9,-0.32105,0.004965
numbers,9,0.178952,-0.146105
appointment,9,0.261682,
mini,9,-0.005437,
supportive,9,0.280663,0.26173
slip,9,-0.024804,-0.190319
courage,9,-0.067359,
impression,9,-0.006273,
unfair,9,0.034384,0.079882
badge,9,0.29008,
lecture,9,-0.132834,
labor,9,-0.23619,
lots,9,,0.180665
waiter,9,0.162835,-0.349889
rice,9,-0.063662,0.474495
dig,9,,-0.057421
gorgeous,9,-0.093731,0.081878
cheesecake,9,-0.024072,0.22544
hallway,9,-0.041653,0.261127
beer,9,-0.153921,
strange,9,,0.251235
blow,9,,-0.10783
impressed,9,-0.04723,
gross,9,0.121872,0.428233
bother,9,-0.254168,0.352018
famous,9,-0.111796,
planning,9,-0.105704,-0.30711
champagne,9,0.273884,0.179903
forgive,9,-0.419267,0.364712
support,9,0.243061,0.118241
spring,9,,-0.13224
blame,9,-0.025957,-0.190859
subway,9,0.116755,
fireman,9,0.08792,0.28447
flying,9,-0.204225,0.193791
evil,9,,0.222907
lift,9,0.082715,-0.123158
bride,9,0.151572,
mimicking,9,-0.031851,
healthy,9,0.169703,-0.144976
horror,9,,-0.276734
aisle,9,0.180316,-0.134928
accept,9,-0.468855,-0.011899
award,9,0.169857,
lovely,9,-0.14386,-0.180385
born,9,0.165753,0.047799
pivot,9,0.272189,
accident,9,0.182941,-0.018495
form,9,-0.226632,-0.135618
land,9,,0.530488
difficult,9,,0.084295
creepy,9,-0.088325,0.248261
choose,9,0.282246,
holidays,9,0.015329,0.061901
acting,9,0.524862,
missy,9,-0.097867,
fur,9,-0.202938,-0.15247
joy,9,-0.036011,-0.344493
borrow,9,-0.363299,0.059492
bank,9,,-0.122727
percent,9,-0.068279,
psychic,9,0.03281,
gesture,9,,-0.004546
climb,9,-0.158294,
boots,9,-0.222626,0.166139
soup,9,0.121354,0.292663
napkin,9,-0.029909,-0.152645
loudly,9,-0.140934,0.17567
perk,9,-0.116372,-0.063148
prison,9,-0.37671,0.199537
outfit,9,-0.33396,-0.091815
double,9,,-0.193399
theme,9,-0.093527,-0.064565
cop,9,0.394339,-0.033365
touching,9,,0.167885
certificate,9,0.007465,0.360344
celebrate,9,-0.102937,
opinion,9,-0.083899,
puzzled,9,-0.297178,-0.256011
eating,9,0.19462,-0.139013
size,8,,-0.097113
trifle,8,0.022077,
sweep,8,-0.34565,
police,8,0.22621,0.124651
discovery,8,-0.132587,-0.080459
memories,8,0.090102,-0.125221
gun,8,-0.167194,0.105486
amused,8,0.238224,
lesson,8,-0.048862,
male,8,0.110484,
petty,8,-0.057923,-0.063268
buyer,8,-0.197893,
recipe,8,,-0.02671
guest,8,-0.101279,0.103143
spin,8,0.13983,
screen,8,,-0.222177
opportunity,8,0.292569,0.100192
ship,8,,-0.312269
summer,8,-0.068729,0.24015
adorable,8,0.334,0.099097
selfish,8,-0.17176,-0.193762
whore,8,-0.033426,-0.178866
diaper,8,0.4971,-0.403053
guard,8,0.27642,
pig,8,-0.294998,
john,8,-0.340616,-0.079446
fixed,8,,0.185031
screwed,8,-0.04085,0.053991
jerk,8,-0.06784,0.529016
western,8,0.01019,
trade,8,0.200001,
complete,8,-0.000334,-0.085937
salmon,8,,-0.271356
pin,8,-0.24198,
bond,8,-0.029624,0.032145
salt,8,-0.160655,
quarter,8,,0.50314
fist,8,,0.311906
flip,8,-0.380678,-0.050963
professional,8,0.361149,0.314703
perform,8,-0.129633,-0.059863
war,8,-0.049374,0.252553
commercial,8,-0.182506,-0.099261
tux,8,,-0.14183
gold,8,-0.002011,0.133522
cash,8,-0.122781,-0.181163
forehead,8,,-0.19593
amount,8,-0.26582,
suck,8,,-0.134354
reveal,8,,-0.225255
generous,8,-0.004558,0.066264
orange,8,-0.110455,0.356297
divert,8,,-0.122705
frantically,8,0.186584,0.20465
pound,8,,-0.125861
plenty,8,-0.343673,0.331556
security,8,-0.189663,-0.045791
mirror,8,,0.233952
section,8,0.102482,-0.038
art,8,-0.229552,-0.198792
agreed,8,0.154706,-0.328047
pigeon,8,-0.1913,0.592437
basketball,8,0.009873,
annoying,8,0.199645,-0.185199
skull,8,,-0.196639
wanting,8,-0.164823,-0.140997
screw,8,0.158809,
drag,8,0.244615,0.452227
lightning,8,-0.061079,0.341173
wrap,8,-0.213961,-0.308963
gifts,8,0.0921,
sudden,8,,-0.057799
fossils,8,-0.302242,0.198016
sigh,8,0.472218,
lottery,8,0.140334,
library,8,,0.214114
spoon,8,0.424091,-0.037611
remote,8,0.120756,
spider,8,0.150285,-0.110523
cook,8,-0.080484,-0.298862
bout,8,-0.096345,0.040211
official,8,-0.0711,
cheer,8,0.009406,0.242901
startled,8,0.219787,-0.240005
general,8,-0.014525,0.406673
scare,8,-0.236814,0.154453
lead,8,,0.482046
chase,8,-0.356646,-0.038508
fear,8,0.020803,-0.083788
bee,8,-0.273777,
oven,8,,-0.008713
train,8,0.014399,
spirit,8,-0.21108,-0.264318
bang,8,0.033494,-0.120857
ruin,8,0.095188,0.021294
potato,8,0.172217,0.319375
self,8,,-0.021115
miracle,8,0.14732,-0.031822
label,8,0.319707,0.142475
burn,8,,0.565613
moon,8,,-0.143543
interrupts,8,-0.048382,-0.079883
scarf,8,-0.152827,-0.069361
dessert,8,,0.46662
rip,8,0.057247,-0.242969
heavy,8,,-0.347137
twins,8,-0.176229,0.03804
newspaper,7,,0.02603
blanket,7,0.238209,-0.121556
touchdown,7,-0.073705,
hairy,7,0.036028,-0.234067
photo,7,,0.254321
invitation,7,0.389872,-0.131672
exchange,7,-0.34726,0.138732
raised,7,,0.281805
focus,7,-0.278487,0.148423
fresh,7,,0.371886
saving,7,,-0.264802
bachelor,7,0.219434,-0.251982
mature,7,,0.484002
neat,7,,0.104283
reach,7,0.257521,
silver,7,0.028839,0.210941
delivery,7,-0.014584,-0.138461
low,7,-0.345826,
corner,7,0.262929,
pathetic,7,-0.067018,0.39632
twelve,7,0.251668,0.287094
address,7,,0.578728
vase,7,0.23406,-0.007784
island,7,,-0.02219
peace,7,-0.115093,-0.196607
gum,7,-0.446442,0.134696
anger,7,0.35599,0.001811
conference,7,-0.008795,
cushion,7,0.003287,-0.051925
sofa,7,0.052593,-0.109074
catching,7,0.34361,0.054969
frozen,7,0.079377,
scares,7,-0.380242,-0.219674
delicious,7,0.372176,-0.307934
zoo,7,0.277461,-0.24819
understanding,7,-0.190046,0.519526
attractive,7,0.166692,0.054063
queen,7,-0.143098,-0.041956
necklace,7,,-0.311522
rent,7,-0.091659,
burned,7,-0.300634,0.577862
emotional,7,-0.197755,
handsome,7,-0.340231,-0.019164
egg,7,-0.267665,-0.068158
term,7,,-0.279443
contest,7,-0.128382,
advice,7,-0.009648,-0.067999
visit,7,,-0.036931
mister,7,0.100258,0.099991
afternoon,7,0.223252,0.031514
adult,7,0.466977,-0.02198
prefer,7,-0.27901,-0.100575
final,7,,-0.355653
event,7,-0.523178,
cheese,7,0.197748,0.089293
teaching,7,0.077893,-0.112733
towel,7,0.070832,0.519832
introduce,7,0.019707,
ankle,7,-0.100673,-0.155962
cowboy,7,-0.316184,
physical,7,-0.274939,-0.309521
scientist,7,0.333869,
apple,7,-0.18759,-0.091208
cheater,7,-0.249257,-0.400842
slide,7,,-0.228552
dentist,7,-0.062838,-0.157248
rooms,7,-0.066167,-0.149581
example,7,,0.02191
related,7,,0.138349
penis,7,-0.210127,-0.037984
covered,7,,0.139429
furniture,7,-0.056934,-0.102665
camp,7,0.131968,
center,7,0.00864,-0.120895
escape,7,,-0.022768
pepper,7,-0.208202,
pushover,7,0.054165,0.290285
cancel,7,-0.192998,
yellow,7,-0.295996,-0.094745
flashback,7,0.097815,-0.357674
expensive,7,,-0.016587
wiener,7,,-0.134388
interest,7,-0.464469,
joining,7,-0.220506,-0.317879
intense,7,0.281924,0.0537
homo,7,0.469518,0.303023
guilty,7,0.298481,-0.176618
bright,7,-0.065396,-0.058921
shout,7,,-0.050562
flea,7,-0.217219,
plant,7,0.043423,-0.3967
cigarette,7,0.211866,-0.078622
smaller,7,0.41244,
option,7,0.188138,
hole,7,0.157031,-0.101019
remove,7,-0.117414,0.447445
salad,7,0.51319,-0.170934
makeup,7,,0.412134
shelf,7,0.179271,0.055383
tip,7,,-0.408319
major,7,-0.262616,
selfless,7,0.028137,-0.217188
glaring,7,-0.152625,
era,7,,0.039968
vegetarian,7,0.202877,0.161055
disgust,7,-0.137715,-0.230941
simple,7,-0.047645,-0.0151
hum,7,0.058552,-0.207932
virgin,7,,0.36626
soft,7,-0.028303,-0.233924
trophy,7,0.009585,-0.038382
mocking,7,-0.02216,0.038978
position,6,,0.151987
fifteen,6,-0.022731,0.205409
color,6,,-0.020743
manager,6,0.25271,
fling,6,,0.216963
terrific,6,-1.6e-05,0.072309
subject,6,,0.29939
force,6,0.289823,0.386076
younger,6,0.326286,-0.166884
sweat,6,-0.148962,-0.081471
toast,6,,-0.092199
available,6,-0.062018,0.414015
sky,6,,-0.003384
commitment,6,-0.119394,
cheerleader,6,0.004108,-0.171918
anytime,6,,0.215895
stars,6,-0.104983,-0.073406
sea,6,0.144941,-0.026116
desperate,6,0.16621,-0.26818
reception,6,,-0.235991
deed,6,,-0.234868
childhood,6,,0.040273
dollar,6,0.08133,
cinnamon,6,0.22926,0.086777
lighting,6,0.123353,0.620405
nod,6,,0.059546
carry,6,,0.02363
thunder,6,-0.071671,0.1872
paint,6,,0.130769
funeral,6,0.246731,0.321323
snap,6,0.211535,0.343993
begin,6,0.301103,
burning,6,,0.197171
particular,6,,-0.208701
purpose,6,-0.380477,0.179931
soda,6,,-0.186593
nature,6,0.578367,-0.21999
lotion,6,0.06823,0.320369
fruit,6,,-0.138665
gala,6,0.239929,0.340026
pumpkin,6,-0.090511,-0.104269
empire,6,0.081484,
medicine,6,-0.241829,-0.220346
rack,6,-0.380536,
farm,6,,-0.204396
danger,6,-0.176841,-0.138927
convince,6,-0.162272,-0.124575
pervert,6,,-0.249223
president,6,0.133193,
happiness,6,0.447395,-0.004947
steady,6,0.270794,0.19761
research,6,-0.034661,
category,6,,-0.076648
awesome,6,0.005011,
passion,6,0.241366,
pie,6,,0.138593
soul,6,,-0.269961
stranger,6,-0.220534,
shampoo,6,-0.224026,-0.01723
map,6,0.225213,-0.381777
connected,6,-0.080688,-0.292253
poster,6,0.133801,0.061328
expression,6,-0.265831,
build,6,-0.03327,0.11334
rude,6,0.193952,-0.064369
disgusted,6,-0.169547,-0.015304
robe,6,0.240903,-0.143804
receptionist,6,,-0.144024
agree,6,0.260163,-0.041114
hunt,6,-0.182047,-0.136461
jam,6,0.130345,
film,6,0.027965,0.330953
guide,6,,-0.260274
spare,6,,0.326761
channel,6,-0.303893,0.486935
humiliating,6,0.121512,0.412986
player,6,0.324986,
kisser,6,0.047851,-0.114183
bridesmaid,6,-0.15057,0.052427
defense,6,0.040571,
masseuse,6,,-0.090207
layer,6,-0.335255,0.055143
strings,6,-0.12724,-0.071866
lame,6,-0.024458,0.534338
cried,6,-0.303061,-0.17031
enjoying,6,-0.152836,-0.071945
vacation,6,0.086007,-0.194027
assume,6,,-0.106339
sunday,6,,0.20583
parent,6,0.073376,0.153506
apologize,6,0.127712,-0.096348
elevator,6,-0.097129,
duh,6,0.06381,
rat,6,0.021955,0.299687
sugar,6,,0.046624
leaning,6,-0.103613,
competition,6,-0.335093,0.308042
softly,6,0.291629,-0.07359
block,6,0.287613,
defend,6,-0.027958,
species,6,,-0.103797
cart,6,-0.078446,-0.338187
exhausted,6,0.169435,-0.205467
bump,6,0.168341,0.423126
pool,6,,0.146809
bored,6,0.186607,
bastard,6,0.074487,0.047382
miserable,6,0.111657,0.060663
grocery,6,,0.428686
grant,6,0.0276,0.241422
capable,6,-0.409239,-0.177915
gal,6,0.24826,
sickness,6,0.149097,-0.109009
curious,6,0.582093,
affair,6,-0.101071,
squeeze,6,,-0.16789
veil,6,0.120879,-0.162153
mug,6,-0.191227,-0.18777
sip,6,-0.323845,
public,6,-0.227509,
suicide,6,-0.099043,-0.135136
agreement,6,0.589298,-0.292068
suppose,6,0.259267,0.352781
crossword,6,,-0.050612
popular,6,0.253391,-0.07523
forgotten,6,-0.053961,
blonde,6,,-0.318544
hero,6,-0.410018,
thermos,6,-0.167316,-0.217331
soccer,6,0.292766,
bus,6,0.25056,
err,6,0.222234,-0.417754
musical,6,0.115082,-0.121311
lip,6,,0.085386
jeweler,6,0.212552,-0.187527
menu,6,,0.085776
trees,6,,-0.195625
universe,6,-0.204371,0.253404
stain,6,-0.109599,
officer,6,0.015595,
row,6,0.303327,0.052236
groom,6,-0.329598,0.266748
imaginary,6,-0.187924,0.063802
random,6,0.064794,
friendship,6,0.308617,-0.051994
junior,6,-0.23753,-0.422524
sunglasses,6,,0.313326
gentle,6,0.084005,-0.254829
painful,5,-0.224174,-0.009348
hopes,5,0.075487,-0.4328
giggling,5,-0.514555,0.268217
friday,5,,0.084387
agent,5,0.422011,
garlic,5,-0.026951,-0.252162
flirt,5,-0.313662,
drunken,5,0.093283,-0.241619
traps,5,,-0.146647
image,5,,0.264487
worrying,5,-0.198406,0.228623
female,5,0.135503,-0.306616
warren,5,,0.549799
ceremony,5,-0.1732,0.241193
letters,5,0.152344,-0.166552
presentation,5,-0.136027,0.36765
court,5,-0.20922,-0.258461
envelope,5,0.197795,-0.069979
poetry,5,,0.137021
character,5,-0.271825,-0.05877
booth,5,-0.064387,
hint,5,,-0.05391
truck,5,,-0.303669
december,5,-0.045313,0.122989
chocolate,5,-0.108066,-0.335659
alcohol,5,,-0.025172
clever,5,0.02806,-0.09945
dryer,5,-0.16057,0.123541
view,5,0.07086,-8e-06
smooth,5,-0.140312,0.197271
bread,5,-0.237651,-0.303318
collection,5,,-0.240753
jail,5,,-0.231256
concert,5,-0.111129,
cave,5,0.118135,
everyday,5,,0.225117
skiing,5,-0.081053,
liking,5,0.109476,0.407616
react,5,0.219787,0.173292
beard,5,-0.106442,0.136913
blast,5,-0.420146,0.072012
toner,5,-0.130321,0.030906
gently,5,,0.511593
medium,5,0.269948,-0.171229
confident,5,0.013347,0.262999
precious,5,0.184029,0.096979
cheap,5,-0.014435,-0.46573
slut,5,0.001988,-0.155656
vibe,5,-0.221257,-0.198074
loss,5,0.07827,-0.012298
fears,5,0.269803,-0.082066
frame,5,-0.368585,
lonely,5,-0.265888,
jerks,5,,-0.18364
carbon,5,-0.02532,-0.170334
script,5,,-0.220885
pipe,5,-0.013948,0.484396
challenge,5,-0.029181,-0.128753
dump,5,-0.110365,-0.142384
detector,5,-0.187487,0.037946
recognize,5,-0.059722,-0.14818
gossip,5,-0.061688,0.027528
ink,5,0.042199,
dare,5,0.422956,
sneak,5,,-0.267522
mate,5,0.189256,0.079304
destroy,5,,-0.463919
positive,5,0.284596,0.024897
highest,5,-0.191076,
language,5,-0.234638,-0.166569
manly,5,-0.021888,
brand,5,,-0.160243
oath,5,0.010967,
village,5,,0.136041
consider,5,,0.025132
account,5,,0.146542
heavily,5,0.123125,-0.266002
fourth,5,0.018711,-0.000962
issue,5,,-0.085812
vanilla,5,-0.094298,-0.002947
silent,5,-0.199254,0.409193
added,5,,-0.114546
sweaty,5,-0.226383,-0.101346
wheel,5,,0.003197
mouse,5,-0.13234,
squeaky,5,-0.093474,-0.060059
veal,5,-0.146802,
coke,5,-0.147386,
diet,5,-0.225121,-0.19712
lobster,5,-0.011713,0.096694
bow,5,0.212513,0.108314
shall,5,-0.092421,
earth,5,,-0.175694
blueberry,5,-0.046169,0.376738
odds,5,-0.10528,
barney,5,0.054358,
doorway,5,,-0.160464
separate,5,-0.063441,-0.158272
opposite,5,-0.123635,0.058661
relative,5,-0.028836,
twin,5,,0.460675
literature,5,,-0.074934
lipstick,5,,0.248192
silence,5,-0.125727,-0.057722
headache,5,-0.121197,0.084039
spray,5,0.234117,
average,5,,-0.262314
coincidence,5,,-0.104044
natural,5,,-0.216481
including,5,,-0.118523
liar,5,0.338429,0.060135
plastic,5,-0.197142,-0.303154
blood,5,,-0.313276
bonding,5,,0.028789
peanuts,5,0.074388,-0.023699
attached,5,,-0.149345
nipple,5,,-0.027357
depressing,5,-0.34154,-0.287493
knife,5,,-0.152813
aspirin,5,0.186287,0.411033
taffy,5,0.052108,
sight,5,,0.070091
raising,5,0.015712,0.398618
cereal,5,-0.070222,0.320715
sophisticated,5,-0.11168,0.522899
fourteen,5,-0.050305,0.491472
tan,5,,-0.388752
circle,5,0.276058,-0.092227
unreasonable,5,0.059076,-0.083358
principles,5,0.014263,0.228355
begging,5,0.33515,-0.082669
motion,5,0.204931,
tall,5,0.005604,
organized,5,-0.111962,-0.115785
bladder,5,0.232823,
parts,5,0.090159,
panicked,5,0.064099,-0.053522
badly,5,0.38397,-0.197162
chords,5,,0.022034
horny,5,0.039586,0.172458
millionaire,5,-0.015416,-0.311472
killing,5,0.017636,0.227038
goggles,5,-0.257304,0.473842
tenure,5,-0.118843,
poop,5,-0.418445,-0.240496
magical,5,0.03421,-0.213664
sleeve,5,-0.297109,-0.315127
level,5,,0.060594
freezer,5,-0.201468,
bakery,5,,-0.330104
winning,5,-0.084977,-0.121461
disbelief,5,-0.222502,-0.125687
tear,5,0.33062,-0.147919
creep,5,-0.444136,-0.029031
genius,5,-0.068527,0.50364
triumph,5,-0.161722,0.06259
medical,5,,-0.116726
evaluation,5,0.058535,
sentence,5,,0.049729
exit,5,0.233221,
classic,5,,-0.040612
learning,5,0.09434,-0.079552
beauty,5,-0.326201,-0.156062
hook,5,0.324946,
mum,5,-0.307084,-0.155349
laughter,5,0.106626,-0.326357
betty,5,-0.110542,-0.381746
imagined,5,,-0.073665
relief,5,,0.385758
folder,5,-0.343256,0.393636
imagination,5,-0.287775,-0.114919
actress,5,0.101328,
concept,5,,0.14396
proceeds,5,0.07551,0.259984
swinging,5,,-0.222013
cage,5,-0.337979,
glue,5,-0.164294,
teeny,5,-0.239288,
billy,5,0.205967,
offer,5,-0.115829,
till,5,-0.344333,0.163601
murder,5,,0.203355
cooking,5,,-0.226633
wild,5,0.419584,-0.124098
draw,5,,-0.044941
background,5,0.183124,
celebration,5,-0.052831,
laptop,5,,-0.164107
ancient,5,0.279626,-0.057882
witch,5,,-0.007075
sweetheart,5,0.140791,-0.088824
keynote,4,,-0.357214
bachelorette,4,0.209875,
phase,4,,0.428783
puck,4,0.131881,
nana,4,,-0.016176
seventeen,4,0.002575,-0.039995
display,4,,-0.09324
original,4,0.142133,-0.163824
application,4,-0.33505,-0.181398
sneeze,4,0.221967,-0.154545
shocking,4,-0.387941,-0.110824
judging,4,,0.007885
signal,4,,-0.121588
tick,4,0.079087,
wisdom,4,-0.182748,0.145138
shy,4,-0.103977,
illegal,4,-0.198732,-0.207485
playboy,4,0.380583,-0.036543
excitement,4,0.066221,-0.064281
awake,4,-0.143272,0.064711
gorilla,4,-0.159104,0.066926
deny,4,-0.093207,0.23457
indignant,4,-0.130951,-0.097343
colonial,4,,-0.053646
undo,4,0.524231,
elbow,4,-0.058058,-0.249191
hollow,4,-0.386588,
previously,4,,0.251746
bay,4,,-0.176377
willing,4,0.172811,-0.119274
naughty,4,,-0.152895
east,4,0.157666,-0.239716
argh,4,0.028032,-0.057151
roller,4,-0.306327,
lousy,4,0.388125,-0.002919
pediatrician,4,-0.058728,
temporary,4,-0.454277,
peanut,4,-0.236351,0.024332
weapon,4,-0.426586,-0.248617
theory,4,,-0.146281
hut,4,0.096991,0.104089
unusual,4,0.006961,
base,4,,0.194578
oil,4,0.27522,-0.069095
doubt,4,0.020493,
university,4,0.558863,-0.176443
concerned,4,0.017377,0.222435
starving,4,-0.074809,0.065512
attitude,4,0.066897,
fork,4,-0.142049,
toy,4,,-0.100877
constant,4,0.113891,0.096755
rushing,4,-0.116804,0.563373
cheers,4,0.026287,-0.216493
international,4,0.146301,0.036794
skating,4,-0.133613,
stink,4,-0.126104,-0.064933
slippers,4,-0.188111,-0.441649
whipped,4,-0.268925,0.164858
nightmare,4,0.078572,-0.363373
capital,4,0.060298,
custard,4,-0.381498,-0.130659
banana,4,0.318231,-0.15826
translation,4,-0.064656,-0.038184
enthusiastic,4,0.231226,
item,4,,-0.17926
drugs,4,0.326051,0.356916
flaky,4,-0.150063,
aid,4,0.019547,0.052595
feed,4,-0.221522,-0.073335
recorder,4,,0.389314
sticky,4,-0.132865,-0.255922
practical,4,0.559693,-0.057624
buried,4,-0.115826,0.420097
tummy,4,0.120182,
poem,4,,0.175834
partner,4,,-0.105026
ashamed,4,0.016877,0.194295
damage,4,0.188815,-0.053182
colors,4,,-0.121503
sixteen,4,0.069173,-0.06899
maker,4,-0.183549,0.148213
tricky,4,,-0.03054
attic,4,-0.193325,-0.300892
chat,4,,0.209679
godfather,4,,0.280007
sail,4,-0.424672,-0.327312
drug,4,,-0.231241
gentleman,4,0.220968,0.091326
jingle,4,,-0.167272
floss,4,0.026709,-0.042191
bid,4,-0.054239,-0.129523
lock,4,,-0.003246
toe,4,-0.226582,0.008646
review,4,0.425634,-0.099112
chin,4,-0.117761,0.150151
stool,4,-0.297986,-0.362193
ad,4,-0.070126,0.393448
merry,4,0.218535,-0.438543
backpack,4,0.2251,-0.049696
constantly,4,-0.191807,
deck,4,-0.117474,
warn,4,,0.46136
hulk,4,-0.025845,0.190982
gooood,4,-0.086748,0.357501
baseball,4,-0.080503,
worker,4,0.093162,
nauseous,4,0.030184,-0.04881
rugby,4,-0.328814,-0.211531
rate,4,0.021269,-0.265623
performance,4,-0.005982,-0.043988
spread,4,0.044265,
fully,4,-0.011615,-0.194783
lure,4,-0.169621,
entrance,4,,0.029798
platform,4,0.006159,-0.342366
painting,4,,0.060176
impressive,4,-0.006564,
threesome,4,-0.129028,0.09491
resume,4,,0.193297
cooler,4,,-0.272688
alert,4,0.283255,-0.278845
comfort,4,0.008901,0.109271
phrase,4,-0.283769,0.021124
chess,4,,-0.115995
monster,4,,-0.362365
moonlight,4,,-0.096971
pill,4,0.265602,0.188069
wise,4,0.041511,0.209542
crib,4,0.157935,-0.19915
flow,4,,-0.277424
ski,4,-0.036632,
pat,4,-0.225299,
firm,4,-0.44626,-0.088361
thoughtful,4,,-0.070266
deaf,4,-0.060028,
degree,4,-0.143735,-0.170107
powder,4,-0.235416,-0.2228
tart,4,0.151949,-0.137578
haircut,4,0.210139,0.077607
add,4,0.07471,-0.125901
slutty,4,,-0.244417
sympathy,4,0.029848,-0.349037
advantage,4,0.222465,0.071647
hockey,4,-0.144796,0.091377
sun,4,-0.194574,0.294818
supply,4,0.530905,0.542857
cliff,4,,-0.249005
digest,4,,0.123343
pinching,4,,-0.202621
righty,4,-0.178836,-0.061455
slice,4,-0.022892,-0.047175
celebrating,4,-0.128214,
musket,4,,-0.005194
gladiator,4,-0.13666,-0.220067
brains,4,-0.107609,
moist,4,0.083239,0.137958
leading,4,-0.155535,
maple,4,0.185761,-0.158529
senior,4,,-0.290988
remind,4,-0.105149,0.25424
soothing,4,,0.312767
embarrassment,4,-0.137159,0.285866
drawing,4,0.06191,-0.073526
bake,4,-0.143207,-0.321915
insurance,4,0.192916,0.007768
responsible,4,0.486822,0.006796
vest,4,,0.210706
hunting,4,-0.174194,-0.09408
rescue,4,-0.11259,
bridge,4,,-0.0317
spell,4,0.058497,
relieved,4,,0.516956
cleansing,4,,-0.075377
volunteer,4,0.070878,-0.134818
crab,4,0.268344,
extremely,4,-0.240426,0.343769
patient,4,-0.224762,0.382039
coma,4,0.058987,
discuss,4,,-0.185739
backwards,4,0.211447,
sub,4,-0.162857,-0.1083
string,4,-0.163118,
uptight,4,-0.331682,-0.104397
prep,4,-0.1335,-0.316558
slightly,4,0.362449,-0.059477
gloves,4,-0.362948,0.269421
spelling,4,,-0.226995
ringing,4,0.355851,
sketch,4,,0.269705
pop,4,,-0.172878
shining,4,-0.214926,-0.197383
pickle,4,0.376892,0.309512
salesman,4,0.235156,
misery,4,0.372037,-0.165484
expecting,4,-0.065982,
avenue,4,,-0.228704
airplane,4,0.040086,
uniform,4,,-0.083185
stays,4,,-0.173087
collect,4,,0.114805
connection,4,-0.118027,-0.034643
fuzzy,4,0.017275,-0.031973
protest,4,,0.256975
season,4,-0.12001,0.134365
sixth,4,0.524048,-0.27161
pad,4,-0.23485,0.563327
bum,4,0.272448,0.417003
tooth,4,0.269763,0.155436
disaster,4,,-0.10054
charming,4,-0.325527,0.094743
cabin,4,,0.049293
bummed,4,-0.112752,
counts,4,0.04286,
continuing,4,,-0.133433
helpful,4,-0.042397,0.050882
graduation,4,-0.262073,0.474024
avoiding,4,-0.221601,
strike,4,,-0.096236
travel,4,-0.019046,-0.284019
master,4,0.408559,0.158157
wrist,4,-0.257617,0.164449
loose,4,-0.065733,-0.166565
purple,4,0.02111,0.019355
sweetest,4,0.329863,0.127873
gravy,4,,0.332492
cleaning,4,,-0.260109
luggage,4,0.24077,0.21703
antique,4,,-0.00906
crowd,4,0.255443,-0.083297
regatta,4,,-0.143081
bleeding,4,,0.013091
thankful,4,0.262098,0.220036
receipt,4,-0.08355,0.289556
dairy,4,,-0.154487
tray,4,0.082134,-0.255083
goodie,4,-0.37737,0.054939
sink,4,0.155233,
energy,4,0.275205,-0.206463
taps,4,-0.09565,
league,4,,-0.187927
nut,4,0.103052,
spoke,4,,-0.183929
raw,4,-0.049676,-0.164279
exam,4,-0.053173,0.228296
newsletter,4,,-0.143309
fairly,4,0.158874,-0.104668
device,4,,-0.003531
serve,4,,0.466127
verge,4,-0.055639,0.019858
abandoned,4,-0.113009,0.043254
locker,4,0.20553,
stolen,4,-0.302778,-0.177532
practice,4,0.229881,
glare,4,0.313136,
trapped,4,-0.283951,-0.324347
rare,4,0.487672,
winner,4,0.135696,-0.107616
briefcase,4,0.078546,-0.208406
betting,4,,-0.309615
trail,4,,-0.092003
albino,4,0.269767,0.342863
golf,4,,0.034447
fortune,4,-0.204178,-0.035874
shadow,4,-0.164089,
partly,4,0.210066,
possibility,4,-0.279772,0.23429
lynch,4,,-0.260533
version,4,,0.456246
taxi,4,,0.114241
cotton,4,-0.261501,-0.375651
balloon,4,0.214982,-0.028141
loving,4,-0.349493,-0.433605
owner,4,0.267992,-0.302494
easily,4,,-0.266949
amazement,4,0.108127,
interrupted,4,0.352925,0.178702
geek,4,-0.281437,
margarita,4,,-0.260946
extended,4,,0.090023
flyer,4,0.095206,0.053503
perspective,4,0.191582,-0.106823
jewelry,4,0.287599,-0.075954
dull,4,-0.240681,
alarm,3,0.204315,-0.04669
landed,3,0.192816,
iceberg,3,,-0.085307
sentiment,3,0.194558,0.057207
foam,3,0.397355,0.142845
cartoon,3,,-0.001523
bathing,3,,0.026825
whip,3,,-0.271615
approaching,3,0.017465,0.003661
popcorn,3,,0.103601
meaningless,3,-0.103161,-0.112568
lines,3,-0.21176,-0.078046
dreams,3,-0.05554,-0.010531
disagree,3,0.28518,-0.278864
mole,3,0.285172,
weather,3,0.016672,-0.028665
homemade,3,,-0.30964
playpen,3,,0.456262
stack,3,-0.149943,0.166977
shooting,3,0.301227,-0.142015
offense,3,,-0.258299
checkout,3,-0.032664,
rabbit,3,0.270377,0.011352
porch,3,-0.274209,-0.133625
irresponsible,3,0.068893,-0.036837
fooling,3,-0.154183,0.164556
vision,3,-0.006398,-0.120128
visiting,3,,-0.422846
neighborhood,3,0.214814,
drain,3,0.296906,-0.132346
silk,3,-0.026402,0.401888
forced,3,,0.206572
satisfied,3,0.305982,0.002844
steak,3,0.355735,0.226889
prisoner,3,-0.104273,0.323491
understood,3,-0.31747,0.434973
crushed,3,0.055043,-0.049154
sharing,3,-0.003927,-0.182358
chalk,3,-0.194409,-0.182753
digital,3,,-0.029003
complain,3,-0.176536,0.055234
fantasy,3,-0.018947,-0.373793
clapping,3,0.164966,
rhyme,3,,-0.010666
bartender,3,-0.318234,
sperm,3,,-0.106576
aware,3,0.103873,0.509161
bubble,3,,-0.053839
lined,3,-0.260534,
appreciated,3,-0.282,-0.180978
patience,3,0.08081,0.049392
brief,3,0.182572,-0.325944
evolution,3,0.16781,
sup,3,0.022291,0.243948
square,3,0.105398,0.129228
talented,3,-0.222527,-0.08419
supporting,3,0.008418,
haunted,3,,-0.18644
spooky,3,0.453114,0.125002
doorknob,3,,0.335325
legal,3,0.166167,-0.000723
admire,3,-0.3932,-0.126893
passionate,3,0.203419,-0.176185
stoned,3,-0.24463,0.424138
catalogue,3,,0.428592
genie,3,-0.060239,0.265066
due,3,,0.28278
drove,3,0.087712,
sale,3,-0.272227,
lance,3,,-0.002267
dish,3,-0.215222,0.00623
product,3,-0.299868,0.041156
ranger,3,0.117098,
beginning,3,-0.176428,-0.017345
purchase,3,-0.104081,
fed,3,,-0.0585
plaza,3,,0.080672
insist,3,-0.216827,
freezing,3,-0.387935,
reservation,3,,0.379494
worn,3,-0.255035,
dumpster,3,0.248457,-0.244023
trading,3,-0.28116,
bong,3,0.088462,0.007663
lapse,3,0.366338,
naming,3,,-0.018879
pitcher,3,0.133295,-0.312976
condom,3,,0.10834
higher,3,-0.191991,-0.191613
gain,3,-0.315348,0.508085
explode,3,-0.001123,0.311759
toss,3,-0.073612,0.056425
spectacular,3,0.198113,0.149811
proposal,3,-0.115744,0.452711
clue,3,,0.127186
yearbook,3,,-0.157138
hooker,3,,-0.080024
booze,3,,0.143747
sixty,3,,-0.118111
distracted,3,0.259574,-0.25562
sum,3,,-0.158773
tail,3,0.156249,-0.430553
salon,3,0.001303,-0.01869
avoid,3,-0.07468,
comet,3,0.661196,
graduate,3,-0.276758,0.439375
sucking,3,0.095766,-0.026357
helicopter,3,-0.251763,
heather,3,0.073126,0.445203
neighbor,3,,-0.252158
west,3,0.135283,-0.368764
chute,3,-0.165059,0.044314
file,3,-0.466617,0.413099
designer,3,0.098837,-0.059585
thin,3,-0.13626,
instructor,3,0.055859,0.02363
training,3,-0.054562,
bloody,3,,-0.095433
luckiest,3,-0.096446,-0.20621
cape,3,-0.258514,-0.165922
checkbook,3,-0.113515,-0.076813
waist,3,-0.266495,
telephone,3,,-0.027143
cent,3,-0.32626,
packet,3,,0.270703
necessary,3,-0.164787,-0.370992
qualified,3,-0.102137,0.028023
bitty,3,0.458849,-0.221753
weirdo,3,0.155146,-0.252426
landing,3,0.268482,0.557865
bitsy,3,0.459423,
preparing,3,-0.084677,0.045204
fossil,3,-0.426065,-0.116996
decorate,3,,0.224666
practically,3,,-0.103896
strap,3,-0.223403,
lingerie,3,-0.279988,
attendant,3,,0.376163
sediment,3,-0.15454,
rash,3,,-0.067694
thingy,3,-0.023543,-0.097228
scum,3,0.1691,
planet,3,-0.254489,-0.071373
appointments,3,0.211566,
jar,3,0.002496,
tiara,3,,-0.011062
demand,3,,-0.087069
wander,3,0.061777,
salute,3,0.024742,-0.015761
permission,3,,-0.119977
bend,3,0.182905,-0.137214
urgent,3,0.240195,-0.026931
ballroom,3,0.094266,0.093056
unavailable,3,-0.162974,
eve,3,,0.035229
celery,3,0.297187,-0.195732
crappy,3,-0.315889,0.026427
maneuver,3,0.470613,
mat,3,0.134568,0.424102
peach,3,,-0.091129
incoherent,3,0.414786,-0.195305
hee,3,-0.286421,
startling,3,0.073055,
ditch,3,0.064528,
pleasure,3,-0.373787,0.110715
disgusting,3,0.010778,-0.382186
action,3,0.409354,
nineteen,3,,-0.233927
code,3,,-0.159285
pepperoni,3,,-0.235518
published,3,,0.003592
cow,3,0.337792,-0.039218
suitcase,3,0.005445,-0.261597
karate,3,-0.120573,0.197662
directly,3,0.390522,0.340447
hike,3,,-0.063751
chapel,3,-0.096972,0.000114
main,3,0.028615,-0.295728
hitchhiker,3,-0.147118,
convinced,3,-0.098454,-0.091543
zone,3,0.125215,-0.194489
cabinet,3,,0.011045
mischievous,3,,-0.077265
lounge,3,0.033477,-0.009795
frustration,3,-0.073767,-0.147882
wire,3,-0.069664,-0.244166
spank,3,,-0.084956
boo,3,-0.082883,-0.175347
lee,3,0.28509,0.176579
washed,3,0.296304,0.200311
wide,3,,-0.101655
needless,3,-0.172416,
suds,3,-0.007521,
violent,3,,-0.082887
bookstore,3,,-0.025505
oyster,3,-0.117438,0.398607
donation,3,0.142265,-0.250857
visibly,3,0.199852,-0.216768
supplies,3,0.53042,-0.058579
fireball,3,-0.356746,0.017184
traffic,3,,-0.201396
surprising,3,-0.207041,
bile,3,-0.000457,-0.167522
unfortunately,3,-0.140034,-0.233553
destroying,3,,-0.318309
corporate,3,-0.190856,
threatened,3,-0.216478,-0.252225
peep,3,-0.107286,-0.158209
article,3,,0.363101
moral,3,-0.117872,-0.051794
winter,3,,-0.232455
intelligent,3,-0.068667,0.083593
fate,3,-0.071951,
factor,3,0.273,0.333655
internet,3,0.362251,0.023637
gate,3,-0.296532,0.569959
toll,3,0.110074,
swelling,3,0.293264,-0.059805
liver,3,0.064499,0.093574
lifted,3,0.127346,-0.031405
cracker,3,-0.183954,-0.248713
hammock,3,0.300329,-0.199489
local,3,,0.017409
website,3,,0.194683
flash,3,0.232252,
singer,3,-0.136348,
holy,3,-0.32265,-0.104073
pesto,3,-0.025752,-0.095272
intimidating,3,0.206995,-0.011528
pastry,3,,-0.203305
chemistry,3,-0.32555,
punk,3,,0.054186
dirt,3,-0.077966,0.269641
abandonment,3,-0.07335,0.01006
chipper,3,,0.144457
dart,3,,-0.328892
supervisor,3,0.103967,
punish,3,,-0.172443
kook,3,-0.391296,
busted,3,0.348198,-0.260468
jasmine,3,0.088672,0.28592
buzzer,3,-0.124079,-0.162937
national,3,0.593546,-0.082917
innocent,3,-0.014551,0.125249
wrapping,3,-0.19465,
linen,3,-0.172408,-0.229288
pointer,3,,0.024478
album,3,,0.023445
hidden,3,-0.246967,-0.17489
hilarious,3,-0.238394,
beeper,3,,-0.051281
twentieth,3,-0.005989,-0.08138
atlas,3,,0.139243
translator,3,,-0.090026
globe,3,,-0.193734
calming,3,,-0.189168
wandering,3,0.115841,-0.106957
rage,3,,-0.169635
barbecue,3,-0.012744,-0.000979
title,3,,-0.274456
palm,3,-0.150966,-0.179294
shelter,3,,-0.230083
seize,3,0.186008,
material,3,,0.057123
baggage,3,,-0.052699
sweeping,3,0.072639,
belong,3,,0.657546
blouse,3,0.191397,-0.397783
intercom,3,,0.527268
fascinating,3,0.122524,-0.000925
cardigan,3,-0.133163,0.111554
carefully,3,,0.360965
obsession,3,,0.292197
cursed,3,0.443136,-0.136228
madness,3,,-0.067372
sabbatical,3,,0.628559
caring,3,,0.450613
blank,3,0.315491,-0.23264
instructions,3,,0.408541
wax,3,0.049374,0.15566
painted,3,,0.497192
yea,3,,-0.11621
bicycle,3,,-0.046195
parade,3,0.125033,
beg,3,-0.189795,-0.124729
unhappy,3,0.413143,0.114118
exotic,3,-0.213523,
freaky,3,0.001584,0.310334
glow,3,-0.315278,0.209365
concentrate,3,0.343889,-0.01193
ordinary,3,0.240095,
bones,3,-0.171532,
xerox,3,-0.135806,
pains,3,-0.174933,-0.188153
counselor,3,-0.214779,-0.388776
collar,3,,-0.01117
shorts,3,-0.455867,-0.136804
ritual,3,,-0.129201
slap,3,,-0.224337
squirrel,3,-0.136861,-0.084729
inspector,3,-0.018862,-0.080983
shiny,3,-0.228565,-0.195378
shaving,3,-0.063998,
razor,3,,-0.149933
incident,3,0.253334,-0.27583
unemployed,3,0.313993,-0.136758
heading,3,,0.238301
profession,3,-0.392213,
goalie,3,,0.163468
decaf,3,-0.226012,0.112396
barrel,3,0.217135,
lemon,3,-0.01612,0.429342
attacking,3,-0.006626,-0.152819
panel,3,-0.252362,-0.3628
phenomenon,3,-0.063391,
licorice,3,,-0.168667
mint,3,-0.173764,0.106422
remains,3,,0.049176
kit,3,,-0.141977
herbal,3,0.143591,-0.086145
access,3,-0.03229,0.000868
temple,3,,-0.164061
cuddling,3,-0.136339,-0.028312
volcano,3,0.006524,0.007403
entertainment,3,0.246353,
thrilled,3,-0.217958,
vacuum,3,-0.281295,
desert,3,0.001244,-0.190117
speaker,3,-0.418566,
teen,3,-0.176887,-0.03494
gasp,3,,-0.061222
tequila,3,-0.250268,
successful,3,-0.126655,-0.076047
scratch,3,-0.101197,-0.140333
contract,3,-0.014558,-0.059871
fog,3,-0.251689,-0.170185
ray,3,-0.017307,
error,3,0.053522,-0.354007
apology,3,0.135515,-0.142099
disease,3,-0.20248,0.062734
litigious,3,-0.199944,-0.074803
crime,3,,-0.289877
rumor,3,-0.165631,0.367324
casino,3,0.07029,
angel,3,-0.079696,-0.0776
sympathetic,3,-0.215571,-0.00349
helmet,3,0.067069,-0.147297
grapes,3,-0.177342,0.324671
compromise,3,-0.113681,-0.169877
pyramid,3,0.066948,0.483791
afford,3,0.171269,
exhibit,3,0.360272,
captain,3,0.399786,
quality,3,0.235757,0.172834
continue,3,-0.140887,-0.140014
peas,3,-0.12361,0.018348
insecure,3,-0.07661,-0.050994
heartbeat,3,0.061066,
hurting,3,-0.134578,-0.076679
reaction,3,0.154307,0.166506
sailing,3,,-0.087799
buying,3,-0.29773,
pity,3,0.067114,-0.382132
sue,3,,-0.103994
fits,3,,0.058623
ability,3,-0.054686,0.393129
handshake,3,-0.06373,-0.115921
bonus,3,0.039645,-0.102852
stayed,3,-0.185716,-0.1252
appropriate,3,0.265662,-0.069743
poisoning,3,,0.317368
momma,3,-0.044132,-0.229379
awareness,3,-0.087718,-0.008598
mustard,3,-0.284319,-0.043658
routine,3,-0.393475,-0.03214
ninth,3,-0.040277,-0.021043
dictionary,3,,0.042197
tarantula,3,,0.014192
leaned,3,,-0.100785
gasping,3,0.21872,0.04574
sexuality,3,0.030723,0.008732
unhook,3,-0.143621,-0.007923
childish,3,-0.215604,-0.28951
marketing,3,0.030259,0.089001
confront,3,-0.107978,0.150893
agreeing,3,0.058331,-0.132483
detective,3,0.270175,-0.161161
briefly,3,-0.148592,0.020575
success,3,-0.087967,
truffle,3,,0.032852
north,3,-0.060065,-0.017161
confuse,3,-0.217287,0.251903
distract,3,0.231999,-0.328222
juicy,3,0.081471,0.277139
traditional,3,,-0.328198
director,3,-0.054695,
kappa,3,-0.214818,
interrupt,3,,0.206951
anti,3,-0.027924,
circus,3,-0.286936,
macadamia,3,,-0.215243
drawers,3,0.214675,0.026416
hiding,3,-0.086463,0.058797
billion,3,0.219366,-0.101063
resources,3,,0.130981
passport,3,-0.121579,-0.146832
catalog,3,,0.184756
arrest,3,,0.485234
earn,3,0.345617,
wizard,2,,-0.122124
aroma,2,,-0.239397
fold,2,0.164895,
burial,2,-0.161828,-0.039662
torn,2,0.099142,0.089976
charcoal,2,0.089741,
government,2,-0.172269,
sissy,2,0.157405,-0.115303
inspiration,2,0.323236,0.037169
burly,2,-0.198134,
height,2,-0.151621,
altered,2,,-0.117337
juggling,2,,0.292934
radioactive,2,-0.016754,-0.022157
castle,2,0.074444,0.163006
joys,2,-0.155007,0.009112
scotch,2,-0.080658,
intuitive,2,0.434291,0.31144
memory,2,-0.170728,0.03437
sample,2,-0.299103,-0.09458
burlesque,2,-0.198121,0.356301
dollhouse,2,0.031914,-0.287179
manual,2,,0.169928
lord,2,-0.340289,-0.002692
ghost,2,-0.237556,-0.116233
dealer,2,-0.20151,0.568745
destiny,2,0.433976,0.297559
flood,2,,-0.235821
garment,2,-0.105695,-0.169014
coloring,2,,-0.250661
hoop,2,0.561053,0.618622
mill,2,-0.179506,-0.057574
fertility,2,-0.150507,-0.252496
embryo,2,,0.184319
implanted,2,,0.017309
literally,2,,-0.226136
snooty,2,0.297955,
pilot,2,-0.23902,
angered,2,,0.182365
craving,2,-0.042184,-0.104706
salami,2,0.5839,-0.332317
corn,2,-0.258661,-0.25015
pleasant,2,-0.454318,-0.192131
foundation,2,0.095486,-0.103164
leafy,2,0.09538,
pole,2,0.179984,
valid,2,,0.067392
railing,2,0.247103,-0.006714
tournament,2,0.119581,
refrigerator,2,-0.4183,0.053152
marathon,2,-0.309238,
television,2,,0.092642
pogo,2,0.252692,
flower,2,-0.022951,-0.277664
wicker,2,-0.132198,
design,2,0.098032,0.435775
defending,2,-0.181197,-0.080971
fax,2,-0.122695,
differ,2,-0.148787,-0.047128
lily,2,-0.352454,-0.222388
verse,2,-0.288821,0.373017
source,2,-0.518634,-0.202328
sand,2,-0.253137,-0.064799
accounts,2,,-0.169011
immediately,2,-0.033574,0.051163
applause,2,0.728149,
panic,2,,-0.426993
inner,2,0.174253,-0.080538
shape,2,-0.529508,-0.209255
announcer,2,-0.215477,
triple,2,,0.383295
trapping,2,,-0.313375
typical,2,0.225031,0.11617
annual,2,-0.097466,0.035837
setback,2,-0.143757,-0.253069
twisted,2,-0.310106,0.014561
frightened,2,-0.225973,0.17631
floozy,2,-0.532063,
noodle,2,-0.366224,-0.173382
sane,2,-0.225393,-0.282258
papa,2,,0.480551
caterer,2,-0.258749,
develop,2,-0.145241,
universal,2,0.257837,0.036686
widow,2,0.013708,-0.282815
sponsor,2,-0.037243,0.072172
inspired,2,0.064679,0.321685
dice,2,-0.069416,
mystery,2,,-0.256828
lasagna,2,,-0.042741
moron,2,-0.039481,-0.104005
theater,2,0.193596,
kidney,2,0.263386,
cruel,2,,0.137103
tire,2,-0.238056,
secluded,2,-0.319434,
bench,2,,-0.146169
knuckles,2,0.26961,0.164641
glen,2,0.429903,-0.150049
pajamas,2,-0.10964,0.427772
tend,2,,-0.004258
mailbox,2,0.03701,-0.278824
tin,2,0.071859,
initial,2,,-0.094633
audience,2,-0.282606,
cycle,2,,-0.025981
scrabble,2,,-0.224862
ethical,2,0.303938,-0.121074
create,2,0.023705,0.048223
broom,2,0.116756,0.003519
cube,2,0.024128,0.361251
snack,2,,0.331822
joint,2,,-0.092592
additional,2,,-0.063153
silently,2,0.005007,0.449193
twelfth,2,,-0.161545
click,2,0.328162,0.210081
kettle,2,0.538429,
joker,2,-0.142347,
yawning,2,-0.15177,
dun,2,0.52101,
tragic,2,-0.160306,-0.30504
claim,2,,-0.325437
parking,2,0.034813,-0.184773
cramp,2,-0.258712,-0.200248
nakedness,2,,0.078335
wondrous,2,-0.104176,-0.190385
dreading,2,0.215017,-0.08688
statement,2,0.175676,
nursery,2,,-0.012133
crooked,2,-0.00625,-0.136847
alphabet,2,,-0.263339
paranoid,2,,0.241018
omnipotent,2,0.112767,
hunger,2,-0.240374,-0.128012
frat,2,-0.141466,-0.242199
operation,2,0.042521,0.024046
deadly,2,,0.088134
operate,2,0.06586,
wound,2,-0.179171,0.007206
garage,2,0.449374,-0.105518
entice,2,0.080923,-0.01903
lemonade,2,,0.309988
heaven,2,0.0262,-0.207659
homework,2,0.299037,
chord,2,,0.227761
lyrics,2,0.245404,0.533953
gel,2,-0.235895,-0.087057
pleased,2,-0.37878,-0.145987
ending,2,0.053505,
muscle,2,,0.095187
spasm,2,0.122016,0.023077
loop,2,-0.022075,-0.152074
leash,2,0.065259,
drill,2,,0.159607
symbolism,2,-0.04545,-0.140131
artist,2,0.237438,-0.139663
magician,2,0.011215,
slight,2,0.00259,-0.405245
mailman,2,,-0.147994
contents,2,,-0.153801
lawn,2,-0.07433,-0.152259
curse,2,0.500443,-0.160281
stuffing,2,-0.108872,
predator,2,-0.206211,0.209075
prime,2,,0.151714
judgmental,2,,-0.152243
arghh,2,0.060035,-0.12589
postpone,2,-0.076176,
muffled,2,0.045304,-0.185451
confess,2,,0.006471
pace,2,0.337332,
chuckle,2,-0.006665,
steam,2,0.103213,
sanctity,2,-0.290047,0.170431
bummer,2,0.002666,0.351035
sport,2,-0.028378,0.432491
boa,2,,-0.097843
feather,2,-0.016566,0.324282
curl,2,0.648306,
rod,2,-0.140877,-0.185566
refill,2,,0.10879
details,2,,-0.059763
grasp,2,-0.180616,
realistic,2,0.054991,0.062793
initiated,2,0.00846,-0.304066
race,2,-0.434657,0.042012
mulch,2,0.44631,
data,2,0.584059,-0.180102
penny,2,0.0983,0.606503
flesh,2,,0.045447
devil,2,-0.01203,-0.091126
committed,2,0.054877,-0.210852
clip,2,-0.104273,
woof,2,-0.188354,-0.22154
sweating,2,-0.201242,-0.237813
mores,2,,-0.110153
vogue,2,-0.297193,-0.113691
psychiatrist,2,0.021238,0.337211
remain,2,0.136518,0.319815
peephole,2,0.275904,
mri,2,-0.162785,
babbling,2,0.045769,
political,2,-0.071364,0.456567
misunderstanding,2,0.324893,0.44995
caller,2,0.138233,
wrestle,2,-0.087093,-0.172067
skip,2,,-0.11497
headdress,2,,0.352944
host,2,0.427196,-0.079439
identical,2,,-0.053818
sports,2,-0.195314,0.139271
tunnel,2,-0.308961,0.028991
believable,2,0.404865,-0.140858
suggestion,2,,-0.057067
unit,2,,-0.153327
bin,2,-0.103933,
unfortunate,2,-0.06584,-0.011535
cider,2,-0.191817,-0.190136
dime,2,-0.170302,0.286407
boxer,2,-0.047923,-0.056283
riding,2,-0.327672,
stall,2,-0.095157,
lower,2,-0.191374,
drift,2,0.03921,0.118579
frown,2,0.178578,0.354028
seek,2,,-0.18534
risk,2,,0.157736
buzzing,2,,-0.072817
altar,2,0.116473,0.292571
litter,2,-0.156206,0.272124
magnetism,2,0.217354,
smiled,2,-0.136519,0.119968
fluffy,2,,0.383646
mitt,2,0.430212,-0.413005
passing,2,0.087132,-0.037441
homeless,2,-0.036492,-0.31415
politics,2,-0.177316,4.8e-05
mop,2,0.192424,
shaky,2,0.084111,-0.019395
electricity,2,-0.122347,
hopeless,2,0.026252,-0.249407
piss,2,-0.122466,
steel,2,-0.027054,
expand,2,-0.211598,0.219019
protect,2,0.179423,
smoker,2,0.114232,-0.144976
victory,2,-0.022707,0.02132
unintelligible,2,0.20865,-0.022285
blackout,2,0.552263,-0.095831
cheat,2,-0.205545,-0.460077
horseback,2,0.088862,
gallon,2,0.480927,0.054936
wash,2,0.179176,0.008256
whatsoever,2,0.328581,
superman,2,-0.4265,0.426838
nicotine,2,0.155857,-0.250937
rib,2,-0.415781,-0.100903
endearing,2,-0.128334,0.101891
disconnected,2,-0.358837,
confession,2,,0.109912
reporter,2,0.417006,
spill,2,,-0.197268
exist,2,-0.207457,-0.270864
nonsense,2,-0.237751,-0.181513
vulnerability,2,0.042114,-0.103937
aura,2,,0.003431
mortified,2,0.323786,0.024933
crack,2,-0.0505,0.020103
heroin,2,-0.208168,-0.050978
erase,2,0.068643,
generally,2,-0.011855,-0.288076
thrown,2,-0.359484,
dove,2,,-0.099277
torso,2,-0.319915,
warning,2,,-0.104087
salary,2,0.084204,-0.100297
capsule,2,,-0.176211
escaped,2,,0.259445
advance,2,0.361277,-0.201356
believing,2,0.2623,0.484121
gig,2,-0.438893,
bulge,2,-0.088227,-0.188476
com,2,-0.017643,
composure,2,-0.225994,0.402402
grape,2,-0.264021,0.355698
scone,2,-0.094549,
happiest,2,0.397543,0.328606
impatient,2,,-0.010626
pimp,2,,-0.10709
dental,2,,0.011353
included,2,0.37593,0.62588
loosening,2,0.05691,
rattle,2,-0.158354,
spoken,2,,-0.226158
vein,2,-0.181342,
greed,2,,0.284356
sucker,2,0.109439,
simultaneous,2,0.149381,
pterodactyl,2,-0.154031,-0.022456
marshmallow,2,,-0.08005
bothering,2,,0.377276
embarrass,2,0.092706,0.330632
wheat,2,0.121327,-0.101669
maintenance,2,,-0.216878
piano,2,,-0.424732
pretentious,2,,0.145409
detergent,2,0.48359,-0.175552
comic,2,0.15358,-0.113461
spectacles,2,-0.460471,
entertain,2,-0.32121,-0.073922
classy,2,-0.01589,0.008705
roomy,2,-0.257986,-0.253056
gag,2,,-0.161363
ocean,2,-0.252705,-0.058482
harm,2,-0.250839,-0.148055
program,2,,-0.133901
seatbelt,2,-0.330352,-0.305871
honesty,2,-0.186793,-0.186872
outburst,2,,0.182396
needy,2,-0.261331,
kitten,2,,-0.084003
pageant,2,0.073112,
miniature,2,-0.057161,0.326241
cough,2,-0.056314,0.227901
yard,2,0.311114,-0.009343
chased,2,-0.189504,0.154107
hammer,2,,0.007207
anonymous,2,-0.233434,
progress,2,-0.533864,-0.097933
spade,2,,-0.168813
sunny,2,,0.298756
flinch,2,-0.269785,-0.002954
clearing,2,,-0.284749
manner,2,-0.218762,-0.263999
tomato,2,0.07332,-0.211976
cheering,2,0.155154,
mid,2,-0.173824,0.132683
puss,2,0.080849,0.063615
alike,2,0.103888,-0.11163
puppet,2,-0.011221,
agitated,2,0.232329,0.174594
compulsive,2,-0.172032,-0.047607
zip,2,0.06782,
kite,2,-0.352417,0.056355
contain,2,0.086616,
argument,2,-0.248163,
pride,2,-0.292567,
pose,2,0.084776,
pit,2,0.026692,
rainbow,2,,0.060113
pledge,2,0.292315,-0.168815
tearful,2,-0.304772,-0.087874
lifetime,2,0.027687,-0.014097
elderly,2,0.019745,0.208824
remembering,2,,0.480873
tomatoes,2,-0.09144,-0.335461
integrity,2,-0.059797,0.160708
vice,2,,0.016706
milkshake,2,,0.616483
miserably,2,0.026213,-0.260606
oatmeal,2,-0.082025,0.203895
cocktail,2,,0.057766
litigate,2,0.250114,0.16504
technique,2,0.045188,-0.13275
dresser,2,,-0.169879
lawsuit,2,,-0.21242
overwhelmed,2,-0.053348,-0.039183
doubts,2,0.177763,
persuade,2,0.104014,
southern,2,0.082497,0.170211
syllable,2,0.075716,0.496202
protection,2,0.279658,0.148859
fauna,2,,-0.259582
forefinger,2,-0.313009,-0.207701
lake,2,-0.31643,-0.196858
lazy,2,-0.089169,-0.261915
safety,2,-0.103764,-0.10482
lurk,2,,-0.002592
skeptical,2,-0.054825,-0.111075
fabric,2,-0.229072,-0.173694
rapist,2,,0.417252
storm,2,,-0.04269
reverend,2,,-0.261621
abruptly,2,,0.481814
memorial,2,,-0.09989
donate,2,0.190021,-0.239134
convention,2,-0.127637,
model,2,0.166851,0.209774
carcass,2,-0.162451,0.292005
mass,2,0.253945,-0.084631
planetarium,2,-0.265985,-0.06647
laser,2,-0.034675,
vendor,2,-0.130493,
butler,2,-0.116616,-0.158751
jesus,2,0.304369,0.086814
dwarf,2,-0.020884,
stabbed,2,-0.134312,0.060908
apartments,2,,0.104504
backhand,2,-0.017307,
snow,2,-0.046731,-0.05264
primary,2,,0.149552
lint,2,0.042165,0.268061
ginger,2,0.152886,
jet,2,0.460901,
resolution,2,-0.197674,0.441404
episode,2,,-0.13869
claw,2,,-0.413723
tiger,2,-0.279566,0.278053
dragon,2,-0.16799,0.495223
balance,2,-0.283342,-0.185002
secure,2,-0.161876,-0.135289
unattended,2,0.073091,
contestant,2,-0.102284,-0.148726
yogurt,2,0.13882,-0.087791
orthodontist,2,,0.114034
partially,2,-0.115676,
tombstone,2,0.051236,0.208525
absolute,2,0.366657,
chump,2,0.010902,
lobby,2,,0.183387
immigration,2,,0.069405
dodge,2,,-0.102624
cracked,2,-0.064879,-0.071578
faith,2,0.123657,-0.176021
fried,2,0.318729,
received,2,,0.098765
par,2,,-0.331887
chosen,2,-0.155225,0.182814
unborn,2,0.176983,
marijuana,2,,-0.276809
solve,2,-0.028786,
potatoes,2,0.053257,0.423605
reader,2,,0.087443
mashed,2,-0.038281,-0.195413
shook,2,,-0.24397
policeman,2,-0.02382,-0.003513
wooden,2,-0.200481,-0.0663
legacy,2,0.003912,-0.311958
innocently,2,-0.13464,0.104899
flapping,2,,0.380683
raggedy,2,0.430238,-0.155238
horribly,2,-0.247017,0.067783
washer,2,-0.214842,0.215137
unexpected,2,,0.147124
residence,2,,0.047337
odd,2,-0.06248,
snuggles,2,-0.09084,0.4746
astonished,2,0.252033,-0.090422
dancer,2,0.001054,
spice,2,,-0.174502
fellow,2,,0.047222
underdog,2,0.009121,0.487886
filthy,2,0.187363,-0.055294
custody,2,-0.070939,
bean,2,0.263552,0.226741
crust,2,,-0.138038
disc,2,,-0.109271
inexcusable,2,,-0.172088
naturally,2,0.054113,-0.181195
dumps,2,0.244513,-0.14769
fox,2,,-0.091129
demon,2,,0.214216
chapter,2,,0.366841
dreamt,2,0.097097,-0.118416
concern,2,,-0.08613
hearts,2,-0.326674,0.446606
wily,2,-0.401744,-0.13248
writer,2,0.235172,-0.145089
raspberries,2,,0.092189
opium,2,0.080497,0.039647
habit,2,,-0.038661
mellow,2,-0.064965,-0.35052
aback,2,-0.082939,
bitter,2,0.278426,-0.099569
spark,2,0.587972,
porno,2,0.093947,-0.171648
knack,2,0.482163,
stocks,2,-0.267868,
absence,2,0.420093,
customer,2,-0.221632,
silliness,2,0.165451,
librarian,2,0.468407,0.00534
latte,2,-0.225526,0.189084
joking,2,-0.089372,
decent,2,0.186148,0.332701
onion,2,0.593094,
culture,2,-0.252834,-0.268303
lands,2,,-0.023935
greasy,2,-0.389719,
devastated,2,-0.026856,-0.277507
groan,2,,0.151462
napping,2,-0.039778,-0.103224
stove,2,-0.278159,
threatening,2,,0.021333
faded,2,0.003134,
geography,2,,0.120638
basement,2,0.523635,
brave,2,0.116526,
plug,2,,0.339804
rum,2,,-0.248374
spa,2,-0.163555,0.512457
messy,2,-0.144269,0.491299
anticipation,2,-0.12069,-0.098393
effective,2,0.254947,-0.138657
discount,2,,-0.066825
compliment,2,0.418192,0.11012
method,2,0.088349,0.299642
supervision,2,0.2804,
bossy,2,-0.242624,-0.197665
medieval,2,,-0.312919
minimal,2,-0.152367,0.364445
tour,2,-0.069601,
factory,2,0.116296,
behave,2,0.092197,-0.042433
twain,2,0.119418,-0.100366
presence,2,-0.010563,0.262797
impaired,2,0.345193,0.068679
braces,2,,0.04347
undress,2,,0.437694
incredulous,2,0.003731,-0.154394
blushing,2,,-0.085872
momentary,2,-0.068533,-0.060084
transplant,2,-0.411885,-0.005549
cheesy,2,0.223521,
washing,2,,-0.056066
wicked,2,,-0.042158
approved,2,-0.053401,-0.063207
rocket,2,-0.074223,0.006106
shaker,2,0.023245,0.252425
charm,2,-0.466982,0.058194
personality,2,-0.012098,0.381982
fame,2,-0.188137,
mild,2,-0.143044,-0.214996
coconut,2,-0.099402,-0.186649
aloof,2,0.066657,0.151422
discomfort,2,-0.016685,-0.179984
pretzel,2,-0.340204,0.173345
vintage,2,,0.356499
goo,2,-0.391121,
explosion,2,-0.033451,-0.078
mummy,2,,-0.007441
inch,2,0.281477,-0.124723
pronounce,2,-0.179119,
minister,2,-0.088142,
rocks,2,-0.325085,-0.214224
grandfather,2,-0.23491,0.331755
sleepy,2,-0.078992,-0.164053
inviting,2,0.504532,0.195337
goddess,2,-0.078396,0.335794
flattering,2,-0.375196,
tragedy,2,-0.258719,-0.011197
offended,2,-0.10202,-0.28199
approval,2,0.185829,0.048702
facing,2,,0.106856
sadly,2,0.248856,-0.076865
nonchalant,2,-0.132057,
toothbrush,2,-0.340631,-0.108261
violently,2,,0.125941
brunch,2,-0.264939,
offence,2,,0.022245
filet,2,-0.253033,-0.363451
disrupt,2,0.278579,-0.187456
meaningful,2,-0.172093,0.298572
admirer,2,-0.019548,
smoldering,2,-0.166183,-0.122006
likely,2,,-0.119307
vagina,2,-0.068941,-0.139082
invest,2,0.31754,
legend,2,-0.033414,0.150527
nasty,2,-0.214753,0.054597
niece,2,,-0.186297
peck,2,-0.061983,0.071061
rodeo,2,-0.090538,0.015465
offering,2,-0.212152,0.036734
meal,2,0.024586,0.381763
flap,2,0.126152,
distance,2,0.277956,
solid,2,0.161877,-0.200085
wood,2,-0.268726,-0.071803
geology,2,,-0.155192
ambush,2,,-0.108019
rubber,2,-0.341905,-0.208537
skylight,2,,-0.234415
broad,2,-0.046451,-0.190711
linguistics,2,,-0.050625
pro,2,0.009077,-0.001437
festival,2,-0.18046,0.473438
panicking,2,0.03475,-0.239401
landlord,2,0.092993,-0.212731
handy,2,-0.182828,0.058043
engine,2,-0.074943,
arrogant,2,,-0.065778
penguin,2,-0.023792,-0.091498
giddy,2,-0.300706,-0.307945
saliva,2,-0.024825,
coast,2,,-0.003089
custom,2,-0.065061,-0.011728
ken,2,-0.065051,
chimney,2,-0.347962,-0.037286
meaning,2,0.180642,0.311528
casserole,2,0.118801,0.03741
gown,2,,0.049975
meatball,2,0.101471,0.083168
dissertation,2,,-0.018556
snatch,2,0.181809,0.505445
magnet,2,,-0.228074
aluminum,2,0.043464,-0.041912
firing,2,-0.414929,0.199344
determined,2,0.004623,-0.086479
bracelet,2,,-0.363314
foil,2,-0.411428,
protecting,2,-0.014806,0.299829
christian,2,,-0.165998
campus,2,,0.217549
babe,2,0.044543,-0.087582
pony,2,,-0.13053
flavor,2,0.025572,0.156174
happier,2,-0.044061,-0.285001
suite,2,,-0.179595
ballerina,2,-0.092126,-0.145173
concentric,2,0.188588,0.207922
poppy,2,,-0.025943
fabulous,2,-0.145646,-0.221547
eavesdropping,2,-0.013247,
hardware,2,,0.060299
novelty,2,-0.093585,-0.403254
seed,2,-0.419099,-0.175114
grip,2,-0.296725,
lace,2,0.29836,0.051582
allow,2,,-0.376417
abort,2,-0.095916,0.428293
wienie,2,-0.032154,
assumed,2,,0.14906
zipper,2,0.179095,
jersey,2,0.602901,-0.02162
playground,2,0.038761,0.461947
thief,2,,-0.01125
talent,2,-0.157808,0.068728
logic,2,-0.10657,-0.056311
swimmer,2,0.20613,
misleading,2,-0.289642,-0.172847
gonorrhea,2,-0.260455,0.072976
kindergarten,2,,-0.190045
obsessed,2,,0.24771
geez,2,-0.29215,
audio,2,,0.536532
invisible,2,0.009436,
rooster,2,0.158206,
terrace,2,-0.190846,0.115053
fights,2,0.550958,0.220711
snacks,2,,-0.1188
casual,2,-0.207015,0.474534
cherry,2,-0.19634,0.023669
underprivileged,2,-0.06182,-0.135189
bouquet,2,,-0.180197
expense,2,0.234849,
traumatic,2,,-0.177546
keyboard,2,0.204057,-0.405903
gynecologist,2,-0.094179,
ribbon,2,,0.169009
heels,2,-0.118847,
irrational,2,0.315945,0.403353
pantyhose,2,-0.284751,
awe,2,,0.020239
tub,2,-0.150683,-0.066782
false,2,-0.146609,-0.252532
sunset,2,,0.155969
auction,2,0.181636,
disposable,2,0.21102,-0.138761
skirt,2,0.538755,-0.046167
cassette,2,-0.076163,0.022102
girlish,2,,-0.078832
eagle,2,0.441974,
kissy,2,0.054976,-0.259656
frustrating,2,-0.364879,-0.000969
surreal,2,-0.100707,
spite,2,0.173388,-0.111351
tale,2,-0.131024,0.118798
fairy,2,,0.020421
loner,2,-0.186225,-0.297622
hesitant,2,-0.064274,0.41739
punch,2,,0.008418
hasty,2,,0.07802
comedy,2,-0.294213,-0.11447
goodness,2,-0.017533,0.146978
nail,2,0.283001,
tube,2,-0.22889,
treasure,2,-0.246575,-0.071573
grand,2,-0.402162,0.267652
lesser,2,0.046014,-0.254106
seating,2,0.241039,-0.20066
fail,2,-0.214796,0.379108
cheeks,2,0.032692,0.152999
overwhelming,2,0.275683,0.423041
pissed,2,,-0.267169
disappointment,2,-0.140085,-0.048049
repel,2,-0.122725,0.011621
subtle,2,-0.331678,0.098706
hamster,2,0.034165,
thirsty,2,-0.08922,0.004028
thong,2,-0.144783,
handbag,2,-0.001186,-0.239947
river,2,-0.356555,0.107982
metaphor,2,,0.456309
commission,2,-0.161641,-0.059772
tad,2,-0.331564,0.402876
dummy,2,0.204033,-0.143562
antenna,2,0.003513,0.184065
nodding,2,,0.159602
saint,2,-0.159973,-0.116613
junk,2,-0.374078,-0.287503
ketchup,2,0.573663,-0.095678
colleague,2,-0.04768,-0.130326
saltwater,2,0.472135,
gracious,2,-0.317724,-0.132683
cashier,2,,-0.140586
wasting,2,0.620762,-0.034473
deadline,2,-0.130388,-0.102494
suede,2,-0.007371,-0.167805
beast,2,0.431493,0.344259
arghhhh,2,0.110459,0.051197
chop,2,,0.341887
tuna,2,0.080205,0.073626
tension,2,,0.128325
radio,2,0.022603,0.066606
seduce,2,0.056976,-0.083988
critical,2,,-0.281517
spicy,2,0.417945,-0.162049
resist,2,0.288547,0.120235
pancakes,2,,-0.247949
consumer,2,-0.086999,
tacky,2,0.002341,-0.063598
bagel,2,0.068431,-0.128996
annoy,2,-0.099817,0.486541
semi,2,-0.188673,
deprived,2,,-0.383865
discussion,2,-0.141085,-0.041081
frosting,2,,-0.134569
soy,2,-0.135756,0.086869
honored,2,-0.156468,-0.157289
options,2,,0.174809
projector,2,-0.326907,
tab,2,-0.304978,-0.000152
monogamy,1,,-0.237493
shove,1,,-0.23569
kingdom,1,-0.230407,0.044607
poisonous,1,,0.033792
namaste,1,,-0.053857
unattainable,1,,-0.131577
sergeant,1,0.397526,-0.166559
oblivious,1,0.049147,-0.106695
overrated,1,,0.009507
lesbianism,1,,-0.162948
swell,1,,-0.230945
unhappiness,1,-0.255148,-0.117482
folded,1,-0.214753,0.324931
shades,1,-0.041297,-0.105128
definitive,1,0.122965,
elaborate,1,,0.327178
heating,1,,-0.492558
anthropologist,1,0.104504,-0.212766
lag,1,-0.339256,-0.39731
cruising,1,0.033214,0.037284
multiple,1,-0.005311,-0.122121
nutty,1,0.157281,
wacky,1,-0.230668,0.270022
mushroom,1,0.309828,0.09418
vicious,1,0.212702,0.030556
squabble,1,,-0.123702
grill,1,0.079158,0.130217
sheepish,1,-0.151285,
sore,1,-0.199512,0.029145
theorem,1,,-0.197224
agressive,1,0.589231,-0.186526
spud,1,0.264035,
panty,1,0.603518,
clarify,1,-0.098682,
satellite,1,0.272655,
judgment,1,0.08197,-0.147685
maturity,1,0.30875,0.374771
puma,1,-0.126932,
curator,1,-0.265724,-0.093188
caution,1,-0.048781,-0.135598
comb,1,0.102178,0.038687
outing,1,0.035581,
cheered,1,-0.012247,0.203946
trembling,1,0.151561,0.207903
disappointing,1,-0.09536,-0.29411
cusp,1,-0.183278,
casket,1,-0.055305,0.004565
throbbing,1,-0.022641,0.182183
complaint,1,-0.014869,0.005762
powerful,1,-0.03291,
darling,1,-0.131716,-0.450472
parenting,1,0.512548,0.452572
turtle,1,-0.129979,0.183612
supreme,1,-0.28658,
unattractive,1,0.221703,
dangerous,1,,-0.200312
gills,1,-0.376899,
pounding,1,0.468002,-0.140486
faeces,1,0.180758,0.063237
departmental,1,,-0.027768
hiking,1,0.043927,
mount,1,-0.097677,0.215514
mundane,1,0.364474,
jeopardy,1,,0.144223
thread,1,-0.058023,0.006071
lens,1,0.251878,-0.135482
compass,1,,-0.308819
greet,1,0.116041,0.244781
heck,1,,0.04271
phew,1,0.274005,
panicky,1,,-0.267371
heave,1,-0.007337,
toby,1,-0.099947,
appraise,1,-0.049998,0.450954
striking,1,-0.233722,-0.102058
goal,1,-0.163066,0.159157
floral,1,-0.083175,0.027778
overslept,1,0.150351,
fussy,1,,0.345911
regret,1,-0.385144,-0.147091
analytical,1,-0.22596,-0.21929
surprisingly,1,-0.168152,
retainer,1,0.146864,
resolve,1,-0.00092,0.565808
pier,1,-0.306423,0.413891
daredevil,1,0.526687,-0.079837
appear,1,0.081294,-0.090474
eternity,1,0.354622,-0.035622
ban,1,,0.00533
mute,1,-0.056422,
videotape,1,,0.172176
beret,1,0.333611,-0.04743
screening,1,0.222973,
pant,1,0.621266,
topic,1,-0.214487,0.381437
cork,1,-0.236377,
motif,1,0.139896,-0.048871
embargo,1,0.080963,-0.063323
grave,1,-0.232072,-0.195876
beads,1,,-0.304906
altogether,1,-0.135671,-0.043425
flush,1,-0.24086,0.369709
filth,1,-0.431765,-0.264842
swearing,1,,-0.308
formality,1,0.048803,0.350793
botanist,1,,0.247758
brow,1,,-0.111845
weep,1,0.019072,0.197368
orbiting,1,0.036099,
obligation,1,,-0.087275
tuxedo,1,,-0.250704
lecturer,1,0.414789,
irate,1,,-0.136575
yesss,1,0.231585,
enlightened,1,-0.195505,0.092177
bewildered,1,0.382439,0.240573
praying,1,0.222635,-0.252281
impersonal,1,0.058227,
radius,1,,0.032288
dolphin,1,,0.05163
armchair,1,0.282089,-0.093239
commanding,1,0.169988,
dilemma,1,-0.014565,0.025084
irritate,1,,-0.037759
greater,1,-0.16711,0.572809
ant,1,-0.170789,-0.08556
getaway,1,,0.160701
deliver,1,,-0.150187
scrappy,1,0.180822,
shrill,1,0.338668,-0.186391
pure,1,-0.318034,-0.055225
athlete,1,-0.183263,
controlling,1,-0.095656,
caster,1,0.200505,
musty,1,-0.111342,
torture,1,,0.180684
hopeful,1,0.050778,-0.293745
academic,1,0.101339,0.058464
kneel,1,-0.008107,
trained,1,0.163411,-0.139582
vital,1,0.087538,
betrayal,1,0.207432,-0.257288
victoria,1,0.007365,
adoption,1,-0.060585,
unconscious,1,0.425002,
dough,1,-0.062171,-0.08936
bacon,1,,-0.123912
impersonate,1,0.056125,
medication,1,,-0.395856
barber,1,-0.161019,
vulnerable,1,-0.075828,-0.220172
bathe,1,-0.241794,0.057574
hideous,1,-0.023944,-0.055953
medal,1,-0.13023,0.032318
anaconda,1,,-0.023264
radiant,1,0.09602,0.60566
toaster,1,0.051755,-0.136627
spaz,1,0.146051,
helpless,1,-0.234354,-0.006253
recognition,1,0.220799,-0.158249
executive,1,-0.029332,-0.133857
monstrous,1,-0.202398,-0.123138
collage,1,,-0.147581
contracting,1,-0.005317,
babysit,1,,-0.04789
brilliant,1,-0.345364,-0.065508
bruise,1,0.249384,0.26804
slum,1,0.082231,-0.08036
fatso,1,-0.022686,
fade,1,0.063092,
vote,1,-0.09053,
stubborn,1,,-0.086038
incessant,1,0.465805,-0.224639
comma,1,-0.011076,
terror,1,,-0.110968
martini,1,0.405691,-0.041709
cloves,1,-0.150345,0.390998
appetizer,1,,-0.187094
notch,1,0.152751,
babysitter,1,,-0.162983
diamonds,1,0.292571,-0.332792
ballad,1,,0.128466
mighty,1,0.229178,
spleen,1,-0.054037,0.111939
recapture,1,-0.02206,-0.104213
aggression,1,,-0.206217
talon,1,,0.026559
obsessive,1,,0.37617
skittish,1,0.038815,0.26156
equilibrium,1,,-0.018882
intelligence,1,0.239538,0.115053
recommendation,1,-0.324391,-0.186592
direct,1,-0.064877,0.043003
snout,1,-0.390667,
spanking,1,0.281137,-0.029629
elephant,1,0.3347,
resort,1,0.126764,
delicate,1,-0.005666,-0.237619
paradise,1,-0.139292,-0.280508
eavesdrop,1,,-0.034073
paddle,1,0.007648,0.431712
handcuff,1,,-0.295935
sunlight,1,0.007356,0.300447
punching,1,-0.010306,0.259725
overpaid,1,0.2145,0.389072
stooge,1,-0.277348,
broadcasting,1,0.026884,0.105042
knots,1,0.178643,
skeptic,1,-0.111948,-0.162714
anthem,1,-0.03901,0.107338
unstoppable,1,-0.059664,0.148039
scalp,1,-0.212397,
strongly,1,-0.141407,-0.137622
education,1,0.068471,-0.123877
genuine,1,-0.118819,0.442513
wink,1,,-0.172836
elegant,1,0.114677,0.05602
wad,1,-0.121651,
advanced,1,0.398609,-0.073732
worm,1,-0.226232,-0.180687
attach,1,,-0.094036
quotes,1,0.212406,
intestine,1,0.525932,
sparkle,1,0.049125,
glove,1,-0.414541,-0.014146
respecting,1,0.260797,0.346547
medallion,1,-0.157561,0.083286
mixed,1,0.093035,0.218403
convincing,1,-0.049448,-0.135072
dominance,1,0.287151,0.46001
scariest,1,,0.013223
beaming,1,0.401491,-0.033597
definite,1,-0.356847,-0.102386
freeman,1,0.074367,-0.122753
aghast,1,,-0.15457
seminar,1,,-0.065195
flimsy,1,-0.415029,
mascara,1,0.191244,
waterproof,1,0.079241,-0.156994
blade,1,,-0.192598
cloning,1,,0.010347
whim,1,,-0.112182
scornful,1,-0.241845,0.123049
aptitude,1,-0.044793,-0.235549
measured,1,,-0.036078
hypothetical,1,0.087047,
frost,1,0.058396,
squeezing,1,,-0.302459
cleric,1,,-0.102688
reproductive,1,-0.317305,-0.089462
viking,1,-0.02816,0.423008
photograph,1,,0.016269
punched,1,0.014942,0.286884
adore,1,0.345117,0.01889
ness,1,0.366761,
skirts,1,0.380342,
convertible,1,0.107274,
surgical,1,0.150268,-0.143473
peasant,1,0.027767,0.142112
ballet,1,,-0.231966
shell,1,,-0.034555
erect,1,-0.324036,-0.07087
cola,1,0.054963,-0.014872
bold,1,0.015151,0.281244
jumble,1,0.183014,0.252993
glacier,1,,-0.095385
damp,1,-0.164209,
equally,1,,-0.001171
swab,1,-0.332035,
grin,1,-0.119799,0.390726
sculpture,1,,-0.386837
dialect,1,,-0.233633
regional,1,,0.114725
breathtaking,1,-0.157406,
scratchy,1,0.467025,-0.247748
turbo,1,-0.067628,-0.194991
awards,1,0.168264,0.588594
fiancee,1,-0.173111,0.104935
task,1,,0.417455
rehearse,1,-0.01917,
squeal,1,-0.058218,-0.019198
missile,1,0.048177,-0.075521
dire,1,-0.064234,-0.05832
halibut,1,0.143929,
planner,1,-0.174209,-0.031995
surgery,1,,-0.160496
infect,1,0.015128,0.152388
exercise,1,0.230616,
furlough,1,-0.144247,
tee,1,-0.216746,
dome,1,,-0.158998
torch,1,-0.023917,
aged,1,0.436642,-0.133865
seawater,1,,-0.081412
salted,1,0.323119,
statute,1,,-0.142542
syphilis,1,-0.231239,-0.091959
disco,1,0.110406,
kiddo,1,,-0.258328
embolism,1,0.050203,-0.230805
solo,1,0.094536,-0.143856
jeopardize,1,-0.026799,-0.070966
turf,1,0.305781,-0.171584
creative,1,-0.109547,-0.177989
eighty,1,0.027394,0.379388
industrial,1,0.095462,-0.413005
strict,1,0.303878,-0.203843
prude,1,0.149977,
choosing,1,0.089721,-0.093363
solvent,1,,-0.104066
kiln,1,-0.01299,
archery,1,0.302348,
humor,1,0.17946,-0.130967
retarded,1,0.210525,-0.129762
peek,1,0.000585,
heath,1,-0.244393,0.485747
concession,1,,0.071178
basis,1,0.278305,0.254654
glamour,1,0.268007,-0.104008
docile,1,0.372943,0.313898
woodland,1,,-0.120235
mucus,1,0.223696,-0.150528
commute,1,-0.248,
taboo,1,,-0.308608
misunderstood,1,0.285377,-0.383229
finalized,1,0.250933,
studio,1,,-0.158068
affordable,1,0.145363,0.035154
greeting,1,-0.067959,-0.010088
crafts,1,,-0.192034
skimpy,1,0.204774,
nomad,1,-0.027431,
staggering,1,-0.09195,-0.191529
patio,1,0.118632,-0.18473
assure,1,-0.038974,-0.097684
clink,1,-0.10267,
drier,1,-0.005917,
idiots,1,-0.19561,0.41168
twit,1,-0.304414,0.284452
prissy,1,-0.27302,-0.208085
bush,1,-0.045703,0.372267
exposure,1,-0.308661,0.322201
massacre,1,,-0.084466
rose,1,,-0.08736
evolutionary,1,-0.212166,
stem,1,-0.135145,-0.128455
abandon,1,-0.255233,0.069907
eviction,1,,-0.045418
lacrosse,1,-0.37701,
injury,1,0.194098,-0.073236
handbook,1,,-0.281855
dazzle,1,0.09879,
listener,1,,-0.2081
jammed,1,,-0.113701
expired,1,-0.144645,-0.205606
lone,1,-0.13171,
courtship,1,0.470186,-0.122324
parachute,1,-0.013841,-0.341556
engage,1,0.267198,
fruits,1,,-0.024572
befall,1,0.007006,0.088857
tranquilizer,1,,-0.106089
importance,1,-0.610162,-0.115135
begun,1,,-0.038708
stupor,1,-0.122113,0.366852
receiving,1,-0.036352,0.128619
soaked,1,-0.043332,
delightful,1,-0.248705,-0.191999
deadlines,1,,0.165526
drastic,1,-0.105657,-0.020512
fountain,1,,-0.020952
grub,1,,0.247533
leftover,1,0.017353,
rising,1,-0.139328,0.282549
wedded,1,0.242328,-0.144101
disagreement,1,0.100455,0.255379
grandchildren,1,-0.367924,0.31986
classroom,1,-0.086688,-0.076065
orchard,1,-0.020295,-0.284822
email,1,,-0.122772
deer,1,-0.046811,-0.023933
nude,1,,0.293318
soaking,1,0.176966,
struggle,1,-0.30134,-0.155169
gingerly,1,,-0.227949
lefty,1,-0.145704,
barbed,1,-0.225934,-0.101934
fishing,1,,0.265272
monologue,1,,-0.237416
unforgivable,1,,0.030561
hostess,1,0.321478,0.022122
macaroni,1,,-0.07467
dorm,1,0.1398,0.340542
mountain,1,-0.208343,-0.180328
gather,1,-0.104789,
breakup,1,-0.215493,0.297967
cologne,1,,-0.015639
complimentary,1,,0.360899
overview,1,,-0.222429
tap,1,-0.277509,
increase,1,0.192156,
freedom,1,0.143755,0.481443
imaging,1,,-0.06517
inflection,1,,0.1637
invisibility,1,0.221204,
deodorant,1,-0.03072,-0.090222
aide,1,,-0.221756
gazebo,1,-0.081363,
biology,1,,-0.050087
whilst,1,-0.386187,0.329317
chronological,1,,-0.019511
nun,1,-0.338467,0.245718
faucet,1,-0.044666,-0.311818
pillowcase,1,0.165293,-0.232517
cease,1,0.084934,
procedure,1,0.102406,
sitter,1,,0.025124
mouthwash,1,-0.216333,
diverse,1,0.0271,
dustpan,1,,-0.033344
immature,1,0.239514,-0.148902
hometown,1,0.407146,-0.040072
madman,1,-0.005502,-0.051144
cloak,1,0.251798,0.016812
toothpaste,1,0.017801,0.033089
hip,1,-0.132261,
tackled,1,,-0.29369
energetic,1,0.261639,
suspicious,1,-0.01481,-0.124983
creator,1,0.086226,0.375334
relaxing,1,,-0.099105
cathedral,1,,-0.102218
improved,1,0.414937,-0.166027
intravenous,1,,-0.035179
addicted,1,,0.119419
jackpot,1,0.020681,0.338959
authorization,1,0.009176,
carpet,1,-0.071909,0.276362
expressive,1,-0.114604,
alongside,1,-0.297248,
vivid,1,-0.102679,
insult,1,-0.07308,-0.264194
flora,1,-0.279109,0.164888
childlike,1,-0.232203,-0.374451
handwriting,1,,-0.039834
untrue,1,-0.217831,-0.033836
grammar,1,,0.21135
jaws,1,,0.016847
amphibian,1,-0.129412,
spy,1,,-0.0213
boston,1,,-0.216785
sophomore,1,,0.442258
programming,1,0.123595,-0.209174
tattletale,1,0.121936,0.227965
hurricane,1,-0.013987,0.074881
sway,1,-0.192642,
unstable,1,-0.051747,-0.074457
foxhole,1,-0.049142,0.205913
moustache,1,-0.04936,-0.025979
widely,1,-0.033494,-0.004943
woolly,1,-0.077303,-0.532615
discredited,1,-0.015318,-0.04433
tonsils,1,-0.012718,
hesitation,1,-0.142,
manipulation,1,,0.297048
verbal,1,,-0.001342
millionth,1,0.075539,
betrayed,1,0.178717,-0.248282
civilization,1,-0.227027,0.538308
preserving,1,-0.154053,0.172971
sedimentary,1,-0.120208,
overall,1,0.280497,-0.162217
murderer,1,,-0.224912
blur,1,0.347639,0.22186
blackjack,1,,-0.186486
consternation,1,-0.240468,0.112542
accuracy,1,-0.028436,
pronounced,1,0.313848,
pricey,1,,0.180211
analysis,1,0.020712,-0.246812
architecture,1,0.04852,-0.396441
permanent,1,0.329057,0.045385
trace,1,,0.434534
backfire,1,,0.11214
smelling,1,0.103785,
intended,1,,-0.111959
fierce,1,0.055233,-0.007394
bribe,1,-0.011684,0.4771
perplexed,1,0.000364,-0.003185
stroll,1,,-0.001894
prance,1,,0.082217
studied,1,0.301595,-0.133611
substance,1,,-0.055594
rug,1,-0.319056,-0.237378
reciprocate,1,0.027579,-0.065933
oblivion,1,0.1814,-0.0821
disinterested,1,0.069249,
fringe,1,-0.235887,
submission,1,0.27001,
abstract,1,-0.109855,-0.168421
blessing,1,0.365305,-0.061922
rant,1,,0.234072
hairline,1,-0.062316,-0.063388
semester,1,,0.078565
expanded,1,-0.246012,0.514618
shrunk,1,-0.234538,-0.148719
ecstasy,1,0.272896,
pretended,1,0.294164,0.11841
snuggle,1,,-0.317207
applaud,1,-0.1183,
barracuda,1,,-0.262847
arranged,1,-0.120301,-0.06516
journalism,1,-0.130451,
newfound,1,-0.127752,
dick,1,0.208871,-0.005887
symbolic,1,,-0.119611
bullet,1,0.282177,-0.310314
regard,1,0.080413,0.076444
wing,1,-0.093366,-0.084531
methane,1,,0.360269
meth,1,-0.204599,0.486064
millennium,1,0.194975,0.071381
leak,1,0.321327,0.022186
prepare,1,0.059991,
occasion,1,,-0.268534
memorize,1,-0.076714,
godson,1,,0.174662
wracking,1,-0.067281,-0.069989
nerve,1,-0.180651,0.10312
ornamental,1,,0.000932
erosion,1,,0.10715
whine,1,-0.104196,0.055416
reasonable,1,-0.155039,-0.053325
renaissance,1,-0.137854,
stomped,1,-0.30195,0.016753
cheapskate,1,-0.176485,-0.440459
index,1,0.602148,-0.357136
appreciation,1,0.055352,-0.174456
determine,1,-0.273167,-0.132604
windmill,1,,0.038615
woohoo,1,-0.25119,
treasures,1,0.150598,
kilt,1,-0.107605,
honorary,1,0.234865,-0.232679
superhuman,1,-0.268808,
romance,1,-0.150389,0.154949
precision,1,-0.281353,0.034126
championship,1,-0.172261,
execute,1,-0.224287,-0.290099
dean,1,-0.109109,
con,1,,0.001043
merriment,1,0.212318,-0.091624
brochure,1,0.093264,-0.056208
tackling,1,-0.217575,-0.028543
swollen,1,-0.11252,-0.044761
barefoot,1,0.201018,
principal,1,-0.098847,0.509358
catcher,1,,0.213769
artwork,1,0.34509,-0.114575
savage,1,-0.025975,-0.132337
strain,1,-0.321693,-0.187242
halftime,1,0.374079,
whaling,1,,-0.079174
compete,1,-0.164028,-0.231051
thirst,1,0.358785,-0.123141
speeding,1,0.212961,-0.157212
teamwork,1,0.073483,0.265105
font,1,,0.2207
testy,1,0.22444,-0.049572
barbershop,1,,-0.207393
florist,1,,0.012313
growling,1,,0.3562
enthusiasm,1,0.071915,
pale,1,-0.278586,
dreamy,1,,-0.147839
defended,1,0.02514,-0.192159
lively,1,-0.129645,
senses,1,-0.030843,-0.147056
positively,1,0.282906,0.039724
baggy,1,0.075181,0.182954
delay,1,0.00111,-0.143975
pushy,1,0.038832,0.287103
knowledge,1,0.309943,0.526321
apparent,1,0.095515,
cam,1,0.132708,
asteroid,1,-0.019458,-0.168726
erotic,1,0.178728,0.253675
countdown,1,,-0.058923
mission,1,-0.143462,
tinfoil,1,0.023187,-0.14237
liven,1,0.115546,
underground,1,-0.4969,
renter,1,0.237052,-0.0939
argue,1,,-0.071788
optional,1,,0.169532
sheep,1,-0.242158,-0.128466
falafel,1,-0.18821,-0.238941
arrive,1,0.361853,-0.158974
girth,1,-0.197491,-0.243401
stamina,1,0.245666,
charisma,1,0.236111,0.087009
midterm,1,0.501263,
twister,1,-0.036465,0.246652
slack,1,-0.033359,0.290856
meter,1,-0.196317,
cigar,1,-0.148364,0.054744
tickled,1,-0.078654,
appreciates,1,0.120885,0.01217
dozen,1,,0.023882
finalist,1,0.030912,-0.015716
mugger,1,,-0.324815
celebrity,1,0.102194,
fiasco,1,0.053647,-0.05552
quartz,1,,0.372783
weakly,1,0.07084,
advertising,1,0.015512,
brisk,1,-0.206166,
intentional,1,0.560064,
frighten,1,,0.058868
stroller,1,,-0.169165
valuable,1,-0.095872,-0.093949
curiosity,1,0.467738,
sewer,1,-0.063688,
mall,1,0.278849,
blindness,1,0.345127,-0.242272
sewage,1,-0.186603,
stab,1,,-0.088862
solution,1,0.260377,-0.18907
constructive,1,0.282158,0.034608
rider,1,-0.212318,
draft,1,0.09015,
tack,1,-0.278644,
dismiss,1,0.018613,-0.092989
reimburse,1,,0.303247
velvet,1,0.111879,0.147954
laminated,1,-0.086744,
divide,1,0.067375,-0.275125
thug,1,0.136042,-0.082428
oily,1,-0.018888,-0.111829
maniac,1,,0.100351
ideal,1,0.17852,0.210141
stalker,1,-0.068317,-0.314907
highlight,1,-0.082836,-0.185218
emit,1,,0.067079
wee,1,,0.469558
complementary,1,,-0.192904
parka,1,0.054982,
stressed,1,,0.296525
candidate,1,0.083667,
vanished,1,0.314448,0.049635
complement,1,,-0.202181
childless,1,-0.303478,
recent,1,,0.129585
stunted,1,-0.046757,-0.217396
futon,1,-0.233562,
insensitive,1,0.124384,-0.128177
legitimate,1,-0.151296,0.021957
clay,1,0.075054,0.209597
oak,1,,-0.110275
christmassy,1,0.289036,-0.114417
miffed,1,,-0.029847
disappoint,1,-0.089475,-0.083481
shrug,1,-0.241767,
unfaithful,1,0.22769,-0.359851
development,1,-0.000905,0.045637
representative,1,0.069835,-0.266315
glance,1,,0.230466
sceptical,1,0.072839,0.123309
cracking,1,0.051807,-0.162288
limited,1,0.250344,
contact,1,,-0.249743
appearance,1,0.10502,0.120816
colorful,1,0.182487,0.39922
educated,1,0.164005,-0.067288
differences,1,0.200443,0.200948
sanitation,1,,-0.231764
previous,1,-0.184183,0.160641
stock,1,,0.076895
racist,1,-0.399634,0.038086
mercy,1,,-0.211481
inn,1,,-0.009001
balanced,1,-0.083854,-0.277912
equator,1,,-0.108761
workout,1,-0.05476,
flashlight,1,,-0.367647
snake,1,,-0.182599
shine,1,-0.32283,-0.270832
yield,1,0.292892,
devoid,1,0.08715,-6e-05
inspire,1,-0.016435,0.186361
emphatic,1,0.266572,
disk,1,,-0.177804
float,1,,-0.23116
poems,1,,0.400287
announce,1,0.100363,
disgraceful,1,0.222599,-0.357102
await,1,0.033412,0.05847
lust,1,0.142819,-0.001829
gooey,1,0.400031,
nasal,1,-0.34247,-0.206056
streak,1,,0.024135
rebuild,1,0.100369,
pimple,1,-0.138061,
absorb,1,-0.01847,
accessible,1,0.254276,0.0035
path,1,-0.145316,0.576635
conventional,1,,-0.082024
keeper,1,-0.423356,
buffet,1,-0.178688,
fudge,1,,0.336508
barren,1,-0.204467,-0.298952
origin,1,0.007228,-0.236882
weirdness,1,0.075578,0.398075
shaken,1,-0.17676,-0.203541
uncooked,1,0.073149,
bearer,1,0.3159,
remedy,1,,-0.184596
guilt,1,0.268225,-0.158469
batter,1,0.1629,0.470599
flan,1,-0.435116,0.503306
mosey,1,0.110654,
grades,1,,-0.153668
marvel,1,0.373294,-0.133957
trough,1,0.310914,0.213505
enthusiast,1,0.069161,
bail,1,,-0.126507
boating,1,0.414494,
loyal,1,0.038633,-0.215456
impact,1,0.469938,-0.111316
benign,1,,0.000645
infinite,1,-0.024189,
outlet,1,-0.137329,-0.172335
forensics,1,,-0.090665
prehistoric,1,-0.023294,
expectation,1,0.043014,
electromagnetic,1,0.25949,
respected,1,-0.180766,0.023494
bible,1,0.449472,0.197017
messenger,1,,-0.198919
astronomer,1,-0.247861,0.384376
combo,1,,-0.103619
ultimate,1,0.358672,
drifted,1,0.100423,-0.038455
disapproval,1,-0.295681,-0.038646
guru,1,,0.031012
savory,1,-0.030481,
shellfish,1,,-0.31924
reluctant,1,,-0.042094
identify,1,0.079064,0.300533
software,1,,-0.267829
duty,1,0.239322,
blimp,1,,-0.30314
abnormality,1,0.141125,0.335141
whirl,1,-0.107689,-0.212116
tat,1,0.144226,
hyphen,1,-0.237497,-0.000577
fascist,1,,-0.215129
unsafe,1,0.027255,-0.048108
haze,1,0.189676,
pursuing,1,0.282815,-0.040806
associate,1,-0.300599,-0.116361
curtain,1,-0.064746,-0.281078
stamp,1,-0.342886,
subordinate,1,0.19468,
environment,1,,-0.141746
leaf,1,-0.314102,-0.335319
obnoxious,1,-0.035717,0.037431
clap,1,-0.114258,
demeaning,1,0.081881,-0.238477
dues,1,-0.158364,
collapse,1,-0.240303,-0.0691
seamstress,1,-0.097172,-0.114341
superhero,1,-0.182526,
amusing,1,-0.056452,-0.182913
temp,1,-0.287649,
cheeky,1,,0.157431
involve,1,-0.269407,0.170886
hamburger,1,,-0.056247
disregard,1,0.404125,-0.062784
immaturity,1,-0.264137,-0.267756
lack,1,-0.160583,
koala,1,-0.016503,-0.326857
decorator,1,0.467212,0.149053
offensive,1,,-0.296518
bumpy,1,,0.063812
bribery,1,,-0.079665
makeover,1,0.087924,-0.142076
braid,1,-0.161903,-0.007459
chill,1,,-0.047295
corridor,1,-0.231105,
regretful,1,-0.344404,-0.19526
distraught,1,0.300494,0.461525
wrinkled,1,-0.256273,
leathery,1,0.286235,
teasing,1,0.171911,-0.047456
monsoon,1,,-0.116311
hardy,1,-0.086544,
climax,1,-0.119789,
cosmopolitan,1,-0.124477,0.21431
crummy,1,0.156241,-0.210349
alternate,1,,-0.123455
olive,1,-0.155043,0.141698
intensely,1,0.142033,0.092006
nighttime,1,,-0.137313
squint,1,0.061061,
allergic,1,0.176051,-0.050782
fixable,1,0.130685,0.106078
virginity,1,0.144685,
cantaloupe,1,0.387522,-0.197904
bearing,1,,0.546783
spore,1,-0.226954,
alignment,1,0.009398,-0.039019
rainy,1,,0.186907
lump,1,-0.062424,
bloodbath,1,,-0.073917
hippie,1,,0.016633
lunchbox,1,-0.017038,0.168205
standard,1,,0.116896
burp,1,-0.212639,0.451544
narrow,1,-0.089439,
twist,1,-0.166171,
diner,1,,-0.001169
housekeeper,1,,0.117336
lid,1,0.288758,-0.002688
social,1,-0.252488,-0.076303
purchasing,1,-0.125424,
publicity,1,0.075247,
summertime,1,-0.121143,0.300469
feasible,1,-0.088038,0.056892
unlike,1,0.079159,
intricate,1,-0.208169,
imagining,1,0.1074,-0.03568
payment,1,0.098836,0.43908
documentary,1,,-0.305006
congratulate,1,0.031774,0.197693
stew,1,-0.013724,-0.166917
wishful,1,0.211371,-0.166793
bulletin,1,-0.183483,-0.164713
curb,1,-0.218998,
schoolyard,1,,-0.200275
beaten,1,0.428546,0.131983
citizen,1,,0.008096
swan,1,,-0.152687
substitute,1,-0.18337,
protective,1,-0.1015,0.061435
jazz,1,,-0.166753
goofy,1,-0.30281,
brazen,1,,-0.21108
proven,1,0.172969,0.109376
disarray,1,-0.10856,-0.066936
cattle,1,,-0.022876
personnel,1,0.05021,-0.181896
territory,1,-0.087158,0.51249
meh,1,-0.314402,
caffeine,1,-0.454302,0.053226
stopper,1,0.226243,
shipping,1,,-0.3626
variety,1,0.005002,-0.094523
crisis,1,,-0.181862
biblical,1,-0.347631,0.03759
handheld,1,,0.300379
weeping,1,0.206929,-0.088495
metric,1,,0.065296
grinder,1,,0.112956
picnic,1,,-0.1018
crowning,1,0.06457,-0.090515
technicality,1,0.221911,0.041798
sauce,1,0.379424,
induce,1,,-0.133738
irritating,1,,-0.095137
skier,1,-0.166062,
acknowledged,1,0.11747,-0.177595
wipe,1,,-0.072422
pressing,1,,0.077678
beck,1,,0.005351
eligible,1,,-0.101008
wig,1,-0.196161,-0.08233
grumpy,1,,0.182905
clasp,1,-0.212855,
obsolete,1,-0.569233,
bloated,1,0.221883,-0.203498
physicist,1,0.127576,
methodical,1,0.021269,0.222742
orient,1,0.033501,-0.183604
introduction,1,0.073205,0.027973
snowman,1,,0.361303
stirring,1,-0.462636,
incoming,1,0.101926,0.514848
infectious,1,0.0913,0.313253
lunar,1,-0.117202,-0.155499
asthma,1,-0.011808,0.475486
modeling,1,,0.346654
belt,1,-0.120528,-0.05151
sympathize,1,-0.22858,0.091358
homosexual,1,,-0.184757
peacock,1,,-0.127944
sour,1,0.3529,-0.054744
psycho,1,,-0.101132
ottoman,1,0.04343,-0.0515
exclamation,1,-0.144354,
grieve,1,-0.205516,0.096309
espresso,1,0.078501,
exposed,1,,0.444705
lining,1,,-0.281616
binoculars,1,0.230422,-0.045092
tweezers,1,0.216319,
reassure,1,0.035747,0.33935
forest,1,,0.393749
cheery,1,-0.024712,-0.175195
daily,1,,-0.042249
inconvenience,1,-0.198711,-0.102015
scout,1,0.404177,
reference,1,,0.043121
secretary,1,,-0.128251
brunt,1,-0.065604,-0.088891
creature,1,-0.036859,
waffle,1,,0.396502
clubs,1,-0.081305,-0.16647
sexist,1,,0.398675
visa,1,-0.071566,0.527558
delighted,1,-0.300949,-0.233491
rift,1,-0.080157,-0.079672
hemp,1,0.124768,
weed,1,0.220418,-0.099552
combination,1,0.091947,0.217136
smelt,1,0.331235,
cubicle,1,-0.33774,
righteous,1,-0.12911,0.234919
semen,1,-0.072656,-0.176332
sage,1,-0.504689,0.070926
chant,1,-0.347382,
frightening,1,-0.480143,0.324515
perceptive,1,-0.470474,0.186301
vinyl,1,0.068768,0.180104
shrink,1,-0.319093,
raisin,1,0.397903,0.064805
gut,1,-0.099873,
placenta,1,-0.099984,
artistic,1,0.189065,-0.128053
hiker,1,-0.069565,
credited,1,-0.15321,-0.224102
tropic,1,-0.177878,0.002148
commando,1,-0.130622,-0.131566
stun,1,,-0.245517
appalled,1,,-0.0953
upward,1,-0.272124,-0.048244
scissors,1,0.234455,
cabbage,1,0.119284,-0.144088
amazingly,1,-0.136169,-0.10792
uneven,1,0.140029,-0.057255
chunk,1,0.135879,
tangled,1,-0.226859,0.181209
smith,1,,-0.188512
styling,1,-0.36698,0.114674
slim,1,0.046839,0.04914
repay,1,-0.070714,0.060201
emphasize,1,-0.077251,
breakthrough,1,-0.052219,-0.265043
footlocker,1,-0.171086,
soulmate,1,-0.3889,-0.048944
neatly,1,0.177855,-0.435548
terminal,1,-0.154361,
furiously,1,,0.139599
experiences,1,0.083145,
obscene,1,-0.370857,-0.034333
icing,1,,-0.044784
ally,1,-0.107327,-0.161112
lever,1,0.394692,
soldier,1,0.247584,-0.100556
unprecedented,1,-0.230229,
employee,1,,-0.037703
humiliated,1,-0.029613,0.180828
debt,1,-0.189705,-0.156867
goody,1,0.198258,0.094037
karmic,1,-0.185688,
monthly,1,-0.089153,-0.164382
tilt,1,,-0.102309
chaotic,1,,0.284811
aromatherapy,1,,0.405845
authority,1,-0.002817,
bore,1,-0.243149,
manipulative,1,,0.042261
navy,1,0.172467,-0.40635
raindrops,1,0.107087,0.224215
murky,1,0.127364,-0.138091
pluck,1,,0.068717
brighter,1,-0.127219,0.446241
mushy,1,0.187324,-0.048408
resident,1,,0.346625
transparent,1,,-0.161437
documents,1,,-0.110793
profile,1,,-0.099334
confusing,1,-0.227767,0.506825
gray,1,-0.244916,0.344593
advised,1,,-0.216992
ill,1,-0.142955,0.478308
coldly,1,-0.135785,
trimmer,1,,-0.05843
drip,1,-0.216321,-0.146532
correspondence,1,,-0.129738
accomplish,1,-0.222596,0.3298
creeping,1,-0.092709,-0.004749
boxers,1,-0.012917,-0.284919
region,1,,0.259561
psychology,1,0.445793,0.103698
seller,1,-0.406376,0.085796
ecstatic,1,-0.307214,
carrot,1,0.058262,-0.015426
spat,1,0.048032,
rally,1,0.310461,
conditioner,1,-0.198193,0.247254
newsstand,1,-0.396659,0.081005
feminism,1,0.085944,
warned,1,,-0.091415
masculine,1,-0.21263,
calendar,1,0.01855,-0.082025
stapler,1,-0.059106,
sushi,1,,0.027907
ted,1,,0.063005
squat,1,,0.171261
undying,1,0.172344,-0.238554
caprice,1,,0.080506
current,1,,-0.291459
kudos,1,-0.246742,-0.07546
awestruck,1,-0.236296,0.095573
rob,1,,0.165837
admitted,1,0.273583,0.079907
brat,1,-0.260787,
unisex,1,0.240951,
perverted,1,,-0.144134
controversial,1,,0.111253
squishy,1,-0.238732,0.007143
dab,1,0.050559,0.055733
walnut,1,0.364301,-0.192805
shin,1,-0.45265,
swim,1,,-0.021846
diversion,1,0.014409,
sleazy,1,-0.069918,-0.401613
vicar,1,,-0.003447
duchess,1,0.284647,
feast,1,-0.400915,0.215565
rustic,1,,0.558206
cafeteria,1,,0.479704
grove,1,-0.09858,0.260032
surprises,1,-0.122211,
storming,1,0.46317,-0.039108
guarantee,1,0.064589,-0.005724
obsessing,1,0.040457,-0.144754
storage,1,,-0.130856
acceptance,1,-0.373226,0.003724
quirky,1,,-0.140062
carat,1,-0.001801,-0.165437
judged,1,-0.133041,-0.183015
stifle,1,,-0.276979
surfer,1,0.223361,
reflect,1,,-0.018531
ease,1,,-0.303832
clingy,1,-0.023182,-0.016521
weepy,1,0.199086,0.177432
unleash,1,0.231078,-0.044649
slumber,1,0.209045,-0.045768
wingman,1,-0.018676,
puberty,1,-0.125135,0.026162
incest,1,,-0.131252
antics,1,0.018619,-0.091586
carter,1,-0.26804,-0.290974
integral,1,,0.309393
graceful,1,-0.237588,0.1126
frog,1,-0.052422,-0.047287
stumble,1,0.149879,-0.076524
newlywed,1,-0.087353,-0.140798
slug,1,0.300924,
retreat,1,0.027506,
assured,1,-0.108111,0.125374
sphinx,1,,-0.168099
extravagant,1,-0.371766,
purr,1,-0.289198,0.203013
visual,1,0.035775,-0.149399
occupied,1,-0.080212,-0.049985
blowout,1,0.071607,-0.342789
investment,1,-0.141288,
fled,1,-0.029593,-0.03372
dropper,1,0.258594,
itchy,1,0.03668,-0.042815
continuity,1,-0.317046,-0.155107
dispersal,1,0.19573,
staff,1,-0.108319,-0.089183
hangover,1,-0.14989,-0.046684
healing,1,-0.385764,-0.057964
container,1,,-0.013992
content,1,,0.011744
recover,1,-0.229396,0.125619
doodle,1,,0.083629
nudity,1,,-0.201242
fooled,1,0.023795,0.282447
cog,1,-0.098903,
pansy,1,,0.230992
technical,1,0.117183,
measure,1,0.105376,
flattered,1,-0.248891,-0.027402
existing,1,-0.210388,0.088101
reinforcements,1,-0.223667,
coordinator,1,0.184574,0.168461
bastards,1,0.028429,-0.114691
yesteryear,1,-0.146434,-0.239512
hussy,1,0.084266,0.174242
apparatus,1,0.142631,
console,1,,-0.224257
dining,1,,-0.192497
discover,1,-0.247205,
authentic,1,-0.116045,0.017593
produced,1,-0.131271,0.001741
sleaze,1,-0.346169,-0.243681
blotter,1,0.240677,
aforementioned,1,0.170783,-0.054851
eighth,1,0.15235,0.302365
workplace,1,,-0.17984
storing,1,,-0.125976
grandpa,1,,0.077917
pea,1,-0.47785,-0.066877
groin,1,0.054018,0.232146
supported,1,-0.122488,0.081263
mincemeat,1,0.108855,
punished,1,,0.141391
promote,1,-0.114285,0.551793
portable,1,,-0.152026
basic,1,0.440289,0.138743
shabby,1,-0.206396,0.111968
financial,1,-0.330072,-0.317419
dusk,1,,-0.128264
pope,1,,-0.143105
gemini,1,0.003312,-0.104647
stub,1,0.35772,
hood,1,0.539586,
windshield,1,-0.160105,-0.314556
beehive,1,,-0.36974
eggshell,1,0.438397,0.135912
committee,1,0.389397,-0.04368
mentor,1,-0.214307,-0.014662
lewd,1,0.228916,-0.194909
pierce,1,,0.503266
estate,1,0.279868,-0.080086
bridal,1,0.088043,0.110562
deserved,1,0.029713,-0.042588
cremation,1,0.028149,0.101148
sadness,1,-0.227008,-0.001529
onstage,1,0.361227,
syrup,1,-0.144995,-0.14733
belongings,1,0.120006,0.606648
prestigious,1,0.059773,-0.121137
bargain,1,-0.255602,
paperwork,1,-0.29191,
overpriced,1,-0.24833,-0.033536
blacken,1,-0.183765,0.196792
tortured,1,-0.196427,-0.152219
plaid,1,-0.129139,0.200093
rectangular,1,0.430948,0.360538
risky,1,-0.375812,0.196694
defeat,1,0.212094,0.446345
noon,1,,-0.210798
joined,1,-0.265685,-0.062294
roast,1,-0.15485,
wishing,1,0.136473,-0.459257
possessive,1,0.269991,-0.000236
specially,1,-0.1423,-0.088792
straighten,1,-0.330161,-0.056872
goods,1,-0.353314,0.219362
damaged,1,0.261569,0.636197
mascot,1,,-0.2654
grandchild,1,,0.263974
dud,1,0.090732,0.292184
stingy,1,-0.290208,0.599348
generation,1,-0.116506,-0.081038
tutu,1,-0.010621,-0.345955
style,1,-0.032659,0.451282
maternal,1,-0.087362,-0.096034
hemorrhoids,1,0.002256,0.218177
alcoholic,1,-0.023699,-0.008161
ford,1,0.056227,0.00744
pecan,1,-0.005068,0.178188
preview,1,,-0.080407
stomp,1,,-0.004091
twinkle,1,-0.161855,
aerobics,1,-0.243283,
inhale,1,0.027255,
fresco,1,,0.248822
eleven,1,0.205609,-0.045081
features,1,,0.138741
selection,1,,-0.171911
beefsteak,1,,-0.088722
justify,1,0.204168,
terrifying,1,,0.037443
raspberry,1,-0.042624,-0.191116
moo,1,0.112546,
closure,1,0.206169,
tramp,1,-0.288902,-0.010323
boil,1,,-0.211485
dusty,1,-0.076019,
disabled,1,-0.106089,
garter,1,-0.117014,
graveyard,1,-0.142656,0.311842
voodoo,1,0.064574,-0.19086
crunchy,1,-0.18279,
journey,1,0.112859,0.116579
embark,1,0.236603,
adventure,1,0.100585,
separately,1,-0.038531,
informed,1,,0.018162
spoil,1,-0.189187,0.294404
granola,1,-0.183507,0.131672
dried,1,-0.024135,0.244425
cheerfulness,1,-0.364666,0.157698
headphones,1,-0.05829,-0.061199
retail,1,0.043723,0.550172
polo,1,,0.413324
standby,1,-0.010773,
vertically,1,,-0.232894
boom,1,-0.312453,
impartial,1,0.048276,
required,1,0.076009,
evaluate,1,0.184634,
explanation,1,0.101208,
whiff,1,-0.050299,
beverage,1,,-0.185439
umbrella,1,-0.128054,0.002736
knob,1,-0.194702,
guts,1,-0.179796,
trench,1,,0.107278
hill,1,,-0.0264
shallow,1,0.017617,
goals,1,-0.290853,0.320914
accomplished,1,-0.170888,0.252653
theft,1,,0.031323
voyage,1,-0.14807,
knot,1,-0.007063,-0.013053
freshen,1,0.455231,0.297551
hinge,1,-0.562008,-0.15488
skinny,1,0.03527,
tofu,1,0.279838,0.068127
taxicab,1,-0.352654,
buttery,1,0.213252,-0.169844
creamy,1,,0.308539
crabby,1,,-0.085698
migrate,1,,-0.140947
relaxed,1,,-0.047697
pornographic,1,,-0.180318
smiley,1,-0.27531,-0.364658
initiative,1,0.072745,0.060307
extravaganza,1,-0.109592,0.117379
dressy,1,-0.001167,-0.052205
smock,1,-0.105694,-0.230613
sniper,1,0.262576,-0.078071
godsend,1,0.289423,0.268588
goose,1,-0.137693,0.308938
pearl,1,0.174352,0.240508
warrant,1,0.057013,0.61441
noisy,1,,-0.313879
investigate,1,-0.036388,
crossing,1,,0.121613
atomic,1,0.275316,0.16269
achieve,1,0.436674,-0.061487
ravioli,1,0.295749,-0.184067
noted,1,,0.558131
porcupine,1,-0.37111,
drumming,1,0.442028,0.397893
poorly,1,-0.199046,-0.065584
aquarium,1,,0.20999
unbearable,1,,-0.059847
firmly,1,-0.259089,-0.072325
wheels,1,,-0.128052
corny,1,-0.014699,
beanbag,1,-0.123411,
backyard,1,-0.052891,-0.404478
speechless,1,-0.135852,-0.272707
colored,1,,0.247751
paw,1,-0.203312,
barks,1,,-0.023772
knit,1,0.07288,-0.00944
forgiven,1,,-0.123121
neutral,1,0.298145,-0.18518
cocky,1,,-0.214738
diverting,1,,0.377709
tune,1,,-0.055839
sharpened,1,-0.089764,
flaunt,1,,-0.163026
hickey,1,-0.363257,
lean,1,,0.015301
fulfill,1,0.115906,0.546219
satisfy,1,0.132052,
fetal,1,-0.28001,
shortness,1,-0.363184,0.1342
woods,1,-0.107881,-0.033483
robin,1,-0.122743,0.307783
bleed,1,0.117786,0.143272
poison,1,,-0.058294
disoriented,1,-0.353118,-0.149589
strength,1,0.002016,
recall,1,,0.43353
vomiting,1,-0.16102,-0.120971
nausea,1,0.54946,-0.137939
facial,1,,0.236054
drowsiness,1,-0.018461,
nervousness,1,-0.064817,-0.113986
dizziness,1,0.360288,-0.006533
independence,1,0.356992,-0.235513
apply,1,,0.076584
chattering,1,,-0.012199
ordained,1,-0.20518,-0.244483
evidence,1,-0.254303,
ratchet,1,0.282108,
decorating,1,-0.215579,0.273197
photographer,1,-0.342876,0.029398
ninety,1,-0.235148,
gall,1,0.180928,
wench,1,0.265946,
pirate,1,,-0.159842
warden,1,0.258195,
puff,1,-0.159027,0.383118
lox,1,0.159721,
autograph,1,0.152634,0.01619
swimming,1,-0.314982,-0.109929
goldfish,1,,0.178763
futile,1,0.36215,0.266683
items,1,,0.015401
various,1,-0.126335,0.363163
euphoria,1,-0.187838,-0.247549
flexible,1,,-0.147081
birdcage,1,0.364999,
loosen,1,-0.136187,-0.334217
priceless,1,-0.295463,
eggplant,1,0.414131,-0.135857
condensed,1,,0.069593
hunk,1,-0.066185,
sack,1,0.231559,
scramble,1,0.099479,-0.028334
core,1,,0.147856
liberated,1,0.347522,-0.107412
denim,1,0.220598,-0.136923
haunt,1,,0.22771
upcoming,1,-0.140761,-0.367902
receive,1,0.126742,0.09568
lucrative,1,0.11151,-0.329299
freshwater,1,,0.20006
liberty,1,0.195737,0.418341
eel,1,,-0.312314
statue,1,,-0.213062
butcher,1,-0.15706,
crumb,1,0.217612,0.235633
arrogance,1,,0.31905
baggie,1,0.038452,
deathbed,1,-0.363073,-0.027402
sultry,1,-0.219463,
deposit,1,,-0.092492
seal,1,0.09465,-0.206903
coward,1,0.062737,0.284054
manicurist,1,0.132667,0.283624
nether,1,0.059593,
weaponry,1,-0.112034,-0.144527
revolutionary,1,0.476062,0.188063
eek,1,0.305407,-0.097745
dejected,1,7e-06,-0.051439
rugged,1,-0.309652,
equipment,1,0.144608,-0.233688
tremendously,1,-0.091744,
pocketbook,1,0.323642,-0.152149
underneath,1,-0.086588,-0.144194
justice,1,0.030402,0.02155
auditions,1,-0.096631,
sly,1,-0.02062,
movement,1,0.03009,
whiskers,1,-0.201109,-0.071764
bamboo,1,-0.318376,-0.232767
communicate,1,0.355073,-0.151683
mahogany,1,-0.312376,0.004201
individual,1,,-0.147777
considerate,1,0.311022,-0.169672
testament,1,0.060982,-0.091267
physique,1,-0.016643,0.075265
freelance,1,-0.3243,0.09764
hepatitis,1,-0.383428,-0.067171
delight,1,-0.189927,-0.148889
posh,1,-0.034087,0.068909
casually,1,0.188844,-0.035488
upper,1,-0.05454,0.086404
irony,1,,0.09888
irresistible,1,0.318107,
appreciative,1,-0.018218,-0.072848
cellular,1,,0.335581
courtesy,1,,0.164827
blunt,1,-0.09088,0.225934
recommend,1,-0.176323,-0.012681
arrival,1,,-0.122528
expected,1,-0.167642,-0.228514
reckless,1,-0.189078,0.349325
bloodhound,1,,0.032438
tern,1,-0.138077,0.223208
haphazard,1,0.031261,
celebrated,1,-0.110665,-0.004812
drama,1,,-0.124157
maiden,1,,-0.147978
pianist,1,0.283743,0.046853
opposed,1,-0.095533,0.038115
lukewarm,1,-0.128031,0.235338
respectful,1,0.087693,-0.018734
chorus,1,,-0.069795
stone,1,-0.240652,
ode,1,,0.051102
embrace,1,0.29409,0.015178
astonishment,1,-0.174248,
outsider,1,,-0.051696
sticker,1,-0.384139,-0.08557
comics,1,,-0.129163
inquisitive,1,,-0.197045
maniacal,1,,-0.191046
spotlight,1,,-0.251735
reduced,1,-0.207214,
owl,1,0.376944,-0.182182
friendly,1,0.395199,0.004109
capture,1,,-0.181281
visitor,1,,0.035379
occasional,1,-0.082432,0.026194
spout,1,0.136013,
rise,1,-0.231014,
memorable,1,-0.172616,0.185739
cafe,1,,0.07512
blab,1,0.087567,
sleigh,1,,-0.321642
mourn,1,0.032721,0.077089
raccoon,1,-0.155091,
resentment,1,,0.161439
thirteen,1,-0.15379,
instant,1,0.047531,0.402528
overcome,1,-0.197696,
pubic,1,,-0.128972
wreck,1,0.057116,0.003414
pudding,1,0.134848,-0.060525
spoonful,1,0.539837,0.458394
forking,1,,0.167133
reunion,1,-0.133167,0.100595
passageway,1,0.082762,
bookcase,1,-0.140432,-0.181266
ref,1,-0.090887,
august,1,,-0.067715
shoplifting,1,,-0.058323
mitzvah,1,,0.180738
leprechaun,1,0.25116,
baptism,1,-0.123832,0.112226
unicorn,1,0.332131,-0.064297
preach,1,0.437516,
impulsive,1,-0.104133,0.019775
detailed,1,,-0.374321
prayer,1,,0.124689
peg,1,0.340473,-0.024977
motto,1,,-0.143884
rejects,1,-0.434106,-0.006047
painless,1,,-0.031179
sneaky,1,,-0.263513
superficial,1,-0.031189,
exasperated,1,,0.116115
masculinity,1,-0.16411,
succeed,1,-0.102479,-0.09571
fuss,1,0.448374,0.268963
tampon,1,-0.193073,
mega,1,-0.237636,-0.198852
checkers,1,,0.32663
member,1,,0.111577
cardboard,1,0.409953,-0.107126
scores,1,-0.146677,
valium,1,0.29218,
wheelchair,1,-0.034854,
fest,1,,0.365904
snooze,1,0.169745,
catastrophic,1,,-0.204751
monitor,1,,-0.153839
cardiac,1,-0.050223,-0.116536
sidestep,1,,-0.105457
interviewer,1,0.163921,0.172244
elders,1,0.036677,0.110881
church,1,,0.0258
polite,1,-0.344452,0.458096
brake,1,-0.101315,-0.027126
collective,1,-0.038423,
intriguing,1,,-0.102013
zest,1,0.279169,0.216802
benefit,1,0.048418,-0.207459
banter,1,0.133424,
witty,1,-0.131596,0.020822
scientific,1,0.342959,
promotion,1,0.310166,0.385876
ladder,1,0.488626,
accurate,1,-0.175834,-0.395678
subdued,1,0.027136,-0.243428
provide,1,-0.392147,0.310993
playmate,1,0.178421,0.420415
furry,1,-0.339095,
swamped,1,-0.175806,-0.199665
timing,1,,-0.320694
overhead,1,,0.291573
rut,1,-0.059209,
glaze,1,0.208,-0.285714
stumped,1,0.050827,-0.084571
juggler,1,0.132335,0.371677
oat,1,-0.204079,-0.032784
stage,1,,-0.254223
instruction,1,-0.332544,0.133105
versus,1,-0.241429,-0.113237
warranty,1,0.183477,0.588487
claws,1,,-0.23097
substantial,1,-0.069096,
grey,1,-0.163442,-0.02955
fictitious,1,0.049852,-0.027375
japan,1,-0.261291,0.225831
incense,1,0.430414,-0.089714
medley,1,0.288026,
blackberry,1,,-0.072872
interior,1,-0.402863,0.284511
bark,1,,-0.042191
ceramic,1,-0.300822,-0.091733
cloth,1,-0.042099,0.114769
economics,1,0.164155,
unsupported,1,-0.219531,0.129712
civil,1,,0.582782
highness,1,-0.371244,
skedaddle,1,,0.061888
organic,1,,-0.119772
choke,1,,-0.092016
journal,1,0.252476,-0.128727
gibberish,1,-0.212484,
harry,1,0.013156,
aggressive,1,0.102887,-0.15897
cilantro,1,0.249341,-0.164152
sword,1,0.196299,-0.193807
remaining,1,-0.199933,0.201588
dwarfed,1,0.014859,
upbeat,1,0.036807,-0.008936
funky,1,,-0.07366
darn,1,-0.087962,0.307189
provided,1,-0.0433,0.422293
negativity,1,0.435509,-0.045458
crossbow,1,,-0.05573
germs,1,-0.180547,0.464318
broth,1,-0.080348,-0.047556
phlegm,1,0.158405,-0.103179
community,1,0.401142,0.114697
whiskey,1,-0.249435,
enormous,1,-0.091123,
touchy,1,-0.083307,0.045563
injure,1,0.239524,-0.371599
portion,1,0.105061,0.311942
exert,1,0.281767,
potter,1,,0.427986
buck,1,-0.003312,
unsure,1,0.189369,-0.13377
fuchsia,1,-0.017784,-0.00032
namesake,1,-0.104112,
clothing,1,,0.422103
ante,1,0.002016,
fascinated,1,0.025612,
proceed,1,0.084767,
partition,1,,0.061052
oboe,1,-0.126702,-0.113611
regulars,1,,-0.012052
tile,1,-0.175282,-0.168085
extinguisher,1,,-0.248528
bro,1,-0.228587,-0.058793
homecoming,1,,-0.073091
connect,1,,0.020392
coy,1,0.132061,
scale,1,-0.107936,
pillar,1,,0.186383
stalk,1,-0.327875,0.007406
freakish,1,,0.150189
restraining,1,-0.036597,-0.180469
guidance,1,-0.170057,-0.001095
crew,1,0.008996,
id,1,0.031775,
poke,1,,0.224618
rotten,1,-0.244805,-0.121766
brook,1,,-0.037029
permitted,1,-0.053664,0.006444
breeze,1,,-0.156509
meadow,1,-0.172238,0.54455
sob,1,-0.140964,-0.150566
horrified,1,-0.042348,0.197917
vibrate,1,0.273699,0.250445
lineup,1,0.066956,-0.205412
hating,1,-0.136723,-0.004921
anal,1,,0.413302
sweetness,1,0.21853,-0.064756
dot,1,0.009179,0.104405
dashing,1,0.143844,
spaghetti,1,0.194591,-0.010758
diplomat,1,-0.044946,-0.177008
icky,1,0.309902,-0.046307
icy,1,,-0.137536
penetrate,1,0.360568,-0.099871
unyielding,1,0.135816,0.072279
betray,1,,-0.212977
rhyming,1,,0.235926
dainty,1,0.292176,-0.034183
foul,1,-0.237929,0.168829
jock,1,0.457176,
dense,1,-0.07713,
senorita,1,0.197259,-0.060524
cranberry,1,,0.119309
bless,1,-0.051284,-0.204266
demonic,1,,-0.155428
fulfilled,1,0.162977,0.390324
tinsel,1,,-0.414994
poltergeist,1,,0.488764
victim,1,0.372739,0.223559
hygiene,1,,-0.116277
oral,1,-0.136348,
boxing,1,-0.263747,-0.379647
nick,1,-0.190306,-0.105915
croissant,1,,-0.142693
mattress,1,0.209839,0.261177
grass,1,-0.345854,-0.073032
length,1,,0.059765
waterbed,1,,-0.236271
depend,1,0.270191,
notebook,1,0.00995,-0.338464
paragraph,1,0.283799,-0.211301
puppy,1,,0.009065
minimum,1,-0.373589,0.133423
fugitive,1,,0.53037
undercover,1,,0.35792
homicide,1,,0.186312
bluff,1,-0.030773,
slammer,1,,0.42306
freeze,1,0.018594,0.082368
station,1,,0.024077
nickel,1,-0.341797,0.120834
insulting,1,0.004288,-0.053782
cradle,1,-0.006917,-0.072574
abrasive,1,,0.118132
scented,1,-0.195838,-0.231578
gaze,1,0.187742,
warming,1,0.152356,
seductive,1,-0.155728,
perfume,1,,-0.093623
intercourse,1,0.243647,
sipping,1,0.327519,
disposal,1,0.18072,-0.089634
amnesia,1,0.148014,
receipts,1,0.318668,
hesitating,1,-0.160492,0.576235
executor,1,-0.276975,-0.241437
tit,1,-0.08978,
bent,1,-0.098511,
detour,1,0.134102,
criminal,1,,-0.111974
snowy,1,-0.108427,-0.088445
rue,1,-0.083765,
killer,1,,-0.019081
sleeper,1,0.057653,-0.341205
greedy,1,-0.511702,0.339813
punishment,1,,-0.265429
facts,1,0.188665,0.313918
businesswoman,1,0.39027,-0.299783
lurking,1,-0.113998,0.041
trap,1,-0.103204,-0.023575
indicating,1,,-0.217996
slot,1,0.43351,
minor,1,-0.118698,
heaving,1,,-0.307607
coupon,1,,-0.255219
patented,1,0.203648,
south,1,-0.032473,-0.174256
series,1,,-0.09052
tic,1,-0.017671,0.223929
northern,1,,-0.005097
chilling,1,,0.308407
furious,1,,-0.001963
useless,1,-0.31252,0.431307
revolution,1,-0.128741,0.13623
pacifist,1,,-0.29993
possession,1,0.459214,
vegetarianism,1,0.037467,-0.071782
mystical,1,0.058579,
evaporate,1,0.051978,
spiritual,1,-0.201348,-0.222243
planes,1,-0.231289,
bound,1,,0.072164
questioning,1,,-0.004606
physician,1,-0.103649,
burden,1,0.070156,-0.200264
ether,1,0.060803,0.216971
shire,1,,0.029215
status,1,,-0.015612
homesick,1,0.474051,
aversion,1,0.107193,-0.108283
grease,1,-0.120195,0.38611
tepid,1,-0.157068,
edgy,1,,0.033125
tenth,1,-0.188883,0.09397
trimester,1,,0.078585
yarn,1,0.02007,0.351425
trusting,1,-0.173464,-0.488849
clipboard,1,-0.552006,-0.187391
cougar,1,,-0.207426
bolt,1,-0.368669,
combine,1,,0.040451
insider,1,0.155763,
fertile,1,-0.208893,-0.067651
log,1,,-0.18071
pastrami,1,-0.026137,
sprain,1,-0.096061,-0.102711
fighter,1,-0.166957,
elastic,1,,-0.153401
pancake,1,,0.28494
similar,1,-0.128565,-0.274051
interchangeable,1,,0.257087
marker,1,,-0.105237
shotgun,1,-0.226059,0.122488
intellectual,1,0.543267,0.08881
study,1,-0.111116,-0.290691
imitate,1,-0.008374,
contribution,1,-0.059625,0.179632
urinal,1,0.204238,-0.265084
ashtray,1,-0.213879,
respects,1,-0.116954,0.333618
palace,1,-0.351839,-0.133811
rookie,1,-0.08849,0.060979
christmastime,1,-0.262813,0.047775
cruise,1,0.236736,-0.059796
venture,1,0.283196,
lifeboat,1,,-0.111266
wobble,1,-0.252931,0.22696
unload,1,0.082931,
ladle,1,0.061549,-0.215824
awed,1,,-0.125687
sidekick,1,,-0.031345
voluntarily,1,0.070227,-0.280624
sporting,1,-0.255435,-0.06616
heirloom,1,0.205092,0.141571
opponent,1,,-0.045801
trump,1,0.260205,
jackass,1,0.284187,-0.093804
stoop,1,-0.018833,
cappuccino,1,,0.012697
sesame,1,0.048982,-0.092197
cursory,1,-0.421024,


==> figures/plots/shiftrator003/Ross+Rachel_vs_Monica+Chandler_Monica+Chandler_wordlist.csv <==
word,frequency,power,danger
know,1566,-0.135939,0.507507
do,1182,0.455796,
have,1168,0.024169,0.096195
don,1080,0.072115,-0.15574
can,1079,,0.104141
be,946,,-0.163853
right,858,-0.221674,-0.181888
get,796,0.281444,0.184179
like,702,,-0.156124
think,633,0.46443,0.008144
look,546,-0.01648,0.287848
one,529,0.206163,0.552605
see,452,-0.124343,-0.097605
want,415,-0.607907,
god,414,-0.322549,0.218497
good,405,-0.299195,0.160301
come,399,,-0.209607
back,349,0.090999,
say,342,,0.280721
let,341,0.001543,
time,317,,-0.216946
great,312,-0.265293,0.365309
little,309,-0.175304,0.002123
tell,297,,-0.079744
sorry,284,-0.065185,
love,283,-0.205498,-0.03724
guy,258,,-0.03155
thing,253,-0.190942,-0.08399
make,248,,0.193125
down,246,-0.14486,
way,236,0.009725,-0.231019
wait,233,-0.08701,
will,232,-0.141093,-0.10837
take,218,,-0.106728
wan,202,-0.026636,
big,193,-0.247769,-0.047462
room,189,,0.040213
believe,188,0.282103,-0.149993
work,188,-0.131641,
two,185,-0.034875,0.009998
people,184,,-0.187788
give,179,,-0.051006
baby,176,,0.124174
phone,175,,-0.381419
thought,173,-0.128746,-0.051711
man,172,0.482514,0.066986
sure,164,-0.409942,0.026728
door,163,0.237559,0.183589
honey,156,0.01902,-0.065106
first,154,-0.133112,
other,152,-0.323928,-0.161339
need,151,0.041303,
call,147,0.430957,
talk,137,-0.252048,0.117834
pause,137,0.066918,0.056673
new,135,-0.314557,-0.235388
night,134,,-0.295314
thank,131,0.085337,0.129364
fine,130,-0.364997,-0.317235
nice,129,-0.237186,-0.18554
stop,129,-0.035118,0.039732
stuff,128,0.014092,-0.214487
listen,126,,-0.092445
day,122,,0.443988
bad,119,0.08367,-0.124575
married,117,-0.105484,
things,116,-0.118813,0.04539
wedding,116,0.023257,
hand,116,0.06538,-0.061456
thanks,109,-0.071961,0.080073
feel,107,-0.123195,0.27217
bye,105,-0.054891,
woman,105,-0.116903,0.047167
together,105,-0.518135,-0.275321
place,104,0.024888,-0.10383
lot,103,0.097586,0.058283
girl,101,-0.293141,-0.120078
minute,99,-0.029674,-0.117897
guess,99,,0.0344
game,97,0.266115,
find,96,0.048478,-0.218755
funny,95,-0.170492,-0.203842
leave,94,0.457992,
laughs,94,0.369015,
money,93,0.195438,0.085677
sex,91,0.063373,
old,91,-0.087258,
hard,90,,0.126935
hear,89,,0.128772
play,88,-0.178923,
thinking,88,,0.009121
kind,86,0.244444,-0.091981
wrong,86,-0.023754,0.041003
friend,85,0.113643,0.337155
name,85,0.103965,0.053001
remember,84,,-0.183575
pretty,84,-0.39769,0.145052
try,84,-0.08001,
kiss,84,-0.027253,-0.256965
help,83,,-0.034138
year,83,-0.135612,-0.227144
three,82,-0.098078,-0.160825
apartment,82,-0.322724,-0.377074
care,81,,-0.209795
fun,81,-0.497681,
home,81,,0.000891
long,81,,0.110836
ready,81,-0.07349,0.34632
happy,80,0.383009,-0.156679
start,79,0.029677,-0.154658
life,78,-0.084408,-0.215834
crazy,78,0.127939,0.099336
friends,78,0.405148,-0.03549
dad,77,-0.175119,-0.121155
bathroom,76,0.230201,-0.187053
job,75,0.093266,-0.343264
coming,74,,-0.398189
dinner,73,,0.37016
left,73,-0.149467,
party,71,0.161746,
keep,71,,0.420499
totally,70,-0.162213,-0.016512
used,70,-0.011146,
years,70,,-0.054825
second,69,-0.238973,0.35784
couple,69,-0.06703,0.335214
mom,68,0.001125,-0.034289
supposed,67,0.368319,
idea,67,0.178109,-0.044102
high,66,-0.222244,-0.070708
may,66,0.126228,0.407012
part,66,0.369538,0.465496
bedroom,66,,-0.32422
hug,65,-0.067973,-0.145272
whole,65,,-0.080981
stupid,65,-0.169159,-0.10549
ring,65,,-0.115211
table,64,-0.112996,0.170852
weird,64,-0.007025,0.247706
happen,64,-0.0529,
bed,64,-0.043011,0.267425
four,63,-0.180349,0.019132
today,62,,-0.257911
watch,62,0.473627,-0.030441
deal,62,0.019291,
picture,61,,0.184706
haven,61,,-0.057096
tomorrow,60,,0.357701
move,60,-0.028677,
live,60,-0.040591,-0.002988
face,59,-0.305032,0.103772
stay,57,,-0.024067
date,56,0.208165,-0.11092
win,55,0.135029,-0.054586
check,54,-0.043542,
house,53,0.089449,-0.363095
show,53,0.198417,
beautiful,53,-0.110966,-0.263455
walk,53,,-0.172087
five,52,-0.252896,0.050842
sit,52,-0.013354,-0.110427
use,52,-0.213831,
problem,51,-0.245463,0.353087
eat,51,,-0.280243
living,51,-0.060478,-0.155327
true,51,-0.151406,-0.129795
mine,51,0.119569,0.582849
box,51,-0.160621,-0.068528
laugh,50,0.062123,0.140379
dress,50,,0.007358
cute,50,-0.126991,0.42589
must,50,0.284295,
pants,49,0.476758,0.461391
saw,49,,0.105588
couch,48,-0.185382,-0.061997
meet,48,-0.061104,0.358711
open,48,0.080834,
hair,47,-0.286803,0.125782
wear,47,0.341356,
run,47,0.237737,0.203116
change,46,0.405982,
cool,46,-0.135488,-0.063268
forget,46,0.238927,
eyes,46,,0.454713
hate,45,-0.132197,-0.342428
break,45,0.148583,-0.278143
hold,45,-0.111671,-0.048093
amazing,45,-0.034584,
perfect,45,-0.139186,-0.190164
bet,45,,-0.23567
glad,45,-0.009988,0.135093
sweetie,45,-0.126195,0.033646
different,44,,0.014371
cry,44,-0.17798,-0.090855
bit,44,-0.068053,
tv,44,,0.008866
voice,44,,-0.099946
moving,43,,-0.096687
rest,43,0.232694,-0.003719
person,43,,-0.367647
doctor,43,0.536235,0.262161
lost,43,0.096073,0.270866
half,43,0.375556,0.098091
dance,43,-0.250888,
hell,42,,-0.073783
sweet,42,,-0.301667
excuse,42,-0.060969,-0.31405
school,42,0.000339,-0.140754
coffee,42,,0.033163
naked,42,,0.056764
telling,42,-0.277778,-0.235621
sitting,41,0.194723,-0.019119
found,41,0.070966,0.290252
fake,41,0.272512,0.020393
chair,41,-0.263149,0.221202
front,40,-0.196497,-0.10685
real,40,-0.206326,0.20044
sound,40,0.12753,0.09962
story,40,0.137529,-0.106737
kids,40,0.33983,-0.135435
world,40,0.06564,-0.338567
kitchen,40,-0.153837,0.169267
chance,40,0.197065,0.43334
sleep,40,-0.066496,-0.434991
tape,39,-0.047152,-0.320972
point,39,0.173983,-0.169172
morning,39,,-0.27169
laughing,39,0.296773,0.157118
upset,39,-0.178865,-0.222776
book,39,,-0.064833
important,39,-0.230821,-0.165531
wife,39,-0.036492,-0.242584
card,39,0.34868,-0.216917
quickly,39,0.147398,
crying,39,-0.245123,-0.315863
boyfriend,39,0.208623,0.043229
dog,39,,-0.24856
reason,39,-0.189018,0.050421
end,38,-0.109128,-0.175265
christmas,38,-0.129792,-0.117625
understand,38,0.006819,-0.20787
reading,37,,-0.083206
boy,37,,-0.124386
hot,37,0.243679,0.168114
giving,37,0.105593,-0.018341
throw,36,-0.116852,-0.048261
ass,36,,-0.520589
sick,36,-0.015579,0.150925
office,36,-0.033695,
food,36,-0.032935,0.353839
holding,35,0.009539,0.40037
relationship,35,-0.045008,0.030548
movie,35,-0.152211,-0.230324
six,35,0.252898,-0.129067
fact,35,,0.290494
excited,35,-0.356256,
means,35,,-0.147983
bring,35,,-0.04289
ago,34,0.158081,
restaurant,34,0.101979,0.065316
hang,34,-0.094639,-0.072616
easy,34,,-0.215584
asleep,34,0.050478,-0.040039
puts,33,-0.440481,
week,33,-0.172665,0.555675
number,33,-0.000593,-0.055603
hope,33,-0.095765,0.026408
close,33,0.123069,
shocked,33,,-0.041012
worry,33,0.020902,-0.170458
gone,32,0.206823,
mike,32,,-0.019335
side,32,0.24901,-0.148152
late,32,-0.21822,
birthday,32,0.326918,
spend,32,-0.139703,
porn,31,,-0.179161
kid,31,,-0.062638
eye,31,-0.34042,0.090427
father,31,-0.08439,-0.304589
times,31,-0.2904,-0.22924
present,31,-0.01963,0.126516
interrupting,31,0.430234,0.17854
working,31,-0.281933,-0.109723
turkey,31,0.199452,-0.089734
picked,30,0.443945,0.244753
running,30,-0.03921,
broke,30,-0.132756,-0.04655
smoke,30,-0.148768,-0.359156
drunk,30,0.209144,0.40287
fat,30,0.055933,0.492123
hour,30,0.098449,-0.174143
tiny,30,-0.253718,-0.298848
mad,29,-0.273907,0.13735
family,29,-0.151237,-0.213299
terrible,29,,0.366307
die,29,-0.170169,-0.091711
buy,29,0.017405,
message,29,,0.22068
floor,29,0.454743,-0.327825
bag,29,0.444765,-0.049912
free,29,-0.219578,0.011383
eight,28,0.022053,0.102606
kill,28,0.133297,0.066917
pregnant,28,0.46865,
window,28,0.058851,-0.262649
alone,28,-0.068439,0.172295
pay,28,0.128658,
news,28,-0.114981,
shut,28,-0.140582,
mind,28,0.254108,0.004823
fight,28,-0.138553,0.145077
thanksgiving,28,0.25151,-0.196574
marry,28,-0.20692,
fire,28,-0.149857,0.339097
word,28,0.019398,-0.381885
promise,28,0.173765,0.225913
car,28,-0.011978,0.049418
hall,27,0.043334,0.464258
wish,27,-0.117606,0.071788
ice,27,0.208725,-0.075006
ten,27,0.282679,-0.040696
chicken,27,0.126983,0.10543
hurt,26,-0.193162,-0.241654
marriage,26,0.0642,-0.198716
hat,26,-0.160708,0.020396
machine,26,-0.09377,
arm,26,,-0.034921
guest,26,-0.101279,0.103143
waiting,26,-0.289075,
brother,26,0.229231,-0.115523
smell,26,0.176991,
lose,26,-0.100097,-0.228137
chick,26,0.172573,0.062372
inside,26,,-0.183657
green,26,-0.05165,0.400487
dead,25,-0.13091,0.132864
read,25,,-0.214575
duck,25,0.210013,0.348173
college,25,-0.093347,-0.191629
sister,25,0.428843,-0.097417
ball,25,,0.232837
heart,25,-0.405875,-0.039473
finally,25,,-0.161468
figure,25,,0.354743
smiling,25,-0.091633,-0.069004
fair,25,0.186729,-0.372819
cold,25,-0.115436,
plan,24,-0.006408,
paper,24,-0.087206,0.467121
answer,24,,0.334839
chef,24,-0.361446,0.321095
huge,24,-0.155293,
mouth,24,-0.218073,-0.195338
relax,24,,0.119272
horrible,24,0.051989,-0.077944
sign,24,,0.02725
air,23,0.490282,0.566144
writing,23,-0.034505,-0.254458
light,23,,-0.025974
line,23,0.145557,0.0835
clothes,23,,-0.024491
top,23,-0.266356,-0.177551
control,23,-0.051632,-0.556675
leaving,23,-0.146675,0.023809
worried,23,-0.280117,0.227821
sense,23,,-0.15236
worse,23,0.019351,0.030531
surprise,22,-0.27742,
shower,22,0.06817,-0.114548
cheese,22,0.197748,0.089293
street,22,-0.004235,-0.19769
calling,22,-0.085448,
standing,22,,0.171723
seem,22,-0.041815,0.14345
roll,22,-0.424687,
lights,22,0.083109,0.182055
seven,22,0.006992,-0.242266
stick,22,-0.486415,
lunch,22,0.031326,0.305447
class,22,,0.369941
clock,22,-0.182063,-0.01828
water,22,,-0.127413
scared,22,-0.354818,0.080189
damn,22,0.312393,-0.234495
sir,22,0.218375,-0.283184
freak,21,,-0.047793
girlfriend,21,0.010088,
flowers,21,,-0.015965
boots,21,-0.222626,0.166139
sexy,21,0.037083,
entire,21,0.009434,-0.248911
toast,21,,-0.092199
lying,21,-0.151496,-0.341952
fall,21,-0.258904,-0.258453
candy,21,,-0.167672
answering,21,-0.033945,-0.064006
luck,21,0.141689,-0.443299
finger,21,0.177785,
husband,21,-0.202433,-0.070835
write,20,,0.316809
small,20,0.340827,-0.139771
third,20,-0.070477,-0.115729
stand,20,,0.023017
smoking,20,0.379113,0.258315
realize,20,-0.170703,0.290281
shirt,20,-0.042981,-0.073784
aunt,20,,0.19168
feet,20,-0.270091,0.353898
turning,20,,-0.094744
able,20,-0.065913,0.485502
hit,20,-0.171369,0.050658
list,20,0.383775,-0.115728
owe,20,-0.187261,
gym,20,0.104131,
clean,20,,-0.144828
weekend,20,7.4e-05,0.459875
shoes,20,-0.468322,-0.050008
borrow,19,-0.363299,0.059492
sad,19,-0.296193,
afraid,19,-0.026971,-0.219595
spent,19,-0.131787,
santa,19,,-0.286024
mother,19,-0.013832,0.212696
interesting,19,-0.195567,-0.191684
pull,19,,0.008464
wake,19,,-0.33966
city,19,-0.056129,0.53555
hundred,19,,0.459581
confused,19,-0.340072,-0.093514
singing,19,-0.09546,0.036842
welcome,19,0.469427,-0.24081
ear,18,0.181275,-0.194538
plane,18,-0.143882,-0.23334
enjoy,18,0.075123,0.04372
body,18,0.586797,-0.172163
raise,18,0.593217,0.342275
plate,18,0.308604,-0.278627
moment,18,,-0.016293
staring,18,-0.147419,0.384886
gay,18,,-0.150267
cards,18,-0.024898,-0.083497
leg,18,-0.006094,0.045813
special,18,-0.115159,-0.248601
works,18,-0.352753,-0.374777
child,18,-0.067938,0.622611
appreciate,18,0.155142,0.359871
calls,18,,-0.258737
favorite,18,-0.065984,-0.110822
early,17,,-0.279872
bunny,17,0.20914,-0.275496
lie,17,-0.281173,-0.010645
words,17,,-0.541906
anniversary,17,0.232035,
mess,17,0.056834,-0.146455
closet,17,0.294538,-0.052215
actor,17,0.138843,
shoulder,17,-0.127729,-0.077099
stuck,17,-0.142912,-0.182304
tired,17,-0.201508,-0.124882
roommate,17,0.188912,0.10135
hanging,17,0.330338,
buddy,17,-0.344831,-0.136875
stripper,17,-0.231431,-0.090084
hugs,17,0.086371,0.070755
grandmother,17,,0.392909
single,16,0.34498,
wall,16,-0.126659,-0.39591
touch,16,,0.09695
full,16,,0.486949
fell,16,-0.297221,0.117221
foot,16,0.409166,-0.091764
adoption,16,-0.060585,
feeling,16,,-0.115203
opening,16,0.074876,-0.019201
dream,16,-0.126866,-0.129135
sarcastic,16,,-0.02394
completely,16,0.027431,-0.177169
gift,16,-0.123537,0.248017
white,16,-0.095597,-0.276863
pain,16,-0.442495,0.014095
careful,16,-0.215487,
boss,16,-0.118522,-0.133752
dancing,16,-0.391721,
apologize,16,0.127712,-0.096348
chip,16,-0.058735,
bra,15,0.102605,0.158693
beer,15,-0.153921,
bowl,15,,0.034147
count,15,,-0.154452
double,15,,-0.193399
music,15,0.256191,-0.112486
twenty,15,0.235003,-0.087425
loved,15,0.38011,0.03357
month,15,,-0.061974
quick,15,0.216835,
idiot,15,0.405811,0.23775
lucky,15,0.0338,-0.39984
song,15,0.092202,0.073774
pictures,15,-0.38874,0.084373
smart,15,-0.279422,0.066759
pack,15,,0.195267
presents,15,0.190028,-0.136999
notice,15,,-0.405459
lady,15,0.245717,0.13165
camera,15,0.209417,-0.132905
yelling,15,-0.151359,-0.144111
surprised,15,-0.214152,
loud,15,-0.113261,
fancy,15,-0.237321,0.378026
case,15,-0.005627,0.481756
smiles,15,-0.161948,-0.178561
less,15,0.001719,
save,15,-0.002992,0.051666
throat,15,-0.100787,-0.099139
glasses,15,-0.290317,-0.267141
jacket,15,0.048936,0.489819
engaged,15,-0.174189,-0.123647
turned,15,0.055293,
honeymoon,15,-0.030351,-0.186047
empty,14,0.041411,
carol,14,,-0.109295
hotel,14,,-0.141656
bunch,14,,-0.148041
fridge,14,0.133305,0.486354
gum,14,-0.446442,0.134696
dear,14,0.156981,-0.192248
age,14,0.237784,-0.175913
rid,14,-0.311675,0.0631
strong,14,0.038408,-0.132818
audition,14,0.026452,
happening,14,-0.026715,
cook,14,-0.080484,-0.298862
wonder,14,-0.145501,-0.092456
sweater,14,-0.149036,-0.21966
monkey,14,0.063999,
piece,14,-0.372477,0.290947
business,14,-0.027533,
balcony,14,0.288557,-0.334328
cake,14,,-0.214408
blue,14,-0.067882,-0.155328
past,14,0.200654,
star,14,-0.178352,-0.184878
learn,14,0.200359,-0.11655
awful,14,-0.040631,0.115547
propose,14,-0.164012,
bath,14,-0.113308,-0.106614
football,13,-0.099249,
cat,13,-0.054488,0.050317
nose,13,0.03938,0.08744
stole,13,-0.102989,-0.135178
bride,13,0.151572,
quietly,13,0.264306,0.424772
cleaning,13,,-0.260109
decide,13,-0.083993,
pad,13,-0.23485,0.563327
hide,13,-0.372669,
key,13,,-0.087516
sing,13,-0.102058,-0.048968
ride,13,-0.059365,0.06371
credit,13,-0.145741,
pen,13,-0.012229,0.460809
mistake,13,0.25732,0.357599
garbage,13,0.602218,0.145283
steal,13,,-0.379057
acting,13,0.524862,
incredible,13,0.121047,
dude,13,-0.010857,0.315077
sperm,13,,-0.106576
send,13,,-0.273543
pocket,13,0.19818,-0.070094
trust,13,-0.019226,-0.455943
drawer,13,0.010609,-0.2981
eating,13,0.19462,-0.139013
annoying,13,0.199645,-0.185199
pass,13,-0.159514,0.638099
noise,13,,0.169844
hole,13,0.157031,-0.101019
straight,13,-0.392931,-0.136717
embarrassed,13,0.199955,-0.071257
died,13,-0.207882,-0.136735
counter,13,-0.156035,
shot,13,,-0.167909
company,13,0.165,-0.133578
building,13,-0.174265,-0.004529
smile,13,-0.133376,0.154343
accent,13,,0.069717
pretending,13,0.221959,
ruined,13,-0.122481,-0.139633
suck,13,,-0.134354
short,13,0.374906,
angry,13,,-0.010314
knock,13,,0.090227
conversation,12,0.095693,0.101306
sleeping,12,-0.117146,-0.338457
maid,12,0.140726,
split,12,,-0.236462
grade,12,0.078998,-0.231889
numbers,12,0.178952,-0.146105
explain,12,-0.235112,0.204815
trouble,12,,0.147312
disgusted,12,-0.169547,-0.015304
proud,12,0.045321,0.249583
calm,12,0.116625,-0.016435
awkward,12,-0.277474,-0.201058
handle,12,0.195742,
pink,12,,0.080193
taste,12,,0.211019
valentine,12,0.212934,0.257024
cigarette,12,0.211866,-0.078622
future,12,-0.300486,-0.210502
cooking,12,,-0.226633
cookies,12,,0.459069
phase,12,,0.428783
rent,12,-0.091659,
cookie,12,0.277594,0.147415
milk,12,,-0.14237
comfortable,12,,-0.096164
cover,12,0.027137,
nine,12,-0.242457,-0.278942
tea,12,0.010317,0.022349
push,12,,-0.209881
seat,12,-0.386457,-0.036719
advice,12,-0.009648,-0.067999
bitch,12,-0.193816,0.400379
listening,12,,0.00979
interview,12,0.307586,0.3141
butt,12,,-0.200069
legs,12,0.086,
sucks,12,0.09027,-0.055254
coat,12,,0.041778
merry,11,0.218535,-0.438543
ugly,11,0.137973,0.174197
team,11,0.272328,0.527506
thirty,11,0.040055,0.074543
loudly,11,-0.140934,0.17567
giggles,11,-0.373745,0.020971
stunned,11,-0.038479,-0.075876
neck,11,-0.173984,-0.244751
ex,11,-0.324832,-0.417652
felt,11,,0.118438
fault,11,0.185695,-0.387676
jealous,11,-0.067745,0.19426
grow,11,-0.225377,0.259574
possible,11,,0.256019
offer,11,-0.115829,
meeting,11,-0.073108,-0.157827
cheek,11,,0.138897
potatoes,11,0.053257,0.423605
allowed,11,0.057205,0.081451
cup,11,-0.233221,-0.171897
sandwich,11,-0.235515,-0.335395
pizza,11,,-0.291736
airport,11,0.071648,
changed,11,,0.501075
depressed,11,-0.268496,-0.286668
order,11,-0.13416,-0.148248
charge,11,0.240302,
king,11,-0.29173,
oven,11,,-0.008713
cheesecake,11,-0.024072,0.22544
swear,11,-0.082335,
orange,11,-0.110455,0.356297
son,11,0.487865,0.344057
middle,11,-0.233947,0.048098
grab,11,,0.143427
nurse,11,0.162749,
insane,11,0.045545,-0.151395
bottle,11,-0.165924,0.084609
join,11,0.277644,-0.200519
dirty,11,-0.309361,0.13261
walking,11,-0.095089,-0.148158
screen,11,,-0.222177
massage,11,,-0.198097
bottom,11,-0.130459,
knowing,11,-0.115561,0.35058
planning,11,-0.105704,-0.30711
remote,11,0.120756,
op,11,0.355714,
tone,10,-0.563701,-0.298767
bachelor,10,0.219434,-0.251982
juice,10,,0.254499
unbelievable,10,0.155042,
sixth,10,0.524048,-0.27161
forgive,10,-0.419267,0.364712
speed,10,0.072387,
sauce,10,0.379424,
tux,10,,-0.14183
freaked,10,,0.070539
decision,10,-0.309182,
thousand,10,,0.398899
covered,10,,0.139429
cousin,10,,-0.167735
romantic,10,0.073388,0.046305
flirting,10,0.327588,-0.422128
nervous,10,-0.238754,-0.11478
sudden,10,,-0.057799
bother,10,-0.254168,0.352018
band,10,0.155274,
focus,10,-0.278487,0.148423
scary,10,,0.10157
gang,10,0.048663,-0.171769
breath,10,,0.117489
screw,10,0.158809,
buying,10,-0.29773,
woo,10,0.039882,
extra,10,-0.016668,
young,10,0.380875,-0.117103
yesterday,10,0.260331,-0.331568
waiter,10,0.162835,-0.349889
children,10,-0.37427,0.298146
touching,10,,0.167885
broken,10,-0.093421,-0.038519
goodbye,10,-0.340059,0.158661
black,10,0.324165,
healthy,10,0.169703,-0.144976
worth,10,-0.126922,-0.119595
pillow,10,0.059587,0.293807
trade,10,0.200001,
score,10,,-0.185284
magazine,10,-0.016118,0.452211
expect,10,-0.113897,-0.241466
rock,10,,0.153815
tough,10,-0.073007,-0.030102
bird,10,,-0.300393
button,10,-0.094573,-0.053338
tip,10,,-0.408319
twelve,10,0.251668,0.287094
afternoon,10,0.223252,0.031514
space,10,-0.087697,0.456849
assistant,10,,0.407404
speech,10,0.057738,-0.007477
crap,10,-0.093677,0.021764
stomach,10,-0.216679,
clear,9,-0.268033,-0.187992
imagine,9,-0.082206,-0.05489
teach,9,-0.035287,-0.036531
agency,9,,-0.144275
actual,9,-0.051732,-0.075342
enjoying,9,-0.152836,-0.071945
ticket,9,,-0.115667
twins,9,-0.176229,0.03804
happily,9,0.406652,-0.306694
flight,9,0.057894,
tie,9,,0.304439
truth,9,0.118887,-0.215547
screwed,9,-0.04085,0.053991
rubbing,9,,-0.117465
steps,9,-0.425612,0.049121
accept,9,-0.468855,-0.011899
moustache,9,-0.04936,-0.025979
wonderful,9,-0.184209,0.054481
giant,9,-0.302452,-0.185373
hallway,9,-0.041653,0.261127
plastic,9,-0.197142,-0.303154
expensive,9,,-0.016587
bout,9,-0.096345,0.040211
pair,9,-0.083965,-0.021543
ceremony,9,-0.1732,0.241193
upstairs,9,-0.194003,-0.330315
stopping,9,-0.337079,
hospital,9,,-0.07556
bank,9,,-0.122727
sock,9,-0.138104,-0.025811
maintenance,9,,-0.216878
lovely,9,-0.14386,-0.180385
self,9,,-0.021115
champagne,9,0.273884,0.179903
disappointed,9,-0.110402,-0.211544
cowboy,9,-0.316184,
note,9,0.270544,-0.038327
scream,9,,0.012301
page,9,-0.117341,0.330792
shoe,9,0.248921,0.119349
million,9,0.361815,
hoping,9,,-0.187304
letter,9,0.183095,-0.045554
leather,9,0.258421,-0.024213
park,9,,-0.003554
step,9,-0.332738,0.087596
poker,9,,-0.348439
desk,9,0.199815,-0.112956
share,9,-0.364971,-0.212291
town,9,,-0.334658
commitment,9,-0.119394,
wanting,8,-0.164823,-0.140997
emotional,8,-0.197755,
cream,8,0.037784,-0.154454
glass,8,-0.197581,
attractive,8,0.166692,0.054063
blow,8,,-0.10783
copy,8,0.118758,0.56604
country,8,0.239043,0.300415
jeans,8,0.140492,0.347889
unfair,8,0.034384,0.079882
suddenly,8,,-0.03138
engagement,8,0.140592,-0.024585
soap,8,-0.013156,-0.256311
ahead,8,-0.075149,0.142629
area,8,0.072455,0.315866
charming,8,-0.325527,0.094743
deserve,8,-0.108554,-0.102733
spot,8,0.420954,-0.253405
mirror,8,,0.233952
mister,8,0.100258,0.099991
uncomfortable,8,0.280514,0.183084
ridiculous,8,-0.283145,-0.189534
purse,8,0.171892,0.166119
exciting,8,0.234093,0.026899
favor,8,,0.019347
attack,8,0.070123,0.316379
inappropriate,8,-0.143492,-0.175552
state,8,,0.01144
blame,8,-0.025957,-0.190859
beat,8,,0.085728
red,8,0.280068,
official,8,-0.0711,
older,8,-0.058556,
excellent,8,-0.18338,0.025608
fighting,8,0.381598,0.155863
gun,8,-0.167194,0.105486
subway,8,0.116755,
hearing,8,-0.153948,0.090495
road,8,,-0.214109
nana,8,,-0.016176
slowly,8,-0.130419,-0.0483
pie,8,,0.138593
pressure,8,,0.340769
punch,8,,0.008418
divorce,8,0.211354,-0.132432
computer,8,-0.323712,-0.045716
toe,8,-0.226582,0.008646
return,8,,-0.043539
drive,8,0.018546,
catching,8,0.34361,0.054969
holiday,8,0.041512,-0.029005
keeping,8,-0.257863,0.277867
trip,8,-0.016749,0.432747
quiet,8,,0.170968
chocolate,8,-0.108066,-0.335659
stage,8,,-0.254223
drop,8,-0.172612,-0.115064
robe,8,0.240903,-0.143804
brave,8,0.116526,
shopping,8,0.52152,-0.037535
breakfast,8,,0.500589
career,8,-0.114988,
screaming,8,,0.237005
cried,8,-0.303061,-0.17031
amused,8,0.238224,
fool,8,0.184793,0.165505
crush,8,,-0.129088
fit,8,0.353605,0.206044
sports,8,-0.195314,0.139271
president,8,0.133193,
fourth,8,0.018711,-0.000962
hurry,7,,-0.203055
congratulations,7,0.1159,0.398705
follow,7,0.076684,-0.188886
consider,7,,0.025132
wet,7,0.413166,
rooster,7,0.158206,
afford,7,0.171269,
boring,7,-0.194101,
eve,7,,0.035229
sec,7,0.184741,
yea,7,,-0.11621
soul,7,,-0.269961
funeral,7,0.246731,0.321323
ended,7,,0.123813
service,7,,0.077108
winning,7,-0.084977,-0.121461
daddy,7,-0.217975,-0.001222
furniture,7,-0.056934,-0.102665
childhood,7,,0.040273
bang,7,0.033494,-0.120857
egg,7,-0.267665,-0.068158
burst,7,-0.15805,-0.032633
tree,7,0.005957,-0.171094
scare,7,-0.236814,0.154453
tall,7,0.005604,
rooms,7,-0.066167,-0.149581
subject,7,,0.29939
eleven,7,0.205609,-0.045081
cough,7,-0.056314,0.227901
serve,7,,0.466127
celebrate,7,-0.102937,
steam,7,0.103213,
bite,7,,-0.176964
death,7,-0.108583,-0.163769
suite,7,,-0.179595
draw,7,,-0.044941
involve,7,-0.269407,0.170886
jump,7,0.141273,-0.180292
system,7,0.285496,0.194692
shake,7,,-0.3415
nuts,7,-0.071371,-0.061551
speaking,7,-0.460482,-0.193221
dangerous,7,,-0.200312
view,7,0.07086,-8e-06
gifts,7,0.0921,
sort,7,0.025438,-0.141112
hooker,7,,-0.080024
mark,7,,-0.067905
enter,7,,-0.123712
loving,7,-0.349493,-0.433605
thoughts,7,-0.525474,0.465921
poem,7,,0.175834
relieved,7,,0.516956
hint,7,,-0.05391
interested,7,-0.217618,0.315372
carry,7,,0.02363
invite,7,0.348545,
born,7,0.165753,0.047799
soda,7,,-0.186593
dancer,7,0.001054,
large,7,0.079207,
disgust,7,-0.137715,-0.230941
terrific,7,-1.6e-05,0.072309
kick,7,,-0.365023
towel,7,0.070832,0.519832
snow,7,-0.046731,-0.05264
regular,7,-0.063004,0.025043
fruit,7,,-0.138665
low,7,-0.345826,
awake,7,-0.143272,0.064711
war,7,-0.049374,0.252553
meat,7,,-0.086113
till,7,-0.344333,0.163601
competitive,7,0.09494,0.324894
mail,7,,-0.109847
act,7,-0.000455,
pathetic,7,-0.067018,0.39632
pleasure,7,-0.373787,0.110715
younger,7,0.326286,-0.166884
gross,7,0.121872,0.428233
law,7,0.002219,
named,7,,0.13543
agreed,7,0.154706,-0.328047
center,7,0.00864,-0.120895
joining,7,-0.220506,-0.317879
rack,7,-0.380536,
pride,7,-0.292567,
size,7,,-0.097113
badly,7,0.38397,-0.197162
male,7,0.110484,
desperate,7,0.16621,-0.26818
drinking,6,0.064405,
strange,6,,0.251235
rabbit,6,0.270377,0.011352
fix,6,-0.178547,0.07701
tissue,6,-0.124453,0.413258
weak,6,-0.088079,
reverend,6,,-0.261621
delicious,6,0.372176,-0.307934
normal,6,0.113856,-0.068704
famous,6,-0.111796,
obvious,6,,0.355544
finding,6,-0.290099,-0.297015
silly,6,-0.216787,
label,6,0.319707,0.142475
distance,6,0.277956,
movies,6,,-0.152264
carpet,6,-0.071909,0.276362
celebration,6,-0.052831,
dice,6,-0.069416,
breathe,6,-0.184201,0.367648
roof,6,0.010005,0.083354
general,6,-0.014525,0.406673
pot,6,0.350961,0.383654
lots,6,,0.180665
feminine,6,,-0.272172
needed,6,-0.188022,-0.453393
disgusting,6,0.010778,-0.382186
jam,6,0.130345,
cheer,6,0.009406,0.242901
exact,6,-0.016,-0.285761
salad,6,0.51319,-0.170934
salmon,6,,-0.271356
dollar,6,0.08133,
history,6,-0.381008,0.192054
needy,6,-0.261331,
officer,6,0.015595,
wild,6,0.419584,-0.124098
accident,6,0.182941,-0.018495
guitar,6,0.232925,0.449038
organized,6,-0.111962,-0.115785
blood,6,,-0.313276
groom,6,-0.329598,0.266748
stealing,6,,-0.469649
nick,6,-0.190306,-0.105915
seating,6,0.241039,-0.20066
sentence,6,,0.049729
memories,6,0.090102,-0.125221
fear,6,0.020803,-0.083788
dinosaur,6,0.051533,-0.261864
heaven,6,0.0262,-0.207659
basket,6,0.138197,-0.023509
difficult,6,,0.084295
reaction,6,0.154307,0.166506
trash,6,0.232664,-0.400253
silence,6,-0.125727,-0.057722
lock,6,,-0.003246
freezer,6,-0.201468,
pig,6,-0.294998,
fourteen,6,-0.050305,0.491472
wine,6,,-0.335217
relief,6,,0.385758
belly,6,0.172243,
babe,6,0.044543,-0.087582
ruin,6,0.095188,0.021294
rehearsal,6,,0.348024
err,6,0.222234,-0.417754
scores,6,-0.146677,
swim,6,,-0.021846
stuffing,6,-0.108872,
waves,6,,-0.085147
professor,6,0.062708,0.173637
recipe,6,,-0.02671
attention,6,-0.137998,
thin,6,-0.13626,
spring,6,,-0.13224
term,6,,-0.279443
bright,6,-0.065396,-0.058921
awesome,6,0.005011,
fish,6,0.112455,-0.314837
exchange,6,-0.34726,0.138732
queen,6,-0.143098,-0.041956
brown,6,0.192363,-0.094778
insurance,6,0.192916,0.007768
suppose,6,0.259267,0.352781
slow,6,0.016788,-0.045729
friday,6,,0.084387
aware,6,0.103873,0.509161
sink,6,0.155233,
celebrating,6,-0.128214,
salt,6,-0.160655,
become,6,-0.097327,
barely,6,0.119356,-0.234863
condom,6,,0.10834
flying,6,-0.204225,0.193791
opportunity,6,0.292569,0.100192
lottery,6,0.140334,
everyday,6,,0.225117
crime,6,,-0.289877
action,6,0.409354,
emergency,6,,0.404985
advertising,6,0.015512,
pool,6,,0.146809
earrings,6,,-0.168433
position,6,,0.151987
balloon,6,0.214982,-0.028141
dish,6,-0.215222,0.00623
ginger,6,0.152886,
information,6,-0.061317,-0.174796
flirt,6,-0.313662,
doll,6,,-0.364945
laundry,6,0.437431,0.423747
learned,6,-0.078585,-0.079402
experience,6,0.075906,-0.293792
television,6,,0.092642
flower,5,-0.022951,-0.277664
spoil,5,-0.189187,0.294404
earlier,5,0.187969,-0.194061
chase,5,-0.356646,-0.038508
level,5,,0.060594
tap,5,-0.277509,
assume,5,,-0.106339
hungry,5,0.011846,-0.146251
stink,5,-0.126104,-0.064933
art,5,-0.229552,-0.198792
positive,5,0.284596,0.024897
spending,5,0.062626,0.284322
wishing,5,0.136473,-0.459257
choice,5,0.097482,-0.158278
forgotten,5,-0.053961,
resist,5,0.288547,0.120235
peephole,5,0.275904,
pregnancy,5,0.396109,
processing,5,0.135864,
customer,5,-0.221632,
touched,5,,-0.274497
similar,5,-0.128565,-0.274051
rat,5,0.021955,0.299687
stairs,5,-0.111083,
fan,5,,-0.010037
spoon,5,0.424091,-0.037611
headset,5,-0.397526,0.109835
odds,5,-0.10528,
caterer,5,-0.258749,
hernia,5,-0.112956,0.407539
related,5,,0.138349
fresh,5,,0.371886
dictionary,5,,0.042197
reach,5,0.257521,
rocks,5,-0.325085,-0.214224
regret,5,-0.385144,-0.147091
hostess,5,0.321478,0.022122
parent,5,0.073376,0.153506
lover,5,-0.087152,
leaning,5,-0.103613,
rip,5,0.057247,-0.242969
shoot,5,,-0.053486
cooler,5,,-0.272688
exhausted,5,0.169435,-0.205467
smooth,5,-0.140312,0.197271
perfection,5,-0.113056,
popular,5,0.253391,-0.07523
reservation,5,,0.379494
contact,5,,-0.249743
original,5,0.142133,-0.163824
alive,5,0.36811,0.143363
glare,5,0.313136,
bucket,5,-0.22939,0.087283
gold,5,-0.002011,0.133522
respect,5,-0.116366,0.09216
hire,5,-0.147874,
pity,5,0.067114,-0.382132
nickname,5,-0.220138,
female,5,0.135503,-0.306616
carton,5,-0.104755,
dark,5,-0.244263,0.096663
crack,5,-0.0505,0.020103
shorts,5,-0.455867,-0.136804
amount,5,-0.26582,
opinion,5,-0.083899,
outfit,5,-0.33396,-0.091815
account,5,,0.146542
energy,5,0.275205,-0.206463
stays,5,,-0.173087
advantage,5,0.222465,0.071647
address,5,,0.578728
knife,5,,-0.152813
killing,5,0.017636,0.227038
falling,5,0.1149,-0.014772
drinks,5,-0.054334,
suit,5,,-0.039546
shooting,5,0.301227,-0.142015
swimming,5,-0.314982,-0.109929
friendship,5,0.308617,-0.051994
safe,5,-0.074522,-0.030149
data,5,0.584059,-0.180102
lasagna,5,,-0.042741
typical,5,0.225031,0.11617
stack,5,-0.149943,0.166977
admit,5,0.29516,
allergic,5,0.176051,-0.050782
sell,5,-0.188651,
sand,5,-0.253137,-0.064799
mention,5,,-0.115988
dessert,5,,0.46662
power,5,-0.255667,
wash,5,0.179176,0.008256
comment,5,,0.142621
tomatoes,5,-0.09144,-0.335461
princess,5,0.033577,-0.024247
adult,5,0.466977,-0.02198
freedom,5,0.143755,0.481443
lifetime,5,0.027687,-0.014097
taught,5,0.104598,0.359204
photo,5,,0.254321
jewelry,5,0.287599,-0.075954
lesbian,5,,0.60961
mixed,5,0.093035,0.218403
offended,5,-0.10202,-0.28199
magic,5,0.363842,-0.353488
settle,5,-0.20331,-0.309136
butter,5,-0.079341,-0.021978
joy,5,-0.036011,-0.344493
sample,5,-0.299103,-0.09458
mailman,5,,-0.147994
pan,5,0.305337,-0.192501
embarrassing,5,-0.135605,0.312771
dick,5,0.208871,-0.005887
sugar,5,,0.046624
vomit,5,0.136519,-0.235088
panicking,5,0.03475,-0.239401
yell,5,,-0.080379
appointment,5,0.261682,
daughter,5,-0.019756,-0.208556
soup,5,0.121354,0.292663
fully,5,-0.011615,-0.194783
practice,5,0.229881,
sun,5,-0.194574,0.294818
rush,5,-0.153667,0.619459
dry,5,-0.034379,-0.195877
mood,5,0.004932,0.21488
agreement,5,0.589298,-0.292068
lotion,5,0.06823,0.320369
shaking,5,-0.167043,-0.064331
conference,5,-0.008795,
jar,5,0.002496,
correct,5,-0.186257,-0.230216
specific,5,0.192032,-0.275522
fold,5,0.164895,
recognize,5,-0.059722,-0.14818
ad,5,-0.070126,0.393448
missy,5,-0.097867,
routine,5,-0.393475,-0.03214
scene,5,,-0.316212
sexual,5,0.257763,0.43051
deposit,5,,-0.092492
ahhh,5,-0.052324,
super,5,-0.139278,0.210164
closed,5,0.028231,
pipe,5,-0.013948,0.484396
rushing,4,-0.116804,0.563373
knee,4,0.564483,-0.076047
saucy,4,-0.251851,-0.118871
surprisingly,4,-0.168152,
shovel,4,-0.197483,
dropper,4,0.258594,
resume,4,,0.193297
board,4,-0.191761,0.060806
era,4,,0.039968
altar,4,0.116473,0.292571
lame,4,-0.024458,0.534338
fantastic,4,-0.207762,0.054816
central,4,,-0.457589
frustrated,4,0.17,-0.308903
brag,4,,-0.132709
exit,4,0.233221,
stars,4,-0.104983,-0.073406
mocking,4,-0.02216,0.038978
tequila,4,-0.250268,
square,4,0.105398,0.129228
parade,4,0.125033,
disease,4,-0.20248,0.062734
bong,4,0.088462,0.007663
channel,4,-0.303893,0.486935
selfish,4,-0.17176,-0.193762
shame,4,0.232575,-0.217523
vestibule,4,,0.214649
wallet,4,,-0.253516
loser,4,-0.413181,-0.040372
theater,4,0.193596,
bored,4,0.186607,
creepy,4,-0.088325,0.248261
forward,4,0.100269,-0.268459
tan,4,,-0.388752
bond,4,-0.029624,0.032145
announcement,4,,0.447274
shop,4,0.360925,
defense,4,0.040571,
race,4,-0.434657,0.042012
continue,4,-0.140887,-0.140014
horrified,4,-0.042348,0.197917
percent,4,-0.068279,
entertainment,4,0.246353,
gesture,4,,-0.004546
crystal,4,,-0.117257
poor,4,-0.202804,-0.005398
warn,4,,0.46136
pancakes,4,,-0.247949
snack,4,,0.331822
cheat,4,-0.205545,-0.460077
base,4,,0.194578
award,4,0.169857,
skating,4,-0.133613,
diet,4,-0.225121,-0.19712
harm,4,-0.250839,-0.148055
saving,4,,-0.264802
supportive,4,0.280663,0.26173
fog,4,-0.251689,-0.170185
gloves,4,-0.362948,0.269421
makeup,4,,0.412134
vacation,4,0.086007,-0.194027
index,4,0.602148,-0.357136
frank,4,,0.323055
peanut,4,-0.236351,0.024332
glaring,4,-0.152625,
softly,4,0.291629,-0.07359
charity,4,-0.269067,0.454679
junior,4,-0.23753,-0.422524
pumpkin,4,-0.090511,-0.104269
spit,4,0.051653,0.261398
ham,4,-0.230058,-0.251387
prepared,4,0.125093,0.098987
effort,4,0.281991,
land,4,,0.530488
brain,4,0.199545,0.392442
lord,4,-0.340289,-0.002692
uncle,4,,0.035751
coke,4,-0.147386,
binder,4,-0.012906,0.133722
nightmare,4,0.078572,-0.363373
review,4,0.425634,-0.099112
apple,4,-0.18759,-0.091208
student,4,,-0.034869
incident,4,0.253334,-0.27583
tailor,4,0.185433,-0.428648
choose,4,0.282246,
candles,4,0.169299,-0.113413
thankful,4,0.262098,0.220036
yellow,4,-0.295996,-0.094745
elevator,4,-0.097129,
color,4,,-0.020743
shrink,4,-0.319093,
planned,4,-0.029814,0.045485
definite,4,-0.356847,-0.102386
zone,4,0.125215,-0.194489
discuss,4,,-0.185739
fifteen,4,-0.022731,0.205409
ken,4,-0.065051,
internet,4,0.362251,0.023637
hip,4,-0.132261,
deer,4,-0.046811,-0.023933
yard,4,0.311114,-0.009343
shall,4,-0.092421,
bug,4,-0.145696,0.071107
department,4,-0.037857,0.034465
honest,4,-0.298797,-0.153705
introduce,4,0.019707,
universe,4,-0.204371,0.253404
invisible,4,0.009436,
dollhouse,4,0.031914,-0.287179
helium,4,-0.078381,0.254317
willing,4,0.172811,-0.119274
mint,4,-0.173764,0.106422
sweating,4,-0.201242,-0.237813
liberty,4,0.195737,0.418341
personal,4,,-0.225673
adopt,4,0.11627,
easily,4,,-0.266949
tax,4,-0.227311,-0.089979
seventh,4,-0.192613,0.035232
frightening,4,-0.480143,0.324515
phrase,4,-0.283769,0.021124
trees,4,,-0.195625
understood,4,-0.31747,0.434973
backwards,4,0.211447,
drag,4,0.244615,0.452227
cabinet,4,,0.011045
cheering,4,0.155154,
fixed,4,,0.185031
refrigerator,4,-0.4183,0.053152
south,4,-0.032473,-0.174256
gate,4,-0.296532,0.569959
slim,4,0.046839,0.04914
winner,4,0.135696,-0.107616
doorway,4,,-0.160464
group,4,,0.402819
necklace,4,,-0.311522
hook,4,0.324946,
corner,4,0.262929,
bakery,4,,-0.330104
magical,4,0.03421,-0.213664
bake,4,-0.143207,-0.321915
contest,4,-0.128382,
bubble,4,,-0.053839
losing,4,-0.375467,-0.029999
meddle,4,,0.03358
island,4,,-0.02219
quality,4,0.235757,0.172834
casual,4,-0.207015,0.474534
globe,4,,-0.193734
weekly,4,-0.088009,-0.072492
tub,4,-0.150683,-0.066782
toilet,4,-0.59351,-0.111063
letters,4,0.152344,-0.166552
evening,4,-0.366033,-0.09801
panicked,4,0.064099,-0.053522
code,4,,-0.159285
tin,4,0.071859,
hiding,4,-0.086463,0.058797
frantically,4,0.186584,0.20465
form,4,-0.226632,-0.135618
whip,4,,-0.271615
affair,4,-0.101071,
greatest,4,-0.027532,0.297718
file,4,-0.466617,0.413099
cost,4,0.039258,
books,4,-0.128692,-0.190135
simultaneously,4,-0.067637,-0.064776
panic,4,,-0.426993
stolen,4,-0.302778,-0.177532
certain,4,-0.077799,-0.089434
vice,4,,0.016706
curtain,4,-0.064746,-0.281078
wax,4,0.049374,0.15566
painful,4,-0.224174,-0.009348
strength,4,0.002016,
camp,4,0.131968,
cranberry,4,,0.119309
judge,4,-0.035714,
resolution,4,-0.197674,0.441404
bread,4,-0.237651,-0.303318
stain,4,-0.109599,
bachelorette,4,0.209875,
birth,4,0.097988,0.520881
speak,4,-0.046755,0.052073
skirt,4,0.538755,-0.046167
worrying,4,-0.198406,0.228623
comfort,4,0.008901,0.109271
painting,4,,0.060176
destroy,4,,-0.463919
social,4,-0.252488,-0.076303
mommy,4,,-0.118312
doubt,4,0.020493,
wooden,4,-0.200481,-0.0663
jerk,4,-0.06784,0.529016
sliding,4,,-0.241095
round,4,-0.313216,
lead,4,,0.482046
perform,4,-0.129633,-0.059863
moon,4,,-0.143543
unfortunately,4,-0.140034,-0.233553
rich,4,-0.133096,0.347662
unemployed,4,0.313993,-0.136758
coffeehouse,4,0.237625,0.358893
rain,4,0.054072,-0.057734
hidden,4,-0.246967,-0.17489
bend,4,0.182905,-0.137214
cell,4,,-0.122157
bike,4,,0.16099
version,4,,0.456246
labor,4,-0.23619,
humidity,4,-0.203444,
bastard,4,0.074487,0.047382
fears,4,0.269803,-0.082066
flattered,4,-0.248891,-0.027402
character,4,-0.271825,-0.05877
boom,4,-0.312453,
solid,4,0.161877,-0.200085
dump,4,-0.110365,-0.142384
robin,4,-0.122743,0.307783
accidentally,4,,0.286155
kisser,4,0.047851,-0.114183
beach,4,-0.259486,-0.083898
parts,4,0.090159,
misunderstood,3,0.285377,-0.383229
efficient,3,0.263597,-0.163466
liar,3,0.338429,0.060135
disagree,3,0.28518,-0.278864
source,3,-0.518634,-0.202328
pleased,3,-0.37878,-0.145987
latte,3,-0.225526,0.189084
slide,3,,-0.228552
dull,3,-0.240681,
rejection,3,-0.127415,-0.049419
fate,3,-0.071951,
smallest,3,0.031902,
overwhelming,3,0.275683,0.423041
approach,3,,-0.190488
forbid,3,,0.252599
slutty,3,,-0.244417
arcade,3,,0.176956
cable,3,0.03158,0.049035
bewildered,3,0.382439,0.240573
recommendation,3,-0.324391,-0.186592
bridge,3,,-0.0317
boo,3,-0.082883,-0.175347
hopes,3,0.075487,-0.4328
puddle,3,0.019023,
peep,3,-0.107286,-0.158209
medicine,3,-0.241829,-0.220346
questionable,3,0.041383,0.327439
pop,3,,-0.172878
theme,3,-0.093527,-0.064565
image,3,,0.264487
keeper,3,-0.423356,
significant,3,-0.180473,0.109548
concerned,3,0.017377,0.222435
twin,3,,0.460675
dawn,3,,-0.077879
coach,3,-0.020943,0.197301
international,3,0.146301,0.036794
casually,3,0.188844,-0.035488
slightly,3,0.362449,-0.059477
private,3,-0.017107,-0.202127
miracle,3,0.14732,-0.031822
unit,3,,-0.153327
explanation,3,0.101208,
shark,3,0.231453,-0.169264
sounding,3,0.041098,-0.161069
betting,3,,-0.309615
add,3,0.07471,-0.125901
environment,3,,-0.141746
blouse,3,0.191397,-0.397783
clubs,3,-0.081305,-0.16647
inhospitable,3,-0.083492,-0.179045
cash,3,-0.122781,-0.181163
captain,3,0.399786,
library,3,,0.214114
audience,3,-0.282606,
sofa,3,0.052593,-0.109074
maple,3,0.185761,-0.158529
crash,3,,-0.012606
expecting,3,-0.065982,
organize,3,-0.11759,
established,3,0.115804,-0.144425
commercial,3,-0.182506,-0.099261
statement,3,0.175676,
cheesy,3,0.223521,
flattering,3,-0.375196,
bullet,3,0.282177,-0.310314
health,3,-0.22874,0.031191
mature,3,,0.484002
mini,3,-0.005437,
squeeze,3,,-0.16789
nightstand,3,-0.094545,0.132287
support,3,0.243061,0.118241
terrified,3,,-0.152021
statistical,3,-0.292426,-0.118641
electric,3,,0.107574
bro,3,-0.228587,-0.058793
nuclear,3,-0.129032,-0.137528
toby,3,-0.099947,
garage,3,0.449374,-0.105518
remembered,3,-0.217666,-0.135293
compliment,3,0.418192,0.11012
wasted,3,0.005899,-0.256319
puff,3,-0.159027,0.383118
pinching,3,,-0.202621
laughter,3,0.106626,-0.326357
cheers,3,0.026287,-0.216493
host,3,0.427196,-0.079439
permission,3,,-0.119977
length,3,,0.059765
teasing,3,0.171911,-0.047456
briefcase,3,0.078546,-0.208406
directly,3,0.390522,0.340447
reject,3,-0.02389,-0.009131
grandchildren,3,-0.367924,0.31986
interest,3,-0.464469,
fifty,3,,-0.063098
lobster,3,-0.011713,0.096694
dried,3,-0.024135,0.244425
stress,3,-0.242843,0.150886
spell,3,0.058497,
firm,3,-0.44626,-0.088361
minister,3,-0.088142,
goodness,3,-0.017533,0.146978
stern,3,,0.31838
geek,3,-0.281437,
slap,3,,-0.224337
summer,3,-0.068729,0.24015
mimicking,3,-0.031851,
cartoon,3,,-0.001523
fiancee,3,-0.173111,0.104935
hump,3,0.439323,0.189617
handsome,3,-0.340231,-0.019164
soft,3,-0.028303,-0.233924
furry,3,-0.339095,
biology,3,,-0.050087
shock,3,,0.02203
including,3,,-0.118523
pushing,3,-0.152446,0.128331
anxiety,3,0.101893,0.031899
sweetest,3,0.329863,0.127873
display,3,,-0.09324
statue,3,,-0.213062
fashion,3,-0.087302,-0.27897
meal,3,0.024586,0.381763
learning,3,0.09434,-0.079552
ignore,3,-0.126382,
hut,3,0.096991,0.104089
stockings,3,-0.269257,
mountain,3,-0.208343,-0.180328
oils,3,0.063328,-0.023679
major,3,-0.262616,
startled,3,0.219787,-0.240005
diary,3,,-0.433248
plaza,3,,0.080672
diamond,3,0.052866,-0.22993
beauty,3,-0.326201,-0.156062
scenario,3,-0.081477,-0.384952
precious,3,0.184029,0.096979
lightning,3,-0.061079,0.341173
cancel,3,-0.192998,
skull,3,,-0.196639
aurora,3,,0.2049
trapped,3,-0.283951,-0.324347
rose,3,,-0.08736
glue,3,-0.164294,
jelly,3,0.142405,0.579264
pet,3,,-0.454729
type,3,0.094148,-0.118541
photographer,3,-0.342876,0.029398
wood,3,-0.268726,-0.071803
fund,3,0.254582,0.530943
limited,3,0.250344,
bay,3,,-0.176377
playboy,3,0.380583,-0.036543
kicking,3,,-0.095081
impact,3,0.469938,-0.111316
financial,3,-0.330072,-0.317419
newspaper,3,,0.02603
fling,3,,0.216963
impression,3,-0.006273,
victoria,3,0.007365,
apology,3,0.135515,-0.142099
thunder,3,-0.071671,0.1872
heading,3,,0.238301
lines,3,-0.21176,-0.078046
agent,3,0.422011,
slash,3,-0.371945,-0.340091
net,3,-0.004985,0.088538
slut,3,0.001988,-0.155656
buck,3,-0.003312,
ingredient,3,,-0.255384
rumor,3,-0.165631,0.367324
overweight,3,-0.104519,0.025599
generally,3,-0.011855,-0.288076
grease,3,-0.120195,0.38611
platform,3,0.006159,-0.342366
security,3,-0.189663,-0.045791
pottery,3,0.125915,0.290176
hammer,3,,0.007207
lining,3,,-0.281616
lemon,3,-0.01612,0.429342
comic,3,0.15358,-0.113461
invitation,3,0.389872,-0.131672
facing,3,,0.106856
nipple,3,,-0.027357
warm,3,0.003899,-0.320464
wholesome,3,-0.317891,-0.056807
blonde,3,,-0.318544
wee,3,,0.469558
stayed,3,-0.185716,-0.1252
wrap,3,-0.213961,-0.308963
quarter,3,,0.50314
frame,3,-0.368585,
pleasant,3,-0.454318,-0.192131
climb,3,-0.158294,
essence,3,,0.026121
receipt,3,-0.08355,0.289556
survive,3,0.055809,
complicated,3,0.002985,-0.138926
album,3,,0.023445
wreck,3,0.057116,0.003414
obsessive,3,,0.37617
xerox,3,-0.135806,
chemistry,3,-0.32555,
shape,3,-0.529508,-0.209255
knapsack,3,0.465929,-0.11593
comics,3,,-0.129163
flip,3,-0.380678,-0.050963
earth,3,,-0.175694
kit,3,,-0.141977
veil,3,0.120879,-0.162153
nature,3,0.578367,-0.21999
bonus,3,0.039645,-0.102852
satisfied,3,0.305982,0.002844
scissors,3,0.234455,
generous,3,-0.004558,0.066264
lean,3,,0.015301
written,3,,-0.255569
manage,3,0.494068,
definition,3,,-0.160302
flashback,3,0.097815,-0.357674
sculpture,3,,-0.386837
knit,3,0.07288,-0.00944
caring,3,,0.450613
mate,3,0.189256,0.079304
grand,3,-0.402162,0.267652
geez,3,-0.29215,
embarrass,3,0.092706,0.330632
sickness,3,0.149097,-0.109009
fort,3,-0.354179,
lounge,3,0.033477,-0.009795
dresser,3,,-0.169879
sticking,3,-0.075973,
macho,3,0.289511,
calamari,3,-0.096422,-0.104807
pimp,3,,-0.10709
smaller,3,0.41244,
total,3,-0.315515,0.301552
argument,3,-0.248163,
blanket,3,0.238209,-0.121556
perfume,3,,-0.093623
shy,3,-0.103977,
motorcycle,3,0.38153,
activity,3,0.200274,
wrestling,3,-0.160575,-0.117556
ultimate,3,0.358672,
compete,3,-0.164028,-0.231051
stunning,3,0.038596,0.113925
amazement,3,0.108127,
dim,3,-0.017944,
speaker,3,-0.418566,
spider,3,0.150285,-0.110523
travel,3,-0.019046,-0.284019
sight,3,,0.070091
vegetarian,3,0.202877,0.161055
pissed,3,,-0.267169
collection,3,,-0.240753
suggestion,3,,-0.057067
pirate,3,,-0.159842
confident,3,0.013347,0.262999
inviting,3,0.504532,0.195337
penny,3,0.0983,0.606503
west,3,0.135283,-0.368764
public,3,-0.227509,
forest,3,,0.393749
doodle,3,,0.083629
burn,3,,0.565613
curiosity,3,0.467738,
nail,3,0.283001,
partner,3,,-0.105026
fooling,3,-0.154183,0.164556
lollipop,3,,0.122439
counts,3,0.04286,
item,3,,-0.17926
passport,3,-0.121579,-0.146832
potato,3,0.172217,0.319375
sneak,3,,-0.267522
fantasy,3,-0.018947,-0.373793
bummed,3,-0.112752,
intercom,3,,0.527268
agree,3,0.260163,-0.041114
human,3,-0.006284,-0.195442
train,3,0.014399,
apartments,3,,0.104504
lighting,3,0.123353,0.620405
dying,3,0.133097,-0.18934
haircut,3,0.210139,0.077607
worker,3,0.093162,
delivery,3,-0.014584,-0.138461
omnipotent,3,0.112767,
marinara,3,,0.376396
van,3,,0.404209
dial,3,,-0.397475
museum,3,,-0.169123
basement,3,0.523635,
nodding,3,,0.159602
nanny,3,,0.031781
dumb,3,0.130195,
trick,3,,-0.395783
lower,3,-0.191374,
trap,3,-0.103204,-0.023575
belt,3,-0.120528,-0.05151
drain,3,0.296906,-0.132346
guts,3,-0.179796,
simple,3,-0.047645,-0.0151
expression,3,-0.265831,
torn,3,0.099142,0.089976
wrapping,3,-0.19465,
tiger,3,-0.279566,0.278053
project,3,-0.410234,0.312015
science,3,0.312989,-0.030353
fly,3,-0.323879,
bat,3,-0.012073,
virgin,3,,0.36626
issue,3,,-0.085812
responsibility,3,-0.176062,-0.101398
thrown,3,-0.359484,
supplies,3,0.53042,-0.058579
telescope,3,,-0.149801
creep,3,-0.444136,-0.029031
sucking,3,0.095766,-0.026357
spray,3,0.234117,
yummy,3,-0.32105,0.004965
rematch,3,-0.0809,-0.134934
professional,3,0.361149,0.314703
billy,3,0.205967,
meaning,3,0.180642,0.311528
ankle,3,-0.100673,-0.155962
memory,3,-0.170728,0.03437
outgoing,3,,0.123734
skin,3,0.149165,-0.188107
sale,3,-0.272227,
responsible,3,0.486822,0.006796
remind,3,-0.105149,0.25424
laptop,3,,-0.164107
treasures,3,0.150598,
motion,3,0.204931,
hike,3,,-0.063751
ceiling,3,-0.026977,-0.270901
beam,3,0.281827,0.457705
senior,3,,-0.290988
teacher,3,0.125986,0.003003
mattress,3,0.209839,0.261177
drove,3,0.087712,
cushion,3,0.003287,-0.051925
opposite,3,-0.123635,0.058661
penis,3,-0.210127,-0.037984
example,3,,0.02191
lemonade,3,,0.309988
lamp,3,-0.558987,0.306346
titanic,3,0.247316,0.432318
remove,3,-0.117414,0.447445
holidays,3,0.015329,0.061901
grandma,3,,0.430472
tunnel,3,-0.308961,0.028991
deck,3,-0.117474,
scientist,3,0.333869,
ache,3,0.454024,0.177427
click,3,0.328162,0.210081
sensitive,3,0.043442,-0.266983
nap,3,-0.040341,-0.050257
macaroni,3,,-0.07467
underpants,3,-0.140033,
underneath,3,-0.086588,-0.144194
guilty,3,0.298481,-0.176618
jersey,3,0.602901,-0.02162
picnic,3,,-0.1018
lift,3,0.082715,-0.123158
giggling,3,-0.514555,0.268217
toy,3,,-0.100877
wide,3,,-0.101655
convinced,3,-0.098454,-0.091543
prince,3,-0.068137,-0.078755
rude,3,0.193952,-0.064369
sunglasses,3,,0.313326
patch,3,-0.060856,0.320673
delta,2,,0.254978
recover,2,-0.229396,0.125619
mansion,2,-0.155416,-0.402198
semi,2,-0.188673,
sky,2,,-0.003384
upbeat,2,0.036807,-0.008936
identical,2,,-0.053818
pointer,2,,0.024478
spill,2,,-0.197268
feed,2,-0.221522,-0.073335
spread,2,0.044265,
dramatic,2,,-0.097118
superpower,2,-0.139919,
savings,2,0.017984,-0.043314
raising,2,0.015712,0.398618
lipstick,2,,0.248192
shadow,2,-0.164089,
bothering,2,,0.377276
dreams,2,-0.05554,-0.010531
ribbon,2,,0.169009
closeness,2,,-0.253941
buzzer,2,-0.124079,-0.162937
determined,2,0.004623,-0.086479
jaws,2,,0.016847
snap,2,0.211535,0.343993
shocking,2,-0.387941,-0.110824
iffy,2,-0.193324,
concentric,2,0.188588,0.207922
wrecked,2,0.065199,-0.188783
market,2,-0.171282,-0.177245
merge,2,0.357856,-0.240888
eligible,2,,-0.101008
silliness,2,0.165451,
golf,2,,0.034447
genius,2,-0.068527,0.50364
asteroids,2,0.479503,0.574344
comedy,2,-0.294213,-0.11447
nerve,2,-0.180651,0.10312
erection,2,0.03857,-0.407269
ladle,2,0.061549,-0.215824
informed,2,,0.018162
salsa,2,,-0.029012
maker,2,-0.183549,0.148213
airplane,2,0.040086,
weather,2,0.016672,-0.028665
reveal,2,,-0.225255
rookie,2,-0.08849,0.060979
salon,2,0.001303,-0.01869
enthusiastic,2,0.231226,
agreeing,2,0.058331,-0.132483
journey,2,0.112859,0.116579
ideal,2,0.17852,0.210141
donor,2,-0.022957,0.336757
dreamt,2,0.097097,-0.118416
astonished,2,0.252033,-0.090422
seventeen,2,0.002575,-0.039995
wrist,2,-0.257617,0.164449
cop,2,0.394339,-0.033365
urgent,2,0.240195,-0.026931
tingle,2,-0.061963,
inn,2,,-0.009001
batch,2,-0.116329,-0.087549
obsessed,2,,0.24771
darling,2,-0.131716,-0.450472
harsh,2,,-0.059231
undo,2,0.524231,
common,2,0.432789,-0.235406
beaming,2,0.401491,-0.033597
scrappy,2,0.180822,
telephone,2,,-0.027143
spoken,2,,-0.226158
fried,2,0.318729,
behave,2,0.092197,-0.042433
tomato,2,0.07332,-0.211976
weeping,2,0.206929,-0.088495
nighttime,2,,-0.137313
current,2,,-0.291459
memorial,2,,-0.09989
heavy,2,,-0.347137
java,2,-0.000814,0.247275
fox,2,,-0.091129
fever,2,-0.222133,0.467067
divide,2,0.067375,-0.275125
remaining,2,-0.199933,0.201588
humiliate,2,-0.082505,-0.104922
surgery,2,,-0.160496
aloof,2,0.066657,0.151422
damage,2,0.188815,-0.053182
terminal,2,-0.154361,
psychology,2,0.445793,0.103698
backfire,2,,0.11214
swinging,2,,-0.222013
survivor,2,0.438111,
bump,2,0.168341,0.423126
sideways,2,0.256404,-0.219954
aloud,2,-0.002071,0.237451
traditional,2,,-0.328198
hunting,2,-0.174194,-0.09408
swimmer,2,0.20613,
hunter,2,-0.251872,-0.053368
piano,2,,-0.424732
brush,2,-0.00019,0.137142
silently,2,0.005007,0.449193
begging,2,0.33515,-0.082669
mistress,2,-0.015213,-0.173838
relinquish,2,-0.108961,0.375529
anxious,2,,-0.012158
ammonia,2,0.433926,0.587051
mop,2,0.192424,
ink,2,0.042199,
lid,2,0.288758,-0.002688
strap,2,-0.223403,
tile,2,-0.175282,-0.168085
evil,2,,0.222907
independence,2,0.356992,-0.235513
hairy,2,0.036028,-0.234067
horribly,2,-0.247017,0.067783
gorgeous,2,-0.093731,0.081878
poultry,2,0.426036,
immediately,2,-0.033574,0.051163
knowledge,2,0.309943,0.526321
humiliating,2,0.121512,0.412986
practical,2,0.559693,-0.057624
skirts,2,0.380342,
yawning,2,-0.15177,
groan,2,,0.151462
prize,2,-0.171714,
gibberish,2,-0.212484,
loathing,2,0.087775,-0.172404
attached,2,,-0.149345
spoke,2,,-0.183929
overdue,2,0.346013,-0.249321
goose,2,-0.137693,0.308938
skate,2,-0.263413,
storage,2,,-0.130856
sadly,2,0.248856,-0.076865
loose,2,-0.065733,-0.166565
unpaid,2,-0.10328,
cruel,2,,0.137103
plenty,2,-0.343673,0.331556
cracked,2,-0.064879,-0.071578
zip,2,0.06782,
canyon,2,-0.120271,0.05769
flash,2,0.232252,
juggle,2,0.131435,0.198175
eighteen,2,0.282706,-0.209663
false,2,-0.146609,-0.252532
shaker,2,0.023245,0.252425
pepper,2,-0.208202,
offensive,2,,-0.296518
bus,2,0.25056,
topic,2,-0.214487,0.381437
shell,2,,-0.034555
sketch,2,,0.269705
piggy,2,-0.076918,0.527333
practically,2,,-0.103896
sneaker,2,,-0.306817
episode,2,,-0.13869
lip,2,,0.085386
shivering,2,-0.079108,-0.072445
soundtrack,2,-0.163575,
consolation,2,-0.094428,-0.149748
sweetheart,2,0.140791,-0.088824
coincidence,2,,-0.104044
annoyed,2,-0.227102,-0.100973
decent,2,0.186148,0.332701
plain,2,-0.051145,-0.108553
facts,2,0.188665,0.313918
revenge,2,0.082112,0.450319
criticism,2,-0.13219,-0.046579
joined,2,-0.265685,-0.062294
foil,2,-0.411428,
hyper,2,-0.379386,
seventy,2,,0.025607
field,2,0.026923,0.577446
community,2,0.401142,0.114697
supermarket,2,-0.298927,0.616053
available,2,-0.062018,0.414015
kangaroo,2,-0.152174,-0.052541
lousy,2,0.388125,-0.002919
musical,2,0.115082,-0.121311
rhyme,2,,-0.010666
destined,2,0.178568,0.246777
factory,2,0.116296,
peel,2,-0.024067,-0.129014
chump,2,0.010902,
clever,2,0.02806,-0.09945
unplug,2,0.071109,0.285785
breast,2,,0.491087
relaxing,2,,-0.099105
underdog,2,0.009121,0.487886
puppy,2,,0.009065
ship,2,,-0.312269
discussion,2,-0.141085,-0.041081
bathtub,2,-0.160888,0.247744
impossible,2,0.191025,0.158343
classics,2,,-0.342744
canned,2,-0.033724,
goods,2,-0.353314,0.219362
emphasize,2,-0.077251,
bald,2,-0.123856,
conscious,2,-0.210687,-0.137879
judgment,2,0.08197,-0.147685
catalog,2,,0.184756
articles,2,,0.436993
apron,2,-0.03881,-0.101787
journal,2,0.252476,-0.128727
skinny,2,0.03527,
seduce,2,0.056976,-0.083988
insist,2,-0.216827,
strings,2,-0.12724,-0.071866
burning,2,,0.197171
lesson,2,-0.048862,
liking,2,0.109476,0.407616
dentist,2,-0.062838,-0.157248
lace,2,0.29836,0.051582
hysterical,2,,-0.086052
holocaust,2,,-0.176638
friendly,2,0.395199,0.004109
blind,2,0.359421,-0.361394
study,2,-0.111116,-0.290691
ritual,2,,-0.129201
material,2,,0.057123
buttock,2,-0.229765,-0.173745
adventure,2,0.100585,
brand,2,,-0.160243
justice,2,0.030402,0.02155
express,2,-0.04507,
ebony,2,0.108621,-0.308771
ivory,2,,-0.072703
hating,2,-0.136723,-0.004921
parachute,2,-0.013841,-0.341556
nudity,2,,-0.201242
baseball,2,-0.080503,
sigh,2,0.472218,
urine,2,-0.250437,
screening,2,0.222973,
teaching,2,0.077893,-0.112733
canoe,2,-0.422277,-0.333006
scrabble,2,,-0.224862
direction,2,-0.019609,-0.177923
weave,2,0.013308,0.240548
ell,2,0.097523,
author,2,0.022255,-0.027829
riding,2,-0.327672,
trading,2,-0.28116,
intimidated,2,-0.131511,-0.315219
concept,2,,0.14396
corn,2,-0.258661,-0.25015
broom,2,0.116756,0.003519
goals,2,-0.290853,0.320914
personality,2,-0.012098,0.381982
irony,2,,0.09888
grape,2,-0.264021,0.355698
yearly,2,-0.024346,-0.22058
balance,2,-0.283342,-0.185002
racist,2,-0.399634,0.038086
confuse,2,-0.217287,0.251903
member,2,,0.111577
forehead,2,,-0.19593
pulp,2,-0.250299,0.425194
paperwork,2,-0.29191,
voluntarily,2,0.070227,-0.280624
silver,2,0.028839,0.210941
birdie,2,,-0.071712
winter,2,,-0.232455
goatee,2,-0.160224,0.269377
wrestle,2,-0.087093,-0.172067
tour,2,-0.069601,
anger,2,0.35599,0.001811
tray,2,0.082134,-0.255083
horn,2,-0.173393,
babbling,2,0.045769,
shotgun,2,-0.226059,0.122488
mar,2,-0.513816,
troll,2,-0.051369,-0.241812
ravioli,2,0.295749,-0.184067
coconut,2,-0.099402,-0.186649
jasmine,2,0.088672,0.28592
onion,2,0.593094,
squad,2,-0.158021,-2.4e-05
alien,2,,-0.200836
benefit,2,0.048418,-0.207459
taco,2,0.225749,0.02016
appetite,2,-0.099531,
veronica,2,,0.148414
tend,2,,-0.004258
notch,2,0.152751,
modern,2,0.104197,0.102801
devil,2,-0.01203,-0.091126
combination,2,0.091947,0.217136
maxim,2,-0.233585,-0.251096
taps,2,-0.09565,
program,2,,-0.133901
spite,2,0.173388,-0.111351
tension,2,,0.128325
drawing,2,0.06191,-0.073526
refill,2,,0.10879
topless,2,-0.045269,
capital,2,0.060298,
girth,2,-0.197491,-0.243401
intuitive,2,0.434291,0.31144
beg,2,-0.189795,-0.124729
holy,2,-0.32265,-0.104073
sporting,2,-0.255435,-0.06616
aroused,2,0.436967,-0.36305
cow,2,0.337792,-0.039218
claim,2,,-0.325437
iris,2,,-0.090878
goop,2,-0.111354,
mascara,2,0.191244,
mustard,2,-0.284319,-0.043658
ringing,2,0.355851,
temporarily,2,-0.350882,
mousse,2,0.217718,0.072841
advance,2,0.361277,-0.201356
sophisticated,2,-0.11168,0.522899
scalp,2,-0.212397,
yogurt,2,0.13882,-0.087791
juicy,2,0.081471,0.277139
isle,2,,0.000552
lawn,2,-0.07433,-0.152259
ghost,2,-0.237556,-0.116233
bean,2,0.263552,0.226741
actress,2,0.101328,
fax,2,-0.122695,
surprises,2,-0.122211,
luggage,2,0.24077,0.21703
masculine,2,-0.21263,
potential,2,-0.035016,0.197976
hearts,2,-0.326674,0.446606
drill,2,,0.159607
technical,2,0.117183,
passing,2,0.087132,-0.037441
bridesmaid,2,-0.15057,0.052427
triumph,2,-0.161722,0.06259
moo,2,0.112546,
happiest,2,0.397543,0.328606
dining,2,,-0.192497
cave,2,0.118135,
slave,2,-0.227791,0.153226
depression,2,-0.111561,-0.16532
dejected,2,7e-06,-0.051439
crust,2,,-0.138038
season,2,-0.12001,0.134365
breakup,2,-0.215493,0.297967
productive,2,0.004355,-0.078353
tradition,2,-0.247097,0.421064
faith,2,0.123657,-0.176021
tragic,2,-0.160306,-0.30504
happiness,2,0.447395,-0.004947
magna,2,-0.043015,
church,2,,0.0258
slick,2,0.002857,
jury,2,0.025087,-0.117294
duty,2,0.239322,
jet,2,0.460901,
civil,2,,0.582782
absolute,2,0.366657,
burnt,2,0.037074,-0.202655
stinky,2,-0.26853,-0.054204
exposed,2,,0.444705
force,2,0.289823,0.386076
missing,2,-0.076822,
unintelligible,2,0.20865,-0.022285
vein,2,-0.181342,
cereal,2,-0.070222,0.320715
addict,2,0.225522,0.066553
film,2,0.027965,0.330953
bow,2,0.212513,0.108314
police,2,0.22621,0.124651
crown,2,0.162623,
basketball,2,0.009873,
rubber,2,-0.341905,-0.208537
belong,2,,0.657546
coaster,2,0.058208,-0.093626
goat,2,-0.290761,0.416102
thrilled,2,-0.217958,
device,2,,-0.003531
mayor,2,-0.225094,
tasting,2,-0.092245,0.160564
extinct,2,-0.092336,-0.297359
beginning,2,-0.176428,-0.017345
necessarily,2,-0.21505,-0.375285
gasping,2,0.21872,0.04574
circus,2,-0.286936,
overcoat,2,-0.37566,-0.075604
reasonable,2,-0.155039,-0.053325
embassy,2,-0.052354,0.198351
experiment,2,-0.151902,0.307567
dryer,2,-0.16057,0.123541
dealing,2,-0.080234,0.023596
layer,2,-0.335255,0.055143
projectile,2,-0.170476,0.491708
vomiting,2,-0.16102,-0.120971
syphilis,2,-0.231239,-0.091959
enthusiasm,2,0.071915,
melon,2,0.01589,-0.431178
spirit,2,-0.21108,-0.264318
hockey,2,-0.144796,0.091377
scratch,2,-0.101197,-0.140333
society,2,-0.19595,-0.174458
tic,2,-0.017671,0.223929
john,2,-0.340616,-0.079446
fist,2,,0.311906
truck,2,,-0.303669
lawyer,2,-0.010038,
sharing,2,-0.003927,-0.182358
strike,2,,-0.096236
imaginary,2,-0.187924,0.063802
complete,2,-0.000334,-0.085937
fundamentally,2,0.192341,0.565034
buffet,2,-0.178688,
sweat,2,-0.148962,-0.081471
pal,2,-0.101138,-0.143164
virus,2,,0.377835
receptionist,2,,-0.144024
panel,2,-0.252362,-0.3628
amusing,2,-0.056452,-0.182913
courage,2,-0.067359,
espresso,2,0.078501,
literally,2,,-0.226136
shiny,2,-0.228565,-0.195378
league,2,,-0.187927
independent,2,0.342062,0.450376
fork,2,-0.142049,
pate,2,0.170397,-0.109826
twisted,2,-0.310106,0.014561
government,2,-0.172269,
mute,2,-0.056422,
military,2,-0.108476,-0.057086
receive,2,0.126742,0.09568
assumed,2,,0.14906
medical,2,,-0.116726
culinary,2,,-0.039804
elbow,2,-0.058058,-0.249191
frog,2,-0.052422,-0.047287
beating,2,,-0.109697
glove,2,-0.414541,-0.014146
crossword,2,,-0.050612
lined,2,-0.260534,
model,2,0.166851,0.209774
impressed,2,-0.04723,
intelligent,2,-0.068667,0.083593
dignity,2,-0.174198,-0.231873
whipped,2,-0.268925,0.164858
attic,2,-0.193325,-0.300892
bulb,2,-0.103759,-0.266592
concern,2,,-0.08613
unreasonable,2,0.059076,-0.083358
stew,2,-0.013724,-0.166917
escape,2,,-0.022768
slip,2,-0.024804,-0.190319
earn,2,0.345617,
expired,2,-0.144645,-0.205606
millennium,2,0.194975,0.071381
fishing,2,,0.265272
sneaking,2,,-0.179153
straighten,2,-0.330161,-0.056872
chipper,2,,0.144457
happier,2,-0.044061,-0.285001
unusual,2,0.006961,
hurting,2,-0.134578,-0.076679
den,2,0.271816,-0.23318
legal,2,0.166167,-0.000723
barbecue,2,-0.012744,-0.000979
removal,2,-0.148099,0.34586
atmosphere,2,,0.054487
treasure,2,-0.246575,-0.071573
bible,2,0.449472,0.197017
loss,2,0.07827,-0.012298
smelly,2,0.324946,-0.235438
troubles,2,0.07304,0.194321
lecture,2,-0.132834,
nutmeg,2,0.113488,-0.230675
oyster,2,-0.117438,0.398607
threatening,2,,0.021333
disposable,2,0.21102,-0.138761
dig,2,,-0.057421
visit,2,,-0.036931
prototype,2,0.290964,0.160475
bless,2,-0.051284,-0.204266
station,2,,0.024077
illness,2,0.058549,-0.310551
champ,2,0.036716,
familiar,2,0.068626,0.06812
wok,2,,-0.074482
bizarre,2,,0.263213
choosing,2,0.089721,-0.093363
exist,2,-0.207457,-0.270864
vision,2,-0.006398,-0.120128
shin,2,-0.45265,
spice,2,,-0.174502
steady,2,0.270794,0.19761
colors,2,,-0.121503
purple,2,0.02111,0.019355
relative,2,-0.028836,
tonsils,2,-0.012718,
bouquet,2,,-0.180197
waste,2,0.227913,-0.238235
desert,2,0.001244,-0.190117
guide,2,,-0.260274
sting,2,-0.229958,-0.038929
undress,2,,0.437694
shed,2,-0.199595,
tear,2,0.33062,-0.147919
gut,2,-0.099873,
cone,2,-0.162781,0.439053
river,2,-0.356555,0.107982
puke,2,-0.258711,-0.171775
pine,2,0.018393,-0.216977
digest,2,,0.123343
stove,2,-0.278159,
rice,2,-0.063662,0.474495
snore,2,,0.035031
killer,2,,-0.019081
turtle,2,-0.129979,0.183612
omelet,2,0.047046,-0.253195
goof,2,0.448655,
brief,2,0.182572,-0.325944
announce,2,0.100363,
chapter,2,,0.366841
incredulous,2,0.003731,-0.154394
category,2,,-0.076648
idiots,2,-0.19561,0.41168
qualities,2,0.161474,-0.012727
ace,2,,0.318374
viva,2,-0.262823,-0.432987
visa,2,-0.071566,0.527558
collar,2,,-0.01117
estate,2,0.279868,-0.080086
glamorous,2,0.273401,-0.17387
sixty,2,,-0.118111
reference,2,,0.043121
footage,2,0.424527,0.224174
mug,2,-0.191227,-0.18777
budget,2,-0.123805,0.063855
likely,2,,-0.119307
beard,2,-0.106442,0.136913
create,2,0.023705,0.048223
premiere,2,-0.427993,0.087682
frozen,2,0.079377,
craps,2,0.052303,
chapel,2,-0.096972,0.000114
planet,2,-0.254489,-0.071373
bartender,2,-0.318234,
appropriate,2,0.265662,-0.069743
priest,2,,0.402174
wire,2,-0.069664,-0.244166
kindergarten,2,,-0.190045
extremely,2,-0.240426,0.343769
legitimate,2,-0.151296,0.021957
dubious,2,0.342583,
whisper,2,0.112762,-0.11881
bracelet,2,,-0.363314
individual,2,,-0.147777
raid,2,,-0.173611
reputation,2,-0.069541,0.06555
deliver,2,,-0.150187
purpose,2,-0.380477,0.179931
disturb,2,,-0.062667
hilarious,2,-0.238394,
petite,2,0.109534,-0.369537
shrill,2,0.338668,-0.186391
brunch,2,-0.264939,
added,2,,-0.114546
tag,2,0.105984,-0.289742
suitcase,2,0.005445,-0.261597
bomb,2,-0.150184,-0.182063
chart,2,-0.144323,-0.180437
steak,2,0.355735,0.226889
colonel,2,0.086532,0.023274
golden,2,0.060928,0.157617
cellar,2,0.032962,-0.114506
graduation,2,-0.262073,0.474024
arch,2,,0.385844
guard,2,0.27642,
abandoned,2,-0.113009,0.043254
jail,2,,-0.231256
outlet,2,-0.137329,-0.172335
culture,2,-0.252834,-0.268303
aisle,2,0.180316,-0.134928
diaper,2,0.4971,-0.403053
slight,2,0.00259,-0.405245
thread,2,-0.058023,0.006071
honor,2,0.226138,-0.197421
manly,2,-0.021888,
drunken,2,0.093283,-0.241619
charm,2,-0.466982,0.058194
sea,2,0.144941,-0.026116
fits,2,,0.058623
nestle,2,-0.147952,0.059236
horror,2,,-0.276734
obsolete,2,-0.569233,
continuing,2,,-0.133433
smashed,2,-0.140044,-0.458046
visibly,2,0.199852,-0.216768
elegant,2,0.114677,0.05602
complex,2,,-0.189908
discount,2,,-0.066825
soccer,2,0.292766,
unlikely,2,-0.075037,
crowd,2,0.255443,-0.083297
exam,2,-0.053173,0.228296
flat,2,-0.317025,0.45989
distract,2,0.231999,-0.328222
vacuum,2,-0.281295,
narrow,2,-0.089439,
local,2,,0.017409
misunderstanding,2,0.324893,0.44995
sleeve,2,-0.297109,-0.315127
powerful,2,-0.03291,
martini,2,0.405691,-0.041709
website,2,,0.194683
napping,2,-0.039778,-0.103224
bridal,2,0.088043,0.110562
moron,2,-0.039481,-0.104005
subtle,2,-0.331678,0.098706
tuxedo,2,,-0.250704
nude,2,,0.293318
colleague,2,-0.04768,-0.130326
pillowcase,2,0.165293,-0.232517
connected,2,-0.080688,-0.292253
doubts,2,0.177763,
pat,2,-0.225299,
grief,2,-0.34455,0.082496
nod,2,,0.059546
flick,2,0.276217,0.27645
sloppy,2,-0.049274,
picky,1,,-0.192675
primitive,1,0.61002,
ashamed,1,0.016877,0.194295
magma,1,,-0.192903
tepid,1,-0.157068,
backpack,1,0.2251,-0.049696
majesty,1,0.026431,0.058861
progress,1,-0.533864,-0.097933
freshener,1,,0.290903
pierce,1,,0.503266
scented,1,-0.195838,-0.231578
lion,1,-0.069229,0.108817
invisibility,1,0.221204,
unwitting,1,-0.14061,-0.208589
director,1,-0.054695,
toss,1,-0.073612,0.056425
wimp,1,-0.125756,-0.017065
foreplay,1,0.177494,
strained,1,,0.193995
vagina,1,-0.068941,-0.139082
stalemate,1,-0.141838,
inexplicable,1,0.125735,-0.211015
seals,1,-0.196195,-0.187747
useless,1,-0.31252,0.431307
challenge,1,-0.029181,-0.128753
proven,1,0.172969,0.109376
weapon,1,-0.426586,-0.248617
robbery,1,,-0.19698
heartbreaker,1,,-0.189579
magnetic,1,-0.275033,
tamer,1,-0.42607,-0.000482
beefsteak,1,,-0.088722
arranged,1,-0.120301,-0.06516
defensive,1,0.156528,
performance,1,-0.005982,-0.043988
cellular,1,,0.335581
inflated,1,,0.046563
flustered,1,,0.017028
homesick,1,0.474051,
intense,1,0.281924,0.0537
irreplaceable,1,0.333857,
ford,1,0.056227,0.00744
perk,1,-0.116372,-0.063148
mellow,1,-0.064965,-0.35052
gap,1,-0.187767,
flush,1,-0.24086,0.369709
fiction,1,,0.01297
fringe,1,-0.235887,
steep,1,-0.144744,-0.276503
banister,1,0.184396,
unconscious,1,0.425002,
chin,1,-0.117761,0.150151
degree,1,-0.143735,-0.170107
gorilla,1,-0.159104,0.066926
scone,1,-0.094549,
braces,1,,0.04347
programming,1,0.123595,-0.209174
latex,1,-0.102294,
telethon,1,-0.107149,
wrinkle,1,-0.060451,0.215758
horny,1,0.039586,0.172458
gentleman,1,0.220968,0.091326
relaxed,1,,-0.047697
runner,1,0.272529,-0.003958
chattering,1,,-0.012199
distorted,1,0.000707,-0.161362
defeat,1,0.212094,0.446345
kosher,1,-0.276,
hog,1,-0.158429,0.305235
proceeding,1,0.257382,0.202479
bask,1,,0.500888
shine,1,-0.32283,-0.270832
courtside,1,,0.026079
producing,1,-0.392021,
scar,1,-0.412574,-0.080409
brains,1,-0.107609,
onstage,1,0.361227,
deny,1,-0.093207,0.23457
sensation,1,-0.17332,
anytime,1,,0.215895
denying,1,0.059709,-0.138898
ditto,1,0.060819,
conversationalist,1,-0.019037,-0.003591
attend,1,-0.216839,0.275959
cousins,1,,0.316807
fairly,1,0.158874,-0.104668
fabulous,1,-0.145646,-0.221547
cereals,1,-0.032547,0.358111
undermine,1,0.085723,0.131734
burden,1,0.070156,-0.200264
jean,1,,0.108874
loosen,1,-0.136187,-0.334217
adjoining,1,-0.105003,
obese,1,0.239677,0.016716
transfixed,1,,-0.08738
courthouse,1,0.436145,
bossy,1,-0.242624,-0.197665
essential,1,-0.111083,-0.07379
gently,1,,0.511593
eucalyptus,1,0.189724,0.088065
sleazy,1,-0.069918,-0.401613
vending,1,,0.100268
dangerously,1,,-0.176894
corny,1,-0.014699,
dialogue,1,-0.00933,-0.000591
profile,1,,-0.099334
welder,1,0.414498,-0.272507
soy,1,-0.135756,0.086869
dissolve,1,0.351267,-0.16324
orgy,1,-0.119856,-0.074598
constantly,1,-0.191807,
achieved,1,0.335456,-0.332144
dehydrated,1,-0.053863,0.041859
cocktail,1,,0.057766
urn,1,-0.057594,-0.185076
prospect,1,-0.105484,-0.255253
unhappy,1,0.413143,0.114118
gel,1,-0.235895,-0.087057
crisp,1,-0.166108,
wavy,1,-0.014256,0.035896
western,1,0.01019,
gunfighter,1,0.224054,0.437484
lever,1,0.394692,
delight,1,-0.189927,-0.148889
grave,1,-0.232072,-0.195876
inventor,1,0.104442,
duet,1,-0.230436,
rhythm,1,-0.187253,
dud,1,0.090732,0.292184
bidding,1,0.062053,
storm,1,,-0.04269
imperial,1,0.323964,
separately,1,-0.038531,
snooty,1,0.297955,
leftover,1,0.017353,
millionaire,1,-0.015416,-0.311472
insightful,1,0.458345,
sheer,1,,0.09644
handcuff,1,,-0.295935
compulsion,1,,-0.032661
freakish,1,,0.150189
compass,1,,-0.308819
talented,1,-0.222527,-0.08419
cologne,1,,-0.015639
sewer,1,-0.063688,
shelter,1,,-0.230083
determine,1,-0.273167,-0.132604
fowl,1,-0.069097,
clumsy,1,-0.09915,-0.022935
contestant,1,-0.102284,-0.148726
huff,1,-0.247228,
roller,1,-0.306327,
bathing,1,,0.026825
crippled,1,0.098413,-0.090641
mud,1,-0.16726,
vest,1,,0.210706
ladder,1,0.488626,
intimacy,1,0.132474,
lens,1,0.251878,-0.135482
meatloaf,1,,0.00652
higher,1,-0.191991,-0.191613
multiple,1,-0.005311,-0.122121
wicked,1,,-0.042158
impart,1,0.111036,
moss,1,-0.109668,
tranquilizer,1,,-0.106089
homo,1,0.469518,0.303023
access,1,-0.03229,0.000868
trail,1,,-0.092003
gal,1,0.24826,
timing,1,,-0.320694
myth,1,0.231182,
filth,1,-0.431765,-0.264842
butterfly,1,,-0.132947
regulars,1,,-0.012052
draft,1,0.09015,
chap,1,-0.055642,0.04453
greatness,1,-0.246123,0.315422
bionic,1,0.133413,
freeze,1,0.018594,0.082368
pump,1,-0.25029,0.232632
slush,1,0.170313,-0.253666
basis,1,0.278305,0.254654
dare,1,0.422956,
concealed,1,-0.187709,
mid,1,-0.173824,0.132683
humid,1,-0.231336,
kidnap,1,,0.145668
indoor,1,-0.188011,-3.6e-05
napkin,1,-0.029909,-0.152645
rogue,1,-0.128606,0.506265
soviet,1,,0.333501
network,1,,0.144742
illegal,1,-0.198732,-0.207485
cassette,1,-0.076163,0.022102
capacity,1,-0.03255,0.322372
lung,1,,0.23633
compromise,1,-0.113681,-0.169877
tailpipe,1,0.278583,
brace,1,,-0.231759
jesus,1,0.304369,0.086814
goggles,1,-0.257304,0.473842
wisdom,1,-0.182748,0.145138
mechanism,1,-0.059948,
sparrow,1,-0.246681,
hymn,1,0.527914,-0.216461
yeahhh,1,-0.180543,
cub,1,0.041851,-0.121395
bagel,1,0.068431,-0.128996
worm,1,-0.226232,-0.180687
odd,1,-0.06248,
reunited,1,0.169201,-0.090548
infamous,1,-0.03086,-0.149436
vendor,1,-0.130493,
vow,1,-0.218374,
mod,1,0.24064,
combat,1,0.111776,0.147553
starlet,1,-0.282717,-0.099121
interrupt,1,,0.206951
rehearse,1,-0.01917,
demonstrate,1,0.398271,-0.07152
calculator,1,,-0.307175
accounts,1,,-0.169011
flabby,1,0.231498,
ambulance,1,0.134811,0.159767
doomed,1,0.197894,0.186793
solution,1,0.260377,-0.18907
refresh,1,-0.200329,
spotter,1,0.142589,
unsure,1,0.189369,-0.13377
recall,1,,0.43353
epic,1,-0.159797,
deformed,1,0.148769,-0.287897
tangled,1,-0.226859,0.181209
desperation,1,,-0.177374
spinach,1,0.188866,0.033635
crossing,1,,0.121613
tail,1,0.156249,-0.430553
caretaker,1,-0.304267,-0.24409
testament,1,0.060982,-0.091267
utility,1,0.167262,-0.194919
granted,1,-0.047543,0.20293
fulfilling,1,0.416245,0.401004
southern,1,0.082497,0.170211
bondage,1,0.104223,-0.113395
endless,1,0.031582,
bummer,1,0.002666,0.351035
raspberry,1,-0.042624,-0.191116
torture,1,,0.180684
dialect,1,,-0.233633
fruity,1,,-0.255828
destructive,1,-0.292535,-0.179369
apocalypse,1,0.129606,-0.143934
slit,1,0.311318,
claw,1,,-0.413723
heightened,1,0.102626,
saggy,1,-0.459027,
lycra,1,0.393516,
sneeze,1,0.221967,-0.154545
praise,1,-0.272753,-0.176985
transition,1,0.06511,
orgies,1,-0.102614,-0.044227
concentrate,1,0.343889,-0.01193
micro,1,-0.220275,-0.229009
occasionally,1,-0.143117,-0.424036
fatty,1,0.043218,
swearing,1,,-0.308
jumper,1,,-0.26382
verbal,1,,-0.001342
software,1,,-0.267829
headdress,1,,0.352944
stuffy,1,0.089957,-0.146713
smack,1,,-0.058453
national,1,0.593546,-0.082917
frantic,1,0.320054,0.057646
frayed,1,0.021799,
comforting,1,0.023175,0.060911
slippery,1,0.213199,-0.330707
pleasing,1,-0.387733,-0.126936
pimple,1,-0.138061,
sentiment,1,0.194558,0.057207
spinster,1,0.177065,
sidestep,1,,-0.105457
proceeds,1,0.07551,0.259984
occurrence,1,0.284406,
berth,1,0.15965,
judged,1,-0.133041,-0.183015
pricey,1,,0.180211
submit,1,,-0.110264
rusty,1,-0.007788,
networking,1,,-0.243307
warning,1,,-0.104087
qualified,1,-0.102137,0.028023
pearl,1,0.174352,0.240508
interviewer,1,0.163921,0.172244
include,1,-0.135397,-0.038451
craftsmanship,1,0.102003,-0.076009
pawn,1,0.107371,
scarf,1,-0.152827,-0.069361
tetanus,1,-0.088445,-0.12303
popcorn,1,,0.103601
tooth,1,0.269763,0.155436
aboard,1,,0.364298
spongy,1,0.143694,-0.071389
forces,1,-0.043212,-0.080421
fixer,1,,0.274671
understandable,1,0.237021,-0.120978
cheque,1,-0.251686,-0.028676
cloud,1,-0.091182,-0.182674
rabid,1,,-0.271166
stressed,1,,0.296525
tricky,1,,-0.03054
phlegm,1,0.158405,-0.103179
farmer,1,,-0.072795
foundation,1,0.095486,-0.103164
apothecary,1,,-0.25618
pharmacist,1,,-0.129183
boot,1,-0.382061,0.149546
nowadays,1,,0.430735
whilst,1,-0.386187,0.329317
colored,1,,0.247751
burlesque,1,-0.198121,0.356301
childless,1,-0.303478,
reflection,1,0.077605,-0.094786
lily,1,-0.352454,-0.222388
tasty,1,0.098993,0.064682
bind,1,-0.353153,
congratulate,1,0.031774,0.197693
inclined,1,-0.023743,
repeated,1,-0.24004,
unfortunate,1,-0.06584,-0.011535
trusty,1,-0.120414,-0.107293
wheels,1,,-0.128052
shiver,1,-0.100741,-0.272547
bedspread,1,-0.126699,-0.237797
scale,1,-0.107936,
passionate,1,0.203419,-0.176185
sufficient,1,-0.055708,-0.334866
exercise,1,0.230616,
recite,1,,-0.012086
unable,1,-0.043071,-0.043932
moonlit,1,,-0.060601
obesity,1,0.093377,0.108718
rue,1,-0.083765,
mozzarella,1,-0.119054,-0.126449
sprinkle,1,,-0.107169
suitable,1,-0.11881,0.018795
sway,1,-0.192642,
lay,1,,0.077422
cape,1,-0.258514,-0.165922
oil,1,0.27522,-0.069095
flow,1,,-0.277424
document,1,,-0.296392
cates,1,-0.257797,
union,1,-0.04375,0.046526
defend,1,-0.027958,
soaking,1,0.176966,
ego,1,,0.037702
condolences,1,-0.050597,0.362144
starch,1,-0.037498,0.105444
trunk,1,-0.085489,
mournful,1,-0.154204,-0.116776
tornado,1,0.076168,0.332763
protected,1,0.14592,0.32868
hairball,1,-0.332987,
canceling,1,-0.411898,-0.011363
protective,1,-0.1015,0.061435
warrior,1,-0.19093,0.470027
junk,1,-0.374078,-0.287503
equity,1,0.287328,-0.083478
mourning,1,-0.362486,0.199972
successful,1,-0.126655,-0.076047
web,1,,0.132885
kiddo,1,,-0.258328
downhill,1,0.271096,-0.183607
appreciation,1,0.055352,-0.174456
laser,1,-0.034675,
quilt,1,0.350142,-0.081563
stir,1,,0.178303
daytime,1,,-0.241159
blackjack,1,,-0.186486
authorization,1,0.009176,
poorly,1,-0.199046,-0.065584
sheet,1,-0.28855,-0.054313
bonding,1,,0.028789
floral,1,-0.083175,0.027778
sympathy,1,0.029848,-0.349037
forced,1,,0.206572
brighter,1,-0.127219,0.446241
brilliant,1,-0.345364,-0.065508
famine,1,-0.149965,-0.310545
spotless,1,-0.315648,-0.071132
vocal,1,-0.220382,-0.369675
bale,1,0.066028,
policeman,1,-0.02382,-0.003513
ray,1,-0.017307,
convince,1,-0.162272,-0.124575
capable,1,-0.409239,-0.177915
lad,1,-0.331884,-0.133785
virtually,1,0.174651,
saucer,1,-0.273817,0.040561
messy,1,-0.144269,0.491299
faker,1,,-0.186602
cheerleader,1,0.004108,-0.171918
ill,1,-0.142955,0.478308
selection,1,,-0.171911
weirdo,1,0.155146,-0.252426
homework,1,0.299037,
impressive,1,-0.006564,
impulsive,1,-0.104133,0.019775
fireman,1,0.08792,0.28447
caterpillar,1,-0.163418,0.062246
tuesday,1,-0.299066,-0.000614
movement,1,0.03009,
stake,1,,0.223019
mama,1,-0.45186,0.177233
calendar,1,0.01855,-0.082025
houseboy,1,0.065414,
slink,1,-0.028095,
forgiven,1,,-0.123121
nation,1,0.005438,
allowance,1,,-0.150892
homemade,1,,-0.30964
victor,1,0.096513,0.013387
rarely,1,0.075146,
scholarship,1,0.318965,0.38418
indivisible,1,,0.004909
jeweler,1,0.212552,-0.187527
huffy,1,,0.070284
streetlight,1,-0.109236,-0.035745
petrified,1,0.157577,-0.347546
sole,1,-0.295676,-0.026841
copier,1,0.267628,
cooperative,1,-0.211514,-0.008463
allergy,1,0.293367,-0.077676
sidekick,1,,-0.031345
judging,1,,0.007885
faithful,1,-0.278985,-0.107236
household,1,0.168699,-0.195523
postpone,1,-0.076176,
reddish,1,0.276279,-0.167901
yoga,1,0.195493,0.069253
starlight,1,-0.384677,-0.188919
sphinx,1,,-0.168099
interference,1,,0.417033
occupied,1,-0.080212,-0.049985
providing,1,0.107392,-0.107425
timely,1,-0.24323,-0.211459
downer,1,-0.151311,-0.039749
hermaphrodite,1,,0.45255
millionth,1,0.075539,
adultery,1,,-0.225279
eel,1,,-0.312314
gentle,1,0.084005,-0.254829
pledge,1,0.292315,-0.168815
admiring,1,0.168889,-0.006338
regional,1,,0.114725
noble,1,-0.145792,-0.078286
insecure,1,-0.07661,-0.050994
ordinary,1,0.240095,
rate,1,0.021269,-0.265623
strategy,1,-0.230269,
intern,1,0.207815,
scotch,1,-0.080658,
comedian,1,-0.033276,
twist,1,-0.166171,
victory,1,-0.022707,0.02132
betrayal,1,0.207432,-0.257288
vampire,1,,0.224138
janitor,1,,0.136947
respecting,1,0.260797,0.346547
cattle,1,,-0.022876
heavily,1,0.123125,-0.266002
bolt,1,-0.368669,
fascinated,1,0.025612,
lime,1,0.025942,0.538543
motivational,1,0.40874,0.027384
training,1,-0.054562,
horrifying,1,-0.05648,0.23902
unknowable,1,0.350344,-0.052361
deaf,1,-0.060028,
allegiance,1,0.04341,0.062836
united,1,0.193559,0.400959
exclamation,1,-0.144354,
paranoid,1,,0.241018
grip,1,-0.296725,
birthmark,1,,0.519583
bullfrog,1,-0.087875,
embrace,1,0.29409,0.015178
womanhood,1,0.133665,-0.04556
reminiscing,1,,0.230733
hollow,1,-0.386588,
spleen,1,-0.054037,0.111939
disappoint,1,-0.089475,-0.083481
crib,1,0.157935,-0.19915
butler,1,-0.116616,-0.158751
unnecessary,1,0.25135,
jalopy,1,-0.080019,
approaching,1,0.017465,0.003661
unnatural,1,0.097766,0.19135
shallow,1,0.017617,
lapsed,1,-0.036206,
guild,1,-0.17576,
university,1,0.558863,-0.176443
cooker,1,,0.067625
quivering,1,,-0.291878
shrew,1,0.553063,-0.294857
lamb,1,0.269426,0.065353
bee,1,-0.273777,
competitor,1,-0.010563,0.323532
misunderstand,1,0.294896,0.219436
foxy,1,-0.070933,
grandfather,1,-0.23491,0.331755
engage,1,0.267198,
manipulative,1,,0.042261
disappear,1,-0.167457,-0.190897
grounds,1,-0.09294,0.291936
develop,1,-0.145241,
soiled,1,0.507531,-0.266448
panicky,1,,-0.267371
incorrect,1,0.111425,-0.010036
gullible,1,-0.081004,
pro,1,0.009077,-0.001437
offices,1,,-0.09783
misery,1,0.372037,-0.165484
landing,1,0.268482,0.557865
ruse,1,-0.143735,
videotape,1,,0.172176
frown,1,0.178578,0.354028
fixable,1,0.130685,0.106078
release,1,0.132346,
bubbling,1,-0.062167,
superman,1,-0.4265,0.426838
holder,1,0.076241,-0.009478
unwilling,1,-0.124692,
polo,1,,0.413324
puzzled,1,-0.297178,-0.256011
serial,1,-0.247953,
fore,1,-0.07992,0.299349
irrational,1,0.315945,0.403353
impress,1,0.011788,
noodle,1,-0.366224,-0.173382
pivot,1,0.272189,
meadow,1,-0.172238,0.54455
badge,1,0.29008,
discover,1,-0.247205,
conglomerate,1,-0.187985,
maroon,1,-0.098406,
connect,1,,0.020392
poodle,1,-0.008378,
momma,1,-0.044132,-0.229379
argh,1,0.028032,-0.057151
management,1,0.071824,0.118314
reproductive,1,-0.317305,-0.089462
spaceship,1,0.068724,
concert,1,-0.111129,
id,1,0.031775,
touchy,1,-0.083307,0.045563
taunt,1,0.130164,0.458252
village,1,,0.136041
clergy,1,,0.188959
saliva,1,-0.024825,
barks,1,,-0.023772
maneuver,1,0.470613,
puppet,1,-0.011221,
insemination,1,0.318569,
polite,1,-0.344452,0.458096
tribe,1,,0.204393
thermometer,1,-0.128855,
athletic,1,-0.201687,
continuum,1,,-0.185085
extreme,1,0.119028,-0.013427
convincing,1,-0.049448,-0.135072
bloody,1,,-0.095433
diarrhea,1,-0.214587,-0.186308
trump,1,0.260205,
righteous,1,-0.12911,0.234919
heritage,1,-0.247346,0.567718
medallion,1,-0.157561,0.083286
plummet,1,,0.305133
wage,1,-0.103163,-0.120908
commune,1,0.560455,
logic,1,-0.10657,-0.056311
investigate,1,-0.036388,
bulldozer,1,-0.226499,
instruction,1,-0.332544,0.133105
formal,1,,0.487656
temple,1,,-0.164061
surrogate,1,,-0.042422
necessary,1,-0.164787,-0.370992
sweeping,1,0.072639,
ranger,1,0.117098,
understanding,1,-0.190046,0.519526
spy,1,,-0.0213
manner,1,-0.218762,-0.263999
slack,1,-0.033359,0.290856
puck,1,0.131881,
extinguisher,1,,-0.248528
carefully,1,,0.360965
option,1,0.188138,
article,1,,0.363101
veal,1,-0.146802,
pox,1,0.08342,-0.291129
distasteful,1,0.076305,-0.27108
devoted,1,-0.010412,-0.19967
operation,1,0.042521,0.024046
pin,1,-0.24198,
bankrupt,1,0.019733,-0.115221
whore,1,-0.033426,-0.178866
headline,1,,0.193935
curious,1,0.582093,
upper,1,-0.05454,0.086404
principles,1,0.014263,0.228355
hotbed,1,0.091939,-0.098978
com,1,-0.017643,
thundering,1,-0.166581,-0.113691
murder,1,,0.203355
enjoyable,1,-0.189825,-0.081818
build,1,-0.03327,0.11334
punching,1,-0.010306,0.259725
valuable,1,-0.095872,-0.093949
policy,1,0.144346,0.055575
electromagnetic,1,0.25949,
deserved,1,0.029713,-0.042588
supported,1,-0.122488,0.081263
careless,1,-0.217179,-0.269595
fireplace,1,,0.249558
mailbox,1,0.03701,-0.278824
vanilla,1,-0.094298,-0.002947
sprint,1,0.222876,
site,1,,0.008882
standard,1,,0.116896
fond,1,-0.266049,-0.135517
customary,1,,-0.013552
property,1,-0.522294,0.283338
smoker,1,0.114232,-0.144976
harry,1,0.013156,
scariest,1,,0.013223
pretentious,1,,0.145409
decimal,1,-0.056538,-0.320379
strict,1,0.303878,-0.203843
sweets,1,,0.093658
pressing,1,,0.077678
crushing,1,,-0.119588
malpractice,1,-0.366742,-0.182273
march,1,0.182369,-0.163073
gambler,1,0.103579,0.29515
statute,1,,-0.142542
shabby,1,-0.206396,0.111968
sidewalk,1,0.256245,-0.067437
path,1,-0.145316,0.576635
humanity,1,0.010658,-0.379966
hay,1,-0.318262,-0.25503
trained,1,0.163411,-0.139582
ecstasy,1,0.272896,
exaggerated,1,-0.031674,0.002086
tournament,1,0.119581,
bitter,1,0.278426,-0.099569
dove,1,,-0.099277
newfound,1,-0.127752,
burrito,1,0.185079,0.347667
chop,1,,0.341887
pouting,1,0.284293,-0.056565
honesty,1,-0.186793,-0.186872
choke,1,,-0.092016
smoothly,1,,0.458189
depend,1,0.270191,
strongly,1,-0.141407,-0.137622
sniff,1,-0.003907,
openness,1,0.084637,-0.002131
vile,1,-0.263203,0.1282
livelihood,1,-0.059536,0.128188
danger,1,-0.176841,-0.138927
luckiest,1,-0.096446,-0.20621
helmet,1,0.067069,-0.147297
risk,1,,0.157736
blurry,1,0.088441,0.421622
jumpy,1,-0.42766,-0.022742
rejected,1,-0.165804,0.147928
tangle,1,-0.170231,0.521594
paycheck,1,0.365895,-0.17181
payout,1,0.067523,
sue,1,,-0.103994
final,1,,-0.355653
frisbee,1,,0.067903
various,1,-0.126335,0.363163
brochure,1,0.093264,-0.056208
scares,1,-0.380242,-0.219674
ease,1,,-0.303832
christ,1,0.010387,0.418879
anti,1,-0.027924,
minion,1,-0.026514,
wound,1,-0.179171,0.007206
foxhole,1,-0.049142,0.205913
troops,1,-0.256328,-0.01968
hero,1,-0.410018,
weed,1,0.220418,-0.099552
factor,1,0.273,0.333655
goal,1,-0.163066,0.159157
monsieur,1,,-0.08509
complain,1,-0.176536,0.055234
ditch,1,0.064528,
grammar,1,,0.21135
ballplayer,1,-0.102994,
profit,1,0.391218,0.083662
bowls,1,-0.181109,-0.223617
wipe,1,,-0.072422
leader,1,-0.167443,-0.073776
argue,1,,-0.071788
rational,1,-0.145506,-0.234985
unstable,1,-0.051747,-0.074457
neurotic,1,,-0.20419
controlling,1,-0.095656,
erase,1,0.068643,
margarita,1,,-0.260946
resignation,1,0.124568,0.135624
style,1,-0.032659,0.451282
twig,1,-0.070234,
lobby,1,,0.183387
heck,1,,0.04271
fiery,1,0.175982,-0.145478
mode,1,0.065796,0.103615
tutor,1,0.172169,-0.20941
joking,1,-0.089372,
preschool,1,,0.083469
bodyguard,1,0.314998,-0.088379
indignant,1,-0.130951,-0.097343
avoid,1,-0.07468,
bacon,1,,-0.123912
boxers,1,-0.012917,-0.284919
christen,1,,0.061646
mass,1,0.253945,-0.084631
update,1,0.078432,-0.268947
stoned,1,-0.24463,0.424138
feeder,1,-0.126965,
fights,1,0.550958,0.220711
pantyhose,1,-0.284751,
drawers,1,0.214675,0.026416
dust,1,-0.145766,
hem,1,-0.172635,-0.124211
sequence,1,,0.189824
bedtime,1,,-0.11221
coordinator,1,0.184574,0.168461
peanuts,1,0.074388,-0.023699
washed,1,0.296304,0.200311
compound,1,0.184635,-0.401784
rags,1,0.493451,
fade,1,0.063092,
magnet,1,,-0.228074
antiques,1,,0.001974
bedside,1,-0.305896,-0.248471
sleigh,1,,-0.321642
mahogany,1,-0.312376,0.004201
defined,1,,0.122888
chrome,1,,0.226465
emotion,1,-0.127919,-0.234251
sore,1,-0.199512,0.029145
imply,1,0.445116,
spunky,1,0.134877,0.287652
reception,1,,-0.235991
needle,1,0.139199,-0.342643
impatiently,1,,-0.04722
uneasy,1,0.328229,-0.109794
nauseous,1,0.030184,-0.04881
alcove,1,0.324859,-0.19854
salmonella,1,-0.228983,0.122879
remembering,1,,0.480873
traffic,1,,-0.201396
taxi,1,,0.114241
tenth,1,-0.188883,0.09397
sleeper,1,0.057653,-0.341205
nightie,1,0.218529,-0.385129
asparagus,1,-0.375627,0.098416
roast,1,-0.15485,
doorstep,1,0.196551,-0.212444
cockpit,1,-0.144443,
applaud,1,-0.1183,
sour,1,0.3529,-0.054744
row,1,0.303327,0.052236
spin,1,0.13983,
mistletoe,1,0.03154,
electrician,1,-0.157262,0.11264
baseboard,1,-0.007866,0.312387
brighten,1,-0.071227,0.410071
electrical,1,0.094873,
delayed,1,-0.202126,-0.284894
tower,1,,0.397157
weasel,1,0.218627,
noon,1,,-0.210798
headache,1,-0.121197,0.084039
bigot,1,0.499012,0.028326
smash,1,,-0.332896
ted,1,,0.063005
gossip,1,-0.061688,0.027528
undefeated,1,0.177389,
essay,1,,-0.249823
stalk,1,-0.327875,0.007406
entice,1,0.080923,-0.01903
souvenir,1,,0.109159
pill,1,0.265602,0.188069
preview,1,,-0.080407
thong,1,-0.144783,
distracted,1,0.259574,-0.25562
court,1,-0.20922,-0.258461
warming,1,0.152356,
section,1,0.102482,-0.038
sacrifice,1,,-0.074974
axe,1,,0.425268
poison,1,,-0.058294
waffle,1,,0.396502
flyer,1,0.095206,0.053503
eyelash,1,-0.286867,0.016519
ocean,1,-0.252705,-0.058482
garden,1,,0.183655
produced,1,-0.131271,0.001741
ceramic,1,-0.300822,-0.091733
pasta,1,-0.005636,-0.187405
mouse,1,-0.13234,
marvel,1,0.373294,-0.133957
coloring,1,,-0.250661
wary,1,,-0.256355
ropes,1,0.116663,-0.094668
velvet,1,0.111879,0.147954
shrine,1,,0.088443
polish,1,,0.038731
chilly,1,0.418874,
comet,1,0.661196,
inseparable,1,0.312317,0.11112
annoy,1,-0.099817,0.486541
licorice,1,,-0.168667
offering,1,-0.212152,0.036734
neighbor,1,,-0.252158
bent,1,-0.098511,
shaggy,1,-0.010048,-0.121991
corned,1,0.211778,
lee,1,0.28509,0.176579
expert,1,-0.218572,
gaze,1,0.187742,
glitter,1,-0.31473,
beef,1,,-0.328219
craving,1,-0.042184,-0.104706
sucker,1,0.109439,
cupboard,1,0.114209,-0.047832
destroyed,1,-0.011466,-0.041995
doorknob,1,,0.335325
respective,1,0.03145,0.205272
growls,1,-0.34158,0.378095
suede,1,-0.007371,-0.167805
perishable,1,-0.050699,0.496395
realistic,1,0.054991,0.062793
cap,1,0.295309,0.037706
mushroom,1,0.309828,0.09418
options,1,,0.174809
loaf,1,0.125537,-0.223215
olive,1,-0.155043,0.141698
luncheon,1,,-0.127684
turtleneck,1,-0.05809,-0.033391
wafer,1,-0.102684,0.485047
immature,1,0.239514,-0.148902
meaningful,1,-0.172093,0.298572
opera,1,,0.185361
signal,1,,-0.121588
feisty,1,0.395439,0.477481
locate,1,0.167687,
memorize,1,-0.076714,
meaningless,1,-0.103161,-0.112568
consoled,1,,0.1112
receiving,1,-0.036352,0.128619
torso,1,-0.319915,
liver,1,0.064499,0.093574
ordained,1,-0.20518,-0.244483
harmonica,1,,0.527365
broccoli,1,-0.131766,0.014316
ninth,1,-0.040277,-0.021043
squirrel,1,-0.136861,-0.084729
sailing,1,,-0.087799
spat,1,0.048032,
lettuce,1,0.054331,0.3135
insensitive,1,0.124384,-0.128177
frat,1,-0.141466,-0.242199
mumble,1,0.10177,-0.190906
inspector,1,-0.018862,-0.080983
strain,1,-0.321693,-0.187242
mime,1,0.157073,0.25597
countdown,1,,-0.058923
physical,1,-0.274939,-0.309521
beeper,1,,-0.051281
sensual,1,0.038616,
aphrodisiac,1,0.27927,
mayonnaise,1,-0.09756,0.033376
writer,1,0.235172,-0.145089
published,1,,0.003592
eulogy,1,0.059822,-0.082676
flu,1,-0.413099,0.019866
sneezing,1,-0.060742,
seductive,1,-0.155728,
pushover,1,0.054165,0.290285
untrue,1,-0.217831,-0.033836
recreate,1,0.194573,-0.009316
grass,1,-0.345854,-0.073032
task,1,,0.417455
wise,1,0.041511,0.209542
entrance,1,,0.029798
groceries,1,,0.37923
sixteen,1,0.069173,-0.06899
layman,1,-0.126797,-0.211192
fireproof,1,-0.203857,
deprive,1,0.276495,-0.252182
interrupts,1,-0.048382,-0.079883
saver,1,0.076697,-0.119695
withdrawal,1,0.102218,-0.246498
rollers,1,-0.150579,
jazz,1,,-0.166753
procession,1,-0.044638,
string,1,-0.163118,
resentful,1,-0.148548,0.045956
unlike,1,0.079159,
cancellation,1,-0.065237,-0.206815
comforter,1,-0.208734,0.091075
lungs,1,,0.246105
fellow,1,,0.047222
wasting,1,0.620762,-0.034473
complement,1,,-0.202181
declare,1,-0.086054,
solidify,1,-0.151556,-0.126608
chute,1,-0.165059,0.044314
consideration,1,0.375028,0.258711
weigh,1,0.245767,
apprehension,1,,-0.15273
hum,1,0.058552,-0.207932
orchard,1,-0.020295,-0.284822
toothpick,1,-0.207896,0.124764
fluff,1,0.178499,0.39851
shunned,1,-0.135636,-0.042315
boston,1,,-0.216785
observe,1,,-0.229194
horseback,1,0.088862,
reckless,1,-0.189078,0.349325
floss,1,0.026709,-0.042191
dental,1,,0.011353
wandering,1,0.115841,-0.106957
reconcile,1,0.29671,-0.087134
bunk,1,0.100183,
ante,1,0.002016,
chat,1,,0.209679
chit,1,-0.154585,0.152853
dime,1,-0.170302,0.286407
assorted,1,,-0.007714
signature,1,-0.138996,
reassure,1,0.035747,0.33935
indicating,1,,-0.217996
fraud,1,-0.186429,0.026052
lowering,1,-0.152957,
freezing,1,-0.387935,
creature,1,-0.036859,
furious,1,,-0.001963
shrimp,1,,-0.114429
rot,1,-0.376094,0.036092
recommend,1,-0.176323,-0.012681
thirteen,1,-0.15379,
eraser,1,-0.227536,-0.419053
ay,1,-0.111608,
landlord,1,0.092993,-0.212731
laminated,1,-0.086744,
atomic,1,0.275316,0.16269
karate,1,-0.120573,0.197662
colon,1,0.581461,
dingy,1,-0.023337,0.476715
handbag,1,-0.001186,-0.239947
weenie,1,0.242673,
sleepy,1,-0.078992,-0.164053
distant,1,0.154045,
rocket,1,-0.074223,0.006106
blackberry,1,,-0.072872
wholesale,1,0.122617,-0.121446
woods,1,-0.107881,-0.033483
galaxy,1,0.304619,0.548254
dragon,1,-0.16799,0.495223
proposal,1,-0.115744,0.452711
indecent,1,0.15898,-0.093696
disclosure,1,0.075005,
nickel,1,-0.341797,0.120834
teensy,1,-0.242183,
nephew,1,,-0.285237
biblical,1,-0.347631,0.03759
icky,1,0.309902,-0.046307
felon,1,,-0.126375
appetizer,1,,-0.187094
pure,1,-0.318034,-0.055225
snacks,1,,-0.1188
inflate,1,,0.166345
alphabet,1,,-0.263339
belch,1,0.171363,-0.002357
vegetable,1,-0.205929,-0.105291
campaign,1,0.385949,
adviser,1,0.09544,-0.1695
binoculars,1,0.230422,-0.045092
mediterranean,1,,0.190252
twister,1,-0.036465,0.246652
dough,1,-0.062171,-0.08936
trashy,1,0.154968,0.054195
slumber,1,0.209045,-0.045768
rum,1,,-0.248374
contents,1,,-0.153801
kingdom,1,-0.230407,0.044607
peaceful,1,,-0.22562
begin,1,0.301103,
thumb,1,-0.215992,0.130752
digs,1,-0.043398,0.122877
spaghetti,1,0.194591,-0.010758
curry,1,0.523295,0.078245
ammunition,1,0.109042,0.482484
severe,1,,-0.14036
beacon,1,,0.566884
production,1,-0.062116,
buzz,1,,-0.111972
virginity,1,0.144685,
ottoman,1,0.04343,-0.0515
oregano,1,-0.008385,-0.281592
kook,1,-0.391296,
failure,1,0.097836,0.157534
sibling,1,-0.001148,0.264578
enormous,1,-0.091123,
dozen,1,,0.023882
scrape,1,,-0.050221
reduction,1,0.256724,
deficit,1,0.282318,
congress,1,0.151104,
pit,1,0.026692,
plunge,1,,0.561596
urinate,1,-0.082173,
burned,1,-0.300634,0.577862
peas,1,-0.12361,0.018348
crispy,1,0.239291,
mashed,1,-0.038281,-0.195413
cider,1,-0.191817,-0.190136
grilled,1,,0.182639
feast,1,-0.400915,0.215565
envelope,1,0.197795,-0.069979
feature,1,0.021248,-0.046924
define,1,0.196116,-0.045743
smitten,1,-0.325889,-0.335106
blackout,1,0.552263,-0.095831
teflon,1,0.116606,
warned,1,,-0.091415
thirsty,1,-0.08922,0.004028
ninety,1,-0.235148,
appalled,1,,-0.0953
payment,1,0.098836,0.43908
keg,1,,0.412638
sitter,1,,0.025124
suffering,1,0.00657,-0.015622
pneumonia,1,0.475404,0.430651
sweatshirt,1,-0.019601,-0.176168
documentary,1,,-0.305006
success,1,-0.087967,
fingernail,1,0.118792,
cater,1,-0.144764,-0.067629
multiplex,1,-0.457035,
architect,1,-0.002162,-0.296863
specially,1,-0.1423,-0.088792
uniform,1,,-0.083185
yesss,1,0.231585,
log,1,,-0.18071
listing,1,0.215736,-0.161083
fighter,1,-0.166957,
opponent,1,,-0.045801
workout,1,-0.05476,
thingy,1,-0.023543,-0.097228
competition,1,-0.335093,0.308042
designer,1,0.098837,-0.059585
imagining,1,0.1074,-0.03568
command,1,0.252241,-0.042461
caller,1,0.138233,
equipment,1,0.144608,-0.233688
intermission,1,0.193572,
distraction,1,0.227752,-0.355515
event,1,-0.523178,
punish,1,,-0.172443
gravy,1,,0.332492
afterthought,1,0.529064,
relish,1,-0.014094,-0.019812
mango,1,-0.097593,0.01009
bass,1,-0.257127,0.060144
gather,1,-0.104789,
confrontation,1,-0.035593,0.228591
headway,1,-0.342707,-0.105707
cooperation,1,0.028269,-0.113857
dash,1,-0.079039,-0.257089
pinch,1,0.24701,-0.145447
owner,1,0.267992,-0.302494
celery,1,0.297187,-0.195732
retract,1,0.107627,
reporter,1,0.417006,
critic,1,,0.107035
fill,1,-0.331701,-0.092005
cilantro,1,0.249341,-0.164152
leading,1,-0.155535,
separate,1,-0.063441,-0.158272
aye,1,,-0.190024
plank,1,0.039548,0.132469
sympathetic,1,-0.215571,-0.00349
widow,1,0.013708,-0.282815
gigantic,1,-0.501777,
claws,1,,-0.23097
dues,1,-0.158364,
decaf,1,-0.226012,0.112396
delicacy,1,,-0.220572
grill,1,0.079158,0.130217
innocent,1,-0.014551,0.125249
cling,1,,0.089563
static,1,0.433361,
poems,1,,0.400287
vase,1,0.23406,-0.007784
poetry,1,,0.137021
dense,1,-0.07713,
poet,1,0.218286,-0.260026
pushy,1,0.038832,0.287103
dreamy,1,,-0.147839
noisy,1,,-0.313879
supply,1,0.530905,0.542857
gaining,1,-0.031732,0.324337
ability,1,-0.054686,0.393129
sweep,1,-0.34565,
interrupted,1,0.352925,0.178702
tackled,1,,-0.29369
lake,1,-0.31643,-0.196858
halftime,1,0.374079,
mono,1,0.158099,
block,1,0.287613,
touchdown,1,-0.073705,
ensemble,1,0.306403,-0.363962
poisoning,1,,0.317368
due,1,,0.28278
atlas,1,,0.139243
skiing,1,-0.081053,
permanent,1,0.329057,0.045385
japan,1,-0.261291,0.225831
giraffe,1,,-0.05461
faded,1,0.003134,
wallpaper,1,0.328065,-0.082375
cranky,1,,-0.072596
rodeo,1,-0.090538,0.015465
midget,1,0.153354,
encourage,1,-0.082261,-0.007768
loon,1,-0.020507,
wig,1,-0.196161,-0.08233
stock,1,,0.076895
pencil,1,0.330095,-0.104961
unscheduled,1,0.056377,
fudge,1,,0.336508
nerves,1,-0.30837,0.030334
organic,1,,-0.119772
info,1,0.009958,0.180362
banana,1,0.318231,-0.15826
diplomatic,1,-0.39993,-0.022747
cafe,1,,0.07512
ladybug,1,0.475699,-0.357171
extent,1,-0.017861,0.019213
sharpener,1,0.031417,
fur,1,-0.202938,-0.15247
arrangement,1,-0.089744,-0.100439
confidant,1,0.248775,0.233852
whiz,1,-0.132735,-0.036051
juggling,1,,0.292934
blast,1,-0.420146,0.072012
mock,1,,0.019081
victim,1,0.372739,0.223559
scramble,1,0.099479,-0.028334
snowman,1,,0.361303
spotted,1,0.011596,
merriment,1,0.212318,-0.091624
prefer,1,-0.27901,-0.100575
blossom,1,-0.045768,-0.088494
magnificent,1,-0.32779,0.446054
remarkably,1,0.036156,
payroll,1,,0.285111
imp,1,0.060907,
boyish,1,0.211067,-0.009868
loathe,1,-0.373465,0.067652
carcass,1,-0.162451,0.292005
disturbing,1,,0.006933
fulfilled,1,0.162977,0.390324
resentment,1,,0.161439
condensation,1,,0.109008
beads,1,,-0.304906
greeting,1,-0.067959,-0.010088
pant,1,0.621266,
widowed,1,0.096435,-0.129313
peacock,1,,-0.127944
groin,1,0.054018,0.232146
doom,1,0.112463,0.012155
pow,1,-0.245101,
satisfying,1,0.340583,-0.305986
corporation,1,0.014931,
multinational,1,0.060309,
intelligence,1,0.239538,0.115053
aptitude,1,-0.044793,-0.235549
counselor,1,-0.214779,-0.388776
usage,1,,-0.330343
promotion,1,0.310166,0.385876
temp,1,-0.287649,
supervisor,1,0.103967,
rob,1,,0.165837
overpriced,1,-0.24833,-0.033536
zipper,1,0.179095,
crappy,1,-0.315889,0.026427
suicide,1,-0.099043,-0.135136
alcoholic,1,-0.023699,-0.008161
fitting,1,-0.285376,0.256215
nip,1,-0.142713,-0.098802
embolism,1,0.050203,-0.230805
tat,1,0.144226,
distraught,1,0.300494,0.461525
catholic,1,,-0.069064
patio,1,0.118632,-0.18473
imagination,1,-0.287775,-0.114919
effect,1,0.15654,
army,1,0.099089,-0.174116
impending,1,0.204778,-0.032083
whiff,1,-0.050299,
verge,1,-0.055639,0.019858
rough,1,-0.275223,-0.070364
silverware,1,,-0.159521
bare,1,-0.042288,-0.159063
punishment,1,,-0.265429
kidney,1,0.263386,
casserole,1,0.118801,0.03741
teen,1,-0.176887,-0.03494
loner,1,-0.186225,-0.297622
helpful,1,-0.042397,0.050882
element,1,0.095085,-0.036778
clapping,1,0.164966,
picket,1,,-0.156426
inspection,1,-0.303243,-0.07991
rounded,1,,0.188812
bureau,1,,0.035836
ministry,1,,-0.057997
acknowledge,1,0.233654,0.122142
diner,1,,-0.001169
hopeful,1,0.050778,-0.293745
accused,1,-0.113438,-0.269911
falsely,1,0.13919,0.235334
annoys,1,,-0.203695
empire,1,0.081484,
arrow,1,0.455252,
clipboard,1,-0.552006,-0.187391
hyperventilating,1,,-0.077649
feces,1,-0.153643,0.313093
brutal,1,,0.250577
cafeteria,1,,0.479704
covering,1,,0.18002
softener,1,,-0.155295
fabric,1,-0.229072,-0.173694
collapse,1,-0.240303,-0.0691
glow,1,-0.315278,0.209365
toothless,1,-0.344708,0.24466
peach,1,,-0.091129
emphysema,1,0.044297,-0.205536
cancer,1,-0.130421,-0.220895
cracking,1,0.051807,-0.162288
knuckle,1,,-0.070347
constant,1,0.113891,0.096755
flaw,1,0.191445,-0.084161
collect,1,,0.114805
gallon,1,0.480927,0.054936
softball,1,-0.016211,
reward,1,-0.091468,-0.181957
farm,1,,-0.204396
enterprise,1,-0.090042,-0.014174
perspective,1,0.191582,-0.106823
flatness,1,,-0.07004
input,1,,-0.07543
invade,1,0.221227,0.259738
screamer,1,-0.189477,-0.22611
tuna,1,0.080205,0.073626
structure,1,-0.193456,-0.083286
negotiation,1,-0.174006,
whack,1,0.102348,-0.181155
steering,1,-0.325454,
boxer,1,-0.047923,-0.056283
ramp,1,-0.079458,
sushi,1,,0.027907
gig,1,-0.438893,
superhero,1,-0.182526,
dismantle,1,,-0.248861
cotton,1,-0.261501,-0.375651
photography,1,,-0.062572
varnish,1,-0.229557,
paint,1,,0.130769
political,1,-0.071364,0.456567
forgiving,1,-0.198581,0.269715
freebie,1,-0.235327,0.357993
snug,1,,0.493415
tick,1,0.079087,
naming,1,,-0.018879
barley,1,0.224732,-0.130505
shelf,1,0.179271,0.055383
clingy,1,-0.023182,-0.016521
chased,1,-0.189504,0.154107
hopeless,1,0.026252,-0.249407
feared,1,,-0.004216
barrel,1,0.217135,
assure,1,-0.038974,-0.097684
alarm,1,0.204315,-0.04669
stomp,1,,-0.004091
wheel,1,,0.003197
memo,1,-0.05766,0.458981
dentists,1,,-0.149474
grapes,1,-0.177342,0.324671
provide,1,-0.392147,0.310993
ballet,1,,-0.231966
cliff,1,,-0.249005
cheeks,1,0.032692,0.152999
magician,1,0.011215,
botanist,1,,0.247758
gasp,1,,-0.061222
fooled,1,0.023795,0.282447
savor,1,0.097835,-0.02425
speedily,1,-0.107112,
pretzel,1,-0.340204,0.173345
rope,1,-0.101592,
kidder,1,0.511482,
motivation,1,-0.392948,
pursuing,1,0.282815,-0.040806
marine,1,0.29789,0.406591
backhand,1,-0.017307,
pole,1,0.179984,
preparing,1,-0.084677,0.045204
quarterback,1,0.250702,
lifted,1,0.127346,-0.031405
curse,1,0.500443,-0.160281
dart,1,,-0.328892
hygienist,1,0.103526,-0.256108
guilt,1,0.268225,-0.158469
restraining,1,-0.036597,-0.180469
fluid,1,0.033693,-0.069377
cloth,1,-0.042099,0.114769
snubbed,1,-0.327934,0.517856
script,1,,-0.220885
spontaneous,1,0.336828,-0.147835
leaf,1,-0.314102,-0.335319
salty,1,0.114436,
lifestyle,1,0.123321,-0.255242
cooling,1,-0.042781,-0.354554
heating,1,,-0.492558
expertise,1,0.052308,0.575199
trident,1,,-0.285435
pizzeria,1,,-0.077573
colony,1,-0.099604,0.592735
dealer,1,-0.20151,0.568745
yarn,1,0.02007,0.351425
aver,1,0.167393,
betty,1,-0.110542,-0.381746
north,1,-0.060065,-0.017161
stapler,1,-0.059106,
threat,1,-0.195826,-0.101255
assured,1,-0.108111,0.125374
believable,1,0.404865,-0.140858
recollection,1,,-0.190825
frenzy,1,0.201471,0.567036
flan,1,-0.435116,0.503306
psychiatrist,1,0.021238,0.337211
jig,1,0.502711,-0.210913
zoo,1,0.277461,-0.24819
vigilante,1,0.048435,0.167191
packaging,1,,0.544424
penguin,1,-0.023792,-0.091498
cuddle,1,0.069699,0.126688
baggage,1,,-0.052699
waist,1,-0.266495,
supporting,1,0.008418,
sheep,1,-0.242158,-0.128466
quiz,1,,0.029026
lingerie,1,-0.279988,
hombre,1,-0.294714,-0.334077
alike,1,0.103888,-0.11163
appeal,1,0.159704,
worship,1,,-0.034285
secretary,1,,-0.128251
altered,1,,-0.117337
palpable,1,,0.06641
resistance,1,0.249718,0.49005
chalk,1,-0.194409,-0.182753
whatsoever,1,0.328581,
route,1,,-0.003469
spender,1,,-0.200826
stupidity,1,-0.185463,0.023815
sticker,1,-0.384139,-0.08557
bumper,1,,-0.018277
portion,1,0.105061,0.311942
execute,1,-0.224287,-0.290099
alert,1,0.283255,-0.278845
approval,1,0.185829,0.048702
mamma,1,,0.200503
recurring,1,,0.341551
pita,1,0.06482,-0.034423
negative,1,0.201134,-0.014717
fertilize,1,-0.205204,0.212874
sterile,1,0.278807,-0.288119
snooze,1,0.169745,
limo,1,-0.263587,0.07545
drama,1,,-0.124157
courtroom,1,-0.030708,-0.297006
aluminum,1,0.043464,-0.041912
yolk,1,-0.262432,-0.051505
reviewer,1,,0.436939
spoonful,1,0.539837,0.458394
humiliated,1,-0.029613,0.180828
spiteful,1,0.227906,-0.073252
honored,1,-0.156468,-0.157289
powder,1,-0.235416,-0.2228
impromptu,1,,0.247925
previous,1,-0.184183,0.160641
stone,1,-0.240652,
incapable,1,0.639442,0.124125
neglected,1,0.399105,
winger,1,-0.110909,-0.111213
beloved,1,0.109634,0.482871
concrete,1,,0.337999
pediatrician,1,-0.058728,
freshen,1,0.455231,0.297551
fest,1,,0.365904
crocodile,1,-0.125707,-0.020369
copying,1,0.011916,
scold,1,,0.055364
product,1,-0.299868,0.041156
protect,1,0.179423,
offense,1,,-0.258299
blank,1,0.315491,-0.23264
insulting,1,0.004288,-0.053782
worn,1,-0.255035,
disbelief,1,-0.222502,-0.125687
deductible,1,-0.261216,
mortgage,1,-0.03887,-0.101678
fed,1,,-0.0585
investment,1,-0.141288,
risky,1,-0.375812,0.196694
sexist,1,,0.398675
lazy,1,-0.089169,-0.261915
raw,1,-0.049676,-0.164279
cabin,1,,0.049293
instant,1,0.047531,0.402528
sensitivity,1,,-0.040966
cuddling,1,-0.136339,-0.028312
chilling,1,,0.308407
grandpa,1,,0.077917
naughty,1,,-0.152895
thrash,1,0.469802,-0.008878
expressway,1,0.248624,
sob,1,-0.140964,-0.150566
grate,1,-0.344223,
noticeable,1,-0.031991,-0.005676
loyal,1,0.038633,-0.215456
curve,1,0.072916,
incompetent,1,0.315772,-0.244824
accomplished,1,-0.170888,0.252653
mission,1,-0.143462,
pastry,1,,-0.203305
pesto,1,-0.025752,-0.095272
medium,1,0.269948,-0.171229
rare,1,0.487672,
sunday,1,,0.20583
eighth,1,0.15235,0.302365
orderly,1,-0.054228,-0.177523
bam,1,0.11808,
stead,1,0.112983,-0.26817
rib,1,-0.415781,-0.100903
driver,1,0.09318,
brake,1,-0.101315,-0.027126
basic,1,0.440289,0.138743
humor,1,0.17946,-0.130967
defeated,1,-0.094173,0.091554
racial,1,,0.084207
alter,1,-0.153707,-0.162997
vamp,1,,0.039933
straw,1,-0.068825,-0.083768
identity,1,-0.112454,-0.331137
integrity,1,-0.059797,0.160708
fame,1,-0.188137,
allow,1,,-0.376417
radio,1,0.022603,0.066606
convert,1,0.149355,
react,1,0.219787,0.173292
birthing,1,-0.191904,
natural,1,,-0.216481
stardom,1,0.154047,
clothing,1,,0.422103
mere,1,-0.110096,-0.250702
orientation,1,0.021852,-0.120703
dotted,1,0.153805,
wizard,1,,-0.122124
conversational,1,-0.130828,0.057477
decorum,1,,-0.128715
unacceptable,1,-0.297344,0.333989
dumps,1,0.244513,-0.14769
facial,1,,0.236054
navy,1,0.172467,-0.40635
shaving,1,-0.063998,
limp,1,0.345991,
map,1,0.225213,-0.381777
cane,1,-0.104543,-0.230564
librarian,1,0.468407,0.00534
nineteen,1,,-0.233927
aversion,1,0.107193,-0.108283
goo,1,-0.391121,
lands,1,,-0.023935
passion,1,0.241366,
qualifications,1,-0.579793,0.434834
industry,1,0.017846,-0.319874
technicality,1,0.221911,0.041798
behold,1,,-0.200178
healing,1,-0.385764,-0.057964
amen,1,,-0.016582
overlapping,1,0.062275,
mummy,1,,-0.007441
application,1,-0.33505,-0.181398
unscrew,1,-0.083655,
supreme,1,-0.28658,
soggy,1,0.026147,
washing,1,,-0.056066
baton,1,0.058672,
spare,1,,0.326761
spruce,1,0.322167,-0.066484
filthy,1,0.187363,-0.055294
impatient,1,,-0.010626
poster,1,0.133801,0.061328
landed,1,0.192816,
frightened,1,-0.225973,0.17631
dummy,1,0.204033,-0.143562
horrific,1,,0.140831
suspect,1,,0.061303
client,1,-0.049997,
pretended,1,0.294164,0.11841
hitchhike,1,,-0.212566
frosting,1,,-0.134569
mysterious,1,,-0.20397
quotation,1,0.160621,-0.097131
alphabetical,1,,0.007
bore,1,-0.243149,
affirmative,1,-0.233816,-0.120975
pickle,1,0.376892,0.309512
shipping,1,,-0.3626
opposed,1,-0.095533,0.038115
setback,1,-0.143757,-0.253069
awards,1,0.168264,0.588594
regard,1,0.080413,0.076444
pork,1,0.122563,
scent,1,,0.027937
steel,1,-0.027054,
details,1,,-0.059763
subtract,1,0.038357,
mystery,1,,-0.256828
munch,1,0.165875,0.075023
unimpressed,1,-0.064563,
dismay,1,,-0.400866
sunken,1,-0.109988,0.41159
seaweed,1,0.186671,-0.224704
celebrity,1,0.102194,
homey,1,,0.084942
neighborhood,1,0.214814,
devastated,1,-0.026856,-0.277507
molding,1,,-0.048865
hesitation,1,-0.142,
witness,1,-0.047843,
platter,1,0.203645,0.227541
ram,1,0.200939,
reconnect,1,0.028345,
booth,1,-0.064387,
quantity,1,-0.265952,
upscale,1,-0.320087,-0.357817
classy,1,-0.01589,0.008705
musician,1,-0.103243,-0.100088
mistaken,1,-0.195878,0.035378
heartless,1,-0.128926,-0.346061
fungus,1,0.214431,
mucus,1,0.223696,-0.150528
pigeon,1,-0.1913,0.592437
territory,1,-0.087158,0.51249
sceptical,1,0.072839,0.123309
slice,1,-0.022892,-0.047175
sliver,1,-0.176509,
icing,1,,-0.044784
rouge,1,-0.227832,-0.279847
install,1,0.30146,
handyman,1,,-0.063506
exasperated,1,,0.116115
disapproving,1,0.029835,0.095937
mugger,1,,-0.324815
jackass,1,0.284187,-0.093804
peek,1,0.000585,
playground,1,0.038761,0.461947
shook,1,,-0.24397
analysis,1,0.020712,-0.246812
applause,1,0.728149,
mercy,1,,-0.211481
corporate,1,-0.190856,
snuggles,1,-0.09084,0.4746
uncontrollable,1,0.471997,-0.239199
orgasm,1,-0.100602,
dependency,1,-0.227609,
violently,1,,0.125941
unmistakable,1,-0.279053,
curtains,1,-0.169705,-0.243881
muffled,1,0.045304,-0.185451
crushed,1,0.055043,-0.049154
cocky,1,,-0.214738
punched,1,0.014942,0.286884
reserve,1,,0.190884
meddling,1,0.096166,-0.076756
fertility,1,-0.150507,-0.252496
paradise,1,-0.139292,-0.280508
damned,1,-0.218146,-0.145559
glee,1,0.368529,
gout,1,-0.381851,
alzheimers,1,-0.102096,0.098509
diabetes,1,-0.116654,0.365865
random,1,0.064794,
tune,1,,-0.055839
vaginal,1,,-0.231806
invasive,1,,0.237511
fertile,1,-0.208893,-0.067651
handshake,1,-0.06373,-0.115921


==> figures/plots/shiftrator003/Ross+Rachel_vs_Monica+Chandler_Ross+Rachel_wordlist.csv <==
word,frequency,power,danger
know,2125,-0.135939,0.507507
do,1303,0.455796,
don,1234,0.072115,-0.15574
have,1183,0.024169,0.096195
can,1133,,0.104141
be,1013,,-0.163853
right,1009,-0.221674,-0.181888
like,830,,-0.156124
get,790,0.281444,0.184179
think,665,0.46443,0.008144
look,651,-0.01648,0.287848
god,578,-0.322549,0.218497
one,567,0.206163,0.552605
come,544,,-0.209607
see,520,-0.124343,-0.097605
want,498,-0.607907,
sorry,452,-0.065185,
back,449,0.090999,
good,434,-0.299195,0.160301
great,393,-0.265293,0.365309
little,358,-0.175304,0.002123
tell,349,,-0.079744
time,344,,-0.216946
down,338,-0.14486,
let,327,0.001543,
say,314,,0.280721
thing,314,-0.190942,-0.08399
love,313,-0.205498,-0.03724
wait,307,-0.08701,
guy,282,,-0.03155
thank,273,0.085337,0.129364
will,255,-0.141093,-0.10837
way,246,0.009725,-0.231019
take,243,,-0.106728
sure,241,-0.409942,0.026728
make,229,,0.193125
fine,226,-0.364997,-0.317235
baby,213,,0.124174
believe,211,0.282103,-0.149993
two,209,-0.034875,0.009998
first,205,-0.133112,
people,202,,-0.187788
need,200,0.041303,
wan,195,-0.026636,
honey,192,0.01902,-0.065106
talk,192,-0.252048,0.117834
door,192,0.237559,0.183589
phone,189,,-0.381419
big,189,-0.247769,-0.047462
thought,181,-0.128746,-0.051711
room,177,,0.040213
give,173,,-0.051006
night,172,,-0.295314
other,171,-0.323928,-0.161339
work,160,-0.131641,
feel,151,-0.123195,0.27217
stuff,148,0.014092,-0.214487
pause,147,0.066918,0.056673
guess,141,,0.0344
together,140,-0.518135,-0.275321
thanks,137,-0.071961,0.080073
stop,136,-0.035118,0.039732
married,136,-0.105484,
man,134,0.482514,0.066986
nice,134,-0.237186,-0.18554
listen,131,,-0.092445
new,129,-0.314557,-0.235388
call,126,0.430957,
day,125,,0.443988
remember,124,,-0.183575
leave,120,0.457992,
minute,119,-0.029674,-0.117897
girl,116,-0.293141,-0.120078
help,113,,-0.034138
friend,112,0.113643,0.337155
coming,112,,-0.398189
place,112,0.024888,-0.10383
date,112,0.208165,-0.11092
apartment,109,-0.322724,-0.377074
woman,108,-0.116903,0.047167
things,103,-0.118813,0.04539
fun,101,-0.497681,
job,100,0.093266,-0.343264
long,100,,0.110836
name,99,0.103965,0.053001
weird,99,-0.007025,0.247706
thinking,99,,0.009121
lot,98,0.097586,0.058283
funny,98,-0.170492,-0.203842
bye,98,-0.054891,
happy,96,0.383009,-0.156679
carol,95,,-0.109295
face,94,-0.305032,0.103772
find,93,0.048478,-0.218755
pretty,93,-0.39769,0.145052
today,92,,-0.257911
hand,91,0.06538,-0.061456
care,90,,-0.209795
hear,90,,0.128772
stupid,89,-0.169159,-0.10549
start,89,0.029677,-0.154658
laughs,89,0.369015,
whole,88,,-0.080981
keep,87,,0.420499
wrong,86,-0.023754,0.041003
play,86,-0.178923,
mom,84,0.001125,-0.034289
watch,84,0.473627,-0.030441
dad,83,-0.175119,-0.121155
left,83,-0.149467,
three,83,-0.098078,-0.160825
year,82,-0.135612,-0.227144
totally,81,-0.162213,-0.016512
years,81,,-0.054825
idea,81,0.178109,-0.044102
home,80,,0.000891
bad,80,0.08367,-0.124575
coffee,79,,0.033163
break,77,0.148583,-0.278143
old,76,-0.087258,
kind,76,0.244444,-0.091981
kiss,76,-0.027253,-0.256965
sex,75,0.063373,
life,74,-0.084408,-0.215834
table,73,-0.112996,0.170852
excuse,73,-0.060969,-0.31405
happen,73,-0.0529,
move,72,-0.028677,
second,72,-0.238973,0.35784
party,71,0.161746,
try,71,-0.08001,
deal,70,0.019291,
hard,70,,0.126935
sister,70,0.428843,-0.097417
tomorrow,69,,0.357701
stay,67,,-0.024067
telling,67,-0.277778,-0.235621
moving,67,,-0.096687
wedding,66,0.023257,
crazy,66,0.127939,0.099336
check,66,-0.043542,
ready,66,-0.07349,0.34632
supposed,66,0.368319,
saw,65,,0.105588
meet,64,-0.061104,0.358711
money,63,0.195438,0.085677
office,63,-0.033695,
five,62,-0.252896,0.050842
friends,61,0.405148,-0.03549
couple,61,-0.06703,0.335214
problem,61,-0.245463,0.353087
use,61,-0.213831,
hug,61,-0.067973,-0.145272
hate,61,-0.132197,-0.342428
show,60,0.198417,
puts,59,-0.440481,
found,59,0.070966,0.290252
mark,59,,-0.067905
mind,59,0.254108,0.004823
green,58,-0.05165,0.400487
boy,58,,-0.124386
couch,58,-0.185382,-0.061997
haven,58,,-0.057096
late,57,-0.21822,
part,56,0.369538,0.465496
alone,56,-0.068439,0.172295
bathroom,56,0.230201,-0.187053
person,56,,-0.367647
cool,55,-0.135488,-0.063268
hell,55,,-0.073783
live,55,-0.040591,-0.002988
reading,55,,-0.083206
amazing,55,-0.034584,
cute,54,-0.126991,0.42589
sit,54,-0.013354,-0.110427
box,53,-0.160621,-0.068528
father,53,-0.08439,-0.304589
dinner,53,,0.37016
open,52,0.080834,
bed,52,-0.043011,0.267425
game,52,0.266115,
hugs,51,0.086371,0.070755
cat,51,-0.054488,0.050317
half,51,0.375556,0.098091
hot,51,0.243679,0.168114
beautiful,51,-0.110966,-0.263455
bring,51,,-0.04289
cry,51,-0.17798,-0.090855
used,50,-0.011146,
means,49,,-0.147983
high,49,-0.222244,-0.070708
morning,49,,-0.27169
real,49,-0.206326,0.20044
sweet,49,,-0.301667
chair,48,-0.263149,0.221202
ago,48,0.158081,
book,47,,-0.064833
naked,47,,0.056764
sleep,47,-0.066496,-0.434991
doctor,47,0.536235,0.262161
forget,46,0.238927,
true,46,-0.151406,-0.129795
ring,46,,-0.115211
card,45,0.34868,-0.216917
laughing,45,0.296773,0.157118
excited,45,-0.356256,
end,44,-0.109128,-0.175265
picture,44,,0.184706
hurt,44,-0.193162,-0.241654
wife,43,-0.036492,-0.242584
bedroom,43,,-0.32422
hold,43,-0.111671,-0.048093
pants,43,0.476758,0.461391
kids,43,0.33983,-0.135435
shocked,42,,-0.041012
bit,42,-0.068053,
understand,42,0.006819,-0.20787
close,42,0.123069,
bag,42,0.444765,-0.049912
throw,42,-0.116852,-0.048261
daddy,42,-0.217975,-0.001222
point,42,0.173983,-0.169172
must,42,0.284295,
hair,42,-0.286803,0.125782
story,42,0.137529,-0.106737
car,42,-0.011978,0.049418
relationship,41,-0.045008,0.030548
tag,41,0.105984,-0.289742
wish,41,-0.117606,0.071788
gone,41,0.206823,
different,41,,0.014371
voice,41,,-0.099946
living,41,-0.060478,-0.155327
mine,40,0.119569,0.582849
word,40,0.019398,-0.381885
kid,40,,-0.062638
rest,40,0.232694,-0.003719
eat,40,,-0.280243
answer,39,,0.334839
window,39,0.058851,-0.262649
may,39,0.126228,0.407012
walk,39,,-0.172087
front,39,-0.196497,-0.10685
fact,39,,0.290494
sound,39,0.12753,0.09962
dude,39,-0.010857,0.315077
four,38,-0.180349,0.019132
machine,38,-0.09377,
hit,38,-0.171369,0.050658
important,38,-0.230821,-0.165531
crying,38,-0.245123,-0.315863
marriage,37,0.0642,-0.198716
girlfriend,37,0.010088,
win,37,0.135029,-0.054586
son,37,0.487865,0.344057
finally,37,,-0.161468
laugh,37,0.062123,0.140379
glad,37,-0.009988,0.135093
huge,37,-0.155293,
lost,36,0.096073,0.270866
number,36,-0.000593,-0.055603
mad,36,-0.273907,0.13735
tape,36,-0.047152,-0.320972
holding,36,0.009539,0.40037
read,36,,-0.214575
quickly,35,0.147398,
hang,35,-0.094639,-0.072616
yelling,35,-0.151359,-0.144111
worry,35,0.020902,-0.170458
sitting,35,0.194723,-0.019119
boss,35,-0.118522,-0.133752
line,35,0.145557,0.0835
week,35,-0.172665,0.555675
house,35,0.089449,-0.363095
food,35,-0.032935,0.353839
shirt,34,-0.042981,-0.073784
dog,34,,-0.24856
perfect,34,-0.139186,-0.190164
marry,34,-0.20692,
times,34,-0.2904,-0.22924
buy,34,0.017405,
hope,33,-0.095765,0.026408
working,33,-0.281933,-0.109723
easy,33,,-0.215584
run,33,0.237737,0.203116
wear,33,0.341356,
mother,33,-0.013832,0.212696
chance,33,0.197065,0.43334
sweetie,32,-0.126195,0.033646
school,32,0.000339,-0.140754
eyes,32,,0.454713
birthday,32,0.326918,
sick,32,-0.015579,0.150925
coat,32,,0.041778
ball,32,,0.232837
feeling,32,,-0.115203
moment,32,,-0.016293
side,31,0.24901,-0.148152
pregnant,31,0.46865,
movie,31,-0.152211,-0.230324
correct,31,-0.186257,-0.230216
desk,31,0.199815,-0.112956
thanksgiving,30,0.25151,-0.196574
leaving,30,-0.146675,0.023809
standing,30,,0.171723
sandwich,30,-0.235515,-0.335395
tv,30,,0.008866
change,30,0.405982,
fault,30,0.185695,-0.387676
feet,30,-0.270091,0.353898
lunch,29,0.031326,0.305447
plane,29,-0.143882,-0.23334
able,29,-0.065913,0.485502
mouth,29,-0.218073,-0.195338
ten,29,0.282679,-0.040696
worried,29,-0.280117,0.227821
wine,28,,-0.335217
reason,28,-0.189018,0.050421
broke,28,-0.132756,-0.04655
bet,28,,-0.23567
paper,28,-0.087206,0.467121
staring,28,-0.147419,0.384886
kitchen,28,-0.153837,0.169267
cake,28,,-0.214408
clothes,27,,-0.024491
waiting,27,-0.289075,
lose,27,-0.100097,-0.228137
ass,27,,-0.520589
six,27,0.252898,-0.129067
loved,27,0.38011,0.03357
professor,27,0.062708,0.173637
sexy,27,0.037083,
upset,26,-0.178865,-0.222776
grab,26,,0.143427
class,26,,0.369941
calling,26,-0.085448,
scared,26,-0.354818,0.080189
seem,26,-0.041815,0.14345
shoe,26,0.248921,0.119349
hour,26,0.098449,-0.174143
news,26,-0.114981,
free,26,-0.219578,0.011383
promise,25,0.173765,0.225913
cards,25,-0.024898,-0.083497
child,25,-0.067938,0.622611
terrible,25,,0.366307
giving,25,0.105593,-0.018341
boyfriend,25,0.208623,0.043229
shot,25,,-0.167909
fire,25,-0.149857,0.339097
running,25,-0.03921,
aunt,25,,0.19168
swear,25,-0.082335,
college,24,-0.093347,-0.191629
unbelievable,24,0.155042,
bottle,24,-0.165924,0.084609
assistant,24,,0.407404
jealous,24,-0.067745,0.19426
interrupting,24,0.430234,0.17854
extra,24,-0.016668,
piece,24,-0.372477,0.290947
gang,23,0.048663,-0.171769
dead,23,-0.13091,0.132864
inside,23,,-0.183657
damn,23,0.312393,-0.234495
goodbye,23,-0.340059,0.158661
street,23,-0.004235,-0.19769
floor,23,0.454743,-0.327825
message,23,,0.22068
sarcastic,23,,-0.02394
gay,23,,-0.150267
seven,23,0.006992,-0.242266
answering,23,-0.033945,-0.064006
water,23,,-0.127413
note,23,0.270544,-0.038327
entire,23,0.009434,-0.248911
department,23,-0.037857,0.034465
eye,23,-0.34042,0.090427
cup,23,-0.233221,-0.171897
hospital,22,,-0.07556
song,22,0.092202,0.073774
world,22,0.06564,-0.338567
luck,22,0.141689,-0.443299
middle,22,-0.233947,0.048098
shut,22,-0.140582,
monkey,22,0.063999,
arm,22,,-0.034921
top,22,-0.266356,-0.177551
stand,22,,0.023017
suddenly,22,,-0.03138
presents,22,0.190028,-0.136999
ice,22,0.208725,-0.075006
died,22,-0.207882,-0.136735
grandmother,22,,0.392909
dress,22,,0.007358
sign,22,,0.02725
die,22,-0.170169,-0.091711
surprised,22,-0.214152,
credit,21,-0.145741,
hat,21,-0.160708,0.020396
museum,21,,-0.169123
ex,21,-0.324832,-0.417652
worse,21,0.019351,0.030531
brother,21,0.229231,-0.115523
surprise,21,-0.27742,
key,21,,-0.087516
candy,21,,-0.167672
christmas,20,-0.129792,-0.117625
welcome,20,0.469427,-0.24081
conversation,20,0.095693,0.101306
city,20,-0.056129,0.53555
sweater,20,-0.149036,-0.21966
interesting,20,-0.195567,-0.191684
hall,20,0.043334,0.464258
lie,20,-0.281173,-0.010645
building,20,-0.174265,-0.004529
favorite,20,-0.065984,-0.110822
gift,20,-0.123537,0.248017
send,20,,-0.273543
lady,20,0.245717,0.13165
trouble,20,,0.147312
mistake,20,0.25732,0.357599
confused,20,-0.340072,-0.093514
eight,20,0.022053,0.102606
control,20,-0.051632,-0.556675
present,20,-0.01963,0.126516
laundry,20,0.437431,0.423747
plan,20,-0.006408,
nose,20,0.03938,0.08744
cookie,19,0.277594,0.147415
divorce,19,0.211354,-0.132432
sad,19,-0.296193,
bra,19,0.102605,0.158693
asleep,19,0.050478,-0.040039
full,19,,0.486949
stuck,19,-0.142912,-0.182304
calm,19,0.116625,-0.016435
weekend,19,7.4e-05,0.459875
bitch,19,-0.193816,0.400379
drunk,19,0.209144,0.40287
order,19,-0.13416,-0.148248
mike,19,,-0.019335
freaked,19,,0.070539
purse,19,0.171892,0.166119
kill,19,0.133297,0.066917
yesterday,19,0.260331,-0.331568
ridiculous,19,-0.283145,-0.189534
santa,19,,-0.286024
words,19,,-0.541906
stick,19,-0.486415,
invite,19,0.348545,
felt,19,,0.118438
angry,19,,-0.010314
sort,19,0.025438,-0.141112
walking,19,-0.095089,-0.148158
lesbian,19,,0.60961
heart,19,-0.405875,-0.039473
hundred,18,,0.459581
counter,18,-0.156035,
special,18,-0.115159,-0.248601
clock,18,-0.182063,-0.01828
needed,18,-0.188022,-0.453393
idiot,18,0.405811,0.23775
stopping,18,-0.337079,
red,18,0.280068,
ride,18,-0.059365,0.06371
pizza,18,,-0.291736
ahead,18,-0.075149,0.142629
seat,18,-0.386457,-0.036719
fight,18,-0.138553,0.145077
lucky,18,0.0338,-0.39984
touch,18,,0.09695
butt,18,,-0.200069
shake,18,,-0.3415
twenty,17,0.235003,-0.087425
pay,17,0.128658,
interested,17,-0.217618,0.315372
knock,17,,0.090227
nervous,17,-0.238754,-0.11478
imagine,17,-0.082206,-0.05489
decide,17,-0.083993,
small,17,0.340827,-0.139771
roommate,17,0.188912,0.10135
fair,17,0.186729,-0.372819
quick,17,0.216835,
figure,17,,0.354743
quietly,17,0.264306,0.424772
shoes,17,-0.468322,-0.050008
wonder,17,-0.145501,-0.092456
past,17,0.200654,
screaming,17,,0.237005
shower,17,0.06817,-0.114548
picked,17,0.443945,0.244753
return,17,,-0.043539
letter,17,0.183095,-0.045554
horrible,17,0.051989,-0.077944
bike,17,,0.16099
meeting,17,-0.073108,-0.157827
list,17,0.383775,-0.115728
dance,16,-0.250888,
less,16,0.001719,
ended,16,,0.123813
write,16,,0.316809
comfortable,16,,-0.096164
relax,16,,0.119272
become,16,-0.097327,
copy,16,0.118758,0.56604
black,16,0.324165,
opening,16,0.074876,-0.019201
straight,16,-0.392931,-0.136717
incredible,16,0.121047,
blue,16,-0.067882,-0.155328
accent,16,,0.069717
restaurant,16,0.101979,0.065316
realize,16,-0.170703,0.290281
singing,16,-0.09546,0.036842
light,16,,-0.025974
wonderful,16,-0.184209,0.054481
fat,16,0.055933,0.492123
stunned,16,-0.038479,-0.075876
pass,16,-0.159514,0.638099
sleeping,16,-0.117146,-0.338457
month,16,,-0.061974
notice,16,,-0.405459
attention,16,-0.137998,
freak,16,,-0.047793
holiday,15,0.041512,-0.029005
daughter,15,-0.019756,-0.208556
bunch,15,,-0.148041
kick,15,,-0.365023
worth,15,-0.126922,-0.119595
student,15,,-0.034869
magazine,15,-0.016118,0.452211
single,15,0.34498,
trust,15,-0.019226,-0.455943
romantic,15,0.073388,0.046305
cookies,15,,0.459069
button,15,-0.094573,-0.053338
pictures,15,-0.38874,0.084373
propose,15,-0.164012,
body,15,0.586797,-0.172163
hide,15,-0.372669,
dream,15,-0.126866,-0.129135
glass,15,-0.197581,
neck,15,-0.173984,-0.244751
works,15,-0.352753,-0.374777
airport,15,0.071648,
jacket,15,0.048936,0.489819
round,15,-0.313216,
hoping,15,,-0.187304
listening,15,,0.00979
smiles,15,-0.161948,-0.178561
calls,15,,-0.258737
act,15,-0.000455,
team,14,0.272328,0.527506
speak,14,-0.046755,0.052073
grade,14,0.078998,-0.231889
camera,14,0.209417,-0.132905
page,14,-0.117341,0.330792
early,14,,-0.279872
nanny,14,,0.031781
learn,14,0.200359,-0.11655
save,14,-0.002992,0.051666
pull,14,,0.008464
alive,14,0.36811,0.143363
pain,14,-0.442495,0.014095
sir,14,0.218375,-0.283184
band,14,0.155274,
hanging,14,0.330338,
juice,14,,0.254499
excellent,14,-0.18338,0.025608
fake,14,0.272512,0.020393
ticket,14,,-0.115667
milk,14,,-0.14237
finger,14,0.177785,
breast,14,,0.491087
maid,14,0.140726,
shopping,14,0.52152,-0.037535
happily,14,0.406652,-0.306694
broken,14,-0.093421,-0.038519
raise,14,0.593217,0.342275
pocket,14,0.19818,-0.070094
proud,14,0.045321,0.249583
shoot,14,,-0.053486
smell,14,0.176991,
congratulations,14,0.1159,0.398705
count,14,,-0.154452
sandy,14,-0.384097,-0.029032
foot,14,0.409166,-0.091764
allowed,14,0.057205,0.081451
tie,14,,0.304439
flight,14,0.057894,
loud,14,-0.113261,
family,14,-0.151237,-0.213299
dial,14,,-0.397475
mommy,13,,-0.118312
spending,13,0.062626,0.284322
pottery,13,0.125915,0.290176
board,13,-0.191761,0.060806
jump,13,0.141273,-0.180292
history,13,-0.381008,0.192054
completely,13,0.027431,-0.177169
shoulder,13,-0.127729,-0.077099
third,13,-0.070477,-0.115729
bite,13,,-0.176964
duck,13,0.210013,0.348173
turned,13,0.055293,
clear,13,-0.268033,-0.187992
awful,13,-0.040631,0.115547
age,13,0.237784,-0.175913
older,13,-0.058556,
crush,13,,-0.129088
afraid,13,-0.026971,-0.219595
case,13,-0.005627,0.481756
drop,13,-0.172612,-0.115064
interview,13,0.307586,0.3141
annulment,13,-0.185749,0.505885
brush,13,-0.00019,0.137142
books,13,-0.128692,-0.190135
lights,13,0.083109,0.182055
suit,13,,-0.039546
shop,13,0.360925,
sec,13,0.184741,
uncle,13,,0.035751
air,13,0.490282,0.566144
space,13,-0.087697,0.456849
mail,13,,-0.109847
stole,13,-0.102989,-0.135178
million,13,0.361815,
engaged,13,-0.174189,-0.123647
town,13,,-0.334658
silly,13,-0.216787,
writing,13,-0.034505,-0.254458
tough,13,-0.073007,-0.030102
honor,13,0.226138,-0.197421
noise,13,,0.169844
park,13,,-0.003554
young,13,0.380875,-0.117103
dinosaur,12,0.051533,-0.261864
rain,12,0.054072,-0.057734
slowly,12,-0.130419,-0.0483
breath,12,,0.117489
kicking,12,,-0.095081
computer,12,-0.323712,-0.045716
fly,12,-0.323879,
cover,12,0.027137,
named,12,,0.13543
thousand,12,,0.398899
smile,12,-0.133376,0.154343
hotel,12,,-0.141656
ear,12,0.181275,-0.194538
losing,12,-0.375467,-0.029999
smart,12,-0.279422,0.066759
prepared,12,0.125093,0.098987
bottom,12,-0.130459,
careful,12,-0.215487,
falling,12,0.1149,-0.014772
dirty,12,-0.309361,0.13261
cream,12,0.037784,-0.154454
familiar,12,0.068626,0.06812
uncomfortable,12,0.280514,0.183084
plate,12,0.308604,-0.278627
death,12,-0.108583,-0.163769
truth,12,0.118887,-0.215547
teach,12,-0.035287,-0.036531
thirty,12,0.040055,0.074543
pen,12,-0.012229,0.460809
dancing,12,-0.391721,
embarrassed,12,0.199955,-0.071257
rock,12,,0.153815
spend,12,-0.139703,
knee,12,0.564483,-0.076047
woo,11,0.039882,
field,11,0.026923,0.577446
music,11,0.256191,-0.112486
chicken,11,0.126983,0.10543
fell,11,-0.297221,0.117221
drinks,11,-0.054334,
sense,11,,-0.15236
appreciate,11,0.155142,0.359871
leg,11,-0.006094,0.045813
fix,11,-0.178547,0.07701
bird,11,,-0.300393
share,11,-0.364971,-0.212291
op,11,0.355714,
turkey,11,0.199452,-0.089734
mess,11,0.056834,-0.146455
annoyed,11,-0.227102,-0.100973
keeping,11,-0.257863,0.277867
fashion,11,-0.087302,-0.27897
slow,11,0.016788,-0.045729
loser,11,-0.413181,-0.040372
decision,11,-0.309182,
barely,11,0.119356,-0.234863
push,11,,-0.209881
insane,11,0.045545,-0.151395
evening,11,-0.366033,-0.09801
impossible,11,0.191025,0.158343
pair,11,-0.083965,-0.021543
strong,11,0.038408,-0.132818
choice,11,0.097482,-0.158278
cold,11,-0.115436,
handle,11,0.195742,
valentine,11,0.212934,0.257024
closed,11,0.028231,
drive,11,0.018546,
normal,11,0.113856,-0.068704
speech,11,0.057738,-0.007477
speaking,11,-0.460482,-0.193221
clean,11,,-0.144828
step,11,-0.332738,0.087596
group,10,,0.402819
teacher,10,0.125986,0.003003
belly,10,0.172243,
soap,10,-0.013156,-0.256311
missing,10,-0.076822,
future,10,-0.300486,-0.210502
pack,10,,0.195267
waste,10,0.227913,-0.238235
owe,10,-0.187261,
private,10,-0.017107,-0.202127
drinking,10,0.064405,
nap,10,-0.040341,-0.050257
fifty,10,,-0.063098
ugly,10,0.137973,0.174197
career,10,-0.114988,
earlier,10,0.187969,-0.194061
rough,10,-0.275223,-0.070364
awkward,10,-0.277474,-0.201058
wallet,10,,-0.253516
tea,10,0.010317,0.022349
cousin,10,,-0.167735
pink,10,,0.080193
fridge,10,0.133305,0.486354
audition,10,0.026452,
magic,10,0.363842,-0.353488
turning,10,,-0.094744
flirting,10,0.327588,-0.422128
nurse,10,0.162749,
sensitive,10,0.043442,-0.266983
chip,10,-0.058735,
hearing,10,-0.153948,0.090495
embarrassing,10,-0.135605,0.312771
happening,10,-0.026715,
flowers,10,,-0.015965
nuts,10,-0.071371,-0.061551
mood,10,0.004932,0.21488
wall,10,-0.126659,-0.39591
possible,10,,0.256019
ruined,10,-0.122481,-0.139633
pal,10,-0.101138,-0.143164
roll,10,-0.424687,
total,10,-0.315515,0.301552
nine,10,-0.242457,-0.278942
type,10,0.094148,-0.118541
fall,10,-0.258904,-0.258453
legs,10,0.086,
scary,10,,0.10157
explain,10,-0.235112,0.204815
personal,10,,-0.225673
human,10,-0.006284,-0.195442
waves,10,,-0.085147
changed,10,,0.501075
giggles,10,-0.373745,0.020971
written,10,,-0.255569
dry,10,-0.034379,-0.195877
trip,10,-0.016749,0.432747
hungry,10,0.011846,-0.146251
lecture,9,-0.132834,
experience,9,0.075906,-0.293792
bone,9,0.22536,
actual,9,-0.051732,-0.075342
nickname,9,-0.220138,
common,9,0.432789,-0.235406
business,9,-0.027533,
pivot,9,0.272189,
accidentally,9,,0.286155
massage,9,,-0.198097
apothecary,9,,-0.25618
favor,9,,0.019347
cheek,9,,0.138897
gym,9,0.104131,
balcony,9,0.288557,-0.334328
science,9,0.312989,-0.030353
follow,9,0.076684,-0.188886
speed,9,0.072387,
sell,9,-0.188651,
wet,9,0.413166,
impressed,9,-0.04723,
opera,9,,0.185361
cheesecake,9,-0.024072,0.22544
scream,9,,0.012301
enjoy,9,0.075123,0.04372
pet,9,,-0.454729
spring,9,,-0.13224
respect,9,-0.116366,0.09216
touched,9,,-0.274497
lying,9,-0.151496,-0.341952
upstairs,9,-0.194003,-0.330315
pretending,9,0.221959,
smoking,9,0.379113,0.258315
children,9,-0.37427,0.298146
bug,9,-0.145696,0.071107
basket,9,0.138197,-0.023509
dumb,9,0.130195,
sexual,9,0.257763,0.43051
lamp,9,-0.558987,0.306346
smiling,9,-0.091633,-0.069004
king,9,-0.29173,
poor,9,-0.202804,-0.005398
system,9,0.285496,0.194692
courage,9,-0.067359,
planned,9,-0.029814,0.045485
eating,9,0.19462,-0.139013
champagne,9,0.273884,0.179903
boring,9,-0.194101,
quiet,9,,0.170968
rice,9,-0.063662,0.474495
engagement,9,0.140592,-0.024585
disappointed,9,-0.110402,-0.211544
ignore,9,-0.126382,
exciting,9,0.234093,0.026899
expect,9,-0.113897,-0.241466
dark,9,-0.244263,0.096663
pushing,9,-0.152446,0.128331
scene,9,,-0.316212
candles,9,0.169299,-0.113413
fit,9,0.353605,0.206044
star,9,-0.178352,-0.184878
white,9,-0.095597,-0.276863
charity,9,-0.269067,0.454679
husband,9,-0.202433,-0.070835
grow,9,-0.225377,0.259574
mention,9,,-0.115988
tiny,9,-0.253718,-0.298848
celebrate,9,-0.102937,
rush,9,-0.153667,0.619459
attack,9,0.070123,0.316379
regular,9,-0.063004,0.025043
stairs,9,-0.111083,
dear,9,0.156981,-0.192248
shaking,9,-0.167043,-0.064331
skin,9,0.149165,-0.188107
stomach,9,-0.216679,
blind,9,0.359421,-0.361394
certain,9,-0.077799,-0.089434
bald,8,-0.123856,
trash,8,0.232664,-0.400253
complete,8,-0.000334,-0.085937
breathe,8,-0.184201,0.367648
beat,8,,0.085728
responsibility,8,-0.176062,-0.101398
blame,8,-0.025957,-0.190859
thumb,8,-0.215992,0.130752
agreed,8,0.154706,-0.328047
award,8,0.169857,
grandma,8,,0.430472
gesture,8,,-0.004546
contraction,8,,0.020576
score,8,,-0.185284
garbage,8,0.602218,0.145283
lay,8,,0.077422
dying,8,0.133097,-0.18934
buyer,8,-0.197893,
depressed,8,-0.268496,-0.286668
boots,8,-0.222626,0.166139
charge,8,0.240302,
safe,8,-0.074522,-0.030149
theme,8,-0.093527,-0.064565
beer,8,-0.153921,
beach,8,-0.259486,-0.083898
split,8,,-0.236462
knowing,8,-0.115561,0.35058
wake,8,,-0.33966
patch,8,-0.060856,0.320673
rubbing,8,,-0.117465
size,8,,-0.097113
bout,8,-0.096345,0.040211
missy,8,-0.097867,
honeymoon,8,-0.030351,-0.186047
steps,8,-0.425612,0.049121
loudly,8,-0.140934,0.17567
stealing,8,,-0.469649
large,8,0.079207,
support,8,0.243061,0.118241
brain,8,0.199545,0.392442
football,8,-0.099249,
fossils,8,-0.302242,0.198016
bowl,8,,0.034147
closet,8,0.294538,-0.052215
crap,8,-0.093677,0.021764
plenty,8,-0.343673,0.331556
glasses,8,-0.290317,-0.267141
climb,8,-0.158294,
direction,8,-0.019609,-0.177923
supportive,8,0.280663,0.26173
road,8,,-0.214109
touching,8,,0.167885
leather,8,0.258421,-0.024213
central,8,,-0.457589
petty,8,-0.057923,-0.063268
fear,8,0.020803,-0.083788
greatest,8,-0.027532,0.297718
strange,8,,0.251235
toilet,8,-0.59351,-0.111063
impression,8,-0.006273,
spent,8,-0.131787,
veto,8,-0.043488,0.115234
shock,8,,0.02203
taught,8,0.104598,0.359204
roof,8,0.010005,0.083354
tux,8,,-0.14183
labor,8,-0.23619,
tired,8,-0.201508,-0.124882
screw,8,0.158809,
prize,8,-0.171714,
difficult,8,,0.084295
batch,8,-0.116329,-0.087549
drawer,8,0.010609,-0.2981
tone,8,-0.563701,-0.298767
doll,8,,-0.364945
inappropriate,8,-0.143492,-0.175552
pin,8,-0.24198,
advice,7,-0.009648,-0.067999
glaring,7,-0.152625,
fresh,7,,0.371886
wiener,7,,-0.134388
bunny,7,0.20914,-0.275496
heavy,7,,-0.347137
forgive,7,-0.419267,0.364712
sucks,7,0.09027,-0.055254
borrow,7,-0.363299,0.059492
healthy,7,0.169703,-0.144976
introduce,7,0.019707,
island,7,,-0.02219
stripper,7,-0.231431,-0.090084
yell,7,,-0.080379
accept,7,-0.468855,-0.011899
tip,7,,-0.408319
section,7,0.102482,-0.038
settle,7,-0.20331,-0.309136
mini,7,-0.005437,
actor,7,0.138843,
sing,7,-0.102058,-0.048968
spit,7,0.051653,0.261398
subway,7,0.116755,
double,7,,-0.193399
lightning,7,-0.061079,0.341173
remote,7,0.120756,
spot,7,0.420954,-0.253405
company,7,0.165,-0.133578
flip,7,-0.380678,-0.050963
related,7,,0.138349
spider,7,0.150285,-0.110523
covering,7,,0.18002
blow,7,,-0.10783
jerk,7,-0.06784,0.529016
bath,7,-0.113308,-0.106614
frank,7,,0.323055
major,7,-0.262616,
basketball,7,0.009873,
remembered,7,-0.217666,-0.135293
lawyer,7,-0.010038,
male,7,0.110484,
short,7,0.374906,
low,7,-0.345826,
library,7,,0.214114
famous,7,-0.111796,
sweep,7,-0.34565,
accident,7,0.182941,-0.018495
guilty,7,0.298481,-0.176618
wanting,7,-0.164823,-0.140997
discovery,7,-0.132587,-0.080459
state,7,,0.01144
muffin,7,,-0.286948
fist,7,,0.311906
outfit,7,-0.33396,-0.091815
complicated,7,0.002985,-0.138926
land,7,,0.530488
forward,7,0.100269,-0.268459
dig,7,,-0.057421
ahhh,7,-0.052324,
thoughts,7,-0.525474,0.465921
memories,7,0.090102,-0.125221
rid,7,-0.311675,0.0631
necklace,7,,-0.311522
bond,7,-0.029624,0.032145
sticking,7,-0.075973,
sigh,7,0.472218,
breakfast,7,,0.500589
coffeehouse,7,0.237625,0.358893
pathetic,7,-0.067018,0.39632
tree,7,0.005957,-0.171094
driver,7,0.09318,
brown,7,0.192363,-0.094778
bang,7,0.033494,-0.120857
fish,7,0.112455,-0.314837
lead,7,,0.482046
earrings,7,,-0.168433
form,7,-0.226632,-0.135618
forehead,7,,-0.19593
lift,7,0.082715,-0.123158
homo,7,0.469518,0.303023
buddy,7,-0.344831,-0.136875
penis,7,-0.210127,-0.037984
trifle,7,0.022077,
shelf,7,0.179271,0.055383
physical,7,-0.274939,-0.309521
photo,7,,0.254321
pig,7,-0.294998,
beef,7,,-0.328219
mere,7,-0.110096,-0.250702
childhood,6,,0.040273
event,6,-0.523178,
waiter,6,0.162835,-0.349889
hire,6,-0.147874,
country,6,0.239043,0.300415
shout,6,,-0.050562
butter,6,-0.079341,-0.021978
candle,6,0.075644,-0.211819
admit,6,0.29516,
understanding,6,-0.190046,0.519526
salmon,6,,-0.271356
opportunity,6,0.292569,0.100192
honest,6,-0.298797,-0.153705
cheater,6,-0.249257,-0.400842
hallway,6,-0.041653,0.261127
information,6,-0.061317,-0.174796
trophy,6,0.009585,-0.038382
finding,6,-0.290099,-0.297015
horror,6,,-0.276734
salt,6,-0.160655,
shampoo,6,-0.224026,-0.01723
pregnancy,6,0.396109,
sudden,6,,-0.057799
bride,6,0.151572,
taste,6,,0.211019
teaching,6,0.077893,-0.112733
scarf,6,-0.152827,-0.069361
gifts,6,0.0921,
channel,6,-0.303893,0.486935
remove,6,-0.117414,0.447445
film,6,0.027965,0.330953
exchange,6,-0.34726,0.138732
fantastic,6,-0.207762,0.054816
shame,6,0.232575,-0.217523
bother,6,-0.254168,0.352018
amount,6,-0.26582,
era,6,,0.039968
lottery,6,0.140334,
ankle,6,-0.100673,-0.155962
mug,6,-0.191227,-0.18777
ceiling,6,-0.026977,-0.270901
obvious,6,,0.355544
cost,6,0.039258,
bachelor,6,0.219434,-0.251982
numbers,6,0.178952,-0.146105
cinnamon,6,0.22926,0.086777
bump,6,0.168341,0.423126
saving,6,,-0.264802
hum,6,0.058552,-0.207932
category,6,,-0.076648
guide,6,,-0.260274
emotional,6,-0.197755,
cart,6,-0.078446,-0.338187
startled,6,0.219787,-0.240005
map,6,0.225213,-0.381777
subject,6,,0.29939
super,6,-0.139278,0.210164
opinion,6,-0.083899,
join,6,0.277644,-0.200519
cheese,6,0.197748,0.089293
poker,6,,-0.348439
label,6,0.319707,0.142475
reach,6,0.257521,
fool,6,0.184793,0.165505
pushover,6,0.054165,0.290285
fixed,6,,0.185031
screwed,6,-0.04085,0.053991
divert,6,,-0.122705
danger,6,-0.176841,-0.138927
fling,6,,0.216963
gala,6,0.239929,0.340026
judge,6,-0.035714,
terrific,6,-1.6e-05,0.072309
pencil,6,0.330095,-0.104961
interest,6,-0.464469,
amused,6,0.238224,
pot,6,0.350961,0.383654
adult,6,0.466977,-0.02198
miracle,6,0.14732,-0.031822
van,6,,0.404209
interrupts,6,-0.048382,-0.079883
sock,6,-0.138104,-0.025811
dessert,6,,0.46662
drag,6,0.244615,0.452227
law,6,0.002219,
rooms,6,-0.066167,-0.149581
appointment,6,0.261682,
spoon,6,0.424091,-0.037611
unfair,6,0.034384,0.079882
cell,6,,-0.122157
perk,6,-0.116372,-0.063148
enter,6,,-0.123712
furniture,6,-0.056934,-0.102665
aisle,6,0.180316,-0.134928
emergency,6,,0.404985
fruit,6,,-0.138665
moon,6,,-0.143543
cushion,6,0.003287,-0.051925
general,6,-0.014525,0.406673
service,6,,0.077108
deserve,6,-0.108554,-0.102733
invitation,6,0.389872,-0.131672
mocking,6,-0.02216,0.038978
puzzled,6,-0.297178,-0.256011
lighting,6,0.123353,0.620405
security,6,-0.189663,-0.045791
jam,6,0.130345,
cheerleader,6,0.004108,-0.171918
empty,6,0.041411,
summer,6,-0.068729,0.24015
train,6,0.014399,
steal,6,,-0.379057
option,6,0.188138,
soft,6,-0.028303,-0.233924
lovely,5,-0.14386,-0.180385
presentation,5,-0.136027,0.36765
mimicking,5,-0.031851,
slip,5,-0.024804,-0.190319
carry,5,,0.02363
disgusted,5,-0.169547,-0.015304
warren,5,,0.549799
bonding,5,,0.028789
younger,5,0.326286,-0.166884
triumph,5,-0.161722,0.06259
learning,5,0.09434,-0.079552
self,5,,-0.021115
blueberry,5,-0.046169,0.376738
center,5,0.00864,-0.120895
area,5,0.072455,0.315866
silver,5,0.028839,0.210941
letters,5,0.152344,-0.166552
example,5,,0.02191
egg,5,-0.267665,-0.068158
disbelief,5,-0.222502,-0.125687
toast,5,,-0.092199
popular,5,0.253391,-0.07523
dryer,5,-0.16057,0.123541
soccer,5,0.292766,
catching,5,0.34361,0.054969
health,5,-0.22874,0.031191
cash,5,-0.122781,-0.181163
escape,5,,-0.022768
softly,5,0.291629,-0.07359
conference,5,-0.008795,
suppose,5,0.259267,0.352781
tenure,5,-0.118843,
wrap,5,-0.213961,-0.308963
screen,5,,-0.222177
twins,5,-0.176229,0.03804
burn,5,,0.565613
frozen,5,0.079377,
passion,5,0.241366,
crossword,5,,-0.050612
pillow,5,0.059587,0.293807
grant,5,0.0276,0.241422
virgin,5,,0.36626
anniversary,5,0.232035,
corner,5,0.262929,
rent,5,-0.091659,
pepper,5,-0.208202,
nipple,5,,-0.027357
afternoon,5,0.223252,0.031514
disgust,5,-0.137715,-0.230941
simultaneously,5,-0.067637,-0.064776
cook,5,-0.080484,-0.298862
poster,5,0.133801,0.061328
fill,5,-0.331701,-0.092005
available,5,-0.062018,0.414015
folder,5,-0.343256,0.393636
concept,5,,0.14396
giggling,5,-0.514555,0.268217
sea,5,0.144941,-0.026116
gal,5,0.24826,
stars,5,-0.104983,-0.073406
sunday,5,,0.20583
fifteen,5,-0.022731,0.205409
ship,5,,-0.312269
gently,5,,0.511593
cried,5,-0.303061,-0.17031
anger,5,0.35599,0.001811
evaluation,5,0.058535,
block,5,0.287613,
kisser,5,0.047851,-0.114183
learned,5,-0.078585,-0.079402
movies,5,,-0.152264
zoo,5,0.277461,-0.24819
twelve,5,0.251668,0.287094
highest,5,-0.191076,
scare,5,-0.236814,0.154453
president,5,0.133193,
relative,5,-0.028836,
tan,5,,-0.388752
carbon,5,-0.02532,-0.170334
reveal,5,,-0.225255
ruin,5,0.095188,0.021294
awesome,5,0.005011,
blonde,5,,-0.318544
robe,5,0.240903,-0.143804
heavily,5,0.123125,-0.266002
giant,5,-0.302452,-0.185373
lesson,5,-0.048862,
delivery,5,-0.014584,-0.138461
official,5,-0.0711,
delicious,5,0.372176,-0.307934
random,5,0.064794,
offer,5,-0.115829,
scares,5,-0.380242,-0.219674
hero,5,-0.410018,
chase,5,-0.356646,-0.038508
earth,5,,-0.175694
doorway,5,,-0.160464
cowboy,5,-0.316184,
porn,5,,-0.179161
flirt,5,-0.313662,
final,5,,-0.355653
mature,5,,0.484002
pound,5,,-0.125861
diet,5,-0.225121,-0.19712
coke,5,-0.147386,
envelope,5,0.197795,-0.069979
western,5,0.01019,
vacation,5,0.086007,-0.194027
miserable,5,0.111657,0.060663
freezer,5,-0.201468,
pressure,5,,0.340769
smaller,5,0.41244,
handsome,5,-0.340231,-0.019164
color,5,,-0.020743
horny,5,0.039586,0.172458
vanilla,5,-0.094298,-0.002947
napkin,5,-0.029909,-0.152645
sentence,5,,0.049729
slide,5,,-0.228552
sofa,5,0.052593,-0.109074
fighting,5,0.381598,0.155863
diaper,5,0.4971,-0.403053
species,5,,-0.103797
spin,5,0.13983,
laptop,5,,-0.164107
snap,5,0.211535,0.343993
war,5,-0.049374,0.252553
elevator,5,-0.097129,
fancy,5,-0.237321,0.378026
opposite,5,-0.123635,0.058661
camp,5,0.131968,
panicked,5,0.064099,-0.053522
soup,5,0.121354,0.292663
hunt,5,-0.182047,-0.136461
orange,5,-0.110455,0.356297
female,5,0.135503,-0.306616
mum,5,-0.307084,-0.155349
power,5,-0.255667,
exact,5,-0.016,-0.285761
organized,5,-0.111962,-0.115785
covered,5,,0.139429
aspirin,5,0.186287,0.411033
bank,5,,-0.122727
bakery,5,,-0.330104
trick,5,,-0.395783
issue,5,,-0.085812
sheet,5,-0.28855,-0.054313
focus,5,-0.278487,0.148423
expression,5,-0.265831,
squeeze,5,,-0.16789
purpose,5,-0.380477,0.179931
bored,5,0.186607,
row,5,0.303327,0.052236
born,5,0.165753,0.047799
review,4,0.425634,-0.099112
capable,4,-0.409239,-0.177915
pumpkin,4,-0.090511,-0.104269
bid,4,-0.054239,-0.129523
season,4,-0.12001,0.134365
paint,4,,0.130769
bow,4,0.212513,0.108314
university,4,0.558863,-0.176443
build,4,-0.03327,0.11334
chick,4,0.172573,0.062372
defense,4,0.040571,
yellow,4,-0.295996,-0.094745
spray,4,0.234117,
flying,4,-0.204225,0.193791
slice,4,-0.022892,-0.047175
thoughtful,4,,-0.070266
advantage,4,0.222465,0.071647
court,4,-0.20922,-0.258461
dare,4,0.422956,
evil,4,,0.222907
nana,4,,-0.016176
john,4,-0.340616,-0.079446
ancient,4,0.279626,-0.057882
silence,4,-0.125727,-0.057722
cereal,4,-0.070222,0.320715
choose,4,0.282246,
hole,4,0.157031,-0.101019
threesome,4,-0.129028,0.09491
connection,4,-0.118027,-0.034643
farm,4,,-0.204396
crab,4,0.268344,
senior,4,,-0.290988
planning,4,-0.105704,-0.30711
vibe,4,-0.221257,-0.198074
image,4,,0.264487
lots,4,,0.180665
collection,4,,-0.240753
worrying,4,-0.198406,0.228623
enjoying,4,-0.152836,-0.071945
guitar,4,0.232925,0.449038
lover,4,-0.087152,
player,4,0.324986,
defend,4,-0.027958,
classic,4,,-0.040612
billy,4,0.205967,
throat,4,-0.100787,-0.099139
squeaky,4,-0.093474,-0.060059
hurry,4,,-0.203055
imaginary,4,-0.187924,0.063802
hockey,4,-0.144796,0.091377
curious,4,0.582093,
assume,4,,-0.106339
fully,4,-0.011615,-0.194783
sophisticated,4,-0.11168,0.522899
intense,4,0.281924,0.0537
literature,4,,-0.074934
fears,4,0.269803,-0.082066
challenge,4,-0.029181,-0.128753
awake,4,-0.143272,0.064711
expensive,4,,-0.016587
thunder,4,-0.071671,0.1872
cheer,4,0.009406,0.242901
spare,4,,0.326761
gentle,4,0.084005,-0.254829
maternity,4,-0.118906,-0.093441
joining,4,-0.220506,-0.317879
gorgeous,4,-0.093731,0.081878
tricky,4,,-0.03054
groom,4,-0.329598,0.266748
cheap,4,-0.014435,-0.46573
market,4,-0.171282,-0.177245
keynote,4,,-0.357214
contest,4,-0.128382,
expecting,4,-0.065982,
silent,4,-0.199254,0.409193
simple,4,-0.047645,-0.0151
hook,4,0.324946,
begin,4,0.301103,
warm,4,0.003899,-0.320464
professional,4,0.361149,0.314703
poetry,4,,0.137021
salad,4,0.51319,-0.170934
sugar,4,,0.046624
pie,4,,0.138593
apple,4,-0.18759,-0.091208
platform,4,0.006159,-0.342366
sleeve,4,-0.297109,-0.315127
receptionist,4,,-0.144024
pediatrician,4,-0.058728,
glue,4,-0.164294,
puck,4,0.131881,
cage,4,-0.337979,
crib,4,0.157935,-0.19915
flea,4,-0.217219,
maple,4,0.185761,-0.158529
practical,4,0.559693,-0.057624
unreasonable,4,0.059076,-0.083358
nightmare,4,0.078572,-0.363373
react,4,0.219787,0.173292
quarter,4,,0.50314
anytime,4,,0.215895
painful,4,-0.224174,-0.009348
killing,4,0.017636,0.227038
art,4,-0.229552,-0.198792
stranger,4,-0.220534,
disaster,4,,-0.10054
illegal,4,-0.198732,-0.207485
thankful,4,0.262098,0.220036
princess,4,0.033577,-0.024247
rack,4,-0.380536,
salesman,4,0.235156,
hut,4,0.096991,0.104089
slutty,4,,-0.244417
prefer,4,-0.27901,-0.100575
sickness,4,0.149097,-0.109009
newsletter,4,,-0.143309
clever,4,0.02806,-0.09945
agree,4,0.260163,-0.041114
gossip,4,-0.061688,0.027528
fur,4,-0.202938,-0.15247
forgotten,4,-0.053961,
view,4,0.07086,-8e-06
godfather,4,,0.280007
sky,4,,-0.003384
interrupted,4,0.352925,0.178702
nature,4,0.578367,-0.21999
regatta,4,,-0.143081
tissue,4,-0.124453,0.413258
oven,4,,-0.008713
shy,4,-0.103977,
principles,4,0.014263,0.228355
officer,4,0.015595,
dentist,4,-0.062838,-0.157248
desperate,4,0.16621,-0.26818
bucket,4,-0.22939,0.087283
wheel,4,,0.003197
hunting,4,-0.174194,-0.09408
sting,4,-0.229958,-0.038929
research,4,-0.034661,
lip,4,,0.085386
elbow,4,-0.058058,-0.249191
perform,4,-0.129633,-0.059863
neat,4,,0.104283
backwards,4,0.211447,
collect,4,,0.114805
verge,4,-0.055639,0.019858
sunglasses,4,,0.313326
spoke,4,,-0.183929
birth,4,0.097988,0.520881
steady,4,0.270794,0.19761
possibility,4,-0.279772,0.23429
connected,4,-0.080688,-0.292253
prison,4,-0.37671,0.199537
easily,4,,-0.266949
towel,4,0.070832,0.519832
gross,4,0.121872,0.428233
natural,4,,-0.216481
adorable,4,0.334,0.099097
force,4,0.289823,0.386076
gravy,4,,0.332492
pipe,4,-0.013948,0.484396
sketch,4,,0.269705
shall,4,-0.092421,
mirror,4,,0.233952
sweetheart,4,0.140791,-0.088824
beauty,4,-0.326201,-0.156062
bread,4,-0.237651,-0.303318
everyday,4,,0.225117
commercial,4,-0.182506,-0.099261
ink,4,0.042199,
leaning,4,-0.103613,
fan,4,,-0.010037
lame,4,-0.024458,0.534338
sixth,4,0.524048,-0.27161
holidays,4,0.015329,0.061901
argh,4,0.028032,-0.057151
begging,4,0.33515,-0.082669
drunken,4,0.093283,-0.241619
level,4,,0.060594
flow,4,,-0.277424
antique,4,,-0.00906
friendship,4,0.308617,-0.051994
truck,4,,-0.303669
layer,4,-0.335255,0.055143
celebration,4,-0.052831,
custard,4,-0.381498,-0.130659
makeup,4,,0.412134
recorder,4,,0.389314
parent,4,0.073376,0.153506
guard,4,0.27642,
frame,4,-0.368585,
ski,4,-0.036632,
laughter,4,0.106626,-0.326357
proceeds,4,0.07551,0.259984
indignant,4,-0.130951,-0.097343
destroy,4,,-0.463919
actress,4,0.101328,
queen,4,-0.143098,-0.041956
consider,4,,0.025132
millionaire,4,-0.015416,-0.311472
guest,4,-0.101279,0.103143
pad,4,-0.23485,0.563327
mister,4,0.100258,0.099991
tick,4,0.079087,
newspaper,4,,0.02603
burning,4,,0.197171
humiliating,4,0.121512,0.412986
goggles,4,-0.257304,0.473842
nut,4,0.103052,
ringing,4,0.355851,
sight,4,,0.070091
ceremony,4,-0.1732,0.241193
trail,4,,-0.092003
alcohol,4,,-0.025172
cancel,4,-0.192998,
powder,4,-0.235416,-0.2228
international,4,0.146301,0.036794
purple,4,0.02111,0.019355
loss,4,0.07827,-0.012298
smoke,4,-0.148768,-0.359156
extended,4,,0.090023
deny,4,-0.093207,0.23457
rate,4,0.021269,-0.265623
margarita,4,,-0.260946
sip,4,-0.323845,
spread,3,0.044265,
evolution,3,0.16781,
lotion,3,0.06823,0.320369
sabbatical,3,,0.628559
apologize,3,0.127712,-0.096348
bloody,3,,-0.095433
temple,3,,-0.164061
police,3,0.22621,0.124651
strike,3,,-0.096236
rare,3,0.487672,
due,3,,0.28278
pigeon,3,-0.1913,0.592437
bathing,3,,0.026825
visiting,3,,-0.422846
awareness,3,-0.087718,-0.008598
anti,3,-0.027924,
rugby,3,-0.328814,-0.211531
owner,3,0.267992,-0.302494
sixty,3,,-0.118111
pool,3,,0.146809
sweat,3,-0.148962,-0.081471
airplane,3,0.040086,
thin,3,-0.13626,
confident,3,0.013347,0.262999
hilarious,3,-0.238394,
liking,3,0.109476,0.407616
sun,3,-0.194574,0.294818
doorknob,3,,0.335325
incident,3,0.253334,-0.27583
raising,3,0.015712,0.398618
insist,3,-0.216827,
condom,3,,0.10834
spell,3,0.058497,
potato,3,0.172217,0.319375
rude,3,0.193952,-0.064369
character,3,-0.271825,-0.05877
degree,3,-0.143735,-0.170107
temporary,3,-0.454277,
routine,3,-0.393475,-0.03214
album,3,,0.023445
bum,3,0.272448,0.417003
cleaning,3,,-0.260109
betting,3,,-0.309615
macadamia,3,,-0.215243
misery,3,0.372037,-0.165484
tall,3,0.005604,
worn,3,-0.255035,
wild,3,0.419584,-0.124098
blood,3,,-0.313276
taps,3,-0.09565,
disagree,3,0.28518,-0.278864
taffy,3,0.052108,
fossil,3,-0.426065,-0.116996
comet,3,0.661196,
stayed,3,-0.185716,-0.1252
lonely,3,-0.265888,
gloves,3,-0.362948,0.269421
avoid,3,-0.07468,
application,3,-0.33505,-0.181398
teeny,3,-0.239288,
pickle,3,0.376892,0.309512
whip,3,,-0.271615
item,3,,-0.17926
continuing,3,,-0.133433
doubt,3,0.020493,
stack,3,-0.149943,0.166977
gasp,3,,-0.061222
slightly,3,0.362449,-0.059477
sediment,3,-0.15454,
west,3,0.135283,-0.368764
agent,3,0.422011,
bonus,3,0.039645,-0.102852
fairly,3,0.158874,-0.104668
bright,3,-0.065396,-0.058921
genie,3,-0.060239,0.265066
depressing,3,-0.34154,-0.287493
angel,3,-0.079696,-0.0776
foam,3,0.397355,0.142845
square,3,0.105398,0.129228
fascinating,3,0.122524,-0.000925
landing,3,0.268482,0.557865
counts,3,0.04286,
luggage,3,0.24077,0.21703
catalogue,3,,0.428592
exam,3,-0.053173,0.228296
exit,3,0.233221,
colonial,3,,-0.053646
blanket,3,0.238209,-0.121556
playboy,3,0.380583,-0.036543
moist,3,0.083239,0.137958
junior,3,-0.23753,-0.422524
attached,3,,-0.149345
rumor,3,-0.165631,0.367324
relieved,3,,0.516956
graduation,3,-0.262073,0.474024
strings,3,-0.12724,-0.071866
rage,3,,-0.169635
pill,3,0.265602,0.188069
trapped,3,-0.283951,-0.324347
agreement,3,0.589298,-0.292068
admire,3,-0.3932,-0.126893
term,3,,-0.279443
booth,3,-0.064387,
annoying,3,0.199645,-0.185199
glare,3,0.313136,
porch,3,-0.274209,-0.133625
swinging,3,,-0.222013
sup,3,0.022291,0.243948
graduate,3,-0.276758,0.439375
shelter,3,,-0.230083
nod,3,,0.059546
practice,3,0.229881,
briefly,3,-0.148592,0.020575
seize,3,0.186008,
sum,3,,-0.158773
loose,3,-0.065733,-0.166565
creepy,3,-0.088325,0.248261
circus,3,-0.286936,
previously,3,,0.251746
skating,3,-0.133613,
leaned,3,,-0.100785
bridge,3,,-0.0317
contract,3,-0.014558,-0.059871
draw,3,,-0.044941
waist,3,-0.266495,
amazement,3,0.108127,
peanuts,3,0.074388,-0.023699
brand,3,,-0.160243
geek,3,-0.281437,
theory,3,,-0.146281
route,3,,-0.003469
unhook,3,-0.143621,-0.007923
performance,3,-0.005982,-0.043988
landed,3,0.192816,
appropriate,3,0.265662,-0.069743
prep,3,-0.1335,-0.316558
dictionary,3,,0.042197
impressive,3,-0.006564,
collar,3,,-0.01117
resume,3,,0.193297
dirt,3,-0.077966,0.269641
ninth,3,-0.040277,-0.021043
added,3,,-0.114546
sailing,3,,-0.087799
bleeding,3,,0.013091
locker,3,0.20553,
version,3,,0.456246
success,3,-0.087967,
cotton,3,-0.261501,-0.375651
peep,3,-0.107286,-0.158209
vacuum,3,-0.281295,
mint,3,-0.173764,0.106422
grocery,3,,0.428686
product,3,-0.299868,0.041156
tarantula,3,,0.014192
buzzer,3,-0.124079,-0.162937
fuzzy,3,0.017275,-0.031973
higher,3,-0.191991,-0.191613
stays,3,,-0.173087
poop,3,-0.418445,-0.240496
pity,3,0.067114,-0.382132
spelling,3,,-0.226995
hairy,3,0.036028,-0.234067
rushing,3,-0.116804,0.563373
baggage,3,,-0.052699
rat,3,0.021955,0.299687
litigious,3,-0.199944,-0.074803
forced,3,,0.206572
affair,3,-0.101071,
suds,3,-0.007521,
lynch,3,,-0.260533
agreeing,3,0.058331,-0.132483
sixteen,3,0.069173,-0.06899
crowd,3,0.255443,-0.083297
frantically,3,0.186584,0.20465
sue,3,,-0.103994
bridesmaid,3,-0.15057,0.052427
separate,3,-0.063441,-0.158272
unusual,3,0.006961,
visit,3,,-0.036931
neighborhood,3,0.214814,
barney,3,0.054358,
shorts,3,-0.455867,-0.136804
lemon,3,-0.01612,0.429342
loving,3,-0.349493,-0.433605
witch,3,,-0.007075
cracker,3,-0.183954,-0.248713
serve,3,,0.466127
percent,3,-0.068279,
recognize,3,-0.059722,-0.14818
grapes,3,-0.177342,0.324671
knife,3,,-0.152813
tail,3,0.156249,-0.430553
obsession,3,,0.292197
empire,3,0.081484,
marketing,3,0.030259,0.089001
sneak,3,,-0.267522
sweetest,3,0.329863,0.127873
resources,3,,0.130981
scum,3,0.1691,
slut,3,0.001988,-0.155656
receipt,3,-0.08355,0.289556
perspective,3,0.191582,-0.106823
shining,3,-0.214926,-0.197383
lingerie,3,-0.279988,
oil,3,0.27522,-0.069095
toy,3,,-0.100877
commitment,3,-0.119394,
truffle,3,,0.032852
monster,3,,-0.362365
protest,3,,0.256975
hollow,3,-0.386588,
whipped,3,-0.268925,0.164858
pleasure,3,-0.373787,0.110715
nineteen,3,,-0.233927
stain,3,-0.109599,
clapping,3,0.164966,
published,3,,0.003592
trees,3,,-0.195625
uniform,3,,-0.083185
sail,3,-0.424672,-0.327312
demand,3,,-0.087069
partner,3,,-0.105026
skull,3,,-0.196639
tooth,3,0.269763,0.155436
winning,3,-0.084977,-0.121461
gold,3,-0.002011,0.133522
soda,3,,-0.186593
medium,3,0.269948,-0.171229
incoherent,3,0.414786,-0.195305
touchdown,3,-0.073705,
supervisor,3,0.103967,
leading,3,-0.155535,
lousy,3,0.388125,-0.002919
kappa,3,-0.214818,
background,3,0.183124,
painted,3,,0.497192
display,3,,-0.09324
insurance,3,0.192916,0.007768
phrase,3,-0.283769,0.021124
sharing,3,-0.003927,-0.182358
disease,3,-0.20248,0.062734
bastard,3,0.074487,0.047382
ranger,3,0.117098,
magical,3,0.03421,-0.213664
sympathetic,3,-0.215571,-0.00349
phase,3,,0.428783
travel,3,-0.019046,-0.284019
plant,3,0.043423,-0.3967
creep,3,-0.444136,-0.029031
haunted,3,,-0.18644
odds,3,-0.10528,
factor,3,0.273,0.333655
december,3,-0.045313,0.122989
sneeze,3,0.221967,-0.154545
account,3,,0.146542
cave,3,0.118135,
toe,3,-0.226582,0.008646
volcano,3,0.006524,0.007403
spirit,3,-0.21108,-0.264318
flyer,3,0.095206,0.053503
shaving,3,-0.063998,
remind,3,-0.105149,0.25424
ad,3,-0.070126,0.393448
stool,3,-0.297986,-0.362193
traps,3,,-0.146647
mouse,3,-0.13234,
sperm,3,,-0.106576
chef,3,-0.361446,0.321095
imagined,3,,-0.073665
particular,3,,-0.208701
winner,3,0.135696,-0.107616
league,3,,-0.187927
main,3,0.028615,-0.295728
helicopter,3,-0.251763,
rich,3,-0.133096,0.347662
village,3,,0.136041
cooler,3,,-0.272688
heading,3,,0.238301
bitty,3,0.458849,-0.221753
profession,3,-0.392213,
goalie,3,,0.163468
juicy,3,0.081471,0.277139
bong,3,0.088462,0.007663
address,3,,0.578728
funeral,3,0.246731,0.321323
phenomenon,3,-0.063391,
understood,3,-0.31747,0.434973
toss,3,-0.073612,0.056425
position,3,,0.151987
capital,3,0.060298,
energy,3,0.275205,-0.206463
wandering,3,0.115841,-0.106957
checkbook,3,-0.113515,-0.076813
rip,3,0.057247,-0.242969
kit,3,,-0.141977
east,3,0.157666,-0.239716
backpack,3,0.2251,-0.049696
original,3,0.142133,-0.163824
seventeen,3,0.002575,-0.039995
gain,3,-0.315348,0.508085
recipe,3,,-0.02671
stolen,3,-0.302778,-0.177532
razor,3,,-0.149933
carefully,3,,0.360965
chat,3,,0.209679
constantly,3,-0.191807,
pyramid,3,0.066948,0.483791
circle,3,0.276058,-0.092227
err,3,0.222234,-0.417754
public,3,-0.227509,
concentrate,3,0.343889,-0.01193
digest,3,,0.123343
avoiding,3,-0.221601,
device,3,,-0.003531
pitcher,3,0.133295,-0.312976
ray,3,-0.017307,
pat,3,-0.225299,
acting,3,0.524862,
exhausted,3,0.169435,-0.205467
moonlight,3,,-0.096971
hurting,3,-0.134578,-0.076679
hint,3,,-0.05391
successful,3,-0.126655,-0.076047
reception,3,,-0.235991
cape,3,-0.258514,-0.165922
desert,3,0.001244,-0.190117
peanut,3,-0.236351,0.024332
dollar,3,0.08133,
maneuver,3,0.470613,
fog,3,-0.251689,-0.170185
concerned,3,0.017377,0.222435
catalog,3,,0.184756
peach,3,,-0.091129
speaker,3,-0.418566,
avenue,3,,-0.228704
gorilla,3,-0.159104,0.066926
popcorn,3,,0.103601
slippers,3,-0.188111,-0.441649
base,3,,0.194578
embarrassment,3,-0.137159,0.285866
bladder,3,0.232823,
pop,3,,-0.172878
refill,2,,0.10879
embarrass,2,0.092706,0.330632
arghh,2,0.060035,-0.12589
gun,2,-0.167194,0.105486
merry,2,0.218535,-0.438543
badge,2,0.29008,
pace,2,0.337332,
integrity,2,-0.059797,0.160708
flashback,2,0.097815,-0.357674
billion,2,0.219366,-0.101063
celebrating,2,-0.128214,
linguistics,2,,-0.050625
undress,2,,0.437694
crime,2,,-0.289877
scratch,2,-0.101197,-0.140333
raspberries,2,,0.092189
details,2,,-0.059763
sucker,2,0.109439,
interrupt,2,,0.206951
threatening,2,,0.021333
festival,2,-0.18046,0.473438
litigate,2,0.250114,0.16504
tend,2,,-0.004258
afford,2,0.171269,
goodie,2,-0.37737,0.054939
confront,2,-0.107978,0.150893
peephole,2,0.275904,
thrilled,2,-0.217958,
progress,2,-0.533864,-0.097933
quality,2,0.235757,0.172834
puss,2,0.080849,0.063615
broad,2,-0.046451,-0.190711
ambush,2,,-0.108019
dumpster,2,0.248457,-0.244023
continue,2,-0.140887,-0.140014
protect,2,0.179423,
wrestle,2,-0.087093,-0.172067
distract,2,0.231999,-0.328222
underprivileged,2,-0.06182,-0.135189
spectacular,2,0.198113,0.149811
negative,2,0.201134,-0.014717
policeman,2,-0.02382,-0.003513
vogue,2,-0.297193,-0.113691
manner,2,-0.218762,-0.263999
pony,2,,-0.13053
peas,2,-0.12361,0.018348
yearbook,2,,-0.157138
groan,2,,0.151462
director,2,-0.054695,
shocking,2,-0.387941,-0.110824
balloon,2,0.214982,-0.028141
discomfort,2,-0.016685,-0.179984
mild,2,-0.143044,-0.214996
foil,2,-0.411428,
aluminum,2,0.043464,-0.041912
wienie,2,-0.032154,
penguin,2,-0.023792,-0.091498
counselor,2,-0.214779,-0.388776
disrupt,2,0.278579,-0.187456
ballerina,2,-0.092126,-0.145173
vest,2,,0.210706
urgent,2,0.240195,-0.026931
talented,2,-0.222527,-0.08419
gracious,2,-0.317724,-0.132683
fourth,2,0.018711,-0.000962
dummy,2,0.204033,-0.143562
greasy,2,-0.389719,
whore,2,-0.033426,-0.178866
drugs,2,0.326051,0.356916
drawers,2,0.214675,0.026416
medieval,2,,-0.312919
geez,2,-0.29215,
jersey,2,0.602901,-0.02162
naughty,2,,-0.152895
napping,2,-0.039778,-0.103224
nonchalant,2,-0.132057,
blushing,2,,-0.085872
certificate,2,0.007465,0.360344
behave,2,0.092197,-0.042433
factory,2,0.116296,
hardware,2,,0.060299
fork,2,-0.142049,
misunderstanding,2,0.324893,0.44995
heather,2,0.073126,0.445203
explosion,2,-0.033451,-0.078
arrogant,2,,-0.065778
novelty,2,-0.093585,-0.403254
impaired,2,0.345193,0.068679
reservation,2,,0.379494
incredulous,2,0.003731,-0.154394
mummy,2,,-0.007441
chin,2,-0.117761,0.150151
handbag,2,-0.001186,-0.239947
extremely,2,-0.240426,0.343769
detective,2,0.270175,-0.161161
unavailable,2,-0.162974,
selfish,2,-0.17176,-0.193762
weapon,2,-0.426586,-0.248617
hiding,2,-0.086463,0.058797
audience,2,-0.282606,
dissertation,2,,-0.018556
secluded,2,-0.319434,
raised,2,,0.281805
campus,2,,0.217549
librarian,2,0.468407,0.00534
digital,2,,-0.029003
sanctity,2,-0.290047,0.170431
gasping,2,0.21872,0.04574
realistic,2,0.054991,0.062793
frightened,2,-0.225973,0.17631
flaky,2,-0.150063,
wisdom,2,-0.182748,0.145138
design,2,0.098032,0.435775
mass,2,0.253945,-0.084631
fourteen,2,-0.050305,0.491472
painting,2,,0.060176
overwhelming,2,0.275683,0.423041
auction,2,0.181636,
peace,2,-0.115093,-0.196607
tale,2,-0.131024,0.118798
traditional,2,,-0.328198
fairy,2,,0.020421
assumed,2,,0.14906
comfort,2,0.008901,0.109271
momma,2,-0.044132,-0.229379
abort,2,-0.095916,0.428293
betty,2,-0.110542,-0.381746
insecure,2,-0.07661,-0.050994
pancakes,2,,-0.247949
friday,2,,0.084387
poisoning,2,,0.317368
jewelry,2,0.287599,-0.075954
coast,2,,-0.003089
chimney,2,-0.347962,-0.037286
alert,2,0.283255,-0.278845
gown,2,,0.049975
custom,2,-0.065061,-0.011728
ashamed,2,0.016877,0.194295
captain,2,0.399786,
fireman,2,0.08792,0.28447
grip,2,-0.296725,
tragedy,2,-0.258719,-0.011197
faded,2,0.003134,
sweating,2,-0.201242,-0.237813
braces,2,,0.04347
pinching,2,,-0.202621
luckiest,2,-0.096446,-0.20621
latte,2,-0.225526,0.189084
abruptly,2,,0.481814
logic,2,-0.10657,-0.056311
fabric,2,-0.229072,-0.173694
wicked,2,,-0.042158
irrational,2,0.315945,0.403353
playground,2,0.038761,0.461947
homeless,2,-0.036492,-0.31415
sunset,2,,0.155969
responsible,2,0.486822,0.006796
underdog,2,0.009121,0.487886
garage,2,0.449374,-0.105518
skeptical,2,-0.054825,-0.111075
feed,2,-0.221522,-0.073335
determined,2,0.004623,-0.086479
admirer,2,-0.019548,
audio,2,,0.536532
fantasy,2,-0.018947,-0.373793
immediately,2,-0.033574,0.051163
foundation,2,0.095486,-0.103164
buried,2,-0.115826,0.420097
chosen,2,-0.155225,0.182814
sale,2,-0.272227,
orthodontist,2,,0.114034
cow,2,0.337792,-0.039218
miserably,2,0.026213,-0.260606
traffic,2,,-0.201396
chocolate,2,-0.108066,-0.335659
tearful,2,-0.304772,-0.087874
decaf,2,-0.226012,0.112396
file,2,-0.466617,0.413099
tray,2,0.082134,-0.255083
momentary,2,-0.068533,-0.060084
lapse,2,0.366338,
master,2,0.408559,0.158157
veil,2,0.120879,-0.162153
customer,2,-0.221632,
metaphor,2,,0.456309
hammer,2,,0.007207
till,2,-0.344333,0.163601
precious,2,0.184029,0.096979
pterodactyl,2,-0.154031,-0.022456
tuna,2,0.080205,0.073626
relief,2,,0.385758
offering,2,-0.212152,0.036734
agitated,2,0.232329,0.174594
cheeks,2,0.032692,0.152999
cashier,2,,-0.140586
frosting,2,,-0.134569
toothbrush,2,-0.340631,-0.108261
plastic,2,-0.197142,-0.303154
proposal,2,-0.115744,0.452711
drawing,2,0.06191,-0.073526
scientist,2,0.333869,
habit,2,,-0.038661
invest,2,0.31754,
psychic,2,0.03281,
decent,2,0.186148,0.332701
geology,2,,-0.155192
website,2,,0.194683
helpful,2,-0.042397,0.050882
discussion,2,-0.141085,-0.041081
happiness,2,0.447395,-0.004947
designer,2,0.098837,-0.059585
heels,2,-0.118847,
traumatic,2,,-0.177546
average,2,,-0.262314
smiled,2,-0.136519,0.119968
eagle,2,0.441974,
stove,2,-0.278159,
casual,2,-0.207015,0.474534
firm,2,-0.44626,-0.088361
childish,2,-0.215604,-0.28951
suite,2,,-0.179595
shaker,2,0.023245,0.252425
entrance,2,,0.029798
complain,2,-0.176536,0.055234
duh,2,0.06381,
dreams,2,-0.05554,-0.010531
generous,2,-0.004558,0.066264
attendant,2,,0.376163
salon,2,0.001303,-0.01869
bartender,2,-0.318234,
spicy,2,0.417945,-0.162049
joking,2,-0.089372,
offended,2,-0.10202,-0.28199
colleague,2,-0.04768,-0.130326
flattering,2,-0.375196,
bin,2,-0.103933,
mri,2,-0.162785,
data,2,0.584059,-0.180102
silk,2,-0.026402,0.401888
deadline,2,-0.130388,-0.102494
composure,2,-0.225994,0.402402
deprived,2,,-0.383865
saint,2,-0.159973,-0.116613
baseball,2,-0.080503,
brains,2,-0.107609,
suitcase,2,0.005445,-0.261597
suede,2,-0.007371,-0.167805
crust,2,,-0.138038
pretzel,2,-0.340204,0.173345
bummed,2,-0.112752,
legal,2,0.166167,-0.000723
intimidating,2,0.206995,-0.011528
goodness,2,-0.017533,0.146978
fail,2,-0.214796,0.379108
spite,2,0.173388,-0.111351
grand,2,-0.402162,0.267652
punch,2,,0.008418
frustrating,2,-0.364879,-0.000969
thong,2,-0.144783,
briefcase,2,0.078546,-0.208406
snacks,2,,-0.1188
rooster,2,0.158206,
inviting,2,0.504532,0.195337
kitten,2,,-0.084003
rabbit,2,0.270377,0.011352
chute,2,-0.165059,0.044314
irresponsible,2,0.068893,-0.036837
poppy,2,,-0.025943
legend,2,-0.033414,0.150527
telephone,2,,-0.027143
handy,2,-0.182828,0.058043
violently,2,,0.125941
heaven,2,0.0262,-0.207659
subtle,2,-0.331678,0.098706
charming,2,-0.325527,0.094743
predator,2,-0.206211,0.209075
string,2,-0.163118,
gonorrhea,2,-0.260455,0.072976
treasure,2,-0.246575,-0.071573
crushed,2,0.055043,-0.049154
hasty,2,,0.07802
wasting,2,0.620762,-0.034473
magnet,2,,-0.228074
kindergarten,2,,-0.190045
medical,2,,-0.116726
purchase,2,-0.104081,
giddy,2,-0.300706,-0.307945
babe,2,0.044543,-0.087582
fabulous,2,-0.145646,-0.221547
filet,2,-0.253033,-0.363451
lace,2,0.29836,0.051582
inch,2,0.281477,-0.124723
transplant,2,-0.411885,-0.005549
imagination,2,-0.287775,-0.114919
anticipation,2,-0.12069,-0.098393
lands,2,,-0.023935
frat,2,-0.141466,-0.242199
mitt,2,0.430212,-0.413005
seduce,2,0.056976,-0.083988
tear,2,0.33062,-0.147919
reaction,2,0.154307,0.166506
thief,2,,-0.01125
cassette,2,-0.076163,0.022102
drove,2,0.087712,
approaching,2,0.017465,0.003661
yawning,2,-0.15177,
devil,2,-0.01203,-0.091126
dull,2,-0.240681,
boa,2,,-0.097843
feather,2,-0.016566,0.324282
raw,2,-0.049676,-0.164279
sample,2,-0.299103,-0.09458
inner,2,0.174253,-0.080538
uptight,2,-0.331682,-0.104397
pole,2,0.179984,
antenna,2,0.003513,0.184065
television,2,,0.092642
jerks,2,,-0.18364
permission,2,,-0.119977
sadly,2,0.248856,-0.076865
dump,2,-0.110365,-0.142384
disgusting,2,0.010778,-0.382186
chapter,2,,0.366841
lance,2,,-0.002267
planet,2,-0.254489,-0.071373
crappy,2,-0.315889,0.026427
skiing,2,-0.081053,
advance,2,0.361277,-0.201356
playpen,2,,0.456262
artist,2,0.237438,-0.139663
initiated,2,0.00846,-0.304066
approved,2,-0.053401,-0.063207
destroying,2,,-0.318309
misleading,2,-0.289642,-0.172847
disposable,2,0.21102,-0.138761
manager,2,0.25271,
discount,2,,-0.066825
niece,2,,-0.186297
practically,2,,-0.103896
bouquet,2,,-0.180197
neighbor,2,,-0.252158
concentric,2,0.188588,0.207922
passionate,2,0.203419,-0.176185
offense,2,,-0.258299
lobster,2,-0.011713,0.096694
consumer,2,-0.086999,
effective,2,0.254947,-0.138657
rum,2,,-0.248374
onion,2,0.593094,
aloof,2,0.066657,0.151422
wrist,2,-0.257617,0.164449
cramp,2,-0.258712,-0.200248
bench,2,,-0.146169
scrabble,2,,-0.224862
click,2,0.328162,0.210081
distracted,2,0.259574,-0.25562
silently,2,0.005007,0.449193
mortified,2,0.323786,0.024933
explode,2,-0.001123,0.311759
abandoned,2,-0.113009,0.043254
sweeping,2,0.072639,
vintage,2,,0.356499
bam,2,0.11808,
including,2,,-0.118523
fireball,2,-0.356746,0.017184
bend,2,0.182905,-0.137214
lawsuit,2,,-0.21242
garment,2,-0.105695,-0.169014
script,2,,-0.220885
panel,2,-0.252362,-0.3628
generally,2,-0.011855,-0.288076
hoop,2,0.561053,0.618622
pleasant,2,-0.454318,-0.192131
snack,2,,0.331822
nasty,2,-0.214753,0.054597
skip,2,,-0.11497
approval,2,0.185829,0.048702
fits,2,,0.058623
ending,2,0.053505,
annoy,2,-0.099817,0.486541
snatch,2,0.181809,0.505445
unemployed,2,0.313993,-0.136758
partially,2,-0.115676,
marshmallow,2,,-0.08005
detergent,2,0.48359,-0.175552
headdress,2,,0.352944
washer,2,-0.214842,0.215137
bean,2,0.263552,0.226741
golf,2,,0.034447
visibly,2,0.199852,-0.216768
mill,2,-0.179506,-0.057574
curl,2,0.648306,
maker,2,-0.183549,0.148213
colors,2,,-0.121503
confuse,2,-0.217287,0.251903
coincidence,2,,-0.104044
remain,2,0.136518,0.319815
snuggles,2,-0.09084,0.4746
psychiatrist,2,0.021238,0.337211
mole,2,0.285172,
dairy,2,,-0.154487
minimal,2,-0.152367,0.364445
murder,2,,0.203355
fluffy,2,,0.383646
north,2,-0.060065,-0.017161
pissed,2,,-0.267169
rubber,2,-0.341905,-0.208537
persuade,2,0.104014,
ethical,2,0.303938,-0.121074
vegetarian,2,0.202877,0.161055
wood,2,-0.268726,-0.071803
invisible,2,0.009436,
twentieth,2,-0.005989,-0.08138
attacking,2,-0.006626,-0.152819
cracked,2,-0.064879,-0.071578
cop,2,0.394339,-0.033365
cherry,2,-0.19634,0.023669
judging,2,,0.007885
disappointment,2,-0.140085,-0.048049
plug,2,,0.339804
nicotine,2,0.155857,-0.250937
directly,2,0.390522,0.340447
endearing,2,-0.128334,0.101891
erase,2,0.068643,
necessary,2,-0.164787,-0.370992
genius,2,-0.068527,0.50364
threatened,2,-0.216478,-0.252225
protecting,2,-0.014806,0.299829
nodding,2,,0.159602
enthusiastic,2,0.231226,
beeper,2,,-0.051281
jasmine,2,0.088672,0.28592
pit,2,0.026692,
tournament,2,0.119581,
valid,2,,0.067392
competition,2,-0.335093,0.308042
twelfth,2,,-0.161545
cabin,2,,0.049293
violent,2,,-0.082887
dart,2,,-0.328892
access,2,-0.03229,0.000868
railing,2,0.247103,-0.006714
satisfied,2,0.305982,0.002844
safety,2,-0.103764,-0.10482
bus,2,0.25056,
mailbox,2,0.03701,-0.278824
needless,2,-0.172416,
marathon,2,-0.309238,
devastated,2,-0.026856,-0.277507
convinced,2,-0.098454,-0.091543
sub,2,-0.162857,-0.1083
haircut,2,0.210139,0.077607
charm,2,-0.466982,0.058194
xerox,2,-0.135806,
raggedy,2,0.430238,-0.155238
kook,2,-0.391296,
sports,2,-0.195314,0.139271
fold,2,0.164895,
oath,2,0.010967,
lesser,2,0.046014,-0.254106
sport,2,-0.028378,0.432491
tequila,2,-0.250268,
suck,2,,-0.134354
code,2,,-0.159285
trapping,2,,-0.313375
buying,2,-0.29773,
washed,2,0.296304,0.200311
soothing,2,,0.312767
cuddling,2,-0.136339,-0.028312
rocks,2,-0.325085,-0.214224
warn,2,,0.46136
plaza,2,,0.080672
albino,2,0.269767,0.342863
blast,2,-0.420146,0.072012
moron,2,-0.039481,-0.104005
annual,2,-0.097466,0.035837
calming,2,,-0.189168
aback,2,-0.082939,
par,2,,-0.331887
nauseous,2,0.030184,-0.04881
immigration,2,,0.069405
accounts,2,,-0.169011
altered,2,,-0.117337
grandfather,2,-0.23491,0.331755
honored,2,-0.156468,-0.157289
sentiment,2,0.194558,0.057207
wizard,2,,-0.122124
punish,2,,-0.172443
lord,2,-0.340289,-0.002692
passport,2,-0.121579,-0.146832
astonished,2,0.252033,-0.090422
talent,2,-0.157808,0.068728
absence,2,0.420093,
source,2,-0.518634,-0.202328
overwhelmed,2,-0.053348,-0.039183
torn,2,0.099142,0.089976
meaningful,2,-0.172093,0.298572
scotch,2,-0.080658,
washing,2,,-0.056066
burlesque,2,-0.198121,0.356301
chemistry,2,-0.32555,
distance,2,0.277956,
rod,2,-0.140877,-0.185566
steam,2,0.103213,
broom,2,0.116756,0.003519
bagel,2,0.068431,-0.128996
slap,2,,-0.224337
mulch,2,0.44631,
dice,2,-0.069416,
wander,2,0.061777,
zone,2,0.125215,-0.194489
innocently,2,-0.13464,0.104899
globe,2,,-0.193734
kidney,2,0.263386,
castle,2,0.074444,0.163006
program,2,,-0.133901
convince,2,-0.162272,-0.124575
parts,2,0.090159,
disc,2,,-0.109271
suggestion,2,,-0.057067
righty,2,-0.178836,-0.061455
river,2,-0.356555,0.107982
tub,2,-0.150683,-0.066782
blackout,2,0.552263,-0.095831
compromise,2,-0.113681,-0.169877
cent,2,-0.32626,
beginning,2,-0.176428,-0.017345
trade,2,0.200001,
spooky,2,0.453114,0.125002
vase,2,0.23406,-0.007784
potatoes,2,0.053257,0.423605
basement,2,0.523635,
shadow,2,-0.164089,
smooth,2,-0.140312,0.197271
lines,2,-0.21176,-0.078046
gooood,2,-0.086748,0.357501
confess,2,,0.006471
unborn,2,0.176983,
postpone,2,-0.076176,
sane,2,-0.225393,-0.282258
mashed,2,-0.038281,-0.195413
hike,2,,-0.063751
zipper,2,0.179095,
lawn,2,-0.07433,-0.152259
sponsor,2,-0.037243,0.072172
fellow,2,,0.047222
slight,2,0.00259,-0.405245
chuckle,2,-0.006665,
mat,2,0.134568,0.424102
minister,2,-0.088142,
inspiration,2,0.323236,0.037169
leash,2,0.065259,
lifted,2,0.127346,-0.031405
remains,2,,0.049176
silliness,2,0.165451,
apartments,2,,0.104504
writer,2,0.235172,-0.145089
vision,2,-0.006398,-0.120128
technique,2,0.045188,-0.13275
additional,2,,-0.063153
allow,2,,-0.376417
hopeless,2,0.026252,-0.249407
tomatoes,2,-0.09144,-0.335461
brunch,2,-0.264939,
motion,2,0.204931,
projector,2,-0.326907,
facing,2,,0.106856
sleepy,2,-0.078992,-0.164053
salute,2,0.024742,-0.015761
jesus,2,0.304369,0.086814
vulnerability,2,0.042114,-0.103937
gum,2,-0.446442,0.134696
tension,2,,0.128325
coconut,2,-0.099402,-0.186649
casino,2,0.07029,
ritual,2,,-0.129201
laser,2,-0.034675,
planetarium,2,-0.265985,-0.06647
homework,2,0.299037,
parking,2,0.034813,-0.184773
cleansing,2,,-0.075377
remembering,2,,0.480873
messy,2,-0.144269,0.491299
earn,2,0.345617,
keyboard,2,0.204057,-0.405903
fights,2,0.550958,0.220711
bicycle,2,,-0.046195
storm,2,,-0.04269
attitude,2,0.066897,
options,2,,0.174809
seating,2,0.241039,-0.20066
cheers,2,0.026287,-0.216493
milkshake,2,,0.616483
ability,2,-0.054686,0.393129
heroin,2,-0.208168,-0.050978
repel,2,-0.122725,0.011621
claim,2,,-0.325437
crack,2,-0.0505,0.020103
geography,2,,0.120638
manly,2,-0.021888,
attractive,2,0.166692,0.054063
gate,2,-0.296532,0.569959
nonsense,2,-0.237751,-0.181513
stoned,2,-0.24463,0.424138
initial,2,,-0.094633
balance,2,-0.283342,-0.185002
marijuana,2,,-0.276809
decorate,2,,0.224666
startling,2,0.073055,
aura,2,,0.003431
comedy,2,-0.294213,-0.11447
primary,2,,0.149552
obsessed,2,,0.24771
twin,2,,0.460675
unfortunately,2,-0.140034,-0.233553
snow,2,-0.046731,-0.05264
backhand,2,-0.017307,
booze,2,,0.143747
sexuality,2,0.030723,0.008732
exhibit,2,0.360272,
pogo,2,0.252692,
meal,2,0.024586,0.381763
action,2,0.409354,
nakedness,2,,0.078335
starving,2,-0.074809,0.065512
prisoner,2,-0.104273,0.323491
local,2,,0.017409
lemonade,2,,0.309988
instructor,2,0.055859,0.02363
entice,2,0.080923,-0.01903
flower,2,-0.022951,-0.277664
girlish,2,,-0.078832
pro,2,0.009077,-0.001437
deadly,2,,0.088134
gel,2,-0.235895,-0.087057
terrace,2,-0.190846,0.115053
chop,2,,0.341887
karate,2,-0.120573,0.197662
aware,2,0.103873,0.509161
lifetime,2,0.027687,-0.014097
rocket,2,-0.074223,0.006106
cartoon,2,,-0.001523
jet,1,0.460901,
bumpy,1,,0.063812
com,1,-0.017643,
unisex,1,0.240951,
mustard,1,-0.284319,-0.043658
hangover,1,-0.14989,-0.046684
controversial,1,,0.111253
squishy,1,-0.238732,0.007143
bulge,1,-0.088227,-0.188476
parenting,1,0.512548,0.452572
honesty,1,-0.186793,-0.186872
container,1,,-0.013992
stalker,1,-0.068317,-0.314907
bribery,1,,-0.079665
shin,1,-0.45265,
gray,1,-0.244916,0.344593
bloodbath,1,,-0.073917
rainy,1,,0.186907
motif,1,0.139896,-0.048871
navy,1,0.172467,-0.40635
homemade,1,,-0.30964
antics,1,0.018619,-0.091586
divide,1,0.067375,-0.275125
alignment,1,0.009398,-0.039019
content,1,,0.011744
fixable,1,0.130685,0.106078
admitted,1,0.273583,0.079907
bore,1,-0.243149,
staff,1,-0.108319,-0.089183
drift,1,0.03921,0.118579
weep,1,0.019072,0.197368
pounding,1,0.468002,-0.140486
feminism,1,0.085944,
amusing,1,-0.056452,-0.182913
seamstress,1,-0.097172,-0.114341
occupied,1,-0.080212,-0.049985
jeopardy,1,,0.144223
dues,1,-0.158364,
paranoid,1,,0.241018
blowout,1,0.071607,-0.342789
demeaning,1,0.081881,-0.238477
offence,1,,0.022245
stamp,1,-0.342886,
panicky,1,,-0.267371
masculine,1,-0.21263,
stapler,1,-0.059106,
pursuing,1,0.282815,-0.040806
training,1,-0.054562,
heave,1,-0.007337,
ted,1,,0.063005
bay,1,,-0.176377
smoker,1,0.114232,-0.144976
analytical,1,-0.22596,-0.21929
doodle,1,,0.083629
trading,1,-0.28116,
manipulative,1,,0.042261
yummy,1,-0.32105,0.004965
current,1,,-0.291459
kudos,1,-0.246742,-0.07546
ideal,1,0.17852,0.210141
existing,1,-0.210388,0.088101
measure,1,0.105376,
cigarette,1,0.211866,-0.078622
junk,1,-0.374078,-0.287503
slug,1,0.300924,
puma,1,-0.126932,
arrest,1,,0.485234
unexpected,1,,0.147124
terminal,1,-0.154361,
critical,1,,-0.281517
escaped,1,,0.259445
promote,1,-0.114285,0.551793
dispersal,1,0.19573,
punished,1,,0.141391
curator,1,-0.265724,-0.093188
supported,1,-0.122488,0.081263
groin,1,0.054018,0.232146
error,1,0.053522,-0.354007
soy,1,-0.135756,0.086869
handshake,1,-0.06373,-0.115921
employee,1,,-0.037703
wacky,1,-0.230668,0.270022
litter,1,-0.156206,0.272124
purr,1,-0.289198,0.203013
unintelligible,1,0.20865,-0.022285
fled,1,-0.029593,-0.03372
dropper,1,0.258594,
extravagant,1,-0.371766,
believing,1,0.2623,0.484121
amazingly,1,-0.136169,-0.10792
sphinx,1,,-0.168099
itchy,1,0.03668,-0.042815
commando,1,-0.130622,-0.131566
humiliated,1,-0.029613,0.180828
continuity,1,-0.317046,-0.155107
bubble,1,,-0.053839
flinch,1,-0.269785,-0.002954
allergic,1,0.176051,-0.050782
intensely,1,0.142033,0.092006
maniac,1,,0.100351
elaborate,1,,0.327178
lag,1,-0.339256,-0.39731
hussy,1,0.084266,0.174242
secure,1,-0.161876,-0.135289
filth,1,-0.431765,-0.264842
coordinator,1,0.184574,0.168461
nudity,1,,-0.201242
jail,1,,-0.231256
meaningless,1,-0.103161,-0.112568
reinforcements,1,-0.223667,
investment,1,-0.141288,
flattered,1,-0.248891,-0.027402
squint,1,0.061061,
sleaze,1,-0.346169,-0.243681
blotter,1,0.240677,
mushroom,1,0.309828,0.09418
pose,1,0.084776,
healing,1,-0.385764,-0.057964
fortune,1,-0.204178,-0.035874
unprecedented,1,-0.230229,
grumpy,1,,0.182905
hardy,1,-0.086544,
alternate,1,,-0.123455
olive,1,-0.155043,0.141698
trembling,1,0.151561,0.207903
recover,1,-0.229396,0.125619
accomplish,1,-0.222596,0.3298
grill,1,0.079158,0.130217
correspondence,1,,-0.129738
hopes,1,0.075487,-0.4328
workplace,1,,-0.17984
mores,1,,-0.110153
quirky,1,,-0.140062
symbolism,1,-0.04545,-0.140131
selection,1,,-0.171911
umbrella,1,-0.128054,0.002736
agressive,1,0.589231,-0.186526
whiff,1,-0.050299,
lid,1,0.288758,-0.002688
justify,1,0.204168,
hooker,1,,-0.080024
beefsteak,1,,-0.088722
kissy,1,0.054976,-0.259656
vicious,1,0.212702,0.030556
tragic,1,-0.160306,-0.30504
purchasing,1,-0.125424,
naturally,1,0.054113,-0.181195
dragon,1,-0.16799,0.495223
summertime,1,-0.121143,0.300469
docile,1,0.372943,0.313898
banana,1,0.318231,-0.15826
blade,1,,-0.192598
unlike,1,0.079159,
maturity,1,0.30875,0.374771
caution,1,-0.048781,-0.135598
diner,1,,-0.001169
twist,1,-0.166171,
voyage,1,-0.14807,
heating,1,,-0.492558
theft,1,,0.031323
clarify,1,-0.098682,
trench,1,,0.107278
guts,1,-0.179796,
knob,1,-0.194702,
eligible,1,,-0.101008
wig,1,-0.196161,-0.08233
disarray,1,-0.10856,-0.066936
resolve,1,-0.00092,0.565808
nail,1,0.283001,
meter,1,-0.196317,
outing,1,0.035581,
goofy,1,-0.30281,
surreal,1,-0.100707,
thrown,1,-0.359484,
operate,1,0.06586,
imagining,1,0.1074,-0.03568
swimmer,1,0.20613,
appreciates,1,0.120885,0.01217
wishing,1,0.136473,-0.459257
specially,1,-0.1423,-0.088792
mucus,1,0.223696,-0.150528
rectangular,1,0.430948,0.360538
mascot,1,,-0.2654
musical,1,0.115082,-0.121311
weakly,1,0.07084,
quartz,1,,0.372783
aerobics,1,-0.243283,
disconnected,1,-0.358837,
fiasco,1,0.053647,-0.05552
dud,1,0.090732,0.292184
twinkle,1,-0.161855,
bracelet,1,,-0.363314
partly,1,0.210066,
seed,1,-0.419099,-0.175114
stingy,1,-0.290208,0.599348
pope,1,,-0.143105
cigar,1,-0.148364,0.054744
resist,1,0.288547,0.120235
stub,1,0.35772,
rhyme,1,,-0.010666
drill,1,,0.159607
congratulate,1,0.031774,0.197693
stew,1,-0.013724,-0.166917
fame,1,-0.188137,
paperwork,1,-0.29191,
personality,1,-0.012098,0.381982
curb,1,-0.218998,
expense,1,0.234849,
belongings,1,0.120006,0.606648
sadness,1,-0.227008,-0.001529
brief,1,0.182572,-0.325944
creeping,1,-0.092709,-0.004749
mentor,1,-0.214307,-0.014662
boxers,1,-0.012917,-0.284919
committee,1,0.389397,-0.04368
eggshell,1,0.438397,0.135912
needy,1,-0.261331,
knot,1,-0.007063,-0.013053
wipe,1,,-0.072422
tab,1,-0.304978,-0.000152
arghhhh,1,0.110459,0.051197
storage,1,,-0.130856
obsessing,1,0.040457,-0.144754
packet,1,,0.270703
storming,1,0.46317,-0.039108
teen,1,-0.176887,-0.03494
grove,1,-0.09858,0.260032
embargo,1,0.080963,-0.063323
cafeteria,1,,0.479704
curiosity,1,0.467738,
optional,1,,0.169532
meh,1,-0.314402,
meaning,1,0.180642,0.311528
diversion,1,0.014409,
shabby,1,-0.206396,0.111968
defeat,1,0.212094,0.446345
standby,1,-0.010773,
beast,1,0.431493,0.344259
acceptance,1,-0.373226,0.003724
engine,1,-0.074943,
apology,1,0.135515,-0.142099
rally,1,0.310461,
carrot,1,0.058262,-0.015426
hamburger,1,,-0.056247
dab,1,0.050559,0.055733
psychology,1,0.445793,0.103698
wingman,1,-0.018676,
ease,1,,-0.303832
formality,1,0.048803,0.350793
flush,1,-0.24086,0.369709
eavesdropping,1,-0.013247,
lunchbox,1,-0.017038,0.168205
wee,1,,0.469558
thirsty,1,-0.08922,0.004028
judged,1,-0.133041,-0.183015
personnel,1,0.05021,-0.181896
territory,1,-0.087158,0.51249
generation,1,-0.116506,-0.081038
headphones,1,-0.05829,-0.061199
freezing,1,-0.387935,
shove,1,,-0.23569
exotic,1,-0.213523,
sweaty,1,-0.226383,-0.101346
sauce,1,0.379424,
girth,1,-0.197491,-0.243401
peck,1,-0.061983,0.071061
relaxed,1,,-0.047697
stamina,1,0.245666,
migrate,1,,-0.140947
cooking,1,,-0.226633
crabby,1,,-0.085698
oblivious,1,0.049147,-0.106695
skier,1,-0.166062,
grape,1,-0.264021,0.355698
taxicab,1,-0.352654,
taxi,1,,0.114241
skinny,1,0.03527,
corn,1,-0.258661,-0.25015
heartbeat,1,0.061066,
frustration,1,-0.073767,-0.147882
technicality,1,0.221911,0.041798
cheerfulness,1,-0.364666,0.157698
freshen,1,0.455231,0.297551
shipping,1,,-0.3626
informed,1,,0.018162
crunchy,1,-0.18279,
graveyard,1,-0.142656,0.311842
variety,1,0.005002,-0.094523
crisis,1,,-0.181862
sheep,1,-0.242158,-0.128466
handheld,1,,0.300379
grinder,1,,0.112956
false,1,-0.146609,-0.252532
picnic,1,,-0.1018
boil,1,,-0.211485
closure,1,0.206169,
cork,1,-0.236377,
raspberry,1,-0.042624,-0.191116
impartial,1,0.048276,
arrive,1,0.361853,-0.158974
visual,1,0.035775,-0.149399
smelly,1,0.324946,-0.235438
assured,1,-0.108111,0.125374
style,1,-0.032659,0.451282
cattle,1,,-0.022876
qualified,1,-0.102137,0.028023
surgical,1,0.150268,-0.143473
title,1,,-0.274456
caffeine,1,-0.454302,0.053226
stopper,1,0.226243,
fed,1,,-0.0585
measured,1,,-0.036078
biblical,1,-0.347631,0.03759
weeping,1,0.206929,-0.088495
metric,1,,0.065296
crowning,1,0.06457,-0.090515
semi,1,-0.188673,
ness,1,0.366761,
ketchup,1,0.573663,-0.095678
induce,1,,-0.133738
tad,1,-0.331564,0.402876
adore,1,0.345117,0.01889
irritating,1,,-0.095137
stink,1,-0.126104,-0.064933
acknowledged,1,0.11747,-0.177595
pressing,1,,0.077678
beck,1,,0.005351
proven,1,0.172969,0.109376
firing,1,-0.414929,0.199344
makeover,1,0.087924,-0.142076
involve,1,-0.269407,0.170886
glacier,1,,-0.095385
leaf,1,-0.314102,-0.335319
obnoxious,1,-0.035717,0.037431
erect,1,-0.324036,-0.07087
clap,1,-0.114258,
collapse,1,-0.240303,-0.0691
superhero,1,-0.182526,
temp,1,-0.287649,
cheeky,1,,0.157431
sucking,1,0.095766,-0.026357
disregard,1,0.404125,-0.062784
hippie,1,,0.016633
immaturity,1,-0.264137,-0.267756
lack,1,-0.160583,
koala,1,-0.016503,-0.326857
decorator,1,0.467212,0.149053
vagina,1,-0.068941,-0.139082
preparing,1,-0.084677,0.045204
bitsy,1,0.459423,
weirdo,1,0.155146,-0.252426
shell,1,,-0.034555
offensive,1,,-0.296518
constant,1,0.113891,0.096755
commission,1,-0.161641,-0.059772
brazen,1,,-0.21108
smoldering,1,-0.166183,-0.122006
protective,1,-0.1015,0.061435
jazz,1,,-0.166753
squeezing,1,,-0.302459
frost,1,0.058396,
meatball,1,0.101471,0.083168
yesss,1,0.231585,
glow,1,-0.315278,0.209365
region,1,,0.259561
carter,1,-0.26804,-0.290974
joined,1,-0.265685,-0.062294
dish,1,-0.215222,0.00623
swan,1,,-0.152687
roast,1,-0.15485,
possessive,1,0.269991,-0.000236
straighten,1,-0.330161,-0.056872
goods,1,-0.353314,0.219362
damaged,1,0.261569,0.636197
grandchild,1,,0.263974
panicking,1,0.03475,-0.239401
coma,1,0.058987,
strap,1,-0.223403,
steel,1,-0.027054,
substitute,1,-0.18337,
citizen,1,,0.008096
tart,1,0.151949,-0.137578
feasible,1,-0.088038,0.056892
burp,1,-0.212639,0.451544
viking,1,-0.02816,0.423008
tube,1,-0.22889,
narrow,1,-0.089439,
hamster,1,0.034165,
housekeeper,1,,0.117336
omnipotent,1,0.112767,
social,1,-0.252488,-0.076303
publicity,1,0.075247,
clue,1,,0.127186
intricate,1,-0.208169,
beaten,1,0.428546,0.131983
cliff,1,,-0.249005
ribbon,1,,0.169009
gynecologist,1,-0.094179,
payment,1,0.098836,0.43908
documentary,1,,-0.305006
saltwater,1,0.472135,
wishful,1,0.211371,-0.166793
naming,1,,-0.018879
bulletin,1,-0.183483,-0.164713
schoolyard,1,,-0.200275
environment,1,,-0.141746
subordinate,1,0.19468,
likely,1,,-0.119307
patience,1,0.08081,0.049392
liar,1,0.338429,0.060135
smith,1,,-0.188512
styling,1,-0.36698,0.114674
slim,1,0.046839,0.04914
repay,1,-0.070714,0.060201
emphasize,1,-0.077251,
breakthrough,1,-0.052219,-0.265043
excitement,1,0.066221,-0.064281
footlocker,1,-0.171086,
tacky,1,0.002341,-0.063598
appreciated,1,-0.282,-0.180978
chunk,1,0.135879,
soulmate,1,-0.3889,-0.048944
neatly,1,0.177855,-0.435548
lined,1,-0.260534,
furiously,1,,0.139599
experiences,1,0.083145,
obscene,1,-0.370857,-0.034333
icing,1,,-0.044784
instructions,1,,0.408541
ally,1,-0.107327,-0.161112
lever,1,0.394692,
tangled,1,-0.226859,0.181209
uneven,1,0.140029,-0.057255
undo,1,0.524231,
ill,1,-0.142955,0.478308
mushy,1,0.187324,-0.048408
resident,1,,0.346625
intestine,1,0.525932,
transparent,1,,-0.161437
documents,1,,-0.110793
hesitant,1,-0.064274,0.41739
profile,1,,-0.099334
confusing,1,-0.227767,0.506825
sympathy,1,0.029848,-0.349037
advised,1,,-0.216992
coldly,1,-0.135785,
awe,1,,0.020239
drain,1,0.296906,-0.132346
trimmer,1,,-0.05843
drip,1,-0.216321,-0.146532
goody,1,0.198258,0.094037
stun,1,,-0.245517
appalled,1,,-0.0953
upward,1,-0.272124,-0.048244
scissors,1,0.234455,
pantyhose,1,-0.284751,
cabbage,1,0.119284,-0.144088
soldier,1,0.247584,-0.100556
fooling,1,-0.154183,0.164556
curtain,1,-0.064746,-0.281078
spore,1,-0.226954,
whatsoever,1,0.328581,
scariest,1,,0.013223
tour,1,-0.069601,
nighttime,1,,-0.137313
method,1,0.088349,0.299642
compliment,1,0.418192,0.11012
christian,1,,-0.165998
virginity,1,0.144685,
cantaloupe,1,0.387522,-0.197904
bearing,1,,0.546783
casserole,1,0.118801,0.03741
whim,1,,-0.112182
lump,1,-0.062424,
braid,1,-0.161903,-0.007459
shooting,1,0.301227,-0.142015
fascist,1,,-0.215129
scornful,1,-0.241845,0.123049
unsafe,1,0.027255,-0.048108
haze,1,0.189676,
solid,1,0.161877,-0.200085
rodeo,1,-0.090538,0.015465
associate,1,-0.300599,-0.116361
twain,1,0.119418,-0.100366
spa,1,-0.163555,0.512457
tropic,1,-0.177878,0.002148
wrinkled,1,-0.256273,
clasp,1,-0.212855,
standard,1,,0.116896
cheesy,1,0.223521,
chill,1,,-0.047295
goo,1,-0.391121,
corridor,1,-0.231105,
attach,1,,-0.094036
regretful,1,-0.344404,-0.19526
distraught,1,0.300494,0.461525
weather,1,0.016672,-0.028665
leathery,1,0.286235,
veal,1,-0.146802,
teasing,1,0.171911,-0.047456
worm,1,-0.226232,-0.180687
monsoon,1,,-0.116311
alarm,1,0.204315,-0.04669
iceberg,1,,-0.085307
climax,1,-0.119789,
cosmopolitan,1,-0.124477,0.21431
crummy,1,0.156241,-0.210349
masseuse,1,,-0.090207
culture,1,-0.252834,-0.268303
tutu,1,-0.010621,-0.345955
maternal,1,-0.087362,-0.096034
retreat,1,0.027506,
hemorrhoids,1,0.002256,0.218177
swim,1,,-0.021846
gills,1,-0.376899,
tire,1,-0.238056,
faeces,1,0.180758,0.063237
walnut,1,0.364301,-0.192805
juggling,1,,0.292934
seller,1,-0.406376,0.085796
ecstatic,1,-0.307214,
spat,1,0.048032,
greet,1,0.116041,0.244781
conditioner,1,-0.198193,0.247254
newsstand,1,-0.396659,0.081005
lining,1,,-0.281616
warned,1,,-0.091415
host,1,0.427196,-0.079439
calendar,1,0.01855,-0.082025
sushi,1,,0.027907
phew,1,0.274005,
squat,1,,0.171261
undying,1,0.172344,-0.238554
caprice,1,,0.080506
appraise,1,-0.049998,0.450954
awestruck,1,-0.236296,0.095573
puberty,1,-0.125135,0.026162
slumber,1,0.209045,-0.045768
unleash,1,0.231078,-0.044649
rustic,1,,0.558206
definitive,1,0.122965,
portable,1,,-0.152026
helmet,1,0.067069,-0.147297
sleazy,1,-0.069918,-0.401613
vicar,1,,-0.003447
casket,1,-0.055305,0.004565
retainer,1,0.146864,
duchess,1,0.284647,
eternity,1,0.354622,-0.035622
feast,1,-0.400915,0.215565
pant,1,0.621266,
weepy,1,0.199086,0.177432
surprises,1,-0.122211,
guarantee,1,0.064589,-0.005724
grave,1,-0.232072,-0.195876
gentleman,1,0.220968,0.091326
turtle,1,-0.129979,0.183612
carat,1,-0.001801,-0.165437
stifle,1,,-0.276979
surfer,1,0.223361,
reflect,1,,-0.018531
clingy,1,-0.023182,-0.016521
joys,1,-0.155007,0.009112
rob,1,,0.165837
brat,1,-0.260787,
screening,1,0.222973,
brow,1,,-0.111845
swearing,1,,-0.308
altogether,1,-0.135671,-0.043425
dancer,1,0.001054,
technical,1,0.117183,
faith,1,0.123657,-0.176021
develop,1,-0.145241,
cog,1,-0.098903,
integral,1,,0.309393
fooled,1,0.023795,0.282447
graceful,1,-0.237588,0.1126
moral,1,-0.117872,-0.051794
flapping,1,,0.380683
horribly,1,-0.247017,0.067783
frog,1,-0.052422,-0.047287
stumble,1,0.149879,-0.076524
wash,1,0.179176,0.008256
roller,1,-0.306327,
newlywed,1,-0.087353,-0.140798
babbling,1,0.045769,
confession,1,,0.109912
reporter,1,0.417006,
obligation,1,,-0.087275
mincemeat,1,0.108855,
overslept,1,0.150351,
dining,1,,-0.192497
perverted,1,,-0.144134
incest,1,,-0.131252
setback,1,-0.143757,-0.253069
throbbing,1,-0.022641,0.182183
pansy,1,,0.230992
compass,1,,-0.308819
bastards,1,0.028429,-0.114691
yesteryear,1,-0.146434,-0.239512
apparatus,1,0.142631,
console,1,,-0.224257
wicker,1,-0.132198,
pea,1,-0.47785,-0.066877
inspired,1,0.064679,0.321685
discover,1,-0.247205,
authentic,1,-0.116045,0.017593
produced,1,-0.131271,0.001741
lasagna,1,,-0.042741
aforementioned,1,0.170783,-0.054851
eighth,1,0.15235,0.302365
intercom,1,,0.527268
storing,1,,-0.125976
grandpa,1,,0.077917
vice,1,,0.016706
basic,1,0.440289,0.138743
boom,1,-0.312453,
nutty,1,0.157281,
bridal,1,0.088043,0.110562
supporting,1,0.008418,
deserved,1,0.029713,-0.042588
cremation,1,0.028149,0.101148
onstage,1,0.361227,
syrup,1,-0.144995,-0.14733
multiple,1,-0.005311,-0.122121
prestigious,1,0.059773,-0.121137
bargain,1,-0.255602,
overpriced,1,-0.24833,-0.033536
freaky,1,0.001584,0.310334
pierce,1,,0.503266
blacken,1,-0.183765,0.196792
tortured,1,-0.196427,-0.152219
skirt,1,0.538755,-0.046167
plaid,1,-0.129139,0.200093
features,1,,0.138741
steak,1,0.355735,0.226889
sheepish,1,-0.151285,
cycle,1,,-0.025981
beverage,1,,-0.185439
poem,1,,0.175834
estate,1,0.279868,-0.080086
lewd,1,0.228916,-0.194909
shallow,1,0.017617,
checkout,1,-0.032664,
alcoholic,1,-0.023699,-0.008161
ford,1,0.056227,0.00744
pecan,1,-0.005068,0.178188
flavor,1,0.025572,0.156174
ken,1,-0.065051,
preview,1,,-0.080407
badly,1,0.38397,-0.197162
stomp,1,,-0.004091
inhale,1,0.027255,
fresco,1,,0.248822
eleven,1,0.205609,-0.045081
beehive,1,,-0.36974
noon,1,,-0.210798
risky,1,-0.375812,0.196694
financial,1,-0.330072,-0.317419
brave,1,0.116526,
pronounce,1,-0.179119,
grasp,1,-0.180616,
dusk,1,,-0.128264
gemini,1,0.003312,-0.104647
hood,1,0.539586,
windshield,1,-0.160105,-0.314556
hill,1,,-0.0264
goals,1,-0.290853,0.320914
flap,1,0.126152,
adventure,1,0.100585,
loner,1,-0.186225,-0.297622
tramp,1,-0.288902,-0.010323
dusty,1,-0.076019,
kingdom,1,-0.230407,0.044607
disabled,1,-0.106089,
garter,1,-0.117014,
goddess,1,-0.078396,0.335794
voodoo,1,0.064574,-0.19086
journey,1,0.112859,0.116579
embark,1,0.236603,
presence,1,-0.010563,0.262797
terrifying,1,,0.037443
separately,1,-0.038531,
overrated,1,,0.009507
spoil,1,-0.189187,0.294404
happier,1,-0.044061,-0.285001
granola,1,-0.183507,0.131672
dried,1,-0.024135,0.244425
lesbianism,1,,-0.162948
retail,1,0.043723,0.550172
polo,1,,0.413324
vertically,1,,-0.232894
moo,1,0.112546,
unattainable,1,,-0.131577
accomplished,1,-0.170888,0.252653
skylight,1,,-0.234415
radio,1,0.022603,0.066606
explanation,1,0.101208,
panty,1,0.603518,
hinge,1,-0.562008,-0.15488
bossy,1,-0.242624,-0.197665
tofu,1,0.279838,0.068127
saliva,1,-0.024825,
buttery,1,0.213252,-0.169844
creamy,1,,0.308539
judgment,1,0.08197,-0.147685
landlord,1,0.092993,-0.212731
worker,1,0.093162,
lee,1,0.28509,0.176579
lure,1,-0.169621,
monogamy,1,,-0.237493
pornographic,1,,-0.180318
smiley,1,-0.27531,-0.364658
supervision,1,0.2804,
initiative,1,0.072745,0.060307
evaluate,1,0.184634,
required,1,0.076009,
intelligent,1,-0.068667,0.083593
laminated,1,-0.086744,
language,1,-0.234638,-0.166569
sympathize,1,-0.22858,0.091358
tomato,1,0.07332,-0.211976
photograph,1,,0.016269
reproductive,1,-0.317305,-0.089462
stupor,1,-0.122113,0.366852
tranquilizer,1,,-0.106089
irate,1,,-0.136575
pier,1,-0.306423,0.413891
fruits,1,,-0.024572
lone,1,-0.13171,
translation,1,-0.064656,-0.038184
passing,1,0.087132,-0.037441
expired,1,-0.144645,-0.205606
daredevil,1,0.526687,-0.079837
jammed,1,,-0.113701
sore,1,-0.199512,0.029145
pride,1,-0.292567,
theorem,1,,-0.197224
spud,1,0.264035,
suspicious,1,-0.01481,-0.124983
satellite,1,0.272655,
cheered,1,-0.012247,0.203946
cheering,1,0.155154,
swell,1,,-0.230945
jumble,1,0.183014,0.252993
damp,1,-0.164209,
elderly,1,0.019745,0.208824
sparkle,1,0.049125,
solvent,1,,-0.104066
industrial,1,0.095462,-0.413005
aptitude,1,-0.044793,-0.235549
bothering,1,,0.377276
eviction,1,,-0.045418
seminar,1,,-0.065195
singer,1,-0.136348,
freeman,1,0.074367,-0.122753
dominance,1,0.287151,0.46001
advanced,1,0.398609,-0.073732
lacrosse,1,-0.37701,
injury,1,0.194098,-0.073236
mixed,1,0.093035,0.218403
reader,1,,0.087443
respecting,1,0.260797,0.346547
leftover,1,0.017353,
vendor,1,-0.130493,
grub,1,,0.247533
fountain,1,,-0.020952
deadlines,1,,0.165526
soaked,1,-0.043332,
blank,1,0.315491,-0.23264
creator,1,0.086226,0.375334
velvet,1,0.111879,0.147954
joy,1,-0.036011,-0.344493
substance,1,,-0.055594
heck,1,,0.04271
race,1,-0.434657,0.042012
lobby,1,,0.183387
floral,1,-0.083175,0.027778
ballroom,1,0.094266,0.093056
thread,1,-0.058023,0.006071
harm,1,-0.250839,-0.148055
botanist,1,,0.247758
bribe,1,-0.011684,0.4771
beads,1,,-0.304906
dangerous,1,,-0.200312
seek,1,,-0.18534
tuxedo,1,,-0.250704
cocktail,1,,0.057766
fierce,1,0.055233,-0.007394
stall,1,-0.095157,
ban,1,,0.00533
shades,1,-0.041297,-0.105128
applaud,1,-0.1183,
intended,1,,-0.111959
unhappiness,1,-0.255148,-0.117482
namaste,1,,-0.053857
complaint,1,-0.014869,0.005762
oblivion,1,0.1814,-0.0821
scone,1,-0.094549,
mundane,1,0.364474,
powerful,1,-0.03291,
toby,1,-0.099947,
relaxing,1,,-0.099105
mute,1,-0.056422,
resolution,1,-0.197674,0.441404
smelling,1,0.103785,
lens,1,0.251878,-0.135482
mount,1,-0.097677,0.215514
hiking,1,0.043927,
snuggle,1,,-0.317207
ecstasy,1,0.272896,
shrunk,1,-0.234538,-0.148719
wise,1,0.041511,0.209542
expanded,1,-0.246012,0.514618
topic,1,-0.214487,0.381437
pervert,1,,-0.249223
fringe,1,-0.235887,
videotape,1,,0.172176
disinterested,1,0.069249,
appointments,1,0.211566,
pimp,1,,-0.10709
kiln,1,-0.01299,
wheat,1,0.121327,-0.101669
tunnel,1,-0.308961,0.028991
linen,1,-0.172408,-0.229288
dustpan,1,,-0.033344
electricity,1,-0.122347,
nursery,1,,-0.012133
wound,1,-0.179171,0.007206
wrapping,1,-0.19465,
contracting,1,-0.005317,
deaf,1,-0.060028,
wide,1,,-0.101655
mellow,1,-0.064965,-0.35052
diverse,1,0.0271,
peek,1,0.000585,
procedure,1,0.102406,
signal,1,,-0.121588
caster,1,0.200505,
zip,1,0.06782,
pure,1,-0.318034,-0.055225
deliver,1,,-0.150187
irritate,1,,-0.037759
armchair,1,0.282089,-0.093239
pillowcase,1,0.165293,-0.232517
nun,1,-0.338467,0.245718
hulk,1,-0.025845,0.190982
claw,1,,-0.413723
riding,1,-0.327672,
jar,1,0.002496,
aggression,1,,-0.206217
aid,1,0.019547,0.052595
mighty,1,0.229178,
energetic,1,0.261639,
tackled,1,,-0.29369
hip,1,-0.132261,
bruise,1,0.249384,0.26804
holy,1,-0.32265,-0.104073
madman,1,-0.005502,-0.051144
oyster,1,-0.117438,0.398607
terror,1,,-0.110968
fatso,1,-0.022686,
kite,1,-0.352417,0.056355
unstoppable,1,-0.059664,0.148039
broadcasting,1,0.026884,0.105042
yea,1,,-0.11621
elephant,1,0.3347,
horseback,1,0.088862,
rash,1,,-0.067694
patient,1,-0.224762,0.382039
brilliant,1,-0.345364,-0.065508
barbecue,1,-0.012744,-0.000979
gazebo,1,-0.081363,
radius,1,,0.032288
prissy,1,-0.27302,-0.208085
shape,1,-0.529508,-0.209255
surgery,1,,-0.160496
twit,1,-0.304414,0.284452
boo,1,-0.082883,-0.175347
willing,1,0.172811,-0.119274
squeal,1,-0.058218,-0.019198
idiots,1,-0.19561,0.41168
fate,1,-0.071951,
seawater,1,,-0.081412
assure,1,-0.038974,-0.097684
salted,1,0.323119,
basis,1,0.278305,0.254654
commute,1,-0.248,
theater,1,0.193596,
concession,1,,0.071178
patio,1,0.118632,-0.18473
nomad,1,-0.027431,
heath,1,-0.244393,0.485747
greeting,1,-0.067959,-0.010088
affordable,1,0.145363,0.035154
studio,1,,-0.158068
tee,1,-0.216746,
dome,1,,-0.158998
inflection,1,,0.1637
spoken,1,,-0.226158
grandchildren,1,-0.367924,0.31986
disagreement,1,0.100455,0.255379
announcer,1,-0.215477,
executive,1,-0.029332,-0.133857
helpless,1,-0.234354,-0.006253
bathe,1,-0.241794,0.057574
vital,1,0.087538,
wedded,1,0.242328,-0.144101
barber,1,-0.161019,
dough,1,-0.062171,-0.08936
victory,1,-0.022707,0.02132
victoria,1,0.007365,
abandon,1,-0.255233,0.069907
outburst,1,,0.182396
stem,1,-0.135145,-0.128455
wink,1,,-0.172836
rose,1,,-0.08736
massacre,1,,-0.084466
grin,1,-0.119799,0.390726
mischievous,1,,-0.077265
dove,1,,-0.099277
cheapskate,1,-0.176485,-0.440459
sergeant,1,0.397526,-0.166559
comb,1,0.102178,0.038687
dorm,1,0.1398,0.340542
unstable,1,-0.051747,-0.074457
cologne,1,,-0.015639
intravenous,1,,-0.035179
drug,1,,-0.231241
addicted,1,,0.119419
alike,1,0.103888,-0.11163
authorization,1,0.009176,
warning,1,,-0.104087
mountain,1,-0.208343,-0.180328
carpet,1,-0.071909,0.276362
macaroni,1,,-0.07467
hidden,1,-0.246967,-0.17489
untrue,1,-0.217831,-0.033836
grammar,1,,0.21135
universal,1,0.257837,0.036686
spy,1,,-0.0213
wire,1,-0.069664,-0.244166
barbed,1,-0.225934,-0.101934
sophomore,1,,0.442258
lefty,1,-0.145704,
tattletale,1,0.121936,0.227965
mop,1,0.192424,
permanent,1,0.329057,0.045385
analysis,1,0.020712,-0.246812
pronounced,1,0.313848,
consternation,1,-0.240468,0.112542
legitimate,1,-0.151296,0.021957
overall,1,0.280497,-0.162217
preserving,1,-0.154053,0.172971
civilization,1,-0.227027,0.538308
complement,1,,-0.202181
clearing,1,,-0.284749
millionth,1,0.075539,
verbal,1,,-0.001342
colorful,1,0.182487,0.39922
educated,1,0.164005,-0.067288
disgraceful,1,0.222599,-0.357102
manipulation,1,,0.297048
shine,1,-0.32283,-0.270832
flashlight,1,,-0.367647
lecturer,1,0.414789,
stock,1,,0.076895
previous,1,-0.184183,0.160641
appreciation,1,0.055352,-0.174456
increase,1,0.192156,
material,1,,0.057123
sedimentary,1,-0.120208,
hurricane,1,-0.013987,0.074881
trace,1,,0.434534
porno,1,0.093947,-0.171648
aide,1,,-0.221756
listener,1,,-0.2081
courtship,1,0.470186,-0.122324
spice,1,,-0.174502
engage,1,0.267198,
exposure,1,-0.308661,0.322201
greed,1,,0.284356
skimpy,1,0.204774,
crafts,1,,-0.192034
befall,1,0.007006,0.088857
finalized,1,0.250933,
importance,1,-0.610162,-0.115135
misunderstood,1,0.285377,-0.383229
begun,1,,-0.038708
drastic,1,-0.105657,-0.020512
model,1,0.166851,0.209774
taboo,1,,-0.308608
eve,1,,0.035229
handbook,1,,-0.281855
frown,1,0.178578,0.354028
rising,1,-0.139328,0.282549
anonymous,1,-0.233434,
custody,1,-0.070939,
protection,1,0.279658,0.148859
palm,1,-0.150966,-0.179294
pretended,1,0.294164,0.11841
gingerly,1,,-0.227949
dick,1,0.208871,-0.005887
millennium,1,0.194975,0.071381
classroom,1,-0.086688,-0.076065
hometown,1,0.407146,-0.040072
ornamental,1,,0.000932
loosening,1,0.05691,
erosion,1,,0.10715
journalism,1,-0.130451,
barracuda,1,,-0.262847
shook,1,,-0.24397
immature,1,0.239514,-0.148902
sitter,1,,0.025124
studied,1,0.301595,-0.133611
cease,1,0.084934,
rug,1,-0.319056,-0.237378
reciprocate,1,0.027579,-0.065933
blessing,1,0.365305,-0.061922
chronological,1,,-0.019511
rant,1,,0.234072
semester,1,,0.078565
altar,1,0.116473,0.292571
clay,1,0.075054,0.209597
cruising,1,0.033214,0.037284
principal,1,-0.098847,0.509358
meth,1,-0.204599,0.486064
methane,1,,0.360269
oily,1,-0.018888,-0.111829
sewage,1,-0.186603,
sewer,1,-0.063688,
underground,1,-0.4969,
regard,1,0.080413,0.076444
strain,1,-0.321693,-0.187242
bullet,1,0.282177,-0.310314
catcher,1,,0.213769
newfound,1,-0.127752,
murderer,1,,-0.224912
barefoot,1,0.201018,
entertain,1,-0.32121,-0.073922
con,1,,0.001043
dean,1,-0.109109,
romance,1,-0.150389,0.154949
kilt,1,-0.107605,
backfire,1,,0.11214
winter,1,,-0.232455
foxhole,1,-0.049142,0.205913
woohoo,1,-0.25119,
cabinet,1,,0.011045
leak,1,0.321327,0.022186
expand,1,-0.211598,0.219019
emit,1,,0.067079
reasonable,1,-0.155039,-0.053325
brisk,1,-0.206166,
whine,1,-0.104196,0.055416
celebrity,1,0.102194,
nerve,1,-0.180651,0.10312
wracking,1,-0.067281,-0.069989
godson,1,,0.174662
tickled,1,-0.078654,
knack,1,0.482163,
occasion,1,,-0.268534
chalk,1,-0.194409,-0.182753
slack,1,-0.033359,0.290856
midterm,1,0.501263,
charisma,1,0.236111,0.087009
meat,1,,-0.086113
loop,1,-0.022075,-0.152074
menu,1,,0.085776
prepare,1,0.059991,
mid,1,-0.173824,0.132683
add,1,0.07471,-0.125901
frighten,1,,0.058868
teamwork,1,0.073483,0.265105
liven,1,0.115546,
political,1,-0.071364,0.456567
expressive,1,-0.114604,
lower,1,-0.191374,
streak,1,,0.024135
jackpot,1,0.020681,0.338959
sway,1,-0.192642,
beard,1,-0.106442,0.136913
moustache,1,-0.04936,-0.025979
pricey,1,,0.180211
appearance,1,0.10502,0.120816
deck,1,-0.117474,
limited,1,0.250344,
blackjack,1,,-0.186486
blur,1,0.347639,0.22186
chapel,1,-0.096972,0.000114
superman,1,-0.4265,0.426838
burned,1,-0.300634,0.577862
tombstone,1,0.051236,0.208525
southern,1,0.082497,0.170211
representative,1,0.069835,-0.266315
barrel,1,0.217135,
disappoint,1,-0.089475,-0.083481
christmassy,1,0.289036,-0.114417
infinite,1,-0.024189,
respected,1,-0.180766,0.023494
shiny,1,-0.228565,-0.195378
astronomer,1,-0.247861,0.384376
enthusiast,1,0.069161,
programming,1,0.123595,-0.209174
marvel,1,0.373294,-0.133957
amphibian,1,-0.129412,
coloring,1,,-0.250661
memory,1,-0.170728,0.03437
jaws,1,,0.016847
grades,1,,-0.153668
batter,1,0.1629,0.470599
uncooked,1,0.073149,
barren,1,-0.204467,-0.298952
attic,1,-0.193325,-0.300892
handwriting,1,,-0.039834
twisted,1,-0.310106,0.014561
childlike,1,-0.232203,-0.374451
flora,1,-0.279109,0.164888
disapproval,1,-0.295681,-0.038646
fauna,1,,-0.259582
chess,1,,-0.115995
insult,1,-0.07308,-0.264194
vivid,1,-0.102679,
talon,1,,0.026559
faucet,1,-0.044666,-0.311818
whirl,1,-0.107689,-0.212116
complementary,1,,-0.192904
academic,1,0.101339,0.058464
medal,1,-0.13023,0.032318
vulnerable,1,-0.075828,-0.220172
medication,1,,-0.395856
mystery,1,,-0.256828
bacon,1,,-0.123912
unconscious,1,0.425002,
infect,1,0.015128,0.152388
scratchy,1,0.467025,-0.247748
testy,1,0.22444,-0.049572
parka,1,0.054982,
countdown,1,,-0.058923
breathtaking,1,-0.157406,
chump,1,0.010902,
choosing,1,0.089721,-0.093363
stressed,1,,0.296525
eighty,1,0.027394,0.379388
rebuild,1,0.100369,
turf,1,0.305781,-0.171584
jeopardize,1,-0.026799,-0.070966
quotes,1,0.212406,
bold,1,0.015151,0.281244
getaway,1,,0.160701
hopeful,1,0.050778,-0.293745
genuine,1,-0.118819,0.442513
barbershop,1,,-0.207393
twister,1,-0.036465,0.246652
exist,1,-0.207457,-0.270864
apparent,1,0.095515,
bummer,1,0.002666,0.351035
pushy,1,0.038832,0.287103
index,1,0.602148,-0.357136
baggy,1,0.075181,0.182954
hairline,1,-0.062316,-0.063388
stomped,1,-0.30195,0.016753
senses,1,-0.030843,-0.147056
dreading,1,0.215017,-0.08688
dreamy,1,,-0.147839
symbolic,1,,-0.119611
parachute,1,-0.013841,-0.341556
trained,1,0.163411,-0.139582
drifted,1,0.100423,-0.038455
growling,1,,0.3562
seatbelt,1,-0.330352,-0.305871
cursory,1,-0.421024,
lazy,1,-0.089169,-0.261915
fade,1,0.063092,
cleric,1,,-0.102688
ocean,1,-0.252705,-0.058482
hypothetical,1,0.087047,
article,1,,0.363101
burial,1,-0.161828,-0.039662
finalist,1,0.030912,-0.015716
falafel,1,-0.18821,-0.238941
clip,1,-0.104273,
stroller,1,,-0.169165
pointer,1,,0.024478
origin,1,0.007228,-0.236882
highlight,1,-0.082836,-0.185218
aroma,1,,-0.239397
tack,1,-0.278644,
woodland,1,,-0.120235
speeding,1,0.212961,-0.157212
bachelorette,1,0.209875,
erotic,1,0.178728,0.253675
bake,1,-0.143207,-0.321915
rib,1,-0.415781,-0.100903
cam,1,0.132708,
delay,1,0.00111,-0.143975
pale,1,-0.278586,
torso,1,-0.319915,
statement,1,0.175676,
included,1,0.37593,0.62588
determine,1,-0.273167,-0.132604
cheat,1,-0.205545,-0.460077
radioactive,1,-0.016754,-0.022157
bail,1,,-0.126507
disappointing,1,-0.09536,-0.29411
beret,1,0.333611,-0.04743
surprisingly,1,-0.168152,
lock,1,,-0.003246
inexcusable,1,,-0.172088
pageant,1,0.073112,
darling,1,-0.131716,-0.450472
supreme,1,-0.28658,
bee,1,-0.273777,
goal,1,-0.163066,0.159157
episode,1,,-0.13869
mosey,1,0.110654,
poisonous,1,,0.033792
regret,1,-0.385144,-0.147091
orbiting,1,0.036099,
guilt,1,0.268225,-0.158469
remedy,1,,-0.184596
bearer,1,0.3159,
shaken,1,-0.17676,-0.203541
dollhouse,1,0.031914,-0.287179
asteroid,1,-0.019458,-0.168726
mission,1,-0.143462,
fudge,1,,0.336508
typical,1,0.225031,0.11617
argue,1,,-0.071788
blackberry,1,,-0.072872
medley,1,0.288026,
grey,1,-0.163442,-0.02955
earl,1,0.183697,
dealer,1,-0.20151,0.568745
ante,1,0.002016,
buck,1,-0.003312,
renter,1,0.237052,-0.0939
exert,1,0.281767,
whaling,1,,-0.079174
tinfoil,1,0.023187,-0.14237
alphabet,1,,-0.263339
differ,1,-0.148787,-0.047128
beg,1,-0.189795,-0.124729
fax,1,-0.122695,
sprain,1,-0.096061,-0.102711
clipboard,1,-0.552006,-0.187391
halftime,1,0.374079,
refrigerator,1,-0.4183,0.053152
savage,1,-0.025975,-0.132337
status,1,,-0.015612
valuable,1,-0.095872,-0.093949
solve,1,-0.028786,
contents,1,,-0.153801
length,1,,0.059765
orient,1,0.033501,-0.183604
reimburse,1,,0.303247
blouse,1,0.191397,-0.397783
gut,1,-0.099873,
dismiss,1,0.018613,-0.092989
draft,1,0.09015,
rider,1,-0.212318,
dresser,1,,-0.169879
constructive,1,0.282158,0.034608
solution,1,0.260377,-0.18907
stab,1,,-0.088862
smock,1,-0.105694,-0.230613
blindness,1,0.345127,-0.242272
hating,1,-0.136723,-0.004921
lineup,1,0.066956,-0.205412
sob,1,-0.140964,-0.150566
mall,1,0.278849,
sink,1,0.155233,
poke,1,,0.224618
homecoming,1,,-0.073091
sweetness,1,0.21853,-0.064756
cider,1,-0.191817,-0.190136
cappuccino,1,,0.012697
boxer,1,-0.047923,-0.056283
execute,1,-0.224287,-0.290099
independence,1,0.356992,-0.235513
championship,1,-0.172261,
salary,1,0.084204,-0.100297
precision,1,-0.281353,0.034126
honorary,1,0.234865,-0.232679
sharpened,1,-0.089764,
exasperated,1,,0.116115
superficial,1,-0.031189,
miniature,1,-0.057161,0.326241
haphazard,1,0.031261,
reckless,1,-0.189078,0.349325
casually,1,0.188844,-0.035488
resentment,1,,0.161439
spout,1,0.136013,
treasures,1,0.150598,
spaz,1,0.146051,
glamour,1,0.268007,-0.104008
font,1,,0.2207
disco,1,0.110406,
convertible,1,0.107274,
squabble,1,,-0.123702
spill,1,,-0.197268
pocketbook,1,0.323642,-0.152149
lake,1,-0.31643,-0.196858
thingy,1,-0.023543,-0.097228
voluntarily,1,0.070227,-0.280624
compulsive,1,-0.172032,-0.047607
wobble,1,-0.252931,0.22696
lifeboat,1,,-0.111266
cruise,1,0.236736,-0.059796
palace,1,-0.351839,-0.133811
tat,1,0.144226,
tit,1,-0.08978,
gaze,1,0.187742,
swollen,1,-0.11252,-0.044761
tackling,1,-0.217575,-0.028543
oatmeal,1,-0.082025,0.203895
syllable,1,0.075716,0.496202
forefinger,1,-0.313009,-0.207701
heaving,1,,-0.307607
absolute,1,0.366657,
denim,1,0.220598,-0.136923
liberated,1,0.347522,-0.107412
merriment,1,0.212318,-0.091624
euphoria,1,-0.187838,-0.247549
windmill,1,,0.038615
florist,1,,0.012313
flan,1,-0.435116,0.503306
obsessive,1,,0.37617
inspire,1,-0.016435,0.186361
poems,1,,0.400287
software,1,,-0.267829
blimp,1,,-0.30314
disk,1,,-0.177804
boating,1,0.414494,
internet,1,0.362251,0.023637
emphatic,1,0.266572,
path,1,-0.145316,0.576635
rescue,1,-0.11259,
committed,1,0.054877,-0.210852
conventional,1,,-0.082024
complimentary,1,,0.360899
trough,1,0.310914,0.213505
enthusiasm,1,0.071915,
defended,1,0.02514,-0.192159
lively,1,-0.129645,
positively,1,0.282906,0.039724
knowledge,1,0.309943,0.526321
thirst,1,0.358785,-0.123141
superhuman,1,-0.268808,
comic,1,0.15358,-0.113461
artwork,1,0.34509,-0.114575
lust,1,0.142819,-0.001829
gooey,1,0.400031,
sanitation,1,,-0.231764
outlet,1,-0.137329,-0.172335
medicine,1,-0.241829,-0.220346
tap,1,-0.277509,
entertainment,1,0.246353,
brochure,1,0.093264,-0.056208
inn,1,,-0.009001
insensitive,1,0.124384,-0.128177
futon,1,-0.233562,
yield,1,0.292892,
announce,1,0.100363,
pleased,1,-0.37878,-0.145987
piss,1,-0.122466,
joint,1,,-0.092592
rainbow,1,,0.060113
cough,1,-0.056314,0.227901
candidate,1,0.083667,
vanished,1,0.314448,0.049635
childless,1,-0.303478,
lounge,1,0.033477,-0.009795
sceptical,1,0.072839,0.123309
impact,1,0.469938,-0.111316
wooden,1,-0.200481,-0.0663
devoid,1,0.08715,-6e-05
punk,1,,0.054186
thug,1,0.136042,-0.082428
ballet,1,,-0.231966
cola,1,0.054963,-0.014872
equally,1,,-0.001171
strict,1,0.303878,-0.203843
syphilis,1,-0.231239,-0.091959
turbo,1,-0.067628,-0.194991
hostess,1,0.321478,0.022122
impersonate,1,0.056125,
anaconda,1,,-0.023264
athlete,1,-0.183263,
recommendation,1,-0.324391,-0.186592
unforgivable,1,,0.030561
fishing,1,,0.265272
delicate,1,-0.005666,-0.237619
struggle,1,-0.30134,-0.155169
skeptic,1,-0.111948,-0.162714
education,1,0.068471,-0.123877
soaking,1,0.176966,
deer,1,-0.046811,-0.023933
orchard,1,-0.020295,-0.284822
babysitter,1,,-0.162983
freedom,1,0.143755,0.481443
donation,1,0.142265,-0.250857
peasant,1,0.027767,0.142112
dozen,1,,0.023882
skirts,1,0.380342,
damage,1,0.188815,-0.053182
mugger,1,,-0.324815
advertising,1,0.015512,
intentional,1,0.560064,
inspector,1,-0.018862,-0.080983
height,1,-0.151621,
folded,1,-0.214753,0.324931
snake,1,,-0.182599
striking,1,-0.233722,-0.102058
flood,1,,-0.235821
equator,1,,-0.108761
departmental,1,,-0.027768
anthropologist,1,0.104504,-0.212766
balanced,1,-0.083854,-0.277912
cusp,1,-0.183278,
appear,1,0.081294,-0.090474
mercy,1,,-0.211481
unattractive,1,0.221703,
fussy,1,,0.345911
racist,1,-0.399634,0.038086
punched,1,0.014942,0.286884
oak,1,,-0.110275
toothpaste,1,0.017801,0.033089
surprising,1,-0.207041,
nude,1,,0.293318
await,1,0.033412,0.05847
float,1,,-0.23116
workout,1,-0.05476,
odd,1,-0.06248,
clink,1,-0.10267,
guru,1,,0.031012
overview,1,,-0.222429
breakup,1,-0.215493,0.297967
gather,1,-0.104789,
monologue,1,,-0.237416
angered,1,,0.182365
mouthwash,1,-0.216333,
email,1,,-0.122772
imaging,1,,-0.06517
ultimate,1,0.358672,
combo,1,,-0.103619
invisibility,1,0.221204,
cloak,1,0.251798,0.016812
whilst,1,-0.386187,0.329317
spank,1,,-0.084956
biology,1,,-0.050087
evolutionary,1,-0.212166,
recent,1,,0.129585
discuss,1,,-0.185739
stunted,1,-0.046757,-0.217396
development,1,-0.000905,0.045637
weirdness,1,0.075578,0.398075
buffet,1,-0.178688,
keeper,1,-0.423356,
toll,1,0.110074,
accessible,1,0.254276,0.0035
absorb,1,-0.01847,
rattle,1,-0.158354,
pimple,1,-0.138061,
benign,1,,0.000645
selfless,1,0.028137,-0.217188
loyal,1,0.038633,-0.215456
duty,1,0.239322,
abnormality,1,0.141125,0.335141
shellfish,1,,-0.31924
identify,1,0.079064,0.300533
filthy,1,0.187363,-0.055294
bible,1,0.449472,0.197017
reluctant,1,,-0.042094
savory,1,-0.030481,
expectation,1,0.043014,
differences,1,0.200443,0.200948
staggering,1,-0.09195,-0.191529
messenger,1,,-0.198919
receiving,1,-0.036352,0.128619
compete,1,-0.164028,-0.231051
accuracy,1,-0.028436,
improved,1,0.414937,-0.166027
alongside,1,-0.297248,
boston,1,,-0.216785
arranged,1,-0.120301,-0.06516
stroll,1,,-0.001894
prance,1,,0.082217
contact,1,,-0.249743
cracking,1,0.051807,-0.162288
glance,1,,0.230466
unfaithful,1,0.22769,-0.359851
buzzing,1,,-0.072817
delightful,1,-0.248705,-0.191999
unattended,1,0.073091,
shrug,1,-0.241767,
drier,1,-0.005917,
miffed,1,,-0.029847
bush,1,-0.045703,0.372267
floss,1,0.026709,-0.042191
dental,1,,0.011353
deodorant,1,-0.03072,-0.090222
woolly,1,-0.077303,-0.532615
widely,1,-0.033494,-0.004943
sand,1,-0.253137,-0.064799
discredited,1,-0.015318,-0.04433
convention,1,-0.127637,
dazzle,1,0.09879,
abstract,1,-0.109855,-0.168421
submission,1,0.27001,
electromagnetic,1,0.25949,
national,1,0.593546,-0.082917
prehistoric,1,-0.023294,
forensics,1,,-0.090665
argument,1,-0.248163,
perplexed,1,0.000364,-0.003185
renaissance,1,-0.137854,
memorize,1,-0.076714,
wing,1,-0.093366,-0.084531
pastry,1,,-0.203305
cathedral,1,,-0.102218
architecture,1,0.04852,-0.396441
bones,1,-0.171532,
bookstore,1,,-0.025505
nasal,1,-0.34247,-0.206056
hesitation,1,-0.142,
tonsils,1,-0.012718,
brighter,1,-0.127219,0.446241


==> figures/tables/character_charts/all_episodes_character_combination_summary.csv <==
character_combination,scene_count,word_count
"Chandler, Joey, Monica, Phoebe, Rachel, Ross",272,138698
(None),266,57895
"Rachel, Ross",165,36165
"Chandler, Monica",157,29522
Ross,127,19137
Joey,124,16205
Phoebe,114,19987
"Chandler, Joey",106,17924
Rachel,95,15979
Chandler,80,10792
"Joey, Rachel",70,15729
"Chandler, Joey, Ross",67,14778
"Monica, Phoebe",63,11458
"Joey, Phoebe",62,11114
"Phoebe, Rachel",61,12044
"Monica, Phoebe, Rachel",58,13872
"Chandler, Joey, Monica, Phoebe, Rachel",56,18498
"Chandler, Joey, Monica",55,11857
"Monica, Rachel",50,8891
"Joey, Ross",49,10319
Monica,47,6564
"Chandler, Monica, Phoebe",42,10939
"Chandler, Joey, Monica, Rachel, Ross",41,13072
"Chandler, Joey, Monica, Phoebe",41,11548
"Chandler, Joey, Monica, Phoebe, Ross",39,10753
"Chandler, Ross",39,6757
"Phoebe, Ross",38,7701
"Chandler, Monica, Phoebe, Rachel, Ross",36,11202
"Monica, Phoebe, Rachel, Ross",29,8405
"Joey, Monica",28,4245
"Chandler, Monica, Ross",26,6214
"Phoebe, Rachel, Ross",26,5847
"Joey, Phoebe, Rachel, Ross",25,7988
"Joey, Rachel, Ross",25,6982
"Chandler, Joey, Monica, Rachel",25,6871
"Chandler, Joey, Phoebe, Rachel, Ross",23,6665
"Joey, Monica, Phoebe, Rachel, Ross",23,5564
"Chandler, Monica, Rachel, Ross",23,5295
"Joey, Phoebe, Rachel",21,4620
"Chandler, Rachel",21,4117
"Chandler, Joey, Rachel, Ross",19,4897
"Chandler, Monica, Rachel",19,4799
"Chandler, Monica, Phoebe, Rachel",18,5343
"Chandler, Joey, Monica, Ross",18,5038
"Chandler, Joey, Rachel",18,4322
"Monica, Ross",18,2974
"Chandler, Phoebe",18,2890
"Chandler, Monica, Phoebe, Ross",16,4249
"Joey, Phoebe, Ross",16,3700
"Monica, Rachel, Ross",16,3432
"Chandler, Joey, Phoebe, Ross",15,4628
"Joey, Monica, Phoebe, Rachel",15,4281
"Monica, Phoebe, Ross",15,3563
"Chandler, Rachel, Ross",14,3900
"Chandler, Joey, Phoebe",13,2682
"Joey, Monica, Phoebe",12,2549
"Joey, Monica, Rachel",12,2070
"Joey, Monica, Rachel, Ross",10,2359
"Chandler, Phoebe, Rachel",9,2266
"Chandler, Phoebe, Ross",9,1908
"Chandler, Phoebe, Rachel, Ross",9,1894
"Chandler, Joey, Phoebe, Rachel",6,1534
"Joey, Monica, Ross",5,1113
"Joey, Monica, Phoebe, Ross",2,432


==> figures/tables/character_charts/all_episodes_character_combination_summary_word.csv <==
character_combination,scene_count,word_count
"Chandler, Joey, Monica, Phoebe, Rachel, Ross",272,11617
(None),266,4849
"Rachel, Ross",165,2972
"Chandler, Monica",157,2280
Ross,127,1500
Joey,124,1195
Phoebe,114,1421
"Chandler, Joey",106,1390
Rachel,95,1156
Chandler,80,706
"Joey, Rachel",70,1207
"Chandler, Joey, Ross",67,1155
"Monica, Phoebe",63,966
"Joey, Phoebe",62,873
"Phoebe, Rachel",61,996
"Monica, Phoebe, Rachel",58,1100
"Chandler, Joey, Monica, Phoebe, Rachel",56,1518
"Chandler, Joey, Monica",55,939
"Monica, Rachel",50,707
"Joey, Ross",49,851
Monica,47,524
"Chandler, Monica, Phoebe",42,887
"Chandler, Joey, Monica, Rachel, Ross",41,1127
"Chandler, Joey, Monica, Phoebe",41,935
"Chandler, Joey, Monica, Phoebe, Ross",39,854
"Chandler, Ross",39,536
"Phoebe, Ross",38,553
"Chandler, Monica, Phoebe, Rachel, Ross",36,976
"Monica, Phoebe, Rachel, Ross",29,687
"Joey, Monica",28,321
"Phoebe, Rachel, Ross",26,510
"Chandler, Monica, Ross",26,501
"Joey, Phoebe, Rachel, Ross",25,701
"Joey, Rachel, Ross",25,614
"Chandler, Joey, Monica, Rachel",25,545
"Chandler, Joey, Phoebe, Rachel, Ross",23,552
"Joey, Monica, Phoebe, Rachel, Ross",23,431
"Chandler, Monica, Rachel, Ross",23,429
"Joey, Phoebe, Rachel",21,394
"Chandler, Rachel",21,317
"Chandler, Monica, Rachel",19,420
"Chandler, Joey, Rachel, Ross",19,417
"Chandler, Monica, Phoebe, Rachel",18,449
"Chandler, Joey, Monica, Ross",18,392
"Chandler, Joey, Rachel",18,331
"Chandler, Phoebe",18,243
"Monica, Ross",18,229
"Chandler, Monica, Phoebe, Ross",16,367
"Joey, Phoebe, Ross",16,317
"Monica, Rachel, Ross",16,261
"Joey, Monica, Phoebe, Rachel",15,361
"Chandler, Joey, Phoebe, Ross",15,353
"Monica, Phoebe, Ross",15,270
"Chandler, Rachel, Ross",14,329
"Chandler, Joey, Phoebe",13,211
"Joey, Monica, Phoebe",12,192
"Joey, Monica, Rachel",12,188
"Joey, Monica, Rachel, Ross",10,212
"Chandler, Phoebe, Rachel",9,197
"Chandler, Phoebe, Ross",9,159
"Chandler, Phoebe, Rachel, Ross",9,143
"Chandler, Joey, Phoebe, Rachel",6,124
"Joey, Monica, Ross",5,87
"Joey, Monica, Phoebe, Ross",2,38


==> figures/tables/character_charts/character_combination_power_danger_summary.csv <==
character_combination,scene_count,word_count,avg_power,avg_danger
"Chandler, Joey, Monica, Phoebe, Rachel, Ross",272,138698,0.011527818562632486,-0.03936133236960877
"Rachel, Ross",165,36165,0.009256861412968342,-0.038214590902806586
"Chandler, Monica",157,29522,0.01456118094980015,-0.04359083927240703
Ross,127,19137,0.010986308721325182,-0.04072018461618856
Joey,124,16205,0.010809134958346192,-0.040050407034865794
Phoebe,114,19987,0.010893192625206384,-0.03797929028868765
"Chandler, Joey",106,17924,0.011993477739343892,-0.041282019638473534
Rachel,95,15979,0.009540943050253457,-0.038521867138118795
Chandler,80,10792,0.009776636582653816,-0.038176245181616025
"Joey, Rachel",70,15729,0.012532371543009726,-0.039952329264416046
"Chandler, Joey, Ross",67,14778,0.010102983421301939,-0.03984578481526594
"Monica, Phoebe",63,11458,0.012970982021295164,-0.03911454259032987
"Joey, Phoebe",62,11114,0.010843424779557317,-0.039235406424329676
"Phoebe, Rachel",61,12044,0.012756855114579876,-0.04290349261042842
"Monica, Phoebe, Rachel",58,13872,0.011748879397347175,-0.04039809912053057
"Chandler, Joey, Monica, Phoebe, Rachel",56,18498,0.011855322575413557,-0.03929935176775868
"Chandler, Joey, Monica",55,11857,0.010716478198532511,-0.04140457932023277
"Monica, Rachel",50,8891,0.010348582836576314,-0.03907438094702509
"Joey, Ross",49,10319,0.009531614400620213,-0.0393778115127435
Monica,47,6564,0.012414319469835471,-0.03897661593540524
"Chandler, Monica, Phoebe",42,10939,0.00998935222598044,-0.03763410339153488
"Chandler, Joey, Monica, Rachel, Ross",41,13072,0.01320127608629131,-0.04033923668910648
"Chandler, Joey, Monica, Phoebe",41,11548,0.008624647038448216,-0.037889490041565624
"Chandler, Joey, Monica, Phoebe, Ross",39,10753,0.01135105077652748,-0.038173126383334886
"Chandler, Ross",39,6757,0.008483629421340833,-0.04090082211040403
"Phoebe, Ross",38,7701,0.015441702765874563,-0.03705786819893521
"Chandler, Monica, Phoebe, Rachel, Ross",36,11202,0.012858717639707197,-0.039900364042135324
"Monica, Phoebe, Rachel, Ross",29,8405,0.012422573706127305,-0.03882592801903629
"Joey, Monica",28,4245,0.008592880565371023,-0.03911271142520613
"Chandler, Monica, Ross",26,6214,0.011628600579336984,-0.036382637109752175
"Phoebe, Rachel, Ross",26,5847,0.010800822131007354,-0.03779091534120061
"Joey, Phoebe, Rachel, Ross",25,7988,0.01001890786179269,-0.040525364922383574
"Joey, Rachel, Ross",25,6982,0.012449109281008305,-0.03825954554568891
"Chandler, Joey, Monica, Rachel",25,6871,0.007639976713724349,-0.039859060835395144
"Chandler, Joey, Phoebe, Rachel, Ross",23,6665,0.008105125131282821,-0.04264333218304576
"Joey, Monica, Phoebe, Rachel, Ross",23,5564,0.009925163731128686,-0.03667248795830338
"Chandler, Monica, Rachel, Ross",23,5295,0.012010267799811142,-0.0373750583569405
"Joey, Phoebe, Rachel",21,4620,0.014302084848484848,-0.038515356277056274
"Chandler, Rachel",21,4117,0.003011366043235366,-0.038402988826815636
"Chandler, Joey, Rachel, Ross",19,4897,0.012886586481519297,-0.03812214825403308
"Chandler, Monica, Rachel",19,4799,0.014819932694311314,-0.03836576390914775
"Chandler, Monica, Phoebe, Rachel",18,5343,0.013191564289724874,-0.042448933745087035
"Chandler, Joey, Monica, Ross",18,5038,0.013352695712584359,-0.04230527272727273
"Chandler, Joey, Rachel",18,4322,0.005717465293845443,-0.038055706385932433
"Monica, Ross",18,2974,0.016031363483523874,-0.04265508977807667
"Chandler, Phoebe",18,2890,0.016569103460207617,-0.04251699204152249
"Chandler, Monica, Phoebe, Ross",16,4249,0.010874010826076724,-0.04186472981878089
"Joey, Phoebe, Ross",16,3700,0.010802398648648652,-0.041172508918918924
"Monica, Rachel, Ross",16,3432,0.01064041491841492,-0.039866848193473206
"Chandler, Joey, Phoebe, Ross",15,4628,0.010941867977528089,-0.03503078111495246
"Joey, Monica, Phoebe, Rachel",15,4281,0.011269124036440087,-0.03770995094604065
"Monica, Phoebe, Ross",15,3563,0.009286653381981477,-0.04012673365141735
"Chandler, Rachel, Ross",14,3900,0.006430731282051282,-0.04192360666666667
"Chandler, Joey, Phoebe",13,2682,0.01263899067859806,-0.037698690156599546
"Joey, Monica, Phoebe",12,2549,0.010132210278540603,-0.03688579992153786
"Joey, Monica, Rachel",12,2070,0.01174162270531401,-0.03666568502415459
"Joey, Monica, Rachel, Ross",10,2359,0.00710891776176346,-0.035700167867740565
"Chandler, Phoebe, Rachel",9,2266,0.014572187996469553,-0.037180915269196826
"Chandler, Phoebe, Ross",9,1908,0.010186769916142556,-0.037251602201257866
"Chandler, Phoebe, Rachel, Ross",9,1894,0.005078290918690602,-0.03960146726504753
"Chandler, Joey, Phoebe, Rachel",6,1534,0.014644582790091265,-0.03901913820078227
"Joey, Monica, Ross",5,1113,0.012113022461814916,-0.0405511311769991
"Joey, Monica, Phoebe, Ross",2,432,0.01401525,-0.03393520601851852
(None),0,0,0.0,0.0


==> figures/zipfs/Chandler.csv <==
types,counts,probs,total_unique
i,2947,0.03291192959728396,12067
the,2592,0.028947309642402448,12067
you,2514,0.028076210046682003,12067
to,1923,0.021475955417569408,12067
a,1776,0.019834267717942416,12067
and,1562,0.017444327801478636,12067
that,948,0.010587210471063858,12067
of,835,0.009325232851622702,12067
is,784,0.00875566773134395,12067
it,754,0.008420629425297626,12067
in,743,0.008297782046413973,12067
we,673,0.00751602599897255,12067
what,601,0.00671193406446137,12067
just,598,0.006678430233856738,12067
have,590,0.006589086685577718,12067
this,588,0.0065667507985079625,12067
my,571,0.006376895758415046,12067
not,557,0.0062205445489267605,12067
with,544,0.0060753612829733536,12067
was,525,0.005863170355810681,12067
for,510,0.005695651202787519,12067
so,497,0.005550467936834111,12067
all,474,0.005293605235531929,12067
do,468,0.0052265975743226644,12067
are,466,0.005204261687252909,12067
be,466,0.005204261687252909,12067
at,425,0.004746376002322932,12067
but,419,0.004679368341113667,12067
on,415,0.0046346965669741575,12067
get,413,0.004612360679904402,12067
me,391,0.004366665922137098,12067
"well,",380,0.004243818543253446,12067
gonna,372,0.004154474994974426,12067
i'm,368,0.004109803220834916,12067
your,365,0.004076299390230283,12067
like,358,0.003998123785486141,12067
im,352,0.003931116124276875,12067
oh,339,0.0037859328583234684,12067
if,336,0.0037524290277188357,12067
can,333,0.0037189251971142035,12067
he,319,0.0035625739876259184,12067
"okay,",315,0.0035179022134864085,12067
"oh,",313,0.0034955663264166536,12067
his,312,0.0034843983828817763,12067
her,308,0.0034397266087422664,12067
think,305,0.0034062227781376337,12067
out,302,0.003372718947533001,12067
know,302,0.003372718947533001,12067
about,291,0.003249871568649349,12067
"yeah,",288,0.0032163677380447164,12067
up,288,0.0032163677380447164,12067
dont,288,0.0032163677380447164,12067
its,285,0.003182863907440084,12067
(to,260,0.0029036653190681466,12067
she,260,0.0029036653190681466,12067
it's,251,0.0028031538272542495,12067
don't,244,0.002724978222510107,12067
were,239,0.0026691385048357194,12067
go,229,0.0025574590694869446,12067
(he,219,0.00244577963413817,12067
got,212,0.0023676040293940273,12067
"no,",210,0.0023452681423242723,12067
did,209,0.002334100198789395,12067
how,207,0.00231176431171964,12067
no,206,0.0023005963681847624,12067
when,205,0.002289428424649885,12067
because,200,0.0022335887069754976,12067
really,193,0.002155413102231355,12067
thats,192,0.0021442451586964778,12067
one,187,0.00208840544102209,12067
youre,185,0.002066069553952335,12067
want,183,0.0020437336668825802,12067
see,182,0.0020325657233477025,12067
that's,182,0.0020325657233477025,12067
going,179,0.0019990618927430703,12067
"uh,",176,0.0019655580621384377,12067
would,175,0.0019543901186035604,12067
they,173,0.0019320542315338055,12067
why,172,0.0019208862879989278,12067
okay.,170,0.0018985504009291728,12067
come,166,0.001853878626789663,12067
then,165,0.0018427106832547854,12067
look,164,0.001831542739719908,12067
as,161,0.0017980389091152755,12067
well,160,0.001786870965580398,12067
there,159,0.0017757030220455206,12067
him,155,0.0017310312479060107,12067
here,153,0.0017086953608362557,12067
could,150,0.001675191530231623,12067
right,150,0.001675191530231623,12067
tell,148,0.0016528556431618681,12067
from,148,0.0016528556431618681,12067
hey!,147,0.0016416876996269906,12067
it.,147,0.0016416876996269906,12067
little,146,0.0016305197560921132,12067
what?,145,0.0016193518125572357,12067
say,145,0.0016193518125572357,12067
some,144,0.0016081838690223582,12067
over,141,0.0015746800384177258,12067
"hey,",138,0.0015411762078130933,12067
our,135,0.001507672377208461,12067
an,135,0.001507672377208461,12067
you.,134,0.0014965044336735834,12067
you're,133,0.001485336490138706,12067
"look,",132,0.0014741685466038283,12067
"know,",125,0.001395992941859686,12067
"right,",125,0.001395992941859686,12067
mean,123,0.001373657054789931,12067
me.,123,0.001373657054789931,12067
now,121,0.001351321167720176,12067
had,120,0.0013401532241852985,12067
love,120,0.0013401532241852985,12067
good,120,0.0013401532241852985,12067
back,120,0.0013401532241852985,12067
should,118,0.0013178173371155436,12067
or,118,0.0013178173371155436,12067
"yes,",116,0.0012954814500457886,12067
monica,115,0.0012843135065109112,12067
make,114,0.0012731455629760337,12067
who,113,0.0012619776194411562,12067
joey,112,0.0012508096759062787,12067
cant,108,0.0012061379017667686,12067
take,107,0.0011949699582318911,12067
will,105,0.0011726340711621362,12067
still,105,0.0011726340711621362,12067
"so,",104,0.0011614661276272587,12067
we're,102,0.0011391302405575037,12067
am,102,0.0011391302405575037,12067
into,102,0.0011391302405575037,12067
very,102,0.0011391302405575037,12067
let,98,0.0010944584664179938,12067
okay?,97,0.0010832905228831164,12067
ross,96,0.0010721225793482389,12067
more,96,0.0010721225793482389,12067
no!,94,0.001049786692278484,12067
said,94,0.001049786692278484,12067
time,94,0.001049786692278484,12067
where,93,0.0010386187487436064,12067
by,93,0.0010386187487436064,12067
maybe,93,0.0010386187487436064,12067
never,92,0.001027450805208729,12067
been,91,0.0010162828616738513,12067
big,90,0.0010051149181389738,12067
it!,90,0.0010051149181389738,12067
wanna,88,0.0009827790310692188,12067
yknow,87,0.0009716110875343415,12067
guys,87,0.0009716110875343415,12067
has,87,0.0009716110875343415,12067
us,86,0.0009604431439994639,12067
can't,86,0.0009604431439994639,12067
(they,86,0.0009604431439994639,12067
believe,86,0.0009604431439994639,12067
last,85,0.0009492752004645864,12067
thing,85,0.0009492752004645864,12067
monica),84,0.0009381072569297089,12067
(pause),84,0.0009381072569297089,12067
y'know,83,0.0009269393133948315,12067
"you,",83,0.0009269393133948315,12067
two,81,0.0009046034263250765,12067
them,80,0.000893435482790199,12067
she's,80,0.000893435482790199,12067
give,79,0.0008822675392553216,12067
"mean,",79,0.0008822675392553216,12067
right.,79,0.0008822675392553216,12067
way,78,0.0008710995957204441,12067
thought,78,0.0008710995957204441,12067
"me,",77,0.0008599316521855666,12067
something,76,0.000848763708650689,12067
didn't,76,0.000848763708650689,12067
"ah,",76,0.000848763708650689,12067
other,76,0.000848763708650689,12067
off,76,0.000848763708650689,12067
only,75,0.0008375957651158115,12067
didnt,75,0.0008375957651158115,12067
down,74,0.0008264278215809341,12067
that.,74,0.0008264278215809341,12067
those,73,0.0008152598780460566,12067
yeah.,73,0.0008152598780460566,12067
"y'know,",72,0.0008040919345111791,12067
does,72,0.0008040919345111791,12067
guy,71,0.0007929239909763016,12067
i'll,70,0.0007817560474414241,12067
doing,68,0.0007594201603716692,12067
any,68,0.0007594201603716692,12067
it?,68,0.0007594201603716692,12067
need,67,0.0007482522168367917,12067
"it,",66,0.0007370842733019141,12067
no.,66,0.0007370842733019141,12067
around,65,0.0007259163297670367,12067
hes,65,0.0007259163297670367,12067
ill,65,0.0007259163297670367,12067
hey.,65,0.0007259163297670367,12067
getting,65,0.0007259163297670367,12067
put,64,0.0007147483862321592,12067
people,64,0.0007147483862321592,12067
chandler,64,0.0007147483862321592,12067
new,64,0.0007147483862321592,12067
much,63,0.0007035804426972817,12067
hey,63,0.0007035804426972817,12067
okay!,62,0.0006924124991624042,12067
starts,62,0.0006924124991624042,12067
first,62,0.0006924124991624042,12067
him.),61,0.0006812445556275267,12067
know.,61,0.0006812445556275267,12067
here.,61,0.0006812445556275267,12067
actually,61,0.0006812445556275267,12067
her.,61,0.0006812445556275267,12067
me?,60,0.0006700766120926493,12067
talk,60,0.0006700766120926493,12067
lot,60,0.0006700766120926493,12067
call,60,0.0006700766120926493,12067
god!,60,0.0006700766120926493,12067
you?,59,0.0006589086685577718,12067
ever,58,0.0006477407250228943,12067
even,58,0.0006477407250228943,12067
great,58,0.0006477407250228943,12067
you!,57,0.0006365727814880168,12067
another,57,0.0006365727814880168,12067
than,57,0.0006365727814880168,12067
ive,56,0.0006254048379531394,12067
thank,56,0.0006254048379531394,12067
"that,",56,0.0006254048379531394,12067
looks,56,0.0006254048379531394,12067
there's,55,0.0006142368944182618,12067
"what,",55,0.0006142368944182618,12067
stop,55,0.0006142368944182618,12067
told,55,0.0006142368944182618,12067
(monica,55,0.0006142368944182618,12067
sure,55,0.0006142368944182618,12067
right?,54,0.0006030689508833843,12067
he's,54,0.0006030689508833843,12067
yeah!,54,0.0006030689508833843,12067
do?,53,0.0005919010073485068,12067
that?,53,0.0005919010073485068,12067
too,53,0.0005919010073485068,12067
shes,52,0.0005807330638136293,12067
really?,52,0.0005807330638136293,12067
having,52,0.0005807330638136293,12067
this.,52,0.0005807330638136293,12067
talking,51,0.0005695651202787519,12067
joey),51,0.0005695651202787519,12067
(joey,51,0.0005695651202787519,12067
okay,51,0.0005695651202787519,12067
whats,50,0.0005583971767438744,12067
(entering),50,0.0005583971767438744,12067
me!,50,0.0005583971767438744,12067
"on,",49,0.0005472292332089969,12067
"listen,",49,0.0005472292332089969,12067
"now,",49,0.0005472292332089969,12067
go.,49,0.0005472292332089969,12067
made,49,0.0005472292332089969,12067
anything,48,0.0005360612896741194,12067
went,48,0.0005360612896741194,12067
i've,48,0.0005360612896741194,12067
looking,48,0.0005360612896741194,12067
pretty,48,0.0005360612896741194,12067
these,48,0.0005360612896741194,12067
before,48,0.0005360612896741194,12067
yes!,47,0.000524893346139242,12067
always,47,0.000524893346139242,12067
too.,47,0.000524893346139242,12067
yeah,47,0.000524893346139242,12067
room,46,0.0005137254026043645,12067
feel,46,0.0005137254026043645,12067
gets,46,0.0005137254026043645,12067
next,46,0.0005137254026043645,12067
ross),45,0.0005025574590694869,12067
great.,45,0.0005025574590694869,12067
kind,45,0.0005025574590694869,12067
things,45,0.0005025574590694869,12067
which,44,0.0004913895155346094,12067
kinda,44,0.0004913895155346094,12067
out.,44,0.0004913895155346094,12067
work,44,0.0004913895155346094,12067
wanted,44,0.0004913895155346094,12067
find,43,0.00048022157199973194,12067
both,43,0.00048022157199973194,12067
"ross,",42,0.00046905362846485447,12067
theres,42,0.00046905362846485447,12067
trying,42,0.00046905362846485447,12067
lets,42,0.00046905362846485447,12067
time.,42,0.00046905362846485447,12067
bad,41,0.000457885684929977,12067
phoebe,41,0.000457885684929977,12067
good.,41,0.000457885684929977,12067
"sorry,",41,0.000457885684929977,12067
now.,41,0.000457885684929977,12067
"ok,",41,0.000457885684929977,12067
may,41,0.000457885684929977,12067
"yknow,",41,0.000457885684929977,12067
rachel,41,0.000457885684929977,12067
away,40,0.0004467177413950995,12067
best,40,0.0004467177413950995,12067
man.,40,0.0004467177413950995,12067
every,40,0.0004467177413950995,12067
gotta,40,0.0004467177413950995,12067
sorry.,40,0.0004467177413950995,12067
guess,39,0.00043554979786022204,12067
girl,39,0.00043554979786022204,12067
somebody,39,0.00043554979786022204,12067
right!,39,0.00043554979786022204,12067
each,39,0.00043554979786022204,12067
goes,38,0.0004243818543253445,12067
"honey,",38,0.0004243818543253445,12067
nice,38,0.0004243818543253445,12067
him),38,0.0004243818543253445,12067
doesnt,38,0.0004243818543253445,12067
"joey,",38,0.0004243818543253445,12067
i-i,37,0.00041321391079046703,12067
great!,37,0.00041321391079046703,12067
do.,37,0.00041321391079046703,12067
on!,37,0.00041321391079046703,12067
there.,37,0.00041321391079046703,12067
phone,37,0.00041321391079046703,12067
up.,37,0.00041321391079046703,12067
their,36,0.00040204596725558955,12067
one.,36,0.00040204596725558955,12067
through,36,0.00040204596725558955,12067
hi!,36,0.00040204596725558955,12067
here?,36,0.00040204596725558955,12067
turns,36,0.00040204596725558955,12067
old,35,0.0003908780237207121,12067
yknow?,35,0.0003908780237207121,12067
woman,35,0.0003908780237207121,12067
sex,35,0.0003908780237207121,12067
what?!,35,0.0003908780237207121,12067
hear,35,0.0003908780237207121,12067
(she,35,0.0003908780237207121,12067
wait,35,0.0003908780237207121,12067
try,35,0.0003908780237207121,12067
door,35,0.0003908780237207121,12067
doesn't,35,0.0003908780237207121,12067
totally,35,0.0003908780237207121,12067
hand,34,0.0003797100801858346,12067
hard,34,0.0003797100801858346,12067
remember,34,0.0003797100801858346,12067
night,34,0.0003797100801858346,12067
what's,34,0.0003797100801858346,12067
play,34,0.0003797100801858346,12067
makes,33,0.00036854213665095707,12067
here!,33,0.00036854213665095707,12067
him.,33,0.00036854213665095707,12067
man,33,0.00036854213665095707,12067
they're,33,0.00036854213665095707,12067
"here,",33,0.00036854213665095707,12067
up),33,0.00036854213665095707,12067
go!,33,0.00036854213665095707,12067
most,32,0.0003573741931160796,12067
probably,32,0.0003573741931160796,12067
three,32,0.0003573741931160796,12067
yes.,32,0.0003573741931160796,12067
years,32,0.0003573741931160796,12067
long,32,0.0003573741931160796,12067
being,32,0.0003573741931160796,12067
phone),32,0.0003573741931160796,12067
"see,",31,0.0003462062495812021,12067
yes,31,0.0003462062495812021,12067
name,31,0.0003462062495812021,12067
called,31,0.0003462062495812021,12067
thing.,31,0.0003462062495812021,12067
i'd,31,0.0003462062495812021,12067
(starts,31,0.0003462062495812021,12067
(ross,31,0.0003462062495812021,12067
nothing,31,0.0003462062495812021,12067
after,31,0.0003462062495812021,12067
ask,31,0.0003462062495812021,12067
(looks,30,0.00033503830604632464,12067
pick,30,0.00033503830604632464,12067
already,30,0.00033503830604632464,12067
used,30,0.00033503830604632464,12067
move,30,0.00033503830604632464,12067
"but,",30,0.00033503830604632464,12067
must,30,0.00033503830604632464,12067
thinking,30,0.00033503830604632464,12067
(goes,29,0.00032387036251144716,12067
wearing,29,0.00032387036251144716,12067
same,29,0.00032387036251144716,12067
"god,",29,0.00032387036251144716,12067
supposed,29,0.00032387036251144716,12067
"monica,",29,0.00032387036251144716,12067
(listens),29,0.00032387036251144716,12067
back.,28,0.0003127024189765697,12067
(the,28,0.0003127024189765697,12067
yeah?,28,0.0003127024189765697,12067
monica.,28,0.0003127024189765697,12067
why?,28,0.0003127024189765697,12067
leave,28,0.0003127024189765697,12067
money,28,0.0003127024189765697,12067
up!,28,0.0003127024189765697,12067
sorry,28,0.0003127024189765697,12067
this?,28,0.0003127024189765697,12067
huh?,28,0.0003127024189765697,12067
came,28,0.0003127024189765697,12067
id,28,0.0003127024189765697,12067
hell,28,0.0003127024189765697,12067
joey!,27,0.00030153447544169215,12067
theyre,27,0.00030153447544169215,12067
watch,27,0.00030153447544169215,12067
left,27,0.00030153447544169215,12067
"is,",27,0.00030153447544169215,12067
"her,",27,0.00030153447544169215,12067
us.,27,0.00030153447544169215,12067
happy,27,0.00030153447544169215,12067
live,27,0.00030153447544169215,12067
thanks.,27,0.00030153447544169215,12067
taking,26,0.0002903665319068147,12067
head,26,0.0002903665319068147,12067
coming,26,0.0002903665319068147,12067
day.,26,0.0002903665319068147,12067
(on,26,0.0002903665319068147,12067
better,26,0.0002903665319068147,12067
also,26,0.0002903665319068147,12067
picture,26,0.0002903665319068147,12067
forget,26,0.0002903665319068147,12067
help,26,0.0002903665319068147,12067
whole,26,0.0002903665319068147,12067
wouldn't,26,0.0002903665319068147,12067
wow!,26,0.0002903665319068147,12067
saw,25,0.0002791985883719372,12067
let's,25,0.0002791985883719372,12067
place,25,0.0002791985883719372,12067
might,25,0.0002791985883719372,12067
game,25,0.0002791985883719372,12067
(points,25,0.0002791985883719372,12067
part,25,0.0002791985883719372,12067
kiss,25,0.0002791985883719372,12067
use,25,0.0002791985883719372,12067
start,25,0.0002791985883719372,12067
rachel),25,0.0002791985883719372,12067
behind,24,0.0002680306448370597,12067
sit,24,0.0002680306448370597,12067
door),24,0.0002680306448370597,12067
"umm,",24,0.0002680306448370597,12067
walks,24,0.0002680306448370597,12067
you've,24,0.0002680306448370597,12067
"say,",24,0.0002680306448370597,12067
saying,24,0.0002680306448370597,12067
ready,24,0.0002680306448370597,12067
married,24,0.0002680306448370597,12067
(does,24,0.0002680306448370597,12067
living,24,0.0002680306448370597,12067
stuff,24,0.0002680306448370597,12067
keep,24,0.0002680306448370597,12067
thanks,24,0.0002680306448370597,12067
baby,23,0.00025686270130218224,12067
hang,23,0.00025686270130218224,12067
"just,",23,0.00025686270130218224,12067
"said,",23,0.00025686270130218224,12067
hi.,23,0.00025686270130218224,12067
uh,23,0.00025686270130218224,12067
everybody,23,0.00025686270130218224,12067
sounds,23,0.00025686270130218224,12067
guy.,23,0.00025686270130218224,12067
day,23,0.00025686270130218224,12067
comes,23,0.00025686270130218224,12067
(rachel,23,0.00025686270130218224,12067
rest,23,0.00025686270130218224,12067
someone,22,0.0002456947577673047,12067
least,22,0.0002456947577673047,12067
(chandler,22,0.0002456947577673047,12067
doing?,22,0.0002456947577673047,12067
found,22,0.0002456947577673047,12067
beautiful,22,0.0002456947577673047,12067
"great,",22,0.0002456947577673047,12067
telling,22,0.0002456947577673047,12067
joey's,22,0.0002456947577673047,12067
oh!,22,0.0002456947577673047,12067
go?,22,0.0002456947577673047,12067
monicas,22,0.0002456947577673047,12067
isnt,22,0.0002456947577673047,12067
care,22,0.0002456947577673047,12067
(in,22,0.0002456947577673047,12067
fine.,22,0.0002456947577673047,12067
funny,22,0.0002456947577673047,12067
"and,",22,0.0002456947577673047,12067
her),22,0.0002456947577673047,12067
isn't,22,0.0002456947577673047,12067
seen,22,0.0002456947577673047,12067
show,22,0.0002456947577673047,12067
own,22,0.0002456947577673047,12067
"out,",22,0.0002456947577673047,12067
while,22,0.0002456947577673047,12067
couple,21,0.00023452681423242723,12067
(looking,21,0.00023452681423242723,12067
front,21,0.00023452681423242723,12067
again.),21,0.00023452681423242723,12067
friend,21,0.00023452681423242723,12067
y'know?,21,0.00023452681423242723,12067
voice),21,0.00023452681423242723,12067
enough,21,0.00023452681423242723,12067
them.,21,0.00023452681423242723,12067
"alright,",21,0.00023452681423242723,12067
"ahh,",21,0.00023452681423242723,12067
her!,21,0.00023452681423242723,12067
man!,21,0.00023452681423242723,12067
real,21,0.00023452681423242723,12067
giving,21,0.00023452681423242723,12067
check,21,0.00023452681423242723,12067
life,21,0.00023452681423242723,12067
stupid,21,0.00023452681423242723,12067
end,21,0.00023452681423242723,12067
about?,21,0.00023452681423242723,12067
"hi,",21,0.00023452681423242723,12067
girls,21,0.00023452681423242723,12067
else,20,0.00022335887069754976,12067
that!,20,0.00022335887069754976,12067
chance,20,0.00022335887069754976,12067
everything,20,0.00022335887069754976,12067
glares,20,0.00022335887069754976,12067
joeys,20,0.00022335887069754976,12067
wouldnt,20,0.00022335887069754976,12067
hate,20,0.00022335887069754976,12067
takes,20,0.00022335887069754976,12067
five,20,0.00022335887069754976,12067
wrong,20,0.00022335887069754976,12067
kids,20,0.00022335887069754976,12067
ring,20,0.00022335887069754976,12067
under,20,0.00022335887069754976,12067
(holds,20,0.00022335887069754976,12067
took,20,0.00022335887069754976,12067
until,20,0.00022335887069754976,12067
there?,20,0.00022335887069754976,12067
second,20,0.00022335887069754976,12067
kisses,20,0.00022335887069754976,12067
spend,20,0.00022335887069754976,12067
kill,20,0.00022335887069754976,12067
(walks,20,0.00022335887069754976,12067
something.,20,0.00022335887069754976,12067
together.,20,0.00022335887069754976,12067
him?,20,0.00022335887069754976,12067
youve,20,0.00022335887069754976,12067
janice.,20,0.00022335887069754976,12067
four,20,0.00022335887069754976,12067
together,20,0.00022335887069754976,12067
nods,20,0.00022335887069754976,12067
wear,20,0.00022335887069754976,12067
watching,20,0.00022335887069754976,12067
tonight.,20,0.00022335887069754976,12067
done,19,0.00021219092716267225,12067
buy,19,0.00021219092716267225,12067
wants,19,0.00021219092716267225,12067
her.),19,0.00021219092716267225,12067
moving,19,0.00021219092716267225,12067
party,19,0.00021219092716267225,12067
walk,19,0.00021219092716267225,12067
fun,19,0.00021219092716267225,12067
mr.,19,0.00021219092716267225,12067
says,19,0.00021219092716267225,12067
friends,19,0.00021219092716267225,12067
"rachel,",19,0.00021219092716267225,12067
anymore.,19,0.00021219092716267225,12067
reason,19,0.00021219092716267225,12067
gave,19,0.00021219092716267225,12067
broke,19,0.00021219092716267225,12067
sitting,19,0.00021219092716267225,12067
"man,",19,0.00021219092716267225,12067
hold,19,0.00021219092716267225,12067
"phoebe,",19,0.00021219092716267225,12067
anybody,19,0.00021219092716267225,12067
heard,19,0.00021219092716267225,12067
throw,19,0.00021219092716267225,12067
monica's,19,0.00021219092716267225,12067
break,19,0.00021219092716267225,12067
phoebe),19,0.00021219092716267225,12067
wont,19,0.00021219092716267225,12067
grabs,19,0.00021219092716267225,12067
opens,19,0.00021219092716267225,12067
date,19,0.00021219092716267225,12067
please,19,0.00021219092716267225,12067
job,19,0.00021219092716267225,12067
stay,19,0.00021219092716267225,12067
thing?,19,0.00021219092716267225,12067
marry,19,0.00021219092716267225,12067
ok.,18,0.00020102298362779478,12067
room.,18,0.00020102298362779478,12067
in.,18,0.00020102298362779478,12067
fake,18,0.00020102298362779478,12067
miss,18,0.00020102298362779478,12067
bring,18,0.00020102298362779478,12067
ross!,18,0.00020102298362779478,12067
up?,18,0.00020102298362779478,12067
joey.,18,0.00020102298362779478,12067
knew,18,0.00020102298362779478,12067
hug,18,0.00020102298362779478,12067
way.,18,0.00020102298362779478,12067
hours,18,0.00020102298362779478,12067
again.,18,0.00020102298362779478,12067
without,18,0.00020102298362779478,12067
excuse,18,0.00020102298362779478,12067
tomorrow,18,0.00020102298362779478,12067
making,18,0.00020102298362779478,12067
"this,",18,0.00020102298362779478,12067
coffee,18,0.00020102298362779478,12067
wedding,18,0.00020102298362779478,12067
apartment,18,0.00020102298362779478,12067
please?,18,0.00020102298362779478,12067
open,18,0.00020102298362779478,12067
"ooh,",18,0.00020102298362779478,12067
listen,18,0.00020102298362779478,12067
run,18,0.00020102298362779478,12067
"way,",18,0.00020102298362779478,12067
know!,18,0.00020102298362779478,12067
happen,18,0.00020102298362779478,12067
sits,17,0.0001898550400929173,12067
"wow,",17,0.0001898550400929173,12067
"too,",17,0.0001898550400929173,12067
oh.,17,0.0001898550400929173,12067
"go,",17,0.0001898550400929173,12067
course,17,0.0001898550400929173,12067
"good,",17,0.0001898550400929173,12067
naked,17,0.0001898550400929173,12067
different,17,0.0001898550400929173,12067
her?,17,0.0001898550400929173,12067
whos,17,0.0001898550400929173,12067
monica!,17,0.0001898550400929173,12067
chandler.,17,0.0001898550400929173,12067
work.,17,0.0001898550400929173,12067
(hands,17,0.0001898550400929173,12067
home,17,0.0001898550400929173,12067
sleep,17,0.0001898550400929173,12067
there!,17,0.0001898550400929173,12067
out!,17,0.0001898550400929173,12067
did.,17,0.0001898550400929173,12067
really?!,17,0.0001898550400929173,12067
crazy,17,0.0001898550400929173,12067
"guys,",17,0.0001898550400929173,12067
hands,17,0.0001898550400929173,12067
"minute,",17,0.0001898550400929173,12067
"(entering,",17,0.0001898550400929173,12067
couldnt,17,0.0001898550400929173,12067
six,17,0.0001898550400929173,12067
sound,17,0.0001898550400929173,12067
many,17,0.0001898550400929173,12067
meet,17,0.0001898550400929173,12067
"actually,",17,0.0001898550400929173,12067
important,17,0.0001898550400929173,12067
hope,17,0.0001898550400929173,12067
glad,16,0.0001786870965580398,12067
joe!,16,0.0001786870965580398,12067
"funny,",16,0.0001786870965580398,12067
him!,16,0.0001786870965580398,12067
turn,16,0.0001786870965580398,12067
not.,16,0.0001786870965580398,12067
picked,16,0.0001786870965580398,12067
now!,16,0.0001786870965580398,12067
it.),16,0.0001786870965580398,12067
happened,16,0.0001786870965580398,12067
(runs,16,0.0001786870965580398,12067
havent,16,0.0001786870965580398,12067
place.,16,0.0001786870965580398,12067
out.),16,0.0001786870965580398,12067
know?,16,0.0001786870965580398,12067
playing,16,0.0001786870965580398,12067
book,16,0.0001786870965580398,12067
(phoebe,16,0.0001786870965580398,12067
ya?,16,0.0001786870965580398,12067
talked,16,0.0001786870965580398,12067
once,16,0.0001786870965580398,12067
this!,16,0.0001786870965580398,12067
down.,16,0.0001786870965580398,12067
ross.,16,0.0001786870965580398,12067
wasn't,16,0.0001786870965580398,12067
entire,16,0.0001786870965580398,12067
dinner,16,0.0001786870965580398,12067
bit,16,0.0001786870965580398,12067
hot,16,0.0001786870965580398,12067
(laughs),16,0.0001786870965580398,12067
working,15,0.00016751915302316232,12067
room.),15,0.00016751915302316232,12067
"sure,",15,0.00016751915302316232,12067
night.,15,0.00016751915302316232,12067
do!,15,0.00016751915302316232,12067
nice.,15,0.00016751915302316232,12067
"do,",15,0.00016751915302316232,12067
"him,",15,0.00016751915302316232,12067
parents,15,0.00016751915302316232,12067
almost,15,0.00016751915302316232,12067
towards,15,0.00016751915302316232,12067
face,15,0.00016751915302316232,12067
excited,15,0.00016751915302316232,12067
ya,15,0.00016751915302316232,12067
heres,15,0.00016751915302316232,12067
change,15,0.00016751915302316232,12067
"like,",15,0.00016751915302316232,12067
we'll,15,0.00016751915302316232,12067
"there,",15,0.00016751915302316232,12067
good!,15,0.00016751915302316232,12067
out?,15,0.00016751915302316232,12067
up.),15,0.00016751915302316232,12067
high,15,0.00016751915302316232,12067
haven't,15,0.00016751915302316232,12067
knows,15,0.00016751915302316232,12067
hello?,15,0.00016751915302316232,12067
father,15,0.00016751915302316232,12067
it),15,0.00016751915302316232,12067
you'd,15,0.00016751915302316232,12067
"joe,",15,0.00016751915302316232,12067
joe.,15,0.00016751915302316232,12067
is.,15,0.00016751915302316232,12067
god.,15,0.00016751915302316232,12067
sees,14,0.00015635120948828484,12067
worst,14,0.00015635120948828484,12067
eyes,14,0.00015635120948828484,12067
"please,",14,0.00015635120948828484,12067
office,14,0.00015635120948828484,12067
not?,14,0.00015635120948828484,12067
ya.,14,0.00015635120948828484,12067
figure,14,0.00015635120948828484,12067
janice,14,0.00015635120948828484,12067
"fine,",14,0.00015635120948828484,12067
"to,",14,0.00015635120948828484,12067
"up,",14,0.00015635120948828484,12067
(takes,14,0.00015635120948828484,12067
door.),14,0.00015635120948828484,12067
friend.,14,0.00015635120948828484,12067
"thanks,",14,0.00015635120948828484,12067
seeing,14,0.00015635120948828484,12067
asking,14,0.00015635120948828484,12067
meant,14,0.00015635120948828484,12067
"night,",14,0.00015635120948828484,12067
on?,14,0.00015635120948828484,12067
weve,14,0.00015635120948828484,12067
us!,14,0.00015635120948828484,12067
enjoy,14,0.00015635120948828484,12067
started,14,0.00015635120948828484,12067
baby.,14,0.00015635120948828484,12067
fact,14,0.00015635120948828484,12067
"i,",14,0.00015635120948828484,12067
wedding.,14,0.00015635120948828484,12067
fine!,14,0.00015635120948828484,12067
(sees,14,0.00015635120948828484,12067
on.,14,0.00015635120948828484,12067
then.,14,0.00015635120948828484,12067
me?!,14,0.00015635120948828484,12067
ring!,14,0.00015635120948828484,12067
"pheebs,",14,0.00015635120948828484,12067
movie,14,0.00015635120948828484,12067
sorry!,14,0.00015635120948828484,12067
dance,13,0.00014518326595340734,12067
hi,13,0.00014518326595340734,12067
table,13,0.00014518326595340734,12067
wrong.,13,0.00014518326595340734,12067
one?,13,0.00014518326595340734,12067
stuff.,13,0.00014518326595340734,12067
set,13,0.00014518326595340734,12067
hit,13,0.00014518326595340734,12067
putting,13,0.00014518326595340734,12067
quickly,13,0.00014518326595340734,12067
is!,13,0.00014518326595340734,12067
"time,",13,0.00014518326595340734,12067
first.,13,0.00014518326595340734,12067
you-you,13,0.00014518326595340734,12067
"think,",13,0.00014518326595340734,12067
read,13,0.00014518326595340734,12067
"guy,",13,0.00014518326595340734,12067
again,13,0.00014518326595340734,12067
"uhh,",13,0.00014518326595340734,12067
weird,13,0.00014518326595340734,12067
aren't,13,0.00014518326595340734,12067
wasnt,13,0.00014518326595340734,12067
wife,13,0.00014518326595340734,12067
problem,13,0.00014518326595340734,12067
idea,13,0.00014518326595340734,12067
missed,13,0.00014518326595340734,12067
who's,13,0.00014518326595340734,12067
lost,13,0.00014518326595340734,12067
cause,13,0.00014518326595340734,12067
pay,13,0.00014518326595340734,12067
means,13,0.00014518326595340734,12067
cool.,13,0.00014518326595340734,12067
life.,13,0.00014518326595340734,12067
relationship,13,0.00014518326595340734,12067
we've,13,0.00014518326595340734,12067
name.,12,0.00013401532241852986,12067
asked,12,0.00013401532241852986,12067
again),12,0.00013401532241852986,12067
light,12,0.00013401532241852986,12067
met,12,0.00013401532241852986,12067
idea.,12,0.00013401532241852986,12067
again?,12,0.00013401532241852986,12067
say?,12,0.00013401532241852986,12067
half,12,0.00013401532241852986,12067
perfect,12,0.00013401532241852986,12067
person,12,0.00013401532241852986,12067
chick,12,0.00013401532241852986,12067
"then,",12,0.00013401532241852986,12067
moves,12,0.00013401532241852986,12067
in),12,0.00013401532241852986,12067
free,12,0.00013401532241852986,12067
anything.,12,0.00013401532241852986,12067
ten,12,0.00013401532241852986,12067
(reading,12,0.00013401532241852986,12067
matter,12,0.00013401532241852986,12067
understand,12,0.00013401532241852986,12067
youll,12,0.00013401532241852986,12067
did!,12,0.00013401532241852986,12067
year,12,0.00013401532241852986,12067
wish,12,0.00013401532241852986,12067
back!,12,0.00013401532241852986,12067
here's,12,0.00013401532241852986,12067
over!,12,0.00013401532241852986,12067
bet,12,0.00013401532241852986,12067
stand,12,0.00013401532241852986,12067
kathy,12,0.00013401532241852986,12067
marriage,12,0.00013401532241852986,12067
year.,12,0.00013401532241852986,12067
christmas,12,0.00013401532241852986,12067
"no-no-no,",12,0.00013401532241852986,12067
finally,12,0.00013401532241852986,12067
bedroom),12,0.00013401532241852986,12067
whoa!,12,0.00013401532241852986,12067
true.,12,0.00013401532241852986,12067
bed,12,0.00013401532241852986,12067
won't,12,0.00013401532241852986,12067
wait!,12,0.00013401532241852986,12067
appreciate,12,0.00013401532241852986,12067
puts,12,0.00013401532241852986,12067
heart,12,0.00013401532241852986,12067
you'll,12,0.00013401532241852986,12067
we'd,12,0.00013401532241852986,12067
write,12,0.00013401532241852986,12067
owe,12,0.00013401532241852986,12067
wake,12,0.00013401532241852986,12067
again!,12,0.00013401532241852986,12067
between,12,0.00013401532241852986,12067
'cause,12,0.00013401532241852986,12067
now?,12,0.00013401532241852986,12067
couldn't,11,0.00012284737888365236,12067
hug.),11,0.00012284737888365236,12067
runs,11,0.00012284737888365236,12067
borrow,11,0.00012284737888365236,12067
"did,",11,0.00012284737888365236,12067
cool,11,0.00012284737888365236,12067
out),11,0.00012284737888365236,12067
across,11,0.00012284737888365236,12067
stuck,11,0.00012284737888365236,12067
joe?,11,0.00012284737888365236,12067
standing,11,0.00012284737888365236,12067
"was,",11,0.00012284737888365236,12067
dog,11,0.00012284737888365236,12067
door.,11,0.00012284737888365236,12067
around),11,0.00012284737888365236,12067
women,11,0.00012284737888365236,12067
hundred,11,0.00012284737888365236,12067
bathroom.,11,0.00012284737888365236,12067
"anything,",11,0.00012284737888365236,12067
way!,11,0.00012284737888365236,12067
"not,",11,0.00012284737888365236,12067
(picks,11,0.00012284737888365236,12067
would've,11,0.00012284737888365236,12067
mad,11,0.00012284737888365236,12067
(hangs,11,0.00012284737888365236,12067
fun.,11,0.00012284737888365236,12067
god,11,0.00012284737888365236,12067
kissed,11,0.00012284737888365236,12067
(entering,11,0.00012284737888365236,12067
sure.,11,0.00012284737888365236,12067
dear,11,0.00012284737888365236,12067
story,11,0.00012284737888365236,12067
"rach,",11,0.00012284737888365236,12067
deal,11,0.00012284737888365236,12067
"because,",11,0.00012284737888365236,12067
exactly,11,0.00012284737888365236,12067
calling,11,0.00012284737888365236,12067
"game,",11,0.00012284737888365236,12067
stares,11,0.00012284737888365236,12067
funny.,11,0.00012284737888365236,12067
pheebs!,11,0.00012284737888365236,12067
home.,11,0.00012284737888365236,12067
bought,11,0.00012284737888365236,12067
tape,11,0.00012284737888365236,12067
answer,11,0.00012284737888365236,12067
guys!,11,0.00012284737888365236,12067
too!,11,0.00012284737888365236,12067
able,11,0.00012284737888365236,12067
chair,11,0.00012284737888365236,12067
"over,",11,0.00012284737888365236,12067
easy,11,0.00012284737888365236,12067
gone,11,0.00012284737888365236,12067
"really,",11,0.00012284737888365236,12067
third,11,0.00012284737888365236,12067
huh.,11,0.00012284737888365236,12067
everyone,11,0.00012284737888365236,12067
smoke,11,0.00012284737888365236,12067
"ohh,",11,0.00012284737888365236,12067
falls,11,0.00012284737888365236,12067
unless,11,0.00012284737888365236,12067
looked,11,0.00012284737888365236,12067
top,11,0.00012284737888365236,12067
all.,11,0.00012284737888365236,12067
"thing,",11,0.00012284737888365236,12067
people.,11,0.00012284737888365236,12067
since,11,0.00012284737888365236,12067
away.),11,0.00012284737888365236,12067
die,11,0.00012284737888365236,12067
arent,11,0.00012284737888365236,12067
that?!,10,0.00011167943534877488,12067
party.,10,0.00011167943534877488,12067
kathy!,10,0.00011167943534877488,12067
apologize,10,0.00011167943534877488,12067
see.,10,0.00011167943534877488,12067
off.,10,0.00011167943534877488,12067
apartment.,10,0.00011167943534877488,12067
shouldnt,10,0.00011167943534877488,12067
worried,10,0.00011167943534877488,12067
hello!,10,0.00011167943534877488,12067
seem,10,0.00011167943534877488,12067
porn,10,0.00011167943534877488,12067
doctor,10,0.00011167943534877488,12067
moved,10,0.00011167943534877488,12067
bye.,10,0.00011167943534877488,12067
heads,10,0.00011167943534877488,12067
turned,10,0.00011167943534877488,12067
bye!,10,0.00011167943534877488,12067
minute,10,0.00011167943534877488,12067
babies,10,0.00011167943534877488,12067
yourself.,10,0.00011167943534877488,12067
morning,10,0.00011167943534877488,12067
rachel.,10,0.00011167943534877488,12067
spent,10,0.00011167943534877488,12067
(shocked),10,0.00011167943534877488,12067
quite,10,0.00011167943534877488,12067
such,10,0.00011167943534877488,12067
lose,10,0.00011167943534877488,12067
guys.,10,0.00011167943534877488,12067
likes,10,0.00011167943534877488,12067
fall,10,0.00011167943534877488,12067
"one,",10,0.00011167943534877488,12067
full,10,0.00011167943534877488,12067
tonight?,10,0.00011167943534877488,12067
few,10,0.00011167943534877488,12067
secret,10,0.00011167943534877488,12067
upset,10,0.00011167943534877488,12067
is?,10,0.00011167943534877488,12067
"""i",10,0.00011167943534877488,12067
"um,",10,0.00011167943534877488,12067
bedroom.),10,0.00011167943534877488,12067
moment,10,0.00011167943534877488,12067
house.,10,0.00011167943534877488,12067
"though,",10,0.00011167943534877488,12067
"course,",10,0.00011167943534877488,12067
"no-no,",10,0.00011167943534877488,12067
feels,10,0.00011167943534877488,12067
leaves,10,0.00011167943534877488,12067
dad,10,0.00011167943534877488,12067
santa,10,0.00011167943534877488,12067
close,10,0.00011167943534877488,12067
stands,10,0.00011167943534877488,12067
question,10,0.00011167943534877488,12067
(still,10,0.00011167943534877488,12067
either,10,0.00011167943534877488,12067
credit,10,0.00011167943534877488,12067
quit,10,0.00011167943534877488,12067
money.,10,0.00011167943534877488,12067
wrote,10,0.00011167943534877488,12067
myself,10,0.00011167943534877488,12067
crying,10,0.00011167943534877488,12067
damn,10,0.00011167943534877488,12067
bad.,10,0.00011167943534877488,12067
fell,10,0.00011167943534877488,12067
tulsa,10,0.00011167943534877488,12067
birthday,10,0.00011167943534877488,12067
stick,10,0.00011167943534877488,12067
(sits,10,0.00011167943534877488,12067
"anyway,",10,0.00011167943534877488,12067
guys?,9,0.00010051149181389739,12067
house,9,0.00010051149181389739,12067
carrying,9,0.00010051149181389739,12067
lying,9,0.00010051149181389739,12067
"together,",9,0.00010051149181389739,12067
pull,9,0.00010051149181389739,12067
pheebs?,9,0.00010051149181389739,12067
later,9,0.00010051149181389739,12067
hanging,9,0.00010051149181389739,12067
before.,9,0.00010051149181389739,12067
head.,9,0.00010051149181389739,12067
air,9,0.00010051149181389739,12067
boyfriend,9,0.00010051149181389739,12067
"home,",9,0.00010051149181389739,12067
known,9,0.00010051149181389739,12067
whatever,9,0.00010051149181389739,12067
ya!,9,0.00010051149181389739,12067
deal.,9,0.00010051149181389739,12067
(pointing,9,0.00010051149181389739,12067
(makes,9,0.00010051149181389739,12067
down!,9,0.00010051149181389739,12067
phone.,9,0.00010051149181389739,12067
joey?,9,0.00010051149181389739,12067
where's,9,0.00010051149181389739,12067
"all,",9,0.00010051149181389739,12067
closer,9,0.00010051149181389739,12067
ring.,9,0.00010051149181389739,12067
whose,9,0.00010051149181389739,12067
times,9,0.00010051149181389739,12067
alright,9,0.00010051149181389739,12067
staring,9,0.00010051149181389739,12067
afraid,9,0.00010051149181389739,12067
so.,9,0.00010051149181389739,12067
smell,9,0.00010051149181389739,12067
flowers,9,0.00010051149181389739,12067
more.,9,0.00010051149181389739,12067
roll,9,0.00010051149181389739,12067
think?,9,0.00010051149181389739,12067
(turns,9,0.00010051149181389739,12067
youd,9,0.00010051149181389739,12067
"chandler,",9,0.00010051149181389739,12067
hands),9,0.00010051149181389739,12067
how's,9,0.00010051149181389739,12067
split,9,0.00010051149181389739,12067
against,9,0.00010051149181389739,12067
duck,9,0.00010051149181389739,12067
single,9,0.00010051149181389739,12067
she?,9,0.00010051149181389739,12067
ago.,9,0.00010051149181389739,12067
amazing.,9,0.00010051149181389739,12067
sex.,9,0.00010051149181389739,12067
calls,9,0.00010051149181389739,12067
himself,9,0.00010051149181389739,12067
thanksgiving,9,0.00010051149181389739,12067
merry,9,0.00010051149181389739,12067
tickets,9,0.00010051149181389739,12067
gives,9,0.00010051149181389739,12067
happened?,9,0.00010051149181389739,12067
picks,9,0.00010051149181389739,12067
"something,",9,0.00010051149181389739,12067
(shows,9,0.00010051149181389739,12067
york,9,0.00010051149181389739,12067
liked,9,0.00010051149181389739,12067
seems,9,0.00010051149181389739,12067
richard,9,0.00010051149181389739,12067
worry,9,0.00010051149181389739,12067
except,9,0.00010051149181389739,12067
life!,9,0.00010051149181389739,12067
foot,9,0.00010051149181389739,12067
"bing,",9,0.00010051149181389739,12067
bing.,9,0.00010051149181389739,12067
sir.,9,0.00010051149181389739,12067
baby!,9,0.00010051149181389739,12067
(motions,9,0.00010051149181389739,12067
eat,9,0.00010051149181389739,12067
jumps,9,0.00010051149181389739,12067
(gets,9,0.00010051149181389739,12067
i...,9,0.00010051149181389739,12067
ones,9,0.00010051149181389739,12067
but...,9,0.00010051149181389739,12067
win!,8,8.93435482790199e-05,12067
school,8,8.93435482790199e-05,12067
over.,8,8.93435482790199e-05,12067
(angrily),8,8.93435482790199e-05,12067
leaving,8,8.93435482790199e-05,12067
career,8,8.93435482790199e-05,12067
(notices,8,8.93435482790199e-05,12067
needs,8,8.93435482790199e-05,12067
"why,",8,8.93435482790199e-05,12067
married!,8,8.93435482790199e-05,12067
"wait,",8,8.93435482790199e-05,12067
am.,8,8.93435482790199e-05,12067
street,8,8.93435482790199e-05,12067
sometimes,8,8.93435482790199e-05,12067
horrible,8,8.93435482790199e-05,12067
holds,8,8.93435482790199e-05,12067
"dont,",8,8.93435482790199e-05,12067
"around,",8,8.93435482790199e-05,12067
later.,8,8.93435482790199e-05,12067
paid,8,8.93435482790199e-05,12067
box,8,8.93435482790199e-05,12067
cheesecake,8,8.93435482790199e-05,12067
hand),8,8.93435482790199e-05,12067
them?,8,8.93435482790199e-05,12067
ball,8,8.93435482790199e-05,12067
about.,8,8.93435482790199e-05,12067
hugs,8,8.93435482790199e-05,12067
years.,8,8.93435482790199e-05,12067
"nope,",8,8.93435482790199e-05,12067
serious?,8,8.93435482790199e-05,12067
hair,8,8.93435482790199e-05,12067
bing!,8,8.93435482790199e-05,12067
"them,",8,8.93435482790199e-05,12067
ever.,8,8.93435482790199e-05,12067
joke.,8,8.93435482790199e-05,12067
guy!,8,8.93435482790199e-05,12067
see?,8,8.93435482790199e-05,12067
phoebes,8,8.93435482790199e-05,12067
late,8,8.93435482790199e-05,12067
pants!,8,8.93435482790199e-05,12067
car,8,8.93435482790199e-05,12067
(trying,8,8.93435482790199e-05,12067
uh...,8,8.93435482790199e-05,12067
joey.),8,8.93435482790199e-05,12067
mrs.,8,8.93435482790199e-05,12067
finish,8,8.93435482790199e-05,12067
fine,8,8.93435482790199e-05,12067
sign,8,8.93435482790199e-05,12067
played,8,8.93435482790199e-05,12067
arm,8,8.93435482790199e-05,12067
smoking,8,8.93435482790199e-05,12067
thinks,8,8.93435482790199e-05,12067
for.,8,8.93435482790199e-05,12067
nobody,8,8.93435482790199e-05,12067
hello,8,8.93435482790199e-05,12067
stops,8,8.93435482790199e-05,12067
"nothing,",8,8.93435482790199e-05,12067
tonight,8,8.93435482790199e-05,12067
"no-no-no-no,",8,8.93435482790199e-05,12067
yes!!,8,8.93435482790199e-05,12067
throws,8,8.93435482790199e-05,12067
bed.,8,8.93435482790199e-05,12067
line,8,8.93435482790199e-05,12067
them),8,8.93435482790199e-05,12067
gym.,8,8.93435482790199e-05,12067
relax,8,8.93435482790199e-05,12067
one!,8,8.93435482790199e-05,12067
tulsa.,8,8.93435482790199e-05,12067
how?,8,8.93435482790199e-05,12067
mom,8,8.93435482790199e-05,12067
bag,8,8.93435482790199e-05,12067
running,8,8.93435482790199e-05,12067
away.,8,8.93435482790199e-05,12067
gotten,8,8.93435482790199e-05,12067
kept,8,8.93435482790199e-05,12067
stole,8,8.93435482790199e-05,12067
richard!,8,8.93435482790199e-05,12067
chair!,8,8.93435482790199e-05,12067
lived,8,8.93435482790199e-05,12067
"married,",8,8.93435482790199e-05,12067
crazy.,8,8.93435482790199e-05,12067
ran,8,8.93435482790199e-05,12067
tape.,8,8.93435482790199e-05,12067
small,8,8.93435482790199e-05,12067
...,8,8.93435482790199e-05,12067
yet?,8,8.93435482790199e-05,12067
college,8,8.93435482790199e-05,12067
look!,8,8.93435482790199e-05,12067
couch,8,8.93435482790199e-05,12067
minutes,8,8.93435482790199e-05,12067
down.),8,8.93435482790199e-05,12067
laughs.),8,8.93435482790199e-05,12067
dead,8,8.93435482790199e-05,12067
thanks!,8,8.93435482790199e-05,12067
day!,8,8.93435482790199e-05,12067
(with,8,8.93435482790199e-05,12067
anyway.,8,8.93435482790199e-05,12067
decided,8,8.93435482790199e-05,12067
actor,8,8.93435482790199e-05,12067
(exits.),8,8.93435482790199e-05,12067
card,8,8.93435482790199e-05,12067
tries,8,8.93435482790199e-05,12067
learn,8,8.93435482790199e-05,12067
holding,8,8.93435482790199e-05,12067
shakes,8,8.93435482790199e-05,12067
things.,8,8.93435482790199e-05,12067
head),8,8.93435482790199e-05,12067
win,8,8.93435482790199e-05,12067
fire,8,8.93435482790199e-05,12067
save,8,8.93435482790199e-05,12067
night!,8,8.93435482790199e-05,12067
shut,8,8.93435482790199e-05,12067
tiny,8,8.93435482790199e-05,12067
cold,8,8.93435482790199e-05,12067
ross?,8,8.93435482790199e-05,12067
nothing.,8,8.93435482790199e-05,12067
play.,8,8.93435482790199e-05,12067
"room,",8,8.93435482790199e-05,12067
going?,8,8.93435482790199e-05,12067
really.,8,8.93435482790199e-05,12067
"again,",8,8.93435482790199e-05,12067
today,8,8.93435482790199e-05,12067
message,8,8.93435482790199e-05,12067
married.,8,8.93435482790199e-05,12067
loving,7,7.817560474414242e-05,12067
honey,7,7.817560474414242e-05,12067
grow,7,7.817560474414242e-05,12067
hand.,7,7.817560474414242e-05,12067
gay,7,7.817560474414242e-05,12067
nice!,7,7.817560474414242e-05,12067
hits,7,7.817560474414242e-05,12067
rosss,7,7.817560474414242e-05,12067
join,7,7.817560474414242e-05,12067
loves,7,7.817560474414242e-05,12067
(sarcastically),7,7.817560474414242e-05,12067
feet,7,7.817560474414242e-05,12067
say.,7,7.817560474414242e-05,12067
asleep,7,7.817560474414242e-05,12067
shot,7,7.817560474414242e-05,12067
problem.,7,7.817560474414242e-05,12067
couple.,7,7.817560474414242e-05,12067
charge,7,7.817560474414242e-05,12067
number,7,7.817560474414242e-05,12067
please!,7,7.817560474414242e-05,12067
"tonight,",7,7.817560474414242e-05,12067
forgive,7,7.817560474414242e-05,12067
ok?,7,7.817560474414242e-05,12067
world.,7,7.817560474414242e-05,12067
work!,7,7.817560474414242e-05,12067
emma,7,7.817560474414242e-05,12067
keeps,7,7.817560474414242e-05,12067
kissing,7,7.817560474414242e-05,12067
wonder,7,7.817560474414242e-05,12067
"op,",7,7.817560474414242e-05,12067
person.,7,7.817560474414242e-05,12067
away),7,7.817560474414242e-05,12067
bye,7,7.817560474414242e-05,12067
seven,7,7.817560474414242e-05,12067
i-i-i,7,7.817560474414242e-05,12067
sperm,7,7.817560474414242e-05,12067
luck,7,7.817560474414242e-05,12067
ever!,7,7.817560474414242e-05,12067
figured,7,7.817560474414242e-05,12067
hide,7,7.817560474414242e-05,12067
different.,7,7.817560474414242e-05,12067
ruined,7,7.817560474414242e-05,12067
fat,7,7.817560474414242e-05,12067
ice,7,7.817560474414242e-05,12067
embarrassed,7,7.817560474414242e-05,12067
allowed,7,7.817560474414242e-05,12067
(answering,7,7.817560474414242e-05,12067
"in,",7,7.817560474414242e-05,12067
story.,7,7.817560474414242e-05,12067
"dude,",7,7.817560474414242e-05,12067
"money,",7,7.817560474414242e-05,12067
chicken,7,7.817560474414242e-05,12067
nothing!,7,7.817560474414242e-05,12067
worked,7,7.817560474414242e-05,12067
yet,7,7.817560474414242e-05,12067
so...,7,7.817560474414242e-05,12067
no...,7,7.817560474414242e-05,12067
bye-bye,7,7.817560474414242e-05,12067
grab,7,7.817560474414242e-05,12067
room!,7,7.817560474414242e-05,12067
job.,7,7.817560474414242e-05,12067
drunk,7,7.817560474414242e-05,12067
bigger,7,7.817560474414242e-05,12067
instead,7,7.817560474414242e-05,12067
fight,7,7.817560474414242e-05,12067
audition,7,7.817560474414242e-05,12067
pants.,7,7.817560474414242e-05,12067
you...,7,7.817560474414242e-05,12067
phoebe!,7,7.817560474414242e-05,12067
not!,7,7.817560474414242e-05,12067
to.,7,7.817560474414242e-05,12067
none,7,7.817560474414242e-05,12067
face.),7,7.817560474414242e-05,12067
apparently,7,7.817560474414242e-05,12067
point,7,7.817560474414242e-05,12067
"us,",7,7.817560474414242e-05,12067
joke,7,7.817560474414242e-05,12067
"oh-ho,",7,7.817560474414242e-05,12067
wed,7,7.817560474414242e-05,12067
"fact,",7,7.817560474414242e-05,12067
interview,7,7.817560474414242e-05,12067
kid,7,7.817560474414242e-05,12067
though.,7,7.817560474414242e-05,12067
anyone,7,7.817560474414242e-05,12067
actual,7,7.817560474414242e-05,12067
i?,7,7.817560474414242e-05,12067
waiting,7,7.817560474414242e-05,12067
dress.,7,7.817560474414242e-05,12067
like?,7,7.817560474414242e-05,12067
done.,7,7.817560474414242e-05,12067
"thinking,",7,7.817560474414242e-05,12067
"worry,",7,7.817560474414242e-05,12067
mine,7,7.817560474414242e-05,12067
(sarcastic),7,7.817560474414242e-05,12067
definitely,7,7.817560474414242e-05,12067
50,7,7.817560474414242e-05,12067
two.,7,7.817560474414242e-05,12067
"today,",7,7.817560474414242e-05,12067
leave),7,7.817560474414242e-05,12067
past,7,7.817560474414242e-05,12067
surprise,7,7.817560474414242e-05,12067
hurt,7,7.817560474414242e-05,12067
tomorrow.,7,7.817560474414242e-05,12067
share,7,7.817560474414242e-05,12067
off.),7,7.817560474414242e-05,12067
word,7,7.817560474414242e-05,12067
enters,7,7.817560474414242e-05,12067
finger,7,7.817560474414242e-05,12067
"kids,",7,7.817560474414242e-05,12067
slept,7,7.817560474414242e-05,12067
felt,7,7.817560474414242e-05,12067
"girl,",7,7.817560474414242e-05,12067
are!,7,7.817560474414242e-05,12067
taken,7,7.817560474414242e-05,12067
boss,7,7.817560474414242e-05,12067
down),7,7.817560474414242e-05,12067
bachelor,7,7.817560474414242e-05,12067
pants,7,7.817560474414242e-05,12067
hug),7,7.817560474414242e-05,12067
neither,7,7.817560474414242e-05,12067
be.,7,7.817560474414242e-05,12067
howd,7,7.817560474414242e-05,12067
mean?,7,7.817560474414242e-05,12067
food,7,7.817560474414242e-05,12067
remote,7,7.817560474414242e-05,12067
game.,7,7.817560474414242e-05,12067
"door,",7,7.817560474414242e-05,12067
wondering,7,7.817560474414242e-05,12067
control,7,7.817560474414242e-05,12067
starting,7,7.817560474414242e-05,12067
acting,7,7.817560474414242e-05,12067
growing,7,7.817560474414242e-05,12067
middle,7,7.817560474414242e-05,12067
amazing,7,7.817560474414242e-05,12067
ah,7,7.817560474414242e-05,12067
"with,",7,7.817560474414242e-05,12067
dad.,7,7.817560474414242e-05,12067
toast,7,7.817560474414242e-05,12067
tried,7,7.817560474414242e-05,12067
yet.,7,7.817560474414242e-05,12067
"eh,",7,7.817560474414242e-05,12067
part.,7,7.817560474414242e-05,12067
pheebs.,6,6.700766120926493e-05,12067
woman.,6,6.700766120926493e-05,12067
"later,",6,6.700766120926493e-05,12067
days,6,6.700766120926493e-05,12067
prove,6,6.700766120926493e-05,12067
cut,6,6.700766120926493e-05,12067
slams,6,6.700766120926493e-05,12067
worse,6,6.700766120926493e-05,12067
"day,",6,6.700766120926493e-05,12067
sister.,6,6.700766120926493e-05,12067
company,6,6.700766120926493e-05,12067
tux!,6,6.700766120926493e-05,12067
romantic,6,6.700766120926493e-05,12067
card.,6,6.700766120926493e-05,12067
(interrupting),6,6.700766120926493e-05,12067
wouldve,6,6.700766120926493e-05,12067
minutes.,6,6.700766120926493e-05,12067
bottle,6,6.700766120926493e-05,12067
emma?,6,6.700766120926493e-05,12067
trust,6,6.700766120926493e-05,12067
much.,6,6.700766120926493e-05,12067
marrying,6,6.700766120926493e-05,12067
no?,6,6.700766120926493e-05,12067
room?,6,6.700766120926493e-05,12067
(not,6,6.700766120926493e-05,12067
...and,6,6.700766120926493e-05,12067
backs,6,6.700766120926493e-05,12067
alright.,6,6.700766120926493e-05,12067
shoes.,6,6.700766120926493e-05,12067
stupid.,6,6.700766120926493e-05,12067
well.,6,6.700766120926493e-05,12067
wedding?,6,6.700766120926493e-05,12067
chandler!,6,6.700766120926493e-05,12067
naked.,6,6.700766120926493e-05,12067
"seriously,",6,6.700766120926493e-05,12067
inside,6,6.700766120926493e-05,12067
happened.,6,6.700766120926493e-05,12067
friends.,6,6.700766120926493e-05,12067
ticket,6,6.700766120926493e-05,12067
expect,6,6.700766120926493e-05,12067
throwing,6,6.700766120926493e-05,12067
love.,6,6.700766120926493e-05,12067
emily,6,6.700766120926493e-05,12067
case,6,6.700766120926493e-05,12067
beautiful.,6,6.700766120926493e-05,12067
london.,6,6.700766120926493e-05,12067
going.,6,6.700766120926493e-05,12067
closes,6,6.700766120926493e-05,12067
print,6,6.700766120926493e-05,12067
raise,6,6.700766120926493e-05,12067
bumped,6,6.700766120926493e-05,12067
offer,6,6.700766120926493e-05,12067
alone.,6,6.700766120926493e-05,12067
(grabs,6,6.700766120926493e-05,12067
monica?,6,6.700766120926493e-05,12067
died,6,6.700766120926493e-05,12067
paying,6,6.700766120926493e-05,12067
me...,6,6.700766120926493e-05,12067
technically,6,6.700766120926493e-05,12067
sense,6,6.700766120926493e-05,12067
(stops,6,6.700766120926493e-05,12067
finished,6,6.700766120926493e-05,12067
men,6,6.700766120926493e-05,12067
weekend,6,6.700766120926493e-05,12067
(kisses,6,6.700766120926493e-05,12067
side,6,6.700766120926493e-05,12067
realize,6,6.700766120926493e-05,12067
candy,6,6.700766120926493e-05,12067
30,6,6.700766120926493e-05,12067
-,6,6.700766120926493e-05,12067
"cool,",6,6.700766120926493e-05,12067
ho!,6,6.700766120926493e-05,12067
how'd,6,6.700766120926493e-05,12067
outside,6,6.700766120926493e-05,12067
kiss.),6,6.700766120926493e-05,12067
time?,6,6.700766120926493e-05,12067
bottom,6,6.700766120926493e-05,12067
girlfriend.,6,6.700766120926493e-05,12067
with.,6,6.700766120926493e-05,12067
cover,6,6.700766120926493e-05,12067
understand.,6,6.700766120926493e-05,12067
wait.,6,6.700766120926493e-05,12067
"ho,",6,6.700766120926493e-05,12067
"aww,",6,6.700766120926493e-05,12067
(puts,6,6.700766120926493e-05,12067
joey...,6,6.700766120926493e-05,12067
me!!,6,6.700766120926493e-05,12067
rather,6,6.700766120926493e-05,12067
"win,",6,6.700766120926493e-05,12067
strip,6,6.700766120926493e-05,12067
god!!,6,6.700766120926493e-05,12067
maitre,6,6.700766120926493e-05,12067
"hello,",6,6.700766120926493e-05,12067
lights,6,6.700766120926493e-05,12067
rent,6,6.700766120926493e-05,12067
ok,6,6.700766120926493e-05,12067
.,6,6.700766120926493e-05,12067
age,6,6.700766120926493e-05,12067
yourself,6,6.700766120926493e-05,12067
second?,6,6.700766120926493e-05,12067
eating,6,6.700766120926493e-05,12067
apartment.),6,6.700766120926493e-05,12067
hello.,6,6.700766120926493e-05,12067
slides,6,6.700766120926493e-05,12067
everybody.,6,6.700766120926493e-05,12067
dollars,6,6.700766120926493e-05,12067
usually,6,6.700766120926493e-05,12067
calm,6,6.700766120926493e-05,12067
(jumping,6,6.700766120926493e-05,12067
bathroom),6,6.700766120926493e-05,12067
favorite,6,6.700766120926493e-05,12067
best.,6,6.700766120926493e-05,12067
kidding?,6,6.700766120926493e-05,12067
completely,6,6.700766120926493e-05,12067
anymore!,6,6.700766120926493e-05,12067
reading,6,6.700766120926493e-05,12067
explain,6,6.700766120926493e-05,12067
thousand,6,6.700766120926493e-05,12067
lady.,6,6.700766120926493e-05,12067
gift,6,6.700766120926493e-05,12067
"first,",6,6.700766120926493e-05,12067
(interrupting,6,6.700766120926493e-05,12067
himself),6,6.700766120926493e-05,12067
sure!,6,6.700766120926493e-05,12067
white,6,6.700766120926493e-05,12067
husband,6,6.700766120926493e-05,12067
who?,6,6.700766120926493e-05,12067
no-no,6,6.700766120926493e-05,12067
"friend,",6,6.700766120926493e-05,12067
hangs,6,6.700766120926493e-05,12067
family,6,6.700766120926493e-05,12067
for?,6,6.700766120926493e-05,12067
back?,6,6.700766120926493e-05,12067
obviously,6,6.700766120926493e-05,12067
time!,6,6.700766120926493e-05,12067
blue,6,6.700766120926493e-05,12067
dress,6,6.700766120926493e-05,12067
that...,6,6.700766120926493e-05,12067
ooh!,6,6.700766120926493e-05,12067
sent,6,6.700766120926493e-05,12067
mind,6,6.700766120926493e-05,12067
thing!,6,6.700766120926493e-05,12067
james,6,6.700766120926493e-05,12067
question.,6,6.700766120926493e-05,12067
table),6,6.700766120926493e-05,12067
tv,6,6.700766120926493e-05,12067
present,6,6.700766120926493e-05,12067
stare,6,6.700766120926493e-05,12067
either.,6,6.700766120926493e-05,12067
was!,6,6.700766120926493e-05,12067
pretending,6,6.700766120926493e-05,12067
porn.,6,6.700766120926493e-05,12067
bunny,6,6.700766120926493e-05,12067
money?,6,6.700766120926493e-05,12067
true!,6,6.700766120926493e-05,12067
table.,6,6.700766120926493e-05,12067
done!,6,6.700766120926493e-05,12067
seriously,6,6.700766120926493e-05,12067
exact,6,6.700766120926493e-05,12067
giant,6,6.700766120926493e-05,12067
large,6,6.700766120926493e-05,12067
"morning,",6,6.700766120926493e-05,12067
them!,6,6.700766120926493e-05,12067
stuff!,6,6.700766120926493e-05,12067
walked,6,6.700766120926493e-05,12067
(singing),6,6.700766120926493e-05,12067
ass,6,6.700766120926493e-05,12067
'em,6,6.700766120926493e-05,12067
it!!,6,6.700766120926493e-05,12067
turning,6,6.700766120926493e-05,12067
eight,6,6.700766120926493e-05,12067
mouth.,6,6.700766120926493e-05,12067
honey!,6,6.700766120926493e-05,12067
could've,6,6.700766120926493e-05,12067
jokes,6,6.700766120926493e-05,12067
back.),6,6.700766120926493e-05,12067
us?,6,6.700766120926493e-05,12067
closet,6,6.700766120926493e-05,12067
less,6,6.700766120926493e-05,12067
(after,6,6.700766120926493e-05,12067
yeah...,6,6.700766120926493e-05,12067
kid.,6,6.700766120926493e-05,12067
world,6,6.700766120926493e-05,12067
(throws,6,6.700766120926493e-05,12067
werent,6,6.700766120926493e-05,12067
she'd,6,6.700766120926493e-05,12067
tough,6,6.700766120926493e-05,12067
screw,6,6.700766120926493e-05,12067
trouble,6,6.700766120926493e-05,12067
send,6,6.700766120926493e-05,12067
(no,6,6.700766120926493e-05,12067
cute,5,5.583971767438744e-05,12067
kissing.),5,5.583971767438744e-05,12067
(pats,5,5.583971767438744e-05,12067
(everyone,5,5.583971767438744e-05,12067
ended,5,5.583971767438744e-05,12067
"happy,",5,5.583971767438744e-05,12067
call.,5,5.583971767438744e-05,12067
carol,5,5.583971767438744e-05,12067
(gives,5,5.583971767438744e-05,12067
(picking,5,5.583971767438744e-05,12067
we-we,5,5.583971767438744e-05,12067
laugh.),5,5.583971767438744e-05,12067
in.),5,5.583971767438744e-05,12067
table.),5,5.583971767438744e-05,12067
hurts,5,5.583971767438744e-05,12067
changed,5,5.583971767438744e-05,12067
deep,5,5.583971767438744e-05,12067
christmas!,5,5.583971767438744e-05,12067
(smiling),5,5.583971767438744e-05,12067
didn't!,5,5.583971767438744e-05,12067
game!,5,5.583971767438744e-05,12067
chasing,5,5.583971767438744e-05,12067
weren't,5,5.583971767438744e-05,12067
extra,5,5.583971767438744e-05,12067
honeymoon,5,5.583971767438744e-05,12067
times!,5,5.583971767438744e-05,12067
die.,5,5.583971767438744e-05,12067
"understand,",5,5.583971767438744e-05,12067
ross',5,5.583971767438744e-05,12067
know...,5,5.583971767438744e-05,12067
today.,5,5.583971767438744e-05,12067
using,5,5.583971767438744e-05,12067
"mon,",5,5.583971767438744e-05,12067
joins,5,5.583971767438744e-05,12067
stop.,5,5.583971767438744e-05,12067
(pause.),5,5.583971767438744e-05,12067
(listens.),5,5.583971767438744e-05,12067
ideas,5,5.583971767438744e-05,12067
hour.,5,5.583971767438744e-05,12067
nina.,5,5.583971767438744e-05,12067
crying),5,5.583971767438744e-05,12067
roommate,5,5.583971767438744e-05,12067
hotel,5,5.583971767438744e-05,12067
kidding.,5,5.583971767438744e-05,12067
(deadpan),5,5.583971767438744e-05,12067
"uhm,",5,5.583971767438744e-05,12067
reads,5,5.583971767438744e-05,12067
laugh,5,5.583971767438744e-05,12067
works,5,5.583971767438744e-05,12067
cooking,5,5.583971767438744e-05,12067
piece,5,5.583971767438744e-05,12067
sister,5,5.583971767438744e-05,12067
hasnt,5,5.583971767438744e-05,12067
opened,5,5.583971767438744e-05,12067
writing,5,5.583971767438744e-05,12067
"boy,",5,5.583971767438744e-05,12067
(getting,5,5.583971767438744e-05,12067
catch,5,5.583971767438744e-05,12067
terrible.,5,5.583971767438744e-05,12067
weeks.,5,5.583971767438744e-05,12067
(turning,5,5.583971767438744e-05,12067
valentines,5,5.583971767438744e-05,12067
geller,5,5.583971767438744e-05,12067
"friends,",5,5.583971767438744e-05,12067
draw,5,5.583971767438744e-05,12067
mom.,5,5.583971767438744e-05,12067
"phone,",5,5.583971767438744e-05,12067
ah...,5,5.583971767438744e-05,12067
busy,5,5.583971767438744e-05,12067
flowers.,5,5.583971767438744e-05,12067
"work,",5,5.583971767438744e-05,12067
smells,5,5.583971767438744e-05,12067
phoebe.,5,5.583971767438744e-05,12067
king,5,5.583971767438744e-05,12067
"place,",5,5.583971767438744e-05,12067
exchange,5,5.583971767438744e-05,12067
leave.),5,5.583971767438744e-05,12067
dr.,5,5.583971767438744e-05,12067
filled,5,5.583971767438744e-05,12067
hows,5,5.583971767438744e-05,12067
shake,5,5.583971767438744e-05,12067
"am,",5,5.583971767438744e-05,12067
lovely,5,5.583971767438744e-05,12067
mean.,5,5.583971767438744e-05,12067
phone.),5,5.583971767438744e-05,12067
male,5,5.583971767438744e-05,12067
sweater.),5,5.583971767438744e-05,12067
waiter,5,5.583971767438744e-05,12067
woman!,5,5.583971767438744e-05,12067
nurse,5,5.583971767438744e-05,12067
kiss),5,5.583971767438744e-05,12067
yours,5,5.583971767438744e-05,12067
off!,5,5.583971767438744e-05,12067
sock,5,5.583971767438744e-05,12067
can.,5,5.583971767438744e-05,12067
(janice,5,5.583971767438744e-05,12067
alone,5,5.583971767438744e-05,12067
office.,5,5.583971767438744e-05,12067
shouldve,5,5.583971767438744e-05,12067
window,5,5.583971767438744e-05,12067
butt,5,5.583971767438744e-05,12067
british,5,5.583971767438744e-05,12067
david,5,5.583971767438744e-05,12067
picking,5,5.583971767438744e-05,12067
yours.,5,5.583971767438744e-05,12067
woman's,5,5.583971767438744e-05,12067
myself.,5,5.583971767438744e-05,12067
itll,5,5.583971767438744e-05,12067
times.,5,5.583971767438744e-05,12067
"thought,",5,5.583971767438744e-05,12067
joke!,5,5.583971767438744e-05,12067
emma.,5,5.583971767438744e-05,12067
turkey,5,5.583971767438744e-05,12067
phoebe's,5,5.583971767438744e-05,12067
hot!,5,5.583971767438744e-05,12067
around.,5,5.583971767438744e-05,12067
happening,5,5.583971767438744e-05,12067
talk.,5,5.583971767438744e-05,12067
deal?,5,5.583971767438744e-05,12067
funny?,5,5.583971767438744e-05,12067
bucks,5,5.583971767438744e-05,12067
fourth,5,5.583971767438744e-05,12067
lucky,5,5.583971767438744e-05,12067
"weird,",5,5.583971767438744e-05,12067
months,5,5.583971767438744e-05,12067
sure?,5,5.583971767438744e-05,12067
feeling,5,5.583971767438744e-05,12067
ask.,5,5.583971767438744e-05,12067
other.,5,5.583971767438744e-05,12067
"back,",5,5.583971767438744e-05,12067
(his,5,5.583971767438744e-05,12067
ugly,5,5.583971767438744e-05,12067
loud?,5,5.583971767438744e-05,12067
quick,5,5.583971767438744e-05,12067
store,5,5.583971767438744e-05,12067
lives,5,5.583971767438744e-05,12067
(pulls,5,5.583971767438744e-05,12067
it...,5,5.583971767438744e-05,12067
it?!,5,5.583971767438744e-05,12067
duck),5,5.583971767438744e-05,12067
pictures,5,5.583971767438744e-05,12067
please.,5,5.583971767438744e-05,12067
together!,5,5.583971767438744e-05,12067
ok!,5,5.583971767438744e-05,12067
paper,5,5.583971767438744e-05,12067
women?,5,5.583971767438744e-05,12067
teach,5,5.583971767438744e-05,12067
(standing,5,5.583971767438744e-05,12067
trip,5,5.583971767438744e-05,12067
"down,",5,5.583971767438744e-05,12067
something...,5,5.583971767438744e-05,12067
just...,5,5.583971767438744e-05,12067
work?,5,5.583971767438744e-05,12067
buying,5,5.583971767438744e-05,12067
line.,5,5.583971767438744e-05,12067
amazing!,5,5.583971767438744e-05,12067
hides,5,5.583971767438744e-05,12067
chair),5,5.583971767438744e-05,12067
knowing,5,5.583971767438744e-05,12067
tone),5,5.583971767438744e-05,12067
enters),5,5.583971767438744e-05,12067
she'll,5,5.583971767438744e-05,12067
afternoon,5,5.583971767438744e-05,12067
look.,5,5.583971767438744e-05,12067
(coming,5,5.583971767438744e-05,12067
bathroom,5,5.583971767438744e-05,12067
aware,5,5.583971767438744e-05,12067
touch,5,5.583971767438744e-05,12067
imagine,5,5.583971767438744e-05,12067
hand!,5,5.583971767438744e-05,12067
count,5,5.583971767438744e-05,12067
far,5,5.583971767438744e-05,12067
stopped,5,5.583971767438744e-05,12067
"name,",5,5.583971767438744e-05,12067
somewhere,5,5.583971767438744e-05,12067
"very,",5,5.583971767438744e-05,12067
scream,5,5.583971767438744e-05,12067
home!,5,5.583971767438744e-05,12067
class.,5,5.583971767438744e-05,12067
pack,5,5.583971767438744e-05,12067
(realizes,5,5.583971767438744e-05,12067
cry,5,5.583971767438744e-05,12067
both.,5,5.583971767438744e-05,12067
sweet,5,5.583971767438744e-05,12067
balcony?,5,5.583971767438744e-05,12067
bing,5,5.583971767438744e-05,12067
"stay,",5,5.583971767438744e-05,12067
during,5,5.583971767438744e-05,12067
date.,5,5.583971767438744e-05,12067
monica.),5,5.583971767438744e-05,12067
dude!,5,5.583971767438744e-05,12067
so?,5,5.583971767438744e-05,12067
"its,",5,5.583971767438744e-05,12067
absolutely!,5,5.583971767438744e-05,12067
continues,5,5.583971767438744e-05,12067
bedroom,5,5.583971767438744e-05,12067
are.,5,5.583971767438744e-05,12067
loved,5,5.583971767438744e-05,12067
rid,5,5.583971767438744e-05,12067
trade,5,5.583971767438744e-05,12067
changing,5,5.583971767438744e-05,12067
"people,",5,5.583971767438744e-05,12067
one.),5,5.583971767438744e-05,12067
huge,5,5.583971767438744e-05,12067
"laugh,",5,5.583971767438744e-05,12067
enjoying,5,5.583971767438744e-05,12067
laughs,5,5.583971767438744e-05,12067
"bathroom,",5,5.583971767438744e-05,12067
&,5,5.583971767438744e-05,12067
(running,5,5.583971767438744e-05,12067
ride,5,5.583971767438744e-05,12067
happy.,5,5.583971767438744e-05,12067
foosball,5,5.583971767438744e-05,12067
won,5,5.583971767438744e-05,12067
"care,",5,5.583971767438744e-05,12067
10,5,5.583971767438744e-05,12067
"buddy,",5,5.583971767438744e-05,12067
girlfriend,5,5.583971767438744e-05,12067
dancing,5,5.583971767438744e-05,12067
shouldn't,5,5.583971767438744e-05,12067
"janice,",5,5.583971767438744e-05,12067
uh-oh.,5,5.583971767438744e-05,12067
touching,5,5.583971767438744e-05,12067
"plus,",5,5.583971767438744e-05,12067
"c'mon,",5,5.583971767438744e-05,12067
yep!,5,5.583971767438744e-05,12067
(a,5,5.583971767438744e-05,12067
and...,5,5.583971767438744e-05,12067
fix,5,5.583971767438744e-05,12067
caught,5,5.583971767438744e-05,12067
news.,5,5.583971767438744e-05,12067
rachels,5,5.583971767438744e-05,12067
care!,5,5.583971767438744e-05,12067
kidding,5,5.583971767438744e-05,12067
oklahoma,5,5.583971767438744e-05,12067
blows,5,5.583971767438744e-05,12067
listening,5,5.583971767438744e-05,12067
we?,5,5.583971767438744e-05,12067
propose,5,5.583971767438744e-05,12067
sudden,5,5.583971767438744e-05,12067
sleep.,5,5.583971767438744e-05,12067
man?,5,5.583971767438744e-05,12067
punch,5,5.583971767438744e-05,12067
plans,5,5.583971767438744e-05,12067
(laughs,5,5.583971767438744e-05,12067
answering,5,5.583971767438744e-05,12067
"ya,",5,5.583971767438744e-05,12067
"big,",5,5.583971767438744e-05,12067
"late,",5,5.583971767438744e-05,12067
face),5,5.583971767438744e-05,12067
on!!,5,5.583971767438744e-05,12067
happen?,5,5.583971767438744e-05,12067
meeting,5,5.583971767438744e-05,12067
city.,5,5.583971767438744e-05,12067
watched,5,5.583971767438744e-05,12067
"idea,",5,5.583971767438744e-05,12067
"serious,",5,5.583971767438744e-05,12067
"crazy,",5,5.583971767438744e-05,12067
"box,",5,5.583971767438744e-05,12067
(smiling,5,5.583971767438744e-05,12067
water,5,5.583971767438744e-05,12067
sick,5,5.583971767438744e-05,12067
sleeping,5,5.583971767438744e-05,12067
weird.,5,5.583971767438744e-05,12067
with?,5,5.583971767438744e-05,12067
wore,5,5.583971767438744e-05,12067
whenever,5,5.583971767438744e-05,12067
emily.,5,5.583971767438744e-05,12067
killed,5,5.583971767438744e-05,12067
crazy!,5,5.583971767438744e-05,12067
happen.,5,5.583971767438744e-05,12067
clearly,5,5.583971767438744e-05,12067
(tries,5,5.583971767438744e-05,12067
point.,5,5.583971767438744e-05,12067
people?,5,5.583971767438744e-05,12067
im-im,5,5.583971767438744e-05,12067
"ladies,",5,5.583971767438744e-05,12067
okay?!,5,5.583971767438744e-05,12067
town,5,5.583971767438744e-05,12067
pact.,5,5.583971767438744e-05,12067
safe,5,5.583971767438744e-05,12067
nine,5,5.583971767438744e-05,12067
serious,5,5.583971767438744e-05,12067
women.,5,5.583971767438744e-05,12067
old.,5,5.583971767438744e-05,12067
difficult,5,5.583971767438744e-05,12067
ha!,5,5.583971767438744e-05,12067
"chair,",5,5.583971767438744e-05,12067
ross's,5,5.583971767438744e-05,12067
freaked,5,5.583971767438744e-05,12067
notice,5,5.583971767438744e-05,12067
"promise,",4,4.467177413950995e-05,12067
"anymore,",4,4.467177413950995e-05,12067
order,4,4.467177413950995e-05,12067
breasts,4,4.467177413950995e-05,12067
shoulder.),4,4.467177413950995e-05,12067
similar,4,4.467177413950995e-05,12067
speed,4,4.467177413950995e-05,12067
green,4,4.467177413950995e-05,12067
(and,4,4.467177413950995e-05,12067
hand.),4,4.467177413950995e-05,12067
outside),4,4.467177413950995e-05,12067
picture),4,4.467177413950995e-05,12067
invented,4,4.467177413950995e-05,12067
rubbing,4,4.467177413950995e-05,12067
"are,",4,4.467177413950995e-05,12067
something?,4,4.467177413950995e-05,12067
lives.,4,4.467177413950995e-05,12067
strong,4,4.467177413950995e-05,12067
covered,4,4.467177413950995e-05,12067
box),4,4.467177413950995e-05,12067
wanting,4,4.467177413950995e-05,12067
(laughs.),4,4.467177413950995e-05,12067
decide,4,4.467177413950995e-05,12067
gym,4,4.467177413950995e-05,12067
leather,4,4.467177413950995e-05,12067
speech,4,4.467177413950995e-05,12067
condom,4,4.467177413950995e-05,12067
"job,",4,4.467177413950995e-05,12067
idea!,4,4.467177413950995e-05,12067
"horrible,",4,4.467177413950995e-05,12067
mentioned,4,4.467177413950995e-05,12067
better.,4,4.467177413950995e-05,12067
couch.,4,4.467177413950995e-05,12067
points,4,4.467177413950995e-05,12067
(heads,4,4.467177413950995e-05,12067
happened?!!,4,4.467177413950995e-05,12067
sold,4,4.467177413950995e-05,12067
cheer,4,4.467177413950995e-05,12067
"himself,",4,4.467177413950995e-05,12067
enter,4,4.467177413950995e-05,12067
ralph,4,4.467177413950995e-05,12067
confused),4,4.467177413950995e-05,12067
yesterday,4,4.467177413950995e-05,12067
interesting.,4,4.467177413950995e-05,12067
carry,4,4.467177413950995e-05,12067
locked,4,4.467177413950995e-05,12067
welcome.,4,4.467177413950995e-05,12067
(lets,4,4.467177413950995e-05,12067
"joke,",4,4.467177413950995e-05,12067
"have,",4,4.467177413950995e-05,12067
(sitting,4,4.467177413950995e-05,12067
thats-thats,4,4.467177413950995e-05,12067
walking,4,4.467177413950995e-05,12067
come?,4,4.467177413950995e-05,12067
"woman,",4,4.467177413950995e-05,12067
em.,4,4.467177413950995e-05,12067
realise,4,4.467177413950995e-05,12067
once.,4,4.467177413950995e-05,12067
joe,4,4.467177413950995e-05,12067
fast.,4,4.467177413950995e-05,12067
rock,4,4.467177413950995e-05,12067
walk.,4,4.467177413950995e-05,12067
"nice,",4,4.467177413950995e-05,12067
agency,4,4.467177413950995e-05,12067
anything?,4,4.467177413950995e-05,12067
"hall,",4,4.467177413950995e-05,12067
road,4,4.467177413950995e-05,12067
dont.,4,4.467177413950995e-05,12067
(seeing,4,4.467177413950995e-05,12067
else.,4,4.467177413950995e-05,12067
"baby,",4,4.467177413950995e-05,12067
swim.,4,4.467177413950995e-05,12067
apartment),4,4.467177413950995e-05,12067
"die,",4,4.467177413950995e-05,12067
sir?,4,4.467177413950995e-05,12067
"chick,",4,4.467177413950995e-05,12067
too?,4,4.467177413950995e-05,12067
been?,4,4.467177413950995e-05,12067
"gunther,",4,4.467177413950995e-05,12067
richard.,4,4.467177413950995e-05,12067
tired.,4,4.467177413950995e-05,12067
rules.,4,4.467177413950995e-05,12067
everything.,4,4.467177413950995e-05,12067
wheres,4,4.467177413950995e-05,12067
suppose,4,4.467177413950995e-05,12067
realizes,4,4.467177413950995e-05,12067
sell,4,4.467177413950995e-05,12067
leans,4,4.467177413950995e-05,12067
no!!,4,4.467177413950995e-05,12067
kicked,4,4.467177413950995e-05,12067
button,4,4.467177413950995e-05,12067
swimming,4,4.467177413950995e-05,12067
entertainment,4,4.467177413950995e-05,12067
proud,4,4.467177413950995e-05,12067
careful,4,4.467177413950995e-05,12067
"apparently,",4,4.467177413950995e-05,12067
flirting.,4,4.467177413950995e-05,12067
"school,",4,4.467177413950995e-05,12067
term,4,4.467177413950995e-05,12067
dinosaur,4,4.467177413950995e-05,12067
bringing,4,4.467177413950995e-05,12067
beer,4,4.467177413950995e-05,12067
ham,4,4.467177413950995e-05,12067
absolutely,4,4.467177413950995e-05,12067
wonderful,4,4.467177413950995e-05,12067
hard.,4,4.467177413950995e-05,12067
bother,4,4.467177413950995e-05,12067
experience,4,4.467177413950995e-05,12067
crush,4,4.467177413950995e-05,12067
"besides,",4,4.467177413950995e-05,12067
uncomfortable,4,4.467177413950995e-05,12067
freak,4,4.467177413950995e-05,12067
becoming,4,4.467177413950995e-05,12067
sports,4,4.467177413950995e-05,12067
officially,4,4.467177413950995e-05,12067
expensive,4,4.467177413950995e-05,12067
double,4,4.467177413950995e-05,12067
pretty.,4,4.467177413950995e-05,12067
name!,4,4.467177413950995e-05,12067
stuff?,4,4.467177413950995e-05,12067
ready?,4,4.467177413950995e-05,12067
uh-huh.,4,4.467177413950995e-05,12067
true,4,4.467177413950995e-05,12067
jump,4,4.467177413950995e-05,12067
5,4,4.467177413950995e-05,12067
"jeez,",4,4.467177413950995e-05,12067
straight.,4,4.467177413950995e-05,12067
pays,4,4.467177413950995e-05,12067
it'll,4,4.467177413950995e-05,12067
finding,4,4.467177413950995e-05,12067
not...,4,4.467177413950995e-05,12067
words,4,4.467177413950995e-05,12067
fully,4,4.467177413950995e-05,12067
(leaves),4,4.467177413950995e-05,12067
milk,4,4.467177413950995e-05,12067
"problem,",4,4.467177413950995e-05,12067
chair.,4,4.467177413950995e-05,12067
mad!,4,4.467177413950995e-05,12067
there),4,4.467177413950995e-05,12067
drag,4,4.467177413950995e-05,12067
"or,",4,4.467177413950995e-05,12067
didnt!,4,4.467177413950995e-05,12067
fridge,4,4.467177413950995e-05,12067
scared,4,4.467177413950995e-05,12067
scare,4,4.467177413950995e-05,12067
adult,4,4.467177413950995e-05,12067
parents.,4,4.467177413950995e-05,12067
phase,4,4.467177413950995e-05,12067
picturing,4,4.467177413950995e-05,12067
blocks,4,4.467177413950995e-05,12067
chandlers,4,4.467177413950995e-05,12067
nods),4,4.467177413950995e-05,12067
promise,4,4.467177413950995e-05,12067
phoebe.),4,4.467177413950995e-05,12067
"dinner,",4,4.467177413950995e-05,12067
said.,4,4.467177413950995e-05,12067
(thinks),4,4.467177413950995e-05,12067
good?,4,4.467177413950995e-05,12067
pad!,4,4.467177413950995e-05,12067
scared?,4,4.467177413950995e-05,12067
bed.),4,4.467177413950995e-05,12067
8.,4,4.467177413950995e-05,12067
freedom!,4,4.467177413950995e-05,12067
million,4,4.467177413950995e-05,12067
"'cause,",4,4.467177413950995e-05,12067
"years,",4,4.467177413950995e-05,12067
pulled,4,4.467177413950995e-05,12067
laughs.,4,4.467177413950995e-05,12067
rings.),4,4.467177413950995e-05,12067
hall.,4,4.467177413950995e-05,12067
monty,4,4.467177413950995e-05,12067
upset.,4,4.467177413950995e-05,12067
tv),4,4.467177413950995e-05,12067
something),4,4.467177413950995e-05,12067
smiles,4,4.467177413950995e-05,12067
covers,4,4.467177413950995e-05,12067
"yea,",4,4.467177413950995e-05,12067
"toast,",4,4.467177413950995e-05,12067
(very,4,4.467177413950995e-05,12067
happens,4,4.467177413950995e-05,12067
first!,4,4.467177413950995e-05,12067
"""i'm",4,4.467177413950995e-05,12067
woman?,4,4.467177413950995e-05,12067
he'll,4,4.467177413950995e-05,12067
"worse,",4,4.467177413950995e-05,12067
wine,4,4.467177413950995e-05,12067
"college,",4,4.467177413950995e-05,12067
"wedding,",4,4.467177413950995e-05,12067
dressed.,4,4.467177413950995e-05,12067
to...,4,4.467177413950995e-05,12067
honey.,4,4.467177413950995e-05,12067
original,4,4.467177413950995e-05,12067
up!!,4,4.467177413950995e-05,12067
night?,4,4.467177413950995e-05,12067
seat.,4,4.467177413950995e-05,12067
lots,4,4.467177413950995e-05,12067
female,4,4.467177413950995e-05,12067
taste,4,4.467177413950995e-05,12067
rolling,4,4.467177413950995e-05,12067
possibly,4,4.467177413950995e-05,12067
"bed,",4,4.467177413950995e-05,12067
sooner,4,4.467177413950995e-05,12067
early,4,4.467177413950995e-05,12067
"eww,",4,4.467177413950995e-05,12067
magic,4,4.467177413950995e-05,12067
(imitating,4,4.467177413950995e-05,12067
should.,4,4.467177413950995e-05,12067
over),4,4.467177413950995e-05,12067
morning.,4,4.467177413950995e-05,12067
camera,4,4.467177413950995e-05,12067
of.,4,4.467177413950995e-05,12067
machine),4,4.467177413950995e-05,12067
janice!,4,4.467177413950995e-05,12067
street.,4,4.467177413950995e-05,12067
bad!,4,4.467177413950995e-05,12067
energy,4,4.467177413950995e-05,12067
sad,4,4.467177413950995e-05,12067
play!,4,4.467177413950995e-05,12067
massage,4,4.467177413950995e-05,12067
return,4,4.467177413950995e-05,12067
answers,4,4.467177413950995e-05,12067
what-what,4,4.467177413950995e-05,12067
phone!,4,4.467177413950995e-05,12067
"maybe,",4,4.467177413950995e-05,12067
crystal,4,4.467177413950995e-05,12067
that's...,4,4.467177413950995e-05,12067
wrong!,4,4.467177413950995e-05,12067
not?!,4,4.467177413950995e-05,12067
birthday.,4,4.467177413950995e-05,12067
tv.),4,4.467177413950995e-05,12067
"hot,",4,4.467177413950995e-05,12067
leave.,4,4.467177413950995e-05,12067
casey.,4,4.467177413950995e-05,12067
consider,4,4.467177413950995e-05,12067
doug,4,4.467177413950995e-05,12067
cross,4,4.467177413950995e-05,12067
kicks,4,4.467177413950995e-05,12067
stay!,4,4.467177413950995e-05,12067
games,4,4.467177413950995e-05,12067
funniest,4,4.467177413950995e-05,12067
trips,4,4.467177413950995e-05,12067
celebration,4,4.467177413950995e-05,12067
thirty,4,4.467177413950995e-05,12067
all!,4,4.467177413950995e-05,12067
kathy.,4,4.467177413950995e-05,12067
one),4,4.467177413950995e-05,12067
switching,4,4.467177413950995e-05,12067
clean,4,4.467177413950995e-05,12067
the...,4,4.467177413950995e-05,12067
bathroom.),4,4.467177413950995e-05,12067
four?,4,4.467177413950995e-05,12067
"before,",4,4.467177413950995e-05,12067
become,4,4.467177413950995e-05,12067
7,4,4.467177413950995e-05,12067
black,4,4.467177413950995e-05,12067
attracted,4,4.467177413950995e-05,12067
fingers,4,4.467177413950995e-05,12067
inappropriate,4,4.467177413950995e-05,12067
they've,4,4.467177413950995e-05,12067
falling,4,4.467177413950995e-05,12067
choice.,4,4.467177413950995e-05,12067
mouth,4,4.467177413950995e-05,12067
"oh-oh,",4,4.467177413950995e-05,12067
agreed,4,4.467177413950995e-05,12067
"date,",4,4.467177413950995e-05,12067
country,4,4.467177413950995e-05,12067
cheese,4,4.467177413950995e-05,12067
idiot,4,4.467177413950995e-05,12067
sexy.,4,4.467177413950995e-05,12067
bad?,4,4.467177413950995e-05,12067
to?,4,4.467177413950995e-05,12067
push,4,4.467177413950995e-05,12067
apartment!,4,4.467177413950995e-05,12067
place!,4,4.467177413950995e-05,12067
threw,4,4.467177413950995e-05,12067
mother,4,4.467177413950995e-05,12067
facing,4,4.467177413950995e-05,12067
guy?,4,4.467177413950995e-05,12067
no-no-no!,4,4.467177413950995e-05,12067
call?,4,4.467177413950995e-05,12067
backing,4,4.467177413950995e-05,12067
hat,4,4.467177413950995e-05,12067
bell,4,4.467177413950995e-05,12067
coulda,4,4.467177413950995e-05,12067
talking.,4,4.467177413950995e-05,12067
yours?,4,4.467177413950995e-05,12067
while.,4,4.467177413950995e-05,12067
why?!,4,4.467177413950995e-05,12067
needy,4,4.467177413950995e-05,12067
actually.,4,4.467177413950995e-05,12067
screwed,4,4.467177413950995e-05,12067
you?!,4,4.467177413950995e-05,12067
oven,4,4.467177413950995e-05,12067
words.,4,4.467177413950995e-05,12067
friendship,4,4.467177413950995e-05,12067
boyfriend.,4,4.467177413950995e-05,12067
run.,4,4.467177413950995e-05,12067
bye-bye.,4,4.467177413950995e-05,12067
right!!,4,4.467177413950995e-05,12067
comfortable,4,4.467177413950995e-05,12067
(opens,4,4.467177413950995e-05,12067
bedroom.,4,4.467177413950995e-05,12067
"roommate,",4,4.467177413950995e-05,12067
lie,4,4.467177413950995e-05,12067
ones!,4,4.467177413950995e-05,12067
center,4,4.467177413950995e-05,12067
close.,4,4.467177413950995e-05,12067
(stands,4,4.467177413950995e-05,12067
seconds,4,4.467177413950995e-05,12067
hoping,4,4.467177413950995e-05,12067
tv.,4,4.467177413950995e-05,12067
ring.),4,4.467177413950995e-05,12067
"sir,",4,4.467177413950995e-05,12067
was...,4,4.467177413950995e-05,12067
was....,4,4.467177413950995e-05,12067
together?,4,4.467177413950995e-05,12067
mike,4,4.467177413950995e-05,12067
switch,4,4.467177413950995e-05,12067
dream,4,4.467177413950995e-05,12067
(starting,4,4.467177413950995e-05,12067
janice),4,4.467177413950995e-05,12067
guest,4,4.467177413950995e-05,12067
saturday,4,4.467177413950995e-05,12067
did?,4,4.467177413950995e-05,12067
flying,4,4.467177413950995e-05,12067
screen,4,4.467177413950995e-05,12067
pulls,4,4.467177413950995e-05,12067
well...,4,4.467177413950995e-05,12067
biggest,4,4.467177413950995e-05,12067
a...,4,4.467177413950995e-05,12067
bob.,4,4.467177413950995e-05,12067
young,4,4.467177413950995e-05,12067
batman,4,4.467177413950995e-05,12067
regret,4,4.467177413950995e-05,12067
"life,",4,4.467177413950995e-05,12067
showed,4,4.467177413950995e-05,12067
adoption,4,4.467177413950995e-05,12067
wall,4,4.467177413950995e-05,12067
"yep,",4,4.467177413950995e-05,12067
"talking,",4,4.467177413950995e-05,12067
questions.,4,4.467177413950995e-05,12067
situation,4,4.467177413950995e-05,12067
guy's,4,4.467177413950995e-05,12067
named,4,4.467177413950995e-05,12067
restaurant.,4,4.467177413950995e-05,12067
mine.,4,4.467177413950995e-05,12067
proposed,4,4.467177413950995e-05,12067
today?,4,4.467177413950995e-05,12067
helium,4,4.467177413950995e-05,12067
"closet,",4,4.467177413950995e-05,12067
faster!,4,4.467177413950995e-05,12067
crack,4,4.467177413950995e-05,12067
deserve,4,4.467177413950995e-05,12067
cheese?,4,4.467177413950995e-05,12067
hernia.,4,4.467177413950995e-05,12067
picture.,4,4.467177413950995e-05,12067
asleep.,4,4.467177413950995e-05,12067
it's...,4,4.467177413950995e-05,12067
often,4,4.467177413950995e-05,12067
"nah,",4,4.467177413950995e-05,12067
eye!,4,4.467177413950995e-05,12067
eye,4,4.467177413950995e-05,12067
dogs,4,4.467177413950995e-05,12067
they?,4,4.467177413950995e-05,12067
in!,4,4.467177413950995e-05,12067
room),4,4.467177413950995e-05,12067
later!,4,4.467177413950995e-05,12067
what're,4,4.467177413950995e-05,12067
perfect.,4,4.467177413950995e-05,12067
awkward,4,4.467177413950995e-05,12067
realized,4,4.467177413950995e-05,12067
(disgusted),4,4.467177413950995e-05,12067
worth,4,4.467177413950995e-05,12067
matter?,4,4.467177413950995e-05,12067
(pause,4,4.467177413950995e-05,12067
twenty,4,4.467177413950995e-05,12067
dirty,4,4.467177413950995e-05,12067
"stuff,",4,4.467177413950995e-05,12067
"family,",4,4.467177413950995e-05,12067
"things,",4,4.467177413950995e-05,12067
divorce,4,4.467177413950995e-05,12067
blow,4,4.467177413950995e-05,12067
"going,",4,4.467177413950995e-05,12067
much!,4,4.467177413950995e-05,12067
pink,4,4.467177413950995e-05,12067
social,4,4.467177413950995e-05,12067
santa?,4,4.467177413950995e-05,12067
atm,4,4.467177413950995e-05,12067
soap,4,4.467177413950995e-05,12067
jill,4,4.467177413950995e-05,12067
steam,4,4.467177413950995e-05,12067
dressed,4,4.467177413950995e-05,12067
umm,4,4.467177413950995e-05,12067
boots,4,4.467177413950995e-05,12067
mental,4,4.467177413950995e-05,12067
band,4,4.467177413950995e-05,12067
college.,4,4.467177413950995e-05,12067
brian.,4,4.467177413950995e-05,12067
goodnight.,4,4.467177413950995e-05,12067
tennis,4,4.467177413950995e-05,12067
ehh.,4,4.467177413950995e-05,12067
cigarettes,4,4.467177413950995e-05,12067
"""the",4,4.467177413950995e-05,12067
dum!,4,4.467177413950995e-05,12067
what!?,4,4.467177413950995e-05,12067
bosses,4,4.467177413950995e-05,12067
empty,4,4.467177413950995e-05,12067
wrong?,4,4.467177413950995e-05,12067
special.,4,4.467177413950995e-05,12067
bowl,4,4.467177413950995e-05,12067
surprisingly,4,4.467177413950995e-05,12067
steal,4,4.467177413950995e-05,12067
forever.,4,4.467177413950995e-05,12067
pride.,4,4.467177413950995e-05,12067
chicken.,4,4.467177413950995e-05,12067
bills,4,4.467177413950995e-05,12067
ew,4,4.467177413950995e-05,12067
burst,4,4.467177413950995e-05,12067
place?,4,4.467177413950995e-05,12067
enough!,4,4.467177413950995e-05,12067
signs,4,4.467177413950995e-05,12067
day?,4,4.467177413950995e-05,12067
he?,4,4.467177413950995e-05,12067
messed,4,4.467177413950995e-05,12067
bunch,4,4.467177413950995e-05,12067
awful.,4,4.467177413950995e-05,12067
notices,4,4.467177413950995e-05,12067
pass,4,4.467177413950995e-05,12067
fighting,4,4.467177413950995e-05,12067
accept,4,4.467177413950995e-05,12067
throat,4,4.467177413950995e-05,12067
cat,4,4.467177413950995e-05,12067
hitting,4,4.467177413950995e-05,12067
care.,4,4.467177413950995e-05,12067
data,4,4.467177413950995e-05,12067
on),4,4.467177413950995e-05,12067
invited,4,4.467177413950995e-05,12067
enough.,4,4.467177413950995e-05,12067
older,4,4.467177413950995e-05,12067
taught,4,4.467177413950995e-05,12067
shirt,4,4.467177413950995e-05,12067
"a,",4,4.467177413950995e-05,12067
pity,4,4.467177413950995e-05,12067
plastic,4,4.467177413950995e-05,12067
warn,3,3.3503830604632465e-05,12067
packing.,3,3.3503830604632465e-05,12067
packing,3,3.3503830604632465e-05,12067
cup,3,3.3503830604632465e-05,12067
mistake.,3,3.3503830604632465e-05,12067
charlie.,3,3.3503830604632465e-05,12067
order.,3,3.3503830604632465e-05,12067
pack.,3,3.3503830604632465e-05,12067
away?,3,3.3503830604632465e-05,12067
arm!,3,3.3503830604632465e-05,12067
nancy,3,3.3503830604632465e-05,12067
"says,",3,3.3503830604632465e-05,12067
financial,3,3.3503830604632465e-05,12067
am!,3,3.3503830604632465e-05,12067
sing,3,3.3503830604632465e-05,12067
yemen!,3,3.3503830604632465e-05,12067
paris.,3,3.3503830604632465e-05,12067
good-bye.,3,3.3503830604632465e-05,12067
shower,3,3.3503830604632465e-05,12067
secrets,3,3.3503830604632465e-05,12067
mommy.,3,3.3503830604632465e-05,12067
official,3,3.3503830604632465e-05,12067
sandwich!,3,3.3503830604632465e-05,12067
pad,3,3.3503830604632465e-05,12067
pretend,3,3.3503830604632465e-05,12067
smart,3,3.3503830604632465e-05,12067
dinner!,3,3.3503830604632465e-05,12067
plate,3,3.3503830604632465e-05,12067
birds.,3,3.3503830604632465e-05,12067
two!,3,3.3503830604632465e-05,12067
brave!,3,3.3503830604632465e-05,12067
stage,3,3.3503830604632465e-05,12067
'gum,3,3.3503830604632465e-05,12067
look),3,3.3503830604632465e-05,12067
strange,3,3.3503830604632465e-05,12067
perfection.,3,3.3503830604632465e-05,12067
post,3,3.3503830604632465e-05,12067
office?,3,3.3503830604632465e-05,12067
gum,3,3.3503830604632465e-05,12067
tight,3,3.3503830604632465e-05,12067
guest.,3,3.3503830604632465e-05,12067
fancy,3,3.3503830604632465e-05,12067
offers,3,3.3503830604632465e-05,12067
destroy,3,3.3503830604632465e-05,12067
"""this",3,3.3503830604632465e-05,12067
doing?!,3,3.3503830604632465e-05,12067
rabbit.,3,3.3503830604632465e-05,12067
cough,3,3.3503830604632465e-05,12067
scary,3,3.3503830604632465e-05,12067
mind.,3,3.3503830604632465e-05,12067
orange,3,3.3503830604632465e-05,12067
(angry),3,3.3503830604632465e-05,12067
costume),3,3.3503830604632465e-05,12067
jll,3,3.3503830604632465e-05,12067
wth,3,3.3503830604632465e-05,12067
killing,3,3.3503830604632465e-05,12067
ben,3,3.3503830604632465e-05,12067
cookie?,3,3.3503830604632465e-05,12067
pants.),3,3.3503830604632465e-05,12067
"happen,",3,3.3503830604632465e-05,12067
easier,3,3.3503830604632465e-05,12067
(normal,3,3.3503830604632465e-05,12067
to!,3,3.3503830604632465e-05,12067
engagement,3,3.3503830604632465e-05,12067
fun!,3,3.3503830604632465e-05,12067
attractive,3,3.3503830604632465e-05,12067
loses,3,3.3503830604632465e-05,12067
cigarette,3,3.3503830604632465e-05,12067
commitment,3,3.3503830604632465e-05,12067
side!,3,3.3503830604632465e-05,12067
ago!,3,3.3503830604632465e-05,12067
"voice,",3,3.3503830604632465e-05,12067
thoughts,3,3.3503830604632465e-05,12067
"two,",3,3.3503830604632465e-05,12067
contact,3,3.3503830604632465e-05,12067
balloon,3,3.3503830604632465e-05,12067
account,3,3.3503830604632465e-05,12067
"girlfriend,",3,3.3503830604632465e-05,12067
"tried,",3,3.3503830604632465e-05,12067
"happened,",3,3.3503830604632465e-05,12067
couples,3,3.3503830604632465e-05,12067
long.,3,3.3503830604632465e-05,12067
yes...,3,3.3503830604632465e-05,12067
ow!,3,3.3503830604632465e-05,12067
gum.,3,3.3503830604632465e-05,12067
i'm...,3,3.3503830604632465e-05,12067
rachel's,3,3.3503830604632465e-05,12067
(opening,3,3.3503830604632465e-05,12067
pants?,3,3.3503830604632465e-05,12067
pair,3,3.3503830604632465e-05,12067
beauty,3,3.3503830604632465e-05,12067
'so,3,3.3503830604632465e-05,12067
saving,3,3.3503830604632465e-05,12067
engaged.,3,3.3503830604632465e-05,12067
'bout,3,3.3503830604632465e-05,12067
think.,3,3.3503830604632465e-05,12067
"asks,",3,3.3503830604632465e-05,12067
lie.,3,3.3503830604632465e-05,12067
needed,3,3.3503830604632465e-05,12067
surprised.,3,3.3503830604632465e-05,12067
news!,3,3.3503830604632465e-05,12067
yea,3,3.3503830604632465e-05,12067
level.,3,3.3503830604632465e-05,12067
paul,3,3.3503830604632465e-05,12067
eyes?!,3,3.3503830604632465e-05,12067
boring,3,3.3503830604632465e-05,12067
"ugh,",3,3.3503830604632465e-05,12067
small.,3,3.3503830604632465e-05,12067
hall!,3,3.3503830604632465e-05,12067
london!,3,3.3503830604632465e-05,12067
covers?,3,3.3503830604632465e-05,12067
pressure,3,3.3503830604632465e-05,12067
along,3,3.3503830604632465e-05,12067
will.,3,3.3503830604632465e-05,12067
actor.,3,3.3503830604632465e-05,12067
flower,3,3.3503830604632465e-05,12067
counter,3,3.3503830604632465e-05,12067
embarrassing,3,3.3503830604632465e-05,12067
cheating,3,3.3503830604632465e-05,12067
relax.,3,3.3503830604632465e-05,12067
others),3,3.3503830604632465e-05,12067
handle,3,3.3503830604632465e-05,12067
jack,3,3.3503830604632465e-05,12067
"leg,",3,3.3503830604632465e-05,12067
advantage,3,3.3503830604632465e-05,12067
awake.,3,3.3503830604632465e-05,12067
machine,3,3.3503830604632465e-05,12067
basically,3,3.3503830604632465e-05,12067
duck.,3,3.3503830604632465e-05,12067
duck?,3,3.3503830604632465e-05,12067
ready.,3,3.3503830604632465e-05,12067
eyes),3,3.3503830604632465e-05,12067
these.,3,3.3503830604632465e-05,12067
london,3,3.3503830604632465e-05,12067
page,3,3.3503830604632465e-05,12067
dana,3,3.3503830604632465e-05,12067
"long,",3,3.3503830604632465e-05,12067
rip,3,3.3503830604632465e-05,12067
anyway?,3,3.3503830604632465e-05,12067
ignore,3,3.3503830604632465e-05,12067
rach.,3,3.3503830604632465e-05,12067
decides,3,3.3503830604632465e-05,12067
mixed,3,3.3503830604632465e-05,12067
what.,3,3.3503830604632465e-05,12067
shell,3,3.3503830604632465e-05,12067
finds,3,3.3503830604632465e-05,12067
unpack.,3,3.3503830604632465e-05,12067
exactly.,3,3.3503830604632465e-05,12067
that-that,3,3.3503830604632465e-05,12067
from?,3,3.3503830604632465e-05,12067
(breaking,3,3.3503830604632465e-05,12067
two?,3,3.3503830604632465e-05,12067
twice.,3,3.3503830604632465e-05,12067
bitch.,3,3.3503830604632465e-05,12067
see...,3,3.3503830604632465e-05,12067
45,3,3.3503830604632465e-05,12067
disappointed,3,3.3503830604632465e-05,12067
suite.,3,3.3503830604632465e-05,12067
doctors,3,3.3503830604632465e-05,12067
floating,3,3.3503830604632465e-05,12067
connelly,3,3.3503830604632465e-05,12067
look?,3,3.3503830604632465e-05,12067
there?!,3,3.3503830604632465e-05,12067
somebody's,3,3.3503830604632465e-05,12067
"""im",3,3.3503830604632465e-05,12067
"ew,",3,3.3503830604632465e-05,12067
(raises,3,3.3503830604632465e-05,12067
cups,3,3.3503830604632465e-05,12067
choose,3,3.3503830604632465e-05,12067
carton,3,3.3503830604632465e-05,12067
divorced.,3,3.3503830604632465e-05,12067
special,3,3.3503830604632465e-05,12067
with!,3,3.3503830604632465e-05,12067
closet.,3,3.3503830604632465e-05,12067
dinner.,3,3.3503830604632465e-05,12067
obsessive,3,3.3503830604632465e-05,12067
onto,3,3.3503830604632465e-05,12067
"cry,",3,3.3503830604632465e-05,12067
shed,3,3.3503830604632465e-05,12067
reached,3,3.3503830604632465e-05,12067
low,3,3.3503830604632465e-05,12067
t-shirt,3,3.3503830604632465e-05,12067
"tomorrow,",3,3.3503830604632465e-05,12067
loud!,3,3.3503830604632465e-05,12067
future,3,3.3503830604632465e-05,12067
window),3,3.3503830604632465e-05,12067
"apartment,",3,3.3503830604632465e-05,12067
bikes,3,3.3503830604632465e-05,12067
surprised),3,3.3503830604632465e-05,12067
so.),3,3.3503830604632465e-05,12067
"four,",3,3.3503830604632465e-05,12067
leaning,3,3.3503830604632465e-05,12067
dead.,3,3.3503830604632465e-05,12067
famous,3,3.3503830604632465e-05,12067
president,3,3.3503830604632465e-05,12067
donald,3,3.3503830604632465e-05,12067
slash,3,3.3503830604632465e-05,12067
clint!,3,3.3503830604632465e-05,12067
forget.,3,3.3503830604632465e-05,12067
dollars!,3,3.3503830604632465e-05,12067
pig,3,3.3503830604632465e-05,12067
fair,3,3.3503830604632465e-05,12067
dying,3,3.3503830604632465e-05,12067
"planned,",3,3.3503830604632465e-05,12067
planning,3,3.3503830604632465e-05,12067
spoon,3,3.3503830604632465e-05,12067
glasses,3,3.3503830604632465e-05,12067
central,3,3.3503830604632465e-05,12067
thankful,3,3.3503830604632465e-05,12067
show.,3,3.3503830604632465e-05,12067
"coffee,",3,3.3503830604632465e-05,12067
(both,3,3.3503830604632465e-05,12067
ass!,3,3.3503830604632465e-05,12067
passport?,3,3.3503830604632465e-05,12067
kitty,3,3.3503830604632465e-05,12067
version,3,3.3503830604632465e-05,12067
card.),3,3.3503830604632465e-05,12067
awkward.,3,3.3503830604632465e-05,12067
gold,3,3.3503830604632465e-05,12067
book.),3,3.3503830604632465e-05,12067
pocket.,3,3.3503830604632465e-05,12067
cameras,3,3.3503830604632465e-05,12067
xerox,3,3.3503830604632465e-05,12067
stunned.),3,3.3503830604632465e-05,12067
ones.,3,3.3503830604632465e-05,12067
dark,3,3.3503830604632465e-05,12067
girl!,3,3.3503830604632465e-05,12067
"women,",3,3.3503830604632465e-05,12067
wah-pah!,3,3.3503830604632465e-05,12067
states,3,3.3503830604632465e-05,12067
glasses.),3,3.3503830604632465e-05,12067
brought,3,3.3503830604632465e-05,12067
mister,3,3.3503830604632465e-05,12067
uncomfortable.,3,3.3503830604632465e-05,12067
fault,3,3.3503830604632465e-05,12067
damnit!,3,3.3503830604632465e-05,12067
word.,3,3.3503830604632465e-05,12067
nope!,3,3.3503830604632465e-05,12067
"away,",3,3.3503830604632465e-05,12067
aww!,3,3.3503830604632465e-05,12067
sexual,3,3.3503830604632465e-05,12067
"i'm,",3,3.3503830604632465e-05,12067
"(pause,",3,3.3503830604632465e-05,12067
american,3,3.3503830604632465e-05,12067
"emma,",3,3.3503830604632465e-05,12067
"smoking,",3,3.3503830604632465e-05,12067
"happening,",3,3.3503830604632465e-05,12067
inside.,3,3.3503830604632465e-05,12067
smoking.,3,3.3503830604632465e-05,12067
stripper.,3,3.3503830604632465e-05,12067
child,3,3.3503830604632465e-05,12067
hurt.,3,3.3503830604632465e-05,12067
underwear.,3,3.3503830604632465e-05,12067
certainly,3,3.3503830604632465e-05,12067
beers,3,3.3503830604632465e-05,12067
drops,3,3.3503830604632465e-05,12067
"street,",3,3.3503830604632465e-05,12067
"sweet,",3,3.3503830604632465e-05,12067
"control,",3,3.3503830604632465e-05,12067
couch),3,3.3503830604632465e-05,12067
press,3,3.3503830604632465e-05,12067
"ring,",3,3.3503830604632465e-05,12067
rules,3,3.3503830604632465e-05,12067
"uh-oh,",3,3.3503830604632465e-05,12067
leaves),3,3.3503830604632465e-05,12067
silence,3,3.3503830604632465e-05,12067
pen),3,3.3503830604632465e-05,12067
admit,3,3.3503830604632465e-05,12067
bottom.,3,3.3503830604632465e-05,12067
wifes,3,3.3503830604632465e-05,12067
child.,3,3.3503830604632465e-05,12067
plates,3,3.3503830604632465e-05,12067
(smiles),3,3.3503830604632465e-05,12067
celebrating,3,3.3503830604632465e-05,12067
"ahead,",3,3.3503830604632465e-05,12067
right?!,3,3.3503830604632465e-05,12067
year's,3,3.3503830604632465e-05,12067
free!,3,3.3503830604632465e-05,12067
spot,3,3.3503830604632465e-05,12067
have.,3,3.3503830604632465e-05,12067
mention,3,3.3503830604632465e-05,12067
"notice,",3,3.3503830604632465e-05,12067
baby?,3,3.3503830604632465e-05,12067
drink.,3,3.3503830604632465e-05,12067
o'clock.,3,3.3503830604632465e-05,12067
fear,3,3.3503830604632465e-05,12067
gestures,3,3.3503830604632465e-05,12067
garbage,3,3.3503830604632465e-05,12067
backwards,3,3.3503830604632465e-05,12067
handcuffs,3,3.3503830604632465e-05,12067
history,3,3.3503830604632465e-05,12067
minute?,3,3.3503830604632465e-05,12067
"either,",3,3.3503830604632465e-05,12067
screaming,3,3.3503830604632465e-05,12067
excellent,3,3.3503830604632465e-05,12067
something!,3,3.3503830604632465e-05,12067
"drunk,",3,3.3503830604632465e-05,12067
kills,3,3.3503830604632465e-05,12067
soo,3,3.3503830604632465e-05,12067
gun,3,3.3503830604632465e-05,12067
it!!!!,3,3.3503830604632465e-05,12067
away!,3,3.3503830604632465e-05,12067
i.,3,3.3503830604632465e-05,12067
girl.,3,3.3503830604632465e-05,12067
mary-angela?,3,3.3503830604632465e-05,12067
mary-angela,3,3.3503830604632465e-05,12067
smoke.,3,3.3503830604632465e-05,12067
dollars?,3,3.3503830604632465e-05,12067
football...,3,3.3503830604632465e-05,12067
beautiful?,3,3.3503830604632465e-05,12067
funny!,3,3.3503830604632465e-05,12067
helped,3,3.3503830604632465e-05,12067
hole,3,3.3503830604632465e-05,12067
gone?,3,3.3503830604632465e-05,12067
(pretending,3,3.3503830604632465e-05,12067
does?,3,3.3503830604632465e-05,12067
(enters),3,3.3503830604632465e-05,12067
hears,3,3.3503830604632465e-05,12067
lady,3,3.3503830604632465e-05,12067
wow.,3,3.3503830604632465e-05,12067
anniversary,3,3.3503830604632465e-05,12067
human,3,3.3503830604632465e-05,12067
its-its,3,3.3503830604632465e-05,12067
grandmother,3,3.3503830604632465e-05,12067
girl?,3,3.3503830604632465e-05,12067
ground,3,3.3503830604632465e-05,12067
carol?,3,3.3503830604632465e-05,12067
peep,3,3.3503830604632465e-05,12067
annoying.,3,3.3503830604632465e-05,12067
"fight,",3,3.3503830604632465e-05,12067
bed?,3,3.3503830604632465e-05,12067
"gum,",3,3.3503830604632465e-05,12067
ass.,3,3.3503830604632465e-05,12067
team,3,3.3503830604632465e-05,12067
horrible.,3,3.3503830604632465e-05,12067
forgot,3,3.3503830604632465e-05,12067
week.,3,3.3503830604632465e-05,12067
smoked,3,3.3503830604632465e-05,12067
dry,3,3.3503830604632465e-05,12067
"birthday,",3,3.3503830604632465e-05,12067
shhhhh!,3,3.3503830604632465e-05,12067
magazine,3,3.3503830604632465e-05,12067
glass,3,3.3503830604632465e-05,12067
feminine,3,3.3503830604632465e-05,12067
eleven,3,3.3503830604632465e-05,12067
(pauses,3,3.3503830604632465e-05,12067
(holding,3,3.3503830604632465e-05,12067
ours,3,3.3503830604632465e-05,12067
doesnt.),3,3.3503830604632465e-05,12067
deal!,3,3.3503830604632465e-05,12067
talks,3,3.3503830604632465e-05,12067
mens,3,3.3503830604632465e-05,12067
rehearsal,3,3.3503830604632465e-05,12067
don,3,3.3503830604632465e-05,12067
barely,3,3.3503830604632465e-05,12067
"mine,",3,3.3503830604632465e-05,12067
story!,3,3.3503830604632465e-05,12067
world!,3,3.3503830604632465e-05,12067
magical,3,3.3503830604632465e-05,12067
like.,3,3.3503830604632465e-05,12067
boy.,3,3.3503830604632465e-05,12067
(claps,3,3.3503830604632465e-05,12067
is...,3,3.3503830604632465e-05,12067
nervously),3,3.3503830604632465e-05,12067
everywhere,3,3.3503830604632465e-05,12067
weeks,3,3.3503830604632465e-05,12067
reaction,3,3.3503830604632465e-05,12067
noo!,3,3.3503830604632465e-05,12067
joannas,3,3.3503830604632465e-05,12067
sometime.,3,3.3503830604632465e-05,12067
laugh),3,3.3503830604632465e-05,12067
lunch,3,3.3503830604632465e-05,12067
setting,3,3.3503830604632465e-05,12067
doctor.,3,3.3503830604632465e-05,12067
fault.,3,3.3503830604632465e-05,12067
car.,3,3.3503830604632465e-05,12067
...i,3,3.3503830604632465e-05,12067
interview.,3,3.3503830604632465e-05,12067
laughs?,3,3.3503830604632465e-05,12067
smallest,3,3.3503830604632465e-05,12067
o-okay.,3,3.3503830604632465e-05,12067
uhm...,3,3.3503830604632465e-05,12067
skating,3,3.3503830604632465e-05,12067
keys,3,3.3503830604632465e-05,12067
fourteen,3,3.3503830604632465e-05,12067
"question,",3,3.3503830604632465e-05,12067
uh..,3,3.3503830604632465e-05,12067
dog.,3,3.3503830604632465e-05,12067
sucks!,3,3.3503830604632465e-05,12067
confused.),3,3.3503830604632465e-05,12067
(enters,3,3.3503830604632465e-05,12067
girlie,3,3.3503830604632465e-05,12067
act,3,3.3503830604632465e-05,12067
drunk.,3,3.3503830604632465e-05,12067
channel!,3,3.3503830604632465e-05,12067
dating,3,3.3503830604632465e-05,12067
year!,3,3.3503830604632465e-05,12067
second!,3,3.3503830604632465e-05,12067
sneakers,3,3.3503830604632465e-05,12067
nuclear,3,3.3503830604632465e-05,12067
percent,3,3.3503830604632465e-05,12067
hey-hey,3,3.3503830604632465e-05,12067
disgust.),3,3.3503830604632465e-05,12067
brides,3,3.3503830604632465e-05,12067
joey!!,3,3.3503830604632465e-05,12067
choked,3,3.3503830604632465e-05,12067
shocked),3,3.3503830604632465e-05,12067
said.),3,3.3503830604632465e-05,12067
words!,3,3.3503830604632465e-05,12067
boat.,3,3.3503830604632465e-05,12067
yes),3,3.3503830604632465e-05,12067
you!!,3,3.3503830604632465e-05,12067
"kid,",3,3.3503830604632465e-05,12067
"sleep,",3,3.3503830604632465e-05,12067
buddy!,3,3.3503830604632465e-05,12067
key,3,3.3503830604632465e-05,12067
itd,3,3.3503830604632465e-05,12067
no-no-no.,3,3.3503830604632465e-05,12067
tonight!,3,3.3503830604632465e-05,12067
old!,3,3.3503830604632465e-05,12067
gandolf,3,3.3503830604632465e-05,12067
settle,3,3.3503830604632465e-05,12067
watching?,3,3.3503830604632465e-05,12067
process,3,3.3503830604632465e-05,12067
"saying,",3,3.3503830604632465e-05,12067
"whoa-whoa,",3,3.3503830604632465e-05,12067
"about,",3,3.3503830604632465e-05,12067
seemed,3,3.3503830604632465e-05,12067
hard!,3,3.3503830604632465e-05,12067
noise,3,3.3503830604632465e-05,12067
enjoyed,3,3.3503830604632465e-05,12067
teeth.,3,3.3503830604632465e-05,12067
cheesecake.,3,3.3503830604632465e-05,12067
doors,3,3.3503830604632465e-05,12067
focus,3,3.3503830604632465e-05,12067
idiot!,3,3.3503830604632465e-05,12067
although,3,3.3503830604632465e-05,12067
agree,3,3.3503830604632465e-05,12067
children!,3,3.3503830604632465e-05,12067
breaks,3,3.3503830604632465e-05,12067
interesting!,3,3.3503830604632465e-05,12067
beer.,3,3.3503830604632465e-05,12067
year?,3,3.3503830604632465e-05,12067
work),3,3.3503830604632465e-05,12067
dropped,3,3.3503830604632465e-05,12067
names,3,3.3503830604632465e-05,12067
voice,3,3.3503830604632465e-05,12067
"sad,",3,3.3503830604632465e-05,12067
television,3,3.3503830604632465e-05,12067
cleaning,3,3.3503830604632465e-05,12067
"(laughs,",3,3.3503830604632465e-05,12067
heading,3,3.3503830604632465e-05,12067
"kitchen,",3,3.3503830604632465e-05,12067
hire,3,3.3503830604632465e-05,12067
"gay,",3,3.3503830604632465e-05,12067
generally,3,3.3503830604632465e-05,12067
y'know.,3,3.3503830604632465e-05,12067
"smart,",3,3.3503830604632465e-05,12067
bob,3,3.3503830604632465e-05,12067
pregnant.,3,3.3503830604632465e-05,12067
york.,3,3.3503830604632465e-05,12067
bank,3,3.3503830604632465e-05,12067
shame.),3,3.3503830604632465e-05,12067
come.,3,3.3503830604632465e-05,12067
"sometime,",3,3.3503830604632465e-05,12067
others,3,3.3503830604632465e-05,12067
solid,3,3.3503830604632465e-05,12067
back),3,3.3503830604632465e-05,12067
(thinks,3,3.3503830604632465e-05,12067
"play,",3,3.3503830604632465e-05,12067
floor,3,3.3503830604632465e-05,12067
"kathy,",3,3.3503830604632465e-05,12067
"hey-hey,",3,3.3503830604632465e-05,12067
pocket.),3,3.3503830604632465e-05,12067
kids.,3,3.3503830604632465e-05,12067
clears,3,3.3503830604632465e-05,12067
ago?,3,3.3503830604632465e-05,12067
checked,3,3.3503830604632465e-05,12067
"hours,",3,3.3503830604632465e-05,12067
ordered,3,3.3503830604632465e-05,12067
christmas.,3,3.3503830604632465e-05,12067
be?,3,3.3503830604632465e-05,12067
video,3,3.3503830604632465e-05,12067
bird,3,3.3503830604632465e-05,12067
confused,3,3.3503830604632465e-05,12067
"cold,",3,3.3503830604632465e-05,12067
cameras?,3,3.3503830604632465e-05,12067
you-you-you,3,3.3503830604632465e-05,12067
said?,3,3.3503830604632465e-05,12067
borrowed,3,3.3503830604632465e-05,12067
regular,3,3.3503830604632465e-05,12067
gone!,3,3.3503830604632465e-05,12067
want.,3,3.3503830604632465e-05,12067
pile,3,3.3503830604632465e-05,12067
breath,3,3.3503830604632465e-05,12067
emotional,3,3.3503830604632465e-05,12067
rule,3,3.3503830604632465e-05,12067
batman!,3,3.3503830604632465e-05,12067
presents,3,3.3503830604632465e-05,12067
where?,3,3.3503830604632465e-05,12067
drinking,3,3.3503830604632465e-05,12067
bonds,3,3.3503830604632465e-05,12067
these?,3,3.3503830604632465e-05,12067
didn't.,3,3.3503830604632465e-05,12067
"writing,",3,3.3503830604632465e-05,12067
book?,3,3.3503830604632465e-05,12067
water!,3,3.3503830604632465e-05,12067
"anxiety,",3,3.3503830604632465e-05,12067
"panic,",3,3.3503830604632465e-05,12067
dont!,3,3.3503830604632465e-05,12067
hated,3,3.3503830604632465e-05,12067
that.),3,3.3503830604632465e-05,12067
kick,3,3.3503830604632465e-05,12067
story?,3,3.3503830604632465e-05,12067
losers,3,3.3503830604632465e-05,12067
wife.,3,3.3503830604632465e-05,12067
bings!,3,3.3503830604632465e-05,12067
himself.),3,3.3503830604632465e-05,12067
escrow,3,3.3503830604632465e-05,12067
hook,3,3.3503830604632465e-05,12067
waits,3,3.3503830604632465e-05,12067
dutch,3,3.3503830604632465e-05,12067
fishnet,3,3.3503830604632465e-05,12067
'not,3,3.3503830604632465e-05,12067
her?!,3,3.3503830604632465e-05,12067
stars,3,3.3503830604632465e-05,12067
ethan?,3,3.3503830604632465e-05,12067
book.,3,3.3503830604632465e-05,12067
(from,3,3.3503830604632465e-05,12067
(kathy,3,3.3503830604632465e-05,12067
cranberry,3,3.3503830604632465e-05,12067
cards.,3,3.3503830604632465e-05,12067
deposit,3,3.3503830604632465e-05,12067
matter.,3,3.3503830604632465e-05,12067
numbers.,3,3.3503830604632465e-05,12067
boobies.,3,3.3503830604632465e-05,12067
"bye,",3,3.3503830604632465e-05,12067
no.),3,3.3503830604632465e-05,12067
in?,3,3.3503830604632465e-05,12067
twelve,3,3.3503830604632465e-05,12067
throat),3,3.3503830604632465e-05,12067
(examining,3,3.3503830604632465e-05,12067
ms.,3,3.3503830604632465e-05,12067
sick.,3,3.3503830604632465e-05,12067
ways,3,3.3503830604632465e-05,12067
focus.,3,3.3503830604632465e-05,12067
building,3,3.3503830604632465e-05,12067
"trying,",3,3.3503830604632465e-05,12067
airport,3,3.3503830604632465e-05,12067
lead,3,3.3503830604632465e-05,12067
joey's!,3,3.3503830604632465e-05,12067
ah.,3,3.3503830604632465e-05,12067
total,3,3.3503830604632465e-05,12067
boy,3,3.3503830604632465e-05,12067
dream.,3,3.3503830604632465e-05,12067
class,3,3.3503830604632465e-05,12067
crime,3,3.3503830604632465e-05,12067
tin,3,3.3503830604632465e-05,12067
realized?,3,3.3503830604632465e-05,12067
relationship.,3,3.3503830604632465e-05,12067
fort,3,3.3503830604632465e-05,12067
or...,3,3.3503830604632465e-05,12067
"richard,",3,3.3503830604632465e-05,12067
cute.,3,3.3503830604632465e-05,12067
incredible.,3,3.3503830604632465e-05,12067
wow,3,3.3503830604632465e-05,12067
lamp,3,3.3503830604632465e-05,12067
dates,3,3.3503830604632465e-05,12067
stories,3,3.3503830604632465e-05,12067
shoulder),3,3.3503830604632465e-05,12067
suited,3,3.3503830604632465e-05,12067
job!,3,3.3503830604632465e-05,12067
pushed,3,3.3503830604632465e-05,12067
conversation,3,3.3503830604632465e-05,12067
(storms,3,3.3503830604632465e-05,12067
greatest,3,3.3503830604632465e-05,12067
cards),3,3.3503830604632465e-05,12067
"laughing,",3,3.3503830604632465e-05,12067
ross.),3,3.3503830604632465e-05,12067
forever!,3,3.3503830604632465e-05,12067
twins!,3,3.3503830604632465e-05,12067
interesting,3,3.3503830604632465e-05,12067
shh!,3,3.3503830604632465e-05,12067
doctor!,3,3.3503830604632465e-05,12067
cards,3,3.3503830604632465e-05,12067
"table,",3,3.3503830604632465e-05,12067
test,3,3.3503830604632465e-05,12067
personal,3,3.3503830604632465e-05,12067
(stopping,3,3.3503830604632465e-05,12067
tall,3,3.3503830604632465e-05,12067
spring,3,3.3503830604632465e-05,12067
popular,3,3.3503830604632465e-05,12067
breakfast,3,3.3503830604632465e-05,12067
movie!,3,3.3503830604632465e-05,12067
fight.,3,3.3503830604632465e-05,12067
no-no-no-no-no!,3,3.3503830604632465e-05,12067
hopes,3,3.3503830604632465e-05,12067
try.,3,3.3503830604632465e-05,12067
donuts.,3,3.3503830604632465e-05,12067
specific,3,3.3503830604632465e-05,12067
(returning,3,3.3503830604632465e-05,12067
those.,3,3.3503830604632465e-05,12067
"hear,",3,3.3503830604632465e-05,12067
beat,3,3.3503830604632465e-05,12067
babe.,3,3.3503830604632465e-05,12067
lights.,3,3.3503830604632465e-05,12067
desk,3,3.3503830604632465e-05,12067
"picture,",3,3.3503830604632465e-05,12067
introduce,3,3.3503830604632465e-05,12067
(comes,3,3.3503830604632465e-05,12067
yet!,3,3.3503830604632465e-05,12067
business,3,3.3503830604632465e-05,12067
and?,3,3.3503830604632465e-05,12067
suggest,3,3.3503830604632465e-05,12067
"week,",3,3.3503830604632465e-05,12067
cowboy,3,3.3503830604632465e-05,12067
perfect!,3,3.3503830604632465e-05,12067
flowers!,3,3.3503830604632465e-05,12067
red,3,3.3503830604632465e-05,12067
"jokes,",3,3.3503830604632465e-05,12067
"good-bye,",3,3.3503830604632465e-05,12067
business.,3,3.3503830604632465e-05,12067
awesome!,3,3.3503830604632465e-05,12067
"line,",3,3.3503830604632465e-05,12067
feelings,3,3.3503830604632465e-05,12067
mine!,3,3.3503830604632465e-05,12067
buddy,3,3.3503830604632465e-05,12067
"err,",3,3.3503830604632465e-05,12067
yuck!,3,3.3503830604632465e-05,12067
certain,3,3.3503830604632465e-05,12067
dances,3,3.3503830604632465e-05,12067
chandler),3,3.3503830604632465e-05,12067
crazy?,3,3.3503830604632465e-05,12067
(laughing),3,3.3503830604632465e-05,12067
snow,3,3.3503830604632465e-05,12067
longer,3,3.3503830604632465e-05,12067
reject,3,3.3503830604632465e-05,12067
til,3,3.3503830604632465e-05,12067
(gasps),3,3.3503830604632465e-05,12067
janice's,3,3.3503830604632465e-05,12067
monkey.,3,3.3503830604632465e-05,12067
cook,3,3.3503830604632465e-05,12067
las,3,3.3503830604632465e-05,12067
vegas.,3,3.3503830604632465e-05,12067
message!,3,3.3503830604632465e-05,12067
err...,3,3.3503830604632465e-05,12067
glare,3,3.3503830604632465e-05,12067
"it's,",3,3.3503830604632465e-05,12067
serious.,3,3.3503830604632465e-05,12067
stealing,3,3.3503830604632465e-05,12067
them.),3,3.3503830604632465e-05,12067
19.,3,3.3503830604632465e-05,12067
song,3,3.3503830604632465e-05,12067
worrying,3,3.3503830604632465e-05,12067
weekly,3,3.3503830604632465e-05,12067
mac,3,3.3503830604632465e-05,12067
kitchen,3,3.3503830604632465e-05,12067
helping,3,3.3503830604632465e-05,12067
places.,3,3.3503830604632465e-05,12067
space,3,3.3503830604632465e-05,12067
help!,3,3.3503830604632465e-05,12067
"parents,",3,3.3503830604632465e-05,12067
"danielle,",3,3.3503830604632465e-05,12067
used.,3,3.3503830604632465e-05,12067
knock,3,3.3503830604632465e-05,12067
tap,3,3.3503830604632465e-05,12067
(reading),3,3.3503830604632465e-05,12067
far?,3,3.3503830604632465e-05,12067
learned,3,3.3503830604632465e-05,12067
big-big,3,3.3503830604632465e-05,12067
zack!,3,3.3503830604632465e-05,12067
don't!,3,3.3503830604632465e-05,12067
drop,3,3.3503830604632465e-05,12067
over?,3,3.3503830604632465e-05,12067
question?,3,3.3503830604632465e-05,12067
janice?,3,3.3503830604632465e-05,12067
view,3,3.3503830604632465e-05,12067
moustache,3,3.3503830604632465e-05,12067
well?,3,3.3503830604632465e-05,12067
month,3,3.3503830604632465e-05,12067
drink,3,3.3503830604632465e-05,12067
window.,3,3.3503830604632465e-05,12067
(slams,3,3.3503830604632465e-05,12067
20,3,3.3503830604632465e-05,12067
down?,3,3.3503830604632465e-05,12067
counter),3,3.3503830604632465e-05,12067
terrible!,3,3.3503830604632465e-05,12067
asleep.),3,3.3503830604632465e-05,12067
dog!,3,3.3503830604632465e-05,12067
whoa-whoa-whoa!,3,3.3503830604632465e-05,12067
again?!,3,3.3503830604632465e-05,12067
laughing,3,3.3503830604632465e-05,12067
ah!,3,3.3503830604632465e-05,12067
"""no",3,3.3503830604632465e-05,12067
"food.""",3,3.3503830604632465e-05,12067
clock,3,3.3503830604632465e-05,12067
(leans,3,3.3503830604632465e-05,12067
pushes,3,3.3503830604632465e-05,12067
(swallowing,3,3.3503830604632465e-05,12067
geller's,3,3.3503830604632465e-05,12067
ruin,3,3.3503830604632465e-05,12067
wife's,3,3.3503830604632465e-05,12067
(hears,3,3.3503830604632465e-05,12067
lunch.,3,3.3503830604632465e-05,12067
hard),3,3.3503830604632465e-05,12067
mouth),3,3.3503830604632465e-05,12067
chance.,3,3.3503830604632465e-05,12067
sarcastic,3,3.3503830604632465e-05,12067
dance.),3,3.3503830604632465e-05,12067
vomit,3,3.3503830604632465e-05,12067
messing,3,3.3503830604632465e-05,12067
ear),3,3.3503830604632465e-05,12067
totally!,3,3.3503830604632465e-05,12067
definition,3,3.3503830604632465e-05,12067
"ball,",3,3.3503830604632465e-05,12067
"point,",3,3.3503830604632465e-05,12067
dictionary,3,3.3503830604632465e-05,12067
(doing,3,3.3503830604632465e-05,12067
months!,3,3.3503830604632465e-05,12067
keys.,3,3.3503830604632465e-05,12067
coming?,3,3.3503830604632465e-05,12067
support,3,3.3503830604632465e-05,12067
ohh.,3,3.3503830604632465e-05,12067
play?,3,3.3503830604632465e-05,12067
em,3,3.3503830604632465e-05,12067
anymore,3,3.3503830604632465e-05,12067
generous,3,3.3503830604632465e-05,12067
"help,",3,3.3503830604632465e-05,12067
twice,3,3.3503830604632465e-05,12067
no-one,3,3.3503830604632465e-05,12067
south,3,3.3503830604632465e-05,12067
balcony,3,3.3503830604632465e-05,12067
(mimics,3,3.3503830604632465e-05,12067
(totally,3,3.3503830604632465e-05,12067
showing,3,3.3503830604632465e-05,12067
three.,3,3.3503830604632465e-05,12067
opening,3,3.3503830604632465e-05,12067
kiss.,3,3.3503830604632465e-05,12067
here?!,3,3.3503830604632465e-05,12067
"yet,",3,3.3503830604632465e-05,12067
floor.,3,3.3503830604632465e-05,12067
well.),3,3.3503830604632465e-05,12067
rach!,3,3.3503830604632465e-05,12067
whoever,3,3.3503830604632465e-05,12067
crap,3,3.3503830604632465e-05,12067
bill,3,3.3503830604632465e-05,12067
and-and,3,3.3503830604632465e-05,12067
"""you",3,3.3503830604632465e-05,12067
processing,3,3.3503830604632465e-05,12067
quit.,3,3.3503830604632465e-05,12067
promise.,3,3.3503830604632465e-05,12067
(without,3,3.3503830604632465e-05,12067
amused),3,3.3503830604632465e-05,12067
noises.),3,3.3503830604632465e-05,12067
shows,3,3.3503830604632465e-05,12067
wenus,3,3.3503830604632465e-05,12067
possible,3,3.3503830604632465e-05,12067
"hmm,",3,3.3503830604632465e-05,12067
worse.,3,3.3503830604632465e-05,12067
assume,3,3.3503830604632465e-05,12067
afford,3,3.3503830604632465e-05,12067
"""oh",3,3.3503830604632465e-05,12067
guess.,3,3.3503830604632465e-05,12067
wife?,3,3.3503830604632465e-05,12067
seriously?,3,3.3503830604632465e-05,12067
that'll,3,3.3503830604632465e-05,12067
insane?,3,3.3503830604632465e-05,12067
off),3,3.3503830604632465e-05,12067
news,3,3.3503830604632465e-05,12067
hair.,3,3.3503830604632465e-05,12067
"tv,",3,3.3503830604632465e-05,12067
"ago,",3,3.3503830604632465e-05,12067
though?,3,3.3503830604632465e-05,12067
sad.,3,3.3503830604632465e-05,12067
officer,3,3.3503830604632465e-05,12067
law,3,3.3503830604632465e-05,12067
married?,3,3.3503830604632465e-05,12067
win.,3,3.3503830604632465e-05,12067
relax!,3,3.3503830604632465e-05,12067
letter.,3,3.3503830604632465e-05,12067
mess,3,3.3503830604632465e-05,12067
pain,3,3.3503830604632465e-05,12067
presses,3,3.3503830604632465e-05,12067
related,3,3.3503830604632465e-05,12067
"remember,",3,3.3503830604632465e-05,12067
this?!,3,3.3503830604632465e-05,12067
"present,",3,3.3503830604632465e-05,12067
"helen,",3,3.3503830604632465e-05,12067
stop!,3,3.3503830604632465e-05,12067
neck,3,3.3503830604632465e-05,12067
suddenly,2,2.2335887069754974e-05,12067
"flirting,",2,2.2335887069754974e-05,12067
(another,2,2.2335887069754974e-05,12067
grandmother.,2,2.2335887069754974e-05,12067
money.),2,2.2335887069754974e-05,12067
"alone,",2,2.2335887069754974e-05,12067
nancy),2,2.2335887069754974e-05,12067
unlocks,2,2.2335887069754974e-05,12067
disposable,2,2.2335887069754974e-05,12067
"oh-ho-ho,",2,2.2335887069754974e-05,12067
forward,2,2.2335887069754974e-05,12067
herself.,2,2.2335887069754974e-05,12067
"anniversary,",2,2.2335887069754974e-05,12067
reservations,2,2.2335887069754974e-05,12067
handcuffs),2,2.2335887069754974e-05,12067
difference.,2,2.2335887069754974e-05,12067
uh-huh...,2,2.2335887069754974e-05,12067
(softly),2,2.2335887069754974e-05,12067
bill.,2,2.2335887069754974e-05,12067
zone.,2,2.2335887069754974e-05,12067
krog,2,2.2335887069754974e-05,12067
"break,",2,2.2335887069754974e-05,12067
pitched,2,2.2335887069754974e-05,12067
skirt,2,2.2335887069754974e-05,12067
cones!,2,2.2335887069754974e-05,12067
lodged,2,2.2335887069754974e-05,12067
moved.,2,2.2335887069754974e-05,12067
advice?,2,2.2335887069754974e-05,12067
crapping,2,2.2335887069754974e-05,12067
secrets.,2,2.2335887069754974e-05,12067
earrings,2,2.2335887069754974e-05,12067
mind!,2,2.2335887069754974e-05,12067
(checks,2,2.2335887069754974e-05,12067
forehead),2,2.2335887069754974e-05,12067
organized,2,2.2335887069754974e-05,12067
so!,2,2.2335887069754974e-05,12067
"cameras,",2,2.2335887069754974e-05,12067
jenny!,2,2.2335887069754974e-05,12067
finger.),2,2.2335887069754974e-05,12067
flirt,2,2.2335887069754974e-05,12067
maria.,2,2.2335887069754974e-05,12067
universe,2,2.2335887069754974e-05,12067
coach,2,2.2335887069754974e-05,12067
shoot,2,2.2335887069754974e-05,12067
--,2,2.2335887069754974e-05,12067
pissed,2,2.2335887069754974e-05,12067
"hallway,",2,2.2335887069754974e-05,12067
unlock,2,2.2335887069754974e-05,12067
god's,2,2.2335887069754974e-05,12067
point.),2,2.2335887069754974e-05,12067
well!,2,2.2335887069754974e-05,12067
"off,",2,2.2335887069754974e-05,12067
broken,2,2.2335887069754974e-05,12067
everybody?,2,2.2335887069754974e-05,12067
universe!,2,2.2335887069754974e-05,12067
proves,2,2.2335887069754974e-05,12067
bob!,2,2.2335887069754974e-05,12067
remember?,2,2.2335887069754974e-05,12067
"calls,",2,2.2335887069754974e-05,12067
uhh,2,2.2335887069754974e-05,12067
"computer,",2,2.2335887069754974e-05,12067
troubles,2,2.2335887069754974e-05,12067
"head,",2,2.2335887069754974e-05,12067
honeymoon.,2,2.2335887069754974e-05,12067
keeper.,2,2.2335887069754974e-05,12067
confuse,2,2.2335887069754974e-05,12067
"second,",2,2.2335887069754974e-05,12067
(intrigued),2,2.2335887069754974e-05,12067
situation.,2,2.2335887069754974e-05,12067
sound.),2,2.2335887069754974e-05,12067
developed,2,2.2335887069754974e-05,12067
seat,2,2.2335887069754974e-05,12067
means...,2,2.2335887069754974e-05,12067
were.,2,2.2335887069754974e-05,12067
dress?,2,2.2335887069754974e-05,12067
wash,2,2.2335887069754974e-05,12067
excited.),2,2.2335887069754974e-05,12067
roomie.,2,2.2335887069754974e-05,12067
firm,2,2.2335887069754974e-05,12067
sauce,2,2.2335887069754974e-05,12067
shrugs.),2,2.2335887069754974e-05,12067
minute.,2,2.2335887069754974e-05,12067
swing,2,2.2335887069754974e-05,12067
urgent!,2,2.2335887069754974e-05,12067
head!,2,2.2335887069754974e-05,12067
marriage!,2,2.2335887069754974e-05,12067
upset?,2,2.2335887069754974e-05,12067
chappy,2,2.2335887069754974e-05,12067
blame,2,2.2335887069754974e-05,12067
kathy),2,2.2335887069754974e-05,12067
six.,2,2.2335887069754974e-05,12067
wh-why,2,2.2335887069754974e-05,12067
catches,2,2.2335887069754974e-05,12067
needs.,2,2.2335887069754974e-05,12067
velveteen,2,2.2335887069754974e-05,12067
freakishly,2,2.2335887069754974e-05,12067
"pen,",2,2.2335887069754974e-05,12067
closely.),2,2.2335887069754974e-05,12067
dreamt,2,2.2335887069754974e-05,12067
sweating.,2,2.2335887069754974e-05,12067
mind?,2,2.2335887069754974e-05,12067
roommates,2,2.2335887069754974e-05,12067
"ho-ho,",2,2.2335887069754974e-05,12067
cup!,2,2.2335887069754974e-05,12067
clothes,2,2.2335887069754974e-05,12067
body,2,2.2335887069754974e-05,12067
smooth!,2,2.2335887069754974e-05,12067
big.,2,2.2335887069754974e-05,12067
cool!,2,2.2335887069754974e-05,12067
image,2,2.2335887069754974e-05,12067
obsessed,2,2.2335887069754974e-05,12067
(stares,2,2.2335887069754974e-05,12067
revealing,2,2.2335887069754974e-05,12067
29.,2,2.2335887069754974e-05,12067
maid,2,2.2335887069754974e-05,12067
boxes,2,2.2335887069754974e-05,12067
stories.,2,2.2335887069754974e-05,12067
"desperate,",2,2.2335887069754974e-05,12067
perform,2,2.2335887069754974e-05,12067
anyway,2,2.2335887069754974e-05,12067
minister,2,2.2335887069754974e-05,12067
do?!,2,2.2335887069754974e-05,12067
climb,2,2.2335887069754974e-05,12067
legitimate,2,2.2335887069754974e-05,12067
then!,2,2.2335887069754974e-05,12067
canoodling,2,2.2335887069754974e-05,12067
when?,2,2.2335887069754974e-05,12067
worse?!,2,2.2335887069754974e-05,12067
"afraid,",2,2.2335887069754974e-05,12067
window.),2,2.2335887069754974e-05,12067
weird!,2,2.2335887069754974e-05,12067
around!,2,2.2335887069754974e-05,12067
doin?,2,2.2335887069754974e-05,12067
eh!,2,2.2335887069754974e-05,12067
babies!,2,2.2335887069754974e-05,12067
ruined.,2,2.2335887069754974e-05,12067
effectively,2,2.2335887069754974e-05,12067
situation?,2,2.2335887069754974e-05,12067
three?,2,2.2335887069754974e-05,12067
impresses,2,2.2335887069754974e-05,12067
bodes,2,2.2335887069754974e-05,12067
hmm.,2,2.2335887069754974e-05,12067
swallow,2,2.2335887069754974e-05,12067
feelings.,2,2.2335887069754974e-05,12067
"confused,",2,2.2335887069754974e-05,12067
amount!,2,2.2335887069754974e-05,12067
wonders,2,2.2335887069754974e-05,12067
intently.,2,2.2335887069754974e-05,12067
"strong,",2,2.2335887069754974e-05,12067
shoes,2,2.2335887069754974e-05,12067
pool,2,2.2335887069754974e-05,12067
(realizing),2,2.2335887069754974e-05,12067
internet,2,2.2335887069754974e-05,12067
apparently.,2,2.2335887069754974e-05,12067
"death,",2,2.2335887069754974e-05,12067
places!,2,2.2335887069754974e-05,12067
chain.,2,2.2335887069754974e-05,12067
switched,2,2.2335887069754974e-05,12067
left.,2,2.2335887069754974e-05,12067
come!,2,2.2335887069754974e-05,12067
audience.,2,2.2335887069754974e-05,12067
concept,2,2.2335887069754974e-05,12067
meal,2,2.2335887069754974e-05,12067
straight,2,2.2335887069754974e-05,12067
"york,",2,2.2335887069754974e-05,12067
she's-she's,2,2.2335887069754974e-05,12067
help.,2,2.2335887069754974e-05,12067
agreement.),2,2.2335887069754974e-05,12067
"letters,",2,2.2335887069754974e-05,12067
fresh,2,2.2335887069754974e-05,12067
funny:,2,2.2335887069754974e-05,12067
she's...,2,2.2335887069754974e-05,12067
bravo,2,2.2335887069754974e-05,12067
father?,2,2.2335887069754974e-05,12067
"afternoon,",2,2.2335887069754974e-05,12067
know;,2,2.2335887069754974e-05,12067
simple,2,2.2335887069754974e-05,12067
"cups,",2,2.2335887069754974e-05,12067
new?,2,2.2335887069754974e-05,12067
theme,2,2.2335887069754974e-05,12067
"little,",2,2.2335887069754974e-05,12067
smoked!,2,2.2335887069754974e-05,12067
then?,2,2.2335887069754974e-05,12067
"garbage,",2,2.2335887069754974e-05,12067
(flattered),2,2.2335887069754974e-05,12067
little?!,2,2.2335887069754974e-05,12067
reminds,2,2.2335887069754974e-05,12067
switches,2,2.2335887069754974e-05,12067
men's,2,2.2335887069754974e-05,12067
rent?,2,2.2335887069754974e-05,12067
cooler,2,2.2335887069754974e-05,12067
deals,2,2.2335887069754974e-05,12067
softly),2,2.2335887069754974e-05,12067
did...,2,2.2335887069754974e-05,12067
kilmer,2,2.2335887069754974e-05,12067
"gotta,",2,2.2335887069754974e-05,12067
val,2,2.2335887069754974e-05,12067
coat,2,2.2335887069754974e-05,12067
coat.,2,2.2335887069754974e-05,12067
please?!,2,2.2335887069754974e-05,12067
powerful,2,2.2335887069754974e-05,12067
competitive,2,2.2335887069754974e-05,12067
"stops,",2,2.2335887069754974e-05,12067
"ear,",2,2.2335887069754974e-05,12067
birthday?,2,2.2335887069754974e-05,12067
ridiculous!,2,2.2335887069754974e-05,12067
cheering,2,2.2335887069754974e-05,12067
invitation,2,2.2335887069754974e-05,12067
serious?!,2,2.2335887069754974e-05,12067
fixed,2,2.2335887069754974e-05,12067
groom,2,2.2335887069754974e-05,12067
hour,2,2.2335887069754974e-05,12067
couch?,2,2.2335887069754974e-05,12067
(writing),2,2.2335887069754974e-05,12067
"that's,",2,2.2335887069754974e-05,12067
edition,2,2.2335887069754974e-05,12067
written,2,2.2335887069754974e-05,12067
sorry...,2,2.2335887069754974e-05,12067
why-why,2,2.2335887069754974e-05,12067
faces,2,2.2335887069754974e-05,12067
proved,2,2.2335887069754974e-05,12067
louder,2,2.2335887069754974e-05,12067
oils.,2,2.2335887069754974e-05,12067
stockings.,2,2.2335887069754974e-05,12067
"uh-huh,",2,2.2335887069754974e-05,12067
"families,",2,2.2335887069754974e-05,12067
nooo.,2,2.2335887069754974e-05,12067
gifts,2,2.2335887069754974e-05,12067
saying?,2,2.2335887069754974e-05,12067
statistical,2,2.2335887069754974e-05,12067
d.,2,2.2335887069754974e-05,12067
lock,2,2.2335887069754974e-05,12067
reconfiguration,2,2.2335887069754974e-05,12067
realises,2,2.2335887069754974e-05,12067
before),2,2.2335887069754974e-05,12067
sierra,2,2.2335887069754974e-05,12067
holy,2,2.2335887069754974e-05,12067
gumball,2,2.2335887069754974e-05,12067
e-mail,2,2.2335887069754974e-05,12067
excited),2,2.2335887069754974e-05,12067
lame,2,2.2335887069754974e-05,12067
thing:,2,2.2335887069754974e-05,12067
lower,2,2.2335887069754974e-05,12067
bridge.,2,2.2335887069754974e-05,12067
nervous.,2,2.2335887069754974e-05,12067
smile),2,2.2335887069754974e-05,12067
continue,2,2.2335887069754974e-05,12067
nooo!!,2,2.2335887069754974e-05,12067
frog,2,2.2335887069754974e-05,12067
"saw,",2,2.2335887069754974e-05,12067
speaks,2,2.2335887069754974e-05,12067
evening.,2,2.2335887069754974e-05,12067
wedding!,2,2.2335887069754974e-05,12067
(relieved),2,2.2335887069754974e-05,12067
face?,2,2.2335887069754974e-05,12067
mascara,2,2.2335887069754974e-05,12067
joke),2,2.2335887069754974e-05,12067
"adopted,",2,2.2335887069754974e-05,12067
corner,2,2.2335887069754974e-05,12067
hour!,2,2.2335887069754974e-05,12067
state.,2,2.2335887069754974e-05,12067
legs!,2,2.2335887069754974e-05,12067
"talk,",2,2.2335887069754974e-05,12067
unpack,2,2.2335887069754974e-05,12067
topless,2,2.2335887069754974e-05,12067
chick-chick,2,2.2335887069754974e-05,12067
costume,2,2.2335887069754974e-05,12067
junior,2,2.2335887069754974e-05,12067
3,2,2.2335887069754974e-05,12067
chicks,2,2.2335887069754974e-05,12067
"mates,",2,2.2335887069754974e-05,12067
soul,2,2.2335887069754974e-05,12067
job?,2,2.2335887069754974e-05,12067
poor,2,2.2335887069754974e-05,12067
seconds.,2,2.2335887069754974e-05,12067
immediately,2,2.2335887069754974e-05,12067
(sighs),2,2.2335887069754974e-05,12067
dating?,2,2.2335887069754974e-05,12067
index,2,2.2335887069754974e-05,12067
"allright,",2,2.2335887069754974e-05,12067
hall,2,2.2335887069754974e-05,12067
ensues.),2,2.2335887069754974e-05,12067
step,2,2.2335887069754974e-05,12067
winter.,2,2.2335887069754974e-05,12067
football?,2,2.2335887069754974e-05,12067
barbecue,2,2.2335887069754974e-05,12067
no-o-o!,2,2.2335887069754974e-05,12067
definately,2,2.2335887069754974e-05,12067
stayed,2,2.2335887069754974e-05,12067
machine?,2,2.2335887069754974e-05,12067
case.,2,2.2335887069754974e-05,12067
"advice,",2,2.2335887069754974e-05,12067
like?!,2,2.2335887069754974e-05,12067
impressed.),2,2.2335887069754974e-05,12067
"tell,",2,2.2335887069754974e-05,12067
sticks,2,2.2335887069754974e-05,12067
people!,2,2.2335887069754974e-05,12067
(rushing,2,2.2335887069754974e-05,12067
nerve,2,2.2335887069754974e-05,12067
comes!,2,2.2335887069754974e-05,12067
"""go",2,2.2335887069754974e-05,12067
club,2,2.2335887069754974e-05,12067
richard's,2,2.2335887069754974e-05,12067
does.,2,2.2335887069754974e-05,12067
melrose,2,2.2335887069754974e-05,12067
week!,2,2.2335887069754974e-05,12067
"classes,",2,2.2335887069754974e-05,12067
sign!,2,2.2335887069754974e-05,12067
ago,2,2.2335887069754974e-05,12067
emma!,2,2.2335887069754974e-05,12067
hed,2,2.2335887069754974e-05,12067
time...,2,2.2335887069754974e-05,12067
'slim,2,2.2335887069754974e-05,12067
"cant,",2,2.2335887069754974e-05,12067
neck.,2,2.2335887069754974e-05,12067
combination,2,2.2335887069754974e-05,12067
tricked,2,2.2335887069754974e-05,12067
time),2,2.2335887069754974e-05,12067
cheers),2,2.2335887069754974e-05,12067
before?,2,2.2335887069754974e-05,12067
stunning,2,2.2335887069754974e-05,12067
corn,2,2.2335887069754974e-05,12067
pete,2,2.2335887069754974e-05,12067
says.,2,2.2335887069754974e-05,12067
(quickly,2,2.2335887069754974e-05,12067
adopted,2,2.2335887069754974e-05,12067
"plane,",2,2.2335887069754974e-05,12067
o,2,2.2335887069754974e-05,12067
monica:,2,2.2335887069754974e-05,12067
antacids.,2,2.2335887069754974e-05,12067
ken.,2,2.2335887069754974e-05,12067
why.,2,2.2335887069754974e-05,12067
"started,",2,2.2335887069754974e-05,12067
maybe.,2,2.2335887069754974e-05,12067
truth,2,2.2335887069754974e-05,12067
look:,2,2.2335887069754974e-05,12067
untangle,2,2.2335887069754974e-05,12067
mirror?,2,2.2335887069754974e-05,12067
everything's,2,2.2335887069754974e-05,12067
unsettling.,2,2.2335887069754974e-05,12067
sense!,2,2.2335887069754974e-05,12067
suite,2,2.2335887069754974e-05,12067
identical,2,2.2335887069754974e-05,12067
shrugs),2,2.2335887069754974e-05,12067
treat,2,2.2335887069754974e-05,12067
sharks,2,2.2335887069754974e-05,12067
go!!,2,2.2335887069754974e-05,12067
way),2,2.2335887069754974e-05,12067
lovely.,2,2.2335887069754974e-05,12067
above,2,2.2335887069754974e-05,12067
twelve.,2,2.2335887069754974e-05,12067
labor,2,2.2335887069754974e-05,12067
freak.,2,2.2335887069754974e-05,12067
48,2,2.2335887069754974e-05,12067
hurt?,2,2.2335887069754974e-05,12067
art,2,2.2335887069754974e-05,12067
pulling,2,2.2335887069754974e-05,12067
phil,2,2.2335887069754974e-05,12067
oklahoma?,2,2.2335887069754974e-05,12067
have?,2,2.2335887069754974e-05,12067
dim,2,2.2335887069754974e-05,12067
anniversary.,2,2.2335887069754974e-05,12067
we'll-we'll,2,2.2335887069754974e-05,12067
married.),2,2.2335887069754974e-05,12067
dum-dum-dum!,2,2.2335887069754974e-05,12067
babies.,2,2.2335887069754974e-05,12067
paris,2,2.2335887069754974e-05,12067
knows?,2,2.2335887069754974e-05,12067
happy.),2,2.2335887069754974e-05,12067
ovulating,2,2.2335887069754974e-05,12067
"loveable,",2,2.2335887069754974e-05,12067
age.,2,2.2335887069754974e-05,12067
ain't,2,2.2335887069754974e-05,12067
scalp.,2,2.2335887069754974e-05,12067
wind,2,2.2335887069754974e-05,12067
"meeting,",2,2.2335887069754974e-05,12067
owen,2,2.2335887069754974e-05,12067
new.,2,2.2335887069754974e-05,12067
tulsa!,2,2.2335887069754974e-05,12067
hours!,2,2.2335887069754974e-05,12067
"tulsa,",2,2.2335887069754974e-05,12067
wallet,2,2.2335887069754974e-05,12067
this:,2,2.2335887069754974e-05,12067
strong!,2,2.2335887069754974e-05,12067
brag,2,2.2335887069754974e-05,12067
"hole,",2,2.2335887069754974e-05,12067
freshly,2,2.2335887069754974e-05,12067
(joining,2,2.2335887069754974e-05,12067
lucky.,2,2.2335887069754974e-05,12067
awesome.,2,2.2335887069754974e-05,12067
nope...,2,2.2335887069754974e-05,12067
tired,2,2.2335887069754974e-05,12067
"we,",2,2.2335887069754974e-05,12067
cuts,2,2.2335887069754974e-05,12067
(nods,2,2.2335887069754974e-05,12067
(moves,2,2.2335887069754974e-05,12067
cabinet?,2,2.2335887069754974e-05,12067
tan,2,2.2335887069754974e-05,12067
spitter?,2,2.2335887069754974e-05,12067
prettiest,2,2.2335887069754974e-05,12067
mouthful),2,2.2335887069754974e-05,12067
ad),2,2.2335887069754974e-05,12067
goodbye,2,2.2335887069754974e-05,12067
fifteen,2,2.2335887069754974e-05,12067
bullet,2,2.2335887069754974e-05,12067
"$5,000",2,2.2335887069754974e-05,12067
picture?,2,2.2335887069754974e-05,12067
relief),2,2.2335887069754974e-05,12067
house?,2,2.2335887069754974e-05,12067
screaming.,2,2.2335887069754974e-05,12067
(following,2,2.2335887069754974e-05,12067
erased,2,2.2335887069754974e-05,12067
catching,2,2.2335887069754974e-05,12067
pain.,2,2.2335887069754974e-05,12067
sucks.,2,2.2335887069754974e-05,12067
"want,",2,2.2335887069754974e-05,12067
suck.,2,2.2335887069754974e-05,12067
eats,2,2.2335887069754974e-05,12067
(when,2,2.2335887069754974e-05,12067
now!!,2,2.2335887069754974e-05,12067
action,2,2.2335887069754974e-05,12067
remembered,2,2.2335887069754974e-05,12067
loudly,2,2.2335887069754974e-05,12067
shoves,2,2.2335887069754974e-05,12067
cares?,2,2.2335887069754974e-05,12067
pheebs,2,2.2335887069754974e-05,12067
soda,2,2.2335887069754974e-05,12067
boots.,2,2.2335887069754974e-05,12067
(no),2,2.2335887069754974e-05,12067
offer.,2,2.2335887069754974e-05,12067
does.),2,2.2335887069754974e-05,12067
insurance,2,2.2335887069754974e-05,12067
"couch,",2,2.2335887069754974e-05,12067
cancel,2,2.2335887069754974e-05,12067
bra?,2,2.2335887069754974e-05,12067
buttons,2,2.2335887069754974e-05,12067
behave,2,2.2335887069754974e-05,12067
whatever.,2,2.2335887069754974e-05,12067
everyday,2,2.2335887069754974e-05,12067
over?!!!,2,2.2335887069754974e-05,12067
child!,2,2.2335887069754974e-05,12067
"office,",2,2.2335887069754974e-05,12067
cameras!,2,2.2335887069754974e-05,12067
doubt,2,2.2335887069754974e-05,12067
flirted,2,2.2335887069754974e-05,12067
cannot,2,2.2335887069754974e-05,12067
marriage?,2,2.2335887069754974e-05,12067
gellers,2,2.2335887069754974e-05,12067
bend,2,2.2335887069754974e-05,12067
effort.,2,2.2335887069754974e-05,12067
someone.,2,2.2335887069754974e-05,12067
"paper,",2,2.2335887069754974e-05,12067
gonna...,2,2.2335887069754974e-05,12067
her...,2,2.2335887069754974e-05,12067
(at,2,2.2335887069754974e-05,12067
loan,2,2.2335887069754974e-05,12067
"oh-no,",2,2.2335887069754974e-05,12067
(returning),2,2.2335887069754974e-05,12067
"maam,",2,2.2335887069754974e-05,12067
voluntarily?!,2,2.2335887069754974e-05,12067
respect,2,2.2335887069754974e-05,12067
hurry,2,2.2335887069754974e-05,12067
in?!!,2,2.2335887069754974e-05,12067
stuff?!!,2,2.2335887069754974e-05,12067
sandwich?,2,2.2335887069754974e-05,12067
nighttime.,2,2.2335887069754974e-05,12067
tomorrows,2,2.2335887069754974e-05,12067
earth.,2,2.2335887069754974e-05,12067
"holocaust,",2,2.2335887069754974e-05,12067
baked,2,2.2335887069754974e-05,12067
scared.,2,2.2335887069754974e-05,12067
asteroids,2,2.2335887069754974e-05,12067
"apple,",2,2.2335887069754974e-05,12067
anymore?,2,2.2335887069754974e-05,12067
"true,",2,2.2335887069754974e-05,12067
he-he,2,2.2335887069754974e-05,12067
daytime,2,2.2335887069754974e-05,12067
china>,2,2.2335887069754974e-05,12067
free.,2,2.2335887069754974e-05,12067
discuss,2,2.2335887069754974e-05,12067
places,2,2.2335887069754974e-05,12067
sized,2,2.2335887069754974e-05,12067
keeping,2,2.2335887069754974e-05,12067
mocking,2,2.2335887069754974e-05,12067
closet!,2,2.2335887069754974e-05,12067
otherwise.,2,2.2335887069754974e-05,12067
hell.,2,2.2335887069754974e-05,12067
"wrong,",2,2.2335887069754974e-05,12067
china,2,2.2335887069754974e-05,12067
porn?!,2,2.2335887069754974e-05,12067
slapping,2,2.2335887069754974e-05,12067
driving,2,2.2335887069754974e-05,12067
sexy,2,2.2335887069754974e-05,12067
born,2,2.2335887069754974e-05,12067
sensitive,2,2.2335887069754974e-05,12067
hey-hey!,2,2.2335887069754974e-05,12067
"important,",2,2.2335887069754974e-05,12067
"ask,",2,2.2335887069754974e-05,12067
meddler!,2,2.2335887069754974e-05,12067
sample.,2,2.2335887069754974e-05,12067
",",2,2.2335887069754974e-05,12067
urine,2,2.2335887069754974e-05,12067
describe,2,2.2335887069754974e-05,12067
can...,2,2.2335887069754974e-05,12067
"woah,",2,2.2335887069754974e-05,12067
chest.,2,2.2335887069754974e-05,12067
what...?,2,2.2335887069754974e-05,12067
interested.,2,2.2335887069754974e-05,12067
(upset),2,2.2335887069754974e-05,12067
easily,2,2.2335887069754974e-05,12067
shooting,2,2.2335887069754974e-05,12067
kindve,2,2.2335887069754974e-05,12067
<knocks,2,2.2335887069754974e-05,12067
laughter.,2,2.2335887069754974e-05,12067
"eyes,",2,2.2335887069754974e-05,12067
checking,2,2.2335887069754974e-05,12067
pizza,2,2.2335887069754974e-05,12067
bath,2,2.2335887069754974e-05,12067
left!,2,2.2335887069754974e-05,12067
alright!,2,2.2335887069754974e-05,12067
bored,2,2.2335887069754974e-05,12067
price.,2,2.2335887069754974e-05,12067
(steps,2,2.2335887069754974e-05,12067
recommendation,2,2.2335887069754974e-05,12067
happy?,2,2.2335887069754974e-05,12067
swear!,2,2.2335887069754974e-05,12067
disgust),2,2.2335887069754974e-05,12067
some.,2,2.2335887069754974e-05,12067
scary.,2,2.2335887069754974e-05,12067
talk?,2,2.2335887069754974e-05,12067
ridiculous.,2,2.2335887069754974e-05,12067
dies,2,2.2335887069754974e-05,12067
freak!,2,2.2335887069754974e-05,12067
hours?,2,2.2335887069754974e-05,12067
questions,2,2.2335887069754974e-05,12067
gar!,2,2.2335887069754974e-05,12067
seriously.,2,2.2335887069754974e-05,12067
frank,2,2.2335887069754974e-05,12067
problem?,2,2.2335887069754974e-05,12067
cook.,2,2.2335887069754974e-05,12067
salt,2,2.2335887069754974e-05,12067
..,2,2.2335887069754974e-05,12067
material?,2,2.2335887069754974e-05,12067
aortic,2,2.2335887069754974e-05,12067
blind,2,2.2335887069754974e-05,12067
compliment,2,2.2335887069754974e-05,12067
hat!,2,2.2335887069754974e-05,12067
mocks,2,2.2335887069754974e-05,12067
excuses!,2,2.2335887069754974e-05,12067
now...,2,2.2335887069754974e-05,12067
appropriate,2,2.2335887069754974e-05,12067
diary),2,2.2335887069754974e-05,12067
action.,2,2.2335887069754974e-05,12067
(glaring,2,2.2335887069754974e-05,12067
"full,",2,2.2335887069754974e-05,12067
(banging,2,2.2335887069754974e-05,12067
some!,2,2.2335887069754974e-05,12067
champagne,2,2.2335887069754974e-05,12067
"announcement,",2,2.2335887069754974e-05,12067
position,2,2.2335887069754974e-05,12067
bride.,2,2.2335887069754974e-05,12067
stripper?,2,2.2335887069754974e-05,12067
chose,2,2.2335887069754974e-05,12067
"""hey",2,2.2335887069754974e-05,12067
no-no-no-no!,2,2.2335887069754974e-05,12067
pleasant,2,2.2335887069754974e-05,12067
journey,2,2.2335887069754974e-05,12067
"beautiful,",2,2.2335887069754974e-05,12067
away).,2,2.2335887069754974e-05,12067
baby...,2,2.2335887069754974e-05,12067
(thinks.),2,2.2335887069754974e-05,12067
bonnet.),2,2.2335887069754974e-05,12067
"youyeah,",2,2.2335887069754974e-05,12067
heart),2,2.2335887069754974e-05,12067
removes,2,2.2335887069754974e-05,12067
much?,2,2.2335887069754974e-05,12067
and!,2,2.2335887069754974e-05,12067
productive,2,2.2335887069754974e-05,12067
"smiles,",2,2.2335887069754974e-05,12067
huge.,2,2.2335887069754974e-05,12067
everest!,2,2.2335887069754974e-05,12067
(dejected),2,2.2335887069754974e-05,12067
"""if",2,2.2335887069754974e-05,12067
crazy...,2,2.2335887069754974e-05,12067
struck,2,2.2335887069754974e-05,12067
pimp!,2,2.2335887069754974e-05,12067
"there.""",2,2.2335887069754974e-05,12067
"could,",2,2.2335887069754974e-05,12067
into?,2,2.2335887069754974e-05,12067
fingers.),2,2.2335887069754974e-05,12067
bed!,2,2.2335887069754974e-05,12067
willing,2,2.2335887069754974e-05,12067
six-hour,2,2.2335887069754974e-05,12067
slight,2,2.2335887069754974e-05,12067
guard,2,2.2335887069754974e-05,12067
"zack,",2,2.2335887069754974e-05,12067
couch.),2,2.2335887069754974e-05,12067
realizes),2,2.2335887069754974e-05,12067
(reaches,2,2.2335887069754974e-05,12067
insist,2,2.2335887069754974e-05,12067
"public,",2,2.2335887069754974e-05,12067
there-there,2,2.2335887069754974e-05,12067
cool.),2,2.2335887069754974e-05,12067
of?,2,2.2335887069754974e-05,12067
hat.),2,2.2335887069754974e-05,12067
rocks.,2,2.2335887069754974e-05,12067
terrible,2,2.2335887069754974e-05,12067
"better,",2,2.2335887069754974e-05,12067
lousy,2,2.2335887069754974e-05,12067
intense,2,2.2335887069754974e-05,12067
(glares,2,2.2335887069754974e-05,12067
doctor's,2,2.2335887069754974e-05,12067
"stupid""",2,2.2335887069754974e-05,12067
movies,2,2.2335887069754974e-05,12067
phewbedo!,2,2.2335887069754974e-05,12067
finger.,2,2.2335887069754974e-05,12067
noise.),2,2.2335887069754974e-05,12067
(trots,2,2.2335887069754974e-05,12067
incredible,2,2.2335887069754974e-05,12067
zack's,2,2.2335887069754974e-05,12067
card?,2,2.2335887069754974e-05,12067
phobo!,2,2.2335887069754974e-05,12067
phaybobo.,2,2.2335887069754974e-05,12067
hair!,2,2.2335887069754974e-05,12067
purifier!,2,2.2335887069754974e-05,12067
ignoring,2,2.2335887069754974e-05,12067
"listen-listen,",2,2.2335887069754974e-05,12067
continues.),2,2.2335887069754974e-05,12067
away!!!,2,2.2335887069754974e-05,12067
uh?,2,2.2335887069754974e-05,12067
real.,2,2.2335887069754974e-05,12067
robe,2,2.2335887069754974e-05,12067
no-no!,2,2.2335887069754974e-05,12067
counter.),2,2.2335887069754974e-05,12067
toe?!,2,2.2335887069754974e-05,12067
jokes.,2,2.2335887069754974e-05,12067
brain,2,2.2335887069754974e-05,12067
4,2,2.2335887069754974e-05,12067
oclock,2,2.2335887069754974e-05,12067
"upset,",2,2.2335887069754974e-05,12067
yay!,2,2.2335887069754974e-05,12067
whatd,2,2.2335887069754974e-05,12067
1,2,2.2335887069754974e-05,12067
"tired,",2,2.2335887069754974e-05,12067
basketball,2,2.2335887069754974e-05,12067
(exits,2,2.2335887069754974e-05,12067
"has,",2,2.2335887069754974e-05,12067
biology,2,2.2335887069754974e-05,12067
failed,2,2.2335887069754974e-05,12067
"laughs,",2,2.2335887069754974e-05,12067
wham,2,2.2335887069754974e-05,12067
writes,2,2.2335887069754974e-05,12067
clint.,2,2.2335887069754974e-05,12067
reservation,2,2.2335887069754974e-05,12067
discovers,2,2.2335887069754974e-05,12067
"honeymoon,",2,2.2335887069754974e-05,12067
cried,2,2.2335887069754974e-05,12067
inn,2,2.2335887069754974e-05,12067
uh-huh!,2,2.2335887069754974e-05,12067
clear,2,2.2335887069754974e-05,12067
storms,2,2.2335887069754974e-05,12067
(off,2,2.2335887069754974e-05,12067
derrick,2,2.2335887069754974e-05,12067
vermont,2,2.2335887069754974e-05,12067
(incredulous),2,2.2335887069754974e-05,12067
joeys.,2,2.2335887069754974e-05,12067
sir,2,2.2335887069754974e-05,12067
ridiculous,2,2.2335887069754974e-05,12067
honey?,2,2.2335887069754974e-05,12067
rose,2,2.2335887069754974e-05,12067
something).,2,2.2335887069754974e-05,12067
upset),2,2.2335887069754974e-05,12067
"""hi,",2,2.2335887069754974e-05,12067
vermont!,2,2.2335887069754974e-05,12067
ha,2,2.2335887069754974e-05,12067
fair.,2,2.2335887069754974e-05,12067
"quiet,",2,2.2335887069754974e-05,12067
huh,2,2.2335887069754974e-05,12067
on?!,2,2.2335887069754974e-05,12067
soon,2,2.2335887069754974e-05,12067
dollar,2,2.2335887069754974e-05,12067
pigs.,2,2.2335887069754974e-05,12067
asks,2,2.2335887069754974e-05,12067
sounds.,2,2.2335887069754974e-05,12067
"than,",2,2.2335887069754974e-05,12067
clinic!,2,2.2335887069754974e-05,12067
half.,2,2.2335887069754974e-05,12067
chandler;,2,2.2335887069754974e-05,12067
family.,2,2.2335887069754974e-05,12067
looks),2,2.2335887069754974e-05,12067
parade.,2,2.2335887069754974e-05,12067
healthy.,2,2.2335887069754974e-05,12067
pribe,2,2.2335887069754974e-05,12067
hat?,2,2.2335887069754974e-05,12067
professor.,2,2.2335887069754974e-05,12067
propose!,2,2.2335887069754974e-05,12067
kitchen.),2,2.2335887069754974e-05,12067
"don't,",2,2.2335887069754974e-05,12067
steve.,2,2.2335887069754974e-05,12067
emphasize,2,2.2335887069754974e-05,12067
seats,2,2.2335887069754974e-05,12067
(browsing,2,2.2335887069754974e-05,12067
happier,2,2.2335887069754974e-05,12067
matters,2,2.2335887069754974e-05,12067
mattered,2,2.2335887069754974e-05,12067
pauses),2,2.2335887069754974e-05,12067
host,2,2.2335887069754974e-05,12067
fat?!,2,2.2335887069754974e-05,12067
knee),2,2.2335887069754974e-05,12067
blew,2,2.2335887069754974e-05,12067
season,2,2.2335887069754974e-05,12067
idiot.,2,2.2335887069754974e-05,12067
"plan,",2,2.2335887069754974e-05,12067
nothing?,2,2.2335887069754974e-05,12067
"days,",2,2.2335887069754974e-05,12067
childhood,2,2.2335887069754974e-05,12067
suggesting,2,2.2335887069754974e-05,12067
fruit,2,2.2335887069754974e-05,12067
expects,2,2.2335887069754974e-05,12067
had.,2,2.2335887069754974e-05,12067
death,2,2.2335887069754974e-05,12067
suites,2,2.2335887069754974e-05,12067
loser.,2,2.2335887069754974e-05,12067
wants.,2,2.2335887069754974e-05,12067
richard?,2,2.2335887069754974e-05,12067
way.),2,2.2335887069754974e-05,12067
thursday?,2,2.2335887069754974e-05,12067
archie,2,2.2335887069754974e-05,12067
reggie,2,2.2335887069754974e-05,12067
attacks,2,2.2335887069754974e-05,12067
(mumbles,2,2.2335887069754974e-05,12067
plane.,2,2.2335887069754974e-05,12067
insane.,2,2.2335887069754974e-05,12067
helps,2,2.2335887069754974e-05,12067
"rules,",2,2.2335887069754974e-05,12067
sex!,2,2.2335887069754974e-05,12067
ass?,2,2.2335887069754974e-05,12067
high-speed,2,2.2335887069754974e-05,12067
hint?,2,2.2335887069754974e-05,12067
smacks,2,2.2335887069754974e-05,12067
turkey.),2,2.2335887069754974e-05,12067
rachel!,2,2.2335887069754974e-05,12067
chef,2,2.2335887069754974e-05,12067
cellar,2,2.2335887069754974e-05,12067
eldad,2,2.2335887069754974e-05,12067
conference,2,2.2335887069754974e-05,12067
till,2,2.2335887069754974e-05,12067
cats,2,2.2335887069754974e-05,12067
"word,",2,2.2335887069754974e-05,12067
break?,2,2.2335887069754974e-05,12067
vacation,2,2.2335887069754974e-05,12067
worried),2,2.2335887069754974e-05,12067
"""yippee!""",2,2.2335887069754974e-05,12067
service,2,2.2335887069754974e-05,12067
"issues,",2,2.2335887069754974e-05,12067
"mon-mon-mon-mon-look,",2,2.2335887069754974e-05,12067
international,2,2.2335887069754974e-05,12067
waters.,2,2.2335887069754974e-05,12067
years!,2,2.2335887069754974e-05,12067
rolls,2,2.2335887069754974e-05,12067
selling,2,2.2335887069754974e-05,12067
dictionary.,2,2.2335887069754974e-05,12067
(thinking,2,2.2335887069754974e-05,12067
fangled,2,2.2335887069754974e-05,12067
park,2,2.2335887069754974e-05,12067
technical,2,2.2335887069754974e-05,12067
picnic,2,2.2335887069754974e-05,12067
goofing,2,2.2335887069754974e-05,12067
promised,2,2.2335887069754974e-05,12067
scissors,2,2.2335887069754974e-05,12067
atlantic,2,2.2335887069754974e-05,12067
hanger,2,2.2335887069754974e-05,12067
gibberish,2,2.2335887069754974e-05,12067
city!,2,2.2335887069754974e-05,12067
hospital,2,2.2335887069754974e-05,12067
gifts?,2,2.2335887069754974e-05,12067
motility,2,2.2335887069754974e-05,12067
sensed,2,2.2335887069754974e-05,12067
other.),2,2.2335887069754974e-05,12067
"beans,",2,2.2335887069754974e-05,12067
ill-ill,2,2.2335887069754974e-05,12067
rach?,2,2.2335887069754974e-05,12067
rule.,2,2.2335887069754974e-05,12067
smiling,2,2.2335887069754974e-05,12067
scored,2,2.2335887069754974e-05,12067
count?,2,2.2335887069754974e-05,12067
couldve,2,2.2335887069754974e-05,12067
downstairs,2,2.2335887069754974e-05,12067
rules?,2,2.2335887069754974e-05,12067
eh?,2,2.2335887069754974e-05,12067
"champagne,",2,2.2335887069754974e-05,12067
(sticking,2,2.2335887069754974e-05,12067
"chicken,",2,2.2335887069754974e-05,12067
rain,2,2.2335887069754974e-05,12067
"3-piece,",2,2.2335887069754974e-05,12067
cole,2,2.2335887069754974e-05,12067
"slaw,",2,2.2335887069754974e-05,12067
condoms,2,2.2335887069754974e-05,12067
"foreign,",2,2.2335887069754974e-05,12067
okay..,2,2.2335887069754974e-05,12067
(continuing,2,2.2335887069754974e-05,12067
freaking,2,2.2335887069754974e-05,12067
wiggle,2,2.2335887069754974e-05,12067
(speaking,2,2.2335887069754974e-05,12067
sense.,2,2.2335887069754974e-05,12067
tasted,2,2.2335887069754974e-05,12067
people.),2,2.2335887069754974e-05,12067
ask!,2,2.2335887069754974e-05,12067
hall!!,2,2.2335887069754974e-05,12067
"seven,",2,2.2335887069754974e-05,12067
deal!!,2,2.2335887069754974e-05,12067
people!!,2,2.2335887069754974e-05,12067
"congratulations,",2,2.2335887069754974e-05,12067
"hammered,",2,2.2335887069754974e-05,12067
mother.,2,2.2335887069754974e-05,12067
earlier,2,2.2335887069754974e-05,12067
(peeping),2,2.2335887069754974e-05,12067
common,2,2.2335887069754974e-05,12067
toast.),2,2.2335887069754974e-05,12067
"sucked,",2,2.2335887069754974e-05,12067
friendship.,2,2.2335887069754974e-05,12067
cellular,2,2.2335887069754974e-05,12067
"homesick,",2,2.2335887069754974e-05,12067
losing,2,2.2335887069754974e-05,12067
display,2,2.2335887069754974e-05,12067
couch!,2,2.2335887069754974e-05,12067
melba,2,2.2335887069754974e-05,12067
brochures.,2,2.2335887069754974e-05,12067
totally.,2,2.2335887069754974e-05,12067
reverend,2,2.2335887069754974e-05,12067
flustered.),2,2.2335887069754974e-05,12067
warm,2,2.2335887069754974e-05,12067
embarrassed.),2,2.2335887069754974e-05,12067
can't!,2,2.2335887069754974e-05,12067
inflated,2,2.2335887069754974e-05,12067
judy,2,2.2335887069754974e-05,12067
push!,2,2.2335887069754974e-05,12067
god..,2,2.2335887069754974e-05,12067
specimen,2,2.2335887069754974e-05,12067
thanked,2,2.2335887069754974e-05,12067
jobs,2,2.2335887069754974e-05,12067
performance,2,2.2335887069754974e-05,12067
titanic.,2,2.2335887069754974e-05,12067
t,2,2.2335887069754974e-05,12067
"perfect,",2,2.2335887069754974e-05,12067
crap!,2,2.2335887069754974e-05,12067
everybodys,2,2.2335887069754974e-05,12067
okay!!,2,2.2335887069754974e-05,12067
degree?!,2,2.2335887069754974e-05,12067
shine,2,2.2335887069754974e-05,12067
rooms,2,2.2335887069754974e-05,12067
list),2,2.2335887069754974e-05,12067
seated.),2,2.2335887069754974e-05,12067
finishing,2,2.2335887069754974e-05,12067
vitamins.,2,2.2335887069754974e-05,12067
hates,2,2.2335887069754974e-05,12067
i've-i've,2,2.2335887069754974e-05,12067
allergies.,2,2.2335887069754974e-05,12067
beeps,2,2.2335887069754974e-05,12067
glasses!,2,2.2335887069754974e-05,12067
(watching,2,2.2335887069754974e-05,12067
defensive.),2,2.2335887069754974e-05,12067
fool,2,2.2335887069754974e-05,12067
are!!,2,2.2335887069754974e-05,12067
is....who,2,2.2335887069754974e-05,12067
speak,2,2.2335887069754974e-05,12067
tie.,2,2.2335887069754974e-05,12067
star!,2,2.2335887069754974e-05,12067
board!,2,2.2335887069754974e-05,12067
plus,2,2.2335887069754974e-05,12067
chin.),2,2.2335887069754974e-05,12067
fun?,2,2.2335887069754974e-05,12067
comic,2,2.2335887069754974e-05,12067
ya...how,2,2.2335887069754974e-05,12067
ya...,2,2.2335887069754974e-05,12067
"yes...yes..uh-huh,",2,2.2335887069754974e-05,12067
you?(looking,2,2.2335887069754974e-05,12067
on.),2,2.2335887069754974e-05,12067
slave,2,2.2335887069754974e-05,12067
absolutely.,2,2.2335887069754974e-05,12067
eyes.),2,2.2335887069754974e-05,12067
down).,2,2.2335887069754974e-05,12067
snack!,2,2.2335887069754974e-05,12067
flew,2,2.2335887069754974e-05,12067
student,2,2.2335887069754974e-05,12067
suit,2,2.2335887069754974e-05,12067
"special,",2,2.2335887069754974e-05,12067
wall!,2,2.2335887069754974e-05,12067
fried,2,2.2335887069754974e-05,12067
photo,2,2.2335887069754974e-05,12067
jelly.,2,2.2335887069754974e-05,12067
singing,2,2.2335887069754974e-05,12067
they'd,2,2.2335887069754974e-05,12067
belly,2,2.2335887069754974e-05,12067
shape,2,2.2335887069754974e-05,12067
spreading,2,2.2335887069754974e-05,12067
strongly,2,2.2335887069754974e-05,12067
massages.,2,2.2335887069754974e-05,12067
"costume,",2,2.2335887069754974e-05,12067
"it.""",2,2.2335887069754974e-05,12067
"hand,",2,2.2335887069754974e-05,12067
dinosaurs.,2,2.2335887069754974e-05,12067
bunny.,2,2.2335887069754974e-05,12067
(points.),2,2.2335887069754974e-05,12067
blazer,2,2.2335887069754974e-05,12067
bigger.,2,2.2335887069754974e-05,12067
perfectly,2,2.2335887069754974e-05,12067
missy,2,2.2335887069754974e-05,12067
cake,2,2.2335887069754974e-05,12067
dream?,2,2.2335887069754974e-05,12067
whistle,2,2.2335887069754974e-05,12067
lunch?,2,2.2335887069754974e-05,12067
so-so,2,2.2335887069754974e-05,12067
forgotten,2,2.2335887069754974e-05,12067
came!,2,2.2335887069754974e-05,12067
tonights,2,2.2335887069754974e-05,12067
"9,",2,2.2335887069754974e-05,12067
label),2,2.2335887069754974e-05,12067
hockey,2,2.2335887069754974e-05,12067
braverman,2,2.2335887069754974e-05,12067
casually,2,2.2335887069754974e-05,12067
trump,2,2.2335887069754974e-05,12067
laptop,2,2.2335887069754974e-05,12067
"ben,",2,2.2335887069754974e-05,12067
"goes,",2,2.2335887069754974e-05,12067
ben.,2,2.2335887069754974e-05,12067
scotch,2,2.2335887069754974e-05,12067
(theyre,2,2.2335887069754974e-05,12067
right.),2,2.2335887069754974e-05,12067
money),2,2.2335887069754974e-05,12067
fears,2,2.2335887069754974e-05,12067
body!,2,2.2335887069754974e-05,12067
althea?!,2,2.2335887069754974e-05,12067
forgave,2,2.2335887069754974e-05,12067
unfortunately,2,2.2335887069754974e-05,12067
correct.,2,2.2335887069754974e-05,12067
lightning,2,2.2335887069754974e-05,12067
list,2,2.2335887069754974e-05,12067
d'),2,2.2335887069754974e-05,12067
dish,2,2.2335887069754974e-05,12067
ohh!,2,2.2335887069754974e-05,12067
holiday,2,2.2335887069754974e-05,12067
jumping,2,2.2335887069754974e-05,12067
ear.),2,2.2335887069754974e-05,12067
slip,2,2.2335887069754974e-05,12067
(whispers,2,2.2335887069754974e-05,12067
seven?!,2,2.2335887069754974e-05,12067
speed.),2,2.2335887069754974e-05,12067
"""my",2,2.2335887069754974e-05,12067
somebodys,2,2.2335887069754974e-05,12067
(grunts,2,2.2335887069754974e-05,12067
massages,2,2.2335887069754974e-05,12067
ahh!!,2,2.2335887069754974e-05,12067
leaves.,2,2.2335887069754974e-05,12067
yknow-yknow,2,2.2335887069754974e-05,12067
time's,2,2.2335887069754974e-05,12067
coins.,2,2.2335887069754974e-05,12067
upside,2,2.2335887069754974e-05,12067
(finds,2,2.2335887069754974e-05,12067
7!,2,2.2335887069754974e-05,12067
forbid,2,2.2335887069754974e-05,12067
bag.,2,2.2335887069754974e-05,12067
smooth.,2,2.2335887069754974e-05,12067
typing,2,2.2335887069754974e-05,12067
penis,2,2.2335887069754974e-05,12067
liaisons.,2,2.2335887069754974e-05,12067
humiliating,2,2.2335887069754974e-05,12067
but-but,2,2.2335887069754974e-05,12067
ripping,2,2.2335887069754974e-05,12067
you're-you're,2,2.2335887069754974e-05,12067
closed,2,2.2335887069754974e-05,12067
party?,2,2.2335887069754974e-05,12067
chappy),2,2.2335887069754974e-05,12067
party?!,2,2.2335887069754974e-05,12067
computer,2,2.2335887069754974e-05,12067
kathys,2,2.2335887069754974e-05,12067
mimic,2,2.2335887069754974e-05,12067
tux,2,2.2335887069754974e-05,12067
tomorrow!,2,2.2335887069754974e-05,12067
geller),2,2.2335887069754974e-05,12067
younger,2,2.2335887069754974e-05,12067
minute!,2,2.2335887069754974e-05,12067
lotion,2,2.2335887069754974e-05,12067
boat,2,2.2335887069754974e-05,12067
happened?!,2,2.2335887069754974e-05,12067
"finger),",2,2.2335887069754974e-05,12067
knocks,2,2.2335887069754974e-05,12067
meaning,2,2.2335887069754974e-05,12067
ross?!,2,2.2335887069754974e-05,12067
badly?,2,2.2335887069754974e-05,12067
scottish,2,2.2335887069754974e-05,12067
olds.,2,2.2335887069754974e-05,12067
smile,2,2.2335887069754974e-05,12067
lifetime!,2,2.2335887069754974e-05,12067
months?,2,2.2335887069754974e-05,12067
advertising.,2,2.2335887069754974e-05,12067
hats,2,2.2335887069754974e-05,12067
her!!,2,2.2335887069754974e-05,12067
hurts.,2,2.2335887069754974e-05,12067
"more,",2,2.2335887069754974e-05,12067
once!,2,2.2335887069754974e-05,12067
card!,2,2.2335887069754974e-05,12067
iloveher!!!,2,2.2335887069754974e-05,12067
monica!!,2,2.2335887069754974e-05,12067
win!!,2,2.2335887069754974e-05,12067
"stupid,",2,2.2335887069754974e-05,12067
"rosita,",2,2.2335887069754974e-05,12067
mustve,2,2.2335887069754974e-05,12067
money!,2,2.2335887069754974e-05,12067
not-im,2,2.2335887069754974e-05,12067
"""",2,2.2335887069754974e-05,12067
bulging,2,2.2335887069754974e-05,12067
recognize,2,2.2335887069754974e-05,12067
yes.),2,2.2335887069754974e-05,12067
bummed,2,2.2335887069754974e-05,12067
pinching!!,2,2.2335887069754974e-05,12067
left),2,2.2335887069754974e-05,12067
knicks,2,2.2335887069754974e-05,12067
impact,2,2.2335887069754974e-05,12067
signing,2,2.2335887069754974e-05,12067
bike?,2,2.2335887069754974e-05,12067
mountain,2,2.2335887069754974e-05,12067
"father,",2,2.2335887069754974e-05,12067
"house,",2,2.2335887069754974e-05,12067
son.,2,2.2335887069754974e-05,12067
weirdest,2,2.2335887069754974e-05,12067
knows!,2,2.2335887069754974e-05,12067
ahh,2,2.2335887069754974e-05,12067
"somebody,",2,2.2335887069754974e-05,12067
yourself!?,2,2.2335887069754974e-05,12067
giggling,2,2.2335887069754974e-05,12067
"mindset,",2,2.2335887069754974e-05,12067
licking,2,2.2335887069754974e-05,12067
music.,2,2.2335887069754974e-05,12067
don',2,2.2335887069754974e-05,12067
too),2,2.2335887069754974e-05,12067
"worried,",2,2.2335887069754974e-05,12067
reasonable,2,2.2335887069754974e-05,12067
messers,2,2.2335887069754974e-05,12067
(he's,2,2.2335887069754974e-05,12067
messies!,2,2.2335887069754974e-05,12067
coffee.,2,2.2335887069754974e-05,12067
fling.,2,2.2335887069754974e-05,12067
inhospitable,2,2.2335887069754974e-05,12067
beginning,2,2.2335887069754974e-05,12067
asleep!,2,2.2335887069754974e-05,12067
dangerous,2,2.2335887069754974e-05,12067
ear,2,2.2335887069754974e-05,12067
twin,2,2.2335887069754974e-05,12067
exist.,2,2.2335887069754974e-05,12067
yemen.,2,2.2335887069754974e-05,12067
licked,2,2.2335887069754974e-05,12067
part.),2,2.2335887069754974e-05,12067
subway,2,2.2335887069754974e-05,12067
charlie's,2,2.2335887069754974e-05,12067
quick!,2,2.2335887069754974e-05,12067
gasps,2,2.2335887069754974e-05,12067
film,2,2.2335887069754974e-05,12067
mon),2,2.2335887069754974e-05,12067
explanation.,2,2.2335887069754974e-05,12067
(mouths,2,2.2335887069754974e-05,12067
"yemen,",2,2.2335887069754974e-05,12067
underwear,2,2.2335887069754974e-05,12067
"defense,",2,2.2335887069754974e-05,12067
"lunch,",2,2.2335887069754974e-05,12067
good-bye,2,2.2335887069754974e-05,12067
agent),2,2.2335887069754974e-05,12067
"oooh,",2,2.2335887069754974e-05,12067
charlie,2,2.2335887069754974e-05,12067
forty-five,2,2.2335887069754974e-05,12067
intrigued.,2,2.2335887069754974e-05,12067
16,2,2.2335887069754974e-05,12067
cheek),2,2.2335887069754974e-05,12067
stripper),2,2.2335887069754974e-05,12067
brother,2,2.2335887069754974e-05,12067
"attention,",2,2.2335887069754974e-05,12067
unintelligible,2,2.2335887069754974e-05,12067
15,2,2.2335887069754974e-05,12067
tomorrow?,2,2.2335887069754974e-05,12067
julie,2,2.2335887069754974e-05,12067
nails,2,2.2335887069754974e-05,12067
presents!,2,2.2335887069754974e-05,12067
mailman!,2,2.2335887069754974e-05,12067
(waves,2,2.2335887069754974e-05,12067
waves,2,2.2335887069754974e-05,12067
annoying,2,2.2335887069754974e-05,12067
security,2,2.2335887069754974e-05,12067
drink.),2,2.2335887069754974e-05,12067
w-h-wow!,2,2.2335887069754974e-05,12067
ticket.,2,2.2335887069754974e-05,12067
"david,",2,2.2335887069754974e-05,12067
picture.),2,2.2335887069754974e-05,12067
gross.,2,2.2335887069754974e-05,12067
hint.,2,2.2335887069754974e-05,12067
garage,2,2.2335887069754974e-05,12067
sexy?,2,2.2335887069754974e-05,12067
"great""",2,2.2335887069754974e-05,12067
break.,2,2.2335887069754974e-05,12067
collar,2,2.2335887069754974e-05,12067
hearing,2,2.2335887069754974e-05,12067
pregnant,2,2.2335887069754974e-05,12067
fist,2,2.2335887069754974e-05,12067
london?,2,2.2335887069754974e-05,12067
"""you're",2,2.2335887069754974e-05,12067
"city,",2,2.2335887069754974e-05,12067
(walking,2,2.2335887069754974e-05,12067
"live,",2,2.2335887069754974e-05,12067
porn!!!,2,2.2335887069754974e-05,12067
here!!!,2,2.2335887069754974e-05,12067
talking!,2,2.2335887069754974e-05,12067
cable,2,2.2335887069754974e-05,12067
touches,2,2.2335887069754974e-05,12067
plane!,2,2.2335887069754974e-05,12067
sick!,2,2.2335887069754974e-05,12067
tacos.,2,2.2335887069754974e-05,12067
restaurant,2,2.2335887069754974e-05,12067
disneyland,2,2.2335887069754974e-05,12067
"card,",2,2.2335887069754974e-05,12067
"you""",2,2.2335887069754974e-05,12067
another.,2,2.2335887069754974e-05,12067
police,2,2.2335887069754974e-05,12067
skinny.,2,2.2335887069754974e-05,12067
pregnancy,2,2.2335887069754974e-05,12067
joshua,2,2.2335887069754974e-05,12067
odds?,2,2.2335887069754974e-05,12067
secret?,2,2.2335887069754974e-05,12067
sandwich,2,2.2335887069754974e-05,12067
printed,2,2.2335887069754974e-05,12067
mean...,2,2.2335887069754974e-05,12067
clothes.,2,2.2335887069754974e-05,12067
smile.,2,2.2335887069754974e-05,12067
fancy.,2,2.2335887069754974e-05,12067
(annoyed),2,2.2335887069754974e-05,12067
out...,2,2.2335887069754974e-05,12067
nick,2,2.2335887069754974e-05,12067
memorial,2,2.2335887069754974e-05,12067
permission,2,2.2335887069754974e-05,12067
rachel.),2,2.2335887069754974e-05,12067
racquet.,2,2.2335887069754974e-05,12067
guess!,2,2.2335887069754974e-05,12067
given,2,2.2335887069754974e-05,12067
straighten,2,2.2335887069754974e-05,12067
soon!,2,2.2335887069754974e-05,12067
playboy,2,2.2335887069754974e-05,12067
do...,2,2.2335887069754974e-05,12067
bit.,2,2.2335887069754974e-05,12067
club.,2,2.2335887069754974e-05,12067
follow,2,2.2335887069754974e-05,12067
"whoa,",2,2.2335887069754974e-05,12067
huh!,2,2.2335887069754974e-05,12067
mood!,2,2.2335887069754974e-05,12067
below,2,2.2335887069754974e-05,12067
four!,2,2.2335887069754974e-05,12067
became,2,2.2335887069754974e-05,12067
yelling,2,2.2335887069754974e-05,12067
them?!,2,2.2335887069754974e-05,12067
boss's,2,2.2335887069754974e-05,12067
bag.),2,2.2335887069754974e-05,12067
ruining,2,2.2335887069754974e-05,12067
celebrate,2,2.2335887069754974e-05,12067
star,2,2.2335887069754974e-05,12067
hid,2,2.2335887069754974e-05,12067
girlfriend!,2,2.2335887069754974e-05,12067
literally,2,2.2335887069754974e-05,12067
"charming,",2,2.2335887069754974e-05,12067
cast,2,2.2335887069754974e-05,12067
musicman,2,2.2335887069754974e-05,12067
quiet!,2,2.2335887069754974e-05,12067
smokes-a-lot,2,2.2335887069754974e-05,12067
chemistry,2,2.2335887069754974e-05,12067
"heat,",2,2.2335887069754974e-05,12067
heat.,2,2.2335887069754974e-05,12067
survive,2,2.2335887069754974e-05,12067
"allergic,",2,2.2335887069754974e-05,12067
"boss,",2,2.2335887069754974e-05,12067
checks,2,2.2335887069754974e-05,12067
"sweetie,",2,2.2335887069754974e-05,12067
nickname?,2,2.2335887069754974e-05,12067
laundry.,2,2.2335887069754974e-05,12067
cry),2,2.2335887069754974e-05,12067
quitting,2,2.2335887069754974e-05,12067
!,2,2.2335887069754974e-05,12067
tight.,2,2.2335887069754974e-05,12067
system.,2,2.2335887069754974e-05,12067
hornswoggle?,2,2.2335887069754974e-05,12067
classes,2,2.2335887069754974e-05,12067
"cause,",2,2.2335887069754974e-05,12067
strippers,2,2.2335887069754974e-05,12067
three!,2,2.2335887069754974e-05,12067
elizabeth,2,2.2335887069754974e-05,12067
women!,2,2.2335887069754974e-05,12067
(clearly,2,2.2335887069754974e-05,12067
"stunned,",2,2.2335887069754974e-05,12067
shhing,2,2.2335887069754974e-05,12067
sweat,2,2.2335887069754974e-05,12067
"service,",2,2.2335887069754974e-05,12067
"tight,",2,2.2335887069754974e-05,12067
"world,",2,2.2335887069754974e-05,12067
tom,2,2.2335887069754974e-05,12067
chair.),2,2.2335887069754974e-05,12067
worker,2,2.2335887069754974e-05,12067
"nick,",2,2.2335887069754974e-05,12067
states.,2,2.2335887069754974e-05,12067
yep.,2,2.2335887069754974e-05,12067
cute!,2,2.2335887069754974e-05,12067
amazement.),2,2.2335887069754974e-05,12067
kicking,2,2.2335887069754974e-05,12067
pad),2,2.2335887069754974e-05,12067
absolute,2,2.2335887069754974e-05,12067
honestly?,2,2.2335887069754974e-05,12067
matter?!,2,2.2335887069754974e-05,12067
was?,2,2.2335887069754974e-05,12067
relief.,2,2.2335887069754974e-05,12067
montgomery,2,2.2335887069754974e-05,12067
"need,",2,2.2335887069754974e-05,12067
"boom,",2,2.2335887069754974e-05,12067
tea?,2,2.2335887069754974e-05,12067
swallowed,2,2.2335887069754974e-05,12067
entering),2,2.2335887069754974e-05,12067
(points),2,2.2335887069754974e-05,12067
brown,2,2.2335887069754974e-05,12067
accident.,2,2.2335887069754974e-05,12067
fear.,2,2.2335887069754974e-05,12067
squad,2,2.2335887069754974e-05,12067
shop,2,2.2335887069754974e-05,12067
spell,2,2.2335887069754974e-05,12067
outta,2,2.2335887069754974e-05,12067
waitress,2,2.2335887069754974e-05,12067
spelled,2,2.2335887069754974e-05,12067
animal,2,2.2335887069754974e-05,12067
zero,2,2.2335887069754974e-05,12067
"else,",2,2.2335887069754974e-05,12067
"rock,",2,2.2335887069754974e-05,12067
shrugs,2,2.2335887069754974e-05,12067
alien.,2,2.2335887069754974e-05,12067
"husband,",2,2.2335887069754974e-05,12067
"can't,",2,2.2335887069754974e-05,12067
limb,2,2.2335887069754974e-05,12067
stay.,2,2.2335887069754974e-05,12067
eye),2,2.2335887069754974e-05,12067
ripped,2,2.2335887069754974e-05,12067
breaking,2,2.2335887069754974e-05,12067
puppies.,2,2.2335887069754974e-05,12067
swoop,2,2.2335887069754974e-05,12067
rangers,2,2.2335887069754974e-05,12067
general,2,2.2335887069754974e-05,12067
personally,2,2.2335887069754974e-05,12067
"parties,",2,2.2335887069754974e-05,12067
rush,2,2.2335887069754974e-05,12067
capital,2,2.2335887069754974e-05,12067
dial,2,2.2335887069754974e-05,12067
what...,2,2.2335887069754974e-05,12067
"wh-why,",2,2.2335887069754974e-05,12067
sweet.,2,2.2335887069754974e-05,12067
princess,2,2.2335887069754974e-05,12067
fooling,2,2.2335887069754974e-05,12067
coffee.),2,2.2335887069754974e-05,12067
what'd,2,2.2335887069754974e-05,12067
"thats,",2,2.2335887069754974e-05,12067
"ready,",2,2.2335887069754974e-05,12067
comfortable.,2,2.2335887069754974e-05,12067
(jumps,2,2.2335887069754974e-05,12067
tip:,2,2.2335887069754974e-05,12067
zone,2,2.2335887069754974e-05,12067
girls.,2,2.2335887069754974e-05,12067
"set,",2,2.2335887069754974e-05,12067
"easy,",2,2.2335887069754974e-05,12067
guts,2,2.2335887069754974e-05,12067
"""big",2,2.2335887069754974e-05,12067
goodacre.,2,2.2335887069754974e-05,12067
noticed,2,2.2335887069754974e-05,12067
a.,2,2.2335887069754974e-05,12067
paperwork,2,2.2335887069754974e-05,12067
"""get",2,2.2335887069754974e-05,12067
"matter,",2,2.2335887069754974e-05,12067
essence,2,2.2335887069754974e-05,12067
cell,2,2.2335887069754974e-05,12067
(sighs,2,2.2335887069754974e-05,12067
wins,2,2.2335887069754974e-05,12067
mimes,2,2.2335887069754974e-05,12067
okay...,2,2.2335887069754974e-05,12067
trppd...,2,2.2335887069754974e-05,12067
resumes,2,2.2335887069754974e-05,12067
would.,2,2.2335887069754974e-05,12067
how...,2,2.2335887069754974e-05,12067
son,2,2.2335887069754974e-05,12067
coconut,2,2.2335887069754974e-05,12067
father.,2,2.2335887069754974e-05,12067
again...,2,2.2335887069754974e-05,12067
vstbl...,2,2.2335887069754974e-05,12067
gdcr.,2,2.2335887069754974e-05,12067
"touching,",2,2.2335887069754974e-05,12067
300,2,2.2335887069754974e-05,12067
fit.,2,2.2335887069754974e-05,12067
"quickly,",2,2.2335887069754974e-05,12067
million?,2,2.2335887069754974e-05,12067
snoopy,2,2.2335887069754974e-05,12067
monday,2,2.2335887069754974e-05,12067
"mind,",2,2.2335887069754974e-05,12067
"end,",2,2.2335887069754974e-05,12067
grown,2,2.2335887069754974e-05,12067
(pauses),2,2.2335887069754974e-05,12067
"leave,",2,2.2335887069754974e-05,12067
modern,2,2.2335887069754974e-05,12067
stripper,2,2.2335887069754974e-05,12067
(happily),2,2.2335887069754974e-05,12067
ridiculously,2,2.2335887069754974e-05,12067
"paul,",2,2.2335887069754974e-05,12067
(stuttering,2,2.2335887069754974e-05,12067
incoherently),2,2.2335887069754974e-05,12067
f-hah....,2,2.2335887069754974e-05,12067
flennin....,2,2.2335887069754974e-05,12067
cost,2,2.2335887069754974e-05,12067
mom!,2,2.2335887069754974e-05,12067
"yourself,",2,2.2335887069754974e-05,12067
noodles,2,2.2335887069754974e-05,12067
(quickly),2,2.2335887069754974e-05,12067
courage,2,2.2335887069754974e-05,12067
difference?,2,2.2335887069754974e-05,12067
(quietly),2,2.2335887069754974e-05,12067
dehydrated,2,2.2335887069754974e-05,12067
george,2,2.2335887069754974e-05,12067
travel,2,2.2335887069754974e-05,12067
ok...,2,2.2335887069754974e-05,12067
throat.,2,2.2335887069754974e-05,12067
kidding!,2,2.2335887069754974e-05,12067
thinking?,2,2.2335887069754974e-05,12067
click,2,2.2335887069754974e-05,12067
gesture,2,2.2335887069754974e-05,12067
"got,",2,2.2335887069754974e-05,12067
egg,2,2.2335887069754974e-05,12067
d'you,2,2.2335887069754974e-05,12067
nurse),2,2.2335887069754974e-05,12067
luck.,2,2.2335887069754974e-05,12067
lesbian,2,2.2335887069754974e-05,12067
tryin',2,2.2335887069754974e-05,12067
door!,2,2.2335887069754974e-05,12067
need?,2,2.2335887069754974e-05,12067
ross):,2,2.2335887069754974e-05,12067
'c'!,2,2.2335887069754974e-05,12067
dollars.,2,2.2335887069754974e-05,12067
food.,2,2.2335887069754974e-05,12067
remove,2,2.2335887069754974e-05,12067
ross's.,2,2.2335887069754974e-05,12067
parade,2,2.2335887069754974e-05,12067
forever,2,2.2335887069754974e-05,12067
"weekend,",2,2.2335887069754974e-05,12067
happening.,2,2.2335887069754974e-05,12067
if-if,2,2.2335887069754974e-05,12067
definite...,2,2.2335887069754974e-05,12067
cupping.,2,2.2335887069754974e-05,12067
(startled),2,2.2335887069754974e-05,12067
hall),2,2.2335887069754974e-05,12067
moon,2,2.2335887069754974e-05,12067
no-no-no,2,2.2335887069754974e-05,12067
kitchen),2,2.2335887069754974e-05,12067
hammer,2,2.2335887069754974e-05,12067
copy,2,2.2335887069754974e-05,12067
mouth.),2,2.2335887069754974e-05,12067
sweetums.,2,2.2335887069754974e-05,12067
favorite?,2,2.2335887069754974e-05,12067
"mary-angela,",2,2.2335887069754974e-05,12067
mary-angela.,2,2.2335887069754974e-05,12067
lasted,2,2.2335887069754974e-05,12067
juice,2,2.2335887069754974e-05,12067
tend,2,2.2335887069754974e-05,12067
"inseam,",2,2.2335887069754974e-05,12067
tailor...took,2,2.2335887069754974e-05,12067
sec?,2,2.2335887069754974e-05,12067
"poker,",2,2.2335887069754974e-05,12067
"babe,",2,2.2335887069754974e-05,12067
cousin,2,2.2335887069754974e-05,12067
eight.,2,2.2335887069754974e-05,12067
friday?,2,2.2335887069754974e-05,12067
(gasping),2,2.2335887069754974e-05,12067
worry.,2,2.2335887069754974e-05,12067
table!,2,2.2335887069754974e-05,12067
punches,2,2.2335887069754974e-05,12067
furniture,2,2.2335887069754974e-05,12067
else's,2,2.2335887069754974e-05,12067
silver,2,2.2335887069754974e-05,12067
angela,2,2.2335887069754974e-05,12067
decision,2,2.2335887069754974e-05,12067
word?,2,2.2335887069754974e-05,12067
"commitment,",2,2.2335887069754974e-05,12067
spite,2,2.2335887069754974e-05,12067
was.,2,2.2335887069754974e-05,12067
suck!,2,2.2335887069754974e-05,12067
(shyly),2,2.2335887069754974e-05,12067
"whoa-whoa-whoa,",2,2.2335887069754974e-05,12067
fran.,2,2.2335887069754974e-05,12067
o'clock,2,2.2335887069754974e-05,12067
usher,2,2.2335887069754974e-05,12067
cream,2,2.2335887069754974e-05,12067
tastes,2,2.2335887069754974e-05,12067
wenus.,2,2.2335887069754974e-05,12067
estimated,2,2.2335887069754974e-05,12067
mon.,2,2.2335887069754974e-05,12067
by.,2,2.2335887069754974e-05,12067
moment?,2,2.2335887069754974e-05,12067
fast,2,2.2335887069754974e-05,12067
net,2,2.2335887069754974e-05,12067
someone's,2,2.2335887069754974e-05,12067
accent),2,2.2335887069754974e-05,12067
unbelievable.,2,2.2335887069754974e-05,12067
pointing,2,2.2335887069754974e-05,12067
israeli,2,2.2335887069754974e-05,12067
curtain,2,2.2335887069754974e-05,12067
chances,2,2.2335887069754974e-05,12067
slow,2,2.2335887069754974e-05,12067
'chand-lrr'.,2,2.2335887069754974e-05,12067
monday!,2,2.2335887069754974e-05,12067
listen.,2,2.2335887069754974e-05,12067
(coughs),2,2.2335887069754974e-05,12067
be...,2,2.2335887069754974e-05,12067
don't.,2,2.2335887069754974e-05,12067
drawer,2,2.2335887069754974e-05,12067
fly,2,2.2335887069754974e-05,12067
eyes!!,2,2.2335887069754974e-05,12067
"should,",2,2.2335887069754974e-05,12067
length,2,2.2335887069754974e-05,12067
parents!,2,2.2335887069754974e-05,12067
so....,2,2.2335887069754974e-05,12067
name's,2,2.2335887069754974e-05,12067
favourite,2,2.2335887069754974e-05,12067
typical,2,2.2335887069754974e-05,12067
noo!!,2,2.2335887069754974e-05,12067
"numbers,",2,2.2335887069754974e-05,12067
"terrific,",2,2.2335887069754974e-05,12067
tells,2,2.2335887069754974e-05,12067
things?,2,2.2335887069754974e-05,12067
chelsea.,2,2.2335887069754974e-05,12067
"meet,",2,2.2335887069754974e-05,12067
near,2,2.2335887069754974e-05,12067
results,2,2.2335887069754974e-05,12067
cute?,2,2.2335887069754974e-05,12067
"yeah-yeah,",2,2.2335887069754974e-05,12067
imaginary,2,2.2335887069754974e-05,12067
list.,2,2.2335887069754974e-05,12067
number?,2,2.2335887069754974e-05,12067
boy!,2,2.2335887069754974e-05,12067
mad.,2,2.2335887069754974e-05,12067
kim,2,2.2335887069754974e-05,12067
"there's,",2,2.2335887069754974e-05,12067
"tests,",2,2.2335887069754974e-05,12067
divorced?,2,2.2335887069754974e-05,12067
yasmine,2,2.2335887069754974e-05,12067
"bleeth,",2,2.2335887069754974e-05,12067
"dunno,",2,2.2335887069754974e-05,12067
leg,2,2.2335887069754974e-05,12067
tables,2,2.2335887069754974e-05,12067
pop,2,2.2335887069754974e-05,12067
(coughing),2,2.2335887069754974e-05,12067
bout,2,2.2335887069754974e-05,12067
word!,2,2.2335887069754974e-05,12067
message.,2,2.2335887069754974e-05,12067
goatee),2,2.2335887069754974e-05,12067
shirt?,2,2.2335887069754974e-05,12067
appointment,2,2.2335887069754974e-05,12067
robert,2,2.2335887069754974e-05,12067
pillow,2,2.2335887069754974e-05,12067
bonus,2,2.2335887069754974e-05,12067
yearly,2,2.2335887069754974e-05,12067
"huh,",2,2.2335887069754974e-05,12067
"called,",2,2.2335887069754974e-05,12067
'til,2,2.2335887069754974e-05,12067
less.,2,2.2335887069754974e-05,12067
blonde,2,2.2335887069754974e-05,12067
attack,2,2.2335887069754974e-05,12067
speaking,2,2.2335887069754974e-05,12067
handles,2,2.2335887069754974e-05,12067
forest,2,2.2335887069754974e-05,12067
cant.,2,2.2335887069754974e-05,12067
off?,2,2.2335887069754974e-05,12067
move.),2,2.2335887069754974e-05,12067
complaining,2,2.2335887069754974e-05,12067
knock.,2,2.2335887069754974e-05,12067
"cute,",2,2.2335887069754974e-05,12067
mess.,2,2.2335887069754974e-05,12067
myself?,2,2.2335887069754974e-05,12067
man's,2,2.2335887069754974e-05,12067
pros.,2,2.2335887069754974e-05,12067
space.,2,2.2335887069754974e-05,12067
"short,",2,2.2335887069754974e-05,12067
roll.,2,2.2335887069754974e-05,12067
hug.,2,2.2335887069754974e-05,12067
trading.,2,2.2335887069754974e-05,12067
resist,2,2.2335887069754974e-05,12067
"center,",2,2.2335887069754974e-05,12067
"badly,",2,2.2335887069754974e-05,12067
following,2,2.2335887069754974e-05,12067
bring?,2,2.2335887069754974e-05,12067
leave!,2,2.2335887069754974e-05,12067
yells,2,2.2335887069754974e-05,12067
chandler's,2,2.2335887069754974e-05,12067
"side,",2,2.2335887069754974e-05,12067
"me""",2,2.2335887069754974e-05,12067
"egg,",2,2.2335887069754974e-05,12067
"does,",2,2.2335887069754974e-05,12067
plan,2,2.2335887069754974e-05,12067
wooden,2,2.2335887069754974e-05,12067
monkeys,2,2.2335887069754974e-05,12067
clothes?,2,2.2335887069754974e-05,12067
doll,2,2.2335887069754974e-05,12067
scientists,2,2.2335887069754974e-05,12067
troll,2,2.2335887069754974e-05,12067
mean!,2,2.2335887069754974e-05,12067
towel,2,2.2335887069754974e-05,12067
math!,2,2.2335887069754974e-05,12067
aroused,2,2.2335887069754974e-05,12067
legs.),2,2.2335887069754974e-05,12067
opposite,2,2.2335887069754974e-05,12067
"whoa-ho,",2,2.2335887069754974e-05,12067
number.,2,2.2335887069754974e-05,12067
score,2,2.2335887069754974e-05,12067
"eight,",2,2.2335887069754974e-05,12067
"nono,",2,2.2335887069754974e-05,12067
cutting,2,2.2335887069754974e-05,12067
whaddya,2,2.2335887069754974e-05,12067
we.,2,2.2335887069754974e-05,12067
fit,2,2.2335887069754974e-05,12067
"reason,",2,2.2335887069754974e-05,12067
toilet,2,2.2335887069754974e-05,12067
blouse.,2,2.2335887069754974e-05,12067
door?,2,2.2335887069754974e-05,12067
this...,2,2.2335887069754974e-05,12067
noo.,2,2.2335887069754974e-05,12067
beds,2,2.2335887069754974e-05,12067
note,2,2.2335887069754974e-05,12067
pretends,2,2.2335887069754974e-05,12067
"chest,",2,2.2335887069754974e-05,12067
there.),2,2.2335887069754974e-05,12067
"huggin',",2,2.2335887069754974e-05,12067
life?,2,2.2335887069754974e-05,12067
"new,",2,2.2335887069754974e-05,12067
balled,2,2.2335887069754974e-05,12067
moments,2,2.2335887069754974e-05,12067
um...,2,2.2335887069754974e-05,12067
bed),2,2.2335887069754974e-05,12067
fridge.),2,2.2335887069754974e-05,12067
chan,2,2.2335887069754974e-05,12067
pain),2,2.2335887069754974e-05,12067
nice?,2,2.2335887069754974e-05,12067
stuff.),2,2.2335887069754974e-05,12067
meals,2,2.2335887069754974e-05,12067
ducks,2,2.2335887069754974e-05,12067
up...,2,2.2335887069754974e-05,12067
leaving.,2,2.2335887069754974e-05,12067
"love,",2,2.2335887069754974e-05,12067
woke,2,2.2335887069754974e-05,12067
ring),2,2.2335887069754974e-05,12067
"bad,",2,2.2335887069754974e-05,12067
no),2,2.2335887069754974e-05,12067
bag),2,2.2335887069754974e-05,12067
comedian,2,2.2335887069754974e-05,12067
doin'?,2,2.2335887069754974e-05,12067
buddy.,2,2.2335887069754974e-05,12067
"car,",2,2.2335887069754974e-05,12067
kissing.,2,2.2335887069754974e-05,12067
"knit,",2,2.2335887069754974e-05,12067
"""so",2,2.2335887069754974e-05,12067
"would,",2,2.2335887069754974e-05,12067
reason.,2,2.2335887069754974e-05,12067
scrabble,2,2.2335887069754974e-05,12067
cigarette.),2,2.2335887069754974e-05,12067
flip,2,2.2335887069754974e-05,12067
"mother,",2,2.2335887069754974e-05,12067
right...,2,2.2335887069754974e-05,12067
leg?,2,2.2335887069754974e-05,12067
involved,2,2.2335887069754974e-05,12067
waaaay,2,2.2335887069754974e-05,12067
major,2,2.2335887069754974e-05,12067
geek.,2,2.2335887069754974e-05,12067
study,2,2.2335887069754974e-05,12067
"luck,",2,2.2335887069754974e-05,12067
"sudden,",2,2.2335887069754974e-05,12067
ooh.,2,2.2335887069754974e-05,12067
source,2,2.2335887069754974e-05,12067
butter,2,2.2335887069754974e-05,12067
chloe!,2,2.2335887069754974e-05,12067
involves,2,2.2335887069754974e-05,12067
guys',2,2.2335887069754974e-05,12067
disgusted,2,2.2335887069754974e-05,12067
loud,2,2.2335887069754974e-05,12067
"sign,",2,2.2335887069754974e-05,12067
chloe,2,2.2335887069754974e-05,12067
(looking),2,2.2335887069754974e-05,12067
"case,",2,2.2335887069754974e-05,12067
guys),2,2.2335887069754974e-05,12067
passes,2,2.2335887069754974e-05,12067
"which,",2,2.2335887069754974e-05,12067
omnipotent,2,2.2335887069754974e-05,12067
yes?,2,2.2335887069754974e-05,12067
desk),2,2.2335887069754974e-05,12067
rachel?,2,2.2335887069754974e-05,12067
shorts,2,2.2335887069754974e-05,12067
dance),2,2.2335887069754974e-05,12067
weekend.,2,2.2335887069754974e-05,12067
extends,2,2.2335887069754974e-05,12067
moustache?,2,2.2335887069754974e-05,12067
per,2,2.2335887069754974e-05,12067
better!,2,2.2335887069754974e-05,12067
ebony,2,2.2335887069754974e-05,12067
cigarettes.,2,2.2335887069754974e-05,12067
passing,2,2.2335887069754974e-05,12067
football,2,2.2335887069754974e-05,12067
very-very,2,2.2335887069754974e-05,12067
city,2,2.2335887069754974e-05,12067
game's,2,2.2335887069754974e-05,12067
frightening,2,2.2335887069754974e-05,12067
fish,2,2.2335887069754974e-05,12067
whether,2,2.2335887069754974e-05,12067
several,2,2.2335887069754974e-05,12067
smoke!,2,2.2335887069754974e-05,12067
devil,2,2.2335887069754974e-05,12067
dunno,2,2.2335887069754974e-05,12067
did-did-did,2,2.2335887069754974e-05,12067
high?,2,2.2335887069754974e-05,12067
hot.,2,2.2335887069754974e-05,12067
"stuffing,",2,2.2335887069754974e-05,12067
unbelievable,2,2.2335887069754974e-05,12067
marcel?,2,2.2335887069754974e-05,12067
janice...,2,2.2335887069754974e-05,12067
phone?,2,2.2335887069754974e-05,12067
open.,2,2.2335887069754974e-05,12067
walk?,2,2.2335887069754974e-05,12067
angry,2,2.2335887069754974e-05,12067
joseph,2,2.2335887069754974e-05,12067
shall,2,2.2335887069754974e-05,12067
cigarette),2,2.2335887069754974e-05,12067
"im,",2,2.2335887069754974e-05,12067
"cheese,",2,2.2335887069754974e-05,12067
"everything,",2,2.2335887069754974e-05,12067
"dates,",2,2.2335887069754974e-05,12067
involve,2,2.2335887069754974e-05,12067
projectile,2,2.2335887069754974e-05,12067
vomiting.,2,2.2335887069754974e-05,12067
open!,2,2.2335887069754974e-05,12067
divorced,2,2.2335887069754974e-05,12067
"vail,",2,2.2335887069754974e-05,12067
guys'd,2,2.2335887069754974e-05,12067
accidentally,2,2.2335887069754974e-05,12067
"everybody,",2,2.2335887069754974e-05,12067
syphilis,2,2.2335887069754974e-05,12067
thanksgivings,2,2.2335887069754974e-05,12067
sucked.,2,2.2335887069754974e-05,12067
desperate,2,2.2335887069754974e-05,12067
back...,2,2.2335887069754974e-05,12067
hours.,2,2.2335887069754974e-05,12067
emergency,2,2.2335887069754974e-05,12067
jokes...,2,2.2335887069754974e-05,12067
no-no-no-no.,2,2.2335887069754974e-05,12067
san,2,2.2335887069754974e-05,12067
(imitating),2,2.2335887069754974e-05,12067
lap),2,2.2335887069754974e-05,12067
address,2,2.2335887069754974e-05,12067
phone...,2,2.2335887069754974e-05,12067
pats,2,2.2335887069754974e-05,12067
treat.,2,2.2335887069754974e-05,12067
washington,2,2.2335887069754974e-05,12067
square,2,2.2335887069754974e-05,12067
machine.,2,2.2335887069754974e-05,12067
goin',2,2.2335887069754974e-05,12067
panel,2,2.2335887069754974e-05,12067
cheat,2,2.2335887069754974e-05,12067
area,2,2.2335887069754974e-05,12067
ex-boyfriend,2,2.2335887069754974e-05,12067
"roof,",2,2.2335887069754974e-05,12067
bobby?,2,2.2335887069754974e-05,12067
"sex,",2,2.2335887069754974e-05,12067
law.,2,2.2335887069754974e-05,12067
brand,2,2.2335887069754974e-05,12067
reasons.,2,2.2335887069754974e-05,12067
"aah,",2,2.2335887069754974e-05,12067
danielle!,2,2.2335887069754974e-05,12067
expecting,2,2.2335887069754974e-05,12067
hating,2,2.2335887069754974e-05,12067
electric,2,2.2335887069754974e-05,12067
moms,2,2.2335887069754974e-05,12067
it'd,2,2.2335887069754974e-05,12067
hypothetically.,2,2.2335887069754974e-05,12067
already?,2,2.2335887069754974e-05,12067
knapsack!,2,2.2335887069754974e-05,12067
phrase,2,2.2335887069754974e-05,12067
naked!,2,2.2335887069754974e-05,12067
camera),2,2.2335887069754974e-05,12067
pen,2,2.2335887069754974e-05,12067
tea,2,2.2335887069754974e-05,12067
"40,",2,2.2335887069754974e-05,12067
little.,2,2.2335887069754974e-05,12067
doctor?,2,2.2335887069754974e-05,12067
pen.,2,2.2335887069754974e-05,12067
hopefully.),2,2.2335887069754974e-05,12067
uh.,2,2.2335887069754974e-05,12067
flames.,2,2.2335887069754974e-05,12067
porn?,2,2.2335887069754974e-05,12067
(trapped),2,2.2335887069754974e-05,12067
parachute,2,2.2335887069754974e-05,12067
lens.),1,1.1167943534877487e-05,12067
even?!,1,1.1167943534877487e-05,12067
click!,1,1.1167943534877487e-05,12067
tongue...,1,1.1167943534877487e-05,12067
third-world,1,1.1167943534877487e-05,12067
couple),1,1.1167943534877487e-05,12067
babe!,1,1.1167943534877487e-05,12067
shop?,1,1.1167943534877487e-05,12067
honeymoon?,1,1.1167943534877487e-05,12067
goes.,1,1.1167943534877487e-05,12067
nations.,1,1.1167943534877487e-05,12067
depressed.,1,1.1167943534877487e-05,12067
"bermuda,",1,1.1167943534877487e-05,12067
celebrating.,1,1.1167943534877487e-05,12067
bamboozled?,1,1.1167943534877487e-05,12067
rasputin!,1,1.1167943534877487e-05,12067
fred,1,1.1167943534877487e-05,12067
"take,",1,1.1167943534877487e-05,12067
(simultaneously,1,1.1167943534877487e-05,12067
pictures),1,1.1167943534877487e-05,12067
stage.,1,1.1167943534877487e-05,12067
(showing,1,1.1167943534877487e-05,12067
bucks?,1,1.1167943534877487e-05,12067
soviet,1,1.1167943534877487e-05,12067
congratulations,1,1.1167943534877487e-05,12067
bride.),1,1.1167943534877487e-05,12067
speech.,1,1.1167943534877487e-05,12067
withwith,1,1.1167943534877487e-05,12067
adams?!,1,1.1167943534877487e-05,12067
headhunter.,1,1.1167943534877487e-05,12067
remember.,1,1.1167943534877487e-05,12067
can?,1,1.1167943534877487e-05,12067
ansel,1,1.1167943534877487e-05,12067
need(rips,1,1.1167943534877487e-05,12067
rogue,1,1.1167943534877487e-05,12067
bathroom?,1,1.1167943534877487e-05,12067
picture)theres,1,1.1167943534877487e-05,12067
(waves.),1,1.1167943534877487e-05,12067
one(he,1,1.1167943534877487e-05,12067
cameras?!,1,1.1167943534877487e-05,12067
bogota.,1,1.1167943534877487e-05,12067
developed.,1,1.1167943534877487e-05,12067
word...,1,1.1167943534877487e-05,12067
massaging,1,1.1167943534877487e-05,12067
uh...(he,1,1.1167943534877487e-05,12067
tables.,1,1.1167943534877487e-05,12067
noisily)...hi.,1,1.1167943534877487e-05,12067
if!,1,1.1167943534877487e-05,12067
pictures?,1,1.1167943534877487e-05,12067
"thankyou,",1,1.1167943534877487e-05,12067
awful,1,1.1167943534877487e-05,12067
triscadecaphobia.,1,1.1167943534877487e-05,12067
triscuts?,1,1.1167943534877487e-05,12067
thinkoh!,1,1.1167943534877487e-05,12067
huff.),1,1.1167943534877487e-05,12067
happiest,1,1.1167943534877487e-05,12067
bridal,1,1.1167943534877487e-05,12067
contestants,1,1.1167943534877487e-05,12067
clerk),1,1.1167943534877487e-05,12067
clumsy,1,1.1167943534877487e-05,12067
32,1,1.1167943534877487e-05,12067
"ridiculous,",1,1.1167943534877487e-05,12067
32!,1,1.1167943534877487e-05,12067
something)what,1,1.1167943534877487e-05,12067
"cake,",1,1.1167943534877487e-05,12067
wicked,1,1.1167943534877487e-05,12067
sanford!,1,1.1167943534877487e-05,12067
hi....,1,1.1167943534877487e-05,12067
wango,1,1.1167943534877487e-05,12067
awhile.,1,1.1167943534877487e-05,12067
"locked,",1,1.1167943534877487e-05,12067
score!,1,1.1167943534877487e-05,12067
need(picks,1,1.1167943534877487e-05,12067
(exits),1,1.1167943534877487e-05,12067
locked?,1,1.1167943534877487e-05,12067
shampoos?,1,1.1167943534877487e-05,12067
higher,1,1.1167943534877487e-05,12067
soaps?,1,1.1167943534877487e-05,12067
gladd,1,1.1167943534877487e-05,12067
alexandra,1,1.1167943534877487e-05,12067
toiletries),1,1.1167943534877487e-05,12067
toe,1,1.1167943534877487e-05,12067
"bahama,",1,1.1167943534877487e-05,12067
bathing,1,1.1167943534877487e-05,12067
"look)yeah,",1,1.1167943534877487e-05,12067
flash,1,1.1167943534877487e-05,12067
"satin,",1,1.1167943534877487e-05,12067
"toby,",1,1.1167943534877487e-05,12067
bald,1,1.1167943534877487e-05,12067
"sateen,",1,1.1167943534877487e-05,12067
"raffia,",1,1.1167943534877487e-05,12067
display!,1,1.1167943534877487e-05,12067
"gingham,",1,1.1167943534877487e-05,12067
"felt,",1,1.1167943534877487e-05,12067
testacles,1,1.1167943534877487e-05,12067
purple,1,1.1167943534877487e-05,12067
riddler!,1,1.1167943534877487e-05,12067
caf?,1,1.1167943534877487e-05,12067
tranquilizer,1,1.1167943534877487e-05,12067
access,1,1.1167943534877487e-05,12067
network,1,1.1167943534877487e-05,12067
butterfly,1,1.1167943534877487e-05,12067
men!,1,1.1167943534877487e-05,12067
framed,1,1.1167943534877487e-05,12067
(punches,1,1.1167943534877487e-05,12067
framed!,1,1.1167943534877487e-05,12067
realms,1,1.1167943534877487e-05,12067
"donut?""",1,1.1167943534877487e-05,12067
"lace,",1,1.1167943534877487e-05,12067
donut.,1,1.1167943534877487e-05,12067
toss,1,1.1167943534877487e-05,12067
eleven.,1,1.1167943534877487e-05,12067
takes.,1,1.1167943534877487e-05,12067
everyday?,1,1.1167943534877487e-05,12067
bob?,1,1.1167943534877487e-05,12067
basis.,1,1.1167943534877487e-05,12067
semi-first,1,1.1167943534877487e-05,12067
place.),1,1.1167943534877487e-05,12067
freezes,1,1.1167943534877487e-05,12067
muriel.,1,1.1167943534877487e-05,12067
toby,1,1.1167943534877487e-05,12067
sixth,1,1.1167943534877487e-05,12067
departments.,1,1.1167943534877487e-05,12067
"lookbesides,",1,1.1167943534877487e-05,12067
awkward!,1,1.1167943534877487e-05,12067
illill,1,1.1167943534877487e-05,12067
lord.,1,1.1167943534877487e-05,12067
toby.,1,1.1167943534877487e-05,12067
donuts,1,1.1167943534877487e-05,12067
invitations?!,1,1.1167943534877487e-05,12067
air).,1,1.1167943534877487e-05,12067
mama,1,1.1167943534877487e-05,12067
id(off,1,1.1167943534877487e-05,12067
memorized.,1,1.1167943534877487e-05,12067
tickets.),1,1.1167943534877487e-05,12067
course.,1,1.1167943534877487e-05,12067
belong.,1,1.1167943534877487e-05,12067
"k,",1,1.1167943534877487e-05,12067
25j,1,1.1167943534877487e-05,12067
league?,1,1.1167943534877487e-05,12067
bagel,1,1.1167943534877487e-05,12067
toyou-yougo,1,1.1167943534877487e-05,12067
mento?,1,1.1167943534877487e-05,12067
"volume,",1,1.1167943534877487e-05,12067
physically,1,1.1167943534877487e-05,12067
thatwhy,1,1.1167943534877487e-05,12067
y'think?,1,1.1167943534877487e-05,12067
hoops?,1,1.1167943534877487e-05,12067
suit.,1,1.1167943534877487e-05,12067
"helps!""",1,1.1167943534877487e-05,12067
considering,1,1.1167943534877487e-05,12067
speedo.,1,1.1167943534877487e-05,12067
speedo?,1,1.1167943534877487e-05,12067
mouths.),1,1.1167943534877487e-05,12067
1a.,1,1.1167943534877487e-05,12067
apology,1,1.1167943534877487e-05,12067
cleaningdont,1,1.1167943534877487e-05,12067
sheer,1,1.1167943534877487e-05,12067
agree.),1,1.1167943534877487e-05,12067
'excuse,1,1.1167943534877487e-05,12067
"insightful,",1,1.1167943534877487e-05,12067
gal,1,1.1167943534877487e-05,12067
delight,1,1.1167943534877487e-05,12067
camera?,1,1.1167943534877487e-05,12067
blarrglarrghh.',1,1.1167943534877487e-05,12067
lines!,1,1.1167943534877487e-05,12067
pal,1,1.1167943534877487e-05,12067
wavy,1,1.1167943534877487e-05,12067
reallydidnt,1,1.1167943534877487e-05,12067
accepted.,1,1.1167943534877487e-05,12067
l-o-s-e-r?,1,1.1167943534877487e-05,12067
problems.,1,1.1167943534877487e-05,12067
pleasure!,1,1.1167943534877487e-05,12067
(out,1,1.1167943534877487e-05,12067
sides,1,1.1167943534877487e-05,12067
"stamps,",1,1.1167943534877487e-05,12067
whoah.,1,1.1167943534877487e-05,12067
sand?,1,1.1167943534877487e-05,12067
treasure,1,1.1167943534877487e-05,12067
warning.,1,1.1167943534877487e-05,12067
include,1,1.1167943534877487e-05,12067
necklaces.,1,1.1167943534877487e-05,12067
pearl,1,1.1167943534877487e-05,12067
"ceiling,",1,1.1167943534877487e-05,12067
"stacked,",1,1.1167943534877487e-05,12067
bobby,1,1.1167943534877487e-05,12067
wefriends,1,1.1167943534877487e-05,12067
delegating.,1,1.1167943534877487e-05,12067
(suppressing,1,1.1167943534877487e-05,12067
timeare,1,1.1167943534877487e-05,12067
create,1,1.1167943534877487e-05,12067
pin.,1,1.1167943534877487e-05,12067
friend?,1,1.1167943534877487e-05,12067
hideously,1,1.1167943534877487e-05,12067
"left,",1,1.1167943534877487e-05,12067
dois,1,1.1167943534877487e-05,12067
128,1,1.1167943534877487e-05,12067
evening...,1,1.1167943534877487e-05,12067
visa,1,1.1167943534877487e-05,12067
hospital?,1,1.1167943534877487e-05,12067
allchandler.,1,1.1167943534877487e-05,12067
has.,1,1.1167943534877487e-05,12067
shy,1,1.1167943534877487e-05,12067
bings.,1,1.1167943534877487e-05,12067
emergency.,1,1.1167943534877487e-05,12067
yell.,1,1.1167943534877487e-05,12067
factoring.,1,1.1167943534877487e-05,12067
marriages!,1,1.1167943534877487e-05,12067
nine-year-old,1,1.1167943534877487e-05,12067
bings,1,1.1167943534877487e-05,12067
receptionist)'scuse,1,1.1167943534877487e-05,12067
rode,1,1.1167943534877487e-05,12067
brooklyn...,1,1.1167943534877487e-05,12067
met?,1,1.1167943534877487e-05,12067
"uncle,",1,1.1167943534877487e-05,12067
panicking!,1,1.1167943534877487e-05,12067
bada.,1,1.1167943534877487e-05,12067
gym!,1,1.1167943534877487e-05,12067
micro-manage.,1,1.1167943534877487e-05,12067
hidad.,1,1.1167943534877487e-05,12067
showing.),1,1.1167943534877487e-05,12067
cleavage,1,1.1167943534877487e-05,12067
(shes,1,1.1167943534877487e-05,12067
manage,1,1.1167943534877487e-05,12067
misses.,1,1.1167943534877487e-05,12067
lessons?,1,1.1167943534877487e-05,12067
headdress,1,1.1167943534877487e-05,12067
tools.,1,1.1167943534877487e-05,12067
gr-6,1,1.1167943534877487e-05,12067
(pounds,1,1.1167943534877487e-05,12067
beer!,1,1.1167943534877487e-05,12067
myselfusing,1,1.1167943534877487e-05,12067
(nervous),1,1.1167943534877487e-05,12067
"o-okay,",1,1.1167943534877487e-05,12067
girabaldi!,1,1.1167943534877487e-05,12067
healthy,1,1.1167943534877487e-05,12067
miranda.,1,1.1167943534877487e-05,12067
'we',1,1.1167943534877487e-05,12067
duties?,1,1.1167943534877487e-05,12067
carmen,1,1.1167943534877487e-05,12067
do-,1,1.1167943534877487e-05,12067
into!,1,1.1167943534877487e-05,12067
speedoesthat,1,1.1167943534877487e-05,12067
sticks.,1,1.1167943534877487e-05,12067
fourteen.,1,1.1167943534877487e-05,12067
starlet.,1,1.1167943534877487e-05,12067
toothless,1,1.1167943534877487e-05,12067
besides,1,1.1167943534877487e-05,12067
widowed?...hopefully?,1,1.1167943534877487e-05,12067
kl-5,1,1.1167943534877487e-05,12067
cradlei,1,1.1167943534877487e-05,12067
harboring,1,1.1167943534877487e-05,12067
atmosphere,1,1.1167943534877487e-05,12067
iplayed,1,1.1167943534877487e-05,12067
consuming,1,1.1167943534877487e-05,12067
maam.,1,1.1167943534877487e-05,12067
hoot.,1,1.1167943534877487e-05,12067
fate),1,1.1167943534877487e-05,12067
"shabby,",1,1.1167943534877487e-05,12067
frame,1,1.1167943534877487e-05,12067
hardest,1,1.1167943534877487e-05,12067
companys,1,1.1167943534877487e-05,12067
transition,1,1.1167943534877487e-05,12067
(resigning,1,1.1167943534877487e-05,12067
hotel.,1,1.1167943534877487e-05,12067
rick?,1,1.1167943534877487e-05,12067
piano.,1,1.1167943534877487e-05,12067
girabaldi,1,1.1167943534877487e-05,12067
daddy!,1,1.1167943534877487e-05,12067
starts.),1,1.1167943534877487e-05,12067
"subway,",1,1.1167943534877487e-05,12067
pawn,1,1.1167943534877487e-05,12067
fatty!,1,1.1167943534877487e-05,12067
brolin?,1,1.1167943534877487e-05,12067
pronounces,1,1.1167943534877487e-05,12067
hiding,1,1.1167943534877487e-05,12067
pleasing,1,1.1167943534877487e-05,12067
dennis,1,1.1167943534877487e-05,12067
mud,1,1.1167943534877487e-05,12067
slippery.,1,1.1167943534877487e-05,12067
"shoes,",1,1.1167943534877487e-05,12067
hut,1,1.1167943534877487e-05,12067
lessons.,1,1.1167943534877487e-05,12067
see?!,1,1.1167943534877487e-05,12067
games!,1,1.1167943534877487e-05,12067
streisands,1,1.1167943534877487e-05,12067
six!,1,1.1167943534877487e-05,12067
barbara,1,1.1167943534877487e-05,12067
(disappointed,1,1.1167943534877487e-05,12067
simultaneously,1,1.1167943534877487e-05,12067
left-,1,1.1167943534877487e-05,12067
thenwho,1,1.1167943534877487e-05,12067
trash.,1,1.1167943534877487e-05,12067
surprises,1,1.1167943534877487e-05,12067
ha-ha,1,1.1167943534877487e-05,12067
(mimes,1,1.1167943534877487e-05,12067
collapse),1,1.1167943534877487e-05,12067
golden,1,1.1167943534877487e-05,12067
wont.,1,1.1167943534877487e-05,12067
"hour,",1,1.1167943534877487e-05,12067
(sliding,1,1.1167943534877487e-05,12067
shedder,1,1.1167943534877487e-05,12067
feet.,1,1.1167943534877487e-05,12067
all),1,1.1167943534877487e-05,12067
madre!,1,1.1167943534877487e-05,12067
talented,1,1.1167943534877487e-05,12067
feet),1,1.1167943534877487e-05,12067
costume?,1,1.1167943534877487e-05,12067
madre,1,1.1167943534877487e-05,12067
"aurora,",1,1.1167943534877487e-05,12067
treasure!,1,1.1167943534877487e-05,12067
"floor,",1,1.1167943534877487e-05,12067
ladder,1,1.1167943534877487e-05,12067
wear?,1,1.1167943534877487e-05,12067
"italian,",1,1.1167943534877487e-05,12067
size,1,1.1167943534877487e-05,12067
blowing,1,1.1167943534877487e-05,12067
hungry,1,1.1167943534877487e-05,12067
fishes,1,1.1167943534877487e-05,12067
aisle,1,1.1167943534877487e-05,12067
air!,1,1.1167943534877487e-05,12067
army...,1,1.1167943534877487e-05,12067
predicament,1,1.1167943534877487e-05,12067
hair.),1,1.1167943534877487e-05,12067
factoring,1,1.1167943534877487e-05,12067
bit?,1,1.1167943534877487e-05,12067
companies.,1,1.1167943534877487e-05,12067
depends,1,1.1167943534877487e-05,12067
afrits,1,1.1167943534877487e-05,12067
page?,1,1.1167943534877487e-05,12067
"much,",1,1.1167943534877487e-05,12067
charity.,1,1.1167943534877487e-05,12067
proceeds,1,1.1167943534877487e-05,12067
popcorn!,1,1.1167943534877487e-05,12067
cars!,1,1.1167943534877487e-05,12067
race,1,1.1167943534877487e-05,12067
newman.,1,1.1167943534877487e-05,12067
me;,1,1.1167943534877487e-05,12067
newman!,1,1.1167943534877487e-05,12067
everybodys!,1,1.1167943534877487e-05,12067
air.,1,1.1167943534877487e-05,12067
junk.),1,1.1167943534877487e-05,12067
turtle!,1,1.1167943534877487e-05,12067
i-i've,1,1.1167943534877487e-05,12067
google,1,1.1167943534877487e-05,12067
google!,1,1.1167943534877487e-05,12067
messy.,1,1.1167943534877487e-05,12067
ever!!!,1,1.1167943534877487e-05,12067
retreats.),1,1.1167943534877487e-05,12067
attention.,1,1.1167943534877487e-05,12067
orthodox.,1,1.1167943534877487e-05,12067
greek,1,1.1167943534877487e-05,12067
dress.),1,1.1167943534877487e-05,12067
(her,1,1.1167943534877487e-05,12067
went.,1,1.1167943534877487e-05,12067
mom.),1,1.1167943534877487e-05,12067
throat.),1,1.1167943534877487e-05,12067
york.),1,1.1167943534877487e-05,12067
(heart),1,1.1167943534877487e-05,12067
jumper,1,1.1167943534877487e-05,12067
vice-president,1,1.1167943534877487e-05,12067
"shop,",1,1.1167943534877487e-05,12067
receptionist,1,1.1167943534877487e-05,12067
rachel?!,1,1.1167943534877487e-05,12067
position.,1,1.1167943534877487e-05,12067
claim,1,1.1167943534877487e-05,12067
espresso.,1,1.1167943534877487e-05,12067
now-now,1,1.1167943534877487e-05,12067
tournament.,1,1.1167943534877487e-05,12067
herbotchy,1,1.1167943534877487e-05,12067
semi-finalsof,1,1.1167943534877487e-05,12067
sculpture,1,1.1167943534877487e-05,12067
socks.,1,1.1167943534877487e-05,12067
"divorced,",1,1.1167943534877487e-05,12067
chamomileoh!,1,1.1167943534877487e-05,12067
"moon,",1,1.1167943534877487e-05,12067
ba-!,1,1.1167943534877487e-05,12067
salts!,1,1.1167943534877487e-05,12067
latte?,1,1.1167943534877487e-05,12067
hay!,1,1.1167943534877487e-05,12067
bale,1,1.1167943534877487e-05,12067
chew,1,1.1167943534877487e-05,12067
saddlebags,1,1.1167943534877487e-05,12067
unknowable,1,1.1167943534877487e-05,12067
husband.,1,1.1167943534877487e-05,12067
"luckily,",1,1.1167943534877487e-05,12067
settled,1,1.1167943534877487e-05,12067
uhwe-wewe,1,1.1167943534877487e-05,12067
choking,1,1.1167943534877487e-05,12067
choke,1,1.1167943534877487e-05,12067
(doug,1,1.1167943534877487e-05,12067
sang,1,1.1167943534877487e-05,12067
latte,1,1.1167943534877487e-05,12067
times?!,1,1.1167943534877487e-05,12067
goodness!,1,1.1167943534877487e-05,12067
dances.,1,1.1167943534877487e-05,12067
lap,1,1.1167943534877487e-05,12067
bird!,1,1.1167943534877487e-05,12067
eucalyptus,1,1.1167943534877487e-05,12067
babys,1,1.1167943534877487e-05,12067
belly.),1,1.1167943534877487e-05,12067
youngest,1,1.1167943534877487e-05,12067
(covering),1,1.1167943534877487e-05,12067
"bars,",1,1.1167943534877487e-05,12067
sleazy,1,1.1167943534877487e-05,12067
clubs,1,1.1167943534877487e-05,12067
"glow,",1,1.1167943534877487e-05,12067
holder.,1,1.1167943534877487e-05,12067
coke,1,1.1167943534877487e-05,12067
bullwinkle,1,1.1167943534877487e-05,12067
hop,1,1.1167943534877487e-05,12067
oddly,1,1.1167943534877487e-05,12067
bobby.,1,1.1167943534877487e-05,12067
"hard,",1,1.1167943534877487e-05,12067
smelly,1,1.1167943534877487e-05,12067
don?,1,1.1167943534877487e-05,12067
(spinning,1,1.1167943534877487e-05,12067
seat),1,1.1167943534877487e-05,12067
effervesce!,1,1.1167943534877487e-05,12067
smelly.,1,1.1167943534877487e-05,12067
earn,1,1.1167943534877487e-05,12067
browsing,1,1.1167943534877487e-05,12067
personals.,1,1.1167943534877487e-05,12067
romantic...,1,1.1167943534877487e-05,12067
subway.,1,1.1167943534877487e-05,12067
hey-hey.,1,1.1167943534877487e-05,12067
freak..,1,1.1167943534877487e-05,12067
receipt.),1,1.1167943534877487e-05,12067
boots!,1,1.1167943534877487e-05,12067
perfect!!,1,1.1167943534877487e-05,12067
boots?,1,1.1167943534877487e-05,12067
flails,1,1.1167943534877487e-05,12067
"turns,",1,1.1167943534877487e-05,12067
necklace?,1,1.1167943534877487e-05,12067
thorough,1,1.1167943534877487e-05,12067
"forget,",1,1.1167943534877487e-05,12067
wife!,1,1.1167943534877487e-05,12067
cloud,1,1.1167943534877487e-05,12067
hollywood,1,1.1167943534877487e-05,12067
destined,1,1.1167943534877487e-05,12067
brutal.,1,1.1167943534877487e-05,12067
sun-dried,1,1.1167943534877487e-05,12067
cabs.,1,1.1167943534877487e-05,12067
tomatoes?,1,1.1167943534877487e-05,12067
"dresses,",1,1.1167943534877487e-05,12067
"skirts,",1,1.1167943534877487e-05,12067
company?,1,1.1167943534877487e-05,12067
pricing,1,1.1167943534877487e-05,12067
boot,1,1.1167943534877487e-05,12067
surprise.),1,1.1167943534877487e-05,12067
pizza?,1,1.1167943534877487e-05,12067
staring.),1,1.1167943534877487e-05,12067
lining.,1,1.1167943534877487e-05,12067
"tall,",1,1.1167943534877487e-05,12067
handsome,1,1.1167943534877487e-05,12067
asupple,1,1.1167943534877487e-05,12067
strangers,1,1.1167943534877487e-05,12067
frantically.),1,1.1167943534877487e-05,12067
trying!,1,1.1167943534877487e-05,12067
vending,1,1.1167943534877487e-05,12067
drew,1,1.1167943534877487e-05,12067
filth.,1,1.1167943534877487e-05,12067
stewing,1,1.1167943534877487e-05,12067
"wet,",1,1.1167943534877487e-05,12067
"enjoy,",1,1.1167943534877487e-05,12067
through?,1,1.1167943534877487e-05,12067
90,1,1.1167943534877487e-05,12067
baths.,1,1.1167943534877487e-05,12067
part-,1,1.1167943534877487e-05,12067
haunts,1,1.1167943534877487e-05,12067
tequila,1,1.1167943534877487e-05,12067
espresso,1,1.1167943534877487e-05,12067
yuh-huh.,1,1.1167943534877487e-05,12067
shots,1,1.1167943534877487e-05,12067
"bath,",1,1.1167943534877487e-05,12067
waters,1,1.1167943534877487e-05,12067
(touches,1,1.1167943534877487e-05,12067
houseboy.,1,1.1167943534877487e-05,12067
orgies.,1,1.1167943534877487e-05,12067
gladly,1,1.1167943534877487e-05,12067
rethink,1,1.1167943534877487e-05,12067
2:00,1,1.1167943534877487e-05,12067
mood,1,1.1167943534877487e-05,12067
wednesday,1,1.1167943534877487e-05,12067
bathtub.,1,1.1167943534877487e-05,12067
(thinking),1,1.1167943534877487e-05,12067
baths!,1,1.1167943534877487e-05,12067
water?,1,1.1167943534877487e-05,12067
"button,",1,1.1167943534877487e-05,12067
smell!,1,1.1167943534877487e-05,12067
painkillers,1,1.1167943534877487e-05,12067
up!),1,1.1167943534877487e-05,12067
note.,1,1.1167943534877487e-05,12067
theres(puts,1,1.1167943534877487e-05,12067
"london,",1,1.1167943534877487e-05,12067
up?!,1,1.1167943534877487e-05,12067
gangin',1,1.1167943534877487e-05,12067
meatloaf,1,1.1167943534877487e-05,12067
leftover,1,1.1167943534877487e-05,12067
"camper,",1,1.1167943534877487e-05,12067
am?,1,1.1167943534877487e-05,12067
jaws?,1,1.1167943534877487e-05,12067
leg),1,1.1167943534877487e-05,12067
stressed,1,1.1167943534877487e-05,12067
screensaver!,1,1.1167943534877487e-05,12067
tepid.,1,1.1167943534877487e-05,12067
handed,1,1.1167943534877487e-05,12067
challenge.,1,1.1167943534877487e-05,12067
dirty?,1,1.1167943534877487e-05,12067
yellingbleedingdilating.,1,1.1167943534877487e-05,12067
"initials,",1,1.1167943534877487e-05,12067
scores.,1,1.1167943534877487e-05,12067
loosen,1,1.1167943534877487e-05,12067
"five,",1,1.1167943534877487e-05,12067
five!,1,1.1167943534877487e-05,12067
video),1,1.1167943534877487e-05,12067
"underwear,",1,1.1167943534877487e-05,12067
fabric,1,1.1167943534877487e-05,12067
"scores,",1,1.1167943534877487e-05,12067
drapes!,1,1.1167943534877487e-05,12067
today!,1,1.1167943534877487e-05,12067
it:,1,1.1167943534877487e-05,12067
ironic,1,1.1167943534877487e-05,12067
footage,1,1.1167943534877487e-05,12067
softener?,1,1.1167943534877487e-05,12067
scents,1,1.1167943534877487e-05,12067
"cushion,",1,1.1167943534877487e-05,12067
a-s-s,1,1.1167943534877487e-05,12067
dilating,1,1.1167943534877487e-05,12067
deformed,1,1.1167943534877487e-05,12067
lately?,1,1.1167943534877487e-05,12067
hand)my,1,1.1167943534877487e-05,12067
too)oh.,1,1.1167943534877487e-05,12067
"feeling,",1,1.1167943534877487e-05,12067
finger(looks,1,1.1167943534877487e-05,12067
underwearyou,1,1.1167943534877487e-05,12067
claw?!,1,1.1167943534877487e-05,12067
dissolve,1,1.1167943534877487e-05,12067
chip,1,1.1167943534877487e-05,12067
chip.),1,1.1167943534877487e-05,12067
memory,1,1.1167943534877487e-05,12067
"memory,",1,1.1167943534877487e-05,12067
(read,1,1.1167943534877487e-05,12067
thoughtmaybeyou,1,1.1167943534877487e-05,12067
yoga,1,1.1167943534877487e-05,12067
rom,1,1.1167943534877487e-05,12067
primitive,1,1.1167943534877487e-05,12067
plugs,1,1.1167943534877487e-05,12067
unplugs,1,1.1167943534877487e-05,12067
unplug,1,1.1167943534877487e-05,12067
haircut?,1,1.1167943534877487e-05,12067
along.,1,1.1167943534877487e-05,12067
cheese.,1,1.1167943534877487e-05,12067
"chance,",1,1.1167943534877487e-05,12067
"""porn"")",1,1.1167943534877487e-05,12067
behind?,1,1.1167943534877487e-05,12067
genre?,1,1.1167943534877487e-05,12067
copies,1,1.1167943534877487e-05,12067
benefit,1,1.1167943534877487e-05,12067
annie,1,1.1167943534877487e-05,12067
pair?,1,1.1167943534877487e-05,12067
"considered,",1,1.1167943534877487e-05,12067
soundtrack.,1,1.1167943534877487e-05,12067
had?,1,1.1167943534877487e-05,12067
bee!,1,1.1167943534877487e-05,12067
distinctly,1,1.1167943534877487e-05,12067
girl-on-girl,1,1.1167943534877487e-05,12067
sponges.,1,1.1167943534877487e-05,12067
arranged,1,1.1167943534877487e-05,12067
lambs.,1,1.1167943534877487e-05,12067
adored,1,1.1167943534877487e-05,12067
sunll,1,1.1167943534877487e-05,12067
relinquish,1,1.1167943534877487e-05,12067
outtomorrow!,1,1.1167943534877487e-05,12067
explain),1,1.1167943534877487e-05,12067
gosnooping,1,1.1167943534877487e-05,12067
crotch?,1,1.1167943534877487e-05,12067
"curiosity,",1,1.1167943534877487e-05,12067
interest,1,1.1167943534877487e-05,12067
comment?,1,1.1167943534877487e-05,12067
oils?,1,1.1167943534877487e-05,12067
lean.,1,1.1167943534877487e-05,12067
leaning.,1,1.1167943534877487e-05,12067
cd,1,1.1167943534877487e-05,12067
apartment?!,1,1.1167943534877487e-05,12067
bra,1,1.1167943534877487e-05,12067
jury,1,1.1167943534877487e-05,12067
l-leaving,1,1.1167943534877487e-05,12067
nearest,1,1.1167943534877487e-05,12067
taylor,1,1.1167943534877487e-05,12067
planno!,1,1.1167943534877487e-05,12067
st.,1,1.1167943534877487e-05,12067
200,1,1.1167943534877487e-05,12067
stain?,1,1.1167943534877487e-05,12067
ingredient?,1,1.1167943534877487e-05,12067
"cds,",1,1.1167943534877487e-05,12067
alphabetically,1,1.1167943534877487e-05,12067
betyour,1,1.1167943534877487e-05,12067
maid.,1,1.1167943534877487e-05,12067
myself!,1,1.1167943534877487e-05,12067
maxed,1,1.1167943534877487e-05,12067
nurse.,1,1.1167943534877487e-05,12067
slutty,1,1.1167943534877487e-05,12067
thrilled!,1,1.1167943534877487e-05,12067
all!!!,1,1.1167943534877487e-05,12067
relaxing,1,1.1167943534877487e-05,12067
all!!,1,1.1167943534877487e-05,12067
white!,1,1.1167943534877487e-05,12067
rabbit,1,1.1167943534877487e-05,12067
enjoyable,1,1.1167943534877487e-05,12067
o'clock!,1,1.1167943534877487e-05,12067
starch,1,1.1167943534877487e-05,12067
"organized,",1,1.1167943534877487e-05,12067
actor!,1,1.1167943534877487e-05,12067
bob!!!,1,1.1167943534877487e-05,12067
butch,1,1.1167943534877487e-05,12067
bloomers?,1,1.1167943534877487e-05,12067
nameplate,1,1.1167943534877487e-05,12067
"fat,",1,1.1167943534877487e-05,12067
pet?,1,1.1167943534877487e-05,12067
embarrass,1,1.1167943534877487e-05,12067
valentines!,1,1.1167943534877487e-05,12067
pain.),1,1.1167943534877487e-05,12067
lauren,1,1.1167943534877487e-05,12067
"stalemate,",1,1.1167943534877487e-05,12067
(once,1,1.1167943534877487e-05,12067
123go!,1,1.1167943534877487e-05,12067
winross!,1,1.1167943534877487e-05,12067
win.),1,1.1167943534877487e-05,12067
spudnik.,1,1.1167943534877487e-05,12067
wimp!,1,1.1167943534877487e-05,12067
exhausted.,1,1.1167943534877487e-05,12067
therell,1,1.1167943534877487e-05,12067
dignity.,1,1.1167943534877487e-05,12067
mona,1,1.1167943534877487e-05,12067
stronger?,1,1.1167943534877487e-05,12067
relaxed.,1,1.1167943534877487e-05,12067
"nine,",1,1.1167943534877487e-05,12067
sun.,1,1.1167943534877487e-05,12067
flushed.,1,1.1167943534877487e-05,12067
doody.,1,1.1167943534877487e-05,12067
cookie.,1,1.1167943534877487e-05,12067
howdy,1,1.1167943534877487e-05,12067
brenda,1,1.1167943534877487e-05,12067
flown,1,1.1167943534877487e-05,12067
paintings!,1,1.1167943534877487e-05,12067
what;,1,1.1167943534877487e-05,12067
sat-ur-day,1,1.1167943534877487e-05,12067
dont?,1,1.1167943534877487e-05,12067
narrate?,1,1.1167943534877487e-05,12067
crown),1,1.1167943534877487e-05,12067
smoking?,1,1.1167943534877487e-05,12067
youyou,1,1.1167943534877487e-05,12067
"quilt,",1,1.1167943534877487e-05,12067
grandmothers,1,1.1167943534877487e-05,12067
mozzarella,1,1.1167943534877487e-05,12067
imim,1,1.1167943534877487e-05,12067
voice.),1,1.1167943534877487e-05,12067
wewe,1,1.1167943534877487e-05,12067
before!,1,1.1167943534877487e-05,12067
smirks.),1,1.1167943534877487e-05,12067
whore,1,1.1167943534877487e-05,12067
boom.,1,1.1167943534877487e-05,12067
minute?!,1,1.1167943534877487e-05,12067
break-up,1,1.1167943534877487e-05,12067
burn,1,1.1167943534877487e-05,12067
mad...,1,1.1167943534877487e-05,12067
anderson,1,1.1167943534877487e-05,12067
anderson.,1,1.1167943534877487e-05,12067
uh;,1,1.1167943534877487e-05,12067
ego,1,1.1167943534877487e-05,12067
oil,1,1.1167943534877487e-05,12067
pretty!,1,1.1167943534877487e-05,12067
familiar,1,1.1167943534877487e-05,12067
16?,1,1.1167943534877487e-05,12067
oh-oh-oh!,1,1.1167943534877487e-05,12067
50-year-old,1,1.1167943534877487e-05,12067
island?!,1,1.1167943534877487e-05,12067
cheerleader,1,1.1167943534877487e-05,12067
don),1,1.1167943534877487e-05,12067
hermaphrodite,1,1.1167943534877487e-05,12067
tomatoes,1,1.1167943534877487e-05,12067
conversation.,1,1.1167943534877487e-05,12067
macbeth!,1,1.1167943534877487e-05,12067
her..,1,1.1167943534877487e-05,12067
detroit.,1,1.1167943534877487e-05,12067
(simultaneously),1,1.1167943534877487e-05,12067
eye)...,1,1.1167943534877487e-05,12067
screamed,1,1.1167943534877487e-05,12067
deaf!,1,1.1167943534877487e-05,12067
ahead.,1,1.1167943534877487e-05,12067
murder,1,1.1167943534877487e-05,12067
jalepino,1,1.1167943534877487e-05,12067
response,1,1.1167943534877487e-05,12067
tradition.,1,1.1167943534877487e-05,12067
silly,1,1.1167943534877487e-05,12067
parties!,1,1.1167943534877487e-05,12067
bachelor/bachelorette,1,1.1167943534877487e-05,12067
bachelorette,1,1.1167943534877487e-05,12067
"crap!""",1,1.1167943534877487e-05,12067
what?!!,1,1.1167943534877487e-05,12067
doom...,1,1.1167943534877487e-05,12067
sting,1,1.1167943534877487e-05,12067
ann,1,1.1167943534877487e-05,12067
taylors.,1,1.1167943534877487e-05,12067
lest,1,1.1167943534877487e-05,12067
(staring,1,1.1167943534877487e-05,12067
valentine.,1,1.1167943534877487e-05,12067
tea.),1,1.1167943534877487e-05,12067
undo,1,1.1167943534877487e-05,12067
village,1,1.1167943534877487e-05,12067
essential,1,1.1167943534877487e-05,12067
blouse,1,1.1167943534877487e-05,12067
"you,""",1,1.1167943534877487e-05,12067
waitress.,1,1.1167943534877487e-05,12067
comes.,1,1.1167943534877487e-05,12067
25,1,1.1167943534877487e-05,12067
"strip,",1,1.1167943534877487e-05,12067
hooker,1,1.1167943534877487e-05,12067
noisemaker.),1,1.1167943534877487e-05,12067
plays,1,1.1167943534877487e-05,12067
poppers,1,1.1167943534877487e-05,12067
"fear,",1,1.1167943534877487e-05,12067
glue,1,1.1167943534877487e-05,12067
understand:,1,1.1167943534877487e-05,12067
creepy.,1,1.1167943534877487e-05,12067
"path,",1,1.1167943534877487e-05,12067
otherwise,1,1.1167943534877487e-05,12067
honest,1,1.1167943534877487e-05,12067
"dora,",1,1.1167943534877487e-05,12067
differently.,1,1.1167943534877487e-05,12067
c'mon,1,1.1167943534877487e-05,12067
impending,1,1.1167943534877487e-05,12067
honesty!,1,1.1167943534877487e-05,12067
openness,1,1.1167943534877487e-05,12067
pillars,1,1.1167943534877487e-05,12067
jeans,1,1.1167943534877487e-05,12067
lighters,1,1.1167943534877487e-05,12067
meets,1,1.1167943534877487e-05,12067
candy.,1,1.1167943534877487e-05,12067
ahhh.,1,1.1167943534877487e-05,12067
(awakens),1,1.1167943534877487e-05,12067
"down),",1,1.1167943534877487e-05,12067
ready),1,1.1167943534877487e-05,12067
f-far!!,1,1.1167943534877487e-05,12067
brooklyn,1,1.1167943534877487e-05,12067
brooklyn.,1,1.1167943534877487e-05,12067
"y'see,",1,1.1167943534877487e-05,12067
antihistamine.,1,1.1167943534877487e-05,12067
attention.),1,1.1167943534877487e-05,12067
arms,1,1.1167943534877487e-05,12067
"'co-dependent',",1,1.1167943534877487e-05,12067
shoe?,1,1.1167943534877487e-05,12067
jelly,1,1.1167943534877487e-05,12067
(smiles.),1,1.1167943534877487e-05,12067
good.),1,1.1167943534877487e-05,12067
"makes,",1,1.1167943534877487e-05,12067
(youll,1,1.1167943534877487e-05,12067
beautifully.),1,1.1167943534877487e-05,12067
dude,1,1.1167943534877487e-05,12067
napkins,1,1.1167943534877487e-05,12067
lingers,1,1.1167943534877487e-05,12067
lettin,1,1.1167943534877487e-05,12067
gesture),1,1.1167943534877487e-05,12067
"close""",1,1.1167943534877487e-05,12067
'self-destructive'...,1,1.1167943534877487e-05,12067
standard,1,1.1167943534877487e-05,12067
tape),1,1.1167943534877487e-05,12067
plans.,1,1.1167943534877487e-05,12067
"bright,",1,1.1167943534877487e-05,12067
fa-aa-aw-ow,1,1.1167943534877487e-05,12067
overweight.,1,1.1167943534877487e-05,12067
apology.,1,1.1167943534877487e-05,12067
overdue,1,1.1167943534877487e-05,12067
"nickname,",1,1.1167943534877487e-05,12067
you;,1,1.1167943534877487e-05,12067
japanese,1,1.1167943534877487e-05,12067
bathroom?!,1,1.1167943534877487e-05,12067
statement.),1,1.1167943534877487e-05,12067
amused,1,1.1167943534877487e-05,12067
elephants,1,1.1167943534877487e-05,12067
"""fa-aa-aw-ow""",1,1.1167943534877487e-05,12067
fat!,1,1.1167943534877487e-05,12067
summer,1,1.1167943534877487e-05,12067
shiny,1,1.1167943534877487e-05,12067
"summers,",1,1.1167943534877487e-05,12067
camp,1,1.1167943534877487e-05,12067
"grath,",1,1.1167943534877487e-05,12067
fluorescent,1,1.1167943534877487e-05,12067
wants.),1,1.1167943534877487e-05,12067
(finding,1,1.1167943534877487e-05,12067
album.,1,1.1167943534877487e-05,12067
second;,1,1.1167943534877487e-05,12067
while.),1,1.1167943534877487e-05,12067
lights...,1,1.1167943534877487e-05,12067
"blonde,",1,1.1167943534877487e-05,12067
dated,1,1.1167943534877487e-05,12067
pointers?,1,1.1167943534877487e-05,12067
...couldn't,1,1.1167943534877487e-05,12067
ridiculous?,1,1.1167943534877487e-05,12067
brian,1,1.1167943534877487e-05,12067
"""aw",1,1.1167943534877487e-05,12067
nicer,1,1.1167943534877487e-05,12067
lowell?,1,1.1167943534877487e-05,12067
services',1,1.1167943534877487e-05,12067
"lowell,",1,1.1167943534877487e-05,12067
hysterically.),1,1.1167943534877487e-05,12067
visited,1,1.1167943534877487e-05,12067
iffy.,1,1.1167943534877487e-05,12067
trunk,1,1.1167943534877487e-05,12067
"hibachi,",1,1.1167943534877487e-05,12067
"restaurant,",1,1.1167943534877487e-05,12067
's'no,1,1.1167943534877487e-05,12067
payroll.,1,1.1167943534877487e-05,12067
dings.),1,1.1167943534877487e-05,12067
d'know!,1,1.1167943534877487e-05,12067
"someone,",1,1.1167943534877487e-05,12067
brian?,1,1.1167943534877487e-05,12067
whispering?,1,1.1167943534877487e-05,12067
sweetie.,1,1.1167943534877487e-05,12067
shushes,1,1.1167943534877487e-05,12067
whispering,1,1.1167943534877487e-05,12067
...i'm,1,1.1167943534877487e-05,12067
swimsuits,1,1.1167943534877487e-05,12067
littleim,1,1.1167943534877487e-05,12067
"face,",1,1.1167943534877487e-05,12067
lap.,1,1.1167943534877487e-05,12067
"again!""",1,1.1167943534877487e-05,12067
shhh!,1,1.1167943534877487e-05,12067
"henceforth,",1,1.1167943534877487e-05,12067
wowwhoa!,1,1.1167943534877487e-05,12067
frown.,1,1.1167943534877487e-05,12067
toothy,1,1.1167943534877487e-05,12067
described,1,1.1167943534877487e-05,12067
wasn't?,1,1.1167943534877487e-05,12067
fascinating.,1,1.1167943534877487e-05,12067
neck!!,1,1.1167943534877487e-05,12067
neck!,1,1.1167943534877487e-05,12067
"quality,",1,1.1167943534877487e-05,12067
withall,1,1.1167943534877487e-05,12067
secrets?,1,1.1167943534877487e-05,12067
vague,1,1.1167943534877487e-05,12067
hey!!!,1,1.1167943534877487e-05,12067
hair?,1,1.1167943534877487e-05,12067
"...quality,",1,1.1167943534877487e-05,12067
cried!,1,1.1167943534877487e-05,12067
forth,1,1.1167943534877487e-05,12067
warmers!,1,1.1167943534877487e-05,12067
secrets?!,1,1.1167943534877487e-05,12067
gorgeous.,1,1.1167943534877487e-05,12067
don't-,1,1.1167943534877487e-05,12067
"""du-ude?!""",1,1.1167943534877487e-05,12067
du-ude!,1,1.1167943534877487e-05,12067
another!,1,1.1167943534877487e-05,12067
slaps,1,1.1167943534877487e-05,12067
fired!,1,1.1167943534877487e-05,12067
thompsons,1,1.1167943534877487e-05,12067
pounds.,1,1.1167943534877487e-05,12067
15!,1,1.1167943534877487e-05,12067
"thin,",1,1.1167943534877487e-05,12067
(scared),1,1.1167943534877487e-05,12067
and(clears,1,1.1167943534877487e-05,12067
clunkers.,1,1.1167943534877487e-05,12067
"if,",1,1.1167943534877487e-05,12067
w-w-what,1,1.1167943534877487e-05,12067
bubble's,1,1.1167943534877487e-05,12067
"hero,",1,1.1167943534877487e-05,12067
clunkers,1,1.1167943534877487e-05,12067
youknow?,1,1.1167943534877487e-05,12067
(an,1,1.1167943534877487e-05,12067
new!,1,1.1167943534877487e-05,12067
tag),1,1.1167943534877487e-05,12067
puppy,1,1.1167943534877487e-05,12067
boyish,1,1.1167943534877487e-05,12067
including,1,1.1167943534877487e-05,12067
scares,1,1.1167943534877487e-05,12067
"jumpy,",1,1.1167943534877487e-05,12067
"needy,",1,1.1167943534877487e-05,12067
dogs.,1,1.1167943534877487e-05,12067
"do"")",1,1.1167943534877487e-05,12067
"""do",1,1.1167943534877487e-05,12067
"charm,",1,1.1167943534877487e-05,12067
um,1,1.1167943534877487e-05,12067
"minutes,",1,1.1167943534877487e-05,12067
anywhere,1,1.1167943534877487e-05,12067
extremely,1,1.1167943534877487e-05,12067
barking!,1,1.1167943534877487e-05,12067
"everywhere,",1,1.1167943534877487e-05,12067
fyi,1,1.1167943534877487e-05,12067
impish.,1,1.1167943534877487e-05,12067
moved?,1,1.1167943534877487e-05,12067
full),1,1.1167943534877487e-05,12067
titanic!,1,1.1167943534877487e-05,12067
mm!,1,1.1167943534877487e-05,12067
a.m.,1,1.1167943534877487e-05,12067
4:00,1,1.1167943534877487e-05,12067
(through,1,1.1167943534877487e-05,12067
no-no-no-no!!,1,1.1167943534877487e-05,12067
ii,1,1.1167943534877487e-05,12067
(chewing,1,1.1167943534877487e-05,12067
(about,1,1.1167943534877487e-05,12067
uh(motions,1,1.1167943534877487e-05,12067
gum),1,1.1167943534877487e-05,12067
next?,1,1.1167943534877487e-05,12067
"neighbors,",1,1.1167943534877487e-05,12067
neighbors.,1,1.1167943534877487e-05,12067
bike.,1,1.1167943534877487e-05,12067
helmet,1,1.1167943534877487e-05,12067
bubble.,1,1.1167943534877487e-05,12067
nevada,1,1.1167943534877487e-05,12067
unwrap,1,1.1167943534877487e-05,12067
"pad,",1,1.1167943534877487e-05,12067
clunkers),1,1.1167943534877487e-05,12067
clunkers?!,1,1.1167943534877487e-05,12067
street),1,1.1167943534877487e-05,12067
ease,1,1.1167943534877487e-05,12067
weed.,1,1.1167943534877487e-05,12067
dog?!,1,1.1167943534877487e-05,12067
sue!,1,1.1167943534877487e-05,12067
7143457.,1,1.1167943534877487e-05,12067
toast?,1,1.1167943534877487e-05,12067
tinsy,1,1.1167943534877487e-05,12067
(grimacing),1,1.1167943534877487e-05,12067
whisper.,1,1.1167943534877487e-05,12067
careless,1,1.1167943534877487e-05,12067
tiny!,1,1.1167943534877487e-05,12067
ceremony.,1,1.1167943534877487e-05,12067
yes!!!,1,1.1167943534877487e-05,12067
..chewing,1,1.1167943534877487e-05,12067
lie!,1,1.1167943534877487e-05,12067
lover?!,1,1.1167943534877487e-05,12067
part-time,1,1.1167943534877487e-05,12067
microphone,1,1.1167943534877487e-05,12067
quietly?,1,1.1167943534877487e-05,12067
"track,",1,1.1167943534877487e-05,12067
ross!!,1,1.1167943534877487e-05,12067
mail!,1,1.1167943534877487e-05,12067
choking.,1,1.1167943534877487e-05,12067
lie!!!,1,1.1167943534877487e-05,12067
ohmygawd!,1,1.1167943534877487e-05,12067
letting,1,1.1167943534877487e-05,12067
decimal,1,1.1167943534877487e-05,12067
dewey,1,1.1167943534877487e-05,12067
chicks?,1,1.1167943534877487e-05,12067
ladies.,1,1.1167943534877487e-05,12067
skidmarks,1,1.1167943534877487e-05,12067
shrink,1,1.1167943534877487e-05,12067
curious?,1,1.1167943534877487e-05,12067
hotbed,1,1.1167943534877487e-05,12067
imp.,1,1.1167943534877487e-05,12067
world's,1,1.1167943534877487e-05,12067
delicious!,1,1.1167943534877487e-05,12067
pumpkins,1,1.1167943534877487e-05,12067
globe,1,1.1167943534877487e-05,12067
maps,1,1.1167943534877487e-05,12067
joey;,1,1.1167943534877487e-05,12067
can'tno,1,1.1167943534877487e-05,12067
reach,1,1.1167943534877487e-05,12067
(smiles,1,1.1167943534877487e-05,12067
slyly,1,1.1167943534877487e-05,12067
46,1,1.1167943534877487e-05,12067
magellan?,1,1.1167943534877487e-05,12067
record,1,1.1167943534877487e-05,12067
oooh,1,1.1167943534877487e-05,12067
electromagnetic,1,1.1167943534877487e-05,12067
strikes,1,1.1167943534877487e-05,12067
sports-team?,1,1.1167943534877487e-05,12067
oregon,1,1.1167943534877487e-05,12067
"invegetables,",1,1.1167943534877487e-05,12067
save!,1,1.1167943534877487e-05,12067
monica).,1,1.1167943534877487e-05,12067
cases...,1,1.1167943534877487e-05,12067
harder,1,1.1167943534877487e-05,12067
"feelings,",1,1.1167943534877487e-05,12067
sadly,1,1.1167943534877487e-05,12067
"immunized,",1,1.1167943534877487e-05,12067
activity.,1,1.1167943534877487e-05,12067
faceand,1,1.1167943534877487e-05,12067
convince,1,1.1167943534877487e-05,12067
therethere,1,1.1167943534877487e-05,12067
unnatural.,1,1.1167943534877487e-05,12067
pressure?!,1,1.1167943534877487e-05,12067
never.,1,1.1167943534877487e-05,12067
97%.,1,1.1167943534877487e-05,12067
rate,1,1.1167943534877487e-05,12067
"worked,",1,1.1167943534877487e-05,12067
sports!,1,1.1167943534877487e-05,12067
ordinary,1,1.1167943534877487e-05,12067
"lifetime,",1,1.1167943534877487e-05,12067
partners,1,1.1167943534877487e-05,12067
mate,1,1.1167943534877487e-05,12067
pigs,1,1.1167943534877487e-05,12067
80-foot,1,1.1167943534877487e-05,12067
eh,1,1.1167943534877487e-05,12067
mantrap?!,1,1.1167943534877487e-05,12067
tabs,1,1.1167943534877487e-05,12067
government,1,1.1167943534877487e-05,12067
unnecessary,1,1.1167943534877487e-05,12067
website,1,1.1167943534877487e-05,12067
websites.,1,1.1167943534877487e-05,12067
talkin,1,1.1167943534877487e-05,12067
practice.,1,1.1167943534877487e-05,12067
hands?!,1,1.1167943534877487e-05,12067
persons,1,1.1167943534877487e-05,12067
inflatable,1,1.1167943534877487e-05,12067
closes),1,1.1167943534877487e-05,12067
elizabeth.,1,1.1167943534877487e-05,12067
strategy?,1,1.1167943534877487e-05,12067
plan.,1,1.1167943534877487e-05,12067
further),1,1.1167943534877487e-05,12067
balloon.,1,1.1167943534877487e-05,12067
underdog,1,1.1167943534877487e-05,12067
cartoon,1,1.1167943534877487e-05,12067
plan?!,1,1.1167943534877487e-05,12067
richardyou,1,1.1167943534877487e-05,12067
ring?,1,1.1167943534877487e-05,12067
cushion.),1,1.1167943534877487e-05,12067
heavily.),1,1.1167943534877487e-05,12067
mistake!,1,1.1167943534877487e-05,12067
other!,1,1.1167943534877487e-05,12067
character.,1,1.1167943534877487e-05,12067
tree!,1,1.1167943534877487e-05,12067
surprised!,1,1.1167943534877487e-05,12067
offered,1,1.1167943534877487e-05,12067
park.,1,1.1167943534877487e-05,12067
"macy's,",1,1.1167943534877487e-05,12067
think!!,1,1.1167943534877487e-05,12067
spotted,1,1.1167943534877487e-05,12067
thoughti,1,1.1167943534877487e-05,12067
"ha-ha,",1,1.1167943534877487e-05,12067
coaster?,1,1.1167943534877487e-05,12067
"twist,",1,1.1167943534877487e-05,12067
"rocks,",1,1.1167943534877487e-05,12067
(averts,1,1.1167943534877487e-05,12067
so),1,1.1167943534877487e-05,12067
there;,1,1.1167943534877487e-05,12067
myoh,1,1.1167943534877487e-05,12067
camp!,1,1.1167943534877487e-05,12067
gone.),1,1.1167943534877487e-05,12067
merriment.,1,1.1167943534877487e-05,12067
short),1,1.1167943534877487e-05,12067
toast.,1,1.1167943534877487e-05,12067
ding,1,1.1167943534877487e-05,12067
elves?,1,1.1167943534877487e-05,12067
slink,1,1.1167943534877487e-05,12067
ding.,1,1.1167943534877487e-05,12067
aside?,1,1.1167943534877487e-05,12067
remember?!,1,1.1167943534877487e-05,12067
propose.,1,1.1167943534877487e-05,12067
proposing,1,1.1167943534877487e-05,12067
therefore,1,1.1167943534877487e-05,12067
loves;,1,1.1167943534877487e-05,12067
heyyyywhat?,1,1.1167943534877487e-05,12067
guys?!,1,1.1167943534877487e-05,12067
"nation,",1,1.1167943534877487e-05,12067
mimics,1,1.1167943534877487e-05,12067
lean,1,1.1167943534877487e-05,12067
horrified.),1,1.1167943534877487e-05,12067
stunned,1,1.1167943534877487e-05,12067
girlfriend),1,1.1167943534877487e-05,12067
(phoebe),1,1.1167943534877487e-05,12067
fiancee,1,1.1167943534877487e-05,12067
ew.,1,1.1167943534877487e-05,12067
monkey's,1,1.1167943534877487e-05,12067
snowman.,1,1.1167943534877487e-05,12067
sure.),1,1.1167943534877487e-05,12067
held,1,1.1167943534877487e-05,12067
carve?,1,1.1167943534877487e-05,12067
indivisible,1,1.1167943534877487e-05,12067
(richard,1,1.1167943534877487e-05,12067
perrr-perfect?!,1,1.1167943534877487e-05,12067
loose,1,1.1167943534877487e-05,12067
keys?,1,1.1167943534877487e-05,12067
smiles.),1,1.1167943534877487e-05,12067
mustache,1,1.1167943534877487e-05,12067
date),1,1.1167943534877487e-05,12067
richards,1,1.1167943534877487e-05,12067
"doorway,",1,1.1167943534877487e-05,12067
exclamation),1,1.1167943534877487e-05,12067
door's,1,1.1167943534877487e-05,12067
jacket.,1,1.1167943534877487e-05,12067
cold!,1,1.1167943534877487e-05,12067
jacket!,1,1.1167943534877487e-05,12067
youare,1,1.1167943534877487e-05,12067
liberty,1,1.1167943534877487e-05,12067
everythingare,1,1.1167943534877487e-05,12067
thanksgiving.,1,1.1167943534877487e-05,12067
pouring,1,1.1167943534877487e-05,12067
delivering,1,1.1167943534877487e-05,12067
friends.),1,1.1167943534877487e-05,12067
foreign,1,1.1167943534877487e-05,12067
united,1,1.1167943534877487e-05,12067
allegiance,1,1.1167943534877487e-05,12067
pledge,1,1.1167943534877487e-05,12067
butchered,1,1.1167943534877487e-05,12067
(its,1,1.1167943534877487e-05,12067
justice,1,1.1167943534877487e-05,12067
laughed,1,1.1167943534877487e-05,12067
distance,1,1.1167943534877487e-05,12067
wh-wh-why,1,1.1167943534877487e-05,12067
meal.,1,1.1167943534877487e-05,12067
lowell.,1,1.1167943534877487e-05,12067
services?,1,1.1167943534877487e-05,12067
"future,",1,1.1167943534877487e-05,12067
earmarked,1,1.1167943534877487e-05,12067
"heh,",1,1.1167943534877487e-05,12067
averts,1,1.1167943534877487e-05,12067
shelley,1,1.1167943534877487e-05,12067
dollywood.,1,1.1167943534877487e-05,12067
saves,1,1.1167943534877487e-05,12067
cash,1,1.1167943534877487e-05,12067
divorce.,1,1.1167943534877487e-05,12067
swig,1,1.1167943534877487e-05,12067
so-,1,1.1167943534877487e-05,12067
whered,1,1.1167943534877487e-05,12067
tell?,1,1.1167943534877487e-05,12067
lilies,1,1.1167943534877487e-05,12067
lily,1,1.1167943534877487e-05,12067
weddingy.,1,1.1167943534877487e-05,12067
look.),1,1.1167943534877487e-05,12067
roses.,1,1.1167943534877487e-05,12067
centerpieces!,1,1.1167943534877487e-05,12067
quality?,1,1.1167943534877487e-05,12067
napping,1,1.1167943534877487e-05,12067
league.,1,1.1167943534877487e-05,12067
(brian,1,1.1167943534877487e-05,12067
ian,1,1.1167943534877487e-05,12067
dorothy,1,1.1167943534877487e-05,12067
no-,1,1.1167943534877487e-05,12067
already?!,1,1.1167943534877487e-05,12067
correct,1,1.1167943534877487e-05,12067
fog,1,1.1167943534877487e-05,12067
flashback,1,1.1167943534877487e-05,12067
steamy.,1,1.1167943534877487e-05,12067
steam.,1,1.1167943534877487e-05,12067
racquetball,1,1.1167943534877487e-05,12067
voice-over.),1,1.1167943534877487e-05,12067
up?...it's,1,1.1167943534877487e-05,12067
(flashback,1,1.1167943534877487e-05,12067
daddy.,1,1.1167943534877487e-05,12067
bonding.,1,1.1167943534877487e-05,12067
present.,1,1.1167943534877487e-05,12067
overcoat,1,1.1167943534877487e-05,12067
did-did,1,1.1167943534877487e-05,12067
"frightening,",1,1.1167943534877487e-05,12067
bird.,1,1.1167943534877487e-05,12067
lecture?,1,1.1167943534877487e-05,12067
thinkin?,1,1.1167943534877487e-05,12067
boat?!,1,1.1167943534877487e-05,12067
they.,1,1.1167943534877487e-05,12067
craziest,1,1.1167943534877487e-05,12067
"glasses,",1,1.1167943534877487e-05,12067
remarkably,1,1.1167943534877487e-05,12067
hint;,1,1.1167943534877487e-05,12067
brent,1,1.1167943534877487e-05,12067
mussberger.,1,1.1167943534877487e-05,12067
funeral?,1,1.1167943534877487e-05,12067
gods,1,1.1167943534877487e-05,12067
"brian,",1,1.1167943534877487e-05,12067
prefer,1,1.1167943534877487e-05,12067
guitar.),1,1.1167943534877487e-05,12067
toi,1,1.1167943534877487e-05,12067
unable,1,1.1167943534877487e-05,12067
underwear!,1,1.1167943534877487e-05,12067
man-child,1,1.1167943534877487e-05,12067
young!,1,1.1167943534877487e-05,12067
dumbest,1,1.1167943534877487e-05,12067
"10,",1,1.1167943534877487e-05,12067
have--and,1,1.1167943534877487e-05,12067
scale,1,1.1167943534877487e-05,12067
(putting,1,1.1167943534877487e-05,12067
vividly--a,1,1.1167943534877487e-05,12067
wood.,1,1.1167943534877487e-05,12067
mouthful,1,1.1167943534877487e-05,12067
"huhhmm,",1,1.1167943534877487e-05,12067
pumpkin,1,1.1167943534877487e-05,12067
"pie,",1,1.1167943534877487e-05,12067
biology!,1,1.1167943534877487e-05,12067
fascinated.,1,1.1167943534877487e-05,12067
(motioning,1,1.1167943534877487e-05,12067
reverse.,1,1.1167943534877487e-05,12067
1986?,1,1.1167943534877487e-05,12067
"early,""",1,1.1167943534877487e-05,12067
class.),1,1.1167943534877487e-05,12067
blossom.,1,1.1167943534877487e-05,12067
shooping.,1,1.1167943534877487e-05,12067
bolt,1,1.1167943534877487e-05,12067
couldnt.,1,1.1167943534877487e-05,12067
incident.,1,1.1167943534877487e-05,12067
cry-for-help,1,1.1167943534877487e-05,12067
pedals,1,1.1167943534877487e-05,12067
deposit.,1,1.1167943534877487e-05,12067
"dollar,",1,1.1167943534877487e-05,12067
happen?!,1,1.1167943534877487e-05,12067
dignity,1,1.1167943534877487e-05,12067
base.,1,1.1167943534877487e-05,12067
bye-bye!,1,1.1167943534877487e-05,12067
accept!,1,1.1167943534877487e-05,12067
apology!,1,1.1167943534877487e-05,12067
deposit!,1,1.1167943534877487e-05,12067
"paris,",1,1.1167943534877487e-05,12067
can!,1,1.1167943534877487e-05,12067
"romantic,",1,1.1167943534877487e-05,12067
department.,1,1.1167943534877487e-05,12067
magnificent,1,1.1167943534877487e-05,12067
sprinkle,1,1.1167943534877487e-05,12067
makeup?,1,1.1167943534877487e-05,12067
la,1,1.1167943534877487e-05,12067
de,1,1.1167943534877487e-05,12067
rue,1,1.1167943534877487e-05,12067
moonlit,1,1.1167943534877487e-05,12067
"tribbiani,",1,1.1167943534877487e-05,12067
"bouquet,",1,1.1167943534877487e-05,12067
$98.50.,1,1.1167943534877487e-05,12067
31!,1,1.1167943534877487e-05,12067
experiment.,1,1.1167943534877487e-05,12067
joe!!,1,1.1167943534877487e-05,12067
loathe,1,1.1167943534877487e-05,12067
touchie,1,1.1167943534877487e-05,12067
swim,1,1.1167943534877487e-05,12067
worker.,1,1.1167943534877487e-05,12067
roommates!,1,1.1167943534877487e-05,12067
important.,1,1.1167943534877487e-05,12067
reacted,1,1.1167943534877487e-05,12067
"screams,",1,1.1167943534877487e-05,12067
us;,1,1.1167943534877487e-05,12067
fantastic,1,1.1167943534877487e-05,12067
plate),1,1.1167943534877487e-05,12067
scone?,1,1.1167943534877487e-05,12067
robin.,1,1.1167943534877487e-05,12067
"batman,",1,1.1167943534877487e-05,12067
need.,1,1.1167943534877487e-05,12067
needi,1,1.1167943534877487e-05,12067
coupla,1,1.1167943534877487e-05,12067
vows,1,1.1167943534877487e-05,12067
aurora,1,1.1167943534877487e-05,12067
runner,1,1.1167943534877487e-05,12067
important?!,1,1.1167943534877487e-05,12067
important?,1,1.1167943534877487e-05,12067
in-intend,1,1.1167943534877487e-05,12067
originally,1,1.1167943534877487e-05,12067
i-i-im,1,1.1167943534877487e-05,12067
movie-e-e,1,1.1167943534877487e-05,12067
remember?),1,1.1167943534877487e-05,12067
enters.,1,1.1167943534877487e-05,12067
j-j-joey-joey-j-joey!,1,1.1167943534877487e-05,12067
breakfast.,1,1.1167943534877487e-05,12067
"ethan,",1,1.1167943534877487e-05,12067
kings,1,1.1167943534877487e-05,12067
bands!,1,1.1167943534877487e-05,12067
gap,1,1.1167943534877487e-05,12067
banister,1,1.1167943534877487e-05,12067
kinda.,1,1.1167943534877487e-05,12067
centerpieces,1,1.1167943534877487e-05,12067
surface,1,1.1167943534877487e-05,12067
seen.,1,1.1167943534877487e-05,12067
ugliest,1,1.1167943534877487e-05,12067
lookhideous.,1,1.1167943534877487e-05,12067
enters.),1,1.1167943534877487e-05,12067
wood...,1,1.1167943534877487e-05,12067
thatyou,1,1.1167943534877487e-05,12067
wasthe,1,1.1167943534877487e-05,12067
music!,1,1.1167943534877487e-05,12067
hands.),1,1.1167943534877487e-05,12067
"struggling,",1,1.1167943534877487e-05,12067
commercial.,1,1.1167943534877487e-05,12067
meat,1,1.1167943534877487e-05,12067
showbusiness.,1,1.1167943534877487e-05,12067
mom's,1,1.1167943534877487e-05,12067
(sarcastically,1,1.1167943534877487e-05,12067
excellent!,1,1.1167943534877487e-05,12067
whend,1,1.1167943534877487e-05,12067
street?,1,1.1167943534877487e-05,12067
by?,1,1.1167943534877487e-05,12067
toilet?,1,1.1167943534877487e-05,12067
flush,1,1.1167943534877487e-05,12067
nervous,1,1.1167943534877487e-05,12067
staying,1,1.1167943534877487e-05,12067
y'know..,1,1.1167943534877487e-05,12067
raid,1,1.1167943534877487e-05,12067
"resentment,",1,1.1167943534877487e-05,12067
manner.),1,1.1167943534877487e-05,12067
byvikings.,1,1.1167943534877487e-05,12067
scotland,1,1.1167943534877487e-05,12067
heritage.,1,1.1167943534877487e-05,12067
gang.,1,1.1167943534877487e-05,12067
"carefully,",1,1.1167943534877487e-05,12067
fingers...,1,1.1167943534877487e-05,12067
fingers.,1,1.1167943534877487e-05,12067
"right?""",1,1.1167943534877487e-05,12067
"'em,",1,1.1167943534877487e-05,12067
"""youre",1,1.1167943534877487e-05,12067
wedding?!,1,1.1167943534877487e-05,12067
looking),1,1.1167943534877487e-05,12067
spy-type,1,1.1167943534877487e-05,12067
is;,1,1.1167943534877487e-05,12067
(winks,1,1.1167943534877487e-05,12067
winking.,1,1.1167943534877487e-05,12067
poem?,1,1.1167943534877487e-05,12067
"nonononononnononono,",1,1.1167943534877487e-05,12067
anyhow.),1,1.1167943534877487e-05,12067
(backs,1,1.1167943534877487e-05,12067
necessary.,1,1.1167943534877487e-05,12067
pheebs!!,1,1.1167943534877487e-05,12067
anyone.,1,1.1167943534877487e-05,12067
go..,1,1.1167943534877487e-05,12067
feeling?,1,1.1167943534877487e-05,12067
waiter),1,1.1167943534877487e-05,12067
memories.,1,1.1167943534877487e-05,12067
"gesture,",1,1.1167943534877487e-05,12067
'kay?,1,1.1167943534877487e-05,12067
grrreat!,1,1.1167943534877487e-05,12067
strawberries.,1,1.1167943534877487e-05,12067
bucket,1,1.1167943534877487e-05,12067
9:15.,1,1.1167943534877487e-05,12067
watch.),1,1.1167943534877487e-05,12067
after(he,1,1.1167943534877487e-05,12067
gentleman,1,1.1167943534877487e-05,12067
maid?,1,1.1167943534877487e-05,12067
every-,1,1.1167943534877487e-05,12067
single-,1,1.1167943534877487e-05,12067
personal.,1,1.1167943534877487e-05,12067
ceremony,1,1.1167943534877487e-05,12067
aurora..,1,1.1167943534877487e-05,12067
wasted,1,1.1167943534877487e-05,12067
bagpipes,1,1.1167943534877487e-05,12067
horny,1,1.1167943534877487e-05,12067
saliva!,1,1.1167943534877487e-05,12067
clergy!,1,1.1167943534877487e-05,12067
member,1,1.1167943534877487e-05,12067
thirty-five,1,1.1167943534877487e-05,12067
"too!""",1,1.1167943534877487e-05,12067
"""yeah,",1,1.1167943534877487e-05,12067
"do,""",1,1.1167943534877487e-05,12067
chest?,1,1.1167943534877487e-05,12067
veil.,1,1.1167943534877487e-05,12067
say;,1,1.1167943534877487e-05,12067
armloads,1,1.1167943534877487e-05,12067
inching,1,1.1167943534877487e-05,12067
mostly,1,1.1167943534877487e-05,12067
condensation,1,1.1167943534877487e-05,12067
comfort,1,1.1167943534877487e-05,12067
coming.,1,1.1167943534877487e-05,12067
jacket,1,1.1167943534877487e-05,12067
smell.,1,1.1167943534877487e-05,12067
heightened,1,1.1167943534877487e-05,12067
slightly,1,1.1167943534877487e-05,12067
superpower,1,1.1167943534877487e-05,12067
tooty-fruity,1,1.1167943534877487e-05,12067
premiere,1,1.1167943534877487e-05,12067
premiere?,1,1.1167943534877487e-05,12067
sight,1,1.1167943534877487e-05,12067
...hm.,1,1.1167943534877487e-05,12067
pocket),1,1.1167943534877487e-05,12067
double-vented,1,1.1167943534877487e-05,12067
fits!,1,1.1167943534877487e-05,12067
jacket),1,1.1167943534877487e-05,12067
yum!,1,1.1167943534877487e-05,12067
martinis.,1,1.1167943534877487e-05,12067
espn,1,1.1167943534877487e-05,12067
robin!,1,1.1167943534877487e-05,12067
batmobile!,1,1.1167943534877487e-05,12067
belt!,1,1.1167943534877487e-05,12067
utility,1,1.1167943534877487e-05,12067
bond!,1,1.1167943534877487e-05,12067
out'?,1,1.1167943534877487e-05,12067
thursday.,1,1.1167943534877487e-05,12067
batman.,1,1.1167943534877487e-05,12067
(yelling,1,1.1167943534877487e-05,12067
boyfriend?,1,1.1167943534877487e-05,12067
"fun,",1,1.1167943534877487e-05,12067
circles.,1,1.1167943534877487e-05,12067
through.,1,1.1167943534877487e-05,12067
wanna.,1,1.1167943534877487e-05,12067
won!,1,1.1167943534877487e-05,12067
eloping.,1,1.1167943534877487e-05,12067
save!!,1,1.1167943534877487e-05,12067
flowersthink,1,1.1167943534877487e-05,12067
stuff?!,1,1.1167943534877487e-05,12067
eloping?!,1,1.1167943534877487e-05,12067
me?...sliding,1,1.1167943534877487e-05,12067
back-less,1,1.1167943534877487e-05,12067
pant,1,1.1167943534877487e-05,12067
bride,1,1.1167943534877487e-05,12067
invitation.,1,1.1167943534877487e-05,12067
week?,1,1.1167943534877487e-05,12067
funnier.,1,1.1167943534877487e-05,12067
vows.,1,1.1167943534877487e-05,12067
coke.,1,1.1167943534877487e-05,12067
underwater)diet,1,1.1167943534877487e-05,12067
coke(yelps,1,1.1167943534877487e-05,12067
(writes,1,1.1167943534877487e-05,12067
writing!,1,1.1167943534877487e-05,12067
say!,1,1.1167943534877487e-05,12067
pathetic!,1,1.1167943534877487e-05,12067
pocket?,1,1.1167943534877487e-05,12067
vow.,1,1.1167943534877487e-05,12067
"pat,",1,1.1167943534877487e-05,12067
stuff:,1,1.1167943534877487e-05,12067
tuxedo,1,1.1167943534877487e-05,12067
beads,1,1.1167943534877487e-05,12067
aunt,1,1.1167943534877487e-05,12067
shows?,1,1.1167943534877487e-05,12067
award,1,1.1167943534877487e-05,12067
these-these,1,1.1167943534877487e-05,12067
magazines.,1,1.1167943534877487e-05,12067
rack),1,1.1167943534877487e-05,12067
attend,1,1.1167943534877487e-05,12067
hookin,1,1.1167943534877487e-05,12067
sad!,1,1.1167943534877487e-05,12067
invite,1,1.1167943534877487e-05,12067
pins.,1,1.1167943534877487e-05,12067
is-is-is-is,1,1.1167943534877487e-05,12067
(really,1,1.1167943534877487e-05,12067
scratch,1,1.1167943534877487e-05,12067
carpet,1,1.1167943534877487e-05,12067
watch.,1,1.1167943534877487e-05,12067
conversationalist.,1,1.1167943534877487e-05,12067
(transfixed),1,1.1167943534877487e-05,12067
shrill.,1,1.1167943534877487e-05,12067
domineering?!,1,1.1167943534877487e-05,12067
bossy,1,1.1167943534877487e-05,12067
aa,1,1.1167943534877487e-05,12067
coaster.,1,1.1167943534877487e-05,12067
(hoarsely),1,1.1167943534877487e-05,12067
"thoughts,",1,1.1167943534877487e-05,12067
dangerously,1,1.1167943534877487e-05,12067
"drink,",1,1.1167943534877487e-05,12067
tuxes,1,1.1167943534877487e-05,12067
"yelling,",1,1.1167943534877487e-05,12067
sex;,1,1.1167943534877487e-05,12067
heartbreaker,1,1.1167943534877487e-05,12067
007.,1,1.1167943534877487e-05,12067
responsibility.,1,1.1167943534877487e-05,12067
soif,1,1.1167943534877487e-05,12067
head?,1,1.1167943534877487e-05,12067
thin,1,1.1167943534877487e-05,12067
freakish,1,1.1167943534877487e-05,12067
(worried.),1,1.1167943534877487e-05,12067
kill.,1,1.1167943534877487e-05,12067
license,1,1.1167943534877487e-05,12067
one;,1,1.1167943534877487e-05,12067
service.,1,1.1167943534877487e-05,12067
majestys,1,1.1167943534877487e-05,12067
jet,1,1.1167943534877487e-05,12067
wearing?!,1,1.1167943534877487e-05,12067
weapon.,1,1.1167943534877487e-05,12067
fantasy!,1,1.1167943534877487e-05,12067
englands,1,1.1167943534877487e-05,12067
tux?!,1,1.1167943534877487e-05,12067
greeting,1,1.1167943534877487e-05,12067
fan,1,1.1167943534877487e-05,12067
007?!,1,1.1167943534877487e-05,12067
brosnan?,1,1.1167943534877487e-05,12067
pierce,1,1.1167943534877487e-05,12067
tuxedos.),1,1.1167943534877487e-05,12067
those?,1,1.1167943534877487e-05,12067
"fabulous!""",1,1.1167943534877487e-05,12067
grandmother!,1,1.1167943534877487e-05,12067
hug!,1,1.1167943534877487e-05,12067
next!,1,1.1167943534877487e-05,12067
vestibule.,1,1.1167943534877487e-05,12067
jews,1,1.1167943534877487e-05,12067
vestibule,1,1.1167943534877487e-05,12067
superman,1,1.1167943534877487e-05,12067
hanukkah?,1,1.1167943534877487e-05,12067
hanukkah.,1,1.1167943534877487e-05,12067
implode.,1,1.1167943534877487e-05,12067
...are,1,1.1167943534877487e-05,12067
holidayarmadillo?,1,1.1167943534877487e-05,12067
goodacre!,1,1.1167943534877487e-05,12067
vestibule?,1,1.1167943534877487e-05,12067
atrium.,1,1.1167943534877487e-05,12067
vestibule...,1,1.1167943534877487e-05,12067
'hey,1,1.1167943534877487e-05,12067
nodding.),1,1.1167943534877487e-05,12067
"jill,",1,1.1167943534877487e-05,12067
"contact,",1,1.1167943534877487e-05,12067
"(realizes,",1,1.1167943534877487e-05,12067
small!,1,1.1167943534877487e-05,12067
smile!,1,1.1167943534877487e-05,12067
ben's,1,1.1167943534877487e-05,12067
scaring,1,1.1167943534877487e-05,12067
weirdturtle-man?,1,1.1167943534877487e-05,12067
saying),1,1.1167943534877487e-05,12067
trppd,1,1.1167943534877487e-05,12067
vstbl,1,1.1167943534877487e-05,12067
hallway?,1,1.1167943534877487e-05,12067
egypt.,1,1.1167943534877487e-05,12067
mmm.,1,1.1167943534877487e-05,12067
pox,1,1.1167943534877487e-05,12067
undress,1,1.1167943534877487e-05,12067
upstairs.),1,1.1167943534877487e-05,12067
something.),1,1.1167943534877487e-05,12067
light-headed!,1,1.1167943534877487e-05,12067
lunch!,1,1.1167943534877487e-05,12067
hungry!,1,1.1167943534877487e-05,12067
(closing,1,1.1167943534877487e-05,12067
"guy?""",1,1.1167943534877487e-05,12067
goodbye.,1,1.1167943534877487e-05,12067
delivered,1,1.1167943534877487e-05,12067
and...disturbing,1,1.1167943534877487e-05,12067
sushes,1,1.1167943534877487e-05,12067
glenn.,1,1.1167943534877487e-05,12067
frannies,1,1.1167943534877487e-05,12067
trapped,1,1.1167943534877487e-05,12067
victoria's,1,1.1167943534877487e-05,12067
8:00?,1,1.1167943534877487e-05,12067
"terrible,",1,1.1167943534877487e-05,12067
bakery.,1,1.1167943534877487e-05,12067
mommas,1,1.1167943534877487e-05,12067
model.,1,1.1167943534877487e-05,12067
"conglomerate,",1,1.1167943534877487e-05,12067
jill.,1,1.1167943534877487e-05,12067
delicious.,1,1.1167943534877487e-05,12067
box.,1,1.1167943534877487e-05,12067
ino!,1,1.1167943534877487e-05,12067
(nervously),1,1.1167943534877487e-05,12067
release,1,1.1167943534877487e-05,12067
vile,1,1.1167943534877487e-05,12067
lips.,1,1.1167943534877487e-05,12067
people?!,1,1.1167943534877487e-05,12067
lovely!,1,1.1167943534877487e-05,12067
home?,1,1.1167943534877487e-05,12067
skull?,1,1.1167943534877487e-05,12067
betrothed,1,1.1167943534877487e-05,12067
betroughed,1,1.1167943534877487e-05,12067
"carcass,",1,1.1167943534877487e-05,12067
(jill,1,1.1167943534877487e-05,12067
perfection'?,1,1.1167943534877487e-05,12067
michelles,1,1.1167943534877487e-05,12067
buh-bye.,1,1.1167943534877487e-05,12067
eh-uhare,1,1.1167943534877487e-05,12067
directly,1,1.1167943534877487e-05,12067
pipe-pipe-pipe,1,1.1167943534877487e-05,12067
"assumed,",1,1.1167943534877487e-05,12067
quiet!!,1,1.1167943534877487e-05,12067
perfection.',1,1.1167943534877487e-05,12067
everybody!,1,1.1167943534877487e-05,12067
ecstasy),1,1.1167943534877487e-05,12067
(exhaling,1,1.1167943534877487e-05,12067
"nice,'",1,1.1167943534877487e-05,12067
wall),1,1.1167943534877487e-05,12067
(asking,1,1.1167943534877487e-05,12067
chef?,1,1.1167943534877487e-05,12067
'i'll,1,1.1167943534877487e-05,12067
candy!,1,1.1167943534877487e-05,12067
"stick,'",1,1.1167943534877487e-05,12067
bing?,1,1.1167943534877487e-05,12067
exceptshetoldme.,1,1.1167943534877487e-05,12067
wrecking,1,1.1167943534877487e-05,12067
(shakes,1,1.1167943534877487e-05,12067
"subtle,",1,1.1167943534877487e-05,12067
"building,",1,1.1167943534877487e-05,12067
disrupts,1,1.1167943534877487e-05,12067
"thinks,",1,1.1167943534877487e-05,12067
coins,1,1.1167943534877487e-05,12067
gunther's,1,1.1167943534877487e-05,12067
anymore),1,1.1167943534877487e-05,12067
d',1,1.1167943534877487e-05,12067
ahh-hahaha!,1,1.1167943534877487e-05,12067
gdcr!,1,1.1167943534877487e-05,12067
bastard,1,1.1167943534877487e-05,12067
mustached,1,1.1167943534877487e-05,12067
"quicker,",1,1.1167943534877487e-05,12067
mangled,1,1.1167943534877487e-05,12067
"hurry,",1,1.1167943534877487e-05,12067
smoothly),1,1.1167943534877487e-05,12067
"d',",1,1.1167943534877487e-05,12067
entered,1,1.1167943534877487e-05,12067
sugarless?,1,1.1167943534877487e-05,12067
o'mally.,1,1.1167943534877487e-05,12067
note:,1,1.1167943534877487e-05,12067
burrito,1,1.1167943534877487e-05,12067
8:00.,1,1.1167943534877487e-05,12067
minutes?,1,1.1167943534877487e-05,12067
burritos,1,1.1167943534877487e-05,12067
goodacre,1,1.1167943534877487e-05,12067
9:00.,1,1.1167943534877487e-05,12067
chunks,1,1.1167943534877487e-05,12067
next.,1,1.1167943534877487e-05,12067
systems,1,1.1167943534877487e-05,12067
thirtieth,1,1.1167943534877487e-05,12067
something?!,1,1.1167943534877487e-05,12067
gang,1,1.1167943534877487e-05,12067
logic,1,1.1167943534877487e-05,12067
chair!!,1,1.1167943534877487e-05,12067
rachels.),1,1.1167943534877487e-05,12067
gettin,1,1.1167943534877487e-05,12067
elves,1,1.1167943534877487e-05,12067
replaced,1,1.1167943534877487e-05,12067
chair?,1,1.1167943534877487e-05,12067
"rick,",1,1.1167943534877487e-05,12067
obsolete?,1,1.1167943534877487e-05,12067
lounge,1,1.1167943534877487e-05,12067
cheaper,1,1.1167943534877487e-05,12067
(excitedly),1,1.1167943534877487e-05,12067
yet.),1,1.1167943534877487e-05,12067
landing,1,1.1167943534877487e-05,12067
stairs.,1,1.1167943534877487e-05,12067
rosita!,1,1.1167943534877487e-05,12067
"stevie,",1,1.1167943534877487e-05,12067
stevie.),1,1.1167943534877487e-05,12067
no-no-no-no-no-no!,1,1.1167943534877487e-05,12067
over.),1,1.1167943534877487e-05,12067
causing,1,1.1167943534877487e-05,12067
ethan,1,1.1167943534877487e-05,12067
important;,1,1.1167943534877487e-05,12067
car?,1,1.1167943534877487e-05,12067
fulfilled,1,1.1167943534877487e-05,12067
beer.),1,1.1167943534877487e-05,12067
formal,1,1.1167943534877487e-05,12067
wasted.,1,1.1167943534877487e-05,12067
change!,1,1.1167943534877487e-05,12067
(catches,1,1.1167943534877487e-05,12067
steps.),1,1.1167943534877487e-05,12067
stumbles,1,1.1167943534877487e-05,12067
laid,1,1.1167943534877487e-05,12067
phil.,1,1.1167943534877487e-05,12067
(correcting,1,1.1167943534877487e-05,12067
"celebration,",1,1.1167943534877487e-05,12067
thought-,1,1.1167943534877487e-05,12067
breath.,1,1.1167943534877487e-05,12067
rick.,1,1.1167943534877487e-05,12067
thrown,1,1.1167943534877487e-05,12067
(frustrated),1,1.1167943534877487e-05,12067
drunk?,1,1.1167943534877487e-05,12067
investigate),1,1.1167943534877487e-05,12067
assemblage.),1,1.1167943534877487e-05,12067
erupts,1,1.1167943534877487e-05,12067
there'll,1,1.1167943534877487e-05,12067
"crouches,",1,1.1167943534877487e-05,12067
crouches.,1,1.1167943534877487e-05,12067
but-,1,1.1167943534877487e-05,12067
andrew,1,1.1167943534877487e-05,12067
daughter!,1,1.1167943534877487e-05,12067
thirty-year-old,1,1.1167943534877487e-05,12067
individual,1,1.1167943534877487e-05,12067
cold.,1,1.1167943534877487e-05,12067
chips.),1,1.1167943534877487e-05,12067
...the,1,1.1167943534877487e-05,12067
"sharing,",1,1.1167943534877487e-05,12067
(whispering),1,1.1167943534877487e-05,12067
inside.),1,1.1167943534877487e-05,12067
harder),1,1.1167943534877487e-05,12067
(shivers,1,1.1167943534877487e-05,12067
flattering!,1,1.1167943534877487e-05,12067
quivering,1,1.1167943534877487e-05,12067
retreats,1,1.1167943534877487e-05,12067
forkful,1,1.1167943534877487e-05,12067
device...,1,1.1167943534877487e-05,12067
'this,1,1.1167943534877487e-05,12067
hallway,1,1.1167943534877487e-05,12067
ha-ha-ha!,1,1.1167943534877487e-05,12067
switching!,1,1.1167943534877487e-05,12067
measuring,1,1.1167943534877487e-05,12067
oh-ho-ho-ho-no!,1,1.1167943534877487e-05,12067
ohhh!,1,1.1167943534877487e-05,12067
piece),1,1.1167943534877487e-05,12067
(gloatingly,1,1.1167943534877487e-05,12067
out!',1,1.1167943534877487e-05,12067
measured,1,1.1167943534877487e-05,12067
side.,1,1.1167943534877487e-05,12067
crust,1,1.1167943534877487e-05,12067
finish...,1,1.1167943534877487e-05,12067
cake),1,1.1167943534877487e-05,12067
"fair,",1,1.1167943534877487e-05,12067
takin,1,1.1167943534877487e-05,12067
quick-quick,1,1.1167943534877487e-05,12067
armageddon?,1,1.1167943534877487e-05,12067
investigating.,1,1.1167943534877487e-05,12067
sexand,1,1.1167943534877487e-05,12067
(knocking,1,1.1167943534877487e-05,12067
"ross?""",1,1.1167943534877487e-05,12067
wanna?,1,1.1167943534877487e-05,12067
clock),1,1.1167943534877487e-05,12067
"hm-hmm,",1,1.1167943534877487e-05,12067
grounds,1,1.1167943534877487e-05,12067
spill,1,1.1167943534877487e-05,12067
"...well,",1,1.1167943534877487e-05,12067
'shut,1,1.1167943534877487e-05,12067
asleep),1,1.1167943534877487e-05,12067
"moves,",1,1.1167943534877487e-05,12067
great!',1,1.1167943534877487e-05,12067
wells,1,1.1167943534877487e-05,12067
justcant,1,1.1167943534877487e-05,12067
grinch's,1,1.1167943534877487e-05,12067
reading.,1,1.1167943534877487e-05,12067
grows,1,1.1167943534877487e-05,12067
oprah!,1,1.1167943534877487e-05,12067
sizes,1,1.1167943534877487e-05,12067
shhhhhhhhh!!!,1,1.1167943534877487e-05,12067
shin.),1,1.1167943534877487e-05,12067
snores.),1,1.1167943534877487e-05,12067
like(fake,1,1.1167943534877487e-05,12067
"wearing,",1,1.1167943534877487e-05,12067
ice-skating,1,1.1167943534877487e-05,12067
groans.),1,1.1167943534877487e-05,12067
marilyn,1,1.1167943534877487e-05,12067
top.,1,1.1167943534877487e-05,12067
beg,1,1.1167943534877487e-05,12067
wins.,1,1.1167943534877487e-05,12067
(caresses,1,1.1167943534877487e-05,12067
congeniality!,1,1.1167943534877487e-05,12067
watching...,1,1.1167943534877487e-05,12067
tv...,1,1.1167943534877487e-05,12067
buckwheat!,1,1.1167943534877487e-05,12067
al.,1,1.1167943534877487e-05,12067
brother?,1,1.1167943534877487e-05,12067
manning,1,1.1167943534877487e-05,12067
twins,1,1.1167943534877487e-05,12067
triceps.,1,1.1167943534877487e-05,12067
"push-ups,",1,1.1167943534877487e-05,12067
why!,1,1.1167943534877487e-05,12067
death.,1,1.1167943534877487e-05,12067
current,1,1.1167943534877487e-05,12067
"mike,",1,1.1167943534877487e-05,12067
sweetheart.,1,1.1167943534877487e-05,12067
"welcome,",1,1.1167943534877487e-05,12067
cleaning?,1,1.1167943534877487e-05,12067
shave,1,1.1167943534877487e-05,12067
"upstairs,",1,1.1167943534877487e-05,12067
"reservations,",1,1.1167943534877487e-05,12067
proven,1,1.1167943534877487e-05,12067
inexplicable!,1,1.1167943534877487e-05,12067
"stand,",1,1.1167943534877487e-05,12067
"blistered,",1,1.1167943534877487e-05,12067
(exhausted),1,1.1167943534877487e-05,12067
finger),1,1.1167943534877487e-05,12067
enunciate!,1,1.1167943534877487e-05,12067
invisibility,1,1.1167943534877487e-05,12067
singing?,1,1.1167943534877487e-05,12067
"numbers,...",1,1.1167943534877487e-05,12067
tooth?,1,1.1167943534877487e-05,12067
skull,1,1.1167943534877487e-05,12067
recall,1,1.1167943534877487e-05,12067
refresh.,1,1.1167943534877487e-05,12067
frizzy,1,1.1167943534877487e-05,12067
solution,1,1.1167943534877487e-05,12067
difference...,1,1.1167943534877487e-05,12067
"now""...",1,1.1167943534877487e-05,12067
"""apocalypse",1,1.1167943534877487e-05,12067
"valkyries""",1,1.1167943534877487e-05,12067
"""ride",1,1.1167943534877487e-05,12067
dawn?,1,1.1167943534877487e-05,12067
quite.,1,1.1167943534877487e-05,12067
iverson,1,1.1167943534877487e-05,12067
allen,1,1.1167943534877487e-05,12067
"'look,",1,1.1167943534877487e-05,12067
barbados,1,1.1167943534877487e-05,12067
ears.,1,1.1167943534877487e-05,12067
d'ya,1,1.1167943534877487e-05,12067
"gippetto,",1,1.1167943534877487e-05,12067
think....,1,1.1167943534877487e-05,12067
aaaaaahhhh!,1,1.1167943534877487e-05,12067
hey!...,1,1.1167943534877487e-05,12067
"testament,",1,1.1167943534877487e-05,12067
"salon,",1,1.1167943534877487e-05,12067
evil?,1,1.1167943534877487e-05,12067
winner.,1,1.1167943534877487e-05,12067
"be-cause,",1,1.1167943534877487e-05,12067
laptop),1,1.1167943534877487e-05,12067
billy,1,1.1167943534877487e-05,12067
now...!,1,1.1167943534877487e-05,12067
"copy,",1,1.1167943534877487e-05,12067
copy.,1,1.1167943534877487e-05,12067
kournikova.,1,1.1167943534877487e-05,12067
anna,1,1.1167943534877487e-05,12067
him)...,1,1.1167943534877487e-05,12067
nude...,1,1.1167943534877487e-05,12067
"virus""!!",1,1.1167943534877487e-05,12067
drive.,1,1.1167943534877487e-05,12067
virus.,1,1.1167943534877487e-05,12067
wha...,1,1.1167943534877487e-05,12067
(offended),1,1.1167943534877487e-05,12067
"king,",1,1.1167943534877487e-05,12067
read...?,1,1.1167943534877487e-05,12067
cuz,1,1.1167943534877487e-05,12067
"boy...""",1,1.1167943534877487e-05,12067
advice!!,1,1.1167943534877487e-05,12067
(slaps,1,1.1167943534877487e-05,12067
is),1,1.1167943534877487e-05,12067
diamond,1,1.1167943534877487e-05,12067
(squints,1,1.1167943534877487e-05,12067
diamond?,1,1.1167943534877487e-05,12067
tonight?!,1,1.1167943534877487e-05,12067
diana,1,1.1167943534877487e-05,12067
photos,1,1.1167943534877487e-05,12067
jean,1,1.1167943534877487e-05,12067
look...?,1,1.1167943534877487e-05,12067
"okay-dokay,",1,1.1167943534877487e-05,12067
rooms!,1,1.1167943534877487e-05,12067
trash,1,1.1167943534877487e-05,12067
whispering),1,1.1167943534877487e-05,12067
(nearly,1,1.1167943534877487e-05,12067
pictionary!,1,1.1167943534877487e-05,12067
scar,1,1.1167943534877487e-05,12067
and...?,1,1.1167943534877487e-05,12067
lying!,1,1.1167943534877487e-05,12067
"disagree,",1,1.1167943534877487e-05,12067
sores.,1,1.1167943534877487e-05,12067
paleontologist,1,1.1167943534877487e-05,12067
ladies?,1,1.1167943534877487e-05,12067
corneas?,1,1.1167943534877487e-05,12067
adjoining,1,1.1167943534877487e-05,12067
"""once",1,1.1167943534877487e-05,12067
boy.',1,1.1167943534877487e-05,12067
david!,1,1.1167943534877487e-05,12067
spit,1,1.1167943534877487e-05,12067
"uh...""",1,1.1167943534877487e-05,12067
"honoured,",1,1.1167943534877487e-05,12067
"""uh,",1,1.1167943534877487e-05,12067
david),1,1.1167943534877487e-05,12067
sucks!!,1,1.1167943534877487e-05,12067
(burst,1,1.1167943534877487e-05,12067
oooooooh!,1,1.1167943534877487e-05,12067
"""yes""?",1,1.1167943534877487e-05,12067
oooh!,1,1.1167943534877487e-05,12067
all?,1,1.1167943534877487e-05,12067
input,1,1.1167943534877487e-05,12067
rose?,1,1.1167943534877487e-05,12067
joy.(chandler,1,1.1167943534877487e-05,12067
camcorder,1,1.1167943534877487e-05,12067
unraveled.,1,1.1167943534877487e-05,12067
nap?,1,1.1167943534877487e-05,12067
2020.,1,1.1167943534877487e-05,12067
nuts.,1,1.1167943534877487e-05,12067
party...,1,1.1167943534877487e-05,12067
maxim,1,1.1167943534877487e-05,12067
maxim...,1,1.1167943534877487e-05,12067
gee,1,1.1167943534877487e-05,12067
woodford,1,1.1167943534877487e-05,12067
tanning,1,1.1167943534877487e-05,12067
sighs),1,1.1167943534877487e-05,12067
spread,1,1.1167943534877487e-05,12067
(yelling),1,1.1167943534877487e-05,12067
freezer!,1,1.1167943534877487e-05,12067
for...,1,1.1167943534877487e-05,12067
expressions,1,1.1167943534877487e-05,12067
guys...,1,1.1167943534877487e-05,12067
sneaking,1,1.1167943534877487e-05,12067
kinda...,1,1.1167943534877487e-05,12067
dance...,1,1.1167943534877487e-05,12067
"bitch,",1,1.1167943534877487e-05,12067
protested,1,1.1167943534877487e-05,12067
smiles),1,1.1167943534877487e-05,12067
bra),1,1.1167943534877487e-05,12067
yourself!,1,1.1167943534877487e-05,12067
bathroom!,1,1.1167943534877487e-05,12067
begging,1,1.1167943534877487e-05,12067
frayed.,1,1.1167943534877487e-05,12067
dont...,1,1.1167943534877487e-05,12067
draft,1,1.1167943534877487e-05,12067
guy..?,1,1.1167943534877487e-05,12067
mid-sentence...everyone,1,1.1167943534877487e-05,12067
pump.,1,1.1167943534877487e-05,12067
"thesaurus,",1,1.1167943534877487e-05,12067
pumps...?,1,1.1167943534877487e-05,12067
however,1,1.1167943534877487e-05,12067
closeness,1,1.1167943534877487e-05,12067
sapiens,1,1.1167943534877487e-05,12067
homo,1,1.1167943534877487e-05,12067
prepossessing,1,1.1167943534877487e-05,12067
humid,1,1.1167943534877487e-05,12067
two!!,1,1.1167943534877487e-05,12067
(also,1,1.1167943534877487e-05,12067
celebrate?,1,1.1167943534877487e-05,12067
letter!,1,1.1167943534877487e-05,12067
sharing,1,1.1167943534877487e-05,12067
too...,1,1.1167943534877487e-05,12067
wisdom?,1,1.1167943534877487e-05,12067
impart,1,1.1167943534877487e-05,12067
"one-year-old,",1,1.1167943534877487e-05,12067
go!!!,1,1.1167943534877487e-05,12067
set...,1,1.1167943534877487e-05,12067
mark...,1,1.1167943534877487e-05,12067
bear.,1,1.1167943534877487e-05,12067
point!,1,1.1167943534877487e-05,12067
ivory,1,1.1167943534877487e-05,12067
duet,1,1.1167943534877487e-05,12067
sun?,1,1.1167943534877487e-05,12067
owen.,1,1.1167943534877487e-05,12067
cats.,1,1.1167943534877487e-05,12067
level,1,1.1167943534877487e-05,12067
intuitive.,1,1.1167943534877487e-05,12067
adopted.,1,1.1167943534877487e-05,12067
invade,1,1.1167943534877487e-05,12067
leave!!,1,1.1167943534877487e-05,12067
colleen?,1,1.1167943534877487e-05,12067
"poland,",1,1.1167943534877487e-05,12067
fantastic!,1,1.1167943534877487e-05,12067
compass?,1,1.1167943534877487e-05,12067
den-mother.,1,1.1167943534877487e-05,12067
scouts,1,1.1167943534877487e-05,12067
hoo-hoos,1,1.1167943534877487e-05,12067
place...,1,1.1167943534877487e-05,12067
wee-wees,1,1.1167943534877487e-05,12067
malfunctioning,1,1.1167943534877487e-05,12067
19-year,1,1.1167943534877487e-05,12067
"""triplets,""",1,1.1167943534877487e-05,12067
contestant.,1,1.1167943534877487e-05,12067
posing,1,1.1167943534877487e-05,12067
"agent,",1,1.1167943534877487e-05,12067
fbi,1,1.1167943534877487e-05,12067
dvd),1,1.1167943534877487e-05,12067
"congeniality""",1,1.1167943534877487e-05,12067
"""miss",1,1.1167943534877487e-05,12067
untangled,1,1.1167943534877487e-05,12067
intuitive!,1,1.1167943534877487e-05,12067
whisper,1,1.1167943534877487e-05,12067
"""owen",1,1.1167943534877487e-05,12067
andrea,1,1.1167943534877487e-05,12067
pedicures!,1,1.1167943534877487e-05,12067
amanda),1,1.1167943534877487e-05,12067
line?,1,1.1167943534877487e-05,12067
expect?,1,1.1167943534877487e-05,12067
accent?,1,1.1167943534877487e-05,12067
amanda?,1,1.1167943534877487e-05,12067
mini,1,1.1167943534877487e-05,12067
why...why?,1,1.1167943534877487e-05,12067
spray-on,1,1.1167943534877487e-05,12067
sister's,1,1.1167943534877487e-05,12067
angela's,1,1.1167943534877487e-05,12067
"screamer,",1,1.1167943534877487e-05,12067
beer!!,1,1.1167943534877487e-05,12067
embarassed),1,1.1167943534877487e-05,12067
"other,",1,1.1167943534877487e-05,12067
awkard,1,1.1167943534877487e-05,12067
thigh,1,1.1167943534877487e-05,12067
routine?,1,1.1167943534877487e-05,12067
confident?,1,1.1167943534877487e-05,12067
self-loathing.,1,1.1167943534877487e-05,12067
crippled,1,1.1167943534877487e-05,12067
nervous?,1,1.1167943534877487e-05,12067
birth,1,1.1167943534877487e-05,12067
triplets,1,1.1167943534877487e-05,12067
"real.""",1,1.1167943534877487e-05,12067
advice!,1,1.1167943534877487e-05,12067
"do"".",1,1.1167943534877487e-05,12067
sidestep,1,1.1167943534877487e-05,12067
bulbs,1,1.1167943534877487e-05,12067
realised,1,1.1167943534877487e-05,12067
hate?,1,1.1167943534877487e-05,12067
glaring,1,1.1167943534877487e-05,12067
...now,1,1.1167943534877487e-05,12067
outside.,1,1.1167943534877487e-05,12067
"enough,",1,1.1167943534877487e-05,12067
tax.,1,1.1167943534877487e-05,12067
factor,1,1.1167943534877487e-05,12067
lamps.,1,1.1167943534877487e-05,12067
batteries...,1,1.1167943534877487e-05,12067
control)?,1,1.1167943534877487e-05,12067
"bulb)...oh,",1,1.1167943534877487e-05,12067
"hotel's,",1,1.1167943534877487e-05,12067
shapes,1,1.1167943534877487e-05,12067
though...the,1,1.1167943534877487e-05,12067
shaker,1,1.1167943534877487e-05,12067
pepper,1,1.1167943534877487e-05,12067
apples.,1,1.1167943534877487e-05,12067
got...,1,1.1167943534877487e-05,12067
usa,1,1.1167943534877487e-05,12067
shaking!,1,1.1167943534877487e-05,12067
"(aside,",1,1.1167943534877487e-05,12067
insane!,1,1.1167943534877487e-05,12067
cheapest,1,1.1167943534877487e-05,12067
reservation?,1,1.1167943534877487e-05,12067
drove,1,1.1167943534877487e-05,12067
blurry,1,1.1167943534877487e-05,12067
theater.,1,1.1167943534877487e-05,12067
"impossible,",1,1.1167943534877487e-05,12067
wordlessly,1,1.1167943534877487e-05,12067
900,1,1.1167943534877487e-05,12067
specimen?,1,1.1167943534877487e-05,12067
internet.,1,1.1167943534877487e-05,12067
videotape,1,1.1167943534877487e-05,12067
secretly,1,1.1167943534877487e-05,12067
factory!,1,1.1167943534877487e-05,12067
hershey's,1,1.1167943534877487e-05,12067
wendy's!,1,1.1167943534877487e-05,12067
(embarrassed),1,1.1167943534877487e-05,12067
three's,1,1.1167943534877487e-05,12067
tests?,1,1.1167943534877487e-05,12067
invites,1,1.1167943534877487e-05,12067
sweeps,1,1.1167943534877487e-05,12067
trained,1,1.1167943534877487e-05,12067
could...,1,1.1167943534877487e-05,12067
misunderstanding.,1,1.1167943534877487e-05,12067
"professor,",1,1.1167943534877487e-05,12067
period!,1,1.1167943534877487e-05,12067
"myself,",1,1.1167943534877487e-05,12067
uplifted.,1,1.1167943534877487e-05,12067
"mingle"",",1,1.1167943534877487e-05,12067
"""fat,",1,1.1167943534877487e-05,12067
16:,1,1.1167943534877487e-05,12067
chapter,1,1.1167943534877487e-05,12067
listen!,1,1.1167943534877487e-05,12067
(bitter,1,1.1167943534877487e-05,12067
"refundable,",1,1.1167943534877487e-05,12067
maple,1,1.1167943534877487e-05,12067
repeats),1,1.1167943534877487e-05,12067
"closer,",1,1.1167943534877487e-05,12067
sofa),1,1.1167943534877487e-05,12067
ew!,1,1.1167943534877487e-05,12067
rejected,1,1.1167943534877487e-05,12067
130,1,1.1167943534877487e-05,12067
lottery...,1,1.1167943534877487e-05,12067
deserved,1,1.1167943534877487e-05,12067
lauren?,1,1.1167943534877487e-05,12067
is..shhh!,1,1.1167943534877487e-05,12067
button),1,1.1167943534877487e-05,12067
messages.,1,1.1167943534877487e-05,12067
squished...,1,1.1167943534877487e-05,12067
valuable,1,1.1167943534877487e-05,12067
lottery!,1,1.1167943534877487e-05,12067
"phones,",1,1.1167943534877487e-05,12067
inventing,1,1.1167943534877487e-05,12067
ours!!,1,1.1167943534877487e-05,12067
"principles,",1,1.1167943534877487e-05,12067
"however,",1,1.1167943534877487e-05,12067
else),1,1.1167943534877487e-05,12067
thighmaster!,1,1.1167943534877487e-05,12067
nightstand!,1,1.1167943534877487e-05,12067
nightstand?,1,1.1167943534877487e-05,12067
'doy',1,1.1167943534877487e-05,12067
him!!,1,1.1167943534877487e-05,12067
it??,1,1.1167943534877487e-05,12067
susan,1,1.1167943534877487e-05,12067
assistant!,1,1.1167943534877487e-05,12067
mature...,1,1.1167943534877487e-05,12067
wound,1,1.1167943534877487e-05,12067
ok.i'll,1,1.1167943534877487e-05,12067
reservation.,1,1.1167943534877487e-05,12067
insurance.,1,1.1167943534877487e-05,12067
vermont...,1,1.1167943534877487e-05,12067
"much!""",1,1.1167943534877487e-05,12067
"""oh,",1,1.1167943534877487e-05,12067
"ok?""",1,1.1167943534877487e-05,12067
"""look,",1,1.1167943534877487e-05,12067
"exception?""",1,1.1167943534877487e-05,12067
refundable?,1,1.1167943534877487e-05,12067
cruel,1,1.1167943534877487e-05,12067
parent,1,1.1167943534877487e-05,12067
reschedule.,1,1.1167943534877487e-05,12067
busy?,1,1.1167943534877487e-05,12067
"farts,",1,1.1167943534877487e-05,12067
brochure)!,1,1.1167943534877487e-05,12067
flatness,1,1.1167943534877487e-05,12067
child's,1,1.1167943534877487e-05,12067
bags!,1,1.1167943534877487e-05,12067
payout.,1,1.1167943534877487e-05,12067
pillow.,1,1.1167943534877487e-05,12067
"(smiling,",1,1.1167943534877487e-05,12067
copywriter.,1,1.1167943534877487e-05,12067
up).,1,1.1167943534877487e-05,12067
cracks?,1,1.1167943534877487e-05,12067
cracks!,1,1.1167943534877487e-05,12067
"boobies,",1,1.1167943534877487e-05,12067
heaven),1,1.1167943534877487e-05,12067
here??,1,1.1167943534877487e-05,12067
eh...,1,1.1167943534877487e-05,12067
pattern,1,1.1167943534877487e-05,12067
clinical,1,1.1167943534877487e-05,12067
longer?,1,1.1167943534877487e-05,12067
teeth,1,1.1167943534877487e-05,12067
dinner),1,1.1167943534877487e-05,12067
(proceeding,1,1.1167943534877487e-05,12067
child?,1,1.1167943534877487e-05,12067
braces,1,1.1167943534877487e-05,12067
ravioli,1,1.1167943534877487e-05,12067
sign),1,1.1167943534877487e-05,12067
"""ok""",1,1.1167943534877487e-05,12067
stretches,1,1.1167943534877487e-05,12067
baldness,1,1.1167943534877487e-05,12067
zack.,1,1.1167943534877487e-05,12067
sperm!,1,1.1167943534877487e-05,12067
seriously),1,1.1167943534877487e-05,12067
family?,1,1.1167943534877487e-05,12067
illness,1,1.1167943534877487e-05,12067
serving,1,1.1167943534877487e-05,12067
lead!,1,1.1167943534877487e-05,12067
cheeckbones!,1,1.1167943534877487e-05,12067
kid!,1,1.1167943534877487e-05,12067
genes,1,1.1167943534877487e-05,12067
dream...,1,1.1167943534877487e-05,12067
zack),1,1.1167943534877487e-05,12067
(bringing,1,1.1167943534877487e-05,12067
he'd,1,1.1167943534877487e-05,12067
depression.,1,1.1167943534877487e-05,12067
great-grandmother,1,1.1167943534877487e-05,12067
cup),1,1.1167943534877487e-05,12067
"closely,",1,1.1167943534877487e-05,12067
"do""",1,1.1167943534877487e-05,12067
cheekily),1,1.1167943534877487e-05,12067
here!!,1,1.1167943534877487e-05,12067
upbeat.,1,1.1167943534877487e-05,12067
welcome!,1,1.1167943534877487e-05,12067
(as,1,1.1167943534877487e-05,12067
pee.,1,1.1167943534877487e-05,12067
sensation,1,1.1167943534877487e-05,12067
burning,1,1.1167943534877487e-05,12067
toppings,1,1.1167943534877487e-05,12067
advice,1,1.1167943534877487e-05,12067
advice.,1,1.1167943534877487e-05,12067
"wind"".",1,1.1167943534877487e-05,12067
"obese,",1,1.1167943534877487e-05,12067
"""it",1,1.1167943534877487e-05,12067
"stuff"".",1,1.1167943534877487e-05,12067
"""island's",1,1.1167943534877487e-05,12067
retailers,1,1.1167943534877487e-05,12067
jeanette's,1,1.1167943534877487e-05,12067
boundary,1,1.1167943534877487e-05,12067
breaking!,1,1.1167943534877487e-05,12067
scream.,1,1.1167943534877487e-05,12067
"lucky,",1,1.1167943534877487e-05,12067
with...,1,1.1167943534877487e-05,12067
sperm.,1,1.1167943534877487e-05,12067
anyway!,1,1.1167943534877487e-05,12067
"""spermtastic""!",1,1.1167943534877487e-05,12067
"athletic,",1,1.1167943534877487e-05,12067
"healthy,",1,1.1167943534877487e-05,12067
"intently,",1,1.1167943534877487e-05,12067
barcaloungers,1,1.1167943534877487e-05,12067
environment.,1,1.1167943534877487e-05,12067
stand-up,1,1.1167943534877487e-05,12067
floyd,1,1.1167943534877487e-05,12067
called.,1,1.1167943534877487e-05,12067
concert's,1,1.1167943534877487e-05,12067
answer),1,1.1167943534877487e-05,12067
fades,1,1.1167943534877487e-05,12067
connelly.,1,1.1167943534877487e-05,12067
deposited,1,1.1167943534877487e-05,12067
"""wendy's!!",1,1.1167943534877487e-05,12067
yells),1,1.1167943534877487e-05,12067
'that'...,1,1.1167943534877487e-05,12067
"intelligent,",1,1.1167943534877487e-05,12067
panicky),1,1.1167943534877487e-05,12067
(slightly,1,1.1167943534877487e-05,12067
assumed,1,1.1167943534877487e-05,12067
yet...,1,1.1167943534877487e-05,12067
haven't...,1,1.1167943534877487e-05,12067
traffic...,1,1.1167943534877487e-05,12067
along!,1,1.1167943534877487e-05,12067
knocked,1,1.1167943534877487e-05,12067
episode,1,1.1167943534877487e-05,12067
station),1,1.1167943534877487e-05,12067
nurses',1,1.1167943534877487e-05,12067
date...,1,1.1167943534877487e-05,12067
uterus,1,1.1167943534877487e-05,12067
prepared,1,1.1167943534877487e-05,12067
"act,",1,1.1167943534877487e-05,12067
(seriously),1,1.1167943534877487e-05,12067
zack,1,1.1167943534877487e-05,12067
donors,1,1.1167943534877487e-05,12067
his!,1,1.1167943534877487e-05,12067
polite!,1,1.1167943534877487e-05,12067
dream.),1,1.1167943534877487e-05,12067
ah-ha!,1,1.1167943534877487e-05,12067
donors.,1,1.1167943534877487e-05,12067
"insemination,",1,1.1167943534877487e-05,12067
choice,1,1.1167943534877487e-05,12067
vegas...,1,1.1167943534877487e-05,12067
aside,1,1.1167943534877487e-05,12067
surrogate,1,1.1167943534877487e-05,12067
"child,",1,1.1167943534877487e-05,12067
"surrogacy,",1,1.1167943534877487e-05,12067
and/or,1,1.1167943534877487e-05,12067
liza,1,1.1167943534877487e-05,12067
safely,1,1.1167943534877487e-05,12067
environment!,1,1.1167943534877487e-05,12067
(dr.,1,1.1167943534877487e-05,12067
minelli-,1,1.1167943534877487e-05,12067
places!!,1,1.1167943534877487e-05,12067
face!,1,1.1167943534877487e-05,12067
fortunately,1,1.1167943534877487e-05,12067
system),1,1.1167943534877487e-05,12067
reproductive,1,1.1167943534877487e-05,12067
letter,1,1.1167943534877487e-05,12067
copy?,1,1.1167943534877487e-05,12067
mobile),1,1.1167943534877487e-05,12067
self.,1,1.1167943534877487e-05,12067
tattoo,1,1.1167943534877487e-05,12067
killer.,1,1.1167943534877487e-05,12067
"pff,",1,1.1167943534877487e-05,12067
tests,1,1.1167943534877487e-05,12067
shovel-killer.,1,1.1167943534877487e-05,12067
awake!,1,1.1167943534877487e-05,12067
bags),1,1.1167943534877487e-05,12067
"liberty""",1,1.1167943534877487e-05,12067
"""statue",1,1.1167943534877487e-05,12067
"t-shirt,",1,1.1167943534877487e-05,12067
"york""",1,1.1167943534877487e-05,12067
baby'd,1,1.1167943534877487e-05,12067
"calm,",1,1.1167943534877487e-05,12067
shovel-wielding,1,1.1167943534877487e-05,12067
"""mooooo""!",1,1.1167943534877487e-05,12067
"cattle,",1,1.1167943534877487e-05,12067
corralled,1,1.1167943534877487e-05,12067
divorce?,1,1.1167943534877487e-05,12067
(she's,1,1.1167943534877487e-05,12067
"child""?",1,1.1167943534877487e-05,12067
"wife""",1,1.1167943534877487e-05,12067
apron?,1,1.1167943534877487e-05,12067
mike?,1,1.1167943534877487e-05,12067
hooked,1,1.1167943534877487e-05,12067
anyone's,1,1.1167943534877487e-05,12067
2300,1,1.1167943534877487e-05,12067
"""mom""",1,1.1167943534877487e-05,12067
(struggling),1,1.1167943534877487e-05,12067
he...,1,1.1167943534877487e-05,12067
"mailbox,",1,1.1167943534877487e-05,12067
"brown,",1,1.1167943534877487e-05,12067
atlantic.,1,1.1167943534877487e-05,12067
*he*,1,1.1167943534877487e-05,12067
bright.,1,1.1167943534877487e-05,12067
confused.,1,1.1167943534877487e-05,12067
wishes?,1,1.1167943534877487e-05,12067
said),1,1.1167943534877487e-05,12067
cubicle.,1,1.1167943534877487e-05,12067
commute.,1,1.1167943534877487e-05,12067
bitch,1,1.1167943534877487e-05,12067
"information,",1,1.1167943534877487e-05,12067
works!,1,1.1167943534877487e-05,12067
"window,",1,1.1167943534877487e-05,12067
test?,1,1.1167943534877487e-05,12067
explaining,1,1.1167943534877487e-05,12067
vanilla!,1,1.1167943534877487e-05,12067
champagne.,1,1.1167943534877487e-05,12067
hannigan?,1,1.1167943534877487e-05,12067
mrs,1,1.1167943534877487e-05,12067
couple?,1,1.1167943534877487e-05,12067
portuguese,1,1.1167943534877487e-05,12067
often.,1,1.1167943534877487e-05,12067
shovely,1,1.1167943534877487e-05,12067
appreciation),1,1.1167943534877487e-05,12067
hardly,1,1.1167943534877487e-05,12067
"shovely-joe,",1,1.1167943534877487e-05,12067
cold?,1,1.1167943534877487e-05,12067
ne,1,1.1167943534877487e-05,12067
mento.,1,1.1167943534877487e-05,12067
drink),1,1.1167943534877487e-05,12067
heh.,1,1.1167943534877487e-05,12067
practice,1,1.1167943534877487e-05,12067
rarely,1,1.1167943534877487e-05,12067
wait...,1,1.1167943534877487e-05,12067
band.,1,1.1167943534877487e-05,12067
applying,1,1.1167943534877487e-05,12067
scholarship.,1,1.1167943534877487e-05,12067
soo...,1,1.1167943534877487e-05,12067
anybody?,1,1.1167943534877487e-05,12067
mmmhm..,1,1.1167943534877487e-05,12067
hmm,1,1.1167943534877487e-05,12067
lo-o-ong,1,1.1167943534877487e-05,12067
"room"".",1,1.1167943534877487e-05,12067
synchronized,1,1.1167943534877487e-05,12067
"""betrayal",1,1.1167943534877487e-05,12067
song:,1,1.1167943534877487e-05,12067
bar),1,1.1167943534877487e-05,12067
o-kay.,1,1.1167943534877487e-05,12067
how're,1,1.1167943534877487e-05,12067
you...?,1,1.1167943534877487e-05,12067
turner!!,1,1.1167943534877487e-05,12067
adrienne,1,1.1167943534877487e-05,12067
really!?,1,1.1167943534877487e-05,12067
pacts.,1,1.1167943534877487e-05,12067
unfortunate,1,1.1167943534877487e-05,12067
foundation,1,1.1167943534877487e-05,12067
astonished),1,1.1167943534877487e-05,12067
swimming.,1,1.1167943534877487e-05,12067
ha...,1,1.1167943534877487e-05,12067
insecure.,1,1.1167943534877487e-05,12067
na,1,1.1167943534877487e-05,12067
exposed.,1,1.1167943534877487e-05,12067
"finally,",1,1.1167943534877487e-05,12067
"technically,",1,1.1167943534877487e-05,12067
"""groom""",1,1.1167943534877487e-05,12067
y-y-yeeesss!,1,1.1167943534877487e-05,12067
victory),1,1.1167943534877487e-05,12067
raising,1,1.1167943534877487e-05,12067
rushing,1,1.1167943534877487e-05,12067
third.,1,1.1167943534877487e-05,12067
strike,1,1.1167943534877487e-05,12067
baseball.,1,1.1167943534877487e-05,12067
feel...,1,1.1167943534877487e-05,12067
glare),1,1.1167943534877487e-05,12067
kitchen.,1,1.1167943534877487e-05,12067
comedy!,1,1.1167943534877487e-05,12067
isle,1,1.1167943534877487e-05,12067
groomsman,1,1.1167943534877487e-05,12067
groomsmen,1,1.1167943534877487e-05,12067
(almost,1,1.1167943534877487e-05,12067
downer!,1,1.1167943534877487e-05,12067
mirror...,1,1.1167943534877487e-05,12067
m-me-me-me!,1,1.1167943534877487e-05,12067
beam.,1,1.1167943534877487e-05,12067
balance,1,1.1167943534877487e-05,12067
mean-,1,1.1167943534877487e-05,12067
"cheat,",1,1.1167943534877487e-05,12067
beyonce!,1,1.1167943534877487e-05,12067
punching),1,1.1167943534877487e-05,12067
eyes.,1,1.1167943534877487e-05,12067
each!,1,1.1167943534877487e-05,12067
shhh...,1,1.1167943534877487e-05,12067
king?,1,1.1167943534877487e-05,12067
reunited.,1,1.1167943534877487e-05,12067
they'll,1,1.1167943534877487e-05,12067
"medallion,",1,1.1167943534877487e-05,12067
option,1,1.1167943534877487e-05,12067
twins!!,1,1.1167943534877487e-05,12067
(panicking),1,1.1167943534877487e-05,12067
gosh.,1,1.1167943534877487e-05,12067
feel?,1,1.1167943534877487e-05,12067
"possible,",1,1.1167943534877487e-05,12067
spongy.,1,1.1167943534877487e-05,12067
hump?,1,1.1167943534877487e-05,12067
(emotional),1,1.1167943534877487e-05,12067
miracle.,1,1.1167943534877487e-05,12067
disgusting,1,1.1167943534877487e-05,12067
painful,1,1.1167943534877487e-05,12067
unanswerable,1,1.1167943534877487e-05,12067
life's,1,1.1167943534877487e-05,12067
nuts?,1,1.1167943534877487e-05,12067
hah.,1,1.1167943534877487e-05,12067
summer?,1,1.1167943534877487e-05,12067
breathe?,1,1.1167943534877487e-05,12067
hump,1,1.1167943534877487e-05,12067
them...,1,1.1167943534877487e-05,12067
doctor),1,1.1167943534877487e-05,12067
apartments,1,1.1167943534877487e-05,12067
disgusted),1,1.1167943534877487e-05,12067
made?,1,1.1167943534877487e-05,12067
friggin',1,1.1167943534877487e-05,12067
children),1,1.1167943534877487e-05,12067
handshake?,1,1.1167943534877487e-05,12067
poultry.,1,1.1167943534877487e-05,12067
hm.,1,1.1167943534877487e-05,12067
impressive.,1,1.1167943534877487e-05,12067
"open,",1,1.1167943534877487e-05,12067
bust,1,1.1167943534877487e-05,12067
following),1,1.1167943534877487e-05,12067
players,1,1.1167943534877487e-05,12067
hearing-aids.,1,1.1167943534877487e-05,12067
"tiny,",1,1.1167943534877487e-05,12067
it's..,1,1.1167943534877487e-05,12067
vagina,1,1.1167943534877487e-05,12067
glued,1,1.1167943534877487e-05,12067
somehow.,1,1.1167943534877487e-05,12067
ball!,1,1.1167943534877487e-05,12067
woodsman.,1,1.1167943534877487e-05,12067
"tons,",1,1.1167943534877487e-05,12067
"gift,",1,1.1167943534877487e-05,12067
excited!,1,1.1167943534877487e-05,12067
shame,1,1.1167943534877487e-05,12067
erica.,1,1.1167943534877487e-05,12067
trade?,1,1.1167943534877487e-05,12067
church-camp!,1,1.1167943534877487e-05,12067
meet.,1,1.1167943534877487e-05,12067
humdinger,1,1.1167943534877487e-05,12067
mechanic.,1,1.1167943534877487e-05,12067
scammed,1,1.1167943534877487e-05,12067
disappointed.,1,1.1167943534877487e-05,12067
re-pack,1,1.1167943534877487e-05,12067
break!,1,1.1167943534877487e-05,12067
seven.,1,1.1167943534877487e-05,12067
tangle,1,1.1167943534877487e-05,12067
obviously.,1,1.1167943534877487e-05,12067
(stunned),1,1.1167943534877487e-05,12067
sid,1,1.1167943534877487e-05,12067
neihosenstein.,1,1.1167943534877487e-05,12067
goralnik,1,1.1167943534877487e-05,12067
litman,1,1.1167943534877487e-05,12067
way...,1,1.1167943534877487e-05,12067
because...,1,1.1167943534877487e-05,12067
hitlers,1,1.1167943534877487e-05,12067
can't.,1,1.1167943534877487e-05,12067
did),1,1.1167943534877487e-05,12067
(janice's,1,1.1167943534877487e-05,12067
right),1,1.1167943534877487e-05,12067
"god""!",1,1.1167943534877487e-05,12067
(apes,1,1.1167943534877487e-05,12067
crickets,1,1.1167943534877487e-05,12067
money!?,1,1.1167943534877487e-05,12067
"cafeteria,",1,1.1167943534877487e-05,12067
"distasteful,",1,1.1167943534877487e-05,12067
hitlers.,1,1.1167943534877487e-05,12067
happening!,1,1.1167943534877487e-05,12067
why!?,1,1.1167943534877487e-05,12067
packs.,1,1.1167943534877487e-05,12067
furry,1,1.1167943534877487e-05,12067
these!,1,1.1167943534877487e-05,12067
kinky!,1,1.1167943534877487e-05,12067
sor...,1,1.1167943534877487e-05,12067
ends),1,1.1167943534877487e-05,12067
"raspberry,",1,1.1167943534877487e-05,12067
(blows,1,1.1167943534877487e-05,12067
tight...,1,1.1167943534877487e-05,12067
joke...,1,1.1167943534877487e-05,12067
waterpipes,1,1.1167943534877487e-05,12067
handcuff,1,1.1167943534877487e-05,12067
"yours,",1,1.1167943534877487e-05,12067
we...,1,1.1167943534877487e-05,12067
cuffs),1,1.1167943534877487e-05,12067
belongs,1,1.1167943534877487e-05,12067
rach...,1,1.1167943534877487e-05,12067
played.,1,1.1167943534877487e-05,12067
anymore).,1,1.1167943534877487e-05,12067
handcuffs!,1,1.1167943534877487e-05,12067
rachel...,1,1.1167943534877487e-05,12067
guestroom?,1,1.1167943534877487e-05,12067
scarf,1,1.1167943534877487e-05,12067
bondage,1,1.1167943534877487e-05,12067
engage,1,1.1167943534877487e-05,12067
puzzled),1,1.1167943534877487e-05,12067
cancelled.,1,1.1167943534877487e-05,12067
hairpiece?,1,1.1167943534877487e-05,12067
scarves!,1,1.1167943534877487e-05,12067
them).,1,1.1167943534877487e-05,12067
shaking.,1,1.1167943534877487e-05,12067
easton.,1,1.1167943534877487e-05,12067
roams,1,1.1167943534877487e-05,12067
caretaker.,1,1.1167943534877487e-05,12067
fine!!,1,1.1167943534877487e-05,12067
everythng's,1,1.1167943534877487e-05,12067
bert.,1,1.1167943534877487e-05,12067
bangs,1,1.1167943534877487e-05,12067
halls.,1,1.1167943534877487e-05,12067
roaming,1,1.1167943534877487e-05,12067
bert...,1,1.1167943534877487e-05,12067
aaaaaaaaaaaaaaaaaaaaa......aaaaaa-doption!!,1,1.1167943534877487e-05,12067
interrupt,1,1.1167943534877487e-05,12067
(screams,1,1.1167943534877487e-05,12067
halls,1,1.1167943534877487e-05,12067
bastard!,1,1.1167943534877487e-05,12067
ernie.,1,1.1167943534877487e-05,12067
rat,1,1.1167943534877487e-05,12067
building.,1,1.1167943534877487e-05,12067
wholesome,1,1.1167943534877487e-05,12067
"wholesome,",1,1.1167943534877487e-05,12067
amount...,1,1.1167943534877487e-05,12067
"death.well,",1,1.1167943534877487e-05,12067
charity!,1,1.1167943534877487e-05,12067
exaggeratedly),1,1.1167943534877487e-05,12067
"magazine,",1,1.1167943534877487e-05,12067
insinuation!,1,1.1167943534877487e-05,12067
offended,1,1.1167943534877487e-05,12067
bracket.,1,1.1167943534877487e-05,12067
brother...,1,1.1167943534877487e-05,12067
(nervous,1,1.1167943534877487e-05,12067
cranberries.,1,1.1167943534877487e-05,12067
manipulated,1,1.1167943534877487e-05,12067
potatoes!,1,1.1167943534877487e-05,12067
palmolive,1,1.1167943534877487e-05,12067
"profile"".",1,1.1167943534877487e-05,12067
"""high",1,1.1167943534877487e-05,12067
"firm""?",1,1.1167943534877487e-05,12067
pause),1,1.1167943534877487e-05,12067
author!,1,1.1167943534877487e-05,12067
hemingway,1,1.1167943534877487e-05,12067
occurred,1,1.1167943534877487e-05,12067
kansas,1,1.1167943534877487e-05,12067
taped,1,1.1167943534877487e-05,12067
decisions,1,1.1167943534877487e-05,12067
burden,1,1.1167943534877487e-05,12067
code,1,1.1167943534877487e-05,12067
energy.,1,1.1167943534877487e-05,12067
"adoption,",1,1.1167943534877487e-05,12067
stress,1,1.1167943534877487e-05,12067
'l'-shaped,1,1.1167943534877487e-05,12067
bat?,1,1.1167943534877487e-05,12067
hello...?,1,1.1167943534877487e-05,12067
explain...,1,1.1167943534877487e-05,12067
bat),1,1.1167943534877487e-05,12067
lowers,1,1.1167943534877487e-05,12067
bat!,1,1.1167943534877487e-05,12067
"pissed,",1,1.1167943534877487e-05,12067
(escorting,1,1.1167943534877487e-05,12067
offended),1,1.1167943534877487e-05,12067
live.,1,1.1167943534877487e-05,12067
ways!,1,1.1167943534877487e-05,12067
meat?,1,1.1167943534877487e-05,12067
bravo.,1,1.1167943534877487e-05,12067
oh...,1,1.1167943534877487e-05,12067
mine!!!,1,1.1167943534877487e-05,12067
"hell,",1,1.1167943534877487e-05,12067
(silence),1,1.1167943534877487e-05,12067
commercial!,1,1.1167943534877487e-05,12067
national,1,1.1167943534877487e-05,12067
bidding,1,1.1167943534877487e-05,12067
spoil,1,1.1167943534877487e-05,12067
napkin.,1,1.1167943534877487e-05,12067
projects!,1,1.1167943534877487e-05,12067
indoor,1,1.1167943534877487e-05,12067
refrigerator.,1,1.1167943534877487e-05,12067
finished!,1,1.1167943534877487e-05,12067
war.,1,1.1167943534877487e-05,12067
angrily),1,1.1167943534877487e-05,12067
drawings.,1,1.1167943534877487e-05,12067
based,1,1.1167943534877487e-05,12067
"8,",1,1.1167943534877487e-05,12067
guessed,1,1.1167943534877487e-05,12067
confused).,1,1.1167943534877487e-05,12067
collapses.),1,1.1167943534877487e-05,12067
and..,1,1.1167943534877487e-05,12067
"letter,",1,1.1167943534877487e-05,12067
handwritten,1,1.1167943534877487e-05,12067
dialing),1,1.1167943534877487e-05,12067
stuffy,1,1.1167943534877487e-05,12067
software,1,1.1167943534877487e-05,12067
facilitates,1,1.1167943534877487e-05,12067
inter-business,1,1.1167943534877487e-05,12067
"solutions,",1,1.1167943534877487e-05,12067
cost-cutting,1,1.1167943534877487e-05,12067
pricey.,1,1.1167943534877487e-05,12067
submit,1,1.1167943534877487e-05,12067
chameleon.,1,1.1167943534877487e-05,12067
tape?,1,1.1167943534877487e-05,12067
insulted.,1,1.1167943534877487e-05,12067
liar!,1,1.1167943534877487e-05,12067
"not""!-tone)",1,1.1167943534877487e-05,12067
"""of",1,1.1167943534877487e-05,12067
yelling),1,1.1167943534877487e-05,12067
(now,1,1.1167943534877487e-05,12067
bitches!,1,1.1167943534877487e-05,12067
sons,1,1.1167943534877487e-05,12067
ehm...,1,1.1167943534877487e-05,12067
suspiciously),1,1.1167943534877487e-05,12067
nervous),1,1.1167943534877487e-05,12067
(sounds,1,1.1167943534877487e-05,12067
passed,1,1.1167943534877487e-05,12067
"sake,",1,1.1167943534877487e-05,12067
girl),1,1.1167943534877487e-05,12067
own!,1,1.1167943534877487e-05,12067
joe...,1,1.1167943534877487e-05,12067
e-solutions?,1,1.1167943534877487e-05,12067
networking,1,1.1167943534877487e-05,12067
moment.,1,1.1167943534877487e-05,12067
say...,1,1.1167943534877487e-05,12067
sheena,1,1.1167943534877487e-05,12067
zip,1,1.1167943534877487e-05,12067
realtor.,1,1.1167943534877487e-05,12067
affair.,1,1.1167943534877487e-05,12067
do),1,1.1167943534877487e-05,12067
downhill,1,1.1167943534877487e-05,12067
greetings,1,1.1167943534877487e-05,12067
gooooood,1,1.1167943534877487e-05,12067
percent.,1,1.1167943534877487e-05,12067
nancys,1,1.1167943534877487e-05,12067
cigarette!,1,1.1167943534877487e-05,12067
color,1,1.1167943534877487e-05,12067
fireplace,1,1.1167943534877487e-05,12067
zorps?,1,1.1167943534877487e-05,12067
wharms,1,1.1167943534877487e-05,12067
truck,1,1.1167943534877487e-05,12067
perfume,1,1.1167943534877487e-05,12067
mother...,1,1.1167943534877487e-05,12067
wife...,1,1.1167943534877487e-05,12067
"comes,",1,1.1167943534877487e-05,12067
caring.,1,1.1167943534877487e-05,12067
devoted,1,1.1167943534877487e-05,12067
characters),1,1.1167943534877487e-05,12067
file.,1,1.1167943534877487e-05,12067
"erica,",1,1.1167943534877487e-05,12067
erica,1,1.1167943534877487e-05,12067
operation,1,1.1167943534877487e-05,12067
jewish.,1,1.1167943534877487e-05,12067
ice-cream,1,1.1167943534877487e-05,12067
affair,1,1.1167943534877487e-05,12067
chanberries!,1,1.1167943534877487e-05,12067
asian,1,1.1167943534877487e-05,12067
"ringwald,",1,1.1167943534877487e-05,12067
molly,1,1.1167943534877487e-05,12067
cates,1,1.1167943534877487e-05,12067
"goldberg,",1,1.1167943534877487e-05,12067
goldberg.,1,1.1167943534877487e-05,12067
school...,1,1.1167943534877487e-05,12067
bro.,1,1.1167943534877487e-05,12067
mint!,1,1.1167943534877487e-05,12067
fresh!,1,1.1167943534877487e-05,12067
friday.,1,1.1167943534877487e-05,12067
union!,1,1.1167943534877487e-05,12067
because-,1,1.1167943534877487e-05,12067
"awesome,",1,1.1167943534877487e-05,12067
"after,",1,1.1167943534877487e-05,12067
pact?,1,1.1167943534877487e-05,12067
lesbian...,1,1.1167943534877487e-05,12067
virtually,1,1.1167943534877487e-05,12067
"""nice""",1,1.1167943534877487e-05,12067
school?,1,1.1167943534877487e-05,12067
cooler!,1,1.1167943534877487e-05,12067
penny,1,1.1167943534877487e-05,12067
passed.,1,1.1167943534877487e-05,12067
thanks...,1,1.1167943534877487e-05,12067
responded,1,1.1167943534877487e-05,12067
"nancy,",1,1.1167943534877487e-05,12067
that's...'joincidence',1,1.1167943534877487e-05,12067
"knows,",1,1.1167943534877487e-05,12067
deserves,1,1.1167943534877487e-05,12067
honey..,1,1.1167943534877487e-05,12067
stinky,1,1.1167943534877487e-05,12067
salad?,1,1.1167943534877487e-05,12067
tools!,1,1.1167943534877487e-05,12067
bulldozer...,1,1.1167943534877487e-05,12067
ears?,1,1.1167943534877487e-05,12067
grease.,1,1.1167943534877487e-05,12067
drooling.,1,1.1167943534877487e-05,12067
convincing,1,1.1167943534877487e-05,12067
lied,1,1.1167943534877487e-05,12067
manheads,1,1.1167943534877487e-05,12067
cranberries...?,1,1.1167943534877487e-05,12067
sprouts!,1,1.1167943534877487e-05,12067
brussels,1,1.1167943534877487e-05,12067
ha-ha!,1,1.1167943534877487e-05,12067
know..,1,1.1167943534877487e-05,12067
vein,1,1.1167943534877487e-05,12067
"lie,",1,1.1167943534877487e-05,12067
peephole),1,1.1167943534877487e-05,12067
sauce?,1,1.1167943534877487e-05,12067
decide!,1,1.1167943534877487e-05,12067
torn.,1,1.1167943534877487e-05,12067
peephole,1,1.1167943534877487e-05,12067
"""rangers""",1,1.1167943534877487e-05,12067
distorted!,1,1.1167943534877487e-05,12067
(re,1,1.1167943534877487e-05,12067
sound.,1,1.1167943534877487e-05,12067
diary,1,1.1167943534877487e-05,12067
cranberries!,1,1.1167943534877487e-05,12067
argh!,1,1.1167943534877487e-05,12067
"goodbye,",1,1.1167943534877487e-05,12067
ohio.,1,1.1167943534877487e-05,12067
chose!,1,1.1167943534877487e-05,12067
"$34,95!",1,1.1167943534877487e-05,12067
chop,1,1.1167943534877487e-05,12067
veal,1,1.1167943534877487e-05,12067
tuna,1,1.1167943534877487e-05,12067
papers.,1,1.1167943534877487e-05,12067
stuff..,1,1.1167943534877487e-05,12067
contacted,1,1.1167943534877487e-05,12067
serial,1,1.1167943534877487e-05,12067
file,1,1.1167943534877487e-05,12067
doesnt.,1,1.1167943534877487e-05,12067
no-ot,1,1.1167943534877487e-05,12067
"reverend,",1,1.1167943534877487e-05,12067
"doctor,",1,1.1167943534877487e-05,12067
exactly...,1,1.1167943534877487e-05,12067
(astonished),1,1.1167943534877487e-05,12067
agreeing,1,1.1167943534877487e-05,12067
"you?""",1,1.1167943534877487e-05,12067
like:,1,1.1167943534877487e-05,12067
daddy!!,1,1.1167943534877487e-05,12067
up'?,1,1.1167943534877487e-05,12067
condition,1,1.1167943534877487e-05,12067
develop,1,1.1167943534877487e-05,12067
better..,1,1.1167943534877487e-05,12067
incorrect!,1,1.1167943534877487e-05,12067
hear?,1,1.1167943534877487e-05,12067
mommy?,1,1.1167943534877487e-05,12067
win?,1,1.1167943534877487e-05,12067
fricken?,1,1.1167943534877487e-05,12067
depend,1,1.1167943534877487e-05,12067
livelihood,1,1.1167943534877487e-05,12067
hears),1,1.1167943534877487e-05,12067
(can't,1,1.1167943534877487e-05,12067
trucks.,1,1.1167943534877487e-05,12067
finish.),1,1.1167943534877487e-05,12067
article.,1,1.1167943534877487e-05,12067
finishes,1,1.1167943534877487e-05,12067
minute',1,1.1167943534877487e-05,12067
'wait,1,1.1167943534877487e-05,12067
"fricken,",1,1.1167943534877487e-05,12067
laughs),1,1.1167943534877487e-05,12067
"fricken.waiter,",1,1.1167943534877487e-05,12067
met.,1,1.1167943534877487e-05,12067
chicken?,1,1.1167943534877487e-05,12067
noodle.,1,1.1167943534877487e-05,12067
poodle,1,1.1167943534877487e-05,12067
together...,1,1.1167943534877487e-05,12067
y'all?,1,1.1167943534877487e-05,12067
crotch.,1,1.1167943534877487e-05,12067
headed,1,1.1167943534877487e-05,12067
wyoming.,1,1.1167943534877487e-05,12067
"waistband,",1,1.1167943534877487e-05,12067
handle?,1,1.1167943534877487e-05,12067
pan,1,1.1167943534877487e-05,12067
say.),1,1.1167943534877487e-05,12067
snort,1,1.1167943534877487e-05,12067
ye....,1,1.1167943534877487e-05,12067
"flaws,",1,1.1167943534877487e-05,12067
annoying?,1,1.1167943534877487e-05,12067
face.,1,1.1167943534877487e-05,12067
five?,1,1.1167943534877487e-05,12067
unfair!,1,1.1167943534877487e-05,12067
shocking?,1,1.1167943534877487e-05,12067
knowledge,1,1.1167943534877487e-05,12067
ideas?,1,1.1167943534877487e-05,12067
pat,1,1.1167943534877487e-05,12067
flaw!,1,1.1167943534877487e-05,12067
constant,1,1.1167943534877487e-05,12067
really...?,1,1.1167943534877487e-05,12067
www.hahanotsomuch.com.,1,1.1167943534877487e-05,12067
knuckle-cracking,1,1.1167943534877487e-05,12067
limericks...,1,1.1167943534877487e-05,12067
nanny...?,1,1.1167943534877487e-05,12067
funnier,1,1.1167943534877487e-05,12067
again...),1,1.1167943534877487e-05,12067
"hysterically,",1,1.1167943534877487e-05,12067
thundering,1,1.1167943534877487e-05,12067
pizza.,1,1.1167943534877487e-05,12067
over-pronouncing,1,1.1167943534877487e-05,12067
(again,1,1.1167943534877487e-05,12067
wetnurse.,1,1.1167943534877487e-05,12067
"nanny,",1,1.1167943534877487e-05,12067
fake.,1,1.1167943534877487e-05,12067
exaggerated.,1,1.1167943534877487e-05,12067
manny...?,1,1.1167943534877487e-05,12067
frankly,1,1.1167943534877487e-05,12067
inside!,1,1.1167943534877487e-05,12067
yep...,1,1.1167943534877487e-05,12067
"decision,",1,1.1167943534877487e-05,12067
(follows),1,1.1167943534877487e-05,12067
no-one's,1,1.1167943534877487e-05,12067
exhales).,1,1.1167943534877487e-05,12067
(lights,1,1.1167943534877487e-05,12067
cigarettes),1,1.1167943534877487e-05,12067
way?,1,1.1167943534877487e-05,12067
stubs,1,1.1167943534877487e-05,12067
"kay,",1,1.1167943534877487e-05,12067
foil,1,1.1167943534877487e-05,12067
(?),1,1.1167943534877487e-05,12067
ding-dongs,1,1.1167943534877487e-05,12067
power?,1,1.1167943534877487e-05,12067
us?),1,1.1167943534877487e-05,12067
luv,1,1.1167943534877487e-05,12067
packs,1,1.1167943534877487e-05,12067
(how,1,1.1167943534877487e-05,12067
days.,1,1.1167943534877487e-05,12067
cartons,1,1.1167943534877487e-05,12067
carton.,1,1.1167943534877487e-05,12067
packaa,1,1.1167943534877487e-05,12067
five.,1,1.1167943534877487e-05,12067
turbulences.,1,1.1167943534877487e-05,12067
soiled,1,1.1167943534877487e-05,12067
shower.,1,1.1167943534877487e-05,12067
(shrinks,1,1.1167943534877487e-05,12067
unscented!,1,1.1167943534877487e-05,12067
no-one-,1,1.1167943534877487e-05,12067
conceived?,1,1.1167943534877487e-05,12067
determined,1,1.1167943534877487e-05,12067
lied!,1,1.1167943534877487e-05,12067
knock-knock,1,1.1167943534877487e-05,12067
door...,1,1.1167943534877487e-05,12067
right...?,1,1.1167943534877487e-05,12067
met!,1,1.1167943534877487e-05,12067
interested),1,1.1167943534877487e-05,12067
(yawning),1,1.1167943534877487e-05,12067
cancer,1,1.1167943534877487e-05,12067
"throat,",1,1.1167943534877487e-05,12067
emphysema,1,1.1167943534877487e-05,12067
"telephone,",1,1.1167943534877487e-05,12067
"kennedy,",1,1.1167943534877487e-05,12067
disease.,1,1.1167943534877487e-05,12067
(taking,1,1.1167943534877487e-05,12067
"unless,",1,1.1167943534877487e-05,12067
ruse,1,1.1167943534877487e-05,12067
clever,1,1.1167943534877487e-05,12067
big-,1,1.1167943534877487e-05,12067
"..well,",1,1.1167943534877487e-05,12067
lully,1,1.1167943534877487e-05,12067
shrew.,1,1.1167943534877487e-05,12067
manipulative,1,1.1167943534877487e-05,12067
"true,..",1,1.1167943534877487e-05,12067
"gee,",1,1.1167943534877487e-05,12067
cigarettesno,1,1.1167943534877487e-05,12067
uhh.,1,1.1167943534877487e-05,12067
iim,1,1.1167943534877487e-05,12067
collect,1,1.1167943534877487e-05,12067
bankrupt?,1,1.1167943534877487e-05,12067
medical,1,1.1167943534877487e-05,12067
schhteve!,1,1.1167943534877487e-05,12067
quit!,1,1.1167943534877487e-05,12067
comment>,1,1.1167943534877487e-05,12067
frustrated,1,1.1167943534877487e-05,12067
<sees,1,1.1167943534877487e-05,12067
lad..,1,1.1167943534877487e-05,12067
cry>,1,1.1167943534877487e-05,12067
<starts,1,1.1167943534877487e-05,12067
two....,1,1.1167943534877487e-05,12067
two..,1,1.1167943534877487e-05,12067
skills,1,1.1167943534877487e-05,12067
doubts,1,1.1167943534877487e-05,12067
own.,1,1.1167943534877487e-05,12067
in>,1,1.1167943534877487e-05,12067
this-,1,1.1167943534877487e-05,12067
<,1,1.1167943534877487e-05,12067
feminine?,1,1.1167943534877487e-05,12067
"suddenly,",1,1.1167943534877487e-05,12067
out..,1,1.1167943534877487e-05,12067
schhteve,1,1.1167943534877487e-05,12067
<looks,1,1.1167943534877487e-05,12067
"lives,",1,1.1167943534877487e-05,12067
lives?,1,1.1167943534877487e-05,12067
schhexy!..,1,1.1167943534877487e-05,12067
float,1,1.1167943534877487e-05,12067
announcer:,1,1.1167943534877487e-05,12067
hoo!,1,1.1167943534877487e-05,12067
reward!,1,1.1167943534877487e-05,12067
incomptent?,1,1.1167943534877487e-05,12067
malpractice?,1,1.1167943534877487e-05,12067
smoke.),1,1.1167943534877487e-05,12067
"guess,",1,1.1167943534877487e-05,12067
well..,1,1.1167943534877487e-05,12067
diaper,1,1.1167943534877487e-05,12067
trusty,1,1.1167943534877487e-05,12067
responsibile,1,1.1167943534877487e-05,12067
super-compentent,1,1.1167943534877487e-05,12067
no..,1,1.1167943534877487e-05,12067
nose.,1,1.1167943534877487e-05,12067
pennies,1,1.1167943534877487e-05,12067
oh..,1,1.1167943534877487e-05,12067
my..,1,1.1167943534877487e-05,12067
arousing.,1,1.1167943534877487e-05,12067
satan's,1,1.1167943534877487e-05,12067
managed,1,1.1167943534877487e-05,12067
disciplining,1,1.1167943534877487e-05,12067
"grounded""?",1,1.1167943534877487e-05,12067
exaclty,1,1.1167943534877487e-05,12067
poorly?,1,1.1167943534877487e-05,12067
minions,1,1.1167943534877487e-05,12067
oh?,1,1.1167943534877487e-05,12067
ray,1,1.1167943534877487e-05,12067
"dies,",1,1.1167943534877487e-05,12067
so..,1,1.1167943534877487e-05,12067
table>,1,1.1167943534877487e-05,12067
capable?,1,1.1167943534877487e-05,12067
"babies,",1,1.1167943534877487e-05,12067
woo,1,1.1167943534877487e-05,12067
muskogee!,1,1.1167943534877487e-05,12067
canceling,1,1.1167943534877487e-05,12067
alan.,1,1.1167943534877487e-05,12067
"seconds,",1,1.1167943534877487e-05,12067
jewellers,1,1.1167943534877487e-05,12067
head...,1,1.1167943534877487e-05,12067
softball..,1,1.1167943534877487e-05,12067
yeah...!?,1,1.1167943534877487e-05,12067
girl...!?,1,1.1167943534877487e-05,12067
apartment...,1,1.1167943534877487e-05,12067
married...,1,1.1167943534877487e-05,12067
human!,1,1.1167943534877487e-05,12067
judge,1,1.1167943534877487e-05,12067
vcr,1,1.1167943534877487e-05,12067
gallon,1,1.1167943534877487e-05,12067
understands...),1,1.1167943534877487e-05,12067
hasselhof,1,1.1167943534877487e-05,12067
luke...,1,1.1167943534877487e-05,12067
"harry,",1,1.1167943534877487e-05,12067
"force,",1,1.1167943534877487e-05,12067
magnum,1,1.1167943534877487e-05,12067
videos.,1,1.1167943534877487e-05,12067
collection),1,1.1167943534877487e-05,12067
macho,1,1.1167943534877487e-05,12067
"art,",1,1.1167943534877487e-05,12067
pretentious,1,1.1167943534877487e-05,12067
intimidated,1,1.1167943534877487e-05,12067
"contest,",1,1.1167943534877487e-05,12067
mmm,1,1.1167943534877487e-05,12067
cheering?,1,1.1167943534877487e-05,12067
hassidic,1,1.1167943534877487e-05,12067
impression),1,1.1167943534877487e-05,12067
customary,1,1.1167943534877487e-05,12067
cowgirl!,1,1.1167943534877487e-05,12067
impression,1,1.1167943534877487e-05,12067
ends.,1,1.1167943534877487e-05,12067
air...,1,1.1167943534877487e-05,12067
moustache!,1,1.1167943534877487e-05,12067
y'...,1,1.1167943534877487e-05,12067
moustaches.,1,1.1167943534877487e-05,12067
brandy,1,1.1167943534877487e-05,12067
anecdote,1,1.1167943534877487e-05,12067
saucy,1,1.1167943534877487e-05,12067
just'd,1,1.1167943534877487e-05,12067
mature,1,1.1167943534877487e-05,12067
judgement,1,1.1167943534877487e-05,12067
ho...,1,1.1167943534877487e-05,12067
whoho,1,1.1167943534877487e-05,12067
door...),1,1.1167943534877487e-05,12067
floors,1,1.1167943534877487e-05,12067
"jumps,",1,1.1167943534877487e-05,12067
sprint,1,1.1167943534877487e-05,12067
size...),1,1.1167943534877487e-05,12067
crowd...,1,1.1167943534877487e-05,12067
replaces,1,1.1167943534877487e-05,12067
moaning,1,1.1167943534877487e-05,12067
"fridge,",1,1.1167943534877487e-05,12067
beer...,1,1.1167943534877487e-05,12067
(sprays,1,1.1167943534877487e-05,12067
cleaner!,1,1.1167943534877487e-05,12067
"uch,",1,1.1167943534877487e-05,12067
women's,1,1.1167943534877487e-05,12067
(passes,1,1.1167943534877487e-05,12067
ear!,1,1.1167943534877487e-05,12067
quarter,1,1.1167943534877487e-05,12067
bucket.,1,1.1167943534877487e-05,12067
snack,1,1.1167943534877487e-05,12067
ferdinad,1,1.1167943534877487e-05,12067
47,1,1.1167943534877487e-05,12067
"incredible,",1,1.1167943534877487e-05,12067
brief,1,1.1167943534877487e-05,12067
messier,1,1.1167943534877487e-05,12067
it-does,1,1.1167943534877487e-05,12067
stolen?,1,1.1167943534877487e-05,12067
unwitting,1,1.1167943534877487e-05,12067
ring?!,1,1.1167943534877487e-05,12067
pregnant!,1,1.1167943534877487e-05,12067
jan-janice!,1,1.1167943534877487e-05,12067
janice)mother,1,1.1167943534877487e-05,12067
privacy,1,1.1167943534877487e-05,12067
hear(a,1,1.1167943534877487e-05,12067
hers?,1,1.1167943534877487e-05,12067
private,1,1.1167943534877487e-05,12067
98.6.,1,1.1167943534877487e-05,12067
bunny?,1,1.1167943534877487e-05,12067
freshener,1,1.1167943534877487e-05,12067
aerosol,1,1.1167943534877487e-05,12067
sprays,1,1.1167943534877487e-05,12067
jack!,1,1.1167943534877487e-05,12067
propose?,1,1.1167943534877487e-05,12067
(stops),1,1.1167943534877487e-05,12067
proposing?,1,1.1167943534877487e-05,12067
tasting,1,1.1167943534877487e-05,12067
seine,1,1.1167943534877487e-05,12067
french,1,1.1167943534877487e-05,12067
...poulet,1,1.1167943534877487e-05,12067
to),1,1.1167943534877487e-05,12067
(nods).,1,1.1167943534877487e-05,12067
walter,1,1.1167943534877487e-05,12067
gorilla.,1,1.1167943534877487e-05,12067
divisional,1,1.1167943534877487e-05,12067
producing,1,1.1167943534877487e-05,12067
yea.,1,1.1167943534877487e-05,12067
gently.,1,1.1167943534877487e-05,12067
wall.,1,1.1167943534877487e-05,12067
first?!,1,1.1167943534877487e-05,12067
brains?,1,1.1167943534877487e-05,12067
conversations,1,1.1167943534877487e-05,12067
animals,1,1.1167943534877487e-05,12067
youwh-why,1,1.1167943534877487e-05,12067
why-why-would,1,1.1167943534877487e-05,12067
witnessed,1,1.1167943534877487e-05,12067
pockets,1,1.1167943534877487e-05,12067
ashamed,1,1.1167943534877487e-05,12067
here;,1,1.1167943534877487e-05,12067
adults,1,1.1167943534877487e-05,12067
foreplay.,1,1.1167943534877487e-05,12067
leetch!,1,1.1167943534877487e-05,12067
candles.,1,1.1167943534877487e-05,12067
scented,1,1.1167943534877487e-05,12067
flips,1,1.1167943534877487e-05,12067
spit.,1,1.1167943534877487e-05,12067
war,1,1.1167943534877487e-05,12067
kangaroo,1,1.1167943534877487e-05,12067
surprised,1,1.1167943534877487e-05,12067
part!,1,1.1167943534877487e-05,12067
specifics,1,1.1167943534877487e-05,12067
"specifics,",1,1.1167943534877487e-05,12067
notch!,1,1.1167943534877487e-05,12067
glamorous.,1,1.1167943534877487e-05,12067
glamorous!,1,1.1167943534877487e-05,12067
exciting!,1,1.1167943534877487e-05,12067
berth.),1,1.1167943534877487e-05,12067
wide,1,1.1167943534877487e-05,12067
manly,1,1.1167943534877487e-05,12067
dimmer,1,1.1167943534877487e-05,12067
teaching,1,1.1167943534877487e-05,12067
"snoozing,",1,1.1167943534877487e-05,12067
lets.,1,1.1167943534877487e-05,12067
security!,1,1.1167943534877487e-05,12067
count!,1,1.1167943534877487e-05,12067
poo.,1,1.1167943534877487e-05,12067
duties!,1,1.1167943534877487e-05,12067
fans?,1,1.1167943534877487e-05,12067
duties.,1,1.1167943534877487e-05,12067
understand),1,1.1167943534877487e-05,12067
interviewer,1,1.1167943534877487e-05,12067
duty,1,1.1167943534877487e-05,12067
epic.,1,1.1167943534877487e-05,12067
ambulance.,1,1.1167943534877487e-05,12067
been?!,1,1.1167943534877487e-05,12067
infamous,1,1.1167943534877487e-05,12067
"lights,",1,1.1167943534877487e-05,12067
peach.,1,1.1167943534877487e-05,12067
beds!,1,1.1167943534877487e-05,12067
math?,1,1.1167943534877487e-05,12067
period,1,1.1167943534877487e-05,12067
trying?,1,1.1167943534877487e-05,12067
"kissing,",1,1.1167943534877487e-05,12067
someday.,1,1.1167943534877487e-05,12067
seats?,1,1.1167943534877487e-05,12067
forever?,1,1.1167943534877487e-05,12067
sooner.,1,1.1167943534877487e-05,12067
"utilities,",1,1.1167943534877487e-05,12067
"rent,",1,1.1167943534877487e-05,12067
spent!,1,1.1167943534877487e-05,12067
jamaican.,1,1.1167943534877487e-05,12067
lessons,1,1.1167943534877487e-05,12067
accent.,1,1.1167943534877487e-05,12067
southern,1,1.1167943534877487e-05,12067
dialect,1,1.1167943534877487e-05,12067
combat,1,1.1167943534877487e-05,12067
pittsburgh,1,1.1167943534877487e-05,12067
adds,1,1.1167943534877487e-05,12067
calculator?,1,1.1167943534877487e-05,12067
shots.,1,1.1167943534877487e-05,12067
booger,1,1.1167943534877487e-05,12067
bordeaux?,1,1.1167943534877487e-05,12067
whove,1,1.1167943534877487e-05,12067
leyhallalookoos.,1,1.1167943534877487e-05,12067
pay-per-view,1,1.1167943534877487e-05,12067
strength,1,1.1167943534877487e-05,12067
pleasure,1,1.1167943534877487e-05,12067
fashion,1,1.1167943534877487e-05,12067
"channel,",1,1.1167943534877487e-05,12067
sharks.,1,1.1167943534877487e-05,12067
ny.c!,1,1.1167943534877487e-05,12067
sharks.),1,1.1167943534877487e-05,12067
...that's,1,1.1167943534877487e-05,12067
surprise.,1,1.1167943534877487e-05,12067
(leaving),1,1.1167943534877487e-05,12067
disturb!,1,1.1167943534877487e-05,12067
disturb,1,1.1167943534877487e-05,12067
texas?,1,1.1167943534877487e-05,12067
"everyone,",1,1.1167943534877487e-05,12067
weak!,1,1.1167943534877487e-05,12067
sweeping,1,1.1167943534877487e-05,12067
singing),1,1.1167943534877487e-05,12067
how.,1,1.1167943534877487e-05,12067
same.,1,1.1167943534877487e-05,12067
(returns),1,1.1167943534877487e-05,12067
easier?,1,1.1167943534877487e-05,12067
j.,1,1.1167943534877487e-05,12067
awww.,1,1.1167943534877487e-05,12067
wall-hanging!,1,1.1167943534877487e-05,12067
blanket!,1,1.1167943534877487e-05,12067
touchy?,1,1.1167943534877487e-05,12067
understanding,1,1.1167943534877487e-05,12067
alive,1,1.1167943534877487e-05,12067
stomach.),1,1.1167943534877487e-05,12067
"rude,",1,1.1167943534877487e-05,12067
hawaii,1,1.1167943534877487e-05,12067
"example,",1,1.1167943534877487e-05,12067
trivias,1,1.1167943534877487e-05,12067
tdo,1,1.1167943534877487e-05,12067
fewer,1,1.1167943534877487e-05,12067
offices,1,1.1167943534877487e-05,12067
areas,1,1.1167943534877487e-05,12067
commune,1,1.1167943534877487e-05,12067
legal,1,1.1167943534877487e-05,12067
"smoke,",1,1.1167943534877487e-05,12067
"ken,",1,1.1167943534877487e-05,12067
(loud),1,1.1167943534877487e-05,12067
lolook.,1,1.1167943534877487e-05,12067
ate,1,1.1167943534877487e-05,12067
everyone:),1,1.1167943534877487e-05,12067
lambchop.,1,1.1167943534877487e-05,12067
sock?,1,1.1167943534877487e-05,12067
"claudia,",1,1.1167943534877487e-05,12067
her:),1,1.1167943534877487e-05,12067
figures.,1,1.1167943534877487e-05,12067
quarters,1,1.1167943534877487e-05,12067
files),1,1.1167943534877487e-05,12067
ken,1,1.1167943534877487e-05,12067
raises,1,1.1167943534877487e-05,12067
(colleague,1,1.1167943534877487e-05,12067
questions?,1,1.1167943534877487e-05,12067
thermometer,1,1.1167943534877487e-05,12067
fixer?,1,1.1167943534877487e-05,12067
boo-boo,1,1.1167943534877487e-05,12067
costumes,1,1.1167943534877487e-05,12067
"daughter,",1,1.1167943534877487e-05,12067
strapping!,1,1.1167943534877487e-05,12067
"son,",1,1.1167943534877487e-05,12067
elaine?,1,1.1167943534877487e-05,12067
"carol,",1,1.1167943534877487e-05,12067
italyplease,1,1.1167943534877487e-05,12067
heaven!,1,1.1167943534877487e-05,12067
"fan,",1,1.1167943534877487e-05,12067
irony?,1,1.1167943534877487e-05,12067
aint,1,1.1167943534877487e-05,12067
halloween..,1,1.1167943534877487e-05,12067
saying.,1,1.1167943534877487e-05,12067
"story,",1,1.1167943534877487e-05,12067
diagnostician,1,1.1167943534877487e-05,12067
leaving),1,1.1167943534877487e-05,12067
"ice,",1,1.1167943534877487e-05,12067
(monicas,1,1.1167943534877487e-05,12067
ford,1,1.1167943534877487e-05,12067
lease,1,1.1167943534877487e-05,12067
jewelry,1,1.1167943534877487e-05,12067
fringe,1,1.1167943534877487e-05,12067
surrey,1,1.1167943534877487e-05,12067
morning!,1,1.1167943534877487e-05,12067
"state,",1,1.1167943534877487e-05,12067
"mckenna,",1,1.1167943534877487e-05,12067
expression,1,1.1167943534877487e-05,12067
"empty.""",1,1.1167943534877487e-05,12067
jaw.,1,1.1167943534877487e-05,12067
loudly),1,1.1167943534877487e-05,12067
yelling.,1,1.1167943534877487e-05,12067
chattering,1,1.1167943534877487e-05,12067
week'?,1,1.1167943534877487e-05,12067
'you,1,1.1167943534877487e-05,12067
outside?,1,1.1167943534877487e-05,12067
kosher,1,1.1167943534877487e-05,12067
hog'?,1,1.1167943534877487e-05,12067
'whole,1,1.1167943534877487e-05,12067
cheesy'?,1,1.1167943534877487e-05,12067
pickings'.,1,1.1167943534877487e-05,12067
opening.,1,1.1167943534877487e-05,12067
cheesy',1,1.1167943534877487e-05,12067
mesquite.,1,1.1167943534877487e-05,12067
shovel,1,1.1167943534877487e-05,12067
stretch.,1,1.1167943534877487e-05,12067
'cook',1,1.1167943534877487e-05,12067
"pickings',",1,1.1167943534877487e-05,12067
pickings.,1,1.1167943534877487e-05,12067
slim,1,1.1167943534877487e-05,12067
therapist?,1,1.1167943534877487e-05,12067
gagging!,1,1.1167943534877487e-05,12067
"wife,",1,1.1167943534877487e-05,12067
i'd..,1,1.1167943534877487e-05,12067
relocated.,1,1.1167943534877487e-05,12067
pal!,1,1.1167943534877487e-05,12067
shhhh!,1,1.1167943534877487e-05,12067
puff.),1,1.1167943534877487e-05,12067
hey...,1,1.1167943534877487e-05,12067
"wouldn't,",1,1.1167943534877487e-05,12067
man-who's-two-years-younger-than-me,1,1.1167943534877487e-05,12067
beer?,1,1.1167943534877487e-05,12067
chef...,1,1.1167943534877487e-05,12067
change.,1,1.1167943534877487e-05,12067
refrigerator,1,1.1167943534877487e-05,12067
pays.,1,1.1167943534877487e-05,12067
enron.,1,1.1167943534877487e-05,12067
inclined,1,1.1167943534877487e-05,12067
statement?,1,1.1167943534877487e-05,12067
hip!,1,1.1167943534877487e-05,12067
weather,1,1.1167943534877487e-05,12067
flow.,1,1.1167943534877487e-05,12067
(over-enthusiastic),1,1.1167943534877487e-05,12067
"adults!""",1,1.1167943534877487e-05,12067
house...,1,1.1167943534877487e-05,12067
suitable,1,1.1167943534877487e-05,12067
"""not",1,1.1167943534877487e-05,12067
reads:,1,1.1167943534877487e-05,12067
himself.,1,1.1167943534877487e-05,12067
a-huh.,1,1.1167943534877487e-05,12067
hip.,1,1.1167943534877487e-05,12067
"yah,",1,1.1167943534877487e-05,12067
floor),1,1.1167943534877487e-05,12067
already!,1,1.1167943534877487e-05,12067
youger,1,1.1167943534877487e-05,12067
lauren.,1,1.1167943534877487e-05,12067
half-bad!,1,1.1167943534877487e-05,12067
borrowing,1,1.1167943534877487e-05,12067
yeah....,1,1.1167943534877487e-05,12067
nuts,1,1.1167943534877487e-05,12067
form.,1,1.1167943534877487e-05,12067
er..climbed,1,1.1167943534877487e-05,12067
(sedated),1,1.1167943534877487e-05,12067
feet?,1,1.1167943534877487e-05,12067
clown,1,1.1167943534877487e-05,12067
boobs.,1,1.1167943534877487e-05,12067
but..,1,1.1167943534877487e-05,12067
they...do,1,1.1167943534877487e-05,12067
ass?!?!?,1,1.1167943534877487e-05,12067
ah........,1,1.1167943534877487e-05,12067
"specifically,",1,1.1167943534877487e-05,12067
mean..i,1,1.1167943534877487e-05,12067
body.,1,1.1167943534877487e-05,12067
"warm,",1,1.1167943534877487e-05,12067
dear.,1,1.1167943534877487e-05,12067
two...,1,1.1167943534877487e-05,12067
no..don't,1,1.1167943534877487e-05,12067
proportioned,1,1.1167943534877487e-05,12067
is...my,1,1.1167943534877487e-05,12067
herself,1,1.1167943534877487e-05,12067
problems?,1,1.1167943534877487e-05,12067
cheque),1,1.1167943534877487e-05,12067
begins,1,1.1167943534877487e-05,12067
exactly!,1,1.1167943534877487e-05,12067
trouble.,1,1.1167943534877487e-05,12067
favor,1,1.1167943534877487e-05,12067
er..i,1,1.1167943534877487e-05,12067
feet!,1,1.1167943534877487e-05,12067
sparked,1,1.1167943534877487e-05,12067
complete.,1,1.1167943534877487e-05,12067
b-a-b-y.,1,1.1167943534877487e-05,12067
internship.,1,1.1167943534877487e-05,12067
(everybody,1,1.1167943534877487e-05,12067
leather-wearing,1,1.1167943534877487e-05,12067
(excited),1,1.1167943534877487e-05,12067
tribbiani.,1,1.1167943534877487e-05,12067
ovulating.,1,1.1167943534877487e-05,12067
"asleep,",1,1.1167943534877487e-05,12067
deer,1,1.1167943534877487e-05,12067
"breakfast,",1,1.1167943534877487e-05,12067
jail,1,1.1167943534877487e-05,12067
scarring?,1,1.1167943534877487e-05,12067
horrifying?,1,1.1167943534877487e-05,12067
"""screw""",1,1.1167943534877487e-05,12067
"program,",1,1.1167943534877487e-05,12067
"""hump""",1,1.1167943534877487e-05,12067
alcoholics,1,1.1167943534877487e-05,12067
start...,1,1.1167943534877487e-05,12067
working.,1,1.1167943534877487e-05,12067
crib.,1,1.1167943534877487e-05,12067
2003.,1,1.1167943534877487e-05,12067
sixth.,1,1.1167943534877487e-05,12067
sixth?,1,1.1167943534877487e-05,12067
have!,1,1.1167943534877487e-05,12067
uncle,1,1.1167943534877487e-05,12067
bit!,1,1.1167943534877487e-05,12067
womanhood!,1,1.1167943534877487e-05,12067
training,1,1.1167943534877487e-05,12067
"stink,",1,1.1167943534877487e-05,12067
enterprise.,1,1.1167943534877487e-05,12067
sneaker,1,1.1167943534877487e-05,12067
'you're,1,1.1167943534877487e-05,12067
obesity!,1,1.1167943534877487e-05,12067
exercise.,1,1.1167943534877487e-05,12067
wheels,1,1.1167943534877487e-05,12067
sneaker),1,1.1167943534877487e-05,12067
"""slorps"".",1,1.1167943534877487e-05,12067
"""skids""",1,1.1167943534877487e-05,12067
"""kicks""",1,1.1167943534877487e-05,12067
"""sneakers""",1,1.1167943534877487e-05,12067
self-respecting,1,1.1167943534877487e-05,12067
guy',1,1.1167943534877487e-05,12067
prototype,1,1.1167943534877487e-05,12067
skate-like,1,1.1167943534877487e-05,12067
'i'm,1,1.1167943534877487e-05,12067
inline,1,1.1167943534877487e-05,12067
compete,1,1.1167943534877487e-05,12067
interns.,1,1.1167943534877487e-05,12067
uso?!,1,1.1167943534877487e-05,12067
comedian?,1,1.1167943534877487e-05,12067
direction,1,1.1167943534877487e-05,12067
briefcase,1,1.1167943534877487e-05,12067
"tie,",1,1.1167943534877487e-05,12067
"intern,",1,1.1167943534877487e-05,12067
noble!,1,1.1167943534877487e-05,12067
awkwardly),1,1.1167943534877487e-05,12067
(grinning,1,1.1167943534877487e-05,12067
flights,1,1.1167943534877487e-05,12067
"stairs,",1,1.1167943534877487e-05,12067
manueveored,1,1.1167943534877487e-05,12067
"tommy,",1,1.1167943534877487e-05,12067
hide.,1,1.1167943534877487e-05,12067
lasagne...,1,1.1167943534877487e-05,12067
stand!,1,1.1167943534877487e-05,12067
monica...,1,1.1167943534877487e-05,12067
site,1,1.1167943534877487e-05,12067
web,1,1.1167943534877487e-05,12067
day's,1,1.1167943534877487e-05,12067
tom),1,1.1167943534877487e-05,12067
(shuts,1,1.1167943534877487e-05,12067
boys?,1,1.1167943534877487e-05,12067
bye!!,1,1.1167943534877487e-05,12067
mourning,1,1.1167943534877487e-05,12067
gordon.,1,1.1167943534877487e-05,12067
kori,1,1.1167943534877487e-05,12067
blimps,1,1.1167943534877487e-05,12067
loved...,1,1.1167943534877487e-05,12067
mournful,1,1.1167943534877487e-05,12067
se...,1,1.1167943534877487e-05,12067
"send,",1,1.1167943534877487e-05,12067
screen)you're,1,1.1167943534877487e-05,12067
tons,1,1.1167943534877487e-05,12067
"perspective,",1,1.1167943534877487e-05,12067
funeral,1,1.1167943534877487e-05,12067
grief.,1,1.1167943534877487e-05,12067
outlet,1,1.1167943534877487e-05,12067
decent,1,1.1167943534877487e-05,12067
kori?,1,1.1167943534877487e-05,12067
weston?,1,1.1167943534877487e-05,12067
narrow,1,1.1167943534877487e-05,12067
slots,1,1.1167943534877487e-05,12067
"arm"".",1,1.1167943534877487e-05,12067
winners',1,1.1167943534877487e-05,12067
"""lottery",1,1.1167943534877487e-05,12067
now:,1,1.1167943534877487e-05,12067
headline,1,1.1167943534877487e-05,12067
days...,1,1.1167943534877487e-05,12067
one...except,1,1.1167943534877487e-05,12067
...dinah?,1,1.1167943534877487e-05,12067
yeah...i,1,1.1167943534877487e-05,12067
nate,1,1.1167943534877487e-05,12067
tone!,1,1.1167943534877487e-05,12067
filled.,1,1.1167943534877487e-05,12067
phone)damnit.,1,1.1167943534877487e-05,12067
heaven,1,1.1167943534877487e-05,12067
"charlie,",1,1.1167943534877487e-05,12067
receiver)hello?,1,1.1167943534877487e-05,12067
(into,1,1.1167943534877487e-05,12067
(hysterical)don't,1,1.1167943534877487e-05,12067
blueberries.,1,1.1167943534877487e-05,12067
contest?,1,1.1167943534877487e-05,12067
pie,1,1.1167943534877487e-05,12067
boohaki?,1,1.1167943534877487e-05,12067
others)i'll,1,1.1167943534877487e-05,12067
earhart?,1,1.1167943534877487e-05,12067
amelia,1,1.1167943534877487e-05,12067
pressing,1,1.1167943534877487e-05,12067
.this,1,1.1167943534877487e-05,12067
caring,1,1.1167943534877487e-05,12067
website?,1,1.1167943534877487e-05,12067
preferred.,1,1.1167943534877487e-05,12067
send!,1,1.1167943534877487e-05,12067
aaand,1,1.1167943534877487e-05,12067
"had""...",1,1.1167943534877487e-05,12067
society,1,1.1167943534877487e-05,12067
lab.,1,1.1167943534877487e-05,12067
cloned,1,1.1167943534877487e-05,12067
"""also",1,1.1167943534877487e-05,12067
computer),1,1.1167943534877487e-05,12067
who...,1,1.1167943534877487e-05,12067
sofa,1,1.1167943534877487e-05,12067
interest!,1,1.1167943534877487e-05,12067
interests?...,1,1.1167943534877487e-05,12067
kids...,1,1.1167943534877487e-05,12067
condolences,1,1.1167943534877487e-05,12067
"paleontology,",1,1.1167943534877487e-05,12067
"""doctor",1,1.1167943534877487e-05,12067
yourself:,1,1.1167943534877487e-05,12067
childless,1,1.1167943534877487e-05,12067
unemployed,1,1.1167943534877487e-05,12067
faster,1,1.1167943534877487e-05,12067
bright,1,1.1167943534877487e-05,12067
aaaaand.......,1,1.1167943534877487e-05,12067
tricky.,1,1.1167943534877487e-05,12067
pitbul...,1,1.1167943534877487e-05,12067
rabid,1,1.1167943534877487e-05,12067
dodged,1,1.1167943534877487e-05,12067
help?,1,1.1167943534877487e-05,12067
3...,1,1.1167943534877487e-05,12067
4!,1,1.1167943534877487e-05,12067
somewhere!,1,1.1167943534877487e-05,12067
tragic,1,1.1167943534877487e-05,12067
stir,1,1.1167943534877487e-05,12067
community.,1,1.1167943534877487e-05,12067
vocal,1,1.1167943534877487e-05,12067
community,1,1.1167943534877487e-05,12067
policeman.,1,1.1167943534877487e-05,12067
serviced,1,1.1167943534877487e-05,12067
mon?,1,1.1167943534877487e-05,12067
screen)..don't,1,1.1167943534877487e-05,12067
"presumably,",1,1.1167943534877487e-05,12067
apologize...,1,1.1167943534877487e-05,12067
west!,1,1.1167943534877487e-05,12067
stern,1,1.1167943534877487e-05,12067
professor,1,1.1167943534877487e-05,12067
feelings?,1,1.1167943534877487e-05,12067
people's,1,1.1167943534877487e-05,12067
americans,1,1.1167943534877487e-05,12067
young.,1,1.1167943534877487e-05,12067
sympathy),1,1.1167943534877487e-05,12067
(faking,1,1.1167943534877487e-05,12067
ross...,1,1.1167943534877487e-05,12067
congratulate,1,1.1167943534877487e-05,12067
page.,1,1.1167943534877487e-05,12067
disagree.,1,1.1167943534877487e-05,12067
respectfully,1,1.1167943534877487e-05,12067
embrace,1,1.1167943534877487e-05,12067
obituaries.,1,1.1167943534877487e-05,12067
"hip,",1,1.1167943534877487e-05,12067
"huh?""",1,1.1167943534877487e-05,12067
adultery,1,1.1167943534877487e-05,12067
person...,1,1.1167943534877487e-05,12067
...she'd,1,1.1167943534877487e-05,12067
"amazing,",1,1.1167943534877487e-05,12067
case:,1,1.1167943534877487e-05,12067
paranoid...,1,1.1167943534877487e-05,12067
entitled,1,1.1167943534877487e-05,12067
"apart,",1,1.1167943534877487e-05,12067
*happily*,1,1.1167943534877487e-05,12067
steps,1,1.1167943534877487e-05,12067
"damone,",1,1.1167943534877487e-05,12067
"no,...",1,1.1167943534877487e-05,12067
minute...,1,1.1167943534877487e-05,12067
rooms...,1,1.1167943534877487e-05,12067
tie),1,1.1167943534877487e-05,12067
"""smoke",1,1.1167943534877487e-05,12067
"away.""",1,1.1167943534877487e-05,12067
tie.),1,1.1167943534877487e-05,12067
grip,1,1.1167943534877487e-05,12067
missy!,1,1.1167943534877487e-05,12067
"""hi!"".",1,1.1167943534877487e-05,12067
(hanging,1,1.1167943534877487e-05,12067
"christmas,",1,1.1167943534877487e-05,12067
serious!,1,1.1167943534877487e-05,12067
probably...,1,1.1167943534877487e-05,12067
"oklahoma,",1,1.1167943534877487e-05,12067
aside.,1,1.1167943534877487e-05,12067
dictionary...,1,1.1167943534877487e-05,12067
rest.,1,1.1167943534877487e-05,12067
satisfied,1,1.1167943534877487e-05,12067
hyper-organized-pain-in-the-ass,1,1.1167943534877487e-05,12067
start.,1,1.1167943534877487e-05,12067
overwhelming.,1,1.1167943534877487e-05,12067
unemployed!,1,1.1167943534877487e-05,12067
nowhere,1,1.1167943534877487e-05,12067
household.,1,1.1167943534877487e-05,12067
*you*,1,1.1167943534877487e-05,12067
earner.,1,1.1167943534877487e-05,12067
wage,1,1.1167943534877487e-05,12067
sole,1,1.1167943534877487e-05,12067
monica:),1,1.1167943534877487e-05,12067
marks,1,1.1167943534877487e-05,12067
"checking,",1,1.1167943534877487e-05,12067
*so*,1,1.1167943534877487e-05,12067
dancer...,1,1.1167943534877487e-05,12067
book-keeper...,1,1.1167943534877487e-05,12067
actuary...,1,1.1167943534877487e-05,12067
*job*!,1,1.1167943534877487e-05,12067
timely,1,1.1167943534877487e-05,12067
ya..,1,1.1167943534877487e-05,12067
"these,",1,1.1167943534877487e-05,12067
ahh...,1,1.1167943534877487e-05,12067
through!,1,1.1167943534877487e-05,12067
*not*,1,1.1167943534877487e-05,12067
*really*,1,1.1167943534877487e-05,12067
just...take,1,1.1167943534877487e-05,12067
*all*,1,1.1167943534877487e-05,12067
year;,1,1.1167943534877487e-05,12067
win...,1,1.1167943534877487e-05,12067
"bing!""",1,1.1167943534877487e-05,12067
"houses,",1,1.1167943534877487e-05,12067
bedspread.,1,1.1167943534877487e-05,12067
questionable,1,1.1167943534877487e-05,12067
lay,1,1.1167943534877487e-05,12067
families,1,1.1167943534877487e-05,12067
puff.,1,1.1167943534877487e-05,12067
pocket!,1,1.1167943534877487e-05,12067
boys,1,1.1167943534877487e-05,12067
among,1,1.1167943534877487e-05,12067
envelopes,1,1.1167943534877487e-05,12067
where've,1,1.1167943534877487e-05,12067
alright..,1,1.1167943534877487e-05,12067
"""screw",1,1.1167943534877487e-05,12067
she...,1,1.1167943534877487e-05,12067
*no*,1,1.1167943534877487e-05,12067
"part,",1,1.1167943534877487e-05,12067
eve,1,1.1167943534877487e-05,12067
exclaiming:),1,1.1167943534877487e-05,12067
"arms,",1,1.1167943534877487e-05,12067
cigarette.,1,1.1167943534877487e-05,12067
missing,1,1.1167943534877487e-05,12067
fired.,1,1.1167943534877487e-05,12067
"done,",1,1.1167943534877487e-05,12067
filed,1,1.1167943534877487e-05,12067
"elves,",1,1.1167943534877487e-05,12067
looong,1,1.1167943534877487e-05,12067
"wich,",1,1.1167943534877487e-05,12067
"haha,",1,1.1167943534877487e-05,12067
motivational,1,1.1167943534877487e-05,12067
speaker.,1,1.1167943534877487e-05,12067
be-low,1,1.1167943534877487e-05,12067
damone,1,1.1167943534877487e-05,12067
president;,1,1.1167943534877487e-05,12067
vice,1,1.1167943534877487e-05,12067
regional,1,1.1167943534877487e-05,12067
colleague.,1,1.1167943534877487e-05,12067
wendy.,1,1.1167943534877487e-05,12067
christmas;,1,1.1167943534877487e-05,12067
rings;,1,1.1167943534877487e-05,12067
wendy),1,1.1167943534877487e-05,12067
"speed,",1,1.1167943534877487e-05,12067
smokes,1,1.1167943534877487e-05,12067
eve?,1,1.1167943534877487e-05,12067
*anyone*,1,1.1167943534877487e-05,12067
eve.,1,1.1167943534877487e-05,12067
families.,1,1.1167943534877487e-05,12067
okaaay!,1,1.1167943534877487e-05,12067
weird...turtle-man?,1,1.1167943534877487e-05,12067
least.,1,1.1167943534877487e-05,12067
lime.,1,1.1167943534877487e-05,12067
lemon,1,1.1167943534877487e-05,12067
turn.,1,1.1167943534877487e-05,12067
traditional...,1,1.1167943534877487e-05,12067
holidays,1,1.1167943534877487e-05,12067
christmas-y,1,1.1167943534877487e-05,12067
advertising!,1,1.1167943534877487e-05,12067
advertising,1,1.1167943534877487e-05,12067
wine.,1,1.1167943534877487e-05,12067
ad,1,1.1167943534877487e-05,12067
ashley,1,1.1167943534877487e-05,12067
or...?!,1,1.1167943534877487e-05,12067
drowning,1,1.1167943534877487e-05,12067
"neither,",1,1.1167943534877487e-05,12067
swoop!!,1,1.1167943534877487e-05,12067
pyramid...swoop!!,1,1.1167943534877487e-05,12067
jokes!,1,1.1167943534877487e-05,12067
road...,1,1.1167943534877487e-05,12067
one-time,1,1.1167943534877487e-05,12067
impulsive,1,1.1167943534877487e-05,12067
know...maybe,1,1.1167943534877487e-05,12067
itself....,1,1.1167943534877487e-05,12067
children.,1,1.1167943534877487e-05,12067
caterpillar,1,1.1167943534877487e-05,12067
illegitimate,1,1.1167943534877487e-05,12067
"times,two",1,1.1167943534877487e-05,12067
"male,",1,1.1167943534877487e-05,12067
ny.,1,1.1167943534877487e-05,12067
eligible,1,1.1167943534877487e-05,12067
married?!,1,1.1167943534877487e-05,12067
rub,1,1.1167943534877487e-05,12067
moving?,1,1.1167943534877487e-05,12067
spits!,1,1.1167943534877487e-05,12067
"fine""",1,1.1167943534877487e-05,12067
"""that's",1,1.1167943534877487e-05,12067
gonna...talk,1,1.1167943534877487e-05,12067
judd?,1,1.1167943534877487e-05,12067
mama!,1,1.1167943534877487e-05,12067
waste,1,1.1167943534877487e-05,12067
gentle,1,1.1167943534877487e-05,12067
himdrink,1,1.1167943534877487e-05,12067
understood,1,1.1167943534877487e-05,12067
bullfrog.,1,1.1167943534877487e-05,12067
jeremiah,1,1.1167943534877487e-05,12067
nipples?,1,1.1167943534877487e-05,12067
late.,1,1.1167943534877487e-05,12067
chocolate.,1,1.1167943534877487e-05,12067
"aboutthere,",1,1.1167943534877487e-05,12067
birthmark,1,1.1167943534877487e-05,12067
uncovering,1,1.1167943534877487e-05,12067
touch.,1,1.1167943534877487e-05,12067
self-loathing,1,1.1167943534877487e-05,12067
vera,1,1.1167943534877487e-05,12067
green!,1,1.1167943534877487e-05,12067
aloe,1,1.1167943534877487e-05,12067
"cubes,",1,1.1167943534877487e-05,12067
victoria!,1,1.1167943534877487e-05,12067
victor,1,1.1167943534877487e-05,12067
partners.,1,1.1167943534877487e-05,12067
eyebrows,1,1.1167943534877487e-05,12067
plucking,1,1.1167943534877487e-05,12067
mineby,1,1.1167943534877487e-05,12067
earned,1,1.1167943534877487e-05,12067
lawn,1,1.1167943534877487e-05,12067
mowing,1,1.1167943534877487e-05,12067
allowance,1,1.1167943534877487e-05,12067
"will""",1,1.1167943534877487e-05,12067
"""maybe",1,1.1167943534877487e-05,12067
"said""no,",1,1.1167943534877487e-05,12067
round,1,1.1167943534877487e-05,12067
noises.,1,1.1167943534877487e-05,12067
"""so.",1,1.1167943534877487e-05,12067
faked,1,1.1167943534877487e-05,12067
suits.,1,1.1167943534877487e-05,12067
obsolete,1,1.1167943534877487e-05,12067
ties,1,1.1167943534877487e-05,12067
scratch.,1,1.1167943534877487e-05,12067
postpone,1,1.1167943534877487e-05,12067
"""unpaid.""",1,1.1167943534877487e-05,12067
sounded,1,1.1167943534877487e-05,12067
"""unpaid""",1,1.1167943534877487e-05,12067
"mood.""",1,1.1167943534877487e-05,12067
"""bagels",1,1.1167943534877487e-05,12067
balcony.,1,1.1167943534877487e-05,12067
"phones.""",1,1.1167943534877487e-05,12067
people...who,1,1.1167943534877487e-05,12067
"mouth?""",1,1.1167943534877487e-05,12067
melon,1,1.1167943534877487e-05,12067
grape.,1,1.1167943534877487e-05,12067
"""a",1,1.1167943534877487e-05,12067
"buddy.""",1,1.1167943534877487e-05,12067
"""crackers.",1,1.1167943534877487e-05,12067
"chew.""",1,1.1167943534877487e-05,12067
"""cheese.",1,1.1167943534877487e-05,12067
"be,",1,1.1167943534877487e-05,12067
slogans.,1,1.1167943534877487e-05,12067
"""pants.",1,1.1167943534877487e-05,12067
"shorts,",1,1.1167943534877487e-05,12067
"longer.""",1,1.1167943534877487e-05,12067
"die?""",1,1.1167943534877487e-05,12067
everdid,1,1.1167943534877487e-05,12067
huffy,1,1.1167943534877487e-05,12067
jacket).,1,1.1167943534877487e-05,12067
happy),1,1.1167943534877487e-05,12067
petrified,1,1.1167943534877487e-05,12067
you'.,1,1.1167943534877487e-05,12067
(sings,1,1.1167943534877487e-05,12067
occupied.,1,1.1167943534877487e-05,12067
balloon),1,1.1167943534877487e-05,12067
novels?,1,1.1167943534877487e-05,12067
plural?,1,1.1167943534877487e-05,12067
thoughts?,1,1.1167943534877487e-05,12067
tree?,1,1.1167943534877487e-05,12067
sets,1,1.1167943534877487e-05,12067
farm.,1,1.1167943534877487e-05,12067
interference?,1,1.1167943534877487e-05,12067
allright,1,1.1167943534877487e-05,12067
leering.,1,1.1167943534877487e-05,12067
staring.,1,1.1167943534877487e-05,12067
rejecting,1,1.1167943534877487e-05,12067
nanny.,1,1.1167943534877487e-05,12067
helping.,1,1.1167943534877487e-05,12067
"survive""",1,1.1167943534877487e-05,12067
apparantly,1,1.1167943534877487e-05,12067
decorations,1,1.1167943534877487e-05,12067
"store,",1,1.1167943534877487e-05,12067
"dad,",1,1.1167943534877487e-05,12067
mix-up,1,1.1167943534877487e-05,12067
achieved,1,1.1167943534877487e-05,12067
strippers),1,1.1167943534877487e-05,12067
barrel,1,1.1167943534877487e-05,12067
stripper.),1,1.1167943534877487e-05,12067
"gun,",1,1.1167943534877487e-05,12067
thousands,1,1.1167943534877487e-05,12067
chances.,1,1.1167943534877487e-05,12067
plenty,1,1.1167943534877487e-05,12067
peeing,1,1.1167943534877487e-05,12067
friends!!,1,1.1167943534877487e-05,12067
present),1,1.1167943534877487e-05,12067
drawer.,1,1.1167943534877487e-05,12067
drawer),1,1.1167943534877487e-05,12067
insanely,1,1.1167943534877487e-05,12067
"personalitywell,",1,1.1167943534877487e-05,12067
dresser.,1,1.1167943534877487e-05,12067
girlfriends,1,1.1167943534877487e-05,12067
get.,1,1.1167943534877487e-05,12067
stripping!,1,1.1167943534877487e-05,12067
sweats,1,1.1167943534877487e-05,12067
grade!,1,1.1167943534877487e-05,12067
trip.,1,1.1167943534877487e-05,12067
cocktail,1,1.1167943534877487e-05,12067
hottest,1,1.1167943534877487e-05,12067
ohhh!!,1,1.1167943534877487e-05,12067
test!,1,1.1167943534877487e-05,12067
whatyknow,1,1.1167943534877487e-05,12067
assure,1,1.1167943534877487e-05,12067
chest),1,1.1167943534877487e-05,12067
constantly,1,1.1167943534877487e-05,12067
bumps,1,1.1167943534877487e-05,12067
relieved.),1,1.1167943534877487e-05,12067
"shocked,",1,1.1167943534877487e-05,12067
closed),1,1.1167943534877487e-05,12067
alarm,1,1.1167943534877487e-05,12067
(finally,1,1.1167943534877487e-05,12067
b-bye!,1,1.1167943534877487e-05,12067
amazing?,1,1.1167943534877487e-05,12067
tow),1,1.1167943534877487e-05,12067
mailman),1,1.1167943534877487e-05,12067
head:,1,1.1167943534877487e-05,12067
'run,1,1.1167943534877487e-05,12067
"also,",1,1.1167943534877487e-05,12067
building!',1,1.1167943534877487e-05,12067
train,1,1.1167943534877487e-05,12067
guy.),1,1.1167943534877487e-05,12067
temporarily),1,1.1167943534877487e-05,12067
orgy,1,1.1167943534877487e-05,12067
moment!,1,1.1167943534877487e-05,12067
"tunnel,",1,1.1167943534877487e-05,12067
instincts.,1,1.1167943534877487e-05,12067
"instincts,",1,1.1167943534877487e-05,12067
"king!""",1,1.1167943534877487e-05,12067
any...(turns,1,1.1167943534877487e-05,12067
king!,1,1.1167943534877487e-05,12067
"""chandlers",1,1.1167943534877487e-05,12067
feared,1,1.1167943534877487e-05,12067
'let's,1,1.1167943534877487e-05,12067
hairy,1,1.1167943534877487e-05,12067
shopping.,1,1.1167943534877487e-05,12067
like(motions,1,1.1167943534877487e-05,12067
julies,1,1.1167943534877487e-05,12067
beefsteak,1,1.1167943534877487e-05,12067
said!,1,1.1167943534877487e-05,12067
how've,1,1.1167943534877487e-05,12067
deny,1,1.1167943534877487e-05,12067
confronted,1,1.1167943534877487e-05,12067
backs.,1,1.1167943534877487e-05,12067
shelf),1,1.1167943534877487e-05,12067
slut!,1,1.1167943534877487e-05,12067
playboy),1,1.1167943534877487e-05,12067
steps!,1,1.1167943534877487e-05,12067
sophisticated,1,1.1167943534877487e-05,12067
anytime,1,1.1167943534877487e-05,12067
denying,1,1.1167943534877487e-05,12067
started.,1,1.1167943534877487e-05,12067
"naked,",1,1.1167943534877487e-05,12067
....and,1,1.1167943534877487e-05,12067
barley,1,1.1167943534877487e-05,12067
obvious!,1,1.1167943534877487e-05,12067
ditto.,1,1.1167943534877487e-05,12067
store.,1,1.1167943534877487e-05,12067
cousins,1,1.1167943534877487e-05,12067
means!,1,1.1167943534877487e-05,12067
"means,",1,1.1167943534877487e-05,12067
same.),1,1.1167943534877487e-05,12067
her?',1,1.1167943534877487e-05,12067
together.',1,1.1167943534877487e-05,12067
off-stage,1,1.1167943534877487e-05,12067
"pants,",1,1.1167943534877487e-05,12067
whens,1,1.1167943534877487e-05,12067
ya'!,1,1.1167943534877487e-05,12067
"hopeless,",1,1.1167943534877487e-05,12067
"awkward,",1,1.1167943534877487e-05,12067
buffet.,1,1.1167943534877487e-05,12067
strippers.,1,1.1167943534877487e-05,12067
love!!,1,1.1167943534877487e-05,12067
"leaves,",1,1.1167943534877487e-05,12067
minute!!,1,1.1167943534877487e-05,12067
advance,1,1.1167943534877487e-05,12067
chased,1,1.1167943534877487e-05,12067
nipples!,1,1.1167943534877487e-05,12067
called!,1,1.1167943534877487e-05,12067
man-nipples!,1,1.1167943534877487e-05,12067
"pecs,",1,1.1167943534877487e-05,12067
nick!,1,1.1167943534877487e-05,12067
clingy.,1,1.1167943534877487e-05,12067
nicks,1,1.1167943534877487e-05,12067
me(notices,1,1.1167943534877487e-05,12067
terminal?,1,1.1167943534877487e-05,12067
acted,1,1.1167943534877487e-05,12067
to-to,1,1.1167943534877487e-05,12067
oy,1,1.1167943534877487e-05,12067
onstage,1,1.1167943534877487e-05,12067
love?,1,1.1167943534877487e-05,12067
tomatoes.,1,1.1167943534877487e-05,12067
waist.,1,1.1167943534877487e-05,12067
tv!,1,1.1167943534877487e-05,12067
plan?,1,1.1167943534877487e-05,12067
slays,1,1.1167943534877487e-05,12067
"without,",1,1.1167943534877487e-05,12067
cuddlily,1,1.1167943534877487e-05,12067
sleepers.,1,1.1167943534877487e-05,12067
are),1,1.1167943534877487e-05,12067
television?,1,1.1167943534877487e-05,12067
cartoons,1,1.1167943534877487e-05,12067
corny,1,1.1167943534877487e-05,12067
dialogue,1,1.1167943534877487e-05,12067
humping.,1,1.1167943534877487e-05,12067
pillow's,1,1.1167943534877487e-05,12067
malcom.,1,1.1167943534877487e-05,12067
piccata,1,1.1167943534877487e-05,12067
buck,1,1.1167943534877487e-05,12067
pressed,1,1.1167943534877487e-05,12067
billfree,1,1.1167943534877487e-05,12067
drain.,1,1.1167943534877487e-05,12067
"hand),",1,1.1167943534877487e-05,12067
snaking,1,1.1167943534877487e-05,12067
treegers,1,1.1167943534877487e-05,12067
tub,1,1.1167943534877487e-05,12067
jam.,1,1.1167943534877487e-05,12067
jars.,1,1.1167943534877487e-05,12067
night-night.....janice.,1,1.1167943534877487e-05,12067
welder.,1,1.1167943534877487e-05,12067
"cuddle,",1,1.1167943534877487e-05,12067
wall?,1,1.1167943534877487e-05,12067
alive?,1,1.1167943534877487e-05,12067
claim.,1,1.1167943534877487e-05,12067
underwear!!,1,1.1167943534877487e-05,12067
oooo-ooh!,1,1.1167943534877487e-05,12067
susan?,1,1.1167943534877487e-05,12067
(going,1,1.1167943534877487e-05,12067
"soda,",1,1.1167943534877487e-05,12067
"but-but,",1,1.1167943534877487e-05,12067
"sophisticated,",1,1.1167943534877487e-05,12067
*fell*,1,1.1167943534877487e-05,12067
valdez,1,1.1167943534877487e-05,12067
socket.,1,1.1167943534877487e-05,12067
iii?,1,1.1167943534877487e-05,12067
drum.,1,1.1167943534877487e-05,12067
bellies,1,1.1167943534877487e-05,12067
fat?,1,1.1167943534877487e-05,12067
cow.,1,1.1167943534877487e-05,12067
"'hi,",1,1.1167943534877487e-05,12067
today?',1,1.1167943534877487e-05,12067
her....,1,1.1167943534877487e-05,12067
"huge?""",1,1.1167943534877487e-05,12067
bedrooms,1,1.1167943534877487e-05,12067
baggage,1,1.1167943534877487e-05,12067
"""nice",1,1.1167943534877487e-05,12067
vault.,1,1.1167943534877487e-05,12067
"teller,",1,1.1167943534877487e-05,12067
"bank,",1,1.1167943534877487e-05,12067
flashdance.,1,1.1167943534877487e-05,12067
"what?""",1,1.1167943534877487e-05,12067
"""like",1,1.1167943534877487e-05,12067
spun,1,1.1167943534877487e-05,12067
jar,1,1.1167943534877487e-05,12067
mustard.,1,1.1167943534877487e-05,12067
restraining,1,1.1167943534877487e-05,12067
flingin'-flangin',1,1.1167943534877487e-05,12067
movies.,1,1.1167943534877487e-05,12067
transferred,1,1.1167943534877487e-05,12067
"guilt,",1,1.1167943534877487e-05,12067
ringing,1,1.1167943534877487e-05,12067
(phone,1,1.1167943534877487e-05,12067
overseas!,1,1.1167943534877487e-05,12067
transferring,1,1.1167943534877487e-05,12067
"unfortunately,",1,1.1167943534877487e-05,12067
but!,1,1.1167943534877487e-05,12067
soon.,1,1.1167943534877487e-05,12067
river.,1,1.1167943534877487e-05,12067
ringing),1,1.1167943534877487e-05,12067
reasons,1,1.1167943534877487e-05,12067
(closes,1,1.1167943534877487e-05,12067
frozen!,1,1.1167943534877487e-05,12067
"came,",1,1.1167943534877487e-05,12067
starts.,1,1.1167943534877487e-05,12067
strike!,1,1.1167943534877487e-05,12067
pre-emptive,1,1.1167943534877487e-05,12067
involved!,1,1.1167943534877487e-05,12067
fridge),1,1.1167943534877487e-05,12067
yemen,1,1.1167943534877487e-05,12067
1...2...3!',1,1.1167943534877487e-05,12067
self),1,1.1167943534877487e-05,12067
cat!,1,1.1167943534877487e-05,12067
soy-burgers,1,1.1167943534877487e-05,12067
'look,1,1.1167943534877487e-05,12067
stylewhat,1,1.1167943534877487e-05,12067
"joshua,",1,1.1167943534877487e-05,12067
writing?,1,1.1167943534877487e-05,12067
cravings.,1,1.1167943534877487e-05,12067
yemen.),1,1.1167943534877487e-05,12067
penguin,1,1.1167943534877487e-05,12067
also-also,1,1.1167943534877487e-05,12067
"kiss,",1,1.1167943534877487e-05,12067
fuel.,1,1.1167943534877487e-05,12067
replace,1,1.1167943534877487e-05,12067
express?,1,1.1167943534877487e-05,12067
library,1,1.1167943534877487e-05,12067
"rollin',",1,1.1167943534877487e-05,12067
handing,1,1.1167943534877487e-05,12067
and....yes!,1,1.1167943534877487e-05,12067
stuck.,1,1.1167943534877487e-05,12067
cloth,1,1.1167943534877487e-05,12067
"here."")",1,1.1167943534877487e-05,12067
"trick,",1,1.1167943534877487e-05,12067
fluid,1,1.1167943534877487e-05,12067
motion.,1,1.1167943534877487e-05,12067
"cat,",1,1.1167943534877487e-05,12067
airport.,1,1.1167943534877487e-05,12067
heat!,1,1.1167943534877487e-05,12067
naming,1,1.1167943534877487e-05,12067
dwarves!,1,1.1167943534877487e-05,12067
photography,1,1.1167943534877487e-05,12067
fixing,1,1.1167943534877487e-05,12067
magnetic,1,1.1167943534877487e-05,12067
swimmer.,1,1.1167943534877487e-05,12067
"patrick,",1,1.1167943534877487e-05,12067
401-ks,1,1.1167943534877487e-05,12067
field,1,1.1167943534877487e-05,12067
20!,1,1.1167943534877487e-05,12067
wherever!,1,1.1167943534877487e-05,12067
"soo,",1,1.1167943534877487e-05,12067
"eric,",1,1.1167943534877487e-05,12067
drinks!,1,1.1167943534877487e-05,12067
themselves,1,1.1167943534877487e-05,12067
lets!!,1,1.1167943534877487e-05,12067
fairly,1,1.1167943534877487e-05,12067
models,1,1.1167943534877487e-05,12067
y'know......never.,1,1.1167943534877487e-05,12067
"sister,",1,1.1167943534877487e-05,12067
drew),1,1.1167943534877487e-05,12067
"fling,",1,1.1167943534877487e-05,12067
friend-my,1,1.1167943534877487e-05,12067
gay!,1,1.1167943534877487e-05,12067
(eric,1,1.1167943534877487e-05,12067
"og-ee-op,",1,1.1167943534877487e-05,12067
(drew,1,1.1167943534877487e-05,12067
drew!,1,1.1167943534877487e-05,12067
while),1,1.1167943534877487e-05,12067
foods,1,1.1167943534877487e-05,12067
division.,1,1.1167943534877487e-05,12067
"company,",1,1.1167943534877487e-05,12067
dontif,1,1.1167943534877487e-05,12067
"team,",1,1.1167943534877487e-05,12067
2x4,1,1.1167943534877487e-05,12067
open),1,1.1167943534877487e-05,12067
head.),1,1.1167943534877487e-05,12067
"laude,",1,1.1167943534877487e-05,12067
ku,1,1.1167943534877487e-05,12067
magma,1,1.1167943534877487e-05,12067
graduated,1,1.1167943534877487e-05,12067
frame),1,1.1167943534877487e-05,12067
catch!,1,1.1167943534877487e-05,12067
somebody!,1,1.1167943534877487e-05,12067
youre-youre,1,1.1167943534877487e-05,12067
prague?,1,1.1167943534877487e-05,12067
"ferrets,",1,1.1167943534877487e-05,12067
"jewish,",1,1.1167943534877487e-05,12067
plural.,1,1.1167943534877487e-05,12067
spitter.,1,1.1167943534877487e-05,12067
getoh,1,1.1167943534877487e-05,12067
thrilled,1,1.1167943534877487e-05,12067
"ummmmmmmm,",1,1.1167943534877487e-05,12067
"photographer,",1,1.1167943534877487e-05,12067
dull.,1,1.1167943534877487e-05,12067
answered,1,1.1167943534877487e-05,12067
short,1,1.1167943534877487e-05,12067
youi,1,1.1167943534877487e-05,12067
boss.,1,1.1167943534877487e-05,12067
things),1,1.1167943534877487e-05,12067
"by,",1,1.1167943534877487e-05,12067
pool.,1,1.1167943534877487e-05,12067
players.,1,1.1167943534877487e-05,12067
"excuse,",1,1.1167943534877487e-05,12067
ball.,1,1.1167943534877487e-05,12067
canadian,1,1.1167943534877487e-05,12067
useless,1,1.1167943534877487e-05,12067
(leaving,1,1.1167943534877487e-05,12067
chicago.,1,1.1167943534877487e-05,12067
(disappointed),1,1.1167943534877487e-05,12067
town?,1,1.1167943534877487e-05,12067
gandolf!!!,1,1.1167943534877487e-05,12067
whoa-wh-wh-whoa-whoa-whoa-whoa!,1,1.1167943534877487e-05,12067
scotia!,1,1.1167943534877487e-05,12067
nova,1,1.1167943534877487e-05,12067
jerk,1,1.1167943534877487e-05,12067
fishing,1,1.1167943534877487e-05,12067
vomit!,1,1.1167943534877487e-05,12067
excitedi,1,1.1167943534877487e-05,12067
whatcha,1,1.1167943534877487e-05,12067
stupid...,1,1.1167943534877487e-05,12067
beers?,1,1.1167943534877487e-05,12067
beers.,1,1.1167943534877487e-05,12067
partying,1,1.1167943534877487e-05,12067
because....i,1,1.1167943534877487e-05,12067
cotton?,1,1.1167943534877487e-05,12067
lifeguards,1,1.1167943534877487e-05,12067
may-maybe,1,1.1167943534877487e-05,12067
shootin,1,1.1167943534877487e-05,12067
"wells,",1,1.1167943534877487e-05,12067
"seals,",1,1.1167943534877487e-05,12067
orson,1,1.1167943534877487e-05,12067
"director,",1,1.1167943534877487e-05,12067
tamer?,1,1.1167943534877487e-05,12067
lion,1,1.1167943534877487e-05,12067
ummm.,1,1.1167943534877487e-05,12067
trash?!,1,1.1167943534877487e-05,12067
newspapers,1,1.1167943534877487e-05,12067
tree,1,1.1167943534877487e-05,12067
lighting,1,1.1167943534877487e-05,12067
newspaper),1,1.1167943534877487e-05,12067
albany.,1,1.1167943534877487e-05,12067
"jerry,",1,1.1167943534877487e-05,12067
stopping,1,1.1167943534877487e-05,12067
poughkeepsie?,1,1.1167943534877487e-05,12067
burring,1,1.1167943534877487e-05,12067
coffee!,1,1.1167943534877487e-05,12067
bartender),1,1.1167943534877487e-05,12067
"old,",1,1.1167943534877487e-05,12067
29,1,1.1167943534877487e-05,12067
betcha!,1,1.1167943534877487e-05,12067
21,1,1.1167943534877487e-05,12067
"um-mm,",1,1.1167943534877487e-05,12067
referred,1,1.1167943534877487e-05,12067
strained,1,1.1167943534877487e-05,12067
lemon?,1,1.1167943534877487e-05,12067
canadians,1,1.1167943534877487e-05,12067
cash.,1,1.1167943534877487e-05,12067
umm?,1,1.1167943534877487e-05,12067
hey-hey-hey.,1,1.1167943534877487e-05,12067
jeans),1,1.1167943534877487e-05,12067
roommate.,1,1.1167943534877487e-05,12067
works.,1,1.1167943534877487e-05,12067
snug.,1,1.1167943534877487e-05,12067
copperfield,1,1.1167943534877487e-05,12067
freebie,1,1.1167943534877487e-05,12067
around.),1,1.1167943534877487e-05,12067
"deal,",1,1.1167943534877487e-05,12067
celebrities,1,1.1167943534877487e-05,12067
200?,1,1.1167943534877487e-05,12067
"basinger,",1,1.1167943534877487e-05,12067
rounds.,1,1.1167943534877487e-05,12067
cindy,1,1.1167943534877487e-05,12067
majored,1,1.1167943534877487e-05,12067
"crawford,",1,1.1167943534877487e-05,12067
halle,1,1.1167943534877487e-05,12067
bong.,1,1.1167943534877487e-05,12067
chinandolor,1,1.1167943534877487e-05,12067
shooting!,1,1.1167943534877487e-05,12067
"berry,",1,1.1167943534877487e-05,12067
independent,1,1.1167943534877487e-05,12067
flail,1,1.1167943534877487e-05,12067
legs,1,1.1167943534877487e-05,12067
peeves.,1,1.1167943534877487e-05,12067
pet,1,1.1167943534877487e-05,12067
tick,1,1.1167943534877487e-05,12067
and....stupid,1,1.1167943534877487e-05,12067
gimme,1,1.1167943534877487e-05,12067
know!!,1,1.1167943534877487e-05,12067
marmalades.,1,1.1167943534877487e-05,12067
"jellies,",1,1.1167943534877487e-05,12067
"jams,",1,1.1167943534877487e-05,12067
"waffles,",1,1.1167943534877487e-05,12067
"muffins,",1,1.1167943534877487e-05,12067
"cereals,",1,1.1167943534877487e-05,12067
"ha-ha-ha-ha!""",1,1.1167943534877487e-05,12067
"""whatever.",1,1.1167943534877487e-05,12067
"chandler.""",1,1.1167943534877487e-05,12067
"""no-no-no,",1,1.1167943534877487e-05,12067
"chester?""",1,1.1167943534877487e-05,12067
"whats-his-name,",1,1.1167943534877487e-05,12067
"boyfriend,",1,1.1167943534877487e-05,12067
undermine,1,1.1167943534877487e-05,12067
parties,1,1.1167943534877487e-05,12067
lately.,1,1.1167943534877487e-05,12067
"got...stupid,",1,1.1167943534877487e-05,12067
heavy,1,1.1167943534877487e-05,12067
screwed.,1,1.1167943534877487e-05,12067
$32,1,1.1167943534877487e-05,12067
charged,1,1.1167943534877487e-05,12067
nightmare,1,1.1167943534877487e-05,12067
"scared,",1,1.1167943534877487e-05,12067
overcoat?!,1,1.1167943534877487e-05,12067
abs,1,1.1167943534877487e-05,12067
jessica,1,1.1167943534877487e-05,12067
piper!,1,1.1167943534877487e-05,12067
black.,1,1.1167943534877487e-05,12067
forgiving.,1,1.1167943534877487e-05,12067
donated,1,1.1167943534877487e-05,12067
cans,1,1.1167943534877487e-05,12067
wowhoa!,1,1.1167943534877487e-05,12067
"there!""",1,1.1167943534877487e-05,12067
ooh-hoo.,1,1.1167943534877487e-05,12067
"international,",1,1.1167943534877487e-05,12067
"odds,",1,1.1167943534877487e-05,12067
paint,1,1.1167943534877487e-05,12067
lid,1,1.1167943534877487e-05,12067
varnish.,1,1.1167943534877487e-05,12067
yo!!,1,1.1167943534877487e-05,12067
spackel,1,1.1167943534877487e-05,12067
mulden?,1,1.1167943534877487e-05,12067
carl,1,1.1167943534877487e-05,12067
one....two....,1,1.1167943534877487e-05,12067
lot.,1,1.1167943534877487e-05,12067
counted,1,1.1167943534877487e-05,12067
one...two...,1,1.1167943534877487e-05,12067
lying.,1,1.1167943534877487e-05,12067
smaller!,1,1.1167943534877487e-05,12067
how-how,1,1.1167943534877487e-05,12067
station?,1,1.1167943534877487e-05,12067
sony,1,1.1167943534877487e-05,12067
shoulder,1,1.1167943534877487e-05,12067
meant.,1,1.1167943534877487e-05,12067
"political,",1,1.1167943534877487e-05,12067
that-thats,1,1.1167943534877487e-05,12067
wondered,1,1.1167943534877487e-05,12067
"attractive,",1,1.1167943534877487e-05,12067
fork,1,1.1167943534877487e-05,12067
buck!,1,1.1167943534877487e-05,12067
faces.,1,1.1167943534877487e-05,12067
peter,1,1.1167943534877487e-05,12067
parker.,1,1.1167943534877487e-05,12067
geek!,1,1.1167943534877487e-05,12067
oh-oh!,1,1.1167943534877487e-05,12067
"drill,",1,1.1167943534877487e-05,12067
juice.,1,1.1167943534877487e-05,12067
unit!!,1,1.1167943534877487e-05,12067
soda.,1,1.1167943534877487e-05,12067
diet,1,1.1167943534877487e-05,12067
narrowed,1,1.1167943534877487e-05,12067
item,1,1.1167943534877487e-05,12067
cookies,1,1.1167943534877487e-05,12067
half-eaten,1,1.1167943534877487e-05,12067
"believe,",1,1.1167943534877487e-05,12067
tacks,1,1.1167943534877487e-05,12067
tic,1,1.1167943534877487e-05,12067
opinion.,1,1.1167943534877487e-05,12067
crows.),1,1.1167943534877487e-05,12067
rooster,1,1.1167943534877487e-05,12067
rooster.,1,1.1167943534877487e-05,12067
vet,1,1.1167943534877487e-05,12067
"oooh-hoo,",1,1.1167943534877487e-05,12067
raymond,1,1.1167943534877487e-05,12067
"for,",1,1.1167943534877487e-05,12067
continuum.,1,1.1167943534877487e-05,12067
bask,1,1.1167943534877487e-05,12067
"month,",1,1.1167943534877487e-05,12067
fonzie?,1,1.1167943534877487e-05,12067
believe?,1,1.1167943534877487e-05,12067
moments.,1,1.1167943534877487e-05,12067
bumper,1,1.1167943534877487e-05,12067
sticker.,1,1.1167943534877487e-05,12067
mmmm.,1,1.1167943534877487e-05,12067
blew.,1,1.1167943534877487e-05,12067
"it-it,",1,1.1167943534877487e-05,12067
group.,1,1.1167943534877487e-05,12067
culture,1,1.1167943534877487e-05,12067
triumph,1,1.1167943534877487e-05,12067
"belly,",1,1.1167943534877487e-05,12067
everyone)-enh-enh.,1,1.1167943534877487e-05,12067
"doctors,",1,1.1167943534877487e-05,12067
struts,1,1.1167943534877487e-05,12067
pleasure.,1,1.1167943534877487e-05,12067
em-i-ly.,1,1.1167943534877487e-05,12067
card;,1,1.1167943534877487e-05,12067
wheatsheaf.,1,1.1167943534877487e-05,12067
coke-(yelps,1,1.1167943534877487e-05,12067
'oh,1,1.1167943534877487e-05,12067
god',1,1.1167943534877487e-05,12067
mazel,1,1.1167943534877487e-05,12067
tov!,1,1.1167943534877487e-05,12067
heart.,1,1.1167943534877487e-05,12067
2%,1,1.1167943534877487e-05,12067
financing.,1,1.1167943534877487e-05,12067
50's.,1,1.1167943534877487e-05,12067
nurses?,1,1.1167943534877487e-05,12067
tracy,1,1.1167943534877487e-05,12067
"happily,",1,1.1167943534877487e-05,12067
masculine,1,1.1167943534877487e-05,12067
ivory.,1,1.1167943534877487e-05,12067
wan't,1,1.1167943534877487e-05,12067
wa...,1,1.1167943534877487e-05,12067
"gerston,",1,1.1167943534877487e-05,12067
"santos,",1,1.1167943534877487e-05,12067
"petrie,",1,1.1167943534877487e-05,12067
flashback.,1,1.1167943534877487e-05,12067
kindergarten,1,1.1167943534877487e-05,12067
momi-moo.,1,1.1167943534877487e-05,12067
cab...,1,1.1167943534877487e-05,12067
defeat.),1,1.1167943534877487e-05,12067
(retreats,1,1.1167943534877487e-05,12067
arrangements,1,1.1167943534877487e-05,12067
"dan,",1,1.1167943534877487e-05,12067
goofin',1,1.1167943534877487e-05,12067
nurse?,1,1.1167943534877487e-05,12067
oh-hey-hey-hey!,1,1.1167943534877487e-05,12067
(spotting,1,1.1167943534877487e-05,12067
referring,1,1.1167943534877487e-05,12067
fonzie,1,1.1167943534877487e-05,12067
this-this,1,1.1167943534877487e-05,12067
dates?,1,1.1167943534877487e-05,12067
liquored,1,1.1167943534877487e-05,12067
"ehh,",1,1.1167943534877487e-05,12067
kay!,1,1.1167943534877487e-05,12067
ooooh.,1,1.1167943534877487e-05,12067
stupidity),1,1.1167943534877487e-05,12067
gift),1,1.1167943534877487e-05,12067
we're-we're,1,1.1167943534877487e-05,12067
look...,1,1.1167943534877487e-05,12067
yay...,1,1.1167943534877487e-05,12067
plane?,1,1.1167943534877487e-05,12067
joan,1,1.1167943534877487e-05,12067
game),1,1.1167943534877487e-05,12067
(panicked),1,1.1167943534877487e-05,12067
downstairs...,1,1.1167943534877487e-05,12067
ahem...,1,1.1167943534877487e-05,12067
country...,1,1.1167943534877487e-05,12067
(rubbing,1,1.1167943534877487e-05,12067
temples),1,1.1167943534877487e-05,12067
no-no-no-no-no....,1,1.1167943534877487e-05,12067
tiny.,1,1.1167943534877487e-05,12067
petite.,1,1.1167943534877487e-05,12067
wee.,1,1.1167943534877487e-05,12067
mute,1,1.1167943534877487e-05,12067
him..,1,1.1167943534877487e-05,12067
england.,1,1.1167943534877487e-05,12067
h-he's,1,1.1167943534877487e-05,12067
condoms!,1,1.1167943534877487e-05,12067
"condoms,",1,1.1167943534877487e-05,12067
china!,1,1.1167943534877487e-05,12067
dumbfounded,1,1.1167943534877487e-05,12067
theodore....,1,1.1167943534877487e-05,12067
b,1,1.1167943534877487e-05,12067
simon...,1,1.1167943534877487e-05,12067
were-were,1,1.1167943534877487e-05,12067
yay,1,1.1167943534877487e-05,12067
mans,1,1.1167943534877487e-05,12067
nipple?,1,1.1167943534877487e-05,12067
carol's,1,1.1167943534877487e-05,12067
partner?,1,1.1167943534877487e-05,12067
"sometimes,",1,1.1167943534877487e-05,12067
"third,",1,1.1167943534877487e-05,12067
baseball,1,1.1167943534877487e-05,12067
sign.),1,1.1167943534877487e-05,12067
york',1,1.1167943534877487e-05,12067
pffft.,1,1.1167943534877487e-05,12067
'kay!,1,1.1167943534877487e-05,12067
pffffffft.,1,1.1167943534877487e-05,12067
seated),1,1.1167943534877487e-05,12067
inlcuding,1,1.1167943534877487e-05,12067
waffles,1,1.1167943534877487e-05,12067
(realises,1,1.1167943534877487e-05,12067
17,1,1.1167943534877487e-05,12067
'b',1,1.1167943534877487e-05,12067
'a',1,1.1167943534877487e-05,12067
jillion,1,1.1167943534877487e-05,12067
(sigh)...,1,1.1167943534877487e-05,12067
"peeing,",1,1.1167943534877487e-05,12067
alvin...,1,1.1167943534877487e-05,12067
ha-ha-ha-(sees,1,1.1167943534877487e-05,12067
wrinkle,1,1.1167943534877487e-05,12067
buttafucco.,1,1.1167943534877487e-05,12067
boobs,1,1.1167943534877487e-05,12067
fought,1,1.1167943534877487e-05,12067
pirates,1,1.1167943534877487e-05,12067
rollos!,1,1.1167943534877487e-05,12067
"monnnnn.""",1,1.1167943534877487e-05,12067
"""geez,",1,1.1167943534877487e-05,12067
"geez,",1,1.1167943534877487e-05,12067
television.,1,1.1167943534877487e-05,12067
(sarcasticly),1,1.1167943534877487e-05,12067
rooms?,1,1.1167943534877487e-05,12067
luggage,1,1.1167943534877487e-05,12067
secretary,1,1.1167943534877487e-05,12067
blame?,1,1.1167943534877487e-05,12067
programming!,1,1.1167943534877487e-05,12067
fax,1,1.1167943534877487e-05,12067
scheduled,1,1.1167943534877487e-05,12067
regularly,1,1.1167943534877487e-05,12067
dammit!,1,1.1167943534877487e-05,12067
redused.,1,1.1167943534877487e-05,12067
er,1,1.1167943534877487e-05,12067
boob,1,1.1167943534877487e-05,12067
phoebs.,1,1.1167943534877487e-05,12067
watch-(realizes)-have,1,1.1167943534877487e-05,12067
normal.,1,1.1167943534877487e-05,12067
mugsy!,1,1.1167943534877487e-05,12067
portion,1,1.1167943534877487e-05,12067
"number,",1,1.1167943534877487e-05,12067
colleagues,1,1.1167943534877487e-05,12067
rollo),1,1.1167943534877487e-05,12067
elevator.,1,1.1167943534877487e-05,12067
subconscious.,1,1.1167943534877487e-05,12067
learn.,1,1.1167943534877487e-05,12067
hence,1,1.1167943534877487e-05,12067
"importantly,",1,1.1167943534877487e-05,12067
extreme?,1,1.1167943534877487e-05,12067
reaction.),1,1.1167943534877487e-05,12067
wide-eyed.,1,1.1167943534877487e-05,12067
cents,1,1.1167943534877487e-05,12067
12,1,1.1167943534877487e-05,12067
bloody,1,1.1167943534877487e-05,12067
filipino,1,1.1167943534877487e-05,12067
9-year-old,1,1.1167943534877487e-05,12067
hour?,1,1.1167943534877487e-05,12067
"interesting,",1,1.1167943534877487e-05,12067
fun's,1,1.1167943534877487e-05,12067
"dreams,",1,1.1167943534877487e-05,12067
allways,1,1.1167943534877487e-05,12067
relationship?,1,1.1167943534877487e-05,12067
inadequate.,1,1.1167943534877487e-05,12067
offnothing.,1,1.1167943534877487e-05,12067
one-time-thing.,1,1.1167943534877487e-05,12067
"kip,",1,1.1167943534877487e-05,12067
$25,1,1.1167943534877487e-05,12067
$300.,1,1.1167943534877487e-05,12067
(follows,1,1.1167943534877487e-05,12067
diarrhea.,1,1.1167943534877487e-05,12067
tank?,1,1.1167943534877487e-05,12067
chase.),1,1.1167943534877487e-05,12067
sprints,1,1.1167943534877487e-05,12067
latex,1,1.1167943534877487e-05,12067
oh-aw,1,1.1167943534877487e-05,12067
ohmygod.,1,1.1167943534877487e-05,12067
"best,",1,1.1167943534877487e-05,12067
carried,1,1.1167943534877487e-05,12067
point?,1,1.1167943534877487e-05,12067
means),1,1.1167943534877487e-05,12067
ourselves.,1,1.1167943534877487e-05,12067
telethon,1,1.1167943534877487e-05,12067
4-6,1,1.1167943534877487e-05,12067
caterpillars.,1,1.1167943534877487e-05,12067
noho.,1,1.1167943534877487e-05,12067
"had,",1,1.1167943534877487e-05,12067
belive,1,1.1167943534877487e-05,12067
"stove,",1,1.1167943534877487e-05,12067
particularly...,1,1.1167943534877487e-05,12067
saucy?,1,1.1167943534877487e-05,12067
tyrannosaurus!,1,1.1167943534877487e-05,12067
should?,1,1.1167943534877487e-05,12067
heard?,1,1.1167943534877487e-05,12067
might've,1,1.1167943534877487e-05,12067
thumbs.,1,1.1167943534877487e-05,12067
muppets,1,1.1167943534877487e-05,12067
karaoke,1,1.1167943534877487e-05,12067
"no-no-no-no-no-no,",1,1.1167943534877487e-05,12067
paper!,1,1.1167943534877487e-05,12067
wears,1,1.1167943534877487e-05,12067
gloves.),1,1.1167943534877487e-05,12067
bags,1,1.1167943534877487e-05,12067
gloves,1,1.1167943534877487e-05,12067
feed!,1,1.1167943534877487e-05,12067
were?,1,1.1167943534877487e-05,12067
chopper,1,1.1167943534877487e-05,12067
manchild,1,1.1167943534877487e-05,12067
shies,1,1.1167943534877487e-05,12067
chase,1,1.1167943534877487e-05,12067
are?,1,1.1167943534877487e-05,12067
everywhere.,1,1.1167943534877487e-05,12067
roll-os,1,1.1167943534877487e-05,12067
meeting.,1,1.1167943534877487e-05,12067
condoms?,1,1.1167943534877487e-05,12067
"anything?""",1,1.1167943534877487e-05,12067
"""can",1,1.1167943534877487e-05,12067
mattress.,1,1.1167943534877487e-05,12067
flipping,1,1.1167943534877487e-05,12067
conference.,1,1.1167943534877487e-05,12067
conference?,1,1.1167943534877487e-05,12067
held.,1,1.1167943534877487e-05,12067
whoops.,1,1.1167943534877487e-05,12067
interruptions,1,1.1167943534877487e-05,12067
weekend?,1,1.1167943534877487e-05,12067
sink.),1,1.1167943534877487e-05,12067
9.,1,1.1167943534877487e-05,12067
nope.,1,1.1167943534877487e-05,12067
gloves.,1,1.1167943534877487e-05,12067
big...,1,1.1167943534877487e-05,12067
...spender.,1,1.1167943534877487e-05,12067
route.,1,1.1167943534877487e-05,12067
cosmo),1,1.1167943534877487e-05,12067
jones,1,1.1167943534877487e-05,12067
indiana,1,1.1167943534877487e-05,12067
him).,1,1.1167943534877487e-05,12067
dresses,1,1.1167943534877487e-05,12067
said...,1,1.1167943534877487e-05,12067
"errands,",1,1.1167943534877487e-05,12067
shot.,1,1.1167943534877487e-05,12067
"snore,",1,1.1167943534877487e-05,12067
issue,1,1.1167943534877487e-05,12067
"of,",1,1.1167943534877487e-05,12067
snoring!,1,1.1167943534877487e-05,12067
exhausted!,1,1.1167943534877487e-05,12067
rejoins,1,1.1167943534877487e-05,12067
fruit?,1,1.1167943534877487e-05,12067
cup.),1,1.1167943534877487e-05,12067
pour,1,1.1167943534877487e-05,12067
(gunther,1,1.1167943534877487e-05,12067
"quiz,",1,1.1167943534877487e-05,12067
men.,1,1.1167943534877487e-05,12067
offers.,1,1.1167943534877487e-05,12067
twice!,1,1.1167943534877487e-05,12067
"square,",1,1.1167943534877487e-05,12067
spain.,1,1.1167943534877487e-05,12067
"last,",1,1.1167943534877487e-05,12067
itour,1,1.1167943534877487e-05,12067
stoleyou,1,1.1167943534877487e-05,12067
whip),1,1.1167943534877487e-05,12067
know...(ross,1,1.1167943534877487e-05,12067
whipped!,1,1.1167943534877487e-05,12067
(rolls,1,1.1167943534877487e-05,12067
girljoey,1,1.1167943534877487e-05,12067
"shes,",1,1.1167943534877487e-05,12067
cooler.,1,1.1167943534877487e-05,12067
pops,1,1.1167943534877487e-05,12067
"'mom,",1,1.1167943534877487e-05,12067
here!',1,1.1167943534877487e-05,12067
"coincidence,",1,1.1167943534877487e-05,12067
magazines,1,1.1167943534877487e-05,12067
stack,1,1.1167943534877487e-05,12067
(waking,1,1.1167943534877487e-05,12067
stops.),1,1.1167943534877487e-05,12067
badly.,1,1.1167943534877487e-05,12067
"dance,",1,1.1167943534877487e-05,12067
weddings,1,1.1167943534877487e-05,12067
weddings.,1,1.1167943534877487e-05,12067
"emily,",1,1.1167943534877487e-05,12067
6:00.,1,1.1167943534877487e-05,12067
store!,1,1.1167943534877487e-05,12067
pyjama,1,1.1167943534877487e-05,12067
"clinic,",1,1.1167943534877487e-05,12067
no-n-n-n-no!!,1,1.1167943534877487e-05,12067
(covers,1,1.1167943534877487e-05,12067
doing.,1,1.1167943534877487e-05,12067
surprise),1,1.1167943534877487e-05,12067
"you're,",1,1.1167943534877487e-05,12067
"jobs,",1,1.1167943534877487e-05,12067
(yells,1,1.1167943534877487e-05,12067
know!!!,1,1.1167943534877487e-05,12067
(ignoring,1,1.1167943534877487e-05,12067
"here.""",1,1.1167943534877487e-05,12067
belong,1,1.1167943534877487e-05,12067
"milne,",1,1.1167943534877487e-05,12067
clauss,1,1.1167943534877487e-05,12067
"dillhole!""",1,1.1167943534877487e-05,12067
cushions,1,1.1167943534877487e-05,12067
(pleased),1,1.1167943534877487e-05,12067
markson.,1,1.1167943534877487e-05,12067
john,1,1.1167943534877487e-05,12067
johnson,1,1.1167943534877487e-05,12067
mark,1,1.1167943534877487e-05,12067
pillows,1,1.1167943534877487e-05,12067
camping.,1,1.1167943534877487e-05,12067
courthouse.,1,1.1167943534877487e-05,12067
3:30,1,1.1167943534877487e-05,12067
john?,1,1.1167943534877487e-05,12067
"mark,",1,1.1167943534877487e-05,12067
sheep.,1,1.1167943534877487e-05,12067
essence!,1,1.1167943534877487e-05,12067
cushions.,1,1.1167943534877487e-05,12067
"temporarily,",1,1.1167943534877487e-05,12067
supporting?,1,1.1167943534877487e-05,12067
"shower,",1,1.1167943534877487e-05,12067
"youre,",1,1.1167943534877487e-05,12067
president.,1,1.1167943534877487e-05,12067
seats!,1,1.1167943534877487e-05,12067
"turn,",1,1.1167943534877487e-05,12067
called:,1,1.1167943534877487e-05,12067
"chino,",1,1.1167943534877487e-05,12067
really!,1,1.1167943534877487e-05,12067
"hope,",1,1.1167943534877487e-05,12067
courtside,1,1.1167943534877487e-05,12067
tickets),1,1.1167943534877487e-05,12067
hugging?,1,1.1167943534877487e-05,12067
inches,1,1.1167943534877487e-05,12067
convinced!,1,1.1167943534877487e-05,12067
trade.,1,1.1167943534877487e-05,12067
knicks!,1,1.1167943534877487e-05,12067
seats.,1,1.1167943534877487e-05,12067
algernon?,1,1.1167943534877487e-05,12067
flings,1,1.1167943534877487e-05,12067
dip,1,1.1167943534877487e-05,12067
dress),1,1.1167943534877487e-05,12067
"soooo,",1,1.1167943534877487e-05,12067
go-go.,1,1.1167943534877487e-05,12067
sense.),1,1.1167943534877487e-05,12067
milk!,1,1.1167943534877487e-05,12067
"sitting,",1,1.1167943534877487e-05,12067
who's....sitting,1,1.1167943534877487e-05,12067
sister's.,1,1.1167943534877487e-05,12067
weeks!,1,1.1167943534877487e-05,12067
tiger.,1,1.1167943534877487e-05,12067
emily?,1,1.1167943534877487e-05,12067
daughter's.,1,1.1167943534877487e-05,12067
unconscious.,1,1.1167943534877487e-05,12067
sudden;,1,1.1167943534877487e-05,12067
place....,1,1.1167943534877487e-05,12067
"yo,",1,1.1167943534877487e-05,12067
tailor,1,1.1167943534877487e-05,12067
him..until,1,1.1167943534877487e-05,12067
feeding,1,1.1167943534877487e-05,12067
sneakers.,1,1.1167943534877487e-05,12067
spoons.,1,1.1167943534877487e-05,12067
ladle?,1,1.1167943534877487e-05,12067
breast-feeding?,1,1.1167943534877487e-05,12067
bloomingdale's,1,1.1167943534877487e-05,12067
julie?,1,1.1167943534877487e-05,12067
worship.,1,1.1167943534877487e-05,12067
packaging,1,1.1167943534877487e-05,12067
appeal,1,1.1167943534877487e-05,12067
grown-ups,1,1.1167943534877487e-05,12067
alike.,1,1.1167943534877487e-05,12067
howdy.,1,1.1167943534877487e-05,12067
(slides,1,1.1167943534877487e-05,12067
catches),1,1.1167943534877487e-05,12067
care?,1,1.1167943534877487e-05,12067
(pours,1,1.1167943534877487e-05,12067
refill,1,1.1167943534877487e-05,12067
slices,1,1.1167943534877487e-05,12067
cheddar.,1,1.1167943534877487e-05,12067
where're,1,1.1167943534877487e-05,12067
run?,1,1.1167943534877487e-05,12067
ground.,1,1.1167943534877487e-05,12067
paisan!,1,1.1167943534877487e-05,12067
angry),1,1.1167943534877487e-05,12067
hombre,1,1.1167943534877487e-05,12067
code?,1,1.1167943534877487e-05,12067
'it's,1,1.1167943534877487e-05,12067
her',1,1.1167943534877487e-05,12067
vidal,1,1.1167943534877487e-05,12067
buffay.,1,1.1167943534877487e-05,12067
"quick,",1,1.1167943534877487e-05,12067
verbs.,1,1.1167943534877487e-05,12067
ive-ive,1,1.1167943534877487e-05,12067
get...,1,1.1167943534877487e-05,12067
china?,1,1.1167943534877487e-05,12067
god?,1,1.1167943534877487e-05,12067
said...he,1,1.1167943534877487e-05,12067
"lining,",1,1.1167943534877487e-05,12067
himself!,1,1.1167943534877487e-05,12067
whatsoever.,1,1.1167943534877487e-05,12067
tailor?,1,1.1167943534877487e-05,12067
chalk.,1,1.1167943534877487e-05,12067
q-tip,1,1.1167943534877487e-05,12067
resistance!,1,1.1167943534877487e-05,12067
something's,1,1.1167943534877487e-05,12067
bothering,1,1.1167943534877487e-05,12067
yummy,1,1.1167943534877487e-05,12067
bagels,1,1.1167943534877487e-05,12067
palpable,1,1.1167943534877487e-05,12067
"tension,",1,1.1167943534877487e-05,12067
altered.,1,1.1167943534877487e-05,12067
baddest,1,1.1167943534877487e-05,12067
west,1,1.1167943534877487e-05,12067
huge!,1,1.1167943534877487e-05,12067
laughing.),1,1.1167943534877487e-05,12067
hut.,1,1.1167943534877487e-05,12067
hut;,1,1.1167943534877487e-05,12067
writers!,1,1.1167943534877487e-05,12067
fiction,1,1.1167943534877487e-05,12067
science,1,1.1167943534877487e-05,12067
girth?,1,1.1167943534877487e-05,12067
girth,1,1.1167943534877487e-05,12067
"times,",1,1.1167943534877487e-05,12067
leia,1,1.1167943534877487e-05,12067
"""its",1,1.1167943534877487e-05,12067
bikini.,1,1.1167943534877487e-05,12067
museums!,1,1.1167943534877487e-05,12067
videos,1,1.1167943534877487e-05,12067
"come?""",1,1.1167943534877487e-05,12067
"come,",1,1.1167943534877487e-05,12067
images,1,1.1167943534877487e-05,12067
hidden.,1,1.1167943534877487e-05,12067
buts,1,1.1167943534877487e-05,12067
yeeeeahhhh.,1,1.1167943534877487e-05,12067
risking,1,1.1167943534877487e-05,12067
"brain,",1,1.1167943534877487e-05,12067
elle,1,1.1167943534877487e-05,12067
steep!,1,1.1167943534877487e-05,12067
climbing!,1,1.1167943534877487e-05,12067
"macpherson,",1,1.1167943534877487e-05,12067
"exits,",1,1.1167943534877487e-05,12067
rushmore!,1,1.1167943534877487e-05,12067
lingerie.,1,1.1167943534877487e-05,12067
mellow,1,1.1167943534877487e-05,12067
hooker.,1,1.1167943534877487e-05,12067
dejected),1,1.1167943534877487e-05,12067
thought.,1,1.1167943534877487e-05,12067
yanking,1,1.1167943534877487e-05,12067
"will,",1,1.1167943534877487e-05,12067
"while,",1,1.1167943534877487e-05,12067
of!,1,1.1167943534877487e-05,12067
"man.""",1,1.1167943534877487e-05,12067
ya',1,1.1167943534877487e-05,12067
squeeze.),1,1.1167943534877487e-05,12067
irreplaceable?,1,1.1167943534877487e-05,12067
thisah-ha-ha!!,1,1.1167943534877487e-05,12067
"sec,",1,1.1167943534877487e-05,12067
ugh.,1,1.1167943534877487e-05,12067
"hate,",1,1.1167943534877487e-05,12067
drives,1,1.1167943534877487e-05,12067
perk?,1,1.1167943534877487e-05,12067
'r'!,1,1.1167943534877487e-05,12067
gunther!,1,1.1167943534877487e-05,12067
announcement.,1,1.1167943534877487e-05,12067
't'!,1,1.1167943534877487e-05,12067
bottle),1,1.1167943534877487e-05,12067
letters.,1,1.1167943534877487e-05,12067
trying.,1,1.1167943534877487e-05,12067
"strippers.""",1,1.1167943534877487e-05,12067
dismantle,1,1.1167943534877487e-05,12067
device.,1,1.1167943534877487e-05,12067
"swear,",1,1.1167943534877487e-05,12067
plants.,1,1.1167943534877487e-05,12067
sample?,1,1.1167943534877487e-05,12067
missouri,1,1.1167943534877487e-05,12067
dick?,1,1.1167943534877487e-05,12067
everythings,1,1.1167943534877487e-05,12067
(comforting,1,1.1167943534877487e-05,12067
"teacher,",1,1.1167943534877487e-05,12067
rome.,1,1.1167943534877487e-05,12067
pete.,1,1.1167943534877487e-05,12067
i-kea!,1,1.1167943534877487e-05,12067
"boring,",1,1.1167943534877487e-05,12067
laughing),1,1.1167943534877487e-05,12067
chocolate,1,1.1167943534877487e-05,12067
nipples.,1,1.1167943534877487e-05,12067
musical,1,1.1167943534877487e-05,12067
milk.,1,1.1167943534877487e-05,12067
some?,1,1.1167943534877487e-05,12067
robert),1,1.1167943534877487e-05,12067
lopped,1,1.1167943534877487e-05,12067
nipple.,1,1.1167943534877487e-05,12067
doctor's?,1,1.1167943534877487e-05,12067
shorts?,1,1.1167943534877487e-05,12067
hundred.,1,1.1167943534877487e-05,12067
matches,1,1.1167943534877487e-05,12067
roberts,1,1.1167943534877487e-05,12067
"definite,",1,1.1167943534877487e-05,12067
pimple.,1,1.1167943534877487e-05,12067
theres-theres,1,1.1167943534877487e-05,12067
sh-she's,1,1.1167943534877487e-05,12067
sample.),1,1.1167943534877487e-05,12067
(clicks,1,1.1167943534877487e-05,12067
"bug,",1,1.1167943534877487e-05,12067
doug?,1,1.1167943534877487e-05,12067
visits.,1,1.1167943534877487e-05,12067
smack,1,1.1167943534877487e-05,12067
"experiment,",1,1.1167943534877487e-05,12067
conducting,1,1.1167943534877487e-05,12067
lotion!,1,1.1167943534877487e-05,12067
burger?,1,1.1167943534877487e-05,12067
meanwhile,1,1.1167943534877487e-05,12067
"sensitive,",1,1.1167943534877487e-05,12067
smacked,1,1.1167943534877487e-05,12067
'maybe,1,1.1167943534877487e-05,12067
understands,1,1.1167943534877487e-05,12067
co-workers),1,1.1167943534877487e-05,12067
president?,1,1.1167943534877487e-05,12067
me.',1,1.1167943534877487e-05,12067
stew,1,1.1167943534877487e-05,12067
paints,1,1.1167943534877487e-05,12067
got.,1,1.1167943534877487e-05,12067
"dressed,",1,1.1167943534877487e-05,12067
butt),1,1.1167943534877487e-05,12067
(smacks,1,1.1167943534877487e-05,12067
"shopping,",1,1.1167943534877487e-05,12067
"martini,",1,1.1167943534877487e-05,12067
are:,1,1.1167943534877487e-05,12067
fancier,1,1.1167943534877487e-05,12067
whoa-heeeiiiiii-iiiii-ah!!,1,1.1167943534877487e-05,12067
better?,1,1.1167943534877487e-05,12067
"hmmm,",1,1.1167943534877487e-05,12067
cracked,1,1.1167943534877487e-05,12067
duck!!!,1,1.1167943534877487e-05,12067
did!!,1,1.1167943534877487e-05,12067
code!,1,1.1167943534877487e-05,12067
"ohhh-hoo,",1,1.1167943534877487e-05,12067
animals!,1,1.1167943534877487e-05,12067
kinds,1,1.1167943534877487e-05,12067
beth,1,1.1167943534877487e-05,12067
yasmine!,1,1.1167943534877487e-05,12067
"shelter,",1,1.1167943534877487e-05,12067
his....,1,1.1167943534877487e-05,12067
um-hmm.,1,1.1167943534877487e-05,12067
ways.,1,1.1167943534877487e-05,12067
chick.,1,1.1167943534877487e-05,12067
vcr?!,1,1.1167943534877487e-05,12067
fish.,1,1.1167943534877487e-05,12067
meant!!,1,1.1167943534877487e-05,12067
dare,1,1.1167943534877487e-05,12067
mister!,1,1.1167943534877487e-05,12067
friends?,1,1.1167943534877487e-05,12067
gallivanting,1,1.1167943534877487e-05,12067
chick!,1,1.1167943534877487e-05,12067
fall..(sees,1,1.1167943534877487e-05,12067
quickly.,1,1.1167943534877487e-05,12067
gunther),1,1.1167943534877487e-05,12067
toy!,1,1.1167943534877487e-05,12067
stretchy,1,1.1167943534877487e-05,12067
sneeze,1,1.1167943534877487e-05,12067
hoped.,1,1.1167943534877487e-05,12067
dick.,1,1.1167943534877487e-05,12067
he.....hes,1,1.1167943534877487e-05,12067
shehasproblems.,1,1.1167943534877487e-05,12067
shorts.,1,1.1167943534877487e-05,12067
brain.,1,1.1167943534877487e-05,12067
wellll?,1,1.1167943534877487e-05,12067
eclipse.,1,1.1167943534877487e-05,12067
liking,1,1.1167943534877487e-05,12067
banging,1,1.1167943534877487e-05,12067
lauries,1,1.1167943534877487e-05,12067
"he,",1,1.1167943534877487e-05,12067
7:15.,1,1.1167943534877487e-05,12067
oh-ho-ho-ho.,1,1.1167943534877487e-05,12067
odd.,1,1.1167943534877487e-05,12067
pointer?,1,1.1167943534877487e-05,12067
concealed,1,1.1167943534877487e-05,12067
see-saw.,1,1.1167943534877487e-05,12067
"area,",1,1.1167943534877487e-05,12067
theatre?,1,1.1167943534877487e-05,12067
medicine,1,1.1167943534877487e-05,12067
worm,1,1.1167943534877487e-05,12067
cologne.,1,1.1167943534877487e-05,12067
workers,1,1.1167943534877487e-05,12067
sewer,1,1.1167943534877487e-05,12067
ye-e-es!!,1,1.1167943534877487e-05,12067
reaction),1,1.1167943534877487e-05,12067
fan!!,1,1.1167943534877487e-05,12067
mooning,1,1.1167943534877487e-05,12067
relationship......,1,1.1167943534877487e-05,12067
"sisters,",1,1.1167943534877487e-05,12067
seashores.,1,1.1167943534877487e-05,12067
dried,1,1.1167943534877487e-05,12067
mary-angela.),1,1.1167943534877487e-05,12067
(cookie,1,1.1167943534877487e-05,12067
stuff!!,1,1.1167943534877487e-05,12067
"dating,",1,1.1167943534877487e-05,12067
dorf,1,1.1167943534877487e-05,12067
dorf!,1,1.1167943534877487e-05,12067
anybody's,1,1.1167943534877487e-05,12067
m&m.,1,1.1167943534877487e-05,12067
ahhhh!,1,1.1167943534877487e-05,12067
"albert,",1,1.1167943534877487e-05,12067
"instead,",1,1.1167943534877487e-05,12067
botanist.,1,1.1167943534877487e-05,12067
practice!,1,1.1167943534877487e-05,12067
poker,1,1.1167943534877487e-05,12067
one-on-one,1,1.1167943534877487e-05,12067
tie?,1,1.1167943534877487e-05,12067
turtles,1,1.1167943534877487e-05,12067
sea,1,1.1167943534877487e-05,12067
"doing,",1,1.1167943534877487e-05,12067
albert,1,1.1167943534877487e-05,12067
poker.,1,1.1167943534877487e-05,12067
magician,1,1.1167943534877487e-05,12067
bored!,1,1.1167943534877487e-05,12067
soberly,1,1.1167943534877487e-05,12067
canned,1,1.1167943534877487e-05,12067
goods.,1,1.1167943534877487e-05,12067
brothers,1,1.1167943534877487e-05,12067
squinting.,1,1.1167943534877487e-05,12067
um.....,1,1.1167943534877487e-05,12067
jumped,1,1.1167943534877487e-05,12067
"ahhhh,",1,1.1167943534877487e-05,12067
(wails,1,1.1167943534877487e-05,12067
then-then,1,1.1167943534877487e-05,12067
complete,1,1.1167943534877487e-05,12067
shoulders,1,1.1167943534877487e-05,12067
miles,1,1.1167943534877487e-05,12067
(doesnt,1,1.1167943534877487e-05,12067
understand!,1,1.1167943534877487e-05,12067
theyll,1,1.1167943534877487e-05,12067
joining,1,1.1167943534877487e-05,12067
mary-angela),1,1.1167943534877487e-05,12067
phoebe!!,1,1.1167943534877487e-05,12067
wreck,1,1.1167943534877487e-05,12067
hide!,1,1.1167943534877487e-05,12067
(all,1,1.1167943534877487e-05,12067
too!!,1,1.1167943534877487e-05,12067
sisters,1,1.1167943534877487e-05,12067
gasp),1,1.1167943534877487e-05,12067
ammonia,1,1.1167943534877487e-05,12067
similar.,1,1.1167943534877487e-05,12067
house?!,1,1.1167943534877487e-05,12067
help?!,1,1.1167943534877487e-05,12067
"cheeks,",1,1.1167943534877487e-05,12067
bullies!!,1,1.1167943534877487e-05,12067
feelings!,1,1.1167943534877487e-05,12067
run!,1,1.1167943534877487e-05,12067
provide,1,1.1167943534877487e-05,12067
grapes?,1,1.1167943534877487e-05,12067
imitating,1,1.1167943534877487e-05,12067
ahhhhh!,1,1.1167943534877487e-05,12067
jealous.,1,1.1167943534877487e-05,12067
chandelier.,1,1.1167943534877487e-05,12067
"posterior,",1,1.1167943534877487e-05,12067
"rather,",1,1.1167943534877487e-05,12067
sentiment.,1,1.1167943534877487e-05,12067
(finishing),1,1.1167943534877487e-05,12067
buttock.,1,1.1167943534877487e-05,12067
enthusiasm,1,1.1167943534877487e-05,12067
"concentrate,",1,1.1167943534877487e-05,12067
"occasionally,",1,1.1167943534877487e-05,12067
"swearing,",1,1.1167943534877487e-05,12067
it-its,1,1.1167943534877487e-05,12067
express,1,1.1167943534877487e-05,12067
"hey-hey-hey,",1,1.1167943534877487e-05,12067
doug!!,1,1.1167943534877487e-05,12067
meant?,1,1.1167943534877487e-05,12067
verbal,1,1.1167943534877487e-05,12067
"praise,",1,1.1167943534877487e-05,12067
confidant.,1,1.1167943534877487e-05,12067
complain,1,1.1167943534877487e-05,12067
hung,1,1.1167943534877487e-05,12067
"ye-ye-yeah,",1,1.1167943534877487e-05,12067
rich,1,1.1167943534877487e-05,12067
children!!,1,1.1167943534877487e-05,12067
hundred?,1,1.1167943534877487e-05,12067
experiments,1,1.1167943534877487e-05,12067
aboard,1,1.1167943534877487e-05,12067
outloud.,1,1.1167943534877487e-05,12067
oh-hey.,1,1.1167943534877487e-05,12067
answer.,1,1.1167943534877487e-05,12067
cliff,1,1.1167943534877487e-05,12067
notes.,1,1.1167943534877487e-05,12067
theoretically,1,1.1167943534877487e-05,12067
established,1,1.1167943534877487e-05,12067
abridgment.,1,1.1167943534877487e-05,12067
....three,1,1.1167943534877487e-05,12067
ha-ha-ha.,1,1.1167943534877487e-05,12067
"worst,",1,1.1167943534877487e-05,12067
twila,1,1.1167943534877487e-05,12067
spinster,1,1.1167943534877487e-05,12067
"maid,",1,1.1167943534877487e-05,12067
tharp!,1,1.1167943534877487e-05,12067
1965.,1,1.1167943534877487e-05,12067
graduation,1,1.1167943534877487e-05,12067
ballet,1,1.1167943534877487e-05,12067
theater?!,1,1.1167943534877487e-05,12067
amused.),1,1.1167943534877487e-05,12067
no-no.,1,1.1167943534877487e-05,12067
woman?!,1,1.1167943534877487e-05,12067
bonnie),1,1.1167943534877487e-05,12067
determine,1,1.1167943534877487e-05,12067
name).,1,1.1167943534877487e-05,12067
ginger.,1,1.1167943534877487e-05,12067
playthings!,1,1.1167943534877487e-05,12067
"eventually,",1,1.1167943534877487e-05,12067
estefan,1,1.1167943534877487e-05,12067
gloria,1,1.1167943534877487e-05,12067
fight?,1,1.1167943534877487e-05,12067
wow!!,1,1.1167943534877487e-05,12067
image?,1,1.1167943534877487e-05,12067
sharper,1,1.1167943534877487e-05,12067
troopers,1,1.1167943534877487e-05,12067
storm,1,1.1167943534877487e-05,12067
imperial,1,1.1167943534877487e-05,12067
life-sized,1,1.1167943534877487e-05,12067
separately.,1,1.1167943534877487e-05,12067
snooty,1,1.1167943534877487e-05,12067
enters)-chickeeeen.,1,1.1167943534877487e-05,12067
"millionaire,",1,1.1167943534877487e-05,12067
lobster!,1,1.1167943534877487e-05,12067
buys,1,1.1167943534877487e-05,12067
(handing,1,1.1167943534877487e-05,12067
wax),1,1.1167943534877487e-05,12067
wax,1,1.1167943534877487e-05,12067
"shut,",1,1.1167943534877487e-05,12067
program!,1,1.1167943534877487e-05,12067
uses,1,1.1167943534877487e-05,12067
865!,1,1.1167943534877487e-05,12067
moss,1,1.1167943534877487e-05,12067
"leaving,",1,1.1167943534877487e-05,12067
rhythm,1,1.1167943534877487e-05,12067
possible.,1,1.1167943534877487e-05,12067
heads.,1,1.1167943534877487e-05,12067
supportive.,1,1.1167943534877487e-05,12067
jasmine.,1,1.1167943534877487e-05,12067
jasmine,1,1.1167943534877487e-05,12067
dragging,1,1.1167943534877487e-05,12067
this!!,1,1.1167943534877487e-05,12067
cant!!,1,1.1167943534877487e-05,12067
"trail,",1,1.1167943534877487e-05,12067
grave.,1,1.1167943534877487e-05,12067
happily,1,1.1167943534877487e-05,12067
rests,1,1.1167943534877487e-05,12067
inventor,1,1.1167943534877487e-05,12067
slower!,1,1.1167943534877487e-05,12067
guns,1,1.1167943534877487e-05,12067
bullets,1,1.1167943534877487e-05,12067
off?!!,1,1.1167943534877487e-05,12067
"statement,",1,1.1167943534877487e-05,12067
treated,1,1.1167943534877487e-05,12067
bug,1,1.1167943534877487e-05,12067
nicely.,1,1.1167943534877487e-05,12067
cowlicky,1,1.1167943534877487e-05,12067
flat,1,1.1167943534877487e-05,12067
mature.,1,1.1167943534877487e-05,12067
gel,1,1.1167943534877487e-05,12067
drunk....,1,1.1167943534877487e-05,12067
age!,1,1.1167943534877487e-05,12067
state,1,1.1167943534877487e-05,12067
huggin?,1,1.1167943534877487e-05,12067
theyve,1,1.1167943534877487e-05,12067
words?,1,1.1167943534877487e-05,12067
winters,1,1.1167943534877487e-05,12067
fighting.),1,1.1167943534877487e-05,12067
effort,1,1.1167943534877487e-05,12067
sparrow!,1,1.1167943534877487e-05,12067
am?!,1,1.1167943534877487e-05,12067
humour,1,1.1167943534877487e-05,12067
defence,1,1.1167943534877487e-05,12067
mechanism.,1,1.1167943534877487e-05,12067
capacity,1,1.1167943534877487e-05,12067
lung,1,1.1167943534877487e-05,12067
(answers,1,1.1167943534877487e-05,12067
nicest,1,1.1167943534877487e-05,12067
mom!!,1,1.1167943534877487e-05,12067
goggles.,1,1.1167943534877487e-05,12067
indian,1,1.1167943534877487e-05,12067
beam,1,1.1167943534877487e-05,12067
"littered,",1,1.1167943534877487e-05,12067
bra.,1,1.1167943534877487e-05,12067
jesus.,1,1.1167943534877487e-05,12067
compromise,1,1.1167943534877487e-05,12067
goooooooooo.,1,1.1167943534877487e-05,12067
brace,1,1.1167943534877487e-05,12067
tailpipes,1,1.1167943534877487e-05,12067
yourselves.,1,1.1167943534877487e-05,12067
damn!,1,1.1167943534877487e-05,12067
cab),1,1.1167943534877487e-05,12067
shelly,1,1.1167943534877487e-05,12067
poseidon,1,1.1167943534877487e-05,12067
becker.,1,1.1167943534877487e-05,12067
adventure.,1,1.1167943534877487e-05,12067
"y-you,",1,1.1167943534877487e-05,12067
check),1,1.1167943534877487e-05,12067
kidnap,1,1.1167943534877487e-05,12067
"confident,",1,1.1167943534877487e-05,12067
and-and-and,1,1.1167943534877487e-05,12067
cub,1,1.1167943534877487e-05,12067
stick?,1,1.1167943534877487e-05,12067
chap,1,1.1167943534877487e-05,12067
scouts.,1,1.1167943534877487e-05,12067
recorded,1,1.1167943534877487e-05,12067
briefcase),1,1.1167943534877487e-05,12067
will?,1,1.1167943534877487e-05,12067
illegal,1,1.1167943534877487e-05,12067
still.,1,1.1167943534877487e-05,12067
"divorce,",1,1.1167943534877487e-05,12067
yeahhh.,1,1.1167943534877487e-05,12067
tellin,1,1.1167943534877487e-05,12067
thursday,1,1.1167943534877487e-05,12067
nap,1,1.1167943534877487e-05,12067
patch,1,1.1167943534877487e-05,12067
time....,1,1.1167943534877487e-05,12067
hymn,1,1.1167943534877487e-05,12067
"patch,",1,1.1167943534877487e-05,12067
cassette,1,1.1167943534877487e-05,12067
"253,",1,1.1167943534877487e-05,12067
issacs,1,1.1167943534877487e-05,12067
feet.),1,1.1167943534877487e-05,12067
else!,1,1.1167943534877487e-05,12067
goop.,1,1.1167943534877487e-05,12067
issues,1,1.1167943534877487e-05,12067
problems,1,1.1167943534877487e-05,12067
"forgot,",1,1.1167943534877487e-05,12067
nubbin.,1,1.1167943534877487e-05,12067
nipple,1,1.1167943534877487e-05,12067
regulars.,1,1.1167943534877487e-05,12067
im-im-im,1,1.1167943534877487e-05,12067
ahhhhim,1,1.1167943534877487e-05,12067
"pathetic,",1,1.1167943534877487e-05,12067
"weak,",1,1.1167943534877487e-05,12067
qualifies,1,1.1167943534877487e-05,12067
disappointed),1,1.1167943534877487e-05,12067
pleasant.,1,1.1167943534877487e-05,12067
as...,1,1.1167943534877487e-05,12067
happily),1,1.1167943534877487e-05,12067
nubbin-ectomy.,1,1.1167943534877487e-05,12067
"nipples,",1,1.1167943534877487e-05,12067
waiting.,1,1.1167943534877487e-05,12067
obvious,1,1.1167943534877487e-05,12067
goop,1,1.1167943534877487e-05,12067
gross,1,1.1167943534877487e-05,12067
dull!,1,1.1167943534877487e-05,12067
powers.,1,1.1167943534877487e-05,12067
cuts.,1,1.1167943534877487e-05,12067
"multiple,",1,1.1167943534877487e-05,12067
"intimacy,",1,1.1167943534877487e-05,12067
greatness.,1,1.1167943534877487e-05,12067
copied?,1,1.1167943534877487e-05,12067
call!,1,1.1167943534877487e-05,12067
chick-chick-(joey,1,1.1167943534877487e-05,12067
"ginger,",1,1.1167943534877487e-05,12067
(knocks,1,1.1167943534877487e-05,12067
slush,1,1.1167943534877487e-05,12067
lenny.,1,1.1167943534877487e-05,12067
puddle),1,1.1167943534877487e-05,12067
fowl?,1,1.1167943534877487e-05,12067
chick),1,1.1167943534877487e-05,12067
"puddle,",1,1.1167943534877487e-05,12067
puddle.,1,1.1167943534877487e-05,12067
freeze.,1,1.1167943534877487e-05,12067
roller,1,1.1167943534877487e-05,12067
bionic,1,1.1167943534877487e-05,12067
suggestion,1,1.1167943534877487e-05,12067
floor.),1,1.1167943534877487e-05,12067
vest,1,1.1167943534877487e-05,12067
foot?,1,1.1167943534877487e-05,12067
kate.,1,1.1167943534877487e-05,12067
"half,",1,1.1167943534877487e-05,12067
(theres,1,1.1167943534877487e-05,12067
"looking,",1,1.1167943534877487e-05,12067
"personality,",1,1.1167943534877487e-05,12067
priest,1,1.1167943534877487e-05,12067
(sporting,1,1.1167943534877487e-05,12067
sometime!,1,1.1167943534877487e-05,12067
compulsion.,1,1.1167943534877487e-05,12067
dud!,1,1.1167943534877487e-05,12067
subletting,1,1.1167943534877487e-05,12067
spiderman.,1,1.1167943534877487e-05,12067
pushing,1,1.1167943534877487e-05,12067
pigtails,1,1.1167943534877487e-05,12067
colour,1,1.1167943534877487e-05,12067
yard,1,1.1167943534877487e-05,12067
"eat,",1,1.1167943534877487e-05,12067
phone!!,1,1.1167943534877487e-05,12067
myth.,1,1.1167943534877487e-05,12067
somebody.,1,1.1167943534877487e-05,12067
macbeth.,1,1.1167943534877487e-05,12067
dumb,1,1.1167943534877487e-05,12067
nobodys,1,1.1167943534877487e-05,12067
"bread,",1,1.1167943534877487e-05,12067
sliced,1,1.1167943534877487e-05,12067
"benefit,",1,1.1167943534877487e-05,12067
angrily,1,1.1167943534877487e-05,12067
western.),1,1.1167943534877487e-05,12067
gunfighter,1,1.1167943534877487e-05,12067
"rest,",1,1.1167943534877487e-05,12067
timings,1,1.1167943534877487e-05,12067
lever,1,1.1167943534877487e-05,12067
draw!!,1,1.1167943534877487e-05,12067
deathbeds,1,1.1167943534877487e-05,12067
rubs,1,1.1167943534877487e-05,12067
"okay-okay,",1,1.1167943534877487e-05,12067
issac.,1,1.1167943534877487e-05,12067
there....,1,1.1167943534877487e-05,12067
"spider,",1,1.1167943534877487e-05,12067
dull,1,1.1167943534877487e-05,12067
goldman,1,1.1167943534877487e-05,12067
customer,1,1.1167943534877487e-05,12067
chloe!!,1,1.1167943534877487e-05,12067
crisp,1,1.1167943534877487e-05,12067
fathers,1,1.1167943534877487e-05,12067
attractive.,1,1.1167943534877487e-05,12067
chan-chan,1,1.1167943534877487e-05,12067
checkin,1,1.1167943534877487e-05,12067
"action,",1,1.1167943534877487e-05,12067
dug,1,1.1167943534877487e-05,12067
........y'know.,1,1.1167943534877487e-05,12067
phase.,1,1.1167943534877487e-05,12067
sneezes?,1,1.1167943534877487e-05,12067
tissue),1,1.1167943534877487e-05,12067
turkeys,1,1.1167943534877487e-05,12067
thy,1,1.1167943534877487e-05,12067
"gaelic,",1,1.1167943534877487e-05,12067
vividly.,1,1.1167943534877487e-05,12067
second),1,1.1167943534877487e-05,12067
office.),1,1.1167943534877487e-05,12067
"call,",1,1.1167943534877487e-05,12067
back?!,1,1.1167943534877487e-05,12067
actress,1,1.1167943534877487e-05,12067
gold?,1,1.1167943534877487e-05,12067
"closed,",1,1.1167943534877487e-05,12067
powers,1,1.1167943534877487e-05,12067
gin?,1,1.1167943534877487e-05,12067
"couple,",1,1.1167943534877487e-05,12067
ripped!,1,1.1167943534877487e-05,12067
aahhuuhhh....,1,1.1167943534877487e-05,12067
bathrobe),1,1.1167943534877487e-05,12067
my...,1,1.1167943534877487e-05,12067
"ell.""",1,1.1167943534877487e-05,12067
"""uhl,",1,1.1167943534877487e-05,12067
uhl..ell.,1,1.1167943534877487e-05,12067
(tongue-tied),1,1.1167943534877487e-05,12067
charms.,1,1.1167943534877487e-05,12067
love....,1,1.1167943534877487e-05,12067
clock.,1,1.1167943534877487e-05,12067
(high,1,1.1167943534877487e-05,12067
birthday!,1,1.1167943534877487e-05,12067
pitched),1,1.1167943534877487e-05,12067
gift?,1,1.1167943534877487e-05,12067
teams.,1,1.1167943534877487e-05,12067
twenty.,1,1.1167943534877487e-05,12067
found.,1,1.1167943534877487e-05,12067
"book,",1,1.1167943534877487e-05,12067
bathrobe,1,1.1167943534877487e-05,12067
book!,1,1.1167943534877487e-05,12067
"ears,",1,1.1167943534877487e-05,12067
peanut,1,1.1167943534877487e-05,12067
clusters,1,1.1167943534877487e-05,12067
"package,",1,1.1167943534877487e-05,12067
goals!,1,1.1167943534877487e-05,12067
pathetic?,1,1.1167943534877487e-05,12067
proudly.,1,1.1167943534877487e-05,12067
torture!,1,1.1167943534877487e-05,12067
worse!,1,1.1167943534877487e-05,12067
arms.,1,1.1167943534877487e-05,12067
girlfriendwhich,1,1.1167943534877487e-05,12067
music?,1,1.1167943534877487e-05,12067
bitchin!,1,1.1167943534877487e-05,12067
reciept!,1,1.1167943534877487e-05,12067
lane.,1,1.1167943534877487e-05,12067
"choice,",1,1.1167943534877487e-05,12067
dart,1,1.1167943534877487e-05,12067
shes-shes,1,1.1167943534877487e-05,12067
granted,1,1.1167943534877487e-05,12067
"casey,",1,1.1167943534877487e-05,12067
easy.,1,1.1167943534877487e-05,12067
gary.,1,1.1167943534877487e-05,12067
fulfilling,1,1.1167943534877487e-05,12067
babbling!,1,1.1167943534877487e-05,12067
unfulfilling,1,1.1167943534877487e-05,12067
endless,1,1.1167943534877487e-05,12067
upsetfor,1,1.1167943534877487e-05,12067
bummer.,1,1.1167943534877487e-05,12067
goin,1,1.1167943534877487e-05,12067
hey-hey-hey!,1,1.1167943534877487e-05,12067
ohhh.,1,1.1167943534877487e-05,12067
"boles,",1,1.1167943534877487e-05,12067
boles,1,1.1167943534877487e-05,12067
care!!,1,1.1167943534877487e-05,12067
shoe!,1,1.1167943534877487e-05,12067
knows.,1,1.1167943534877487e-05,12067
curse,1,1.1167943534877487e-05,12067
"kathy.""",1,1.1167943534877487e-05,12067
"""invisible",1,1.1167943534877487e-05,12067
kathy's,1,1.1167943534877487e-05,12067
paper?,1,1.1167943534877487e-05,12067
wrapping,1,1.1167943534877487e-05,12067
era.,1,1.1167943534877487e-05,12067
easiest,1,1.1167943534877487e-05,12067
wanna..,1,1.1167943534877487e-05,12067
marhan),1,1.1167943534877487e-05,12067
mar-haaaan.,1,1.1167943534877487e-05,12067
first!!,1,1.1167943534877487e-05,12067
wanna-slit-my-own-throat,1,1.1167943534877487e-05,12067
"over-the-top,",1,1.1167943534877487e-05,12067
"fantastically,",1,1.1167943534877487e-05,12067
shot?,1,1.1167943534877487e-05,12067
thumbs,1,1.1167943534877487e-05,12067
pretending.,1,1.1167943534877487e-05,12067
i-i'm,1,1.1167943534877487e-05,12067
math!!,1,1.1167943534877487e-05,12067
stockings,1,1.1167943534877487e-05,12067
math.,1,1.1167943534877487e-05,12067
preparing,1,1.1167943534877487e-05,12067
type.,1,1.1167943534877487e-05,12067
before!!,1,1.1167943534877487e-05,12067
"monday,",1,1.1167943534877487e-05,12067
ate.,1,1.1167943534877487e-05,12067
nailed,1,1.1167943534877487e-05,12067
margha),1,1.1167943534877487e-05,12067
"phebes,",1,1.1167943534877487e-05,12067
7.,1,1.1167943534877487e-05,12067
lifted?,1,1.1167943534877487e-05,12067
hike!,1,1.1167943534877487e-05,12067
tineals.,1,1.1167943534877487e-05,12067
poem,1,1.1167943534877487e-05,12067
years?,1,1.1167943534877487e-05,12067
delveccio,1,1.1167943534877487e-05,12067
instead.),1,1.1167943534877487e-05,12067
rhyme.,1,1.1167943534877487e-05,12067
hanukkah!,1,1.1167943534877487e-05,12067
seventh,1,1.1167943534877487e-05,12067
eleven!,1,1.1167943534877487e-05,12067
huh-huh!,1,1.1167943534877487e-05,12067
max.,1,1.1167943534877487e-05,12067
grease?,1,1.1167943534877487e-05,12067
sure...,1,1.1167943534877487e-05,12067
(confused),1,1.1167943534877487e-05,12067
quarterback,1,1.1167943534877487e-05,12067
twenty-three!!,1,1.1167943534877487e-05,12067
duck's,1,1.1167943534877487e-05,12067
grandchildren.,1,1.1167943534877487e-05,12067
author's,1,1.1167943534877487e-05,12067
dealers...,1,1.1167943534877487e-05,12067
"bookstores,",1,1.1167943534877487e-05,12067
seventy-four!!,1,1.1167943534877487e-05,12067
destructive,1,1.1167943534877487e-05,12067
shotgun?,1,1.1167943534877487e-05,12067
shotgun),1,1.1167943534877487e-05,12067
thinkin!,1,1.1167943534877487e-05,12067
condoms.,1,1.1167943534877487e-05,12067
juicy.,1,1.1167943534877487e-05,12067
"r.g.,",1,1.1167943534877487e-05,12067
pleased.),1,1.1167943534877487e-05,12067
"knock,",1,1.1167943534877487e-05,12067
slammed,1,1.1167943534877487e-05,12067
progress,1,1.1167943534877487e-05,12067
patients.,1,1.1167943534877487e-05,12067
picky,1,1.1167943534877487e-05,12067
sushi,1,1.1167943534877487e-05,12067
"eye,",1,1.1167943534877487e-05,12067
start!,1,1.1167943534877487e-05,12067
briefcase.,1,1.1167943534877487e-05,12067
want..,1,1.1167943534877487e-05,12067
initials,1,1.1167943534877487e-05,12067
r.g.,1,1.1167943534877487e-05,12067
"briefcase,",1,1.1167943534877487e-05,12067
ramp.,1,1.1167943534877487e-05,12067
racecar.,1,1.1167943534877487e-05,12067
faces.),1,1.1167943534877487e-05,12067
backpack,1,1.1167943534877487e-05,12067
mattress?,1,1.1167943534877487e-05,12067
boxer,1,1.1167943534877487e-05,12067
gay!!,1,1.1167943534877487e-05,12067
"santa,",1,1.1167943534877487e-05,12067
turkey!,1,1.1167943534877487e-05,12067
varrrrrroom!,1,1.1167943534877487e-05,12067
lady!,1,1.1167943534877487e-05,12067
gig.,1,1.1167943534877487e-05,12067
exchanges,1,1.1167943534877487e-05,12067
screeching,1,1.1167943534877487e-05,12067
(leaning,1,1.1167943534877487e-05,12067
tension,1,1.1167943534877487e-05,12067
gotcha!,1,1.1167943534877487e-05,12067
be....,1,1.1167943534877487e-05,12067
quickly.),1,1.1167943534877487e-05,12067
retracts,1,1.1167943534877487e-05,12067
hole!!,1,1.1167943534877487e-05,12067
hole!,1,1.1167943534877487e-05,12067
hurts!,1,1.1167943534877487e-05,12067
"ross-joey,",1,1.1167943534877487e-05,12067
joey-ross.,1,1.1167943534877487e-05,12067
"hole),",1,1.1167943534877487e-05,12067
fold.,1,1.1167943534877487e-05,12067
superhero,1,1.1167943534877487e-05,12067
intrigued),1,1.1167943534877487e-05,12067
unit,1,1.1167943534877487e-05,12067
robbery,1,1.1167943534877487e-05,12067
"invisible,",1,1.1167943534877487e-05,12067
just-i,1,1.1167943534877487e-05,12067
when-when,1,1.1167943534877487e-05,12067
that(sees,1,1.1167943534877487e-05,12067
wank!,1,1.1167943534877487e-05,12067
italian.,1,1.1167943534877487e-05,12067
mumbles,1,1.1167943534877487e-05,12067
dog?,1,1.1167943534877487e-05,12067
gets.,1,1.1167943534877487e-05,12067
varrrrrrrrrrom!,1,1.1167943534877487e-05,12067
stomp,1,1.1167943534877487e-05,12067
articles.,1,1.1167943534877487e-05,12067
unhappy,1,1.1167943534877487e-05,12067
hubba-bubba,1,1.1167943534877487e-05,12067
store),1,1.1167943534877487e-05,12067
"she,",1,1.1167943534877487e-05,12067
sounds!,1,1.1167943534877487e-05,12067
phones,1,1.1167943534877487e-05,12067
ex!,1,1.1167943534877487e-05,12067
kay.,1,1.1167943534877487e-05,12067
cha,1,1.1167943534877487e-05,12067
office!,1,1.1167943534877487e-05,12067
much.),1,1.1167943534877487e-05,12067
"wh-wh-why,",1,1.1167943534877487e-05,12067
kissing!?,1,1.1167943534877487e-05,12067
"hair,",1,1.1167943534877487e-05,12067
kissing!!,1,1.1167943534877487e-05,12067
poofy.,1,1.1167943534877487e-05,12067
tail,1,1.1167943534877487e-05,12067
grooming,1,1.1167943534877487e-05,12067
canceled.,1,1.1167943534877487e-05,12067
haircut,1,1.1167943534877487e-05,12067
(giving,1,1.1167943534877487e-05,12067
"rings,",1,1.1167943534877487e-05,12067
stern.,1,1.1167943534877487e-05,12067
stern?,1,1.1167943534877487e-05,12067
bow,1,1.1167943534877487e-05,12067
serves,1,1.1167943534877487e-05,12067
speacial.,1,1.1167943534877487e-05,12067
to;,1,1.1167943534877487e-05,12067
him?!,1,1.1167943534877487e-05,12067
oh-no-no-no!,1,1.1167943534877487e-05,12067
brakes.),1,1.1167943534877487e-05,12067
lookin!,1,1.1167943534877487e-05,12067
(honks,1,1.1167943534877487e-05,12067
that?!!,1,1.1167943534877487e-05,12067
horn,1,1.1167943534877487e-05,12067
steering,1,1.1167943534877487e-05,12067
wheel.),1,1.1167943534877487e-05,12067
pieces,1,1.1167943534877487e-05,12067
varrrrrrrrroom.,1,1.1167943534877487e-05,12067
stops),1,1.1167943534877487e-05,12067
account.,1,1.1167943534877487e-05,12067
savings,1,1.1167943534877487e-05,12067
boring.,1,1.1167943534877487e-05,12067
"brownie,)",1,1.1167943534877487e-05,12067
invisible,1,1.1167943534877487e-05,12067
dentists.,1,1.1167943534877487e-05,12067
"dentist,",1,1.1167943534877487e-05,12067
hygienists,1,1.1167943534877487e-05,12067
furnished,1,1.1167943534877487e-05,12067
reveal,1,1.1167943534877487e-05,12067
second.,1,1.1167943534877487e-05,12067
pearls,1,1.1167943534877487e-05,12067
urn.,1,1.1167943534877487e-05,12067
janices,1,1.1167943534877487e-05,12067
"see-see,",1,1.1167943534877487e-05,12067
99...100!,1,1.1167943534877487e-05,12067
"reaction,",1,1.1167943534877487e-05,12067
notch.,1,1.1167943534877487e-05,12067
shirt!,1,1.1167943534877487e-05,12067
sophie),1,1.1167943534877487e-05,12067
whipping,1,1.1167943534877487e-05,12067
"soon,",1,1.1167943534877487e-05,12067
pretzel,1,1.1167943534877487e-05,12067
saucy.,1,1.1167943534877487e-05,12067
afternoon.,1,1.1167943534877487e-05,12067
arrghh-eh,1,1.1167943534877487e-05,12067
"ah-ha,",1,1.1167943534877487e-05,12067
og-errigh.,1,1.1167943534877487e-05,12067
shirt),1,1.1167943534877487e-05,12067
doesntfeel,1,1.1167943534877487e-05,12067
hello-dillillio!!,1,1.1167943534877487e-05,12067
algonquin,1,1.1167943534877487e-05,12067
"netherlands,",1,1.1167943534877487e-05,12067
jell-o,1,1.1167943534877487e-05,12067
make.,1,1.1167943534877487e-05,12067
occurrence,1,1.1167943534877487e-05,12067
seeing?,1,1.1167943534877487e-05,12067
judged,1,1.1167943534877487e-05,12067
sisters!,1,1.1167943534877487e-05,12067
yesterday.,1,1.1167943534877487e-05,12067
joanna,1,1.1167943534877487e-05,12067
ex-girlfriend,1,1.1167943534877487e-05,12067
trash?,1,1.1167943534877487e-05,12067
free?!,1,1.1167943534877487e-05,12067
rusty,1,1.1167943534877487e-05,12067
joanna(realises,1,1.1167943534877487e-05,12067
name)s,1,1.1167943534877487e-05,12067
rockefeller,1,1.1167943534877487e-05,12067
businesslike,1,1.1167943534877487e-05,12067
"lying,",1,1.1167943534877487e-05,12067
hanging),1,1.1167943534877487e-05,12067
wrist),1,1.1167943534877487e-05,12067
ahhh!,1,1.1167943534877487e-05,12067
computer.,1,1.1167943534877487e-05,12067
walkman.,1,1.1167943534877487e-05,12067
inever,1,1.1167943534877487e-05,12067
never!,1,1.1167943534877487e-05,12067
desk.),1,1.1167943534877487e-05,12067
statue,1,1.1167943534877487e-05,12067
co-captain,1,1.1167943534877487e-05,12067
"run,",1,1.1167943534877487e-05,12067
chandler!!,1,1.1167943534877487e-05,12067
no-no-no-no-no-no-no!!,1,1.1167943534877487e-05,12067
wet,1,1.1167943534877487e-05,12067
perked,1,1.1167943534877487e-05,12067
trees.,1,1.1167943534877487e-05,12067
pantsuit.,1,1.1167943534877487e-05,12067
"subject,",1,1.1167943534877487e-05,12067
kidder.,1,1.1167943534877487e-05,12067
scoot,1,1.1167943534877487e-05,12067
cuffs,1,1.1167943534877487e-05,12067
rope,1,1.1167943534877487e-05,12067
nouse,1,1.1167943534877487e-05,12067
end?,1,1.1167943534877487e-05,12067
paddling,1,1.1167943534877487e-05,12067
dialer.,1,1.1167943534877487e-05,12067
agreement),1,1.1167943534877487e-05,12067
process.,1,1.1167943534877487e-05,12067
tongue,1,1.1167943534877487e-05,12067
living!,1,1.1167943534877487e-05,12067
"drinking,",1,1.1167943534877487e-05,12067
"bucks,",1,1.1167943534877487e-05,12067
overly,1,1.1167943534877487e-05,12067
"friendly,",1,1.1167943534877487e-05,12067
witnesses.,1,1.1167943534877487e-05,12067
"gepeto,",1,1.1167943534877487e-05,12067
tree.,1,1.1167943534877487e-05,12067
craftsmanship.,1,1.1167943534877487e-05,12067
italian,1,1.1167943534877487e-05,12067
center.,1,1.1167943534877487e-05,12067
france.,1,1.1167943534877487e-05,12067
cuba.,1,1.1167943534877487e-05,12067
land.,1,1.1167943534877487e-05,12067
lace,1,1.1167943534877487e-05,12067
what-wh-wh-wha-wh-wha-wh-wha-wh-wha-what,1,1.1167943534877487e-05,12067
teramisu,1,1.1167943534877487e-05,12067
excellent.,1,1.1167943534877487e-05,12067
yummy.,1,1.1167943534877487e-05,12067
dressed!,1,1.1167943534877487e-05,12067
please....give,1,1.1167943534877487e-05,12067
tetanus,1,1.1167943534877487e-05,12067
receipt,1,1.1167943534877487e-05,12067
"slide,",1,1.1167943534877487e-05,12067
screening,1,1.1167943534877487e-05,12067
skirt.,1,1.1167943534877487e-05,12067
speedily,1,1.1167943534877487e-05,12067
"veronica,",1,1.1167943534877487e-05,12067
robbed!!,1,1.1167943534877487e-05,12067
savor,1,1.1167943534877487e-05,12067
28,1,1.1167943534877487e-05,12067
"born,",1,1.1167943534877487e-05,12067
precious,1,1.1167943534877487e-05,12067
moments?,1,1.1167943534877487e-05,12067
sisters),1,1.1167943534877487e-05,12067
soyou,1,1.1167943534877487e-05,12067
drank,1,1.1167943534877487e-05,12067
storage,1,1.1167943534877487e-05,12067
"ow,",1,1.1167943534877487e-05,12067
"woo-hooing,",1,1.1167943534877487e-05,12067
woo-hooing.,1,1.1167943534877487e-05,12067
fooled,1,1.1167943534877487e-05,12067
god!!!,1,1.1167943534877487e-05,12067
already!!,1,1.1167943534877487e-05,12067
gasps),1,1.1167943534877487e-05,12067
dwha!!,1,1.1167943534877487e-05,12067
canoe,1,1.1167943534877487e-05,12067
canoe.,1,1.1167943534877487e-05,12067
pardon,1,1.1167943534877487e-05,12067
veronica.,1,1.1167943534877487e-05,12067
nails.,1,1.1167943534877487e-05,12067
wood,1,1.1167943534877487e-05,12067
qualified,1,1.1167943534877487e-05,12067
walkman!,1,1.1167943534877487e-05,12067
shoulders.),1,1.1167943534877487e-05,12067
coffee?,1,1.1167943534877487e-05,12067
cook!,1,1.1167943534877487e-05,12067
about--what?,1,1.1167943534877487e-05,12067
hey-hey-hey,1,1.1167943534877487e-05,12067
fella.,1,1.1167943534877487e-05,12067
broom),1,1.1167943534877487e-05,12067
rehearse,1,1.1167943534877487e-05,12067
would've...,1,1.1167943534877487e-05,12067
were...,1,1.1167943534877487e-05,12067
"pole,",1,1.1167943534877487e-05,12067
"thanksgiving,",1,1.1167943534877487e-05,12067
remote.,1,1.1167943534877487e-05,12067
loses.,1,1.1167943534877487e-05,12067
2:30,1,1.1167943534877487e-05,12067
holland,1,1.1167943534877487e-05,12067
exceptionally,1,1.1167943534877487e-05,12067
demonstrate,1,1.1167943534877487e-05,12067
"yes-yes,",1,1.1167943534877487e-05,12067
kathy.),1,1.1167943534877487e-05,12067
amsterdam!,1,1.1167943534877487e-05,12067
night!!,1,1.1167943534877487e-05,12067
oh-oh-hey!,1,1.1167943534877487e-05,12067
c?,1,1.1167943534877487e-05,12067
k,1,1.1167943534877487e-05,12067
sundays,1,1.1167943534877487e-05,12067
likes),1,1.1167943534877487e-05,12067
nights.,1,1.1167943534877487e-05,12067
hi!!,1,1.1167943534877487e-05,12067
"running,",1,1.1167943534877487e-05,12067
sneezes),1,1.1167943534877487e-05,12067
mod,1,1.1167943534877487e-05,12067
can't--i,1,1.1167943534877487e-05,12067
captain,1,1.1167943534877487e-05,12067
"chose,",1,1.1167943534877487e-05,12067
"""hey!""",1,1.1167943534877487e-05,12067
says),1,1.1167943534877487e-05,12067
mini-wave,1,1.1167943534877487e-05,12067
cabs.),1,1.1167943534877487e-05,12067
hoods,1,1.1167943534877487e-05,12067
crossing,1,1.1167943534877487e-05,12067
spinach,1,1.1167943534877487e-05,12067
wave.),1,1.1167943534877487e-05,12067
wh-what?,1,1.1167943534877487e-05,12067
nights,1,1.1167943534877487e-05,12067
chase),1,1.1167943534877487e-05,12067
frees,1,1.1167943534877487e-05,12067
fetch,1,1.1167943534877487e-05,12067
fetch!,1,1.1167943534877487e-05,12067
paper.),1,1.1167943534877487e-05,12067
desperation,1,1.1167943534877487e-05,12067
"dogs,",1,1.1167943534877487e-05,12067
leashes,1,1.1167943534877487e-05,12067
tangled,1,1.1167943534877487e-05,12067
vendor.),1,1.1167943534877487e-05,12067
splashed,1,1.1167943534877487e-05,12067
mustard,1,1.1167943534877487e-05,12067
comics),1,1.1167943534877487e-05,12067
"eh...,",1,1.1167943534877487e-05,12067
clean.,1,1.1167943534877487e-05,12067
coming!,1,1.1167943534877487e-05,12067
phrases,1,1.1167943534877487e-05,12067
month?,1,1.1167943534877487e-05,12067
trees,1,1.1167943534877487e-05,12067
tried?,1,1.1167943534877487e-05,12067
1200,1,1.1167943534877487e-05,12067
member.,1,1.1167943534877487e-05,12067
flavoured,1,1.1167943534877487e-05,12067
deities?,1,1.1167943534877487e-05,12067
kims?,1,1.1167943534877487e-05,12067
lasted!,1,1.1167943534877487e-05,12067
watch),1,1.1167943534877487e-05,12067
pursuing,1,1.1167943534877487e-05,12067
sending,1,1.1167943534877487e-05,12067
(hello),1,1.1167943534877487e-05,12067
berle,1,1.1167943534877487e-05,12067
milton,1,1.1167943534877487e-05,12067
motivation,1,1.1167943534877487e-05,12067
pulp?,1,1.1167943534877487e-05,12067
afraid.,1,1.1167943534877487e-05,12067
thatd,1,1.1167943534877487e-05,12067
"28,",1,1.1167943534877487e-05,12067
(sophie,1,1.1167943534877487e-05,12067
"sophie,",1,1.1167943534877487e-05,12067
freedom.,1,1.1167943534877487e-05,12067
disgusting!,1,1.1167943534877487e-05,12067
peppiness,1,1.1167943534877487e-05,12067
ten-ish?,1,1.1167943534877487e-05,12067
pretty--she's,1,1.1167943534877487e-05,12067
lycra,1,1.1167943534877487e-05,12067
bunny-rabbit.,1,1.1167943534877487e-05,12067
bank!,1,1.1167943534877487e-05,12067
backhand.,1,1.1167943534877487e-05,12067
genius!,1,1.1167943534877487e-05,12067
shrieking...,1,1.1167943534877487e-05,12067
accounts,1,1.1167943534877487e-05,12067
doomed.,1,1.1167943534877487e-05,12067
spotter!,1,1.1167943534877487e-05,12067
marine.,1,1.1167943534877487e-05,12067
unsure,1,1.1167943534877487e-05,12067
prospect,1,1.1167943534877487e-05,12067
(horrified,1,1.1167943534877487e-05,12067
paper),1,1.1167943534877487e-05,12067
muppet,1,1.1167943534877487e-05,12067
inside),1,1.1167943534877487e-05,12067
breasts!,1,1.1167943534877487e-05,12067
saggy,1,1.1167943534877487e-05,12067
gut,1,1.1167943534877487e-05,12067
flabby,1,1.1167943534877487e-05,12067
stronger,1,1.1167943534877487e-05,12067
else?,1,1.1167943534877487e-05,12067
whacked,1,1.1167943534877487e-05,12067
gymtreat.,1,1.1167943534877487e-05,12067
seasame,1,1.1167943534877487e-05,12067
spandex,1,1.1167943534877487e-05,12067
minnelli.,1,1.1167943534877487e-05,12067
rocks?,1,1.1167943534877487e-05,12067
paolo.,1,1.1167943534877487e-05,12067
"geller,",1,1.1167943534877487e-05,12067
at-,1,1.1167943534877487e-05,12067
father's,1,1.1167943534877487e-05,12067
cream-colored,1,1.1167943534877487e-05,12067
burlesque,1,1.1167943534877487e-05,12067
headliner,1,1.1167943534877487e-05,12067
(worried),1,1.1167943534877487e-05,12067
reflection,1,1.1167943534877487e-05,12067
pipe-fitting,1,1.1167943534877487e-05,12067
snowing,1,1.1167943534877487e-05,12067
"business,",1,1.1167943534877487e-05,12067
coats!,1,1.1167943534877487e-05,12067
"wonderful,",1,1.1167943534877487e-05,12067
cave?,1,1.1167943534877487e-05,12067
ends!,1,1.1167943534877487e-05,12067
playstation,1,1.1167943534877487e-05,12067
out-of-work,1,1.1167943534877487e-05,12067
"along,",1,1.1167943534877487e-05,12067
happy?!,1,1.1167943534877487e-05,12067
news),1,1.1167943534877487e-05,12067
(shocked,1,1.1167943534877487e-05,12067
hehheh.,1,1.1167943534877487e-05,12067
portier?,1,1.1167943534877487e-05,12067
sydney,1,1.1167943534877487e-05,12067
"married.""",1,1.1167943534877487e-05,12067
he's...,1,1.1167943534877487e-05,12067
waltons,1,1.1167943534877487e-05,12067
pancakes?,1,1.1167943534877487e-05,12067
pot,1,1.1167943534877487e-05,12067
blamed,1,1.1167943534877487e-05,12067
gonna.,1,1.1167943534877487e-05,12067
"joey--hey-hey,",1,1.1167943534877487e-05,12067
describe.),1,1.1167943534877487e-05,12067
"fingers,",1,1.1167943534877487e-05,12067
motion,1,1.1167943534877487e-05,12067
clicky,1,1.1167943534877487e-05,12067
happen!,1,1.1167943534877487e-05,12067
thing...,1,1.1167943534877487e-05,12067
ordered.,1,1.1167943534877487e-05,12067
"embolism,",1,1.1167943534877487e-05,12067
"nip,",1,1.1167943534877487e-05,12067
kerplunk?,1,1.1167943534877487e-05,12067
...that,1,1.1167943534877487e-05,12067
at?,1,1.1167943534877487e-05,12067
followed,1,1.1167943534877487e-05,12067
"late.""",1,1.1167943534877487e-05,12067
"monkey,",1,1.1167943534877487e-05,12067
resist.,1,1.1167943534877487e-05,12067
kicky.,1,1.1167943534877487e-05,12067
nowadays?,1,1.1167943534877487e-05,12067
parent-like,1,1.1167943534877487e-05,12067
"consolation,",1,1.1167943534877487e-05,12067
(lying),1,1.1167943534877487e-05,12067
dessert.,1,1.1167943534877487e-05,12067
whilst,1,1.1167943534877487e-05,12067
dessert),1,1.1167943534877487e-05,12067
mountain.,1,1.1167943534877487e-05,12067
arranging,1,1.1167943534877487e-05,12067
?!?,1,1.1167943534877487e-05,12067
sheet,1,1.1167943534877487e-05,12067
around?,1,1.1167943534877487e-05,12067
janine,1,1.1167943534877487e-05,12067
source?,1,1.1167943534877487e-05,12067
remaining,1,1.1167943534877487e-05,12067
galaxies,1,1.1167943534877487e-05,12067
post-apoplectic,1,1.1167943534877487e-05,12067
battling,1,1.1167943534877487e-05,12067
interested,1,1.1167943534877487e-05,12067
cheshhh!,1,1.1167943534877487e-05,12067
bumb,1,1.1167943534877487e-05,12067
dum,1,1.1167943534877487e-05,12067
ba,1,1.1167943534877487e-05,12067
cleaned,1,1.1167943534877487e-05,12067
unpacked,1,1.1167943534877487e-05,12067
don't...don't,1,1.1167943534877487e-05,12067
laughter),1,1.1167943534877487e-05,12067
(forced,1,1.1167943534877487e-05,12067
brighter,1,1.1167943534877487e-05,12067
uh-huh,1,1.1167943534877487e-05,12067
album),1,1.1167943534877487e-05,12067
lesbiani,1,1.1167943534877487e-05,12067
brilliant!,1,1.1167943534877487e-05,12067
third...,1,1.1167943534877487e-05,12067
squared,1,1.1167943534877487e-05,12067
r-r-r-r-ross,1,1.1167943534877487e-05,12067
floral,1,1.1167943534877487e-05,12067
th,1,1.1167943534877487e-05,12067
men???,1,1.1167943534877487e-05,12067
careful.,1,1.1167943534877487e-05,12067
josephine.,1,1.1167943534877487e-05,12067
drywall?,1,1.1167943534877487e-05,12067
sachets,1,1.1167943534877487e-05,12067
alcoholic,1,1.1167943534877487e-05,12067
dish.,1,1.1167943534877487e-05,12067
tasty,1,1.1167943534877487e-05,12067
blond,1,1.1167943534877487e-05,12067
live-in,1,1.1167943534877487e-05,12067
what???,1,1.1167943534877487e-05,12067
"bind,",1,1.1167943534877487e-05,12067
hillarys,1,1.1167943534877487e-05,12067
oldhuman,1,1.1167943534877487e-05,12067
knowoh,1,1.1167943534877487e-05,12067
twenty-year-old,1,1.1167943534877487e-05,12067
hillary?,1,1.1167943534877487e-05,12067
"boys,",1,1.1167943534877487e-05,12067
defend,1,1.1167943534877487e-05,12067
soaking,1,1.1167943534877487e-05,12067
contact?,1,1.1167943534877487e-05,12067
box.),1,1.1167943534877487e-05,12067
pillow.),1,1.1167943534877487e-05,12067
thing's,1,1.1167943534877487e-05,12067
already.,1,1.1167943534877487e-05,12067
ex-wife,1,1.1167943534877487e-05,12067
dangerous.,1,1.1167943534877487e-05,12067
"gifts,",1,1.1167943534877487e-05,12067
gift!,1,1.1167943534877487e-05,12067
drippy,1,1.1167943534877487e-05,12067
sway,1,1.1167943534877487e-05,12067
speech),1,1.1167943534877487e-05,12067
rehearsed,1,1.1167943534877487e-05,12067
recite,1,1.1167943534877487e-05,12067
arguing,1,1.1167943534877487e-05,12067
distance.,1,1.1167943534877487e-05,12067
monkey,1,1.1167943534877487e-05,12067
monkey?,1,1.1167943534877487e-05,12067
muppy.,1,1.1167943534877487e-05,12067
steves,1,1.1167943534877487e-05,12067
steve,1,1.1167943534877487e-05,12067
story?!,1,1.1167943534877487e-05,12067
"at,",1,1.1167943534877487e-05,12067
direction),1,1.1167943534877487e-05,12067
hidden,1,1.1167943534877487e-05,12067
wha-,1,1.1167943534877487e-05,12067
decide.,1,1.1167943534877487e-05,12067
coffeehouse.,1,1.1167943534877487e-05,12067
"2:15,",1,1.1167943534877487e-05,12067
"ha,",1,1.1167943534877487e-05,12067
game?,1,1.1167943534877487e-05,12067
journal).,1,1.1167943534877487e-05,12067
relatively,1,1.1167943534877487e-05,12067
weave,1,1.1167943534877487e-05,12067
snow.,1,1.1167943534877487e-05,12067
yellow,1,1.1167943534877487e-05,12067
cape.,1,1.1167943534877487e-05,12067
"self-sufficient,",1,1.1167943534877487e-05,12067
vacation.,1,1.1167943534877487e-05,12067
perceived,1,1.1167943534877487e-05,12067
maintenance,1,1.1167943534877487e-05,12067
juice.),1,1.1167943534877487e-05,12067
fluids.,1,1.1167943534877487e-05,12067
sister!,1,1.1167943534877487e-05,12067
kip,1,1.1167943534877487e-05,12067
tissue.,1,1.1167943534877487e-05,12067
birds!,1,1.1167943534877487e-05,12067
80,1,1.1167943534877487e-05,12067
catholic,1,1.1167943534877487e-05,12067
distraught.,1,1.1167943534877487e-05,12067
maintaining,1,1.1167943534877487e-05,12067
"maintenance,",1,1.1167943534877487e-05,12067
"passionate,",1,1.1167943534877487e-05,12067
"easy-going,",1,1.1167943534877487e-05,12067
maintenance.,1,1.1167943534877487e-05,12067
say),1,1.1167943534877487e-05,12067
struggles,1,1.1167943534877487e-05,12067
"pieces,",1,1.1167943534877487e-05,12067
spirit.,1,1.1167943534877487e-05,12067
him.)generosity,1,1.1167943534877487e-05,12067
prompts,1,1.1167943534877487e-05,12067
falters,1,1.1167943534877487e-05,12067
and(he,1,1.1167943534877487e-05,12067
detail,1,1.1167943534877487e-05,12067
attention,1,1.1167943534877487e-05,12067
merely,1,1.1167943534877487e-05,12067
apron.,1,1.1167943534877487e-05,12067
thoughts.,1,1.1167943534877487e-05,12067
your...,1,1.1167943534877487e-05,12067
decibel.,1,1.1167943534877487e-05,12067
hoot!,1,1.1167943534877487e-05,12067
"blah,",1,1.1167943534877487e-05,12067
faces?!,1,1.1167943534877487e-05,12067
us?!,1,1.1167943534877487e-05,12067
play?!,1,1.1167943534877487e-05,12067
phlegm.,1,1.1167943534877487e-05,12067
"uhhuh,",1,1.1167943534877487e-05,12067
happening?,1,1.1167943534877487e-05,12067
couples!,1,1.1167943534877487e-05,12067
milking,1,1.1167943534877487e-05,12067
cow,1,1.1167943534877487e-05,12067
"""thats",1,1.1167943534877487e-05,12067
farmer,1,1.1167943534877487e-05,12067
yore,1,1.1167943534877487e-05,12067
apothecary,1,1.1167943534877487e-05,12067
pottery?,1,1.1167943534877487e-05,12067
sheets!,1,1.1167943534877487e-05,12067
climbed,1,1.1167943534877487e-05,12067
pharmacist.,1,1.1167943534877487e-05,12067
mailman.,1,1.1167943534877487e-05,12067
sweetheart?,1,1.1167943534877487e-05,12067
'tat.',1,1.1167943534877487e-05,12067
garbage?,1,1.1167943534877487e-05,12067
garbage!,1,1.1167943534877487e-05,12067
rog,1,1.1167943534877487e-05,12067
shno,1,1.1167943534877487e-05,12067
blah-blah-blah.,1,1.1167943534877487e-05,12067
nipular,1,1.1167943534877487e-05,12067
understandable.,1,1.1167943534877487e-05,12067
climbing,1,1.1167943534877487e-05,12067
areas.,1,1.1167943534877487e-05,12067
document,1,1.1167943534877487e-05,12067
journal.,1,1.1167943534877487e-05,12067
(visibly,1,1.1167943534877487e-05,12067
telescope,1,1.1167943534877487e-05,12067
prescriptions.,1,1.1167943534877487e-05,12067
repeated,1,1.1167943534877487e-05,12067
bill?,1,1.1167943534877487e-05,12067
"embarrassed,",1,1.1167943534877487e-05,12067
stealer,1,1.1167943534877487e-05,12067
ho.,1,1.1167943534877487e-05,12067
whoa,1,1.1167943534877487e-05,12067
please-please,1,1.1167943534877487e-05,12067
"okaaay,",1,1.1167943534877487e-05,12067
snow).,1,1.1167943534877487e-05,12067
(gestures),1,1.1167943534877487e-05,12067
whoah,1,1.1167943534877487e-05,12067
"whoah,",1,1.1167943534877487e-05,12067
sparky.,1,1.1167943534877487e-05,12067
heard.,1,1.1167943534877487e-05,12067
dan,1,1.1167943534877487e-05,12067
watch?,1,1.1167943534877487e-05,12067
"moment.""",1,1.1167943534877487e-05,12067
blah?,1,1.1167943534877487e-05,12067
no-no-no-no-no-no-no-no!!!,1,1.1167943534877487e-05,12067
(blocks,1,1.1167943534877487e-05,12067
winning.,1,1.1167943534877487e-05,12067
prank,1,1.1167943534877487e-05,12067
degrades,1,1.1167943534877487e-05,12067
diapering,1,1.1167943534877487e-05,12067
tedlock.,1,1.1167943534877487e-05,12067
wiping.,1,1.1167943534877487e-05,12067
flattering,1,1.1167943534877487e-05,12067
smoother,1,1.1167943534877487e-05,12067
defense.,1,1.1167943534877487e-05,12067
man;,1,1.1167943534877487e-05,12067
hers.),1,1.1167943534877487e-05,12067
sleeve,1,1.1167943534877487e-05,12067
invented.),1,1.1167943534877487e-05,12067
smell-o-vision,1,1.1167943534877487e-05,12067
ruben.,1,1.1167943534877487e-05,12067
suicide.,1,1.1167943534877487e-05,12067
"memos,",1,1.1167943534877487e-05,12067
iffy,1,1.1167943534877487e-05,12067
pass.,1,1.1167943534877487e-05,12067
enthused),1,1.1167943534877487e-05,12067
shoe.,1,1.1167943534877487e-05,12067
"keys,",1,1.1167943534877487e-05,12067
rubber,1,1.1167943534877487e-05,12067
shoe,1,1.1167943534877487e-05,12067
woman.),1,1.1167943534877487e-05,12067
successful,1,1.1167943534877487e-05,12067
inputting,1,1.1167943534877487e-05,12067
crying.),1,1.1167943534877487e-05,12067
rookie.,1,1.1167943534877487e-05,12067
shocking!,1,1.1167943534877487e-05,12067
equity,1,1.1167943534877487e-05,12067
investments?,1,1.1167943534877487e-05,12067
tornado?,1,1.1167943534877487e-05,12067
protected,1,1.1167943534877487e-05,12067
equipped,1,1.1167943534877487e-05,12067
poking,1,1.1167943534877487e-05,12067
brush.,1,1.1167943534877487e-05,12067
hairball.),1,1.1167943534877487e-05,12067
loaded?,1,1.1167943534877487e-05,12067
hearts.,1,1.1167943534877487e-05,12067
gun.,1,1.1167943534877487e-05,12067
blaster,1,1.1167943534877487e-05,12067
sonic,1,1.1167943534877487e-05,12067
toy.,1,1.1167943534877487e-05,12067
candy),1,1.1167943534877487e-05,12067
(clears,1,1.1167943534877487e-05,12067
"sand,",1,1.1167943534877487e-05,12067
"glass,",1,1.1167943534877487e-05,12067
glass!,1,1.1167943534877487e-05,12067
jan,1,1.1167943534877487e-05,12067
protective.,1,1.1167943534877487e-05,12067
(surprised),1,1.1167943534877487e-05,12067
figure.),1,1.1167943534877487e-05,12067
warrior,1,1.1167943534877487e-05,12067
xena-like,1,1.1167943534877487e-05,12067
krog!,1,1.1167943534877487e-05,12067
car!,1,1.1167943534877487e-05,12067
(alex,1,1.1167943534877487e-05,12067
kiddo.,1,1.1167943534877487e-05,12067
al,1,1.1167943534877487e-05,12067
sweet!,1,1.1167943534877487e-05,12067
course!,1,1.1167943534877487e-05,12067
worried.,1,1.1167943534877487e-05,12067
silliness!,1,1.1167943534877487e-05,12067
"silly,",1,1.1167943534877487e-05,12067
usage,1,1.1167943534877487e-05,12067
soft,1,1.1167943534877487e-05,12067
"silliness,",1,1.1167943534877487e-05,12067
fond,1,1.1167943534877487e-05,12067
systems.,1,1.1167943534877487e-05,12067
term.,1,1.1167943534877487e-05,12067
silly!,1,1.1167943534877487e-05,12067
roommate),1,1.1167943534877487e-05,12067
potential,1,1.1167943534877487e-05,12067
search!,1,1.1167943534877487e-05,12067
place!!,1,1.1167943534877487e-05,12067
grandmas,1,1.1167943534877487e-05,12067
ambiance,1,1.1167943534877487e-05,12067
chairs!,1,1.1167943534877487e-05,12067
cheffing,1,1.1167943534877487e-05,12067
"clothes,",1,1.1167943534877487e-05,12067
yours!,1,1.1167943534877487e-05,12067
experience.,1,1.1167943534877487e-05,12067
all-toast,1,1.1167943534877487e-05,12067
changes,1,1.1167943534877487e-05,12067
hat.,1,1.1167943534877487e-05,12067
someones,1,1.1167943534877487e-05,12067
"""merge?""",1,1.1167943534877487e-05,12067
lift,1,1.1167943534877487e-05,12067
merge!,1,1.1167943534877487e-05,12067
fix!,1,1.1167943534877487e-05,12067
surgery,1,1.1167943534877487e-05,12067
supervisor.,1,1.1167943534877487e-05,12067
laser,1,1.1167943534877487e-05,12067
"hernia,",1,1.1167943534877487e-05,12067
thingpushed,1,1.1167943534877487e-05,12067
hospital?!,1,1.1167943534877487e-05,12067
groan,1,1.1167943534877487e-05,12067
cruller?,1,1.1167943534877487e-05,12067
temp,1,1.1167943534877487e-05,12067
toyou-you,1,1.1167943534877487e-05,12067
"promotion,",1,1.1167943534877487e-05,12067
admitting,1,1.1167943534877487e-05,12067
fire.,1,1.1167943534877487e-05,12067
expired,1,1.1167943534877487e-05,12067
health,1,1.1167943534877487e-05,12067
check.,1,1.1167943534877487e-05,12067
"lapsed.""",1,1.1167943534877487e-05,12067
"""benefits",1,1.1167943534877487e-05,12067
guild.,1,1.1167943534877487e-05,12067
actors,1,1.1167943534877487e-05,12067
university?!,1,1.1167943534877487e-05,12067
chuckles,1,1.1167943534877487e-05,12067
joke?,1,1.1167943534877487e-05,12067
curiosity,1,1.1167943534877487e-05,12067
triumph.,1,1.1167943534877487e-05,12067
valentine's,1,1.1167943534877487e-05,12067
mess!!!!,1,1.1167943534877487e-05,12067
spotless.,1,1.1167943534877487e-05,12067
(pretending),1,1.1167943534877487e-05,12067
unpacked.,1,1.1167943534877487e-05,12067
supermarket.,1,1.1167943534877487e-05,12067
supermarket?,1,1.1167943534877487e-05,12067
donna,1,1.1167943534877487e-05,12067
boxes!,1,1.1167943534877487e-05,12067
wh-where,1,1.1167943534877487e-05,12067
makin',1,1.1167943534877487e-05,12067
dumped,1,1.1167943534877487e-05,12067
nail,1,1.1167943534877487e-05,12067
on!!!,1,1.1167943534877487e-05,12067
crappy,1,1.1167943534877487e-05,12067
last.,1,1.1167943534877487e-05,12067
saucer,1,1.1167943534877487e-05,12067
zips,1,1.1167943534877487e-05,12067
game!!,1,1.1167943534877487e-05,12067
zipper,1,1.1167943534877487e-05,12067
"$1,500?",1,1.1167943534877487e-05,12067
"price,",1,1.1167943534877487e-05,12067
waitwhat,1,1.1167943534877487e-05,12067
more!,1,1.1167943534877487e-05,12067
man!!,1,1.1167943534877487e-05,12067
cups?!,1,1.1167943534877487e-05,12067
wh-how,1,1.1167943534877487e-05,12067
won.,1,1.1167943534877487e-05,12067
you-almost-gave-me-a-heart-attack.,1,1.1167943534877487e-05,12067
"downstairs,",1,1.1167943534877487e-05,12067
getno,1,1.1167943534877487e-05,12067
(joey's,1,1.1167943534877487e-05,12067
famine?,1,1.1167943534877487e-05,12067
potato,1,1.1167943534877487e-05,12067
irish,1,1.1167943534877487e-05,12067
the...blahebdmsdlkhdyslkd;btyds...rooosss!!!!,1,1.1167943534877487e-05,12067
match,1,1.1167943534877487e-05,12067
reach),1,1.1167943534877487e-05,12067
the...(tries,1,1.1167943534877487e-05,12067
egg.,1,1.1167943534877487e-05,12067
carpet.,1,1.1167943534877487e-05,12067
tonight...,1,1.1167943534877487e-05,12067
goes.),1,1.1167943534877487e-05,12067
help),1,1.1167943534877487e-05,12067
easiest.,1,1.1167943534877487e-05,12067
mon!,1,1.1167943534877487e-05,12067
no-no-no-no-no-no.,1,1.1167943534877487e-05,12067
phone's,1,1.1167943534877487e-05,12067
crunches,1,1.1167943534877487e-05,12067
wipes,1,1.1167943534877487e-05,12067
y-y-you're,1,1.1167943534877487e-05,12067
"and-and,",1,1.1167943534877487e-05,12067
don't...,1,1.1167943534877487e-05,12067
(mocking,1,1.1167943534877487e-05,12067
authorization?,1,1.1167943534877487e-05,12067
cleaning!,1,1.1167943534877487e-05,12067
not-flirting,1,1.1167943534877487e-05,12067
clubs.,1,1.1167943534877487e-05,12067
"1,500.",1,1.1167943534877487e-05,12067
(watches,1,1.1167943534877487e-05,12067
no(joey,1,1.1167943534877487e-05,12067
"goal,",1,1.1167943534877487e-05,12067
overpriced,1,1.1167943534877487e-05,12067
champagne?,1,1.1167943534877487e-05,12067
"china,",1,1.1167943534877487e-05,12067
vs.,1,1.1167943534877487e-05,12067
italy,1,1.1167943534877487e-05,12067
$50?,1,1.1167943534877487e-05,12067
chinese.,1,1.1167943534877487e-05,12067
planned,1,1.1167943534877487e-05,12067
pride,1,1.1167943534877487e-05,12067
trick,1,1.1167943534877487e-05,12067
"months,",1,1.1167943534877487e-05,12067
"$1,500",1,1.1167943534877487e-05,12067
each.,1,1.1167943534877487e-05,12067
rob,1,1.1167943534877487e-05,12067
roy.,1,1.1167943534877487e-05,12067
"charity,",1,1.1167943534877487e-05,12067
while?,1,1.1167943534877487e-05,12067
justwhy,1,1.1167943534877487e-05,12067
sprung,1,1.1167943534877487e-05,12067
dump,1,1.1167943534877487e-05,12067
month.,1,1.1167943534877487e-05,12067
rent.,1,1.1167943534877487e-05,12067
scratching,1,1.1167943534877487e-05,12067
moment),1,1.1167943534877487e-05,12067
"$1,000.",1,1.1167943534877487e-05,12067
him)one,1,1.1167943534877487e-05,12067
$100,1,1.1167943534877487e-05,12067
man),1,1.1167943534877487e-05,12067
"bonus,",1,1.1167943534877487e-05,12067
doubling,1,1.1167943534877487e-05,12067
receive,1,1.1167943534877487e-05,12067
"$700,",1,1.1167943534877487e-05,12067
exactly?,1,1.1167943534877487e-05,12067
700,1,1.1167943534877487e-05,12067
d-cup.,1,1.1167943534877487e-05,12067
patrons,1,1.1167943534877487e-05,12067
beats,1,1.1167943534877487e-05,12067
(pays,1,1.1167943534877487e-05,12067
he's...a,1,1.1167943534877487e-05,12067
got?,1,1.1167943534877487e-05,12067
drink?,1,1.1167943534877487e-05,12067
"queens,",1,1.1167943534877487e-05,12067
each.),1,1.1167943534877487e-05,12067
dessert?,1,1.1167943534877487e-05,12067
tv?,1,1.1167943534877487e-05,12067
cups.,1,1.1167943534877487e-05,12067
aboutyknow,1,1.1167943534877487e-05,12067
cards.),1,1.1167943534877487e-05,12067
deck,1,1.1167943534877487e-05,12067
blackjack?,1,1.1167943534877487e-05,12067
winning,1,1.1167943534877487e-05,12067
broken?,1,1.1167943534877487e-05,12067
kicking.,1,1.1167943534877487e-05,12067
impossible,1,1.1167943534877487e-05,12067
nose.),1,1.1167943534877487e-05,12067
"diego,",1,1.1167943534877487e-05,12067
peacock,1,1.1167943534877487e-05,12067
overdue.,1,1.1167943534877487e-05,12067
(mentioning,1,1.1167943534877487e-05,12067
joseph?,1,1.1167943534877487e-05,12067
"now-now,",1,1.1167943534877487e-05,12067
auditioning,1,1.1167943534877487e-05,12067
(snatches,1,1.1167943534877487e-05,12067
eldad),1,1.1167943534877487e-05,12067
dance!,1,1.1167943534877487e-05,12067
cooperative!,1,1.1167943534877487e-05,12067
softest,1,1.1167943534877487e-05,12067
"eldad,",1,1.1167943534877487e-05,12067
met),1,1.1167943534877487e-05,12067
good-good-good-good.,1,1.1167943534877487e-05,12067
juggling,1,1.1167943534877487e-05,12067
hotels?,1,1.1167943534877487e-05,12067
deemed,1,1.1167943534877487e-05,12067
"choose,",1,1.1167943534877487e-05,12067
name?,1,1.1167943534877487e-05,12067
midnight.,1,1.1167943534877487e-05,12067
sebastian?,1,1.1167943534877487e-05,12067
incredible!,1,1.1167943534877487e-05,12067
sure?!,1,1.1167943534877487e-05,12067
"sphinx!""",1,1.1167943534877487e-05,12067
no-no-no-no-no-no!!,1,1.1167943534877487e-05,12067
"""look",1,1.1167943534877487e-05,12067
whooping/party,1,1.1167943534877487e-05,12067
happy!,1,1.1167943534877487e-05,12067
europe!,1,1.1167943534877487e-05,12067
misunderstood...,1,1.1167943534877487e-05,12067
(struggles,1,1.1167943534877487e-05,12067
collection.,1,1.1167943534877487e-05,12067
socks?,1,1.1167943534877487e-05,12067
sporting,1,1.1167943534877487e-05,12067
socks...,1,1.1167943534877487e-05,12067
liberace,1,1.1167943534877487e-05,12067
eyesore,1,1.1167943534877487e-05,12067
repeller!,1,1.1167943534877487e-05,12067
"clubs,",1,1.1167943534877487e-05,12067
golf,1,1.1167943534877487e-05,12067
"vcr,",1,1.1167943534877487e-05,12067
"mistake,",1,1.1167943534877487e-05,12067
melon...,1,1.1167943534877487e-05,12067
copier.,1,1.1167943534877487e-05,12067
some-some,1,1.1167943534877487e-05,12067
soccer?,1,1.1167943534877487e-05,12067
visit?,1,1.1167943534877487e-05,12067
clothes),1,1.1167943534877487e-05,12067
forces,1,1.1167943534877487e-05,12067
magna-doodle,1,1.1167943534877487e-05,12067
2:30?,1,1.1167943534877487e-05,12067
5:00,1,1.1167943534877487e-05,12067
message?,1,1.1167943534877487e-05,12067
necessarily,1,1.1167943534877487e-05,12067
quacks.),1,1.1167943534877487e-05,12067
we-,1,1.1167943534877487e-05,12067
"bedroom,",1,1.1167943534877487e-05,12067
doll.,1,1.1167943534877487e-05,12067
barbie,1,1.1167943534877487e-05,12067
part?,1,1.1167943534877487e-05,12067
throw),1,1.1167943534877487e-05,12067
delivers.),1,1.1167943534877487e-05,12067
promptly,1,1.1167943534877487e-05,12067
"bill,",1,1.1167943534877487e-05,12067
conscious,1,1.1167943534877487e-05,12067
bernie's,1,1.1167943534877487e-05,12067
"showtime,",1,1.1167943534877487e-05,12067
no-noreally?!,1,1.1167943534877487e-05,12067
notno-no-no!,1,1.1167943534877487e-05,12067
woo-hoo-hoo!,1,1.1167943534877487e-05,12067
weave!,1,1.1167943534877487e-05,12067
yarns,1,1.1167943534877487e-05,12067
caplin.,1,1.1167943534877487e-05,12067
"hbo,",1,1.1167943534877487e-05,12067
keystone,1,1.1167943534877487e-05,12067
refill?,1,1.1167943534877487e-05,12067
howie.,1,1.1167943534877487e-05,12067
(giggles),1,1.1167943534877487e-05,12067
cinemax.,1,1.1167943534877487e-05,12067
favor.,1,1.1167943534877487e-05,12067
bernie's!,1,1.1167943534877487e-05,12067
date!,1,1.1167943534877487e-05,12067
audition.,1,1.1167943534877487e-05,12067
screams.),1,1.1167943534877487e-05,12067
"air,",1,1.1167943534877487e-05,12067
ni-hi-ice!,1,1.1167943534877487e-05,12067
careful!,1,1.1167943534877487e-05,12067
distract,1,1.1167943534877487e-05,12067
so?!,1,1.1167943534877487e-05,12067
"max,",1,1.1167943534877487e-05,12067
truth!,1,1.1167943534877487e-05,12067
scientist,1,1.1167943534877487e-05,12067
fridge?,1,1.1167943534877487e-05,12067
providing,1,1.1167943534877487e-05,12067
joy,1,1.1167943534877487e-05,12067
youdont,1,1.1167943534877487e-05,12067
massaged,1,1.1167943534877487e-05,12067
upon,1,1.1167943534877487e-05,12067
(horrified),1,1.1167943534877487e-05,12067
math,1,1.1167943534877487e-05,12067
"whiz,",1,1.1167943534877487e-05,12067
weirdo?,1,1.1167943534877487e-05,12067
roll-ups?,1,1.1167943534877487e-05,12067
noise),1,1.1167943534877487e-05,12067
homework,1,1.1167943534877487e-05,12067
leaving?,1,1.1167943534877487e-05,12067
stare),1,1.1167943534877487e-05,12067
midnight!,1,1.1167943534877487e-05,12067
$50.,1,1.1167943534877487e-05,12067
motions,1,1.1167943534877487e-05,12067
"shoulder,",1,1.1167943534877487e-05,12067
"arm,",1,1.1167943534877487e-05,12067
audition?!,1,1.1167943534877487e-05,12067
thursday!,1,1.1167943534877487e-05,12067
balled-up,1,1.1167943534877487e-05,12067
"jewelry,",1,1.1167943534877487e-05,12067
won't!,1,1.1167943534877487e-05,12067
"(quietly,",1,1.1167943534877487e-05,12067
selection.,1,1.1167943534877487e-05,12067
jewelers,1,1.1167943534877487e-05,12067
us-,1,1.1167943534877487e-05,12067
millionth,1,1.1167943534877487e-05,12067
nothin!,1,1.1167943534877487e-05,12067
pl-place.,1,1.1167943534877487e-05,12067
gottheother,1,1.1167943534877487e-05,12067
enthusiasm.,1,1.1167943534877487e-05,12067
cut!,1,1.1167943534877487e-05,12067
aah-ah!,1,1.1167943534877487e-05,12067
tiffany,1,1.1167943534877487e-05,12067
page),1,1.1167943534877487e-05,12067
available,1,1.1167943534877487e-05,12067
magically,1,1.1167943534877487e-05,12067
starlight,1,1.1167943534877487e-05,12067
"heldi,",1,1.1167943534877487e-05,12067
reason.),1,1.1167943534877487e-05,12067
(clucks,1,1.1167943534877487e-05,12067
everyday.,1,1.1167943534877487e-05,12067
heldi,1,1.1167943534877487e-05,12067
note!,1,1.1167943534877487e-05,12067
"year's,",1,1.1167943534877487e-05,12067
"snapped,",1,1.1167943534877487e-05,12067
snapped.,1,1.1167943534877487e-05,12067
groom!!,1,1.1167943534877487e-05,12067
groomno!,1,1.1167943534877487e-05,12067
jeweler,1,1.1167943534877487e-05,12067
slowly.),1,1.1167943534877487e-05,12067
"year,",1,1.1167943534877487e-05,12067
"uh-uh,",1,1.1167943534877487e-05,12067
pressures,1,1.1167943534877487e-05,12067
holiday:,1,1.1167943534877487e-05,12067
eye.,1,1.1167943534877487e-05,12067
closely,1,1.1167943534877487e-05,12067
bumps.,1,1.1167943534877487e-05,12067
goose,1,1.1167943534877487e-05,12067
jail?,1,1.1167943534877487e-05,12067
scramble,1,1.1167943534877487e-05,12067
(pushes,1,1.1167943534877487e-05,12067
lips,1,1.1167943534877487e-05,12067
tightly.),1,1.1167943534877487e-05,12067
rushes,1,1.1167943534877487e-05,12067
(paul,1,1.1167943534877487e-05,12067
paul.,1,1.1167943534877487e-05,12067
dads.,1,1.1167943534877487e-05,12067
vegas,1,1.1167943534877487e-05,12067
drops!!,1,1.1167943534877487e-05,12067
paul?,1,1.1167943534877487e-05,12067
victim,1,1.1167943534877487e-05,12067
dick,1,1.1167943534877487e-05,12067
clark,1,1.1167943534877487e-05,12067
"$8,000.",1,1.1167943534877487e-05,12067
(choking,1,1.1167943534877487e-05,12067
youhold,1,1.1167943534877487e-05,12067
holiday.,1,1.1167943534877487e-05,12067
screening.,1,1.1167943534877487e-05,12067
"message,",1,1.1167943534877487e-05,12067
snapped!,1,1.1167943534877487e-05,12067
ya!!,1,1.1167943534877487e-05,12067
sandwiches!,1,1.1167943534877487e-05,12067
coffeehouse!,1,1.1167943534877487e-05,12067
rosss!,1,1.1167943534877487e-05,12067
"board,",1,1.1167943534877487e-05,12067
du-du-i,1,1.1167943534877487e-05,12067
oclock.,1,1.1167943534877487e-05,12067
2,1,1.1167943534877487e-05,12067
blast,1,1.1167943534877487e-05,12067
attacked.,1,1.1167943534877487e-05,12067
allergy,1,1.1167943534877487e-05,12067
2:00.,1,1.1167943534877487e-05,12067
writing),1,1.1167943534877487e-05,12067
magna-doodle.),1,1.1167943534877487e-05,12067
mauled,1,1.1167943534877487e-05,12067
"played,",1,1.1167943534877487e-05,12067
part?!,1,1.1167943534877487e-05,12067
tv..,1,1.1167943534877487e-05,12067
(back,1,1.1167943534877487e-05,12067
yells.),1,1.1167943534877487e-05,12067
rings,1,1.1167943534877487e-05,12067
pizzas!,1,1.1167943534877487e-05,12067
janice?!,1,1.1167943534877487e-05,12067
so--you,1,1.1167943534877487e-05,12067
judgment,1,1.1167943534877487e-05,12067
errors,1,1.1167943534877487e-05,12067
incredibly,1,1.1167943534877487e-05,12067
advance.,1,1.1167943534877487e-05,12067
"chandlers,",1,1.1167943534877487e-05,12067
hey!!,1,1.1167943534877487e-05,12067
(whispering,1,1.1167943534877487e-05,12067
reddish-orange,1,1.1167943534877487e-05,12067
(hes,1,1.1167943534877487e-05,12067
color.,1,1.1167943534877487e-05,12067
queen,1,1.1167943534877487e-05,12067
say?!,1,1.1167943534877487e-05,12067
"sevens,",1,1.1167943534877487e-05,12067
seven!,1,1.1167943534877487e-05,12067
oh-oh.,1,1.1167943534877487e-05,12067
depressed.),1,1.1167943534877487e-05,12067
wish.,1,1.1167943534877487e-05,12067
charming,1,1.1167943534877487e-05,12067
servants!,1,1.1167943534877487e-05,12067
faithful,1,1.1167943534877487e-05,12067
"robots,",1,1.1167943534877487e-05,12067
creep,1,1.1167943534877487e-05,12067
creeps,1,1.1167943534877487e-05,12067
mock,1,1.1167943534877487e-05,12067
dad?!,1,1.1167943534877487e-05,12067
elizabeths,1,1.1167943534877487e-05,12067
y'killing,1,1.1167943534877487e-05,12067
judging,1,1.1167943534877487e-05,12067
sidekick?,1,1.1167943534877487e-05,12067
robot,1,1.1167943534877487e-05,12067
psyched,1,1.1167943534877487e-05,12067
groin,1,1.1167943534877487e-05,12067
been!,1,1.1167943534877487e-05,12067
fireman?,1,1.1167943534877487e-05,12067
kara-tay.,1,1.1167943534877487e-05,12067
money;,1,1.1167943534877487e-05,12067
"funny.""",1,1.1167943534877487e-05,12067
yogurt.,1,1.1167943534877487e-05,12067
"""archie",1,1.1167943534877487e-05,12067
(sets,1,1.1167943534877487e-05,12067
rejection,1,1.1167943534877487e-05,12067
depressed),1,1.1167943534877487e-05,12067
yogurt,1,1.1167943534877487e-05,12067
"yorker,",1,1.1167943534877487e-05,12067
rule?,1,1.1167943534877487e-05,12067
shallow?,1,1.1167943534877487e-05,12067
would!,1,1.1167943534877487e-05,12067
pronouncing,1,1.1167943534877487e-05,12067
"twenty,",1,1.1167943534877487e-05,12067
gate.,1,1.1167943534877487e-05,12067
"rule,",1,1.1167943534877487e-05,12067
gone.,1,1.1167943534877487e-05,12067
jills,1,1.1167943534877487e-05,12067
hysterically),1,1.1167943534877487e-05,12067
(crying,1,1.1167943534877487e-05,12067
privacy.,1,1.1167943534877487e-05,12067
altar,1,1.1167943534877487e-05,12067
hollow,1,1.1167943534877487e-05,12067
adventure,1,1.1167943534877487e-05,12067
delvecchio,1,1.1167943534877487e-05,12067
ankle,1,1.1167943534877487e-05,12067
write.,1,1.1167943534877487e-05,12067
drake,1,1.1167943534877487e-05,12067
schedule,1,1.1167943534877487e-05,12067
boss!,1,1.1167943534877487e-05,12067
butler.,1,1.1167943534877487e-05,12067
assistas,1,1.1167943534877487e-05,12067
hires,1,1.1167943534877487e-05,12067
"laughs),",1,1.1167943534877487e-05,12067
jalopy,1,1.1167943534877487e-05,12067
aww.,1,1.1167943534877487e-05,12067
comics?!,1,1.1167943534877487e-05,12067
tonsil,1,1.1167943534877487e-05,12067
alright?,1,1.1167943534877487e-05,12067
juice!,1,1.1167943534877487e-05,12067
pulp.,1,1.1167943534877487e-05,12067
squeezed,1,1.1167943534877487e-05,12067
(approaching),1,1.1167943534877487e-05,12067
...or,1,1.1167943534877487e-05,12067
"""bring",1,1.1167943534877487e-05,12067
codes.,1,1.1167943534877487e-05,12067
effect.,1,1.1167943534877487e-05,12067
die!,1,1.1167943534877487e-05,12067
natures,1,1.1167943534877487e-05,12067
attack?!,1,1.1167943534877487e-05,12067
kit-kats,1,1.1167943534877487e-05,12067
jeans.,1,1.1167943534877487e-05,12067
save.,1,1.1167943534877487e-05,12067
cleaning.,1,1.1167943534877487e-05,12067
couldn'ta,1,1.1167943534877487e-05,12067
impressions,1,1.1167943534877487e-05,12067
imagination.,1,1.1167943534877487e-05,12067
layer.,1,1.1167943534877487e-05,12067
coat!,1,1.1167943534877487e-05,12067
vap-o-rub,1,1.1167943534877487e-05,12067
(calling,1,1.1167943534877487e-05,12067
(gesturing,1,1.1167943534877487e-05,12067
vaporizing,1,1.1167943534877487e-05,12067
faker!,1,1.1167943534877487e-05,12067
mix,1,1.1167943534877487e-05,12067
yourself?,1,1.1167943534877487e-05,12067
"no-no-no-no-no-no-no,",1,1.1167943534877487e-05,12067
libe!,1,1.1167943534877487e-05,12067
birds?,1,1.1167943534877487e-05,12067
rest!,1,1.1167943534877487e-05,12067
bottles,1,1.1167943534877487e-05,12067
blankets,1,1.1167943534877487e-05,12067
layers,1,1.1167943534877487e-05,12067
layers.,1,1.1167943534877487e-05,12067
"birds,",1,1.1167943534877487e-05,12067
shiver),1,1.1167943534877487e-05,12067
insects,1,1.1167943534877487e-05,12067
jeez,1,1.1167943534877487e-05,12067
oh-ohhhh!,1,1.1167943534877487e-05,12067
dining!,1,1.1167943534877487e-05,12067
seductively,1,1.1167943534877487e-05,12067
"robe,",1,1.1167943534877487e-05,12067
soup?,1,1.1167943534877487e-05,12067
mwha-ah-libe.,1,1.1167943534877487e-05,12067
furniture!,1,1.1167943534877487e-05,12067
"ho-oh,",1,1.1167943534877487e-05,12067
vampire,1,1.1167943534877487e-05,12067
patio,1,1.1167943534877487e-05,12067
buffay:,1,1.1167943534877487e-05,12067
buffay,1,1.1167943534877487e-05,12067
tissues,1,1.1167943534877487e-05,12067
reaching,1,1.1167943534877487e-05,12067
cry!,1,1.1167943534877487e-05,12067
martin.,1,1.1167943534877487e-05,12067
janitor,1,1.1167943534877487e-05,12067
grade.,1,1.1167943534877487e-05,12067
rich!,1,1.1167943534877487e-05,12067
"puppy,",1,1.1167943534877487e-05,12067
cry?!,1,1.1167943534877487e-05,12067
cry.,1,1.1167943534877487e-05,12067
cried.,1,1.1167943534877487e-05,12067
macho.,1,1.1167943534877487e-05,12067
deer!,1,1.1167943534877487e-05,12067
drawing,1,1.1167943534877487e-05,12067
cartoon!,1,1.1167943534877487e-05,12067
bambi,1,1.1167943534877487e-05,12067
kip...,1,1.1167943534877487e-05,12067
swing?,1,1.1167943534877487e-05,12067
hibachi,1,1.1167943534877487e-05,12067
ugly.,1,1.1167943534877487e-05,12067
drapes,1,1.1167943534877487e-05,12067
streetlight,1,1.1167943534877487e-05,12067
"aw,",1,1.1167943534877487e-05,12067
milkshakes,1,1.1167943534877487e-05,12067
lumps,1,1.1167943534877487e-05,12067
complex-,1,1.1167943534877487e-05,12067
100%,1,1.1167943534877487e-05,12067
see!,1,1.1167943534877487e-05,12067
terrified),1,1.1167943534877487e-05,12067
(momentarily,1,1.1167943534877487e-05,12067
songs.,1,1.1167943534877487e-05,12067
wrapped,1,1.1167943534877487e-05,12067
kung,1,1.1167943534877487e-05,12067
tape!!,1,1.1167943534877487e-05,12067
tape!,1,1.1167943534877487e-05,12067
pow,1,1.1167943534877487e-05,12067
tape.),1,1.1167943534877487e-05,12067
looking.,1,1.1167943534877487e-05,12067
removed.),1,1.1167943534877487e-05,12067
panties,1,1.1167943534877487e-05,12067
crotch,1,1.1167943534877487e-05,12067
myyy,1,1.1167943534877487e-05,12067
scissors.,1,1.1167943534877487e-05,12067
shape.,1,1.1167943534877487e-05,12067
bends,1,1.1167943534877487e-05,12067
ladies,1,1.1167943534877487e-05,12067
hanger.,1,1.1167943534877487e-05,12067
gentlemen.,1,1.1167943534877487e-05,12067
shuts,1,1.1167943534877487e-05,12067
"monica""",1,1.1167943534877487e-05,12067
"ross""",1,1.1167943534877487e-05,12067
"""captain",1,1.1167943534877487e-05,12067
bunnies.,1,1.1167943534877487e-05,12067
forgiven.,1,1.1167943534877487e-05,12067
sends,1,1.1167943534877487e-05,12067
night-stand.),1,1.1167943534877487e-05,12067
tuesday?,1,1.1167943534877487e-05,12067
79,1,1.1167943534877487e-05,12067
"thousand,",1,1.1167943534877487e-05,12067
movement,1,1.1167943534877487e-05,12067
keystone.,1,1.1167943534877487e-05,12067
'mistress,1,1.1167943534877487e-05,12067
bitch.',1,1.1167943534877487e-05,12067
"shhh,",1,1.1167943534877487e-05,12067
stake,1,1.1167943534877487e-05,12067
beaming,1,1.1167943534877487e-05,12067
"calendar,",1,1.1167943534877487e-05,12067
embarrassing?,1,1.1167943534877487e-05,12067
"department,",1,1.1167943534877487e-05,12067
paleontology,1,1.1167943534877487e-05,12067
hotties,1,1.1167943534877487e-05,12067
"please-please,",1,1.1167943534877487e-05,12067
"kitchen),",1,1.1167943534877487e-05,12067
sweetest!,1,1.1167943534877487e-05,12067
carl?!,1,1.1167943534877487e-05,12067
cake.,1,1.1167943534877487e-05,12067
oop!,1,1.1167943534877487e-05,12067
brown.,1,1.1167943534877487e-05,12067
"black,",1,1.1167943534877487e-05,12067
dontget,1,1.1167943534877487e-05,12067
information!!,1,1.1167943534877487e-05,12067
moon.,1,1.1167943534877487e-05,12067
homemade?,1,1.1167943534877487e-05,12067
31.,1,1.1167943534877487e-05,12067
kara-tay,1,1.1167943534877487e-05,12067
(leaves;,1,1.1167943534877487e-05,12067
fakes,1,1.1167943534877487e-05,12067
mother-kisser?,1,1.1167943534877487e-05,12067
freudian,1,1.1167943534877487e-05,12067
(sexily),1,1.1167943534877487e-05,12067
moves.,1,1.1167943534877487e-05,12067
nightmare.,1,1.1167943534877487e-05,12067
disappoint,1,1.1167943534877487e-05,12067
if-if-if,1,1.1167943534877487e-05,12067
roger,1,1.1167943534877487e-05,12067
nine.,1,1.1167943534877487e-05,12067
roger?!,1,1.1167943534877487e-05,12067
shyly,1,1.1167943534877487e-05,12067
roger?,1,1.1167943534877487e-05,12067
further.),1,1.1167943534877487e-05,12067
"complicated,",1,1.1167943534877487e-05,12067
"1979.""",1,1.1167943534877487e-05,12067
cous,1,1.1167943534877487e-05,12067
add,1,1.1167943534877487e-05,12067
cous-cous.,1,1.1167943534877487e-05,12067
facts,1,1.1167943534877487e-05,12067
"""heres",1,1.1167943534877487e-05,12067
(imitates,1,1.1167943534877487e-05,12067
roger.,1,1.1167943534877487e-05,12067
attack.,1,1.1167943534877487e-05,12067
"totally,",1,1.1167943534877487e-05,12067
slam,1,1.1167943534877487e-05,12067
eel?,1,1.1167943534877487e-05,12067
beeped,1,1.1167943534877487e-05,12067
thing),1,1.1167943534877487e-05,12067
unagi,1,1.1167943534877487e-05,12067
pick-pick,1,1.1167943534877487e-05,12067
paolo,1,1.1167943534877487e-05,12067
before.),1,1.1167943534877487e-05,12067
(admiring,1,1.1167943534877487e-05,12067
words.),1,1.1167943534877487e-05,12067
mom?,1,1.1167943534877487e-05,12067
shut.,1,1.1167943534877487e-05,12067
mached,1,1.1167943534877487e-05,12067
scared),1,1.1167943534877487e-05,12067
look;,1,1.1167943534877487e-05,12067
evil,1,1.1167943534877487e-05,12067
flashing,1,1.1167943534877487e-05,12067
pans,1,1.1167943534877487e-05,12067
"brother,",1,1.1167943534877487e-05,12067
appealing,1,1.1167943534877487e-05,12067
toward,1,1.1167943534877487e-05,12067
(reminiscing),1,1.1167943534877487e-05,12067
goin!,1,1.1167943534877487e-05,12067
tip,1,1.1167943534877487e-05,12067
"""doctor""",1,1.1167943534877487e-05,12067
"roger,",1,1.1167943534877487e-05,12067
spleen.,1,1.1167943534877487e-05,12067
ruptured,1,1.1167943534877487e-05,12067
sort,1,1.1167943534877487e-05,12067
property,1,1.1167943534877487e-05,12067
not-not,1,1.1167943534877487e-05,12067
disappear.,1,1.1167943534877487e-05,12067
"that?""",1,1.1167943534877487e-05,12067
"""who's",1,1.1167943534877487e-05,12067
"themselves,",1,1.1167943534877487e-05,12067
crying!,1,1.1167943534877487e-05,12067
airplane!,1,1.1167943534877487e-05,12067
trap),1,1.1167943534877487e-05,12067
(falling,1,1.1167943534877487e-05,12067
'em.,1,1.1167943534877487e-05,12067
ow-owww-owww!,1,1.1167943534877487e-05,12067
(wincing),1,1.1167943534877487e-05,12067
masculine.,1,1.1167943534877487e-05,12067
tribbiani!,1,1.1167943534877487e-05,12067
airport!,1,1.1167943534877487e-05,12067
(mimicking):,1,1.1167943534877487e-05,12067
hat),1,1.1167943534877487e-05,12067
'75!,1,1.1167943534877487e-05,12067
truth.,1,1.1167943534877487e-05,12067
'77!,1,1.1167943534877487e-05,12067
'79!,1,1.1167943534877487e-05,12067
justi,1,1.1167943534877487e-05,12067
information.,1,1.1167943534877487e-05,12067
torturing,1,1.1167943534877487e-05,12067
ever!!,1,1.1167943534877487e-05,12067
toootal,1,1.1167943534877487e-05,12067
muscles!!,1,1.1167943534877487e-05,12067
chick-flick.,1,1.1167943534877487e-05,12067
ten.,1,1.1167943534877487e-05,12067
votes!,1,1.1167943534877487e-05,12067
agreement,1,1.1167943534877487e-05,12067
wallets.,1,1.1167943534877487e-05,12067
hurt),1,1.1167943534877487e-05,12067
"""when",1,1.1167943534877487e-05,12067
"guy!""",1,1.1167943534877487e-05,12067
fifth,1,1.1167943534877487e-05,12067
dentist,1,1.1167943534877487e-05,12067
caved,1,1.1167943534877487e-05,12067
recommending,1,1.1167943534877487e-05,12067
trident?,1,1.1167943534877487e-05,12067
flexed,1,1.1167943534877487e-05,12067
bicep,1,1.1167943534877487e-05,12067
touched,1,1.1167943534877487e-05,12067
"misunderstand,",1,1.1167943534877487e-05,12067
foxy.,1,1.1167943534877487e-05,12067
game...,1,1.1167943534877487e-05,12067
pictionary?,1,1.1167943534877487e-05,12067
movie.,1,1.1167943534877487e-05,12067
opinion,1,1.1167943534877487e-05,12067
'joincidence',1,1.1167943534877487e-05,12067
swedish,1,1.1167943534877487e-05,12067
grandfather,1,1.1167943534877487e-05,12067
uncontrollably.),1,1.1167943534877487e-05,12067
giggles,1,1.1167943534877487e-05,12067
squeeze,1,1.1167943534877487e-05,12067
telephone,1,1.1167943534877487e-05,12067
rice.,1,1.1167943534877487e-05,12067
discussion.,1,1.1167943534877487e-05,12067
timer.,1,1.1167943534877487e-05,12067
turn!,1,1.1167943534877487e-05,12067
misery.,1,1.1167943534877487e-05,12067
chance!,1,1.1167943534877487e-05,12067
expertise,1,1.1167943534877487e-05,12067
martina.,1,1.1167943534877487e-05,12067
heating,1,1.1167943534877487e-05,12067
racquet?,1,1.1167943534877487e-05,12067
cooling...,1,1.1167943534877487e-05,12067
entering,1,1.1167943534877487e-05,12067
atbigger,1,1.1167943534877487e-05,12067
rocks,1,1.1167943534877487e-05,12067
mileu.,1,1.1167943534877487e-05,12067
church.,1,1.1167943534877487e-05,12067
damage,1,1.1167943534877487e-05,12067
repaired,1,1.1167943534877487e-05,12067
marcel?!,1,1.1167943534877487e-05,12067
"party,",1,1.1167943534877487e-05,12067
eh.,1,1.1167943534877487e-05,12067
laugh.,1,1.1167943534877487e-05,12067
alp.,1,1.1167943534877487e-05,12067
doug.,1,1.1167943534877487e-05,12067
boarding,1,1.1167943534877487e-05,12067
boss.),1,1.1167943534877487e-05,12067
liquor,1,1.1167943534877487e-05,12067
class?,1,1.1167943534877487e-05,12067
management,1,1.1167943534877487e-05,12067
anger,1,1.1167943534877487e-05,12067
sir!,1,1.1167943534877487e-05,12067
pro?,1,1.1167943534877487e-05,12067
"1890's,",1,1.1167943534877487e-05,12067
amount,1,1.1167943534877487e-05,12067
downlet's,1,1.1167943534877487e-05,12067
attached.,1,1.1167943534877487e-05,12067
strings,1,1.1167943534877487e-05,12067
(counts,1,1.1167943534877487e-05,12067
marcel.,1,1.1167943534877487e-05,12067
touristy,1,1.1167943534877487e-05,12067
"cats,",1,1.1167943534877487e-05,12067
implications,1,1.1167943534877487e-05,12067
mad?,1,1.1167943534877487e-05,12067
gullible.,1,1.1167943534877487e-05,12067
russian,1,1.1167943534877487e-05,12067
now?!,1,1.1167943534877487e-05,12067
racist,1,1.1167943534877487e-05,12067
fight!,1,1.1167943534877487e-05,12067
any?,1,1.1167943534877487e-05,12067
nononowaitwaitwaitnono!,1,1.1167943534877487e-05,12067
sugar.,1,1.1167943534877487e-05,12067
hadn't,1,1.1167943534877487e-05,12067
radiators,1,1.1167943534877487e-05,12067
racquet,1,1.1167943534877487e-05,12067
smashed,1,1.1167943534877487e-05,12067
(removes,1,1.1167943534877487e-05,12067
"se,",1,1.1167943534877487e-05,12067
long!,1,1.1167943534877487e-05,12067
"oopsey,",1,1.1167943534877487e-05,12067
pinchable,1,1.1167943534877487e-05,12067
bicepsshe,1,1.1167943534877487e-05,12067
"emnow,",1,1.1167943534877487e-05,12067
(it,1,1.1167943534877487e-05,12067
aver,1,1.1167943534877487e-05,12067
cop,1,1.1167943534877487e-05,12067
sido,1,1.1167943534877487e-05,12067
maroon?,1,1.1167943534877487e-05,12067
dots,1,1.1167943534877487e-05,12067
connect,1,1.1167943534877487e-05,12067
red?,1,1.1167943534877487e-05,12067
six-letter,1,1.1167943534877487e-05,12067
crossword,1,1.1167943534877487e-05,12067
shaped,1,1.1167943534877487e-05,12067
wishing,1,1.1167943534877487e-05,12067
tso!,1,1.1167943534877487e-05,12067
sal!),1,1.1167943534877487e-05,12067
speech?,1,1.1167943534877487e-05,12067
pregnancy.,1,1.1167943534877487e-05,12067
sorry?,1,1.1167943534877487e-05,12067
"mechanics,",1,1.1167943534877487e-05,12067
linda,1,1.1167943534877487e-05,12067
knee.),1,1.1167943534877487e-05,12067
awkwardly,1,1.1167943534877487e-05,12067
slowly,1,1.1167943534877487e-05,12067
one-one,1,1.1167943534877487e-05,12067
thinking.,1,1.1167943534877487e-05,12067
'the,1,1.1167943534877487e-05,12067
monica?!,1,1.1167943534877487e-05,12067
flintstones,1,1.1167943534877487e-05,12067
serve,1,1.1167943534877487e-05,12067
discover,1,1.1167943534877487e-05,12067
badge,1,1.1167943534877487e-05,12067
"meadow,",1,1.1167943534877487e-05,12067
whoa-whoa!,1,1.1167943534877487e-05,12067
pivot?,1,1.1167943534877487e-05,12067
(straining),1,1.1167943534877487e-05,12067
sketch),1,1.1167943534877487e-05,12067
tile.,1,1.1167943534877487e-05,12067
"offended,",1,1.1167943534877487e-05,12067
maybe-maybe,1,1.1167943534877487e-05,12067
dating.,1,1.1167943534877487e-05,12067
stud.,1,1.1167943534877487e-05,12067
jealous,1,1.1167943534877487e-05,12067
'monkey.',1,1.1167943534877487e-05,12067
stare.),1,1.1167943534877487e-05,12067
seeing.,1,1.1167943534877487e-05,12067
(tapping,1,1.1167943534877487e-05,12067
seeing?!,1,1.1167943534877487e-05,12067
dream!,1,1.1167943534877487e-05,12067
like.),1,1.1167943534877487e-05,12067
"through,",1,1.1167943534877487e-05,12067
luther,1,1.1167943534877487e-05,12067
martin,1,1.1167943534877487e-05,12067
whoa-whoa-whoa-whoa-whoa-what-what,1,1.1167943534877487e-05,12067
arrested.,1,1.1167943534877487e-05,12067
pudo,1,1.1167943534877487e-05,12067
impersonating,1,1.1167943534877487e-05,12067
hunter.,1,1.1167943534877487e-05,12067
fixable.,1,1.1167943534877487e-05,12067
happened',1,1.1167943534877487e-05,12067
head--in,1,1.1167943534877487e-05,12067
want?,1,1.1167943534877487e-05,12067
subject),1,1.1167943534877487e-05,12067
showing.,1,1.1167943534877487e-05,12067
competitor.,1,1.1167943534877487e-05,12067
dealer...,1,1.1167943534877487e-05,12067
"lesson,",1,1.1167943534877487e-05,12067
lesson.,1,1.1167943534877487e-05,12067
three...,1,1.1167943534877487e-05,12067
eight...,1,1.1167943534877487e-05,12067
unamused),1,1.1167943534877487e-05,12067
settle.,1,1.1167943534877487e-05,12067
jamestown,1,1.1167943534877487e-05,12067
colony,1,1.1167943534877487e-05,12067
lotion.,1,1.1167943534877487e-05,12067
virginia.,1,1.1167943534877487e-05,12067
bedroom?,1,1.1167943534877487e-05,12067
"land,",1,1.1167943534877487e-05,12067
ya-yas,1,1.1167943534877487e-05,12067
know?!,1,1.1167943534877487e-05,12067
ikea.,1,1.1167943534877487e-05,12067
(initially,1,1.1167943534877487e-05,12067
bicep.,1,1.1167943534877487e-05,12067
'i,1,1.1167943534877487e-05,12067
rachel',1,1.1167943534877487e-05,12067
pizzeria?,1,1.1167943534877487e-05,12067
bart,1,1.1167943534877487e-05,12067
(changing,1,1.1167943534877487e-05,12067
"phoebs,",1,1.1167943534877487e-05,12067
nah-uh!,1,1.1167943534877487e-05,12067
(teaching),1,1.1167943534877487e-05,12067
cooker?!,1,1.1167943534877487e-05,12067
heat,1,1.1167943534877487e-05,12067
...little,1,1.1167943534877487e-05,12067
playthings,1,1.1167943534877487e-05,12067
yarn?,1,1.1167943534877487e-05,12067
more?,1,1.1167943534877487e-05,12067
fever!,1,1.1167943534877487e-05,12067
"dee,",1,1.1167943534877487e-05,12067
casually.,1,1.1167943534877487e-05,12067
casual.,1,1.1167943534877487e-05,12067
where-where,1,1.1167943534877487e-05,12067
wants?!,1,1.1167943534877487e-05,12067
"monicas,",1,1.1167943534877487e-05,12067
mean?!,1,1.1167943534877487e-05,12067
wh-wh-why?!,1,1.1167943534877487e-05,12067
notwe're,1,1.1167943534877487e-05,12067
beating,1,1.1167943534877487e-05,12067
problem!,1,1.1167943534877487e-05,12067
steps.,1,1.1167943534877487e-05,12067
gravity,1,1.1167943534877487e-05,12067
kids?!,1,1.1167943534877487e-05,12067
girls),1,1.1167943534877487e-05,12067
alright...,1,1.1167943534877487e-05,12067
lamb.,1,1.1167943534877487e-05,12067
games.,1,1.1167943534877487e-05,12067
relief.),1,1.1167943534877487e-05,12067
sighs,1,1.1167943534877487e-05,12067
rock?!,1,1.1167943534877487e-05,12067
abandoned,1,1.1167943534877487e-05,12067
reliving,1,1.1167943534877487e-05,12067
dancing...,1,1.1167943534877487e-05,12067
"dammit,",1,1.1167943534877487e-05,12067
(investigating),1,1.1167943534877487e-05,12067
nngghhh!!!!!!!,1,1.1167943534877487e-05,12067
doorway,1,1.1167943534877487e-05,12067
taunt,1,1.1167943534877487e-05,12067
arghhhhhh!!,1,1.1167943534877487e-05,12067
uh-,1,1.1167943534877487e-05,12067
"chandler?""",1,1.1167943534877487e-05,12067
"""more",1,1.1167943534877487e-05,12067
"...i'm,",1,1.1167943534877487e-05,12067
you-,1,1.1167943534877487e-05,12067
fraggile,1,1.1167943534877487e-05,12067
"tradition,",1,1.1167943534877487e-05,12067
whatever...,1,1.1167943534877487e-05,12067
thanksgivings.,1,1.1167943534877487e-05,12067
dunno.,1,1.1167943534877487e-05,12067
talking?,1,1.1167943534877487e-05,12067
"mean,...",1,1.1167943534877487e-05,12067
$69.95,1,1.1167943534877487e-05,12067
mop.,1,1.1167943534877487e-05,12067
pepponi?,1,1.1167943534877487e-05,12067
switzerland?,1,1.1167943534877487e-05,12067
joe...joe...joe...stalin?,1,1.1167943534877487e-05,12067
joseph.,1,1.1167943534877487e-05,12067
's'why,1,1.1167943534877487e-05,12067
depressed,1,1.1167943534877487e-05,12067
indians.,1,1.1167943534877487e-05,12067
pilgrims,1,1.1167943534877487e-05,12067
"helps,",1,1.1167943534877487e-05,12067
piggy,1,1.1167943534877487e-05,12067
slide,1,1.1167943534877487e-05,12067
nail.,1,1.1167943534877487e-05,12067
tip!,1,1.1167943534877487e-05,12067
limps-a-lot?!,1,1.1167943534877487e-05,12067
mindy?,1,1.1167943534877487e-05,12067
toe!,1,1.1167943534877487e-05,12067
boogie!,1,1.1167943534877487e-05,12067
pee?,1,1.1167943534877487e-05,12067
(calls),1,1.1167943534877487e-05,12067
righteous,1,1.1167943534877487e-05,12067
dress!,1,1.1167943534877487e-05,12067
terrific!,1,1.1167943534877487e-05,12067
different!,1,1.1167943534877487e-05,12067
elbows.),1,1.1167943534877487e-05,12067
sleeves,1,1.1167943534877487e-05,12067
concert,1,1.1167943534877487e-05,12067
rushed,1,1.1167943534877487e-05,12067
jig.),1,1.1167943534877487e-05,12067
alverez.,1,1.1167943534877487e-05,12067
clifford,1,1.1167943534877487e-05,12067
id's,1,1.1167943534877487e-05,12067
knapsack?,1,1.1167943534877487e-05,12067
chef.,1,1.1167943534877487e-05,12067
"kidding,",1,1.1167943534877487e-05,12067
100.,1,1.1167943534877487e-05,12067
99.,1,1.1167943534877487e-05,12067
volkswagen.,1,1.1167943534877487e-05,12067
maneuver,1,1.1167943534877487e-05,12067
hand?,1,1.1167943534877487e-05,12067
puppet,1,1.1167943534877487e-05,12067
is.),1,1.1167943534877487e-05,12067
beach.,1,1.1167943534877487e-05,12067
humming,1,1.1167943534877487e-05,12067
zoo.,1,1.1167943534877487e-05,12067
vigilante,1,1.1167943534877487e-05,12067
built,1,1.1167943534877487e-05,12067
justice.,1,1.1167943534877487e-05,12067
tears,1,1.1167943534877487e-05,12067
gonad.,1,1.1167943534877487e-05,12067
...take,1,1.1167943534877487e-05,12067
hats!,1,1.1167943534877487e-05,12067
lease?,1,1.1167943534877487e-05,12067
would've.,1,1.1167943534877487e-05,12067
pig.,1,1.1167943534877487e-05,12067
tribe's,1,1.1167943534877487e-05,12067
...he's,1,1.1167943534877487e-05,12067
rights,1,1.1167943534877487e-05,12067
coat?,1,1.1167943534877487e-05,12067
champ.,1,1.1167943534877487e-05,12067
brave,1,1.1167943534877487e-05,12067
babes,1,1.1167943534877487e-05,12067
unreasonable.,1,1.1167943534877487e-05,12067
perfectly.),1,1.1167943534877487e-05,12067
popes,1,1.1167943534877487e-05,12067
98.,1,1.1167943534877487e-05,12067
survived,1,1.1167943534877487e-05,12067
ohhhhh!,1,1.1167943534877487e-05,12067
"birdie,",1,1.1167943534877487e-05,12067
pimp.,1,1.1167943534877487e-05,12067
starring,1,1.1167943534877487e-05,12067
art.,1,1.1167943534877487e-05,12067
dancer!,1,1.1167943534877487e-05,12067
stalin.,1,1.1167943534877487e-05,12067
dogs?,1,1.1167943534877487e-05,12067
stalin,1,1.1167943534877487e-05,12067
barks,1,1.1167943534877487e-05,12067
(grabbing,1,1.1167943534877487e-05,12067
bag!,1,1.1167943534877487e-05,12067
"space,",1,1.1167943534877487e-05,12067
fiddler,1,1.1167943534877487e-05,12067
roof.,1,1.1167943534877487e-05,12067
tub.,1,1.1167943534877487e-05,12067
"cones,",1,1.1167943534877487e-05,12067
quicker.,1,1.1167943534877487e-05,12067
circled,1,1.1167943534877487e-05,12067
7?,1,1.1167943534877487e-05,12067
listings?,1,1.1167943534877487e-05,12067
international?,1,1.1167943534877487e-05,12067
sports?,1,1.1167943534877487e-05,12067
i-i-i'm,1,1.1167943534877487e-05,12067
"...no,",1,1.1167943534877487e-05,12067
needy.,1,1.1167943534877487e-05,12067
snubbed.,1,1.1167943534877487e-05,12067
duck!,1,1.1167943534877487e-05,12067
horn-swoggle.,1,1.1167943534877487e-05,12067
"day!""",1,1.1167943534877487e-05,12067
"""new",1,1.1167943534877487e-05,12067
deaths.,1,1.1167943534877487e-05,12067
plummet,1,1.1167943534877487e-05,12067
resolution,1,1.1167943534877487e-05,12067
planeload,1,1.1167943534877487e-05,12067
or?,1,1.1167943534877487e-05,12067
"midnight,",1,1.1167943534877487e-05,12067
"(deadpan,",1,1.1167943534877487e-05,12067
day?!,1,1.1167943534877487e-05,12067
reacted.,1,1.1167943534877487e-05,12067
copy.),1,1.1167943534877487e-05,12067
day!!,1,1.1167943534877487e-05,12067
seem?,1,1.1167943534877487e-05,12067
breathing,1,1.1167943534877487e-05,12067
ranger,1,1.1167943534877487e-05,12067
"project,",1,1.1167943534877487e-05,12067
gang.),1,1.1167943534877487e-05,12067
jogging.,1,1.1167943534877487e-05,12067
churo,1,1.1167943534877487e-05,12067
francisco,1,1.1167943534877487e-05,12067
taunting,1,1.1167943534877487e-05,12067
tickets!,1,1.1167943534877487e-05,12067
jerk?,1,1.1167943534877487e-05,12067
unemployed.,1,1.1167943534877487e-05,12067
games...,1,1.1167943534877487e-05,12067
i-i'd,1,1.1167943534877487e-05,12067
"bit,",1,1.1167943534877487e-05,12067
temple.),1,1.1167943534877487e-05,12067
character,1,1.1167943534877487e-05,12067
"jones,",1,1.1167943534877487e-05,12067
boys.,1,1.1167943534877487e-05,12067
planet!,1,1.1167943534877487e-05,12067
spaceship,1,1.1167943534877487e-05,12067
jet?,1,1.1167943534877487e-05,12067
(smells,1,1.1167943534877487e-05,12067
dirty.,1,1.1167943534877487e-05,12067
lifestyle,1,1.1167943534877487e-05,12067
mr.peanut,1,1.1167943534877487e-05,12067
mr.salty.,1,1.1167943534877487e-05,12067
violated.,1,1.1167943534877487e-05,12067
schoolchildren,1,1.1167943534877487e-05,12067
area.,1,1.1167943534877487e-05,12067
buttock.),1,1.1167943534877487e-05,12067
unbelievable!,1,1.1167943534877487e-05,12067
types,1,1.1167943534877487e-05,12067
comment,1,1.1167943534877487e-05,12067
speaks.),1,1.1167943534877487e-05,12067
regular.,1,1.1167943534877487e-05,12067
"amusing,",1,1.1167943534877487e-05,12067
instruction.,1,1.1167943534877487e-05,12067
guitar,1,1.1167943534877487e-05,12067
approach,1,1.1167943534877487e-05,12067
"ourselves,",1,1.1167943534877487e-05,12067
bored.,1,1.1167943534877487e-05,12067
relaxes,1,1.1167943534877487e-05,12067
"""quack,",1,1.1167943534877487e-05,12067
addict.,1,1.1167943534877487e-05,12067
control.,1,1.1167943534877487e-05,12067
picture!,1,1.1167943534877487e-05,12067
ohi,1,1.1167943534877487e-05,12067
annie?,1,1.1167943534877487e-05,12067
surrounded,1,1.1167943534877487e-05,12067
machine...,1,1.1167943534877487e-05,12067
(rattles,1,1.1167943534877487e-05,12067
dishes),1,1.1167943534877487e-05,12067
knock-knock.,1,1.1167943534877487e-05,12067
honing!,1,1.1167943534877487e-05,12067
relationships.,1,1.1167943534877487e-05,12067
restaurant..,1,1.1167943534877487e-05,12067
honing,1,1.1167943534877487e-05,12067
j-j-j-j-j-joey's!,1,1.1167943534877487e-05,12067
can't),1,1.1167943534877487e-05,12067
bay?,1,1.1167943534877487e-05,12067
dock,1,1.1167943534877487e-05,12067
world?,1,1.1167943534877487e-05,12067
working!,1,1.1167943534877487e-05,12067
y'don't,1,1.1167943534877487e-05,12067
little...,1,1.1167943534877487e-05,12067
ad.,1,1.1167943534877487e-05,12067
answered.,1,1.1167943534877487e-05,12067
choosing,1,1.1167943534877487e-05,12067
"quack!""",1,1.1167943534877487e-05,12067
script),1,1.1167943534877487e-05,12067
let's.let's,1,1.1167943534877487e-05,12067
slack?,1,1.1167943534877487e-05,12067
addict?,1,1.1167943534877487e-05,12067
(calls,1,1.1167943534877487e-05,12067
minutes!,1,1.1167943534877487e-05,12067
hurriedly,1,1.1167943534877487e-05,12067
puck,1,1.1167943534877487e-05,12067
re-ignited,1,1.1167943534877487e-05,12067
op!,1,1.1167943534877487e-05,12067
fluidop!,1,1.1167943534877487e-05,12067
lighter,1,1.1167943534877487e-05,12067
"bowl,",1,1.1167943534877487e-05,12067
mitts),1,1.1167943534877487e-05,12067
interestingly,1,1.1167943534877487e-05,12067
extinguisher,1,1.1167943534877487e-05,12067
spackle?,1,1.1167943534877487e-05,12067
leaf,1,1.1167943534877487e-05,12067
blower,1,1.1167943534877487e-05,12067
spontaneous,1,1.1167943534877487e-05,12067
"""yes",1,1.1167943534877487e-05,12067
0.,1,1.1167943534877487e-05,12067
"indeedy-o.""",1,1.1167943534877487e-05,12067
(bluffing),1,1.1167943534877487e-05,12067
alone!!!,1,1.1167943534877487e-05,12067
alone!,1,1.1167943534877487e-05,12067
silently.),1,1.1167943534877487e-05,12067
"basically,",1,1.1167943534877487e-05,12067
becomes,1,1.1167943534877487e-05,12067
gun!,1,1.1167943534877487e-05,12067
broom,1,1.1167943534877487e-05,12067
marcel,1,1.1167943534877487e-05,12067
grabbed,1,1.1167943534877487e-05,12067
build,1,1.1167943534877487e-05,12067
"gym,",1,1.1167943534877487e-05,12067
spending,1,1.1167943534877487e-05,12067
uh!,1,1.1167943534877487e-05,12067
numbers!,1,1.1167943534877487e-05,12067
(pushing,1,1.1167943534877487e-05,12067
hunky,1,1.1167943534877487e-05,12067
lunching,1,1.1167943534877487e-05,12067
policy,1,1.1167943534877487e-05,12067
city),1,1.1167943534877487e-05,12067
indeedy!,1,1.1167943534877487e-05,12067
bite!,1,1.1167943534877487e-05,12067
of...,1,1.1167943534877487e-05,12067
"record,",1,1.1167943534877487e-05,12067
(talking,1,1.1167943534877487e-05,12067
view.,1,1.1167943534877487e-05,12067
ohh,1,1.1167943534877487e-05,12067
intercom),1,1.1167943534877487e-05,12067
"the,",1,1.1167943534877487e-05,12067
rummaging,1,1.1167943534877487e-05,12067
carryon,1,1.1167943534877487e-05,12067
plane-aversary.,1,1.1167943534877487e-05,12067
lover.,1,1.1167943534877487e-05,12067
lover!,1,1.1167943534877487e-05,12067
monica's),1,1.1167943534877487e-05,12067
happy!...,1,1.1167943534877487e-05,12067
upper,1,1.1167943534877487e-05,12067
stick!,1,1.1167943534877487e-05,12067
rejection!,1,1.1167943534877487e-05,12067
luck!,1,1.1167943534877487e-05,12067
drunken,1,1.1167943534877487e-05,12067
fours.,1,1.1167943534877487e-05,12067
"er,",1,1.1167943534877487e-05,12067
steak,1,1.1167943534877487e-05,12067
8!,1,1.1167943534877487e-05,12067
6?,1,1.1167943534877487e-05,12067
about....,1,1.1167943534877487e-05,12067
(arm-in-arm,1,1.1167943534877487e-05,12067
"scene,",1,1.1167943534877487e-05,12067
dramatic,1,1.1167943534877487e-05,12067
winces,1,1.1167943534877487e-05,12067
statute,1,1.1167943534877487e-05,12067
propped,1,1.1167943534877487e-05,12067
luggage),1,1.1167943534877487e-05,12067
million-dollar,1,1.1167943534877487e-05,12067
"didn't,",1,1.1167943534877487e-05,12067
100%!,1,1.1167943534877487e-05,12067
structure,1,1.1167943534877487e-05,12067
price,1,1.1167943534877487e-05,12067
earlier?,1,1.1167943534877487e-05,12067
"al,",1,1.1167943534877487e-05,12067
twin?,1,1.1167943534877487e-05,12067
al...,1,1.1167943534877487e-05,12067
hardball,1,1.1167943534877487e-05,12067
"negotiation,",1,1.1167943534877487e-05,12067
happened),1,1.1167943534877487e-05,12067
person!,1,1.1167943534877487e-05,12067
whooooaaaa....,1,1.1167943534877487e-05,12067
lot?,1,1.1167943534877487e-05,12067
"suite,",1,1.1167943534877487e-05,12067
springing,1,1.1167943534877487e-05,12067
paycheck,1,1.1167943534877487e-05,12067
suite?,1,1.1167943534877487e-05,12067
helen.,1,1.1167943534877487e-05,12067
staying?,1,1.1167943534877487e-05,12067
colors.),1,1.1167943534877487e-05,12067
post-dating,1,1.1167943534877487e-05,12067
enough?,1,1.1167943534877487e-05,12067
vests,1,1.1167943534877487e-05,12067
sweater,1,1.1167943534877487e-05,12067
friday,1,1.1167943534877487e-05,12067
whack.,1,1.1167943534877487e-05,12067
about?!,1,1.1167943534877487e-05,12067
movie?,1,1.1167943534877487e-05,12067
net...,1,1.1167943534877487e-05,12067
now.),1,1.1167943534877487e-05,12067
"(oh,",1,1.1167943534877487e-05,12067
balcony),1,1.1167943534877487e-05,12067
long?,1,1.1167943534877487e-05,12067
score.,1,1.1167943534877487e-05,12067
"joey-like,",1,1.1167943534877487e-05,12067
indicates,1,1.1167943534877487e-05,12067
bouncing,1,1.1167943534877487e-05,12067
scene,1,1.1167943534877487e-05,12067
"movie,",1,1.1167943534877487e-05,12067
buzzer),1,1.1167943534877487e-05,12067
supported,1,1.1167943534877487e-05,12067
"half-hour,",1,1.1167943534877487e-05,12067
"cartoon,",1,1.1167943534877487e-05,12067
joey?!,1,1.1167943534877487e-05,12067
basket,1,1.1167943534877487e-05,12067
entered),1,1.1167943534877487e-05,12067
(who,1,1.1167943534877487e-05,12067
bear,1,1.1167943534877487e-05,12067
teddy,1,1.1167943534877487e-05,12067
road.,1,1.1167943534877487e-05,12067
wh-what,1,1.1167943534877487e-05,12067
ursula.,1,1.1167943534877487e-05,12067
should've,1,1.1167943534877487e-05,12067
"movie--okay,",1,1.1167943534877487e-05,12067
"mad,",1,1.1167943534877487e-05,12067
bridge!,1,1.1167943534877487e-05,12067
sidewalk!,1,1.1167943534877487e-05,12067
speeds,1,1.1167943534877487e-05,12067
earth,1,1.1167943534877487e-05,12067
trip?,1,1.1167943534877487e-05,12067
"science,",1,1.1167943534877487e-05,12067
high.,1,1.1167943534877487e-05,12067
imitates,1,1.1167943534877487e-05,12067
ahhh!!!,1,1.1167943534877487e-05,12067
(realizes),1,1.1167943534877487e-05,12067
"""yes!""",1,1.1167943534877487e-05,12067
dry.,1,1.1167943534877487e-05,12067
gambler!,1,1.1167943534877487e-05,12067
pens,1,1.1167943534877487e-05,12067
satisfying,1,1.1167943534877487e-05,12067
rach,1,1.1167943534877487e-05,12067
(awkward,1,1.1167943534877487e-05,12067
sha-la-lap.,1,1.1167943534877487e-05,12067
brave.,1,1.1167943534877487e-05,12067
voice!,1,1.1167943534877487e-05,12067
scariest,1,1.1167943534877487e-05,12067
metaphorically.,1,1.1167943534877487e-05,12067
"official,",1,1.1167943534877487e-05,12067
aptitude,1,1.1167943534877487e-05,12067
i-im,1,1.1167943534877487e-05,12067
intelligence,1,1.1167943534877487e-05,12067
personality,1,1.1167943534877487e-05,12067
"bathroom.""",1,1.1167943534877487e-05,12067
tests...,1,1.1167943534877487e-05,12067
learn?,1,1.1167943534877487e-05,12067
"too""",1,1.1167943534877487e-05,12067
"""joey,",1,1.1167943534877487e-05,12067
taps,1,1.1167943534877487e-05,12067
strict.,1,1.1167943534877487e-05,12067
"sweets,",1,1.1167943534877487e-05,12067
ideally,1,1.1167943534877487e-05,12067
craftsmen.,1,1.1167943534877487e-05,12067
handle),1,1.1167943534877487e-05,12067
lock.,1,1.1167943534877487e-05,12067
neither.,1,1.1167943534877487e-05,12067
hugging,1,1.1167943534877487e-05,12067
bears?,1,1.1167943534877487e-05,12067
owned,1,1.1167943534877487e-05,12067
multinational,1,1.1167943534877487e-05,12067
formerly,1,1.1167943534877487e-05,12067
"girls,",1,1.1167943534877487e-05,12067
"non-ugly.""",1,1.1167943534877487e-05,12067
"non-smoker,",1,1.1167943534877487e-05,12067
"""wanted.",1,1.1167943534877487e-05,12067
nipples,1,1.1167943534877487e-05,12067
especially,1,1.1167943534877487e-05,12067
oldest,1,1.1167943534877487e-05,12067
"completely.""",1,1.1167943534877487e-05,12067
"pillman,",1,1.1167943534877487e-05,12067
"""gee",1,1.1167943534877487e-05,12067
counselor,1,1.1167943534877487e-05,12067
"$200,",1,1.1167943534877487e-05,12067
a-gogo.,1,1.1167943534877487e-05,12067
invaders,1,1.1167943534877487e-05,12067
added,1,1.1167943534877487e-05,12067
arcade,1,1.1167943534877487e-05,12067
maybe-maybe-maybe,1,1.1167943534877487e-05,12067
obviously!,1,1.1167943534877487e-05,12067
thursdays,1,1.1167943534877487e-05,12067
"""a-gogo.""",1,1.1167943534877487e-05,12067
goals.,1,1.1167943534877487e-05,12067
cry?,1,1.1167943534877487e-05,12067
dreams.,1,1.1167943534877487e-05,12067
reaches,1,1.1167943534877487e-05,12067
cookies),1,1.1167943534877487e-05,12067
key!,1,1.1167943534877487e-05,12067
ready?!,1,1.1167943534877487e-05,12067
floor?,1,1.1167943534877487e-05,12067
buffet,1,1.1167943534877487e-05,12067
married?!!,1,1.1167943534877487e-05,12067
march.,1,1.1167943534877487e-05,12067
innsbruck,1,1.1167943534877487e-05,12067
'76.,1,1.1167943534877487e-05,12067
(dead,1,1.1167943534877487e-05,12067
silence),1,1.1167943534877487e-05,12067
justtake,1,1.1167943534877487e-05,12067
amouz-bouche?,1,1.1167943534877487e-05,12067
tray),1,1.1167943534877487e-05,12067
(smiling)....with??,1,1.1167943534877487e-05,12067
rooting,1,1.1167943534877487e-05,12067
four.,1,1.1167943534877487e-05,12067
where-where's,1,1.1167943534877487e-05,12067
(spots,1,1.1167943534877487e-05,12067
saw.},1,1.1167943534877487e-05,12067
must've,1,1.1167943534877487e-05,12067
kostelic!,1,1.1167943534877487e-05,12067
perry,1,1.1167943534877487e-05,12067
matthew,1,1.1167943534877487e-05,12067
fifteenth,1,1.1167943534877487e-05,12067
{whoa!,1,1.1167943534877487e-05,12067
eight;,1,1.1167943534877487e-05,12067
about!,1,1.1167943534877487e-05,12067
roll),1,1.1167943534877487e-05,12067
wait-wait-wait-wait!,1,1.1167943534877487e-05,12067
that-yes.,1,1.1167943534877487e-05,12067
chapel,1,1.1167943534877487e-05,12067
"corporation.""",1,1.1167943534877487e-05,12067
wake-up,1,1.1167943534877487e-05,12067
okay!!!!!,1,1.1167943534877487e-05,12067
sign.,1,1.1167943534877487e-05,12067
cool?,1,1.1167943534877487e-05,12067
pictured,1,1.1167943534877487e-05,12067
slowly),1,1.1167943534877487e-05,12067
mar-ah-ah!!,1,1.1167943534877487e-05,12067
something...something.,1,1.1167943534877487e-05,12067
grape,1,1.1167943534877487e-05,12067
neck.),1,1.1167943534877487e-05,12067
"threshold,",1,1.1167943534877487e-05,12067
carries,1,1.1167943534877487e-05,12067
(tastes,1,1.1167943534877487e-05,12067
pack.),1,1.1167943534877487e-05,12067
well....,1,1.1167943534877487e-05,12067
amouz-ing...,1,1.1167943534877487e-05,12067
unlikely.,1,1.1167943534877487e-05,12067
ready!,1,1.1167943534877487e-05,12067
definite,1,1.1167943534877487e-05,12067
craps,1,1.1167943534877487e-05,12067
"brag,",1,1.1167943534877487e-05,12067
marriages,1,1.1167943534877487e-05,12067
"free,",1,1.1167943534877487e-05,12067
sure),1,1.1167943534877487e-05,12067
waited,1,1.1167943534877487e-05,12067
crushing,1,1.1167943534877487e-05,12067
final,1,1.1167943534877487e-05,12067
"frisbee,",1,1.1167943534877487e-05,12067
gary),1,1.1167943534877487e-05,12067
bandaged,1,1.1167943534877487e-05,12067
button.),1,1.1167943534877487e-05,12067
flirting?,1,1.1167943534877487e-05,12067
casual,1,1.1167943534877487e-05,12067
bookbinders,1,1.1167943534877487e-05,12067
raise?,1,1.1167943534877487e-05,12067
uncanny.,1,1.1167943534877487e-05,12067
"impression,",1,1.1167943534877487e-05,12067
helen,1,1.1167943534877487e-05,12067
eggs,1,1.1167943534877487e-05,12067
drinks.,1,1.1167943534877487e-05,12067
(insincerely),1,1.1167943534877487e-05,12067
stapler,1,1.1167943534877487e-05,12067
haircut.,1,1.1167943534877487e-05,12067
control.),1,1.1167943534877487e-05,12067
caitlin!,1,1.1167943534877487e-05,12067
desert.,1,1.1167943534877487e-05,12067
11:30,1,1.1167943534877487e-05,12067
"strings,",1,1.1167943534877487e-05,12067
"situation,",1,1.1167943534877487e-05,12067
george.,1,1.1167943534877487e-05,12067
ja,1,1.1167943534877487e-05,12067
hand...,1,1.1167943534877487e-05,12067
ten-month,1,1.1167943534877487e-05,12067
nina,1,1.1167943534877487e-05,12067
revenge),1,1.1167943534877487e-05,12067
machine.),1,1.1167943534877487e-05,12067
(presses,1,1.1167943534877487e-05,12067
caitlin?,1,1.1167943534877487e-05,12067
raise.,1,1.1167943534877487e-05,12067
"order,",1,1.1167943534877487e-05,12067
cleared,1,1.1167943534877487e-05,12067
area!,1,1.1167943534877487e-05,12067
tri-state,1,1.1167943534877487e-05,12067
order?,1,1.1167943534877487e-05,12067
capricorn,1,1.1167943534877487e-05,12067
"""hello.""",1,1.1167943534877487e-05,12067
soon?,1,1.1167943534877487e-05,12067
recollection,1,1.1167943534877487e-05,12067
fired,1,1.1167943534877487e-05,12067
believable.,1,1.1167943534877487e-05,12067
assured,1,1.1167943534877487e-05,12067
hotter,1,1.1167943534877487e-05,12067
threat,1,1.1167943534877487e-05,12067
"herself,",1,1.1167943534877487e-05,12067
others.,1,1.1167943534877487e-05,12067
serious),1,1.1167943534877487e-05,12067
"psychology,",1,1.1167943534877487e-05,12067
pizzas,1,1.1167943534877487e-05,12067
"up.""",1,1.1167943534877487e-05,12067
bubbling,1,1.1167943534877487e-05,12067
"bean,",1,1.1167943534877487e-05,12067
lima,1,1.1167943534877487e-05,12067
doesn't.,1,1.1167943534877487e-05,12067
"jealous,",1,1.1167943534877487e-05,12067
proud!,1,1.1167943534877487e-05,12067
cone,1,1.1167943534877487e-05,12067
..on,1,1.1167943534877487e-05,12067
desk.,1,1.1167943534877487e-05,12067
"peehe.""",1,1.1167943534877487e-05,12067
scenario.,1,1.1167943534877487e-05,12067
exciting.,1,1.1167943534877487e-05,12067
"truth,",1,1.1167943534877487e-05,12067
thing?!,1,1.1167943534877487e-05,12067
connected,1,1.1167943534877487e-05,12067
relationships,1,1.1167943534877487e-05,12067
affected,1,1.1167943534877487e-05,12067
simian?,1,1.1167943534877487e-05,12067
pee-pee.,1,1.1167943534877487e-05,12067
10-100.,1,1.1167943534877487e-05,12067
board),1,1.1167943534877487e-05,12067
lining.),1,1.1167943534877487e-05,12067
pinned,1,1.1167943534877487e-05,12067
..whose,1,1.1167943534877487e-05,12067
chips,1,1.1167943534877487e-05,12067
tortilla,1,1.1167943534877487e-05,12067
upstairs,1,1.1167943534877487e-05,12067
gary,1,1.1167943534877487e-05,12067
impress,1,1.1167943534877487e-05,12067
reason.},1,1.1167943534877487e-05,12067
{finally!,1,1.1167943534877487e-05,12067
'idney'.,1,1.1167943534877487e-05,12067
spills,1,1.1167943534877487e-05,12067
gun?,1,1.1167943534877487e-05,12067
sometime,1,1.1167943534877487e-05,12067
betty?,1,1.1167943534877487e-05,12067
irrational,1,1.1167943534877487e-05,12067
"caring,",1,1.1167943534877487e-05,12067
joy.),1,1.1167943534877487e-05,12067
responsible,1,1.1167943534877487e-05,12067
north,1,1.1167943534877487e-05,12067
america.,1,1.1167943534877487e-05,12067
sniffs,1,1.1167943534877487e-05,12067
sick;,1,1.1167943534877487e-05,12067
phoebe?,1,1.1167943534877487e-05,12067
though--oh,1,1.1167943534877487e-05,12067
oncedidn't,1,1.1167943534877487e-05,12067
rued,1,1.1167943534877487e-05,12067
water.,1,1.1167943534877487e-05,12067
gallons,1,1.1167943534877487e-05,12067
800,1,1.1167943534877487e-05,12067
'em?,1,1.1167943534877487e-05,12067
starin',1,1.1167943534877487e-05,12067
hissy,1,1.1167943534877487e-05,12067
weirder,1,1.1167943534877487e-05,12067
unwilling,1,1.1167943534877487e-05,12067
shirts?,1,1.1167943534877487e-05,12067
polo,1,1.1167943534877487e-05,12067
"lauren,",1,1.1167943534877487e-05,12067
"""happy",1,1.1167943534877487e-05,12067
spades),1,1.1167943534877487e-05,12067
9,1,1.1167943534877487e-05,12067
movies?,1,1.1167943534877487e-05,12067
fore,1,1.1167943534877487e-05,12067
"already,",1,1.1167943534877487e-05,12067
whoo!,1,1.1167943534877487e-05,12067
"deal.""",1,1.1167943534877487e-05,12067
live-living,1,1.1167943534877487e-05,12067
crime.,1,1.1167943534877487e-05,12067
report,1,1.1167943534877487e-05,12067
"gary,",1,1.1167943534877487e-05,12067
joke.),1,1.1167943534877487e-05,12067
ladies!,1,1.1167943534877487e-05,12067
"terrified,",1,1.1167943534877487e-05,12067
knit!,1,1.1167943534877487e-05,12067
"try,",1,1.1167943534877487e-05,12067
chrysler,1,1.1167943534877487e-05,12067
sigh,1,1.1167943534877487e-05,12067
(breathes,1,1.1167943534877487e-05,12067
fast!,1,1.1167943534877487e-05,12067
memo,1,1.1167943534877487e-05,12067
(terrified),1,1.1167943534877487e-05,12067
pumpkin?,1,1.1167943534877487e-05,12067
doin',1,1.1167943534877487e-05,12067
hiya,1,1.1167943534877487e-05,12067
baby-doll,1,1.1167943534877487e-05,12067
sandwiches.,1,1.1167943534877487e-05,12067
lined,1,1.1167943534877487e-05,12067
foxhole,1,1.1167943534877487e-05,12067
troops?,1,1.1167943534877487e-05,12067
bite.),1,1.1167943534877487e-05,12067
hm-hmm.,1,1.1167943534877487e-05,12067
"oh-oi-ho,",1,1.1167943534877487e-05,12067
capade.,1,1.1167943534877487e-05,12067
"inside,",1,1.1167943534877487e-05,12067
sandwich.),1,1.1167943534877487e-05,12067
"moment,",1,1.1167943534877487e-05,12067
mug,1,1.1167943534877487e-05,12067
"football,",1,1.1167943534877487e-05,12067
dropping,1,1.1167943534877487e-05,12067
scenes,1,1.1167943534877487e-05,12067
various,1,1.1167943534877487e-05,12067
(we,1,1.1167943534877487e-05,12067
dropper.,1,1.1167943534877487e-05,12067
dropper?,1,1.1167943534877487e-05,12067
reputation,1,1.1167943534877487e-05,12067
gary's,1,1.1167943534877487e-05,12067
"d,",1,1.1167943534877487e-05,12067
overreacted,1,1.1167943534877487e-05,12067
anti-christ.,1,1.1167943534877487e-05,12067
minion,1,1.1167943534877487e-05,12067
juggle,1,1.1167943534877487e-05,12067
catching!,1,1.1167943534877487e-05,12067
dropper!,1,1.1167943534877487e-05,12067
game.),1,1.1167943534877487e-05,12067
&ndash;,1,1.1167943534877487e-05,12067
nina?,1,1.1167943534877487e-05,12067
sitting.),1,1.1167943534877487e-05,12067
"lot,",1,1.1167943534877487e-05,12067
(suddenly,1,1.1167943534877487e-05,12067
bright),1,1.1167943534877487e-05,12067
sometime?,1,1.1167943534877487e-05,12067
"psychiatrist,",1,1.1167943534877487e-05,12067
risked,1,1.1167943534877487e-05,12067
"""finally!",1,1.1167943534877487e-05,12067
sur-surprise,1,1.1167943534877487e-05,12067
(exhales,1,1.1167943534877487e-05,12067
fairies,1,1.1167943534877487e-05,12067
sandwich),1,1.1167943534877487e-05,12067
sniff,1,1.1167943534877487e-05,12067
tax,1,1.1167943534877487e-05,12067
twinkling,1,1.1167943534877487e-05,12067
..she,1,1.1167943534877487e-05,12067
danger.,1,1.1167943534877487e-05,12067
earrings.,1,1.1167943534877487e-05,12067
luckiest,1,1.1167943534877487e-05,12067
countdownengineson!,1,1.1167943534877487e-05,12067
commencing,1,1.1167943534877487e-05,12067
tom!,1,1.1167943534877487e-05,12067
shirt.,1,1.1167943534877487e-05,12067
looking?,1,1.1167943534877487e-05,12067
humanity.,1,1.1167943534877487e-05,12067
"flirt,",1,1.1167943534877487e-05,12067
whooo,1,1.1167943534877487e-05,12067
wewee-woo,1,1.1167943534877487e-05,12067
readies,1,1.1167943534877487e-05,12067
let's-let's-let's,1,1.1167943534877487e-05,12067
"meanwhile,",1,1.1167943534877487e-05,12067
pantomime,1,1.1167943534877487e-05,12067
whoo,1,1.1167943534877487e-05,12067
"me!""",1,1.1167943534877487e-05,12067
nose,1,1.1167943534877487e-05,12067
partner,1,1.1167943534877487e-05,12067
sense?!,1,1.1167943534877487e-05,12067
cop.,1,1.1167943534877487e-05,12067
bullet!,1,1.1167943534877487e-05,12067
risk,1,1.1167943534877487e-05,12067
"flanen-nen,",1,1.1167943534877487e-05,12067
"backfire,",1,1.1167943534877487e-05,12067
saved,1,1.1167943534877487e-05,12067
"flanen,",1,1.1167943534877487e-05,12067
dove,1,1.1167943534877487e-05,12067
flan.,1,1.1167943534877487e-05,12067
from-from,1,1.1167943534877487e-05,12067
informed,1,1.1167943534877487e-05,12067
"walk,",1,1.1167943534877487e-05,12067
frenzy.,1,1.1167943534877487e-05,12067
nina...,1,1.1167943534877487e-05,12067
newfound,1,1.1167943534877487e-05,12067
rambling,1,1.1167943534877487e-05,12067
backfired,1,1.1167943534877487e-05,12067
noises!,1,1.1167943534877487e-05,12067
backfire!,1,1.1167943534877487e-05,12067
(pouting),1,1.1167943534877487e-05,12067
hello!!,1,1.1167943534877487e-05,12067
(miming,1,1.1167943534877487e-05,12067
we-we're,1,1.1167943534877487e-05,12067
visitors.,1,1.1167943534877487e-05,12067
riding,1,1.1167943534877487e-05,12067
gay.,1,1.1167943534877487e-05,12067
steal!,1,1.1167943534877487e-05,12067


==> figures/zipfs/Joey.csv <==
types,counts,probs,total_unique
i,3149,0.03364675713217224,12091
the,2626,0.028058553264237632,12091
you,2615,0.02794101933967304,12091
to,1993,0.021295010150657122,12091
a,1908,0.020386793460839832,12091
and,1731,0.018495565765573246,12091
that,833,0.008900523560209424,12091
it,824,0.008804359440111122,12091
of,772,0.008248744523987606,12091
in,719,0.0076824447056309435,12091
is,669,0.007148199593973715,12091
my,635,0.0067849129180468,12091
this,607,0.006485735655518752,12091
what,598,0.006389571535420451,12091
all,593,0.006336147024254728,12091
with,573,0.006122448979591836,12091
just,560,0.005983545250560957,12091
for,549,0.005866011325996367,12091
on,530,0.00566299818356662,12091
do,488,0.005214232289774548,12091
so,480,0.005128753071909392,12091
not,466,0.004979164440645368,12091
have,464,0.004957794636179079,12091
like,451,0.0048188909071482,12091
we,450,0.004808206004915055,12091
be,450,0.004808206004915055,12091
me,449,0.004797521102681911,12091
but,440,0.004701356982583609,12091
was,425,0.004541083449086441,12091
at,420,0.004487658937920718,12091
im,414,0.004423549524521851,12091
get,406,0.004338070306656694,12091
his,391,0.004177796773159525,12091
"yeah,",391,0.004177796773159525,12091
are,380,0.004060262848594935,12091
about,368,0.0039320440217972,12091
your,357,0.00381451009723261,12091
gonna,348,0.0037183459771343093,12091
know,346,0.00369697617266802,12091
he,335,0.0035794422481034297,12091
"hey,",335,0.0035794422481034297,12091
can,332,0.0035473875414039962,12091
its,331,0.0035367026391708517,12091
got,327,0.0034939630302382734,12091
out,324,0.0034619083235388395,12091
dont,324,0.0034619083235388395,12091
i'm,324,0.0034619083235388395,12091
"oh,",323,0.003451223421305695,12091
oh,319,0.0034084838123731166,12091
up,316,0.003376429105673683,12091
"uh,",305,0.003258895181109093,12091
(he,303,0.0032375253766428035,12091
how,301,0.0032161555721765146,12091
if,287,0.0030665669409124905,12091
her,286,0.003055882038679346,12091
"well,",278,0.0029704028208141896,12091
she,273,0.0029169783096484668,12091
hey!,266,0.002842183994016455,12091
think,255,0.0027246500694518643,12091
(to,253,0.0027032802649855753,12091
"no,",249,0.002660540656052997,12091
come,239,0.0025536916337215517,12091
it's,234,0.002500267122555829,12091
don't,231,0.002468212415856395,12091
go,229,0.002446842611390106,12091
want,228,0.002436157709156961,12091
really,225,0.0024041030024575276,12091
they,218,0.0023293086868255157,12091
one,215,0.002297253980126082,12091
youre,211,0.0022545143711935034,12091
thats,209,0.0022331445667272145,12091
no,201,0.0021476653488620577,12091
look,200,0.0021369804466289132,12091
hey,199,0.0021262955443957688,12091
yeah.,197,0.0021049257399294798,12091
did,196,0.0020942408376963353,12091
"okay,",193,0.0020621861309969014,12091
"right,",190,0.0020301314242974675,12091
see,188,0.0020087616198311785,12091
there,185,0.0019767069131317446,12091
when,184,0.0019660220108986,12091
well,182,0.0019446522064323112,12091
from,180,0.001923282401966022,12091
were,180,0.001923282401966022,12091
it.,176,0.0018805427930334438,12091
an,171,0.001827118281867721,12091
right,170,0.0018164333796345763,12091
little,168,0.0017950635751682873,12091
good,164,0.001752323966235709,12091
what?,162,0.0017309541617694197,12091
okay.,161,0.0017202692595362752,12091
could,159,0.001698899455069986,12091
back,156,0.0016668447483705524,12091
tell,155,0.001656159846137408,12091
him,155,0.001656159846137408,12091
you're,155,0.001656159846137408,12091
as,150,0.001602735334971685,12091
then,150,0.001602735334971685,12091
some,150,0.001602735334971685,12091
over,148,0.0015813655305053958,12091
"look,",147,0.0015706806282722514,12091
ross,146,0.0015599957260391067,12091
going,144,0.0015386259215728177,12091
who,142,0.0015172561171065285,12091
would,141,0.001506571214873384,12091
why,141,0.001506571214873384,12091
yeah!,139,0.0014852014104070948,12091
now,138,0.0014745165081739501,12091
guys,136,0.0014531467037076611,12091
that's,135,0.0014424618014745164,12091
take,135,0.0014424618014745164,12091
say,130,0.0013890372903087936,12091
here,130,0.0013890372903087936,12091
down,122,0.001303558072443637,12091
maybe,119,0.0012715033657442034,12091
you.,117,0.0012501335612779144,12091
had,117,0.0012501335612779144,12091
huh?,115,0.0012287637568116252,12091
make,114,0.0012180788545784805,12091
or,114,0.0012180788545784805,12091
no!,113,0.001207393952345336,12091
it!,113,0.001207393952345336,12091
me.,112,0.0011967090501121915,12091
chandler,111,0.0011860241478790468,12091
big,110,0.0011753392456459023,12091
been,109,0.0011646543434127579,12091
said,108,0.0011539694411796132,12091
because,108,0.0011539694411796132,12091
right?,108,0.0011539694411796132,12091
okay?,108,0.0011539694411796132,12091
gotta,107,0.0011432845389464687,12091
should,106,0.001132599636713324,12091
"know,",104,0.001111229832247035,12091
wanna,104,0.001111229832247035,12091
joey,104,0.001111229832247035,12091
never,103,0.0011005449300138903,12091
"ross,",102,0.0010898600277807458,12091
ill,102,0.0010898600277807458,12091
looks,98,0.0010471204188481676,12091
right.,97,0.001036435516615023,12091
need,97,0.001036435516615023,12091
mean,97,0.001036435516615023,12091
guy,95,0.0010150657121487338,12091
"ah,",92,0.0009830110054493,12091
cant,90,0.000961641200983011,12091
something,90,0.000961641200983011,12091
can't,89,0.0009509562987498664,12091
didnt,87,0.0009295864942835773,12091
any,87,0.0009295864942835773,12091
thing,86,0.0009189015920504327,12091
love,86,0.0009189015920504327,12091
(entering),85,0.0009082166898172881,12091
into,85,0.0009082166898172881,12091
our,85,0.0009082166898172881,12091
no.,84,0.0008975317875841437,12091
more,83,0.0008868468853509991,12091
"me,",83,0.0008868468853509991,12091
rachel,83,0.0008868468853509991,12091
let,82,0.0008761619831178545,12091
know.,82,0.0008761619831178545,12091
still,82,0.0008761619831178545,12091
where,81,0.0008654770808847099,12091
by,80,0.0008547921786515654,12091
off,80,0.0008547921786515654,12091
even,79,0.0008441072764184208,12091
hey.,78,0.0008334223741852762,12091
give,77,0.0008227374719521316,12091
am,77,0.0008227374719521316,12091
will,76,0.0008120525697189871,12091
new,76,0.0008120525697189871,12091
talk,74,0.0007906827652526979,12091
"it,",74,0.0007906827652526979,12091
doing,74,0.0007906827652526979,12091
"man,",74,0.0007906827652526979,12091
here.,73,0.0007799978630195533,12091
has,73,0.0007799978630195533,12091
way,73,0.0007799978630195533,12091
"now,",73,0.0007799978630195533,12091
right!,73,0.0007799978630195533,12091
"so,",72,0.0007693129607864088,12091
shes,72,0.0007693129607864088,12091
great,72,0.0007693129607864088,12091
whats,71,0.0007586280585532642,12091
"listen,",71,0.0007586280585532642,12091
two,71,0.0007586280585532642,12091
only,70,0.0007479431563201197,12091
much,70,0.0007479431563201197,12091
yknow,70,0.0007479431563201197,12091
chandler),70,0.0007479431563201197,12091
he's,70,0.0007479431563201197,12091
believe,70,0.0007479431563201197,12091
them,69,0.0007372582540869751,12091
monica,69,0.0007372582540869751,12091
me!,68,0.0007265733518538306,12091
"mean,",68,0.0007265733518538306,12091
yeah,68,0.0007265733518538306,12091
uh,68,0.0007265733518538306,12091
"you,",68,0.0007265733518538306,12091
time,67,0.000715888449620686,12091
starts,67,0.000715888449620686,12091
that.,67,0.000715888449620686,12091
great!,66,0.0007052035473875414,12091
(they,66,0.0007052035473875414,12091
didn't,64,0.0006838337429212523,12091
hes,64,0.0006838337429212523,12091
i'll,64,0.0006838337429212523,12091
oh!,63,0.0006731488406881077,12091
very,63,0.0006731488406881077,12091
does,62,0.0006624639384549631,12091
their,62,0.0006624639384549631,12091
theres,61,0.0006517790362218185,12091
(starts,61,0.0006517790362218185,12091
thought,61,0.0006517790362218185,12091
it?,61,0.0006517790362218185,12091
told,60,0.000641094133988674,12091
those,60,0.000641094133988674,12091
other,58,0.0006197243295223848,12091
kinda,58,0.0006197243295223848,12091
"chandler,",58,0.0006197243295223848,12091
ever,58,0.0006197243295223848,12091
pretty,58,0.0006197243295223848,12091
stuff,58,0.0006197243295223848,12091
feel,58,0.0006197243295223848,12091
around,58,0.0006197243295223848,12091
first,58,0.0006197243295223848,12091
she's,58,0.0006197243295223848,12091
than,57,0.0006090394272892403,12091
sorry.,57,0.0006090394272892403,12091
out.,56,0.0005983545250560958,12091
guess,56,0.0005983545250560958,12091
go.,56,0.0005983545250560958,12091
you!,56,0.0005983545250560958,12091
best,55,0.0005876696228229512,12091
"rach,",55,0.0005876696228229512,12091
her.,54,0.0005769847205898066,12091
thank,54,0.0005769847205898066,12091
talking,53,0.000566299818356662,12091
next,53,0.000566299818356662,12091
what's,53,0.000566299818356662,12091
goes,53,0.000566299818356662,12091
lot,53,0.000566299818356662,12091
last,52,0.0005556149161235175,12091
went,52,0.0005556149161235175,12091
better,52,0.0005556149161235175,12091
wait,52,0.0005556149161235175,12091
too.,52,0.0005556149161235175,12091
there.,52,0.0005556149161235175,12091
these,52,0.0005556149161235175,12091
yknow?,51,0.0005449300138903729,12091
ive,50,0.0005342451116572283,12091
listen,50,0.0005342451116572283,12091
too,50,0.0005342451116572283,12091
that!,50,0.0005342451116572283,12091
call,49,0.0005235602094240838,12091
y'know,49,0.0005235602094240838,12091
i-i,49,0.0005235602094240838,12091
know!,49,0.0005235602094240838,12091
check,49,0.0005235602094240838,12091
(chandler,49,0.0005235602094240838,12091
people,49,0.0005235602094240838,12091
long,48,0.0005128753071909392,12091
here!,48,0.0005128753071909392,12091
that?,48,0.0005128753071909392,12091
(the,48,0.0005128753071909392,12091
play,48,0.0005128753071909392,12091
phoebe,48,0.0005128753071909392,12091
"dude,",48,0.0005128753071909392,12091
what?!,48,0.0005128753071909392,12091
okay,47,0.0005021904049577946,12091
made,47,0.0005021904049577946,12091
him.),47,0.0005021904049577946,12091
me?,47,0.0005021904049577946,12091
"pheebs,",47,0.0005021904049577946,12091
turns,46,0.00049150550272465,12091
anything,46,0.00049150550272465,12091
"yknow,",46,0.00049150550272465,12091
keep,46,0.00049150550272465,12091
sure,46,0.00049150550272465,12091
after,46,0.00049150550272465,12091
theyre,46,0.00049150550272465,12091
put,46,0.00049150550272465,12091
woman,45,0.0004808206004915055,12091
"but,",45,0.0004808206004915055,12091
wow!,45,0.0004808206004915055,12091
always,45,0.0004808206004915055,12091
girl,45,0.0004808206004915055,12091
before,45,0.0004808206004915055,12091
(in,45,0.0004808206004915055,12091
another,44,0.00047013569825836096,12091
on!,44,0.00047013569825836096,12091
(looks,44,0.00047013569825836096,12091
this.,44,0.00047013569825836096,12091
us,44,0.00047013569825836096,12091
lets,44,0.00047013569825836096,12091
being,44,0.00047013569825836096,12091
having,44,0.00047013569825836096,12091
(points,44,0.00047013569825836096,12091
gets,43,0.00045945079602521637,12091
him),43,0.00045945079602521637,12091
door,43,0.00045945079602521637,12091
do?,43,0.00045945079602521637,12091
(pause),42,0.0004487658937920718,12091
there's,42,0.0004487658937920718,12091
hand,42,0.0004487658937920718,12091
cause,42,0.0004487658937920718,12091
head,42,0.0004487658937920718,12091
work,41,0.00043808099155892723,12091
getting,41,0.00043808099155892723,12091
nice,41,0.00043808099155892723,12091
trying,41,0.00043808099155892723,12091
ross!,41,0.00043808099155892723,12091
really?,40,0.0004273960893257827,12091
"on,",40,0.0004273960893257827,12091
god!,40,0.0004273960893257827,12091
man!,40,0.0004273960893257827,12091
ask,40,0.0004273960893257827,12091
man,40,0.0004273960893257827,12091
things,40,0.0004273960893257827,12091
remember,39,0.0004167111870926381,12091
we're,39,0.0004167111870926381,12091
hands,39,0.0004167111870926381,12091
"ok,",39,0.0004167111870926381,12091
i've,39,0.0004167111870926381,12091
through,39,0.0004167111870926381,12091
walks,39,0.0004167111870926381,12091
out!,39,0.0004167111870926381,12091
totally,39,0.0004167111870926381,12091
baby,38,0.00040602628485949356,12091
hear,38,0.00040602628485949356,12091
saw,38,0.00040602628485949356,12091
good.,38,0.00040602628485949356,12091
"guys,",38,0.00040602628485949356,12091
actually,38,0.00040602628485949356,12091
looking,38,0.00040602628485949356,12091
start,38,0.00040602628485949356,12091
takes,37,0.00039534138262634896,12091
oh.,37,0.00039534138262634896,12091
ross),37,0.00039534138262634896,12091
thanks,37,0.00039534138262634896,12091
(on,37,0.00039534138262634896,12091
rachel),37,0.00039534138262634896,12091
away,37,0.00039534138262634896,12091
ross.,37,0.00039534138262634896,12091
day,36,0.0003846564803932044,12091
"uhh,",36,0.0003846564803932044,12091
yeah?,36,0.0003846564803932044,12091
doesnt,36,0.0003846564803932044,12091
"say,",36,0.0003846564803932044,12091
might,36,0.0003846564803932044,12091
sorry,35,0.00037397157816005983,12091
(she,35,0.00037397157816005983,12091
watch,35,0.00037397157816005983,12091
which,35,0.00037397157816005983,12091
wanted,35,0.00037397157816005983,12091
hell,35,0.00037397157816005983,12091
"here,",35,0.00037397157816005983,12091
probably,35,0.00037397157816005983,12091
thinking,35,0.00037397157816005983,12091
show,35,0.00037397157816005983,12091
find,35,0.00037397157816005983,12091
stop,35,0.00037397157816005983,12091
same,35,0.00037397157816005983,12091
"what,",34,0.0003632866759269153,12091
hot,34,0.0003632866759269153,12091
"up,",34,0.0003632866759269153,12091
phone),34,0.0003632866759269153,12091
up!,34,0.0003632866759269153,12091
whole,34,0.0003632866759269153,12091
"umm,",34,0.0003632866759269153,12091
nothing,34,0.0003632866759269153,12091
(ross,34,0.0003632866759269153,12091
"y'know,",34,0.0003632866759269153,12091
bad,33,0.0003526017736937707,12091
pheebs!,33,0.0003526017736937707,12091
"that,",33,0.0003526017736937707,12091
okay!,33,0.0003526017736937707,12091
both,33,0.0003526017736937707,12091
help,33,0.0003526017736937707,12091
(joey,33,0.0003526017736937707,12091
comes,33,0.0003526017736937707,12091
chandler.,33,0.0003526017736937707,12091
you?,32,0.00034191687146062615,12091
monica),32,0.00034191687146062615,12091
kind,32,0.00034191687146062615,12091
walk,32,0.00034191687146062615,12091
up.,32,0.00034191687146062615,12091
try,32,0.00034191687146062615,12091
wearing,32,0.00034191687146062615,12091
"her,",32,0.00034191687146062615,12091
there!,32,0.00034191687146062615,12091
on.,31,0.00033123196922748156,12091
pick,31,0.00033123196922748156,12091
hold,31,0.00033123196922748156,12091
let's,31,0.00033123196922748156,12091
man.,31,0.00033123196922748156,12091
hit,31,0.00033123196922748156,12091
came,31,0.00033123196922748156,12091
(looking,31,0.00033123196922748156,12091
they're,31,0.00033123196922748156,12091
"sorry,",31,0.00033123196922748156,12091
here?,31,0.00033123196922748156,12091
now.,31,0.00033123196922748156,12091
taking,31,0.00033123196922748156,12091
place,31,0.00033123196922748156,12091
since,31,0.00033123196922748156,12091
"out,",30,0.000320547066994337,12091
"ooh,",30,0.000320547066994337,12091
someone,30,0.000320547066994337,12091
ok?,30,0.000320547066994337,12091
(listens),30,0.000320547066994337,12091
and-and,30,0.000320547066994337,12091
friends,30,0.000320547066994337,12091
voice),30,0.000320547066994337,12091
doesn't,30,0.000320547066994337,12091
"god,",30,0.000320547066994337,12091
up),29,0.0003098621647611924,12091
ya,29,0.0003098621647611924,12091
stay,29,0.0003098621647611924,12091
thanks.,29,0.0003098621647611924,12091
duck,29,0.0003098621647611924,12091
three,29,0.0003098621647611924,12091
real,29,0.0003098621647611924,12091
again.,28,0.0002991772625280479,12091
"alright,",28,0.0002991772625280479,12091
left,28,0.0002991772625280479,12091
each,28,0.0002991772625280479,12091
"wow,",28,0.0002991772625280479,12091
it.),28,0.0002991772625280479,12091
fine!,28,0.0002991772625280479,12091
"good,",28,0.0002991772625280479,12091
"monica,",28,0.0002991772625280479,12091
"whoa,",28,0.0002991772625280479,12091
sounds,28,0.0002991772625280479,12091
stupid,28,0.0002991772625280479,12091
forget,28,0.0002991772625280479,12091
friend,28,0.0002991772625280479,12091
ya.,28,0.0002991772625280479,12091
him.,27,0.0002884923602949033,12091
called,27,0.0002884923602949033,12091
sex,27,0.0002884923602949033,12091
makes,27,0.0002884923602949033,12091
old,27,0.0002884923602949033,12091
room,27,0.0002884923602949033,12091
one.,27,0.0002884923602949033,12091
doing?,27,0.0002884923602949033,12091
happy,27,0.0002884923602949033,12091
sure.,27,0.0002884923602949033,12091
"like,",27,0.0002884923602949033,12091
joey.,27,0.0002884923602949033,12091
done,27,0.0002884923602949033,12091
guys!,27,0.0002884923602949033,12091
this?,27,0.0002884923602949033,12091
kiss,26,0.00027780745806175875,12091
phone,26,0.00027780745806175875,12091
eat,26,0.00027780745806175875,12091
"there,",26,0.00027780745806175875,12091
"wait,",26,0.00027780745806175875,12091
picks,26,0.00027780745806175875,12091
why?,26,0.00027780745806175875,12091
whoa!,26,0.00027780745806175875,12091
night,26,0.00027780745806175875,12091
name,26,0.00027780745806175875,12091
"sure,",26,0.00027780745806175875,12091
front,25,0.00026712255582861415,12091
do.,25,0.00026712255582861415,12091
face,25,0.00026712255582861415,12091
(monica,25,0.00026712255582861415,12091
turn,25,0.00026712255582861415,12091
table,25,0.00026712255582861415,12091
this!,25,0.00026712255582861415,12091
coming,25,0.00026712255582861415,12091
wants,25,0.00026712255582861415,12091
tv,25,0.00026712255582861415,12091
chandler?,25,0.00026712255582861415,12091
"ya,",25,0.00026712255582861415,12091
audition,25,0.00026712255582861415,12091
used,25,0.00026712255582861415,12091
"this,",25,0.00026712255582861415,12091
there?,24,0.0002564376535954696,12091
stuff.,24,0.0002564376535954696,12091
guys.,24,0.0002564376535954696,12091
hi!,24,0.0002564376535954696,12091
wont,24,0.0002564376535954696,12091
time.,24,0.0002564376535954696,12091
enough,24,0.0002564376535954696,12091
open,24,0.0002564376535954696,12091
everything,24,0.0002564376535954696,12091
supposed,24,0.0002564376535954696,12091
do!,24,0.0002564376535954696,12091
wasnt,24,0.0002564376535954696,12091
her!,24,0.0002564376535954696,12091
whos,24,0.0002564376535954696,12091
move,23,0.000245752751362325,12091
movie,23,0.000245752751362325,12091
days,23,0.000245752751362325,12091
says,23,0.000245752751362325,12091
date,23,0.000245752751362325,12091
(holds,23,0.000245752751362325,12091
meet,23,0.000245752751362325,12091
phoebe),23,0.000245752751362325,12091
pay,23,0.000245752751362325,12091
home,23,0.000245752751362325,12091
great.,23,0.000245752751362325,12091
"is,",23,0.000245752751362325,12091
rachel.,23,0.000245752751362325,12091
puts,23,0.000245752751362325,12091
(goes,23,0.000245752751362325,12091
who's,23,0.000245752751362325,12091
youll,23,0.000245752751362325,12091
door.),23,0.000245752751362325,12091
id,23,0.000245752751362325,12091
happened,23,0.000245752751362325,12091
yes!,22,0.00023506784912918048,12091
read,22,0.00023506784912918048,12091
many,22,0.00023506784912918048,12091
part,22,0.00023506784912918048,12091
hard,22,0.00023506784912918048,12091
girls,22,0.00023506784912918048,12091
her),22,0.00023506784912918048,12091
care,22,0.00023506784912918048,12091
back.,22,0.00023506784912918048,12091
is.,22,0.00023506784912918048,12091
up?,22,0.00023506784912918048,12091
go!,22,0.00023506784912918048,12091
(laughs),22,0.00023506784912918048,12091
"him,",22,0.00023506784912918048,12091
cool,22,0.00023506784912918048,12091
too!,22,0.00023506784912918048,12091
live,21,0.0002243829468960359,12091
up.),21,0.0002243829468960359,12091
(sees,21,0.0002243829468960359,12091
every,21,0.0002243829468960359,12091
out.),21,0.0002243829468960359,12091
also,21,0.0002243829468960359,12091
youve,21,0.0002243829468960359,12091
found,21,0.0002243829468960359,12091
grabs,21,0.0002243829468960359,12091
knew,21,0.0002243829468960359,12091
saying,21,0.0002243829468960359,12091
on?,21,0.0002243829468960359,12091
wouldnt,21,0.0002243829468960359,12091
wasn't,21,0.0002243829468960359,12091
couple,21,0.0002243829468960359,12091
seen,21,0.0002243829468960359,12091
y'know?,21,0.0002243829468960359,12091
money,20,0.00021369804466289135,12091
sleep,20,0.00021369804466289135,12091
use,20,0.00021369804466289135,12091
it),20,0.00021369804466289135,12091
yeah...,20,0.00021369804466289135,12091
back!,20,0.00021369804466289135,12091
mr.,20,0.00021369804466289135,12091
ready,20,0.00021369804466289135,12091
(entering,20,0.00021369804466289135,12091
between,20,0.00021369804466289135,12091
already,20,0.00021369804466289135,12091
while,20,0.00021369804466289135,12091
own,20,0.00021369804466289135,12091
ross?,20,0.00021369804466289135,12091
in.,20,0.00021369804466289135,12091
eyes,20,0.00021369804466289135,12091
sorry!,20,0.00021369804466289135,12091
until,20,0.00021369804466289135,12091
something.,20,0.00021369804466289135,12091
naked,20,0.00021369804466289135,12091
behind,20,0.00021369804466289135,12091
opens,20,0.00021369804466289135,12091
closes,20,0.00021369804466289135,12091
hang,19,0.00020301314242974678,12091
say?,19,0.00020301314242974678,12091
five,19,0.00020301314242974678,12091
hate,19,0.00020301314242974678,12091
room),19,0.00020301314242974678,12091
"anyway,",19,0.00020301314242974678,12091
stops,19,0.00020301314242974678,12091
(gets,19,0.00020301314242974678,12091
(rachel,19,0.00020301314242974678,12091
without,19,0.00020301314242974678,12091
telling,19,0.00020301314242974678,12091
may,19,0.00020301314242974678,12091
"phoebe,",19,0.00020301314242974678,12091
"no-no,",19,0.00020301314242974678,12091
women,19,0.00020301314242974678,12091
acting,19,0.00020301314242974678,12091
guy.,19,0.00020301314242974678,12091
picture,19,0.00020301314242974678,12091
matter,19,0.00020301314242974678,12091
now?,19,0.00020301314242974678,12091
drake,18,0.0001923282401966022,12091
'cause,18,0.0001923282401966022,12091
yes,18,0.0001923282401966022,12091
miss,18,0.0001923282401966022,12091
isn't,18,0.0001923282401966022,12091
day.,18,0.0001923282401966022,12091
thing.,18,0.0001923282401966022,12091
sure!,18,0.0001923282401966022,12091
looked,18,0.0001923282401966022,12091
so.,18,0.0001923282401966022,12091
again,18,0.0001923282401966022,12091
hello?,18,0.0001923282401966022,12091
bet,18,0.0001923282401966022,12091
couldn't,18,0.0001923282401966022,12091
"just,",18,0.0001923282401966022,12091
means,18,0.0001923282401966022,12091
took,18,0.0001923282401966022,12091
important,18,0.0001923282401966022,12091
break,18,0.0001923282401966022,12091
gave,18,0.0001923282401966022,12091
chandler!,18,0.0001923282401966022,12091
weird,18,0.0001923282401966022,12091
wish,18,0.0001923282401966022,12091
wrong,18,0.0001923282401966022,12091
one!,18,0.0001923282401966022,12091
"then,",17,0.00018164333796345764,12091
i'd,17,0.00018164333796345764,12091
you'd,17,0.00018164333796345764,12091
"time,",17,0.00018164333796345764,12091
towards,17,0.00018164333796345764,12091
"back,",17,0.00018164333796345764,12091
something?,17,0.00018164333796345764,12091
(does,17,0.00018164333796345764,12091
bring,17,0.00018164333796345764,12091
living,17,0.00018164333796345764,12091
down.,17,0.00018164333796345764,12091
least,17,0.00018164333796345764,12091
himself),17,0.00018164333796345764,12091
hi,17,0.00018164333796345764,12091
night.,17,0.00018164333796345764,12091
think?,17,0.00018164333796345764,12091
not?,17,0.00018164333796345764,12091
(takes,17,0.00018164333796345764,12091
talked,17,0.00018164333796345764,12091
scene,17,0.00018164333796345764,12091
rach!,17,0.00018164333796345764,12091
problem,17,0.00018164333796345764,12091
knows,17,0.00018164333796345764,12091
years,17,0.00018164333796345764,12091
thinks,17,0.00018164333796345764,12091
(phoebe,17,0.00018164333796345764,12091
throws,17,0.00018164333796345764,12091
thanks!,17,0.00018164333796345764,12091
"see,",17,0.00018164333796345764,12091
different,17,0.00018164333796345764,12091
anyone,17,0.00018164333796345764,12091
cut,17,0.00018164333796345764,12091
wouldn't,17,0.00018164333796345764,12091
huge,17,0.00018164333796345764,12091
broke,17,0.00018164333796345764,12091
"fine,",17,0.00018164333796345764,12091
sits,17,0.00018164333796345764,12091
again.),17,0.00018164333796345764,12091
later.,17,0.00018164333796345764,12091
her?,17,0.00018164333796345764,12091
rest,17,0.00018164333796345764,12091
look!,16,0.00017095843573031308,12091
us!,16,0.00017095843573031308,12091
"down,",16,0.00017095843573031308,12091
you-you,16,0.00017095843573031308,12091
game,16,0.00017095843573031308,12091
friends.,16,0.00017095843573031308,12091
together.,16,0.00017095843573031308,12091
myself,16,0.00017095843573031308,12091
buy,16,0.00017095843573031308,12091
itll,16,0.00017095843573031308,12091
dude!,16,0.00017095843573031308,12091
dr.,16,0.00017095843573031308,12091
"yes,",16,0.00017095843573031308,12091
you've,16,0.00017095843573031308,12091
door),16,0.00017095843573031308,12091
nothing.,16,0.00017095843573031308,12091
word,16,0.00017095843573031308,12091
time!,16,0.00017095843573031308,12091
that?!,16,0.00017095843573031308,12091
almost,16,0.00017095843573031308,12091
leave,16,0.00017095843573031308,12091
"ahh,",16,0.00017095843573031308,12091
together,16,0.00017095843573031308,12091
mad,16,0.00017095843573031308,12091
doin?,16,0.00017095843573031308,12091
not.,16,0.00017095843573031308,12091
"great,",16,0.00017095843573031308,12091
figured,15,0.0001602735334971685,12091
know?,15,0.0001602735334971685,12091
else,15,0.0001602735334971685,12091
gives,15,0.0001602735334971685,12091
again!,15,0.0001602735334971685,12091
finally,15,0.0001602735334971685,12091
(walks,15,0.0001602735334971685,12091
worry,15,0.0001602735334971685,12091
isnt,15,0.0001602735334971685,12091
glares,15,0.0001602735334971685,12091
(hands,15,0.0001602735334971685,12091
again),15,0.0001602735334971685,12091
deal.,15,0.0001602735334971685,12091
bit,15,0.0001602735334971685,12091
work.,15,0.0001602735334971685,12091
"and,",15,0.0001602735334971685,12091
ooh!,15,0.0001602735334971685,12091
"rachel,",15,0.0001602735334971685,12091
soap,15,0.0001602735334971685,12091
room.),15,0.0001602735334971685,12091
(exits.),15,0.0001602735334971685,12091
sound,15,0.0001602735334971685,12091
room.,15,0.0001602735334971685,12091
her.),15,0.0001602735334971685,12091
high,15,0.0001602735334971685,12091
understand,15,0.0001602735334971685,12091
tomorrow,15,0.0001602735334971685,12091
actor,15,0.0001602735334971685,12091
working,15,0.0001602735334971685,12091
set,15,0.0001602735334971685,12091
ya?,15,0.0001602735334971685,12091
chick,15,0.0001602735334971685,12091
about?,15,0.0001602735334971685,12091
marry,15,0.0001602735334971685,12091
second,15,0.0001602735334971685,12091
hi.,15,0.0001602735334971685,12091
everyone,15,0.0001602735334971685,12091
food,15,0.0001602735334971685,12091
fine.,15,0.0001602735334971685,12091
coffee,15,0.0001602735334971685,12091
"""i",15,0.0001602735334971685,12091
seeing,15,0.0001602735334971685,12091
number,14,0.00014958863126402394,12091
excuse,14,0.00014958863126402394,12091
dog,14,0.00014958863126402394,12091
uh...,14,0.00014958863126402394,12091
face.),14,0.00014958863126402394,12091
kid,14,0.00014958863126402394,12091
we'll,14,0.00014958863126402394,12091
job.,14,0.00014958863126402394,12091
kill,14,0.00014958863126402394,12091
playing,14,0.00014958863126402394,12091
couldnt,14,0.00014958863126402394,12091
six,14,0.00014958863126402394,12091
lose,14,0.00014958863126402394,12091
(turns,14,0.00014958863126402394,12091
away.),14,0.00014958863126402394,12091
"i,",14,0.00014958863126402394,12091
(runs,14,0.00014958863126402394,12091
end,14,0.00014958863126402394,12091
run,14,0.00014958863126402394,12091
mean?,14,0.00014958863126402394,12091
such,14,0.00014958863126402394,12091
half,14,0.00014958863126402394,12091
"do,",14,0.00014958863126402394,12091
(makes,14,0.00014958863126402394,12091
crazy,14,0.00014958863126402394,12091
eating,14,0.00014958863126402394,12091
"no-no-no,",14,0.00014958863126402394,12091
today.,14,0.00014958863126402394,12091
is?,14,0.00014958863126402394,12091
"again,",14,0.00014958863126402394,12091
"in,",14,0.00014958863126402394,12091
chandlers,14,0.00014958863126402394,12091
funny,14,0.00014958863126402394,12091
bathroom,14,0.00014958863126402394,12091
havent,14,0.00014958863126402394,12091
runs,14,0.00014958863126402394,12091
most,14,0.00014958863126402394,12091
brought,13,0.00013890372903087937,12091
ya!,13,0.00013890372903087937,12091
us.,13,0.00013890372903087937,12091
ready?,13,0.00013890372903087937,12091
likes,13,0.00013890372903087937,12091
baby!,13,0.00013890372903087937,12091
mind,13,0.00013890372903087937,12091
few,13,0.00013890372903087937,12091
problem.,13,0.00013890372903087937,12091
past,13,0.00013890372903087937,12091
fun,13,0.00013890372903087937,12091
close,13,0.00013890372903087937,12091
"thanks,",13,0.00013890372903087937,12091
uhm...,13,0.00013890372903087937,12091
"together,",13,0.00013890372903087937,12091
way.,13,0.00013890372903087937,12091
monica.,13,0.00013890372903087937,12091
yourself,13,0.00013890372903087937,12091
answer,13,0.00013890372903087937,12091
sometimes,13,0.00013890372903087937,12091
reason,13,0.00013890372903087937,12091
throw,13,0.00013890372903087937,12091
"hi,",13,0.00013890372903087937,12091
once,13,0.00013890372903087937,12091
bad.,13,0.00013890372903087937,12091
making,13,0.00013890372903087937,12091
everybody,13,0.00013890372903087937,12091
me?!,13,0.00013890372903087937,12091
"too,",13,0.00013890372903087937,12091
going?,13,0.00013890372903087937,12091
"ohh,",13,0.00013890372903087937,12091
ring,13,0.00013890372903087937,12091
"one,",13,0.00013890372903087937,12091
apartment,13,0.00013890372903087937,12091
(still,13,0.00013890372903087937,12091
him?,13,0.00013890372903087937,12091
youd,13,0.00013890372903087937,12091
is!,13,0.00013890372903087937,12091
god.,13,0.00013890372903087937,12091
now!,12,0.0001282188267977348,12091
"(entering,",12,0.0001282188267977348,12091
giving,12,0.0001282188267977348,12091
must,12,0.0001282188267977348,12091
be?,12,0.0001282188267977348,12091
party,12,0.0001282188267977348,12091
i-i-i,12,0.0001282188267977348,12091
game.,12,0.0001282188267977348,12091
rach.,12,0.0001282188267977348,12091
(grabs,12,0.0001282188267977348,12091
them.,12,0.0001282188267977348,12091
happen,12,0.0001282188267977348,12091
course,12,0.0001282188267977348,12091
arm,12,0.0001282188267977348,12091
feeling,12,0.0001282188267977348,12091
anybody,12,0.0001282188267977348,12091
(sitting,12,0.0001282188267977348,12091
all.,12,0.0001282188267977348,12091
birthday,12,0.0001282188267977348,12091
again?,12,0.0001282188267977348,12091
dinner,12,0.0001282188267977348,12091
please,12,0.0001282188267977348,12091
heads,12,0.0001282188267977348,12091
hand),12,0.0001282188267977348,12091
huh.,12,0.0001282188267977348,12091
friend.,12,0.0001282188267977348,12091
reading,12,0.0001282188267977348,12091
like?,12,0.0001282188267977348,12091
joey!,12,0.0001282188267977348,12091
shows,12,0.0001282188267977348,12091
pants,12,0.0001282188267977348,12091
monica!,12,0.0001282188267977348,12091
pulls,12,0.0001282188267977348,12091
(shocked),12,0.0001282188267977348,12091
agent,12,0.0001282188267977348,12091
thing?,12,0.0001282188267977348,12091
seems,12,0.0001282188267977348,12091
nice.,12,0.0001282188267977348,12091
himself,12,0.0001282188267977348,12091
yes.,12,0.0001282188267977348,12091
tribbiani.,12,0.0001282188267977348,12091
tape,12,0.0001282188267977348,12091
out?,12,0.0001282188267977348,12091
tonight.,12,0.0001282188267977348,12091
"joey,",12,0.0001282188267977348,12091
book,12,0.0001282188267977348,12091
"really,",12,0.0001282188267977348,12091
lost,12,0.0001282188267977348,12091
forgot,12,0.0001282188267977348,12091
parents,12,0.0001282188267977348,12091
heard,12,0.0001282188267977348,12091
(picks,12,0.0001282188267977348,12091
so...,12,0.0001282188267977348,12091
"thing,",12,0.0001282188267977348,12091
fire,12,0.0001282188267977348,12091
"actually,",12,0.0001282188267977348,12091
chance,12,0.0001282188267977348,12091
chandler.),12,0.0001282188267977348,12091
did.,12,0.0001282188267977348,12091
actor.,12,0.0001282188267977348,12091
leave),12,0.0001282188267977348,12091
standing,11,0.00011753392456459024,12091
so?,11,0.00011753392456459024,12091
director,11,0.00011753392456459024,12091
shake,11,0.00011753392456459024,12091
"them,",11,0.00011753392456459024,12091
exactly,11,0.00011753392456459024,12091
card,11,0.00011753392456459024,12091
(pointing,11,0.00011753392456459024,12091
extra,11,0.00011753392456459024,12091
sees,11,0.00011753392456459024,12091
stand,11,0.00011753392456459024,12091
"around,",11,0.00011753392456459024,12091
"hey-hey,",11,0.00011753392456459024,12091
perfect,11,0.00011753392456459024,12091
wait!,11,0.00011753392456459024,12091
you'll,11,0.00011753392456459024,12091
off.,11,0.00011753392456459024,12091
piece,11,0.00011753392456459024,12091
down),11,0.00011753392456459024,12091
house,11,0.00011753392456459024,12091
baby.,11,0.00011753392456459024,12091
special,11,0.00011753392456459024,12091
no...,11,0.00011753392456459024,12091
sit,11,0.00011753392456459024,12091
doin'?,11,0.00011753392456459024,12091
so.),11,0.00011753392456459024,12091
bye.,11,0.00011753392456459024,12091
thing!,11,0.00011753392456459024,12091
camera,11,0.00011753392456459024,12091
(smiling),11,0.00011753392456459024,12091
much!,11,0.00011753392456459024,12091
first.,11,0.00011753392456459024,12091
tries,11,0.00011753392456459024,12091
fell,11,0.00011753392456459024,12091
much.,11,0.00011753392456459024,12091
car,11,0.00011753392456459024,12091
night!,11,0.00011753392456459024,12091
boy,11,0.00011753392456459024,12091
understand.,11,0.00011753392456459024,12091
mom,11,0.00011753392456459024,12091
(hangs,11,0.00011753392456459024,12091
before.,11,0.00011753392456459024,12091
beautiful,11,0.00011753392456459024,12091
figure,11,0.00011753392456459024,12091
owe,11,0.00011753392456459024,12091
"yeah-yeah,",11,0.00011753392456459024,12091
pheebs?,11,0.00011753392456459024,12091
loves,11,0.00011753392456459024,12091
pull,11,0.00011753392456459024,12091
felt,11,0.00011753392456459024,12091
are!,11,0.00011753392456459024,12091
leaves,11,0.00011753392456459024,12091
place.,11,0.00011753392456459024,12091
you?!,11,0.00011753392456459024,12091
alright?,11,0.00011753392456459024,12091
stares,11,0.00011753392456459024,12091
lot.,11,0.00011753392456459024,12091
fall,11,0.00011753392456459024,12091
sleeping,11,0.00011753392456459024,12091
wear,11,0.00011753392456459024,12091
stuck,11,0.00011753392456459024,12091
afraid,11,0.00011753392456459024,12091
four,11,0.00011753392456459024,12091
"minute,",11,0.00011753392456459024,12091
plate,11,0.00011753392456459024,12091
lives,11,0.00011753392456459024,12091
boat,11,0.00011753392456459024,12091
lady,11,0.00011753392456459024,12091
started,11,0.00011753392456459024,12091
cool.,11,0.00011753392456459024,12091
dance,11,0.00011753392456459024,12091
rosss,11,0.00011753392456459024,12091
sandwich,11,0.00011753392456459024,12091
pretend,10,0.00010684902233144567,12091
"night,",10,0.00010684902233144567,12091
married,10,0.00010684902233144567,12091
"cool,",10,0.00010684902233144567,12091
asked,10,0.00010684902233144567,12091
usually,10,0.00010684902233144567,12091
finish,10,0.00010684902233144567,12091
fun.,10,0.00010684902233144567,12091
rachel!,10,0.00010684902233144567,12091
times,10,0.00010684902233144567,12091
girl.,10,0.00010684902233144567,12091
phoebe.,10,0.00010684902233144567,12091
question.,10,0.00010684902233144567,12091
top,10,0.00010684902233144567,12091
map,10,0.00010684902233144567,12091
(and,10,0.00010684902233144567,12091
london,10,0.00010684902233144567,12091
way!,10,0.00010684902233144567,12091
did!,10,0.00010684902233144567,12091
part.,10,0.00010684902233144567,12091
did?,10,0.00010684902233144567,12091
family,10,0.00010684902233144567,12091
one?,10,0.00010684902233144567,12091
oh...,10,0.00010684902233144567,12091
able,10,0.00010684902233144567,12091
damn,10,0.00010684902233144567,12091
hooked,10,0.00010684902233144567,12091
guys?,10,0.00010684902233144567,12091
wow,10,0.00010684902233144567,12091
under,10,0.00010684902233144567,12091
"room,",10,0.00010684902233144567,12091
except,10,0.00010684902233144567,12091
rach,10,0.00010684902233144567,12091
hundred,10,0.00010684902233144567,12091
"c'mon,",10,0.00010684902233144567,12091
woman.,10,0.00010684902233144567,12091
tv),10,0.00010684902233144567,12091
york,10,0.00010684902233144567,12091
al,10,0.00010684902233144567,12091
happen.,10,0.00010684902233144567,12091
side,10,0.00010684902233144567,12091
guy's,10,0.00010684902233144567,12091
down.),10,0.00010684902233144567,12091
wrong.,10,0.00010684902233144567,12091
box,10,0.00010684902233144567,12091
...,10,0.00010684902233144567,12091
ross's,10,0.00010684902233144567,12091
free,10,0.00010684902233144567,12091
small,10,0.00010684902233144567,12091
justi,10,0.00010684902233144567,12091
head.,10,0.00010684902233144567,12091
"said,",10,0.00010684902233144567,12091
ok.,10,0.00010684902233144567,12091
nods,10,0.00010684902233144567,12091
bag,10,0.00010684902233144567,12091
"thinking,",10,0.00010684902233144567,12091
cool!,10,0.00010684902233144567,12091
it?!,10,0.00010684902233144567,12091
go?,10,0.00010684902233144567,12091
seem,10,0.00010684902233144567,12091
mouth,10,0.00010684902233144567,12091
chair,10,0.00010684902233144567,12091
against,10,0.00010684902233144567,12091
day!,10,0.00010684902233144567,12091
"to,",10,0.00010684902233144567,12091
off!,10,0.00010684902233144567,12091
tape),10,0.00010684902233144567,12091
deal,10,0.00010684902233144567,12091
needs,10,0.00010684902233144567,12091
kidding,10,0.00010684902233144567,12091
hanging,10,0.00010684902233144567,12091
bathroom.),10,0.00010684902233144567,12091
anymore.,10,0.00010684902233144567,12091
chandler's,10,0.00010684902233144567,12091
job,9,9.61641200983011e-05,12091
and...,9,9.61641200983011e-05,12091
leaves.),9,9.61641200983011e-05,12091
smells,9,9.61641200983011e-05,12091
"friend,",9,9.61641200983011e-05,12091
pizza,9,9.61641200983011e-05,12091
liked,9,9.61641200983011e-05,12091
step,9,9.61641200983011e-05,12091
whatever,9,9.61641200983011e-05,12091
cup,9,9.61641200983011e-05,12091
(yelling,9,9.61641200983011e-05,12091
here's,9,9.61641200983011e-05,12091
(gives,9,9.61641200983011e-05,12091
nope.,9,9.61641200983011e-05,12091
pee,9,9.61641200983011e-05,12091
done.,9,9.61641200983011e-05,12091
tribbiani,9,9.61641200983011e-05,12091
bijan,9,9.61641200983011e-05,12091
weve,9,9.61641200983011e-05,12091
hands),9,9.61641200983011e-05,12091
we've,9,9.61641200983011e-05,12091
phoebes,9,9.61641200983011e-05,12091
meant,9,9.61641200983011e-05,12091
definitely,9,9.61641200983011e-05,12091
to.,9,9.61641200983011e-05,12091
across,9,9.61641200983011e-05,12091
yet.,9,9.61641200983011e-05,12091
are.,9,9.61641200983011e-05,12091
feels,9,9.61641200983011e-05,12091
but...,9,9.61641200983011e-05,12091
kisses,9,9.61641200983011e-05,12091
"please,",9,9.61641200983011e-05,12091
bunch,9,9.61641200983011e-05,12091
slept,9,9.61641200983011e-05,12091
women.,9,9.61641200983011e-05,12091
stare,9,9.61641200983011e-05,12091
hey-hey,9,9.61641200983011e-05,12091
see?,9,9.61641200983011e-05,12091
"quack,",9,9.61641200983011e-05,12091
"tweet,",9,9.61641200983011e-05,12091
"friends,",9,9.61641200983011e-05,12091
head),9,9.61641200983011e-05,12091
milk,9,9.61641200983011e-05,12091
easy.,9,9.61641200983011e-05,12091
pheebs.,9,9.61641200983011e-05,12091
moving,9,9.61641200983011e-05,12091
idea.,9,9.61641200983011e-05,12091
pain,9,9.61641200983011e-05,12091
tickets,9,9.61641200983011e-05,12091
wait.,9,9.61641200983011e-05,12091
"worry,",9,9.61641200983011e-05,12091
damnit!,9,9.61641200983011e-05,12091
identical,9,9.61641200983011e-05,12091
save,9,9.61641200983011e-05,12091
anything.,9,9.61641200983011e-05,12091
turned,9,9.61641200983011e-05,12091
"second,",9,9.61641200983011e-05,12091
bucks,9,9.61641200983011e-05,12091
touch,9,9.61641200983011e-05,12091
hows,9,9.61641200983011e-05,12091
eats,9,9.61641200983011e-05,12091
sitting,9,9.61641200983011e-05,12091
"actor,",9,9.61641200983011e-05,12091
pass,9,9.61641200983011e-05,12091
mine,9,9.61641200983011e-05,12091
phoebe?,9,9.61641200983011e-05,12091
clear,9,9.61641200983011e-05,12091
years.,9,9.61641200983011e-05,12091
else?,9,9.61641200983011e-05,12091
promise,9,9.61641200983011e-05,12091
for?,9,9.61641200983011e-05,12091
shouldnt,9,9.61641200983011e-05,12091
gunther,9,9.61641200983011e-05,12091
later!,9,9.61641200983011e-05,12091
sexy,9,9.61641200983011e-05,12091
smell,9,9.61641200983011e-05,12091
"plus,",9,9.61641200983011e-05,12091
them),9,9.61641200983011e-05,12091
pregnant,9,9.61641200983011e-05,12091
ball,9,9.61641200983011e-05,12091
order,9,9.61641200983011e-05,12091
soon,9,9.61641200983011e-05,12091
sex.,9,9.61641200983011e-05,12091
"go,",9,9.61641200983011e-05,12091
idea,9,9.61641200983011e-05,12091
apartment.,9,9.61641200983011e-05,12091
"something,",9,9.61641200983011e-05,12091
imagine,9,9.61641200983011e-05,12091
"face,",9,9.61641200983011e-05,12091
food!,9,9.61641200983011e-05,12091
em,9,9.61641200983011e-05,12091
ok,9,9.61641200983011e-05,12091
"um,",9,9.61641200983011e-05,12091
opera,9,9.61641200983011e-05,12091
christmas,9,9.61641200983011e-05,12091
ah,9,9.61641200983011e-05,12091
emma,9,9.61641200983011e-05,12091
person,9,9.61641200983011e-05,12091
point,9,9.61641200983011e-05,12091
tough,9,9.61641200983011e-05,12091
"today,",9,9.61641200983011e-05,12091
met,9,9.61641200983011e-05,12091
good!,9,9.61641200983011e-05,12091
hands.),9,9.61641200983011e-05,12091
life,8,8.547921786515654e-05,12091
strip,8,8.547921786515654e-05,12091
bedroom),8,8.547921786515654e-05,12091
smile!,8,8.547921786515654e-05,12091
ate,8,8.547921786515654e-05,12091
people.,8,8.547921786515654e-05,12091
walking,8,8.547921786515654e-05,12091
really?!,8,8.547921786515654e-05,12091
leaving,8,8.547921786515654e-05,12091
second?,8,8.547921786515654e-05,12091
food.,8,8.547921786515654e-05,12091
underwear,8,8.547921786515654e-05,12091
"because,",8,8.547921786515654e-05,12091
she?,8,8.547921786515654e-05,12091
shouldve,8,8.547921786515654e-05,12091
middle,8,8.547921786515654e-05,12091
sent,8,8.547921786515654e-05,12091
famous,8,8.547921786515654e-05,12091
remember?,8,8.547921786515654e-05,12091
watching,8,8.547921786515654e-05,12091
going.,8,8.547921786515654e-05,12091
"pants,",8,8.547921786515654e-05,12091
guy?,8,8.547921786515654e-05,12091
helping,8,8.547921786515654e-05,12091
won't,8,8.547921786515654e-05,12091
movie.,8,8.547921786515654e-05,12091
over.,8,8.547921786515654e-05,12091
left.,8,8.547921786515654e-05,12091
yep.,8,8.547921786515654e-05,12091
blow,8,8.547921786515654e-05,12091
hits,8,8.547921786515654e-05,12091
nobody,8,8.547921786515654e-05,12091
hugs,8,8.547921786515654e-05,12091
lying,8,8.547921786515654e-05,12091
"first,",8,8.547921786515654e-05,12091
haven't,8,8.547921786515654e-05,12091
'em,8,8.547921786515654e-05,12091
grab,8,8.547921786515654e-05,12091
either,8,8.547921786515654e-05,12091
die,8,8.547921786515654e-05,12091
"am,",8,8.547921786515654e-05,12091
"myself,",8,8.547921786515654e-05,12091
casting,8,8.547921786515654e-05,12091
him!,8,8.547921786515654e-05,12091
audition.,8,8.547921786515654e-05,12091
tonight,8,8.547921786515654e-05,12091
double,8,8.547921786515654e-05,12091
guy!,8,8.547921786515654e-05,12091
window),8,8.547921786515654e-05,12091
hope,8,8.547921786515654e-05,12091
using,8,8.547921786515654e-05,12091
it'll,8,8.547921786515654e-05,12091
"better,",8,8.547921786515654e-05,12091
heres,8,8.547921786515654e-05,12091
rid,8,8.547921786515654e-05,12091
"be,",8,8.547921786515654e-05,12091
porn,8,8.547921786515654e-05,12091
morning.,8,8.547921786515654e-05,12091
roommate,8,8.547921786515654e-05,12091
(realizes,8,8.547921786515654e-05,12091
hey!!,8,8.547921786515654e-05,12091
want.,8,8.547921786515654e-05,12091
"cant,",8,8.547921786515654e-05,12091
(hes,8,8.547921786515654e-05,12091
wrong?,8,8.547921786515654e-05,12091
drink,8,8.547921786515654e-05,12091
"maybe,",8,8.547921786515654e-05,12091
"baby,",8,8.547921786515654e-05,12091
gotten,8,8.547921786515654e-05,12091
what're,8,8.547921786515654e-05,12091
outside,8,8.547921786515654e-05,12091
star,8,8.547921786515654e-05,12091
god,8,8.547921786515654e-05,12091
"was,",8,8.547921786515654e-05,12091
rachel.),8,8.547921786515654e-05,12091
in.),8,8.547921786515654e-05,12091
(motions,8,8.547921786515654e-05,12091
finds,8,8.547921786515654e-05,12091
happens,8,8.547921786515654e-05,12091
"all,",8,8.547921786515654e-05,12091
obviously,8,8.547921786515654e-05,12091
holding,8,8.547921786515654e-05,12091
learned,8,8.547921786515654e-05,12091
video,8,8.547921786515654e-05,12091
rachel's,8,8.547921786515654e-05,12091
somebody,8,8.547921786515654e-05,12091
kids,8,8.547921786515654e-05,12091
really.,8,8.547921786515654e-05,12091
uh?,8,8.547921786515654e-05,12091
calm,8,8.547921786515654e-05,12091
mine.,8,8.547921786515654e-05,12091
hug,8,8.547921786515654e-05,12091
around),8,8.547921786515654e-05,12091
phone.),8,8.547921786515654e-05,12091
who?,8,8.547921786515654e-05,12091
pants.,8,8.547921786515654e-05,12091
monica?,8,8.547921786515654e-05,12091
minute!,8,8.547921786515654e-05,12091
paid,8,8.547921786515654e-05,12091
worked,8,8.547921786515654e-05,12091
dead,8,8.547921786515654e-05,12091
lie,8,8.547921786515654e-05,12091
teach,8,8.547921786515654e-05,12091
today,8,8.547921786515654e-05,12091
everything.,8,8.547921786515654e-05,12091
gay,8,8.547921786515654e-05,12091
third,8,8.547921786515654e-05,12091
ugly,8,8.547921786515654e-05,12091
"rules,",8,8.547921786515654e-05,12091
ice,8,8.547921786515654e-05,12091
chair.),8,8.547921786515654e-05,12091
babies,8,8.547921786515654e-05,12091
ah.,8,8.547921786515654e-05,12091
be.,8,8.547921786515654e-05,12091
paper,8,8.547921786515654e-05,12091
(storms,8,8.547921786515654e-05,12091
happened?,8,8.547921786515654e-05,12091
coming.,7,7.479431563201197e-05,12091
share,7,7.479431563201197e-05,12091
name.,7,7.479431563201197e-05,12091
off?,7,7.479431563201197e-05,12091
(notices,7,7.479431563201197e-05,12091
unless,7,7.479431563201197e-05,12091
like.,7,7.479431563201197e-05,12091
joeys,7,7.479431563201197e-05,12091
late,7,7.479431563201197e-05,12091
(a,7,7.479431563201197e-05,12091
ohh,7,7.479431563201197e-05,12091
"fact,",7,7.479431563201197e-05,12091
"leave,",7,7.479431563201197e-05,12091
moment,7,7.479431563201197e-05,12091
stick,7,7.479431563201197e-05,12091
what-what,7,7.479431563201197e-05,12091
"whoa-whoa,",7,7.479431563201197e-05,12091
yelling,7,7.479431563201197e-05,12091
off.),7,7.479431563201197e-05,12091
why?!,7,7.479431563201197e-05,12091
"line,",7,7.479431563201197e-05,12091
down!,7,7.479431563201197e-05,12091
(tries,7,7.479431563201197e-05,12091
different.,7,7.479431563201197e-05,12091
unit,7,7.479431563201197e-05,12091
tribbiani!,7,7.479431563201197e-05,12091
gone,7,7.479431563201197e-05,12091
knicks,7,7.479431563201197e-05,12091
better!,7,7.479431563201197e-05,12091
bit.,7,7.479431563201197e-05,12091
(whispering),7,7.479431563201197e-05,12091
(answering,7,7.479431563201197e-05,12091
(hugs,7,7.479431563201197e-05,12091
(throws,7,7.479431563201197e-05,12091
baby!!,7,7.479431563201197e-05,12091
wouldve,7,7.479431563201197e-05,12091
worried,7,7.479431563201197e-05,12091
mike.,7,7.479431563201197e-05,12091
name?,7,7.479431563201197e-05,12091
credit,7,7.479431563201197e-05,12091
character,7,7.479431563201197e-05,12091
ohh!,7,7.479431563201197e-05,12091
where's,7,7.479431563201197e-05,12091
about.,7,7.479431563201197e-05,12091
trip,7,7.479431563201197e-05,12091
ride,7,7.479431563201197e-05,12091
blame,7,7.479431563201197e-05,12091
commercial,7,7.479431563201197e-05,12091
what.,7,7.479431563201197e-05,12091
other.,7,7.479431563201197e-05,12091
well.,7,7.479431563201197e-05,12091
window,7,7.479431563201197e-05,12091
tired,7,7.479431563201197e-05,12091
fridge.),7,7.479431563201197e-05,12091
(yelling),7,7.479431563201197e-05,12091
pain),7,7.479431563201197e-05,12091
falls,7,7.479431563201197e-05,12091
spent,7,7.479431563201197e-05,12091
"work,",7,7.479431563201197e-05,12091
slow,7,7.479431563201197e-05,12091
baby?,7,7.479431563201197e-05,12091
(reaches,7,7.479431563201197e-05,12091
gone.,7,7.479431563201197e-05,12091
in),7,7.479431563201197e-05,12091
"before,",7,7.479431563201197e-05,12091
enjoy,7,7.479431563201197e-05,12091
pushes,7,7.479431563201197e-05,12091
monicas,7,7.479431563201197e-05,12091
"guy,",7,7.479431563201197e-05,12091
man's,7,7.479431563201197e-05,12091
am!,7,7.479431563201197e-05,12091
men?,7,7.479431563201197e-05,12091
phoebe!,7,7.479431563201197e-05,12091
push!,7,7.479431563201197e-05,12091
uh-huh.,7,7.479431563201197e-05,12091
rachels,7,7.479431563201197e-05,12091
uhh,7,7.479431563201197e-05,12091
mine!,7,7.479431563201197e-05,12091
(with,7,7.479431563201197e-05,12091
all!,7,7.479431563201197e-05,12091
sister,7,7.479431563201197e-05,12091
place?,7,7.479431563201197e-05,12091
out),7,7.479431563201197e-05,12091
bite,7,7.479431563201197e-05,12091
leaves),7,7.479431563201197e-05,12091
points,7,7.479431563201197e-05,12091
"aww,",7,7.479431563201197e-05,12091
(holding,7,7.479431563201197e-05,12091
keeps,7,7.479431563201197e-05,12091
dancing,7,7.479431563201197e-05,12091
minute.,7,7.479431563201197e-05,12091
gettin,7,7.479431563201197e-05,12091
stands,7,7.479431563201197e-05,12091
catch,7,7.479431563201197e-05,12091
known,7,7.479431563201197e-05,12091
home.,7,7.479431563201197e-05,12091
(thinks),7,7.479431563201197e-05,12091
face),7,7.479431563201197e-05,12091
if-if,7,7.479431563201197e-05,12091
butt,7,7.479431563201197e-05,12091
window.),7,7.479431563201197e-05,12091
no-no,7,7.479431563201197e-05,12091
(sits,7,7.479431563201197e-05,12091
question,7,7.479431563201197e-05,12091
ass,7,7.479431563201197e-05,12091
"anything,",7,7.479431563201197e-05,12091
leave.),7,7.479431563201197e-05,12091
lucky,7,7.479431563201197e-05,12091
look.),7,7.479431563201197e-05,12091
full,7,7.479431563201197e-05,12091
date.,7,7.479431563201197e-05,12091
laughing,7,7.479431563201197e-05,12091
joey's,7,7.479431563201197e-05,12091
years!,7,7.479431563201197e-05,12091
no-no!,7,7.479431563201197e-05,12091
single,7,7.479431563201197e-05,12091
friend!,7,7.479431563201197e-05,12091
show.,7,7.479431563201197e-05,12091
movie!,7,7.479431563201197e-05,12091
slams,7,7.479431563201197e-05,12091
table),7,7.479431563201197e-05,12091
you...,7,7.479431563201197e-05,12091
twin,7,7.479431563201197e-05,12091
floor,7,7.479431563201197e-05,12091
city,7,7.479431563201197e-05,12091
french,7,7.479431563201197e-05,12091
fridge,7,7.479431563201197e-05,12091
shut,7,7.479431563201197e-05,12091
little.,7,7.479431563201197e-05,12091
arms,7,7.479431563201197e-05,12091
line!,7,7.479431563201197e-05,12091
hand!,7,7.479431563201197e-05,12091
ok!,7,7.479431563201197e-05,12091
"not,",7,7.479431563201197e-05,12091
"dad,",7,7.479431563201197e-05,12091
myself.,7,7.479431563201197e-05,12091
talkin,7,7.479431563201197e-05,12091
estelle,7,7.479431563201197e-05,12091
world,7,7.479431563201197e-05,12091
auditions,7,7.479431563201197e-05,12091
weird.,7,7.479431563201197e-05,12091
i?,7,7.479431563201197e-05,12091
money.,7,7.479431563201197e-05,12091
less,7,7.479431563201197e-05,12091
bag!,7,7.479431563201197e-05,12091
cant!,7,7.479431563201197e-05,12091
tonight?,7,7.479431563201197e-05,12091
regular,6,6.41094133988674e-05,12091
"about,",6,6.41094133988674e-05,12091
please!,6,6.41094133988674e-05,12091
kids.,6,6.41094133988674e-05,12091
"no-no-no-no,",6,6.41094133988674e-05,12091
(pause.),6,6.41094133988674e-05,12091
cannot,6,6.41094133988674e-05,12091
real!,6,6.41094133988674e-05,12091
fit,6,6.41094133988674e-05,12091
they'll,6,6.41094133988674e-05,12091
ruin,6,6.41094133988674e-05,12091
hole,6,6.41094133988674e-05,12091
oh-oh!,6,6.41094133988674e-05,12091
hello,6,6.41094133988674e-05,12091
fingers,6,6.41094133988674e-05,12091
choose,6,6.41094133988674e-05,12091
act,6,6.41094133988674e-05,12091
"morning,",6,6.41094133988674e-05,12091
missed,6,6.41094133988674e-05,12091
motions,6,6.41094133988674e-05,12091
laugh),6,6.41094133988674e-05,12091
listening,6,6.41094133988674e-05,12091
noodle,6,6.41094133988674e-05,12091
would've,6,6.41094133988674e-05,12091
body,6,6.41094133988674e-05,12091
hearing,6,6.41094133988674e-05,12091
then.,6,6.41094133988674e-05,12091
pocket,6,6.41094133988674e-05,12091
(jumps,6,6.41094133988674e-05,12091
aren't,6,6.41094133988674e-05,12091
short,6,6.41094133988674e-05,12091
punch,6,6.41094133988674e-05,12091
breaking,6,6.41094133988674e-05,12091
apologize,6,6.41094133988674e-05,12091
(jumping,6,6.41094133988674e-05,12091
card.,6,6.41094133988674e-05,12091
gang,6,6.41094133988674e-05,12091
lead,6,6.41094133988674e-05,12091
luck,6,6.41094133988674e-05,12091
glad,6,6.41094133988674e-05,12091
tiny,6,6.41094133988674e-05,12091
over!,6,6.41094133988674e-05,12091
grow,6,6.41094133988674e-05,12091
invite,6,6.41094133988674e-05,12091
wow.,6,6.41094133988674e-05,12091
"door,",6,6.41094133988674e-05,12091
nothing!,6,6.41094133988674e-05,12091
personal,6,6.41094133988674e-05,12091
"""you",6,6.41094133988674e-05,12091
it...,6,6.41094133988674e-05,12091
buddy.,6,6.41094133988674e-05,12091
joey.),6,6.41094133988674e-05,12091
"oh-oh,",6,6.41094133988674e-05,12091
away.,6,6.41094133988674e-05,12091
street,6,6.41094133988674e-05,12091
hat,6,6.41094133988674e-05,12091
writing,6,6.41094133988674e-05,12091
fingers),6,6.41094133988674e-05,12091
tried,6,6.41094133988674e-05,12091
stuff!,6,6.41094133988674e-05,12091
carrying,6,6.41094133988674e-05,12091
please?,6,6.41094133988674e-05,12091
accent),6,6.41094133988674e-05,12091
italian,6,6.41094133988674e-05,12091
box),6,6.41094133988674e-05,12091
"girl,",6,6.41094133988674e-05,12091
nervous,6,6.41094133988674e-05,12091
party?,6,6.41094133988674e-05,12091
i.,6,6.41094133988674e-05,12091
hat.,6,6.41094133988674e-05,12091
straight,6,6.41094133988674e-05,12091
serious.,6,6.41094133988674e-05,12091
hot!,6,6.41094133988674e-05,12091
anything?,6,6.41094133988674e-05,12091
dropped,6,6.41094133988674e-05,12091
werent,6,6.41094133988674e-05,12091
porn!,6,6.41094133988674e-05,12091
20,6,6.41094133988674e-05,12091
(walking,6,6.41094133988674e-05,12091
westminster,6,6.41094133988674e-05,12091
(leaves),6,6.41094133988674e-05,12091
either.,6,6.41094133988674e-05,12091
"away,",6,6.41094133988674e-05,12091
"two,",6,6.41094133988674e-05,12091
moves,6,6.41094133988674e-05,12091
wheres,6,6.41094133988674e-05,12091
(stands,6,6.41094133988674e-05,12091
wedding,6,6.41094133988674e-05,12091
hour,6,6.41094133988674e-05,12091
amazing,6,6.41094133988674e-05,12091
speak,6,6.41094133988674e-05,12091
ah!,6,6.41094133988674e-05,12091
decide,6,6.41094133988674e-05,12091
sweet,6,6.41094133988674e-05,12091
mother,6,6.41094133988674e-05,12091
terrible.,6,6.41094133988674e-05,12091
enters.),6,6.41094133988674e-05,12091
"did,",6,6.41094133988674e-05,12091
something.),6,6.41094133988674e-05,12091
(checks,6,6.41094133988674e-05,12091
forgive,6,6.41094133988674e-05,12091
hot.,6,6.41094133988674e-05,12091
london.,6,6.41094133988674e-05,12091
turkey,6,6.41094133988674e-05,12091
dirty,6,6.41094133988674e-05,12091
hey-hey!,6,6.41094133988674e-05,12091
appreciate,6,6.41094133988674e-05,12091
anyway,6,6.41094133988674e-05,12091
crazy!,6,6.41094133988674e-05,12091
a...,6,6.41094133988674e-05,12091
relax.,6,6.41094133988674e-05,12091
bachelor,6,6.41094133988674e-05,12091
(opening,6,6.41094133988674e-05,12091
one.),6,6.41094133988674e-05,12091
finished,6,6.41094133988674e-05,12091
biggest,6,6.41094133988674e-05,12091
lives.,6,6.41094133988674e-05,12091
bigger,6,6.41094133988674e-05,12091
"remember,",6,6.41094133988674e-05,12091
stomach,6,6.41094133988674e-05,12091
fact,6,6.41094133988674e-05,12091
kick,6,6.41094133988674e-05,12091
giant,6,6.41094133988674e-05,12091
kissed,6,6.41094133988674e-05,12091
(happily),6,6.41094133988674e-05,12091
foot,6,6.41094133988674e-05,12091
not!,6,6.41094133988674e-05,12091
win,6,6.41094133988674e-05,12091
shop,6,6.41094133988674e-05,12091
"over,",6,6.41094133988674e-05,12091
like-like,6,6.41094133988674e-05,12091
eh?,6,6.41094133988674e-05,12091
(quietly),6,6.41094133988674e-05,12091
doctor,6,6.41094133988674e-05,12091
seriously?,6,6.41094133988674e-05,12091
(thinking),6,6.41094133988674e-05,12091
"huh,",6,6.41094133988674e-05,12091
say.,6,6.41094133988674e-05,12091
"seriously,",6,6.41094133988674e-05,12091
lady.,6,6.41094133988674e-05,12091
(reading,6,6.41094133988674e-05,12091
push,6,6.41094133988674e-05,12091
explain,6,6.41094133988674e-05,12091
look.,6,6.41094133988674e-05,12091
fat,6,6.41094133988674e-05,12091
talk.,6,6.41094133988674e-05,12091
(puts,6,6.41094133988674e-05,12091
plays,6,6.41094133988674e-05,12091
"play,",6,6.41094133988674e-05,12091
"nah,",6,6.41094133988674e-05,12091
ohh.,6,6.41094133988674e-05,12091
cant.,6,6.41094133988674e-05,12091
can.,6,6.41094133988674e-05,12091
while.,6,6.41094133988674e-05,12091
anymore!,6,6.41094133988674e-05,12091
bedroom,6,6.41094133988674e-05,12091
or-or,6,6.41094133988674e-05,12091
secrets,6,6.41094133988674e-05,12091
(taking,6,6.41094133988674e-05,12091
that'd,6,6.41094133988674e-05,12091
nice!,6,6.41094133988674e-05,12091
hug.),6,6.41094133988674e-05,12091
dad.,6,6.41094133988674e-05,12091
"money,",6,6.41094133988674e-05,12091
"buddy,",6,6.41094133988674e-05,12091
kathy,6,6.41094133988674e-05,12091
seven,6,6.41094133988674e-05,12091
luck.,6,6.41094133988674e-05,12091
dollars,6,6.41094133988674e-05,12091
learn,6,6.41094133988674e-05,12091
eye,6,6.41094133988674e-05,12091
rather,6,6.41094133988674e-05,12091
wine,6,6.41094133988674e-05,12091
threw,6,6.41094133988674e-05,12091
fancy,6,6.41094133988674e-05,12091
brain,6,6.41094133988674e-05,12091
tall,6,6.41094133988674e-05,12091
"why,",6,6.41094133988674e-05,12091
guess.,6,6.41094133988674e-05,12091
5,6,6.41094133988674e-05,12091
forever.,6,6.41094133988674e-05,12091
dude.,6,6.41094133988674e-05,12091
grown,6,6.41094133988674e-05,12091
(pulls,6,6.41094133988674e-05,12091
goes.,6,6.41094133988674e-05,12091
wife,6,6.41094133988674e-05,12091
"place,",6,6.41094133988674e-05,12091
huh?!,6,6.41094133988674e-05,12091
hangs,6,6.41094133988674e-05,12091
"way,",6,6.41094133988674e-05,12091
juice,6,6.41094133988674e-05,12091
message,6,6.41094133988674e-05,12091
back.),6,6.41094133988674e-05,12091
reveal,6,6.41094133988674e-05,12091
welcome,6,6.41094133988674e-05,12091
breast,6,6.41094133988674e-05,12091
crazy.,6,6.41094133988674e-05,12091
needed,6,6.41094133988674e-05,12091
world!,6,6.41094133988674e-05,12091
notices,6,6.41094133988674e-05,12091
not?!,6,6.41094133988674e-05,12091
husband,6,6.41094133988674e-05,12091
congratulations!,6,6.41094133988674e-05,12091
outta,6,6.41094133988674e-05,12091
be!,6,6.41094133988674e-05,12091
or...,6,6.41094133988674e-05,12091
life!,6,6.41094133988674e-05,12091
yeah!!,6,6.41094133988674e-05,12091
mimes,6,6.41094133988674e-05,12091
hand.),6,6.41094133988674e-05,12091
woman!,6,6.41094133988674e-05,12091
audition!,6,6.41094133988674e-05,12091
waves,6,6.41094133988674e-05,12091
"fun,",6,6.41094133988674e-05,12091
charlie,6,6.41094133988674e-05,12091
what?!!,6,6.41094133988674e-05,12091
scared,6,6.41094133988674e-05,12091
know...,6,6.41094133988674e-05,12091
hey...,6,6.41094133988674e-05,12091
yet?,6,6.41094133988674e-05,12091
glass,6,6.41094133988674e-05,12091
bed,6,6.41094133988674e-05,12091
bought,6,6.41094133988674e-05,12091
drop,5,5.3424511165722836e-05,12091
jam,5,5.3424511165722836e-05,12091
morning,5,5.3424511165722836e-05,12091
something!,5,5.3424511165722836e-05,12091
amazing.,5,5.3424511165722836e-05,12091
pizza.,5,5.3424511165722836e-05,12091
"stuff,",5,5.3424511165722836e-05,12091
we'd,5,5.3424511165722836e-05,12091
greatest,5,5.3424511165722836e-05,12091
turning,5,5.3424511165722836e-05,12091
"always,",5,5.3424511165722836e-05,12091
promised,5,5.3424511165722836e-05,12091
control,5,5.3424511165722836e-05,12091
pictures,5,5.3424511165722836e-05,12091
loved,5,5.3424511165722836e-05,12091
school.,5,5.3424511165722836e-05,12091
serious,5,5.3424511165722836e-05,12091
confused),5,5.3424511165722836e-05,12091
head.),5,5.3424511165722836e-05,12091
card.),5,5.3424511165722836e-05,12091
see.,5,5.3424511165722836e-05,12091
excellent!,5,5.3424511165722836e-05,12091
david,5,5.3424511165722836e-05,12091
singing),5,5.3424511165722836e-05,12091
hide,5,5.3424511165722836e-05,12091
jar,5,5.3424511165722836e-05,12091
(interrupting,5,5.3424511165722836e-05,12091
believed,5,5.3424511165722836e-05,12091
scare,5,5.3424511165722836e-05,12091
football,5,5.3424511165722836e-05,12091
fridge),5,5.3424511165722836e-05,12091
luck!,5,5.3424511165722836e-05,12091
"much,",5,5.3424511165722836e-05,12091
cold,5,5.3424511165722836e-05,12091
time?,5,5.3424511165722836e-05,12091
"long,",5,5.3424511165722836e-05,12091
cry),5,5.3424511165722836e-05,12091
rachel?,5,5.3424511165722836e-05,12091
mac,5,5.3424511165722836e-05,12091
actor!,5,5.3424511165722836e-05,12091
water,5,5.3424511165722836e-05,12091
lines,5,5.3424511165722836e-05,12091
hall),5,5.3424511165722836e-05,12091
joey:,5,5.3424511165722836e-05,12091
best.,5,5.3424511165722836e-05,12091
excited,5,5.3424511165722836e-05,12091
(opens,5,5.3424511165722836e-05,12091
stops.),5,5.3424511165722836e-05,12091
wondering,5,5.3424511165722836e-05,12091
yep!,5,5.3424511165722836e-05,12091
enough!,5,5.3424511165722836e-05,12091
cost,5,5.3424511165722836e-05,12091
inside,5,5.3424511165722836e-05,12091
"woman,",5,5.3424511165722836e-05,12091
carry,5,5.3424511165722836e-05,12091
dry,5,5.3424511165722836e-05,12091
pants!,5,5.3424511165722836e-05,12091
well...,5,5.3424511165722836e-05,12091
10,5,5.3424511165722836e-05,12091
yes.),5,5.3424511165722836e-05,12091
will.,5,5.3424511165722836e-05,12091
early,5,5.3424511165722836e-05,12091
look...,5,5.3424511165722836e-05,12091
quiet,5,5.3424511165722836e-05,12091
kathy.,5,5.3424511165722836e-05,12091
happy.,5,5.3424511165722836e-05,12091
like...,5,5.3424511165722836e-05,12091
yesterday,5,5.3424511165722836e-05,12091
fix,5,5.3424511165722836e-05,12091
better.,5,5.3424511165722836e-05,12091
second.,5,5.3424511165722836e-05,12091
her?!,5,5.3424511165722836e-05,12091
losing,5,5.3424511165722836e-05,12091
week,5,5.3424511165722836e-05,12091
far,5,5.3424511165722836e-05,12091
man?,5,5.3424511165722836e-05,12091
duck.,5,5.3424511165722836e-05,12091
borrow,5,5.3424511165722836e-05,12091
fire.,5,5.3424511165722836e-05,12091
putting,5,5.3424511165722836e-05,12091
hello.,5,5.3424511165722836e-05,12091
thursday.,5,5.3424511165722836e-05,12091
paying,5,5.3424511165722836e-05,12091
c.h.e.e.s.e.,5,5.3424511165722836e-05,12091
white,5,5.3424511165722836e-05,12091
taught,5,5.3424511165722836e-05,12091
please.,5,5.3424511165722836e-05,12091
noise,5,5.3424511165722836e-05,12091
porsche,5,5.3424511165722836e-05,12091
stayed,5,5.3424511165722836e-05,12091
shouldn't,5,5.3424511165722836e-05,12091
"tribbiani,",5,5.3424511165722836e-05,12091
hello!,5,5.3424511165722836e-05,12091
cute,5,5.3424511165722836e-05,12091
absolutely!,5,5.3424511165722836e-05,12091
"food,",5,5.3424511165722836e-05,12091
minutes.,5,5.3424511165722836e-05,12091
gang),5,5.3424511165722836e-05,12091
play.,5,5.3424511165722836e-05,12091
seat.,5,5.3424511165722836e-05,12091
plus,5,5.3424511165722836e-05,12091
who-who,5,5.3424511165722836e-05,12091
too?,5,5.3424511165722836e-05,12091
anyway.,5,5.3424511165722836e-05,12091
shirt,5,5.3424511165722836e-05,12091
america.,5,5.3424511165722836e-05,12091
nap,5,5.3424511165722836e-05,12091
sure?,5,5.3424511165722836e-05,12091
doing?!,5,5.3424511165722836e-05,12091
blue,5,5.3424511165722836e-05,12091
mistake.,5,5.3424511165722836e-05,12091
green,5,5.3424511165722836e-05,12091
candy,5,5.3424511165722836e-05,12091
it-it,5,5.3424511165722836e-05,12091
can't.,5,5.3424511165722836e-05,12091
reason.,5,5.3424511165722836e-05,12091
day?,5,5.3424511165722836e-05,12091
(as,5,5.3424511165722836e-05,12091
"relax,",5,5.3424511165722836e-05,12091
enters),5,5.3424511165722836e-05,12091
dream,5,5.3424511165722836e-05,12091
dear,5,5.3424511165722836e-05,12091
quite,5,5.3424511165722836e-05,12091
around.),5,5.3424511165722836e-05,12091
soon.,5,5.3424511165722836e-05,12091
stage,5,5.3424511165722836e-05,12091
(getting,5,5.3424511165722836e-05,12091
-,5,5.3424511165722836e-05,12091
gone!,5,5.3424511165722836e-05,12091
hot?,5,5.3424511165722836e-05,12091
(realises,5,5.3424511165722836e-05,12091
sucks!,5,5.3424511165722836e-05,12091
"us,",5,5.3424511165722836e-05,12091
opening,5,5.3424511165722836e-05,12091
proud,5,5.3424511165722836e-05,12091
killing,5,5.3424511165722836e-05,12091
sticks,5,5.3424511165722836e-05,12091
close.,5,5.3424511165722836e-05,12091
store,5,5.3424511165722836e-05,12091
jessica,5,5.3424511165722836e-05,12091
help.,5,5.3424511165722836e-05,12091
stopping,5,5.3424511165722836e-05,12091
"hey-hey-hey,",5,5.3424511165722836e-05,12091
alright.,5,5.3424511165722836e-05,12091
(turning,5,5.3424511165722836e-05,12091
ear.),5,5.3424511165722836e-05,12091
begins,5,5.3424511165722836e-05,12091
ring!,5,5.3424511165722836e-05,12091
pair,5,5.3424511165722836e-05,12091
"emily,",5,5.3424511165722836e-05,12091
couch),5,5.3424511165722836e-05,12091
father,5,5.3424511165722836e-05,12091
cake,5,5.3424511165722836e-05,12091
emily,5,5.3424511165722836e-05,12091
pants.),5,5.3424511165722836e-05,12091
ball!,5,5.3424511165722836e-05,12091
empty,5,5.3424511165722836e-05,12091
music,5,5.3424511165722836e-05,12091
get?,5,5.3424511165722836e-05,12091
ten,5,5.3424511165722836e-05,12091
funny.,5,5.3424511165722836e-05,12091
entertainment,5,5.3424511165722836e-05,12091
building,5,5.3424511165722836e-05,12091
(laughing),5,5.3424511165722836e-05,12091
covering,5,5.3424511165722836e-05,12091
bet!,5,5.3424511165722836e-05,12091
more.,5,5.3424511165722836e-05,12091
knowing,5,5.3424511165722836e-05,12091
family.,5,5.3424511165722836e-05,12091
dying,5,5.3424511165722836e-05,12091
asleep,5,5.3424511165722836e-05,12091
romantic,5,5.3424511165722836e-05,12091
"job,",5,5.3424511165722836e-05,12091
ago,5,5.3424511165722836e-05,12091
realized,5,5.3424511165722836e-05,12091
cover,5,5.3424511165722836e-05,12091
ago.,5,5.3424511165722836e-05,12091
he?,5,5.3424511165722836e-05,12091
write,5,5.3424511165722836e-05,12091
thrown,5,5.3424511165722836e-05,12091
picture.,5,5.3424511165722836e-05,12091
"everybody,",5,5.3424511165722836e-05,12091
"day,",5,5.3424511165722836e-05,12091
slutty,5,5.3424511165722836e-05,12091
saved,5,5.3424511165722836e-05,12091
stop!,5,5.3424511165722836e-05,12091
street.,5,5.3424511165722836e-05,12091
fight,5,5.3424511165722836e-05,12091
"fast,",5,5.3424511165722836e-05,12091
quote,5,5.3424511165722836e-05,12091
rach?,5,5.3424511165722836e-05,12091
spit,5,5.3424511165722836e-05,12091
cookie,5,5.3424511165722836e-05,12091
minute,5,5.3424511165722836e-05,12091
puzzled),5,5.3424511165722836e-05,12091
"yet,",5,5.3424511165722836e-05,12091
although,5,5.3424511165722836e-05,12091
sittin,5,5.3424511165722836e-05,12091
surprise,5,5.3424511165722836e-05,12091
couch,5,5.3424511165722836e-05,12091
egg,5,5.3424511165722836e-05,12091
quickly,5,5.3424511165722836e-05,12091
this...,5,5.3424511165722836e-05,12091
cry,5,5.3424511165722836e-05,12091
"part,",5,5.3424511165722836e-05,12091
realizes,5,5.3424511165722836e-05,12091
"mon,",5,5.3424511165722836e-05,12091
uh!,5,5.3424511165722836e-05,12091
dark,5,5.3424511165722836e-05,12091
(his,5,5.3424511165722836e-05,12091
apartment),5,5.3424511165722836e-05,12091
pretending,5,5.3424511165722836e-05,12091
seconds,5,5.3424511165722836e-05,12091
thanksgiving,5,5.3424511165722836e-05,12091
bamboozled!,5,5.3424511165722836e-05,12091
sell,5,5.3424511165722836e-05,12091
version,5,5.3424511165722836e-05,12091
wheel,5,5.3424511165722836e-05,12091
"off,",5,5.3424511165722836e-05,12091
idea!,5,5.3424511165722836e-05,12091
spin,5,5.3424511165722836e-05,12091
calling,5,5.3424511165722836e-05,12091
named,5,5.3424511165722836e-05,12091
whoa.,5,5.3424511165722836e-05,12091
away),5,5.3424511165722836e-05,12091
soup.,5,5.3424511165722836e-05,12091
(angrily),5,5.3424511165722836e-05,12091
eyes.),5,5.3424511165722836e-05,12091
"hmm,",5,5.3424511165722836e-05,12091
tv.,5,5.3424511165722836e-05,12091
ever!,5,5.3424511165722836e-05,12091
ben,5,5.3424511165722836e-05,12091
wake,5,5.3424511165722836e-05,12091
returns,5,5.3424511165722836e-05,12091
award,5,5.3424511165722836e-05,12091
y'know.,5,5.3424511165722836e-05,12091
in!,5,5.3424511165722836e-05,12091
(next,5,5.3424511165722836e-05,12091
alone.,5,5.3424511165722836e-05,12091
and-and-and,5,5.3424511165722836e-05,12091
(shakes,5,5.3424511165722836e-05,12091
starting,5,5.3424511165722836e-05,12091
matter?,5,5.3424511165722836e-05,12091
morning!,5,5.3424511165722836e-05,12091
(smiles,5,5.3424511165722836e-05,12091
rent,5,5.3424511165722836e-05,12091
bowl,5,5.3424511165722836e-05,12091
exit.),5,5.3424511165722836e-05,12091
camera.),5,5.3424511165722836e-05,12091
buying,5,5.3424511165722836e-05,12091
pause,5,5.3424511165722836e-05,12091
kissing,5,5.3424511165722836e-05,12091
four.,5,5.3424511165722836e-05,12091
true.,5,5.3424511165722836e-05,12091
dad,5,5.3424511165722836e-05,12091
move.,5,5.3424511165722836e-05,12091
(wipes,5,5.3424511165722836e-05,12091
ooh,5,5.3424511165722836e-05,12091
pointing,5,5.3424511165722836e-05,12091
room?,5,5.3424511165722836e-05,12091
(voice,5,5.3424511165722836e-05,12091
moved,5,5.3424511165722836e-05,12091
(clears,5,5.3424511165722836e-05,12091
eyes.,5,5.3424511165722836e-05,12091
fist,5,5.3424511165722836e-05,12091
us?,5,5.3424511165722836e-05,12091
"little,",5,5.3424511165722836e-05,12091
hat.),5,5.3424511165722836e-05,12091
smart,5,5.3424511165722836e-05,12091
poor,5,5.3424511165722836e-05,12091
maybe.,5,5.3424511165722836e-05,12091
two.,5,5.3424511165722836e-05,12091
fake,5,5.3424511165722836e-05,12091
(laughs,5,5.3424511165722836e-05,12091
"can,",5,5.3424511165722836e-05,12091
"wedding,",5,5.3424511165722836e-05,12091
"more,",5,5.3424511165722836e-05,12091
(pushes,5,5.3424511165722836e-05,12091
twin!,5,5.3424511165722836e-05,12091
cast,5,5.3424511165722836e-05,12091
hurts,5,5.3424511165722836e-05,12091
them!,5,5.3424511165722836e-05,12091
judge,5,5.3424511165722836e-05,12091
museum,5,5.3424511165722836e-05,12091
uhi,5,5.3424511165722836e-05,12091
"hello,",5,5.3424511165722836e-05,12091
la,5,5.3424511165722836e-05,12091
serve,5,5.3424511165722836e-05,12091
jump,5,5.3424511165722836e-05,12091
but..,4,4.273960893257827e-05,12091
lots,4,4.273960893257827e-05,12091
je,4,4.273960893257827e-05,12091
til,4,4.273960893257827e-05,12091
de,4,4.273960893257827e-05,12091
"late,",4,4.273960893257827e-05,12091
part?,4,4.273960893257827e-05,12091
alright,4,4.273960893257827e-05,12091
king,4,4.273960893257827e-05,12091
(stopping,4,4.273960893257827e-05,12091
help!,4,4.273960893257827e-05,12091
(not,4,4.273960893257827e-05,12091
remoray,4,4.273960893257827e-05,12091
hands!,4,4.273960893257827e-05,12091
"married,",4,4.273960893257827e-05,12091
strike,4,4.273960893257827e-05,12091
fired.,4,4.273960893257827e-05,12091
fashion,4,4.273960893257827e-05,12091
mean!,4,4.273960893257827e-05,12091
300,4,4.273960893257827e-05,12091
change,4,4.273960893257827e-05,12091
sweet.,4,4.273960893257827e-05,12091
alright!,4,4.273960893257827e-05,12091
born,4,4.273960893257827e-05,12091
tons,4,4.273960893257827e-05,12091
damnit,4,4.273960893257827e-05,12091
agent.,4,4.273960893257827e-05,12091
trees,4,4.273960893257827e-05,12091
ross...,4,4.273960893257827e-05,12091
by.),4,4.273960893257827e-05,12091
chandler:,4,4.273960893257827e-05,12091
fresh,4,4.273960893257827e-05,12091
with.,4,4.273960893257827e-05,12091
words,4,4.273960893257827e-05,12091
help?,4,4.273960893257827e-05,12091
fridge!,4,4.273960893257827e-05,12091
"family,",4,4.273960893257827e-05,12091
spot,4,4.273960893257827e-05,12091
floor.),4,4.273960893257827e-05,12091
just-just,4,4.273960893257827e-05,12091
people's,4,4.273960893257827e-05,12091
"no-no-no-no-no,",4,4.273960893257827e-05,12091
glaring,4,4.273960893257827e-05,12091
pacino's,4,4.273960893257827e-05,12091
prepare,4,4.273960893257827e-05,12091
butt.,4,4.273960893257827e-05,12091
college,4,4.273960893257827e-05,12091
rule,4,4.273960893257827e-05,12091
difficult,4,4.273960893257827e-05,12091
bert!,4,4.273960893257827e-05,12091
weeks.,4,4.273960893257827e-05,12091
ladies,4,4.273960893257827e-05,12091
hed,4,4.273960893257827e-05,12091
big!,4,4.273960893257827e-05,12091
thursday?,4,4.273960893257827e-05,12091
rub,4,4.273960893257827e-05,12091
clothes,4,4.273960893257827e-05,12091
closer,4,4.273960893257827e-05,12091
theyll,4,4.273960893257827e-05,12091
worst,4,4.273960893257827e-05,12091
hungry,4,4.273960893257827e-05,12091
"later,",4,4.273960893257827e-05,12091
drunk,4,4.273960893257827e-05,12091
word:,4,4.273960893257827e-05,12091
ahh!,4,4.273960893257827e-05,12091
show?,4,4.273960893257827e-05,12091
practice,4,4.273960893257827e-05,12091
tellin,4,4.273960893257827e-05,12091
attractive,4,4.273960893257827e-05,12091
upset,4,4.273960893257827e-05,12091
robot,4,4.273960893257827e-05,12091
pass.,4,4.273960893257827e-05,12091
fridge?,4,4.273960893257827e-05,12091
crazy?,4,4.273960893257827e-05,12091
staying,4,4.273960893257827e-05,12091
(laughs.),4,4.273960893257827e-05,12091
charlie),4,4.273960893257827e-05,12091
"house,",4,4.273960893257827e-05,12091
just...,4,4.273960893257827e-05,12091
ear,4,4.273960893257827e-05,12091
"or,",4,4.273960893257827e-05,12091
joke,4,4.273960893257827e-05,12091
dollars?,4,4.273960893257827e-05,12091
where?,4,4.273960893257827e-05,12091
picked,4,4.273960893257827e-05,12091
broadway,4,4.273960893257827e-05,12091
teaching,4,4.273960893257827e-05,12091
fear,4,4.273960893257827e-05,12091
brother.,4,4.273960893257827e-05,12091
"chair,",4,4.273960893257827e-05,12091
"tonight,",4,4.273960893257827e-05,12091
honor,4,4.273960893257827e-05,12091
extras,4,4.273960893257827e-05,12091
throat,4,4.273960893257827e-05,12091
"cause,",4,4.273960893257827e-05,12091
cell,4,4.273960893257827e-05,12091
uncle,4,4.273960893257827e-05,12091
slip,4,4.273960893257827e-05,12091
"nothing,",4,4.273960893257827e-05,12091
"car,",4,4.273960893257827e-05,12091
comin!,4,4.273960893257827e-05,12091
can!,4,4.273960893257827e-05,12091
picture?,4,4.273960893257827e-05,12091
mrs.,4,4.273960893257827e-05,12091
crying,4,4.273960893257827e-05,12091
month,4,4.273960893257827e-05,12091
weeks,4,4.273960893257827e-05,12091
pheebs,4,4.273960893257827e-05,12091
else.,4,4.273960893257827e-05,12091
good?,4,4.273960893257827e-05,12091
(catches,4,4.273960893257827e-05,12091
said.,4,4.273960893257827e-05,12091
hour.,4,4.273960893257827e-05,12091
bother,4,4.273960893257827e-05,12091
brown,4,4.273960893257827e-05,12091
shot,4,4.273960893257827e-05,12091
seemed,4,4.273960893257827e-05,12091
trust,4,4.273960893257827e-05,12091
stopped,4,4.273960893257827e-05,12091
over),4,4.273960893257827e-05,12091
kate,4,4.273960893257827e-05,12091
reach,4,4.273960893257827e-05,12091
person.,4,4.273960893257827e-05,12091
it!!,4,4.273960893257827e-05,12091
deal!,4,4.273960893257827e-05,12091
worth,4,4.273960893257827e-05,12091
sets,4,4.273960893257827e-05,12091
puppy,4,4.273960893257827e-05,12091
remoray.,4,4.273960893257827e-05,12091
bra!,4,4.273960893257827e-05,12091
given,4,4.273960893257827e-05,12091
"boy,",4,4.273960893257827e-05,12091
(impressed),4,4.273960893257827e-05,12091
gone?,4,4.273960893257827e-05,12091
sweater,4,4.273960893257827e-05,12091
happened!,4,4.273960893257827e-05,12091
nothin.,4,4.273960893257827e-05,12091
waiter),4,4.273960893257827e-05,12091
pauses,4,4.273960893257827e-05,12091
waiter,4,4.273960893257827e-05,12091
breasts,4,4.273960893257827e-05,12091
anyway!,4,4.273960893257827e-05,12091
here?!,4,4.273960893257827e-05,12091
pee.,4,4.273960893257827e-05,12091
aw!,4,4.273960893257827e-05,12091
plans,4,4.273960893257827e-05,12091
winner,4,4.273960893257827e-05,12091
sold,4,4.273960893257827e-05,12091
story,4,4.273960893257827e-05,12091
present,4,4.273960893257827e-05,12091
chance.,4,4.273960893257827e-05,12091
shocked),4,4.273960893257827e-05,12091
trouble.,4,4.273960893257827e-05,12091
coat,4,4.273960893257827e-05,12091
estelle.,4,4.273960893257827e-05,12091
suddenly,4,4.273960893257827e-05,12091
"matter,",4,4.273960893257827e-05,12091
200,4,4.273960893257827e-05,12091
door.,4,4.273960893257827e-05,12091
sing,4,4.273960893257827e-05,12091
chicken,4,4.273960893257827e-05,12091
wrote,4,4.273960893257827e-05,12091
count,4,4.273960893257827e-05,12091
crab,4,4.273960893257827e-05,12091
plan,4,4.273960893257827e-05,12091
first?,4,4.273960893257827e-05,12091
cute!,4,4.273960893257827e-05,12091
fan,4,4.273960893257827e-05,12091
didnt!,4,4.273960893257827e-05,12091
body.,4,4.273960893257827e-05,12091
(enters),4,4.273960893257827e-05,12091
together!,4,4.273960893257827e-05,12091
heart,4,4.273960893257827e-05,12091
mike!,4,4.273960893257827e-05,12091
job!,4,4.273960893257827e-05,12091
song,4,4.273960893257827e-05,12091
shocked.),4,4.273960893257827e-05,12091
"mike,",4,4.273960893257827e-05,12091
mike,4,4.273960893257827e-05,12091
gotcha.,4,4.273960893257827e-05,12091
ready.,4,4.273960893257827e-05,12091
"sister,",4,4.273960893257827e-05,12091
sister.,4,4.273960893257827e-05,12091
have?,4,4.273960893257827e-05,12091
digging,4,4.273960893257827e-05,12091
war,4,4.273960893257827e-05,12091
no?,4,4.273960893257827e-05,12091
ow!,4,4.273960893257827e-05,12091
hair,4,4.273960893257827e-05,12091
huge!,4,4.273960893257827e-05,12091
worry.,4,4.273960893257827e-05,12091
"wrong,",4,4.273960893257827e-05,12091
dumb,4,4.273960893257827e-05,12091
kills,4,4.273960893257827e-05,12091
seriously,4,4.273960893257827e-05,12091
mail,4,4.273960893257827e-05,12091
yours,4,4.273960893257827e-05,12091
laugh.),4,4.273960893257827e-05,12091
minutes,4,4.273960893257827e-05,12091
missing,4,4.273960893257827e-05,12091
blew,4,4.273960893257827e-05,12091
crush!,4,4.273960893257827e-05,12091
they?,4,4.273960893257827e-05,12091
floor.,4,4.273960893257827e-05,12091
feet,4,4.273960893257827e-05,12091
dating,4,4.273960893257827e-05,12091
(announcer,4,4.273960893257827e-05,12091
"bad,",4,4.273960893257827e-05,12091
walked,4,4.273960893257827e-05,12091
"home,",4,4.273960893257827e-05,12091
tight,4,4.273960893257827e-05,12091
me!!,4,4.273960893257827e-05,12091
itd,4,4.273960893257827e-05,12091
bathroom),4,4.273960893257827e-05,12091
wife.,4,4.273960893257827e-05,12091
lied,4,4.273960893257827e-05,12091
drive,4,4.273960893257827e-05,12091
"janice,",4,4.273960893257827e-05,12091
"bye,",4,4.273960893257827e-05,12091
joey),4,4.273960893257827e-05,12091
ahhh!,4,4.273960893257827e-05,12091
country.,4,4.273960893257827e-05,12091
waste,4,4.273960893257827e-05,12091
guard),4,4.273960893257827e-05,12091
keys,4,4.273960893257827e-05,12091
monkey,4,4.273960893257827e-05,12091
disgust.),4,4.273960893257827e-05,12091
bummed,4,4.273960893257827e-05,12091
sticking,4,4.273960893257827e-05,12091
"forth,",4,4.273960893257827e-05,12091
"""when",4,4.273960893257827e-05,12091
am.,4,4.273960893257827e-05,12091
rolls,4,4.273960893257827e-05,12091
interesting.,4,4.273960893257827e-05,12091
(trying,4,4.273960893257827e-05,12091
shower.,4,4.273960893257827e-05,12091
soup!,4,4.273960893257827e-05,12091
peanut,4,4.273960893257827e-05,12091
phase,4,4.273960893257827e-05,12091
look),4,4.273960893257827e-05,12091
phone?,4,4.273960893257827e-05,12091
red,4,4.273960893257827e-05,12091
(thinks,4,4.273960893257827e-05,12091
plan!,4,4.273960893257827e-05,12091
kiss.),4,4.273960893257827e-05,12091
comin',4,4.273960893257827e-05,12091
feeding,4,4.273960893257827e-05,12091
uh-oh.,4,4.273960893257827e-05,12091
"eh,",4,4.273960893257827e-05,12091
taller,4,4.273960893257827e-05,12091
babys,4,4.273960893257827e-05,12091
wasting,4,4.273960893257827e-05,12091
weights,4,4.273960893257827e-05,12091
happened.,4,4.273960893257827e-05,12091
mad.,4,4.273960893257827e-05,12091
matter.,4,4.273960893257827e-05,12091
drink?,4,4.273960893257827e-05,12091
career,4,4.273960893257827e-05,12091
yes!!,4,4.273960893257827e-05,12091
its-its,4,4.273960893257827e-05,12091
girl!,4,4.273960893257827e-05,12091
bag?,4,4.273960893257827e-05,12091
onto,4,4.273960893257827e-05,12091
mistake,4,4.273960893257827e-05,12091
party.,4,4.273960893257827e-05,12091
(standing,4,4.273960893257827e-05,12091
come?,4,4.273960893257827e-05,12091
forever,4,4.273960893257827e-05,12091
im-im,4,4.273960893257827e-05,12091
"luck,",4,4.273960893257827e-05,12091
answering,4,4.273960893257827e-05,12091
shhh!,4,4.273960893257827e-05,12091
waving,4,4.273960893257827e-05,12091
shoot!,4,4.273960893257827e-05,12091
silly,4,4.273960893257827e-05,12091
shot.,4,4.273960893257827e-05,12091
weekend,4,4.273960893257827e-05,12091
repel,4,4.273960893257827e-05,12091
messed,4,4.273960893257827e-05,12091
(after,4,4.273960893257827e-05,12091
lands,4,4.273960893257827e-05,12091
(raises,4,4.273960893257827e-05,12091
janine,4,4.273960893257827e-05,12091
unbelievable!,4,4.273960893257827e-05,12091
tickets!,4,4.273960893257827e-05,12091
roll,4,4.273960893257827e-05,12091
in-in,4,4.273960893257827e-05,12091
janice.,4,4.273960893257827e-05,12091
switch,4,4.273960893257827e-05,12091
same.,4,4.273960893257827e-05,12091
sandwich),4,4.273960893257827e-05,12091
caught,4,4.273960893257827e-05,12091
been?,4,4.273960893257827e-05,12091
imaginary,4,4.273960893257827e-05,12091
(snaps,4,4.273960893257827e-05,12091
underwear!,4,4.273960893257827e-05,12091
late.,4,4.273960893257827e-05,12091
slap,4,4.273960893257827e-05,12091
smart!,4,4.273960893257827e-05,12091
questions,4,4.273960893257827e-05,12091
hurry!,4,4.273960893257827e-05,12091
pop-up,4,4.273960893257827e-05,12091
already?,4,4.273960893257827e-05,12091
map.),4,4.273960893257827e-05,12091
well!,4,4.273960893257827e-05,12091
"date,",4,4.273960893257827e-05,12091
car!,4,4.273960893257827e-05,12091
on.),4,4.273960893257827e-05,12091
anything!,4,4.273960893257827e-05,12091
dude,4,4.273960893257827e-05,12091
british,4,4.273960893257827e-05,12091
break.,4,4.273960893257827e-05,12091
slowly,4,4.273960893257827e-05,12091
machine,4,4.273960893257827e-05,12091
terrible,4,4.273960893257827e-05,12091
drawer,4,4.273960893257827e-05,12091
apartment.),4,4.273960893257827e-05,12091
"london,",4,4.273960893257827e-05,12091
whether,4,4.273960893257827e-05,12091
(heads,4,4.273960893257827e-05,12091
stripper,4,4.273960893257827e-05,12091
stole,4,4.273960893257827e-05,12091
young,4,4.273960893257827e-05,12091
won,4,4.273960893257827e-05,12091
stood,4,4.273960893257827e-05,12091
everythings,4,4.273960893257827e-05,12091
hooker,4,4.273960893257827e-05,12091
face.,4,4.273960893257827e-05,12091
"dont,",4,4.273960893257827e-05,12091
"stupid,",4,4.273960893257827e-05,12091
do?!,4,4.273960893257827e-05,12091
thatll,4,4.273960893257827e-05,12091
around.,4,4.273960893257827e-05,12091
answers,4,4.273960893257827e-05,12091
"pizza,",4,4.273960893257827e-05,12091
ross.),4,4.273960893257827e-05,12091
car.,4,4.273960893257827e-05,12091
birth,4,4.273960893257827e-05,12091
copy,4,4.273960893257827e-05,12091
easy,4,4.273960893257827e-05,12091
hurt,4,4.273960893257827e-05,12091
monkey.,4,4.273960893257827e-05,12091
confused,4,4.273960893257827e-05,12091
word.,4,4.273960893257827e-05,12091
inside.),4,4.273960893257827e-05,12091
shoulder.),4,4.273960893257827e-05,12091
santa,4,4.273960893257827e-05,12091
handsome,4,4.273960893257827e-05,12091
dog!,4,4.273960893257827e-05,12091
note,4,4.273960893257827e-05,12091
realize,4,4.273960893257827e-05,12091
"ball,",4,4.273960893257827e-05,12091
(putting,4,4.273960893257827e-05,12091
normal,4,4.273960893257827e-05,12091
yours!,4,4.273960893257827e-05,12091
other.),4,4.273960893257827e-05,12091
cat!,4,4.273960893257827e-05,12091
though.,4,4.273960893257827e-05,12091
everything's,4,4.273960893257827e-05,12091
beer,4,4.273960893257827e-05,12091
flowers,4,4.273960893257827e-05,12091
"a,",4,4.273960893257827e-05,12091
pronounce,4,4.273960893257827e-05,12091
she-she,4,4.273960893257827e-05,12091
team.,4,4.273960893257827e-05,12091
nurse,4,4.273960893257827e-05,12091
secret,4,4.273960893257827e-05,12091
bird,4,4.273960893257827e-05,12091
human,4,4.273960893257827e-05,12091
mean.,4,4.273960893257827e-05,12091
waited,4,4.273960893257827e-05,12091
done!,4,4.273960893257827e-05,12091
had.,4,4.273960893257827e-05,12091
ew!,4,4.273960893257827e-05,12091
excited),4,4.273960893257827e-05,12091
stupid!,4,4.273960893257827e-05,12091
hotel,4,4.273960893257827e-05,12091
ring.),4,4.273960893257827e-05,12091
phoebe's,4,4.273960893257827e-05,12091
mon!,4,4.273960893257827e-05,12091
fired,4,4.273960893257827e-05,12091
(excitedly),4,4.273960893257827e-05,12091
(very,4,4.273960893257827e-05,12091
chinese,4,4.273960893257827e-05,12091
how-how,4,4.273960893257827e-05,12091
everyone.,4,4.273960893257827e-05,12091
enough.,4,4.273960893257827e-05,12091
tomorrow!,4,4.273960893257827e-05,12091
no-no-no!,4,4.273960893257827e-05,12091
at.,4,4.273960893257827e-05,12091
yet?!,4,4.273960893257827e-05,12091
large,4,4.273960893257827e-05,12091
"uhhh,",4,4.273960893257827e-05,12091
school,4,4.273960893257827e-05,12091
.,4,4.273960893257827e-05,12091
"gunther,",4,4.273960893257827e-05,12091
eat?,4,4.273960893257827e-05,12091
atm,4,4.273960893257827e-05,12091
dollars.,4,4.273960893257827e-05,12091
"figured,",4,4.273960893257827e-05,12091
line,4,4.273960893257827e-05,12091
true!,4,4.273960893257827e-05,12091
sick,4,4.273960893257827e-05,12091
"hugsy,",4,4.273960893257827e-05,12091
right?!,4,4.273960893257827e-05,12091
(points.),4,4.273960893257827e-05,12091
fun?,4,4.273960893257827e-05,12091
pages,4,4.273960893257827e-05,12091
idiot,4,4.273960893257827e-05,12091
same!,4,4.273960893257827e-05,12091
allowed,4,4.273960893257827e-05,12091
hug),4,4.273960893257827e-05,12091
punching,4,4.273960893257827e-05,12091
"does,",4,4.273960893257827e-05,12091
i...,4,4.273960893257827e-05,12091
life.,4,4.273960893257827e-05,12091
(interrupting),4,4.273960893257827e-05,12091
"parents,",4,4.273960893257827e-05,12091
"aw,",4,4.273960893257827e-05,12091
fine,4,4.273960893257827e-05,12091
year.,4,4.273960893257827e-05,12091
fault,4,4.273960893257827e-05,12091
star!,4,4.273960893257827e-05,12091
bucket,4,4.273960893257827e-05,12091
"heh,",4,4.273960893257827e-05,12091
geller!,4,4.273960893257827e-05,12091
movies?,4,4.273960893257827e-05,12091
(pats,4,4.273960893257827e-05,12091
whispers,4,4.273960893257827e-05,12091
ii,3,3.20547066994337e-05,12091
(then,3,3.20547066994337e-05,12091
buddy!,3,3.20547066994337e-05,12091
books.,3,3.20547066994337e-05,12091
board,3,3.20547066994337e-05,12091
mary,3,3.20547066994337e-05,12091
beth,3,3.20547066994337e-05,12091
further,3,3.20547066994337e-05,12091
"kash,",3,3.20547066994337e-05,12091
dinner.,3,3.20547066994337e-05,12091
shooting,3,3.20547066994337e-05,12091
sick.,3,3.20547066994337e-05,12091
so!,3,3.20547066994337e-05,12091
invented,3,3.20547066994337e-05,12091
shoulda,3,3.20547066994337e-05,12091
shoes,3,3.20547066994337e-05,12091
(dejected),3,3.20547066994337e-05,12091
settle,3,3.20547066994337e-05,12091
alicia,3,3.20547066994337e-05,12091
dropping,3,3.20547066994337e-05,12091
(chandler),3,3.20547066994337e-05,12091
bye-bye!,3,3.20547066994337e-05,12091
storm,3,3.20547066994337e-05,12091
before!,3,3.20547066994337e-05,12091
nominated,3,3.20547066994337e-05,12091
speed,3,3.20547066994337e-05,12091
"(pause,",3,3.20547066994337e-05,12091
bobby,3,3.20547066994337e-05,12091
scenes,3,3.20547066994337e-05,12091
dina),3,3.20547066994337e-05,12091
"ha,",3,3.20547066994337e-05,12091
house-warming,3,3.20547066994337e-05,12091
solved,3,3.20547066994337e-05,12091
"""if",3,3.20547066994337e-05,12091
"dina,",3,3.20547066994337e-05,12091
leave.,3,3.20547066994337e-05,12091
prefer,3,3.20547066994337e-05,12091
great!!,3,3.20547066994337e-05,12091
game?,3,3.20547066994337e-05,12091
"oooh,",3,3.20547066994337e-05,12091
tough.,3,3.20547066994337e-05,12091
parts,3,3.20547066994337e-05,12091
"blank,",3,3.20547066994337e-05,12091
i-i-i'm,3,3.20547066994337e-05,12091
blank,3,3.20547066994337e-05,12091
during,3,3.20547066994337e-05,12091
accent.),3,3.20547066994337e-05,12091
interrupts,3,3.20547066994337e-05,12091
"oh-ho,",3,3.20547066994337e-05,12091
hour?,3,3.20547066994337e-05,12091
cry.),3,3.20547066994337e-05,12091
"roommate,",3,3.20547066994337e-05,12091
southern,3,3.20547066994337e-05,12091
dressing,3,3.20547066994337e-05,12091
favor?,3,3.20547066994337e-05,12091
leg,3,3.20547066994337e-05,12091
beginning,3,3.20547066994337e-05,12091
funny?,3,3.20547066994337e-05,12091
book!,3,3.20547066994337e-05,12091
weird!,3,3.20547066994337e-05,12091
together?,3,3.20547066994337e-05,12091
(removes,3,3.20547066994337e-05,12091
throat),3,3.20547066994337e-05,12091
office.,3,3.20547066994337e-05,12091
route,3,3.20547066994337e-05,12091
map.,3,3.20547066994337e-05,12091
"kinda,",3,3.20547066994337e-05,12091
(sets,3,3.20547066994337e-05,12091
we...,3,3.20547066994337e-05,12091
wrong!,3,3.20547066994337e-05,12091
teacher,3,3.20547066994337e-05,12091
incredible!,3,3.20547066994337e-05,12091
(realizing),3,3.20547066994337e-05,12091
picture.),3,3.20547066994337e-05,12091
waitress,3,3.20547066994337e-05,12091
guitar,3,3.20547066994337e-05,12091
situation,3,3.20547066994337e-05,12091
(just,3,3.20547066994337e-05,12091
major,3,3.20547066994337e-05,12091
bucks.,3,3.20547066994337e-05,12091
bag.),3,3.20547066994337e-05,12091
duck?,3,3.20547066994337e-05,12091
knee,3,3.20547066994337e-05,12091
story.,3,3.20547066994337e-05,12091
panties,3,3.20547066994337e-05,12091
everyone.),3,3.20547066994337e-05,12091
bag.,3,3.20547066994337e-05,12091
dads,3,3.20547066994337e-05,12091
address,3,3.20547066994337e-05,12091
couple.,3,3.20547066994337e-05,12091
park,3,3.20547066994337e-05,12091
pin,3,3.20547066994337e-05,12091
"dinner,",3,3.20547066994337e-05,12091
opened,3,3.20547066994337e-05,12091
flowers.,3,3.20547066994337e-05,12091
mom.,3,3.20547066994337e-05,12091
watches,3,3.20547066994337e-05,12091
bu,3,3.20547066994337e-05,12091
house.,3,3.20547066994337e-05,12091
especially,3,3.20547066994337e-05,12091
hours,3,3.20547066994337e-05,12091
food?,3,3.20547066994337e-05,12091
today!,3,3.20547066994337e-05,12091
dennis,3,3.20547066994337e-05,12091
how's,3,3.20547066994337e-05,12091
hasnt,3,3.20547066994337e-05,12091
screaming,3,3.20547066994337e-05,12091
listen!,3,3.20547066994337e-05,12091
road,3,3.20547066994337e-05,12091
conversation,3,3.20547066994337e-05,12091
choo!,3,3.20547066994337e-05,12091
dramatic,3,3.20547066994337e-05,12091
"pass,",3,3.20547066994337e-05,12091
hey-hey-hey!,3,3.20547066994337e-05,12091
million,3,3.20547066994337e-05,12091
shoulders.),3,3.20547066994337e-05,12091
say:,3,3.20547066994337e-05,12091
thumbs,3,3.20547066994337e-05,12091
fast,3,3.20547066994337e-05,12091
minute...,3,3.20547066994337e-05,12091
away!,3,3.20547066994337e-05,12091
pinches,3,3.20547066994337e-05,12091
ben!,3,3.20547066994337e-05,12091
holds,3,3.20547066994337e-05,12091
stable,3,3.20547066994337e-05,12091
everybody.,3,3.20547066994337e-05,12091
knocked,3,3.20547066994337e-05,12091
winks,3,3.20547066994337e-05,12091
ha-ha!,3,3.20547066994337e-05,12091
(sounds,3,3.20547066994337e-05,12091
surprised),3,3.20547066994337e-05,12091
"playstation,",3,3.20547066994337e-05,12091
fast.,3,3.20547066994337e-05,12091
buddy?,3,3.20547066994337e-05,12091
bing.,3,3.20547066994337e-05,12091
interrupt,3,3.20547066994337e-05,12091
when?!,3,3.20547066994337e-05,12091
deal!!,3,3.20547066994337e-05,12091
ben's,3,3.20547066994337e-05,12091
months,3,3.20547066994337e-05,12091
whoa-whoa,3,3.20547066994337e-05,12091
grandma,3,3.20547066994337e-05,12091
waiting,3,3.20547066994337e-05,12091
someone's,3,3.20547066994337e-05,12091
mike),3,3.20547066994337e-05,12091
scared),3,3.20547066994337e-05,12091
eyebrows,3,3.20547066994337e-05,12091
support,3,3.20547066994337e-05,12091
memorize,3,3.20547066994337e-05,12091
monica's,3,3.20547066994337e-05,12091
stuff?,3,3.20547066994337e-05,12091
weren't,3,3.20547066994337e-05,12091
marked,3,3.20547066994337e-05,12091
finger,3,3.20547066994337e-05,12091
emma's,3,3.20547066994337e-05,12091
hugsy,3,3.20547066994337e-05,12091
stuffed,3,3.20547066994337e-05,12091
thousand,3,3.20547066994337e-05,12091
favorite,3,3.20547066994337e-05,12091
filled,3,3.20547066994337e-05,12091
roommate!,3,3.20547066994337e-05,12091
operating,3,3.20547066994337e-05,12091
original,3,3.20547066994337e-05,12091
"by,",3,3.20547066994337e-05,12091
err...,3,3.20547066994337e-05,12091
lennart,3,3.20547066994337e-05,12091
one),3,3.20547066994337e-05,12091
hitting,3,3.20547066994337e-05,12091
"card,",3,3.20547066994337e-05,12091
plastic,3,3.20547066994337e-05,12091
course.,3,3.20547066994337e-05,12091
night?,3,3.20547066994337e-05,12091
saying?,3,3.20547066994337e-05,12091
memories.,3,3.20547066994337e-05,12091
reads,3,3.20547066994337e-05,12091
pushing,3,3.20547066994337e-05,12091
remembering,3,3.20547066994337e-05,12091
thankful,3,3.20547066994337e-05,12091
tell!,3,3.20547066994337e-05,12091
emma?,3,3.20547066994337e-05,12091
flirting,3,3.20547066994337e-05,12091
no-no.,3,3.20547066994337e-05,12091
flip,3,3.20547066994337e-05,12091
so),3,3.20547066994337e-05,12091
(talking,3,3.20547066994337e-05,12091
"ring,",3,3.20547066994337e-05,12091
scene.,3,3.20547066994337e-05,12091
ball),3,3.20547066994337e-05,12091
fan.,3,3.20547066994337e-05,12091
'em!,3,3.20547066994337e-05,12091
ball.,3,3.20547066994337e-05,12091
"dutch,",3,3.20547066994337e-05,12091
back),3,3.20547066994337e-05,12091
(reading),3,3.20547066994337e-05,12091
expect,3,3.20547066994337e-05,12091
ooh...,3,3.20547066994337e-05,12091
falling,3,3.20547066994337e-05,12091
of.,3,3.20547066994337e-05,12091
(sighs),3,3.20547066994337e-05,12091
did-did,3,3.20547066994337e-05,12091
(quickly),3,3.20547066994337e-05,12091
dog),3,3.20547066994337e-05,12091
hands.,3,3.20547066994337e-05,12091
scene!,3,3.20547066994337e-05,12091
yours.,3,3.20547066994337e-05,12091
crush,3,3.20547066994337e-05,12091
phoebe.),3,3.20547066994337e-05,12091
jos,3,3.20547066994337e-05,12091
scary,3,3.20547066994337e-05,12091
mom?,3,3.20547066994337e-05,12091
spread,3,3.20547066994337e-05,12091
deep,3,3.20547066994337e-05,12091
jane,3,3.20547066994337e-05,12091
ever.,3,3.20547066994337e-05,12091
millions,3,3.20547066994337e-05,12091
now...,3,3.20547066994337e-05,12091
locking,3,3.20547066994337e-05,12091
bras!,3,3.20547066994337e-05,12091
none,3,3.20547066994337e-05,12091
quick.,3,3.20547066994337e-05,12091
"bit,",3,3.20547066994337e-05,12091
little),3,3.20547066994337e-05,12091
mud,3,3.20547066994337e-05,12091
snow,3,3.20547066994337e-05,12091
pbs,3,3.20547066994337e-05,12091
people?,3,3.20547066994337e-05,12091
"remoray,",3,3.20547066994337e-05,12091
correct!,3,3.20547066994337e-05,12091
this?!,3,3.20547066994337e-05,12091
near,3,3.20547066994337e-05,12091
"nice,",3,3.20547066994337e-05,12091
switching,3,3.20547066994337e-05,12091
lunch.,3,3.20547066994337e-05,12091
money?,3,3.20547066994337e-05,12091
ticket,3,3.20547066994337e-05,12091
uses,3,3.20547066994337e-05,12091
"charlie,",3,3.20547066994337e-05,12091
suck,3,3.20547066994337e-05,12091
from.,3,3.20547066994337e-05,12091
(singing),3,3.20547066994337e-05,12091
wicked,3,3.20547066994337e-05,12091
camera),3,3.20547066994337e-05,12091
"hard,",3,3.20547066994337e-05,12091
"lot,",3,3.20547066994337e-05,12091
is-is,3,3.20547066994337e-05,12091
type,3,3.20547066994337e-05,12091
"york,",3,3.20547066994337e-05,12091
issue,3,3.20547066994337e-05,12091
hoping,3,3.20547066994337e-05,12091
what!?,3,3.20547066994337e-05,12091
babies!,3,3.20547066994337e-05,12091
along,3,3.20547066994337e-05,12091
crazy?!,3,3.20547066994337e-05,12091
wango,3,3.20547066994337e-05,12091
london!,3,3.20547066994337e-05,12091
facing,3,3.20547066994337e-05,12091
casey.,3,3.20547066994337e-05,12091
laughed,3,3.20547066994337e-05,12091
"technically,",3,3.20547066994337e-05,12091
tomorrow.,3,3.20547066994337e-05,12091
discovery,3,3.20547066994337e-05,12091
"apparently,",3,3.20547066994337e-05,12091
hole.,3,3.20547066994337e-05,12091
watering,3,3.20547066994337e-05,12091
changing,3,3.20547066994337e-05,12091
"wayne,",3,3.20547066994337e-05,12091
hole!,3,3.20547066994337e-05,12091
level,3,3.20547066994337e-05,12091
laundry,3,3.20547066994337e-05,12091
(grunting),3,3.20547066994337e-05,12091
serious?,3,3.20547066994337e-05,12091
ruined,3,3.20547066994337e-05,12091
dressed,3,3.20547066994337e-05,12091
(voice-over),3,3.20547066994337e-05,12091
game!,3,3.20547066994337e-05,12091
"tape,",3,3.20547066994337e-05,12091
that-that-thats,3,3.20547066994337e-05,12091
everyday,3,3.20547066994337e-05,12091
enters,3,3.20547066994337e-05,12091
"robot,",3,3.20547066994337e-05,12091
wayne,3,3.20547066994337e-05,12091
(frustrated),3,3.20547066994337e-05,12091
couldve,3,3.20547066994337e-05,12091
tour,3,3.20547066994337e-05,12091
nice?,3,3.20547066994337e-05,12091
script.,3,3.20547066994337e-05,12091
waiting!,3,3.20547066994337e-05,12091
alone,3,3.20547066994337e-05,12091
ad,3,3.20547066994337e-05,12091
"left,",3,3.20547066994337e-05,12091
throwing,3,3.20547066994337e-05,12091
bathroom?,3,3.20547066994337e-05,12091
freak,3,3.20547066994337e-05,12091
wall,3,3.20547066994337e-05,12091
much?,3,3.20547066994337e-05,12091
so-so,3,3.20547066994337e-05,12091
"help,",3,3.20547066994337e-05,12091
geller.,3,3.20547066994337e-05,12091
glass),3,3.20547066994337e-05,12091
stepped,3,3.20547066994337e-05,12091
guest.,3,3.20547066994337e-05,12091
forced,3,3.20547066994337e-05,12091
decides,3,3.20547066994337e-05,12091
basketball,3,3.20547066994337e-05,12091
search,3,3.20547066994337e-05,12091
7,3,3.20547066994337e-05,12091
bonus!,3,3.20547066994337e-05,12091
lights,3,3.20547066994337e-05,12091
ladder,3,3.20547066994337e-05,12091
pouring,3,3.20547066994337e-05,12091
drops,3,3.20547066994337e-05,12091
picking,3,3.20547066994337e-05,12091
lake,3,3.20547066994337e-05,12091
i-ill,3,3.20547066994337e-05,12091
charlton,3,3.20547066994337e-05,12091
floor),3,3.20547066994337e-05,12091
(all,3,3.20547066994337e-05,12091
heston,3,3.20547066994337e-05,12091
richard,3,3.20547066994337e-05,12091
helps,3,3.20547066994337e-05,12091
porsche.,3,3.20547066994337e-05,12091
ones,3,3.20547066994337e-05,12091
played,3,3.20547066994337e-05,12091
other?,3,3.20547066994337e-05,12091
raise,3,3.20547066994337e-05,12091
that-that,3,3.20547066994337e-05,12091
apartment!,3,3.20547066994337e-05,12091
hat!,3,3.20547066994337e-05,12091
bag),3,3.20547066994337e-05,12091
size,3,3.20547066994337e-05,12091
all-all,3,3.20547066994337e-05,12091
uh-uh,3,3.20547066994337e-05,12091
(sticking,3,3.20547066994337e-05,12091
bad?,3,3.20547066994337e-05,12091
fun!,3,3.20547066994337e-05,12091
(going,3,3.20547066994337e-05,12091
flips,3,3.20547066994337e-05,12091
mess,3,3.20547066994337e-05,12091
lesson.,3,3.20547066994337e-05,12091
shrimp,3,3.20547066994337e-05,12091
boat!,3,3.20547066994337e-05,12091
gasps,3,3.20547066994337e-05,12091
"""hey,",3,3.20547066994337e-05,12091
highest,3,3.20547066994337e-05,12091
speech,3,3.20547066994337e-05,12091
chef,3,3.20547066994337e-05,12091
hurry,3,3.20547066994337e-05,12091
(pauses,3,3.20547066994337e-05,12091
didnt.,3,3.20547066994337e-05,12091
way.),3,3.20547066994337e-05,12091
kitchen,3,3.20547066994337e-05,12091
medical,3,3.20547066994337e-05,12091
kinds,3,3.20547066994337e-05,12091
class.,3,3.20547066994337e-05,12091
comfortable,3,3.20547066994337e-05,12091
"scene,",3,3.20547066994337e-05,12091
muffin,3,3.20547066994337e-05,12091
enjoying,3,3.20547066994337e-05,12091
"treeger,",3,3.20547066994337e-05,12091
seat,3,3.20547066994337e-05,12091
exciting,3,3.20547066994337e-05,12091
absolutely.,3,3.20547066994337e-05,12091
carl!,3,3.20547066994337e-05,12091
maid,3,3.20547066994337e-05,12091
angry),3,3.20547066994337e-05,12091
seats,3,3.20547066994337e-05,12091
sister!,3,3.20547066994337e-05,12091
left!,3,3.20547066994337e-05,12091
"""well,",3,3.20547066994337e-05,12091
transmission,3,3.20547066994337e-05,12091
lives!,3,3.20547066994337e-05,12091
boring,3,3.20547066994337e-05,12091
sort,3,3.20547066994337e-05,12091
head?,3,3.20547066994337e-05,12091
book.,3,3.20547066994337e-05,12091
fan!,3,3.20547066994337e-05,12091
think.,3,3.20547066994337e-05,12091
hired,3,3.20547066994337e-05,12091
card?,3,3.20547066994337e-05,12091
"come,",3,3.20547066994337e-05,12091
dog.,3,3.20547066994337e-05,12091
television,3,3.20547066994337e-05,12091
aww,3,3.20547066994337e-05,12091
heading,3,3.20547066994337e-05,12091
(crying),3,3.20547066994337e-05,12091
chair),3,3.20547066994337e-05,12091
knocks,3,3.20547066994337e-05,12091
"met,",3,3.20547066994337e-05,12091
clearing,3,3.20547066994337e-05,12091
bread,3,3.20547066994337e-05,12091
"show,",3,3.20547066994337e-05,12091
bubble,3,3.20547066994337e-05,12091
furniture,3,3.20547066994337e-05,12091
sick!,3,3.20547066994337e-05,12091
duck),3,3.20547066994337e-05,12091
strippers,3,3.20547066994337e-05,12091
meant.,3,3.20547066994337e-05,12091
fruit,3,3.20547066994337e-05,12091
hook,3,3.20547066994337e-05,12091
sat,3,3.20547066994337e-05,12091
barn,3,3.20547066994337e-05,12091
(its,3,3.20547066994337e-05,12091
treeger,3,3.20547066994337e-05,12091
smiles,3,3.20547066994337e-05,12091
damn!,3,3.20547066994337e-05,12091
deserve,3,3.20547066994337e-05,12091
center,3,3.20547066994337e-05,12091
part!,3,3.20547066994337e-05,12091
locked,3,3.20547066994337e-05,12091
once.,3,3.20547066994337e-05,12091
(starting,3,3.20547066994337e-05,12091
blah,3,3.20547066994337e-05,12091
hard.,3,3.20547066994337e-05,12091
upset.,3,3.20547066994337e-05,12091
(laughing,3,3.20547066994337e-05,12091
around!,3,3.20547066994337e-05,12091
box.,3,3.20547066994337e-05,12091
storms,3,3.20547066994337e-05,12091
"phone,",3,3.20547066994337e-05,12091
audition?,3,3.20547066994337e-05,12091
wooden,3,3.20547066994337e-05,12091
(coming,3,3.20547066994337e-05,12091
sneak,3,3.20547066994337e-05,12091
dies,3,3.20547066994337e-05,12091
napkin,3,3.20547066994337e-05,12091
doin,3,3.20547066994337e-05,12091
(exits,3,3.20547066994337e-05,12091
huh,3,3.20547066994337e-05,12091
rock,3,3.20547066994337e-05,12091
himself.),3,3.20547066994337e-05,12091
friends!,3,3.20547066994337e-05,12091
please-please,3,3.20547066994337e-05,12091
lauren),3,3.20547066994337e-05,12091
"fight,",3,3.20547066994337e-05,12091
fair.,3,3.20547066994337e-05,12091
happen!,3,3.20547066994337e-05,12091
tears,3,3.20547066994337e-05,12091
pregnant!,3,3.20547066994337e-05,12091
(bends,3,3.20547066994337e-05,12091
worked!,3,3.20547066994337e-05,12091
problem?,3,3.20547066994337e-05,12091
miracle!,3,3.20547066994337e-05,12091
company,3,3.20547066994337e-05,12091
drunk!,3,3.20547066994337e-05,12091
clinic!,3,3.20547066994337e-05,12091
terrible!,3,3.20547066994337e-05,12091
quit,3,3.20547066994337e-05,12091
"kate,",3,3.20547066994337e-05,12091
tired!,3,3.20547066994337e-05,12091
"talk,",3,3.20547066994337e-05,12091
book.),3,3.20547066994337e-05,12091
fly,3,3.20547066994337e-05,12091
cheese,3,3.20547066994337e-05,12091
(screaming),3,3.20547066994337e-05,12091
need.,3,3.20547066994337e-05,12091
script!,3,3.20547066994337e-05,12091
others,3,3.20547066994337e-05,12091
umm,3,3.20547066994337e-05,12091
knocking,3,3.20547066994337e-05,12091
to-to,3,3.20547066994337e-05,12091
everything!,3,3.20547066994337e-05,12091
kidding?,3,3.20547066994337e-05,12091
season,3,3.20547066994337e-05,12091
yeah?!,3,3.20547066994337e-05,12091
won!,3,3.20547066994337e-05,12091
mind.,3,3.20547066994337e-05,12091
sex!,3,3.20547066994337e-05,12091
knicks!,3,3.20547066994337e-05,12091
behalf.,3,3.20547066994337e-05,12091
"still,",3,3.20547066994337e-05,12091
"pretty,",3,3.20547066994337e-05,12091
"since,",3,3.20547066994337e-05,12091
actress,3,3.20547066994337e-05,12091
changes,3,3.20547066994337e-05,12091
"soon,",3,3.20547066994337e-05,12091
script,3,3.20547066994337e-05,12091
book),3,3.20547066994337e-05,12091
old!,3,3.20547066994337e-05,12091
kate!,3,3.20547066994337e-05,12091
(checking,3,3.20547066994337e-05,12091
gathered,3,3.20547066994337e-05,12091
sharing,3,3.20547066994337e-05,12091
(shows,3,3.20547066994337e-05,12091
relationship.,3,3.20547066994337e-05,12091
complies.),3,3.20547066994337e-05,12091
whose,3,3.20547066994337e-05,12091
fingers.),3,3.20547066994337e-05,12091
banging,3,3.20547066994337e-05,12091
friend?,3,3.20547066994337e-05,12091
"party,",3,3.20547066994337e-05,12091
funny!,3,3.20547066994337e-05,12091
rules,3,3.20547066994337e-05,12091
send,3,3.20547066994337e-05,12091
pizza?,3,3.20547066994337e-05,12091
money!,3,3.20547066994337e-05,12091
see!,3,3.20547066994337e-05,12091
light,3,3.20547066994337e-05,12091
horrible!,3,3.20547066994337e-05,12091
shirt.,3,3.20547066994337e-05,12091
"like-like,",3,3.20547066994337e-05,12091
immediately,3,3.20547066994337e-05,12091
handle,3,3.20547066994337e-05,12091
bastard!,3,3.20547066994337e-05,12091
married.,3,3.20547066994337e-05,12091
congratulations,3,3.20547066994337e-05,12091
married!,3,3.20547066994337e-05,12091
nods),3,3.20547066994337e-05,12091
climb,3,3.20547066994337e-05,12091
world.,3,3.20547066994337e-05,12091
available,3,3.20547066994337e-05,12091
call.,3,3.20547066994337e-05,12091
underwear?,3,3.20547066994337e-05,12091
whoever,3,3.20547066994337e-05,12091
land,3,3.20547066994337e-05,12091
arent,3,3.20547066994337e-05,12091
"forever,",3,3.20547066994337e-05,12091
show!,3,3.20547066994337e-05,12091
stay.,3,3.20547066994337e-05,12091
wonderful,3,3.20547066994337e-05,12091
nod,3,3.20547066994337e-05,12091
when?,3,3.20547066994337e-05,12091
ross',3,3.20547066994337e-05,12091
"things,",3,3.20547066994337e-05,12091
suppose,3,3.20547066994337e-05,12091
thinks.),3,3.20547066994337e-05,12091
"you!""",3,3.20547066994337e-05,12091
bra,3,3.20547066994337e-05,12091
"""hey",3,3.20547066994337e-05,12091
groans,3,3.20547066994337e-05,12091
die!,3,3.20547066994337e-05,12091
meat,3,3.20547066994337e-05,12091
"eyes,",3,3.20547066994337e-05,12091
brings,3,3.20547066994337e-05,12091
"blah,",3,3.20547066994337e-05,12091
startin,3,3.20547066994337e-05,12091
children,3,3.20547066994337e-05,12091
want!,3,3.20547066994337e-05,12091
back?,3,3.20547066994337e-05,12091
eyes!,3,3.20547066994337e-05,12091
jackass!,3,3.20547066994337e-05,12091
sandwich.),3,3.20547066994337e-05,12091
cow,3,3.20547066994337e-05,12091
wait-wait!,3,3.20547066994337e-05,12091
bottle,3,3.20547066994337e-05,12091
names,3,3.20547066994337e-05,12091
nothing.),3,3.20547066994337e-05,12091
shower,3,3.20547066994337e-05,12091
passed,3,3.20547066994337e-05,12091
em!,3,3.20547066994337e-05,12091
leather,3,3.20547066994337e-05,12091
(everyone,3,3.20547066994337e-05,12091
(shrugs),3,3.20547066994337e-05,12091
bringing,3,3.20547066994337e-05,12091
porsche!,3,3.20547066994337e-05,12091
"son.""",3,3.20547066994337e-05,12091
director),3,3.20547066994337e-05,12091
momma,3,3.20547066994337e-05,12091
ha-ha-ha!,3,3.20547066994337e-05,12091
"""take",3,3.20547066994337e-05,12091
carries,3,3.20547066994337e-05,12091
whack!,3,3.20547066994337e-05,12091
crap!,3,3.20547066994337e-05,12091
they-they,3,3.20547066994337e-05,12091
"agent,",3,3.20547066994337e-05,12091
meeting,3,3.20547066994337e-05,12091
natural,3,3.20547066994337e-05,12091
thursdays,3,3.20547066994337e-05,12091
legs,3,3.20547066994337e-05,12091
1,3,3.20547066994337e-05,12091
join,3,3.20547066994337e-05,12091
clearly,3,3.20547066994337e-05,12091
want?,3,3.20547066994337e-05,12091
bye-bye.,3,3.20547066994337e-05,12091
roommate),3,3.20547066994337e-05,12091
kate.,3,3.20547066994337e-05,12091
advice.,3,3.20547066994337e-05,12091
no.),3,3.20547066994337e-05,12091
comin,3,3.20547066994337e-05,12091
cheek),3,3.20547066994337e-05,12091
19,3,3.20547066994337e-05,12091
underneath,3,3.20547066994337e-05,12091
interested,3,3.20547066994337e-05,12091
anyway?,3,3.20547066994337e-05,12091
kate),3,3.20547066994337e-05,12091
"ooh-ooh,",3,3.20547066994337e-05,12091
paper.),3,3.20547066994337e-05,12091
warm,3,3.20547066994337e-05,12091
lauren.,3,3.20547066994337e-05,12091
coast,3,3.20547066994337e-05,12091
closed,3,3.20547066994337e-05,12091
dont-dont,3,3.20547066994337e-05,12091
never!,3,3.20547066994337e-05,12091
"chick,",3,3.20547066994337e-05,12091
"cute,",3,3.20547066994337e-05,12091
"estelle,",3,3.20547066994337e-05,12091
terry!,3,3.20547066994337e-05,12091
gas,3,3.20547066994337e-05,12091
touches,3,3.20547066994337e-05,12091
tv!,3,3.20547066994337e-05,12091
porn.,3,3.20547066994337e-05,12091
insurance,3,3.20547066994337e-05,12091
chicks,3,3.20547066994337e-05,12091
sauce,3,3.20547066994337e-05,12091
pain.),3,3.20547066994337e-05,12091
blocking,3,3.20547066994337e-05,12091
dials,3,3.20547066994337e-05,12091
nods.),3,3.20547066994337e-05,12091
feelings,3,3.20547066994337e-05,12091
science,3,3.20547066994337e-05,12091
treat,3,3.20547066994337e-05,12091
course!,3,3.20547066994337e-05,12091
ah!!,3,3.20547066994337e-05,12091
legs.),3,3.20547066994337e-05,12091
out!!,3,3.20547066994337e-05,12091
while),3,3.20547066994337e-05,12091
tricky,3,3.20547066994337e-05,12091
"tickets,",3,3.20547066994337e-05,12091
suddenly),3,3.20547066994337e-05,12091
"are,",3,3.20547066994337e-05,12091
"don't,",3,3.20547066994337e-05,12091
(shouting,3,3.20547066994337e-05,12091
by),3,3.20547066994337e-05,12091
pancakes?,3,3.20547066994337e-05,12091
beer.,3,3.20547066994337e-05,12091
everyday.,3,3.20547066994337e-05,12091
myself!,3,3.20547066994337e-05,12091
nervous.,3,3.20547066994337e-05,12091
"store,",3,3.20547066994337e-05,12091
bell,3,3.20547066994337e-05,12091
along.,3,3.20547066994337e-05,12091
happen?,3,3.20547066994337e-05,12091
"tomorrow,",3,3.20547066994337e-05,12091
"nervous,",3,3.20547066994337e-05,12091
clean,3,3.20547066994337e-05,12091
tosses,3,3.20547066994337e-05,12091
okay...,3,3.20547066994337e-05,12091
grip,3,3.20547066994337e-05,12091
three.,3,3.20547066994337e-05,12091
mostly,3,3.20547066994337e-05,12091
built,3,3.20547066994337e-05,12091
leg),3,3.20547066994337e-05,12091
jam!,3,3.20547066994337e-05,12091
bank,3,3.20547066994337e-05,12091
dresser.,3,3.20547066994337e-05,12091
gonna...,3,3.20547066994337e-05,12091
trapped,3,3.20547066994337e-05,12091
"""the",3,3.20547066994337e-05,12091
"kiss,",3,3.20547066994337e-05,12091
sooner,3,3.20547066994337e-05,12091
mind?,3,3.20547066994337e-05,12091
shh.,3,3.20547066994337e-05,12091
certain,3,3.20547066994337e-05,12091
careful,3,3.20547066994337e-05,12091
that...,3,3.20547066994337e-05,12091
"arm,",3,3.20547066994337e-05,12091
clear.,3,3.20547066994337e-05,12091
the...,3,3.20547066994337e-05,12091
(leaves,3,3.20547066994337e-05,12091
whipped,3,3.20547066994337e-05,12091
blows,3,3.20547066994337e-05,12091
business.,3,3.20547066994337e-05,12091
talks,3,3.20547066994337e-05,12091
name!,3,3.20547066994337e-05,12091
times.,3,3.20547066994337e-05,12091
"cry,",3,3.20547066994337e-05,12091
answer.,3,3.20547066994337e-05,12091
surprised,3,3.20547066994337e-05,12091
boys,3,3.20547066994337e-05,12091
though,3,3.20547066994337e-05,12091
"mom,",3,3.20547066994337e-05,12091
hmm.,3,3.20547066994337e-05,12091
tone,3,3.20547066994337e-05,12091
five.,3,3.20547066994337e-05,12091
swear,3,3.20547066994337e-05,12091
women's,3,3.20547066994337e-05,12091
thinking...,3,3.20547066994337e-05,12091
follows,3,3.20547066994337e-05,12091
"nope,",3,3.20547066994337e-05,12091
(approaching),3,3.20547066994337e-05,12091
blind,3,3.20547066994337e-05,12091
spills,3,3.20547066994337e-05,12091
measure,3,3.20547066994337e-05,12091
"name,",3,3.20547066994337e-05,12091
keys.,3,3.20547066994337e-05,12091
"movie,",3,3.20547066994337e-05,12091
ok...,3,3.20547066994337e-05,12091
shed,3,3.20547066994337e-05,12091
bends,3,3.20547066994337e-05,12091
i!,3,3.20547066994337e-05,12091
to?,3,3.20547066994337e-05,12091
completely,3,3.20547066994337e-05,12091
care!,3,3.20547066994337e-05,12091
beer?,3,3.20547066994337e-05,12091
bucks!,3,3.20547066994337e-05,12091
goin',3,3.20547066994337e-05,12091
mom!,3,3.20547066994337e-05,12091
(glares,3,3.20547066994337e-05,12091
doin',3,3.20547066994337e-05,12091
are?,3,3.20547066994337e-05,12091
"eight,",3,3.20547066994337e-05,12091
room!,3,3.20547066994337e-05,12091
asleep.,3,3.20547066994337e-05,12091
"dead,",3,3.20547066994337e-05,12091
comfortable.,3,3.20547066994337e-05,12091
younger,3,3.20547066994337e-05,12091
way?,3,3.20547066994337e-05,12091
today?,3,3.20547066994337e-05,12091
jerk.,3,3.20547066994337e-05,12091
marcel?,3,3.20547066994337e-05,12091
became,3,3.20547066994337e-05,12091
"enough,",3,3.20547066994337e-05,12091
restaurant,3,3.20547066994337e-05,12091
sit.,3,3.20547066994337e-05,12091
follow,3,3.20547066994337e-05,12091
"i'm,",3,3.20547066994337e-05,12091
female,3,3.20547066994337e-05,12091
nudity.,3,3.20547066994337e-05,12091
honest,3,3.20547066994337e-05,12091
story!,3,3.20547066994337e-05,12091
woman's,3,3.20547066994337e-05,12091
ordered,3,3.20547066994337e-05,12091
finishing,3,3.20547066994337e-05,12091
sperm,3,3.20547066994337e-05,12091
"dunno,",3,3.20547066994337e-05,12091
realise,3,3.20547066994337e-05,12091
wax.,3,3.20547066994337e-05,12091
means.,3,3.20547066994337e-05,12091
expecting,3,3.20547066994337e-05,12091
lie.,3,3.20547066994337e-05,12091
instead,3,3.20547066994337e-05,12091
father.,3,3.20547066994337e-05,12091
bathroom.,3,3.20547066994337e-05,12091
"tv,",3,3.20547066994337e-05,12091
(kisses,3,3.20547066994337e-05,12091
"nooo,",3,3.20547066994337e-05,12091
"juice,",3,3.20547066994337e-05,12091
tellin',3,3.20547066994337e-05,12091
model.,3,3.20547066994337e-05,12091
cream,3,3.20547066994337e-05,12091
folks,3,3.20547066994337e-05,12091
coffee.,3,3.20547066994337e-05,12091
"girlfriend,",3,3.20547066994337e-05,12091
orange,3,3.20547066994337e-05,12091
deal?,3,3.20547066994337e-05,12091
lady?,3,3.20547066994337e-05,12091
clothes.,3,3.20547066994337e-05,12091
exact,3,3.20547066994337e-05,12091
"want,",3,3.20547066994337e-05,12091
"sex,",3,3.20547066994337e-05,12091
ran,3,3.20547066994337e-05,12091
power,3,3.20547066994337e-05,12091
"favor,",3,3.20547066994337e-05,12091
(moves,3,3.20547066994337e-05,12091
two?,3,3.20547066994337e-05,12091
juice.,3,3.20547066994337e-05,12091
feel.,3,3.20547066994337e-05,12091
"people,",3,3.20547066994337e-05,12091
for!,3,3.20547066994337e-05,12091
quit!,3,3.20547066994337e-05,12091
is...,3,3.20547066994337e-05,12091
had!,3,3.20547066994337e-05,12091
sorta,3,3.20547066994337e-05,12091
somewhere,3,3.20547066994337e-05,12091
"deal,",3,3.20547066994337e-05,12091
blocks,3,3.20547066994337e-05,12091
"think,",3,3.20547066994337e-05,12091
"smart,",3,3.20547066994337e-05,12091
speech?,3,3.20547066994337e-05,12091
ear.,3,3.20547066994337e-05,12091
come.,3,3.20547066994337e-05,12091
keeping,3,3.20547066994337e-05,12091
ignores,3,3.20547066994337e-05,12091
"coffee,",3,3.20547066994337e-05,12091
dressed.,3,3.20547066994337e-05,12091
split,3,3.20547066994337e-05,12091
play!,3,3.20547066994337e-05,12091
zero,3,3.20547066994337e-05,12091
kicked,3,3.20547066994337e-05,12091
table.,3,3.20547066994337e-05,12091
"ben,",3,3.20547066994337e-05,12091
sense,3,3.20547066994337e-05,12091
asking,3,3.20547066994337e-05,12091
opposite,3,3.20547066994337e-05,12091
something...,3,3.20547066994337e-05,12091
stupid.,3,3.20547066994337e-05,12091
questions?,3,3.20547066994337e-05,12091
(thinking,3,3.20547066994337e-05,12091
bat,3,3.20547066994337e-05,12091
"awww,",3,3.20547066994337e-05,12091
"game,",3,3.20547066994337e-05,12091
gift,3,3.20547066994337e-05,12091
according,3,3.20547066994337e-05,12091
ahead.,3,3.20547066994337e-05,12091
scream,3,3.20547066994337e-05,12091
beautiful.,3,3.20547066994337e-05,12091
(from,3,3.20547066994337e-05,12091
beat,3,3.20547066994337e-05,12091
2,3,3.20547066994337e-05,12091
mets,3,3.20547066994337e-05,12091
(picking,3,3.20547066994337e-05,12091
"side,",3,3.20547066994337e-05,12091
"kids,",3,3.20547066994337e-05,12091
do...,3,3.20547066994337e-05,12091
dumped,3,3.20547066994337e-05,12091
nooo.,3,3.20547066994337e-05,12091
"news,",3,3.20547066994337e-05,12091
run!,3,3.20547066994337e-05,12091
decided,3,3.20547066994337e-05,12091
woke,3,3.20547066994337e-05,12091
"else,",3,3.20547066994337e-05,12091
whew!,3,3.20547066994337e-05,12091
pocket),3,3.20547066994337e-05,12091
"steak,",3,3.20547066994337e-05,12091
we-we,3,3.20547066994337e-05,12091
true?,3,3.20547066994337e-05,12091
steps,3,3.20547066994337e-05,12091
"amazing,",3,3.20547066994337e-05,12091
"""listen.""",3,3.20547066994337e-05,12091
date?,3,3.20547066994337e-05,12091
candles,3,3.20547066994337e-05,12091
was.,3,3.20547066994337e-05,12091
woman),3,3.20547066994337e-05,12091
respect,3,3.20547066994337e-05,12091
own.,3,3.20547066994337e-05,12091
"open,",3,3.20547066994337e-05,12091
drink.,3,3.20547066994337e-05,12091
mean...,3,3.20547066994337e-05,12091
dream.,3,3.20547066994337e-05,12091
"weeks,",3,3.20547066994337e-05,12091
he'll,3,3.20547066994337e-05,12091
pants),3,3.20547066994337e-05,12091
busy,3,3.20547066994337e-05,12091
mightve,3,3.20547066994337e-05,12091
cocktail.,2,2.1369804466289135e-05,12091
fault.,2,2.1369804466289135e-05,12091
here!!!,2,2.1369804466289135e-05,12091
kinda.,2,2.1369804466289135e-05,12091
(smiles),2,2.1369804466289135e-05,12091
"alone,",2,2.1369804466289135e-05,12091
"while,",2,2.1369804466289135e-05,12091
unreasonable!,2,2.1369804466289135e-05,12091
kitchen.),2,2.1369804466289135e-05,12091
growing,2,2.1369804466289135e-05,12091
"hair,",2,2.1369804466289135e-05,12091
smiling,2,2.1369804466289135e-05,12091
date?!,2,2.1369804466289135e-05,12091
"happy,",2,2.1369804466289135e-05,12091
rachel!!,2,2.1369804466289135e-05,12091
mike?,2,2.1369804466289135e-05,12091
frown.,2,2.1369804466289135e-05,12091
balls,2,2.1369804466289135e-05,12091
entirely,2,2.1369804466289135e-05,12091
work?,2,2.1369804466289135e-05,12091
smiling.,2,2.1369804466289135e-05,12091
washed,2,2.1369804466289135e-05,12091
enh?,2,2.1369804466289135e-05,12091
disbelief),2,2.1369804466289135e-05,12091
were!,2,2.1369804466289135e-05,12091
satisfied,2,2.1369804466289135e-05,12091
argh!,2,2.1369804466289135e-05,12091
uncomfortable?,2,2.1369804466289135e-05,12091
speaks,2,2.1369804466289135e-05,12091
whoa-whoa!,2,2.1369804466289135e-05,12091
(aside,2,2.1369804466289135e-05,12091
huh!,2,2.1369804466289135e-05,12091
wh...,2,2.1369804466289135e-05,12091
elevator,2,2.1369804466289135e-05,12091
magazine,2,2.1369804466289135e-05,12091
trucks!,2,2.1369804466289135e-05,12091
born.,2,2.1369804466289135e-05,12091
magazine.),2,2.1369804466289135e-05,12091
playboy,2,2.1369804466289135e-05,12091
happening.,2,2.1369804466289135e-05,12091
"""you're",2,2.1369804466289135e-05,12091
maybe...,2,2.1369804466289135e-05,12091
pour,2,2.1369804466289135e-05,12091
(gestures,2,2.1369804466289135e-05,12091
(he's,2,2.1369804466289135e-05,12091
salad,2,2.1369804466289135e-05,12091
"hands,",2,2.1369804466289135e-05,12091
cared,2,2.1369804466289135e-05,12091
doubles,2,2.1369804466289135e-05,12091
taste,2,2.1369804466289135e-05,12091
shot!,2,2.1369804466289135e-05,12091
huh-huh?,2,2.1369804466289135e-05,12091
thing...,2,2.1369804466289135e-05,12091
loud,2,2.1369804466289135e-05,12091
bitch!,2,2.1369804466289135e-05,12091
producers,2,2.1369804466289135e-05,12091
son,2,2.1369804466289135e-05,12091
soft.,2,2.1369804466289135e-05,12091
vulnerable.,2,2.1369804466289135e-05,12091
black,2,2.1369804466289135e-05,12091
roof!,2,2.1369804466289135e-05,12091
cha-ching!,2,2.1369804466289135e-05,12091
someone!,2,2.1369804466289135e-05,12091
london!!!,2,2.1369804466289135e-05,12091
how?!,2,2.1369804466289135e-05,12091
(nods),2,2.1369804466289135e-05,12091
oh!!,2,2.1369804466289135e-05,12091
look?,2,2.1369804466289135e-05,12091
don't!,2,2.1369804466289135e-05,12091
anymore,2,2.1369804466289135e-05,12091
plant,2,2.1369804466289135e-05,12091
waitin',2,2.1369804466289135e-05,12091
(at,2,2.1369804466289135e-05,12091
total,2,2.1369804466289135e-05,12091
earth.,2,2.1369804466289135e-05,12091
basically,2,2.1369804466289135e-05,12091
telethon.,2,2.1369804466289135e-05,12091
tv.),2,2.1369804466289135e-05,12091
"how,",2,2.1369804466289135e-05,12091
welcome.,2,2.1369804466289135e-05,12091
shaped,2,2.1369804466289135e-05,12091
exist.,2,2.1369804466289135e-05,12091
selfish.,2,2.1369804466289135e-05,12091
bruises,2,2.1369804466289135e-05,12091
peach.,2,2.1369804466289135e-05,12091
"hurry,",2,2.1369804466289135e-05,12091
foosball?,2,2.1369804466289135e-05,12091
careful!,2,2.1369804466289135e-05,12091
boxes.,2,2.1369804466289135e-05,12091
"midnight,",2,2.1369804466289135e-05,12091
know!!!!,2,2.1369804466289135e-05,12091
long!,2,2.1369804466289135e-05,12091
couch.,2,2.1369804466289135e-05,12091
interviewer,2,2.1369804466289135e-05,12091
people!,2,2.1369804466289135e-05,12091
kiss.,2,2.1369804466289135e-05,12091
trash,2,2.1369804466289135e-05,12091
could.,2,2.1369804466289135e-05,12091
someone.,2,2.1369804466289135e-05,12091
bracelet,2,2.1369804466289135e-05,12091
head!,2,2.1369804466289135e-05,12091
"shelley,",2,2.1369804466289135e-05,12091
contestants,2,2.1369804466289135e-05,12091
isolation,2,2.1369804466289135e-05,12091
booths.,2,2.1369804466289135e-05,12091
removes,2,2.1369804466289135e-05,12091
been...,2,2.1369804466289135e-05,12091
(gasps),2,2.1369804466289135e-05,12091
host,2,2.1369804466289135e-05,12091
leading,2,2.1369804466289135e-05,12091
teacher!,2,2.1369804466289135e-05,12091
question!,2,2.1369804466289135e-05,12091
chord,2,2.1369804466289135e-05,12091
humming,2,2.1369804466289135e-05,12091
amount,2,2.1369804466289135e-05,12091
theme,2,2.1369804466289135e-05,12091
questioning,2,2.1369804466289135e-05,12091
yellow,2,2.1369804466289135e-05,12091
situation.,2,2.1369804466289135e-05,12091
bounces,2,2.1369804466289135e-05,12091
paste,2,2.1369804466289135e-05,12091
mayhem?,2,2.1369804466289135e-05,12091
"lead,",2,2.1369804466289135e-05,12091
no-no-no-no!,2,2.1369804466289135e-05,12091
"for,",2,2.1369804466289135e-05,12091
"promise,",2,2.1369804466289135e-05,12091
guitar.),2,2.1369804466289135e-05,12091
basket,2,2.1369804466289135e-05,12091
chicken.),2,2.1369804466289135e-05,12091
moving.),2,2.1369804466289135e-05,12091
problems,2,2.1369804466289135e-05,12091
handy,2,2.1369804466289135e-05,12091
script),2,2.1369804466289135e-05,12091
reading.),2,2.1369804466289135e-05,12091
"plates,",2,2.1369804466289135e-05,12091
everyone's,2,2.1369804466289135e-05,12091
children!,2,2.1369804466289135e-05,12091
couch.),2,2.1369804466289135e-05,12091
awkward.,2,2.1369804466289135e-05,12091
glasses),2,2.1369804466289135e-05,12091
secrets.,2,2.1369804466289135e-05,12091
baby?!,2,2.1369804466289135e-05,12091
absolutely,2,2.1369804466289135e-05,12091
bagel.),2,2.1369804466289135e-05,12091
bagel,2,2.1369804466289135e-05,12091
"""hello,",2,2.1369804466289135e-05,12091
birds,2,2.1369804466289135e-05,12091
causes,2,2.1369804466289135e-05,12091
interview,2,2.1369804466289135e-05,12091
violation.,2,2.1369804466289135e-05,12091
tray.,2,2.1369804466289135e-05,12091
nutter-butter!,2,2.1369804466289135e-05,12091
nutter-butter.,2,2.1369804466289135e-05,12091
bites,2,2.1369804466289135e-05,12091
international,2,2.1369804466289135e-05,12091
sophisticated,2,2.1369804466289135e-05,12091
purse.,2,2.1369804466289135e-05,12091
"women,",2,2.1369804466289135e-05,12091
"copier,",2,2.1369804466289135e-05,12091
cards,2,2.1369804466289135e-05,12091
ain't,2,2.1369804466289135e-05,12091
referring,2,2.1369804466289135e-05,12091
practical,2,2.1369804466289135e-05,12091
compartments,2,2.1369804466289135e-05,12091
wallet!,2,2.1369804466289135e-05,12091
keys!,2,2.1369804466289135e-05,12091
ma.,2,2.1369804466289135e-05,12091
golden,2,2.1369804466289135e-05,12091
matter?!,2,2.1369804466289135e-05,12091
marks.),2,2.1369804466289135e-05,12091
roof,2,2.1369804466289135e-05,12091
gentle,2,2.1369804466289135e-05,12091
thongs.,2,2.1369804466289135e-05,12091
j,2,2.1369804466289135e-05,12091
aside),2,2.1369804466289135e-05,12091
stuck!!!,2,2.1369804466289135e-05,12091
stuck!,2,2.1369804466289135e-05,12091
idiot.,2,2.1369804466289135e-05,12091
knees,2,2.1369804466289135e-05,12091
dork.,2,2.1369804466289135e-05,12091
cheating,2,2.1369804466289135e-05,12091
two!,2,2.1369804466289135e-05,12091
embarrassing,2,2.1369804466289135e-05,12091
"yesterday,",2,2.1369804466289135e-05,12091
was!,2,2.1369804466289135e-05,12091
"cliff,",2,2.1369804466289135e-05,12091
birth?,2,2.1369804466289135e-05,12091
adult,2,2.1369804466289135e-05,12091
tea!,2,2.1369804466289135e-05,12091
propose!,2,2.1369804466289135e-05,12091
kept,2,2.1369804466289135e-05,12091
closing,2,2.1369804466289135e-05,12091
bags),2,2.1369804466289135e-05,12091
taped,2,2.1369804466289135e-05,12091
bugs!,2,2.1369804466289135e-05,12091
longer.,2,2.1369804466289135e-05,12091
(excited),2,2.1369804466289135e-05,12091
closed!,2,2.1369804466289135e-05,12091
tracks,2,2.1369804466289135e-05,12091
marks,2,2.1369804466289135e-05,12091
kidding!,2,2.1369804466289135e-05,12091
pissed,2,2.1369804466289135e-05,12091
perfect!,2,2.1369804466289135e-05,12091
"point,",2,2.1369804466289135e-05,12091
bathtub,2,2.1369804466289135e-05,12091
goodbye.,2,2.1369804466289135e-05,12091
doubt,2,2.1369804466289135e-05,12091
flat,2,2.1369804466289135e-05,12091
angrily.),2,2.1369804466289135e-05,12091
emotional),2,2.1369804466289135e-05,12091
dragged,2,2.1369804466289135e-05,12091
ma!,2,2.1369804466289135e-05,12091
guest?,2,2.1369804466289135e-05,12091
crank,2,2.1369804466289135e-05,12091
good-bye,2,2.1369804466289135e-05,12091
premiere,2,2.1369804466289135e-05,12091
punches,2,2.1369804466289135e-05,12091
played.,2,2.1369804466289135e-05,12091
fight.,2,2.1369804466289135e-05,12091
change.,2,2.1369804466289135e-05,12091
spell,2,2.1369804466289135e-05,12091
ronni,2,2.1369804466289135e-05,12091
girlfriend.,2,2.1369804466289135e-05,12091
it'd,2,2.1369804466289135e-05,12091
typical,2,2.1369804466289135e-05,12091
fireball.,2,2.1369804466289135e-05,12091
end.,2,2.1369804466289135e-05,12091
bad!,2,2.1369804466289135e-05,12091
suck!,2,2.1369804466289135e-05,12091
(disappointed),2,2.1369804466289135e-05,12091
about?!,2,2.1369804466289135e-05,12091
those?,2,2.1369804466289135e-05,12091
neurologist.,2,2.1369804466289135e-05,12091
nice!!,2,2.1369804466289135e-05,12091
"ma,",2,2.1369804466289135e-05,12091
no-no-no-no-no-no-no!,2,2.1369804466289135e-05,12091
knew?,2,2.1369804466289135e-05,12091
towel),2,2.1369804466289135e-05,12091
described,2,2.1369804466289135e-05,12091
position,2,2.1369804466289135e-05,12091
"takes,",2,2.1369804466289135e-05,12091
"number,",2,2.1369804466289135e-05,12091
reclines,2,2.1369804466289135e-05,12091
wednesday.,2,2.1369804466289135e-05,12091
ringing?,2,2.1369804466289135e-05,12091
queens.,2,2.1369804466289135e-05,12091
manly,2,2.1369804466289135e-05,12091
"along,",2,2.1369804466289135e-05,12091
"which,",2,2.1369804466289135e-05,12091
mike!!,2,2.1369804466289135e-05,12091
toilet,2,2.1369804466289135e-05,12091
touched,2,2.1369804466289135e-05,12091
sandwich?,2,2.1369804466289135e-05,12091
what-what-what,2,2.1369804466289135e-05,12091
fire!,2,2.1369804466289135e-05,12091
salami.,2,2.1369804466289135e-05,12091
bra.,2,2.1369804466289135e-05,12091
my.,2,2.1369804466289135e-05,12091
exits,2,2.1369804466289135e-05,12091
producer,2,2.1369804466289135e-05,12091
conversation),2,2.1369804466289135e-05,12091
"accent,",2,2.1369804466289135e-05,12091
animals.,2,2.1369804466289135e-05,12091
"beer,",2,2.1369804466289135e-05,12091
character's,2,2.1369804466289135e-05,12091
"oh-ho-ho,",2,2.1369804466289135e-05,12091
"now.""",2,2.1369804466289135e-05,12091
longingly,2,2.1369804466289135e-05,12091
(intrigued),2,2.1369804466289135e-05,12091
mama!,2,2.1369804466289135e-05,12091
when-when,2,2.1369804466289135e-05,12091
"know!""",2,2.1369804466289135e-05,12091
ice.,2,2.1369804466289135e-05,12091
sidney,2,2.1369804466289135e-05,12091
alright...,2,2.1369804466289135e-05,12091
(examining,2,2.1369804466289135e-05,12091
big.,2,2.1369804466289135e-05,12091
fishing,2,2.1369804466289135e-05,12091
"life?""",2,2.1369804466289135e-05,12091
number?,2,2.1369804466289135e-05,12091
sweat,2,2.1369804466289135e-05,12091
"three,",2,2.1369804466289135e-05,12091
"fridge,",2,2.1369804466289135e-05,12091
lines.,2,2.1369804466289135e-05,12091
"street,",2,2.1369804466289135e-05,12091
ha!,2,2.1369804466289135e-05,12091
(running,2,2.1369804466289135e-05,12091
boob,2,2.1369804466289135e-05,12091
cops,2,2.1369804466289135e-05,12091
"sir,",2,2.1369804466289135e-05,12091
club!,2,2.1369804466289135e-05,12091
point...,2,2.1369804466289135e-05,12091
"""whoops!",2,2.1369804466289135e-05,12091
due?,2,2.1369804466289135e-05,12091
ugh.,2,2.1369804466289135e-05,12091
peeper's,2,2.1369804466289135e-05,12091
money),2,2.1369804466289135e-05,12091
tall.,2,2.1369804466289135e-05,12091
beat.,2,2.1369804466289135e-05,12091
ace!,2,2.1369804466289135e-05,12091
"jack,",2,2.1369804466289135e-05,12091
"queen,",2,2.1369804466289135e-05,12091
"king,",2,2.1369804466289135e-05,12091
"uh-huh,",2,2.1369804466289135e-05,12091
card),2,2.1369804466289135e-05,12091
girls?,2,2.1369804466289135e-05,12091
"course,",2,2.1369804466289135e-05,12091
peace,2,2.1369804466289135e-05,12091
match!,2,2.1369804466289135e-05,12091
"problem,",2,2.1369804466289135e-05,12091
avoid,2,2.1369804466289135e-05,12091
alone!,2,2.1369804466289135e-05,12091
shock,2,2.1369804466289135e-05,12091
"ahhh,",2,2.1369804466289135e-05,12091
got.,2,2.1369804466289135e-05,12091
game?!,2,2.1369804466289135e-05,12091
means?,2,2.1369804466289135e-05,12091
"err,",2,2.1369804466289135e-05,12091
laughing),2,2.1369804466289135e-05,12091
porn?,2,2.1369804466289135e-05,12091
remote.,2,2.1369804466289135e-05,12091
cable,2,2.1369804466289135e-05,12091
kiddin'?,2,2.1369804466289135e-05,12091
said.),2,2.1369804466289135e-05,12091
tv?,2,2.1369804466289135e-05,12091
where've,2,2.1369804466289135e-05,12091
protective,2,2.1369804466289135e-05,12091
(almost,2,2.1369804466289135e-05,12091
mornings,2,2.1369804466289135e-05,12091
cream!,2,2.1369804466289135e-05,12091
"marcel,",2,2.1369804466289135e-05,12091
noo!,2,2.1369804466289135e-05,12091
strong,2,2.1369804466289135e-05,12091
pal.,2,2.1369804466289135e-05,12091
mentioned,2,2.1369804466289135e-05,12091
city.,2,2.1369804466289135e-05,12091
barely,2,2.1369804466289135e-05,12091
hugsy.,2,2.1369804466289135e-05,12091
howd,2,2.1369804466289135e-05,12091
hugsy),2,2.1369804466289135e-05,12091
tomorrow...,2,2.1369804466289135e-05,12091
really!,2,2.1369804466289135e-05,12091
327,2,2.1369804466289135e-05,12091
238,2,2.1369804466289135e-05,12091
math,2,2.1369804466289135e-05,12091
rent!,2,2.1369804466289135e-05,12091
"suck,",2,2.1369804466289135e-05,12091
moment),2,2.1369804466289135e-05,12091
"information,",2,2.1369804466289135e-05,12091
jurassic,2,2.1369804466289135e-05,12091
nickname.,2,2.1369804466289135e-05,12091
period.,2,2.1369804466289135e-05,12091
supportive,2,2.1369804466289135e-05,12091
"museum,",2,2.1369804466289135e-05,12091
dinosaur,2,2.1369804466289135e-05,12091
right...,2,2.1369804466289135e-05,12091
display,2,2.1369804466289135e-05,12091
"ow,",2,2.1369804466289135e-05,12091
handing,2,2.1369804466289135e-05,12091
(enters,2,2.1369804466289135e-05,12091
"spot,",2,2.1369804466289135e-05,12091
wave,2,2.1369804466289135e-05,12091
dirk,2,2.1369804466289135e-05,12091
come!,2,2.1369804466289135e-05,12091
(panicked),2,2.1369804466289135e-05,12091
(discards,2,2.1369804466289135e-05,12091
serious?!,2,2.1369804466289135e-05,12091
"saying,",2,2.1369804466289135e-05,12091
ears,2,2.1369804466289135e-05,12091
tissues),2,2.1369804466289135e-05,12091
players,2,2.1369804466289135e-05,12091
"care,",2,2.1369804466289135e-05,12091
jacket?,2,2.1369804466289135e-05,12091
wells,2,2.1369804466289135e-05,12091
burger,2,2.1369804466289135e-05,12091
(speaking,2,2.1369804466289135e-05,12091
seats?,2,2.1369804466289135e-05,12091
acts,2,2.1369804466289135e-05,12091
"lady,",2,2.1369804466289135e-05,12091
rogers!!,2,2.1369804466289135e-05,12091
havin',2,2.1369804466289135e-05,12091
ride.,2,2.1369804466289135e-05,12091
pulling,2,2.1369804466289135e-05,12091
lone,2,2.1369804466289135e-05,12091
hugsy!,2,2.1369804466289135e-05,12091
odds!,2,2.1369804466289135e-05,12091
apparently,2,2.1369804466289135e-05,12091
tom,2,2.1369804466289135e-05,12091
"question,",2,2.1369804466289135e-05,12091
powerball,2,2.1369804466289135e-05,12091
actors,2,2.1369804466289135e-05,12091
heat,2,2.1369804466289135e-05,12091
noooo!!,2,2.1369804466289135e-05,12091
totally!,2,2.1369804466289135e-05,12091
stakes!,2,2.1369804466289135e-05,12091
it's...,2,2.1369804466289135e-05,12091
"oh-oh-oh-oh,",2,2.1369804466289135e-05,12091
joseph,2,2.1369804466289135e-05,12091
"doin?""",2,2.1369804466289135e-05,12091
stalin.,2,2.1369804466289135e-05,12091
joe,2,2.1369804466289135e-05,12091
"doesnt,",2,2.1369804466289135e-05,12091
familiar.,2,2.1369804466289135e-05,12091
(sounding,2,2.1369804466289135e-05,12091
"we,",2,2.1369804466289135e-05,12091
saving,2,2.1369804466289135e-05,12091
pool,2,2.1369804466289135e-05,12091
everybodys,2,2.1369804466289135e-05,12091
whatever.,2,2.1369804466289135e-05,12091
chick!,2,2.1369804466289135e-05,12091
todays,2,2.1369804466289135e-05,12091
tortilla,2,2.1369804466289135e-05,12091
chan.,2,2.1369804466289135e-05,12091
animals,2,2.1369804466289135e-05,12091
guy?!,2,2.1369804466289135e-05,12091
dah!!,2,2.1369804466289135e-05,12091
emma!,2,2.1369804466289135e-05,12091
oooooh!,2,2.1369804466289135e-05,12091
goalie.,2,2.1369804466289135e-05,12091
role,2,2.1369804466289135e-05,12091
bernies.,2,2.1369804466289135e-05,12091
hungry.,2,2.1369804466289135e-05,12091
use.,2,2.1369804466289135e-05,12091
11!,2,2.1369804466289135e-05,12091
casserole,2,2.1369804466289135e-05,12091
face!,2,2.1369804466289135e-05,12091
(falls,2,2.1369804466289135e-05,12091
some?,2,2.1369804466289135e-05,12091
(muffled,2,2.1369804466289135e-05,12091
sayin,2,2.1369804466289135e-05,12091
home...home...new,2,2.1369804466289135e-05,12091
city...where,2,2.1369804466289135e-05,12091
please..go,2,2.1369804466289135e-05,12091
"anywhere,",2,2.1369804466289135e-05,12091
sweetheart.,2,2.1369804466289135e-05,12091
bridesmaid.,2,2.1369804466289135e-05,12091
ahh,2,2.1369804466289135e-05,12091
waitress.,2,2.1369804466289135e-05,12091
great!!!,2,2.1369804466289135e-05,12091
(confused.),2,2.1369804466289135e-05,12091
emily?,2,2.1369804466289135e-05,12091
pad,2,2.1369804466289135e-05,12091
tape?,2,2.1369804466289135e-05,12091
aloud.),2,2.1369804466289135e-05,12091
er...,2,2.1369804466289135e-05,12091
do...something.,2,2.1369804466289135e-05,12091
more),2,2.1369804466289135e-05,12091
called!!,2,2.1369804466289135e-05,12091
congratulation,2,2.1369804466289135e-05,12091
boy...but,2,2.1369804466289135e-05,12091
jokes,2,2.1369804466289135e-05,12091
pizzas?!,2,2.1369804466289135e-05,12091
noo!!,2,2.1369804466289135e-05,12091
sh-shh-shh!,2,2.1369804466289135e-05,12091
taped.),2,2.1369804466289135e-05,12091
fergie,2,2.1369804466289135e-05,12091
buckingham,2,2.1369804466289135e-05,12091
"palace,",2,2.1369804466289135e-05,12091
uncomfortable,2,2.1369804466289135e-05,12091
seven?,2,2.1369804466289135e-05,12091
from?!,2,2.1369804466289135e-05,12091
frustration.,2,2.1369804466289135e-05,12091
"food...no,",2,2.1369804466289135e-05,12091
ursula,2,2.1369804466289135e-05,12091
no...(taps,2,2.1369804466289135e-05,12091
here...i,2,2.1369804466289135e-05,12091
i...i,2,2.1369804466289135e-05,12091
ya...,2,2.1369804466289135e-05,12091
care.,2,2.1369804466289135e-05,12091
england.,2,2.1369804466289135e-05,12091
chair!,2,2.1369804466289135e-05,12091
him!!,2,2.1369804466289135e-05,12091
monica!!,2,2.1369804466289135e-05,12091
(sarcastic),2,2.1369804466289135e-05,12091
"start,",2,2.1369804466289135e-05,12091
"country,",2,2.1369804466289135e-05,12091
count.,2,2.1369804466289135e-05,12091
giant?,2,2.1369804466289135e-05,12091
felicity,2,2.1369804466289135e-05,12091
"giant,",2,2.1369804466289135e-05,12091
"giant.""",2,2.1369804466289135e-05,12091
whoaa!!,2,2.1369804466289135e-05,12091
"future,",2,2.1369804466289135e-05,12091
low,2,2.1369804466289135e-05,12091
"unsuccessful,",2,2.1369804466289135e-05,12091
sized,2,2.1369804466289135e-05,12091
half-hour.,2,2.1369804466289135e-05,12091
"beef-tips,",2,2.1369804466289135e-05,12091
days?,2,2.1369804466289135e-05,12091
"""im",2,2.1369804466289135e-05,12091
"fish,",2,2.1369804466289135e-05,12091
chicken.,2,2.1369804466289135e-05,12091
go...,2,2.1369804466289135e-05,12091
"""hey.""",2,2.1369804466289135e-05,12091
(whispering.),2,2.1369804466289135e-05,12091
"hug,",2,2.1369804466289135e-05,12091
"pisst,",2,2.1369804466289135e-05,12091
felicity.,2,2.1369804466289135e-05,12091
fuggetaboutit.,2,2.1369804466289135e-05,12091
giggles.),2,2.1369804466289135e-05,12091
(smiling.),2,2.1369804466289135e-05,12091
tape...,2,2.1369804466289135e-05,12091
escort,2,2.1369804466289135e-05,12091
aisle.),2,2.1369804466289135e-05,12091
aisle...still,2,2.1369804466289135e-05,12091
see...,2,2.1369804466289135e-05,12091
walking.,2,2.1369804466289135e-05,12091
(mrs.,2,2.1369804466289135e-05,12091
waltham,2,2.1369804466289135e-05,12091
place.),2,2.1369804466289135e-05,12091
bridesmaid,2,2.1369804466289135e-05,12091
how're,2,2.1369804466289135e-05,12091
bridesmaid.),2,2.1369804466289135e-05,12091
lips,2,2.1369804466289135e-05,12091
hat?,2,2.1369804466289135e-05,12091
fries.,2,2.1369804466289135e-05,12091
embarrass,2,2.1369804466289135e-05,12091
loud.,2,2.1369804466289135e-05,12091
wedding!,2,2.1369804466289135e-05,12091
thought!,2,2.1369804466289135e-05,12091
tapping,2,2.1369804466289135e-05,12091
shame,2,2.1369804466289135e-05,12091
borrow?,2,2.1369804466289135e-05,12091
nanny,2,2.1369804466289135e-05,12091
"far,",2,2.1369804466289135e-05,12091
"list,",2,2.1369804466289135e-05,12091
geeks,2,2.1369804466289135e-05,12091
whoa-whoa-whoa!,2,2.1369804466289135e-05,12091
tray,2,2.1369804466289135e-05,12091
chose,2,2.1369804466289135e-05,12091
said:,2,2.1369804466289135e-05,12091
bash,2,2.1369804466289135e-05,12091
message.,2,2.1369804466289135e-05,12091
wall.,2,2.1369804466289135e-05,12091
tuesday,2,2.1369804466289135e-05,12091
pleasure.,2,2.1369804466289135e-05,12091
rings,2,2.1369804466289135e-05,12091
poker.,2,2.1369804466289135e-05,12091
urse...,2,2.1369804466289135e-05,12091
hard!,2,2.1369804466289135e-05,12091
(muffled),2,2.1369804466289135e-05,12091
tastes,2,2.1369804466289135e-05,12091
(shrugs,2,2.1369804466289135e-05,12091
"""whats",2,2.1369804466289135e-05,12091
mt.,2,2.1369804466289135e-05,12091
everest!,2,2.1369804466289135e-05,12091
everest,2,2.1369804466289135e-05,12091
headshot,2,2.1369804466289135e-05,12091
(chandlers,2,2.1369804466289135e-05,12091
vcr,2,2.1369804466289135e-05,12091
tissue,2,2.1369804466289135e-05,12091
sooo,2,2.1369804466289135e-05,12091
molly,2,2.1369804466289135e-05,12091
"chips,",2,2.1369804466289135e-05,12091
sakes.,2,2.1369804466289135e-05,12091
"roll,",2,2.1369804466289135e-05,12091
poker,2,2.1369804466289135e-05,12091
western,2,2.1369804466289135e-05,12091
ring!!,2,2.1369804466289135e-05,12091
"emergency,",2,2.1369804466289135e-05,12091
pays,2,2.1369804466289135e-05,12091
literally,2,2.1369804466289135e-05,12091
folds,2,2.1369804466289135e-05,12091
"""pop-up""",2,2.1369804466289135e-05,12091
parade,2,2.1369804466289135e-05,12091
anymore...,2,2.1369804466289135e-05,12091
landmarks,2,2.1369804466289135e-05,12091
ursula.,2,2.1369804466289135e-05,12091
fits.,2,2.1369804466289135e-05,12091
(so,2,2.1369804466289135e-05,12091
walking.),2,2.1369804466289135e-05,12091
"stop,",2,2.1369804466289135e-05,12091
abbey!,2,2.1369804466289135e-05,12091
abbey,2,2.1369804466289135e-05,12091
seen.,2,2.1369804466289135e-05,12091
"abbey,",2,2.1369804466289135e-05,12091
crabby.,2,2.1369804466289135e-05,12091
chasing,2,2.1369804466289135e-05,12091
abbey.),2,2.1369804466289135e-05,12091
flag,2,2.1369804466289135e-05,12091
abbey.,2,2.1369804466289135e-05,12091
sadly.),2,2.1369804466289135e-05,12091
won.,2,2.1369804466289135e-05,12091
screw,2,2.1369804466289135e-05,12091
oh..,2,2.1369804466289135e-05,12091
quietly),2,2.1369804466289135e-05,12091
it;,2,2.1369804466289135e-05,12091
she'll,2,2.1369804466289135e-05,12091
stink,2,2.1369804466289135e-05,12091
"pause,",2,2.1369804466289135e-05,12091
said..,2,2.1369804466289135e-05,12091
figures,2,2.1369804466289135e-05,12091
happening?,2,2.1369804466289135e-05,12091
(louder),2,2.1369804466289135e-05,12091
doesnt?,2,2.1369804466289135e-05,12091
raccoon,2,2.1369804466289135e-05,12091
i..,2,2.1369804466289135e-05,12091
like..,2,2.1369804466289135e-05,12091
enthused,2,2.1369804466289135e-05,12091
rainbow,2,2.1369804466289135e-05,12091
ohh!!,2,2.1369804466289135e-05,12091
woo-hoo!!,2,2.1369804466289135e-05,12091
"rings,",2,2.1369804466289135e-05,12091
"anymore,",2,2.1369804466289135e-05,12091
swiftly,2,2.1369804466289135e-05,12091
movin,2,2.1369804466289135e-05,12091
lifetime,2,2.1369804466289135e-05,12091
fish,2,2.1369804466289135e-05,12091
for.,2,2.1369804466289135e-05,12091
that),2,2.1369804466289135e-05,12091
receiving.,2,2.1369804466289135e-05,12091
based,2,2.1369804466289135e-05,12091
"""it",2,2.1369804466289135e-05,12091
far.),2,2.1369804466289135e-05,12091
percent,2,2.1369804466289135e-05,12091
generous,2,2.1369804466289135e-05,12091
fifty,2,2.1369804466289135e-05,12091
shots,2,2.1369804466289135e-05,12091
three!,2,2.1369804466289135e-05,12091
"""we",2,2.1369804466289135e-05,12091
(hits,2,2.1369804466289135e-05,12091
lost.,2,2.1369804466289135e-05,12091
donate,2,2.1369804466289135e-05,12091
blood,2,2.1369804466289135e-05,12091
sip,2,2.1369804466289135e-05,12091
story?!,2,2.1369804466289135e-05,12091
pulp!,2,2.1369804466289135e-05,12091
"mad,",2,2.1369804466289135e-05,12091
whispering,2,2.1369804466289135e-05,12091
acted,2,2.1369804466289135e-05,12091
impressed),2,2.1369804466289135e-05,12091
wow!!,2,2.1369804466289135e-05,12091
would-would,2,2.1369804466289135e-05,12091
uh-huh,2,2.1369804466289135e-05,12091
fried,2,2.1369804466289135e-05,12091
(shaking,2,2.1369804466289135e-05,12091
"hockey,",2,2.1369804466289135e-05,12091
list,2,2.1369804466289135e-05,12091
brides,2,2.1369804466289135e-05,12091
twins,2,2.1369804466289135e-05,12091
fair!,2,2.1369804466289135e-05,12091
drakes,2,2.1369804466289135e-05,12091
hadnt,2,2.1369804466289135e-05,12091
pulp,2,2.1369804466289135e-05,12091
pulp.,2,2.1369804466289135e-05,12091
condoms,2,2.1369804466289135e-05,12091
indicating,2,2.1369804466289135e-05,12091
crotchless,2,2.1369804466289135e-05,12091
internet,2,2.1369804466289135e-05,12091
horror.),2,2.1369804466289135e-05,12091
staring,2,2.1369804466289135e-05,12091
joeys!,2,2.1369804466289135e-05,12091
spaghetti,2,2.1369804466289135e-05,12091
partial,2,2.1369804466289135e-05,12091
...i'm,2,2.1369804466289135e-05,12091
nachos,2,2.1369804466289135e-05,12091
kicks,2,2.1369804466289135e-05,12091
ah-ah!!,2,2.1369804466289135e-05,12091
roomie!,2,2.1369804466289135e-05,12091
hundred.,2,2.1369804466289135e-05,12091
heart.,2,2.1369804466289135e-05,12091
broke.,2,2.1369804466289135e-05,12091
fill,2,2.1369804466289135e-05,12091
"cuts,",2,2.1369804466289135e-05,12091
"cream,",2,2.1369804466289135e-05,12091
"limeshey,",2,2.1369804466289135e-05,12091
jar?,2,2.1369804466289135e-05,12091
kid.,2,2.1369804466289135e-05,12091
$400!,2,2.1369804466289135e-05,12091
whatever!,2,2.1369804466289135e-05,12091
"feel,",2,2.1369804466289135e-05,12091
speech!,2,2.1369804466289135e-05,12091
"jokes,",2,2.1369804466289135e-05,12091
in?,2,2.1369804466289135e-05,12091
"$2,000.",2,2.1369804466289135e-05,12091
testing,2,2.1369804466289135e-05,12091
guessing,2,2.1369804466289135e-05,12091
today's,2,2.1369804466289135e-05,12091
pizza!!,2,2.1369804466289135e-05,12091
(carl,2,2.1369804466289135e-05,12091
90,2,2.1369804466289135e-05,12091
thursday!,2,2.1369804466289135e-05,12091
double.,2,2.1369804466289135e-05,12091
"monday,",2,2.1369804466289135e-05,12091
"tuesday,",2,2.1369804466289135e-05,12091
"wednesday,",2,2.1369804466289135e-05,12091
extremely,2,2.1369804466289135e-05,12091
(mimes,2,2.1369804466289135e-05,12091
then-,2,2.1369804466289135e-05,12091
"shower,",2,2.1369804466289135e-05,12091
ah-ha!,2,2.1369804466289135e-05,12091
"theatre,",2,2.1369804466289135e-05,12091
rewind,2,2.1369804466289135e-05,12091
balcony,2,2.1369804466289135e-05,12091
re!,2,2.1369804466289135e-05,12091
pretends,2,2.1369804466289135e-05,12091
year!,2,2.1369804466289135e-05,12091
those!,2,2.1369804466289135e-05,12091
"moment,",2,2.1369804466289135e-05,12091
moment.,2,2.1369804466289135e-05,12091
cheek,2,2.1369804466289135e-05,12091
zone.,2,2.1369804466289135e-05,12091
awesome!,2,2.1369804466289135e-05,12091
"move,",2,2.1369804466289135e-05,12091
winner!,2,2.1369804466289135e-05,12091
library.,2,2.1369804466289135e-05,12091
accepted,2,2.1369804466289135e-05,12091
something),2,2.1369804466289135e-05,12091
accepting,2,2.1369804466289135e-05,12091
them?,2,2.1369804466289135e-05,12091
"fever,",2,2.1369804466289135e-05,12091
phlegm!,2,2.1369804466289135e-05,12091
kay!,2,2.1369804466289135e-05,12091
sarah,2,2.1369804466289135e-05,12091
fair,2,2.1369804466289135e-05,12091
brothers,2,2.1369804466289135e-05,12091
martin,2,2.1369804466289135e-05,12091
piece.),2,2.1369804466289135e-05,12091
minister,2,2.1369804466289135e-05,12091
chips,2,2.1369804466289135e-05,12091
summer,2,2.1369804466289135e-05,12091
post,2,2.1369804466289135e-05,12091
shuts,2,2.1369804466289135e-05,12091
girlie,2,2.1369804466289135e-05,12091
dancer,2,2.1369804466289135e-05,12091
dessert,2,2.1369804466289135e-05,12091
introduce,2,2.1369804466289135e-05,12091
air?,2,2.1369804466289135e-05,12091
messing,2,2.1369804466289135e-05,12091
drinking,2,2.1369804466289135e-05,12091
custard?,2,2.1369804466289135e-05,12091
jam?,2,2.1369804466289135e-05,12091
meat?,2,2.1369804466289135e-05,12091
stretching,2,2.1369804466289135e-05,12091
hair.,2,2.1369804466289135e-05,12091
thinking.,2,2.1369804466289135e-05,12091
cold.,2,2.1369804466289135e-05,12091
nights,2,2.1369804466289135e-05,12091
date!,2,2.1369804466289135e-05,12091
forward,2,2.1369804466289135e-05,12091
soapie!,2,2.1369804466289135e-05,12091
hire,2,2.1369804466289135e-05,12091
"have,",2,2.1369804466289135e-05,12091
edge.,2,2.1369804466289135e-05,12091
off),2,2.1369804466289135e-05,12091
then?,2,2.1369804466289135e-05,12091
married?,2,2.1369804466289135e-05,12091
mans,2,2.1369804466289135e-05,12091
boy!,2,2.1369804466289135e-05,12091
gunther.,2,2.1369804466289135e-05,12091
dates,2,2.1369804466289135e-05,12091
hockey,2,2.1369804466289135e-05,12091
modeling,2,2.1369804466289135e-05,12091
"""happy",2,2.1369804466289135e-05,12091
lotion.),2,2.1369804466289135e-05,12091
naked.,2,2.1369804466289135e-05,12091
yeah-yeah,2,2.1369804466289135e-05,12091
"tell,",2,2.1369804466289135e-05,12091
bar,2,2.1369804466289135e-05,12091
serving,2,2.1369804466289135e-05,12091
dye,2,2.1369804466289135e-05,12091
fighting,2,2.1369804466289135e-05,12091
promise.,2,2.1369804466289135e-05,12091
disgustedly,2,2.1369804466289135e-05,12091
helped,2,2.1369804466289135e-05,12091
(says,2,2.1369804466289135e-05,12091
(there,2,2.1369804466289135e-05,12091
supporting,2,2.1369804466289135e-05,12091
unfortunately,2,2.1369804466289135e-05,12091
home!,2,2.1369804466289135e-05,12091
downstairs.),2,2.1369804466289135e-05,12091
"embarrassing,",2,2.1369804466289135e-05,12091
boyfriend.,2,2.1369804466289135e-05,12091
"radio,",2,2.1369804466289135e-05,12091
"win,",2,2.1369804466289135e-05,12091
waiter.,2,2.1369804466289135e-05,12091
(confused),2,2.1369804466289135e-05,12091
bed.),2,2.1369804466289135e-05,12091
practicing,2,2.1369804466289135e-05,12091
(winks,2,2.1369804466289135e-05,12091
or!,2,2.1369804466289135e-05,12091
broken!,2,2.1369804466289135e-05,12091
characters,2,2.1369804466289135e-05,12091
writers,2,2.1369804466289135e-05,12091
said),2,2.1369804466289135e-05,12091
cares,2,2.1369804466289135e-05,12091
bed.,2,2.1369804466289135e-05,12091
last.,2,2.1369804466289135e-05,12091
crying.,2,2.1369804466289135e-05,12091
"everything,",2,2.1369804466289135e-05,12091
(grabbing,2,2.1369804466289135e-05,12091
bar),2,2.1369804466289135e-05,12091
sup,2,2.1369804466289135e-05,12091
woman!!!,2,2.1369804466289135e-05,12091
common!,2,2.1369804466289135e-05,12091
skeptical),2,2.1369804466289135e-05,12091
places,2,2.1369804466289135e-05,12091
candy.,2,2.1369804466289135e-05,12091
recoils,2,2.1369804466289135e-05,12091
fifth,2,2.1369804466289135e-05,12091
"bob,",2,2.1369804466289135e-05,12091
erin),2,2.1369804466289135e-05,12091
erin,2,2.1369804466289135e-05,12091
drowned,2,2.1369804466289135e-05,12091
flying,2,2.1369804466289135e-05,12091
(lifts,2,2.1369804466289135e-05,12091
"20,000!",2,2.1369804466289135e-05,12091
pocket!,2,2.1369804466289135e-05,12091
ve've,2,2.1369804466289135e-05,12091
freeze,2,2.1369804466289135e-05,12091
"eva,",2,2.1369804466289135e-05,12091
song.,2,2.1369804466289135e-05,12091
(behind,2,2.1369804466289135e-05,12091
"vell,",2,2.1369804466289135e-05,12091
christmas!,2,2.1369804466289135e-05,12091
excellent.,2,2.1369804466289135e-05,12091
sexually.,2,2.1369804466289135e-05,12091
"boat,",2,2.1369804466289135e-05,12091
rach?!,2,2.1369804466289135e-05,12091
"mississippi,",2,2.1369804466289135e-05,12091
talking.),2,2.1369804466289135e-05,12091
park.,2,2.1369804466289135e-05,12091
noticed,2,2.1369804466289135e-05,12091
bob?,2,2.1369804466289135e-05,12091
hell's,2,2.1369804466289135e-05,12091
(continues,2,2.1369804466289135e-05,12091
hours.,2,2.1369804466289135e-05,12091
chases,2,2.1369804466289135e-05,12091
down;,2,2.1369804466289135e-05,12091
because!,2,2.1369804466289135e-05,12091
and?,2,2.1369804466289135e-05,12091
boss,2,2.1369804466289135e-05,12091
port,2,2.1369804466289135e-05,12091
tag,2,2.1369804466289135e-05,12091
ten.,2,2.1369804466289135e-05,12091
ten!,2,2.1369804466289135e-05,12091
tribbianis,2,2.1369804466289135e-05,12091
"down),",2,2.1369804466289135e-05,12091
mouth.),2,2.1369804466289135e-05,12091
resume,2,2.1369804466289135e-05,12091
camera.,2,2.1369804466289135e-05,12091
shows!,2,2.1369804466289135e-05,12091
ralph,2,2.1369804466289135e-05,12091
long.,2,2.1369804466289135e-05,12091
remorays,2,2.1369804466289135e-05,12091
offer,2,2.1369804466289135e-05,12091
stars,2,2.1369804466289135e-05,12091
admit,2,2.1369804466289135e-05,12091
uh-huh!,2,2.1369804466289135e-05,12091
wind,2,2.1369804466289135e-05,12091
angela,2,2.1369804466289135e-05,12091
silence.),2,2.1369804466289135e-05,12091
thatd,2,2.1369804466289135e-05,12091
jumping,2,2.1369804466289135e-05,12091
nap.,2,2.1369804466289135e-05,12091
judging,2,2.1369804466289135e-05,12091
speech.,2,2.1369804466289135e-05,12091
backs,2,2.1369804466289135e-05,12091
"ceremony,",2,2.1369804466289135e-05,12091
"beers,",2,2.1369804466289135e-05,12091
ship,2,2.1369804466289135e-05,12091
feet.,2,2.1369804466289135e-05,12091
(drinking,2,2.1369804466289135e-05,12091
beer),2,2.1369804466289135e-05,12091
clown!,2,2.1369804466289135e-05,12091
river.,2,2.1369804466289135e-05,12091
"brother,",2,2.1369804466289135e-05,12091
guard,2,2.1369804466289135e-05,12091
coasts,2,2.1369804466289135e-05,12091
pocket.),2,2.1369804466289135e-05,12091
(paul,2,2.1369804466289135e-05,12091
paul,2,2.1369804466289135e-05,12091
both!,2,2.1369804466289135e-05,12091
machine!,2,2.1369804466289135e-05,12091
rosita,2,2.1369804466289135e-05,12091
you-you-you-you,2,2.1369804466289135e-05,12091
while!,2,2.1369804466289135e-05,12091
drop!,2,2.1369804466289135e-05,12091
through.,2,2.1369804466289135e-05,12091
ross?!,2,2.1369804466289135e-05,12091
weigh,2,2.1369804466289135e-05,12091
(back,2,2.1369804466289135e-05,12091
angle,2,2.1369804466289135e-05,12091
series?,2,2.1369804466289135e-05,12091
yknowi,2,2.1369804466289135e-05,12091
computer,2,2.1369804466289135e-05,12091
yelling),2,2.1369804466289135e-05,12091
private,2,2.1369804466289135e-05,12091
touching,2,2.1369804466289135e-05,12091
pipe.),2,2.1369804466289135e-05,12091
tonight!,2,2.1369804466289135e-05,12091
distance,2,2.1369804466289135e-05,12091
glare,2,2.1369804466289135e-05,12091
(backs,2,2.1369804466289135e-05,12091
pacino,2,2.1369804466289135e-05,12091
portuguese.,2,2.1369804466289135e-05,12091
cakes,2,2.1369804466289135e-05,12091
"""i'm",2,2.1369804466289135e-05,12091
us?!,2,2.1369804466289135e-05,12091
smell-the-fart,2,2.1369804466289135e-05,12091
buries,2,2.1369804466289135e-05,12091
thinkin',2,2.1369804466289135e-05,12091
worse,2,2.1369804466289135e-05,12091
itself.,2,2.1369804466289135e-05,12091
(shuts,2,2.1369804466289135e-05,12091
heels,2,2.1369804466289135e-05,12091
it's-,2,2.1369804466289135e-05,12091
catches,2,2.1369804466289135e-05,12091
ross:,2,2.1369804466289135e-05,12091
allergy,2,2.1369804466289135e-05,12091
mistake!,2,2.1369804466289135e-05,12091
"weird,",2,2.1369804466289135e-05,12091
couch?,2,2.1369804466289135e-05,12091
sign,2,2.1369804466289135e-05,12091
card!,2,2.1369804466289135e-05,12091
costume),2,2.1369804466289135e-05,12091
angela.,2,2.1369804466289135e-05,12091
(seeing,2,2.1369804466289135e-05,12091
desk.),2,2.1369804466289135e-05,12091
lesbian,2,2.1369804466289135e-05,12091
belushi,2,2.1369804466289135e-05,12091
"uh-uh,",2,2.1369804466289135e-05,12091
pwoblem,2,2.1369804466289135e-05,12091
air,2,2.1369804466289135e-05,12091
possibility,2,2.1369804466289135e-05,12091
cancel,2,2.1369804466289135e-05,12091
c.h.e.e.s.e.!,2,2.1369804466289135e-05,12091
naming,2,2.1369804466289135e-05,12091
vould,2,2.1369804466289135e-05,12091
"should,",2,2.1369804466289135e-05,12091
vork,2,2.1369804466289135e-05,12091
wall?,2,2.1369804466289135e-05,12091
excellent,2,2.1369804466289135e-05,12091
dead.,2,2.1369804466289135e-05,12091
closed?,2,2.1369804466289135e-05,12091
waits,2,2.1369804466289135e-05,12091
roasted,2,2.1369804466289135e-05,12091
binoculars,2,2.1369804466289135e-05,12091
woman?,2,2.1369804466289135e-05,12091
robot.,2,2.1369804466289135e-05,12091
controls,2,2.1369804466289135e-05,12091
agency.,2,2.1369804466289135e-05,12091
reaching,2,2.1369804466289135e-05,12091
limit,2,2.1369804466289135e-05,12091
havin?,2,2.1369804466289135e-05,12091
talent,2,2.1369804466289135e-05,12091
fork),2,2.1369804466289135e-05,12091
visit,2,2.1369804466289135e-05,12091
(incredulous),2,2.1369804466289135e-05,12091
special.,2,2.1369804466289135e-05,12091
c.h.e.e.s.e.s,2,2.1369804466289135e-05,12091
number.),2,2.1369804466289135e-05,12091
meanwhile,2,2.1369804466289135e-05,12091
lobster,2,2.1369804466289135e-05,12091
wayne!,2,2.1369804466289135e-05,12091
qviiite,2,2.1369804466289135e-05,12091
important.,2,2.1369804466289135e-05,12091
towel,2,2.1369804466289135e-05,12091
of...,2,2.1369804466289135e-05,12091
rips,2,2.1369804466289135e-05,12091
died.,2,2.1369804466289135e-05,12091
"i-i,",2,2.1369804466289135e-05,12091
meal!,2,2.1369804466289135e-05,12091
loose!,2,2.1369804466289135e-05,12091
that?!!,2,2.1369804466289135e-05,12091
sisters,2,2.1369804466289135e-05,12091
we?,2,2.1369804466289135e-05,12091
cat.,2,2.1369804466289135e-05,12091
excitedly),2,2.1369804466289135e-05,12091
shutter,2,2.1369804466289135e-05,12091
future,2,2.1369804466289135e-05,12091
"years.""",2,2.1369804466289135e-05,12091
smartest,2,2.1369804466289135e-05,12091
"fashion,",2,2.1369804466289135e-05,12091
trip!,2,2.1369804466289135e-05,12091
uhhhh....,2,2.1369804466289135e-05,12091
woowoo.,2,2.1369804466289135e-05,12091
bigger.,2,2.1369804466289135e-05,12091
prepares,2,2.1369804466289135e-05,12091
press,2,2.1369804466289135e-05,12091
jinx,2,2.1369804466289135e-05,12091
half-hour,2,2.1369804466289135e-05,12091
bobby),2,2.1369804466289135e-05,12091
squeeze,2,2.1369804466289135e-05,12091
that-that's,2,2.1369804466289135e-05,12091
move!,2,2.1369804466289135e-05,12091
suitcase,2,2.1369804466289135e-05,12091
shoot,2,2.1369804466289135e-05,12091
duck!,2,2.1369804466289135e-05,12091
brownie,2,2.1369804466289135e-05,12091
you-you're,2,2.1369804466289135e-05,12091
enter,2,2.1369804466289135e-05,12091
about!,2,2.1369804466289135e-05,12091
island.,2,2.1369804466289135e-05,12091
ordinarily,2,2.1369804466289135e-05,12091
exactly!,2,2.1369804466289135e-05,12091
knowledge,2,2.1369804466289135e-05,12091
"crazy,",2,2.1369804466289135e-05,12091
"easy,",2,2.1369804466289135e-05,12091
whoa-whoa-whoa-whoa!,2,2.1369804466289135e-05,12091
staten,2,2.1369804466289135e-05,12091
dina,2,2.1369804466289135e-05,12091
decide.,2,2.1369804466289135e-05,12091
maternity,2,2.1369804466289135e-05,12091
independent,2,2.1369804466289135e-05,12091
mobile,2,2.1369804466289135e-05,12091
director.,2,2.1369804466289135e-05,12091
does.,2,2.1369804466289135e-05,12091
crib,2,2.1369804466289135e-05,12091
horse,2,2.1369804466289135e-05,12091
followed,2,2.1369804466289135e-05,12091
"$5,000!",2,2.1369804466289135e-05,12091
through!,2,2.1369804466289135e-05,12091
chip.),2,2.1369804466289135e-05,12091
loses,2,2.1369804466289135e-05,12091
wedding.,2,2.1369804466289135e-05,12091
dealer,2,2.1369804466289135e-05,12091
collect,2,2.1369804466289135e-05,12091
dealer's,2,2.1369804466289135e-05,12091
hottest,2,2.1369804466289135e-05,12091
challenge!,2,2.1369804466289135e-05,12091
vegas,2,2.1369804466289135e-05,12091
or-or-or,2,2.1369804466289135e-05,12091
laughs,2,2.1369804466289135e-05,12091
steak,2,2.1369804466289135e-05,12091
forever!,2,2.1369804466289135e-05,12091
film,2,2.1369804466289135e-05,12091
wet,2,2.1369804466289135e-05,12091
pocket.,2,2.1369804466289135e-05,12091
"turkey,",2,2.1369804466289135e-05,12091
millionaire!,2,2.1369804466289135e-05,12091
eatin,2,2.1369804466289135e-05,12091
works.,2,2.1369804466289135e-05,12091
turkey!,2,2.1369804466289135e-05,12091
treat!,2,2.1369804466289135e-05,12091
clear!,2,2.1369804466289135e-05,12091
died?,2,2.1369804466289135e-05,12091
familiar,2,2.1369804466289135e-05,12091
bobby!,2,2.1369804466289135e-05,12091
phone.,2,2.1369804466289135e-05,12091
hell!,2,2.1369804466289135e-05,12091
out?!,2,2.1369804466289135e-05,12091
long?,2,2.1369804466289135e-05,12091
maybe-maybe,2,2.1369804466289135e-05,12091
sexually?,2,2.1369804466289135e-05,12091
kids...,2,2.1369804466289135e-05,12091
simple!,2,2.1369804466289135e-05,12091
career.,2,2.1369804466289135e-05,12091
"never,",2,2.1369804466289135e-05,12091
for?!,2,2.1369804466289135e-05,12091
"suddenly,",2,2.1369804466289135e-05,12091
"babies,",2,2.1369804466289135e-05,12091
"own,",2,2.1369804466289135e-05,12091
cmere.,2,2.1369804466289135e-05,12091
loud!,2,2.1369804466289135e-05,12091
running,2,2.1369804466289135e-05,12091
lesbian?,2,2.1369804466289135e-05,12091
smiling),2,2.1369804466289135e-05,12091
"who,",2,2.1369804466289135e-05,12091
is.),2,2.1369804466289135e-05,12091
woman.),2,2.1369804466289135e-05,12091
valentines,2,2.1369804466289135e-05,12091
things!,2,2.1369804466289135e-05,12091
ends,2,2.1369804466289135e-05,12091
monica.),2,2.1369804466289135e-05,12091
ended,2,2.1369804466289135e-05,12091
counted,2,2.1369804466289135e-05,12091
(we,2,2.1369804466289135e-05,12091
mommy,2,2.1369804466289135e-05,12091
"understand,",2,2.1369804466289135e-05,12091
history,2,2.1369804466289135e-05,12091
fault!,2,2.1369804466289135e-05,12091
bat.,2,2.1369804466289135e-05,12091
dress,2,2.1369804466289135e-05,12091
revealing,2,2.1369804466289135e-05,12091
bra.),2,2.1369804466289135e-05,12091
knows!,2,2.1369804466289135e-05,12091
(panicking),2,2.1369804466289135e-05,12091
(long,2,2.1369804466289135e-05,12091
startles,2,2.1369804466289135e-05,12091
frantically,2,2.1369804466289135e-05,12091
kip!,2,2.1369804466289135e-05,12091
complicated.,2,2.1369804466289135e-05,12091
obvious,2,2.1369804466289135e-05,12091
hiya!,2,2.1369804466289135e-05,12091
nah.,2,2.1369804466289135e-05,12091
smelling,2,2.1369804466289135e-05,12091
there.),2,2.1369804466289135e-05,12091
hands...,2,2.1369804466289135e-05,12091
"sleep,",2,2.1369804466289135e-05,12091
those.,2,2.1369804466289135e-05,12091
pickles,2,2.1369804466289135e-05,12091
language.,2,2.1369804466289135e-05,12091
girl's,2,2.1369804466289135e-05,12091
sense.,2,2.1369804466289135e-05,12091
away...,2,2.1369804466289135e-05,12091
this-this,2,2.1369804466289135e-05,12091
feelings!,2,2.1369804466289135e-05,12091
cushions,2,2.1369804466289135e-05,12091
he-he,2,2.1369804466289135e-05,12091
"feelings,",2,2.1369804466289135e-05,12091
neither.,2,2.1369804466289135e-05,12091
hmm,2,2.1369804466289135e-05,12091
soup,2,2.1369804466289135e-05,12091
(drops,2,2.1369804466289135e-05,12091
freaked,2,2.1369804466289135e-05,12091
on),2,2.1369804466289135e-05,12091
grandmother),2,2.1369804466289135e-05,12091
raspberry,2,2.1369804466289135e-05,12091
lip,2,2.1369804466289135e-05,12091
pounds,2,2.1369804466289135e-05,12091
italian?,2,2.1369804466289135e-05,12091
shiny,2,2.1369804466289135e-05,12091
dad!,2,2.1369804466289135e-05,12091
commercials.,2,2.1369804466289135e-05,12091
(pause;,2,2.1369804466289135e-05,12091
baby-like,2,2.1369804466289135e-05,12091
rings),2,2.1369804466289135e-05,12091
hall,2,2.1369804466289135e-05,12091
state,2,2.1369804466289135e-05,12091
(has,2,2.1369804466289135e-05,12091
daddy!,2,2.1369804466289135e-05,12091
impossible,2,2.1369804466289135e-05,12091
normal.,2,2.1369804466289135e-05,12091
puzzled,2,2.1369804466289135e-05,12091
smiles.),2,2.1369804466289135e-05,12091
baby's,2,2.1369804466289135e-05,12091
town!,2,2.1369804466289135e-05,12091
finger),2,2.1369804466289135e-05,12091
hospital,2,2.1369804466289135e-05,12091
carol,2,2.1369804466289135e-05,12091
thumb,2,2.1369804466289135e-05,12091
closet,2,2.1369804466289135e-05,12091
offered,2,2.1369804466289135e-05,12091
dad?,2,2.1369804466289135e-05,12091
ooh.,2,2.1369804466289135e-05,12091
milk!,2,2.1369804466289135e-05,12091
towels,2,2.1369804466289135e-05,12091
bobby?,2,2.1369804466289135e-05,12091
shoe!,2,2.1369804466289135e-05,12091
look-look-look-look-look!,2,2.1369804466289135e-05,12091
wipes,2,2.1369804466289135e-05,12091
married?!,2,2.1369804466289135e-05,12091
rings.,2,2.1369804466289135e-05,12091
wash,2,2.1369804466289135e-05,12091
porsche?,2,2.1369804466289135e-05,12091
tucked,2,2.1369804466289135e-05,12091
sleeping.,2,2.1369804466289135e-05,12091
dives,2,2.1369804466289135e-05,12091
"catch,",2,2.1369804466289135e-05,12091
"cover,",2,2.1369804466289135e-05,12091
collapses,2,2.1369804466289135e-05,12091
boxes,2,2.1369804466289135e-05,12091
porsche.),2,2.1369804466289135e-05,12091
month?,2,2.1369804466289135e-05,12091
god!!,2,2.1369804466289135e-05,12091
"beloved,",2,2.1369804466289135e-05,12091
dearly,2,2.1369804466289135e-05,12091
(gunther,2,2.1369804466289135e-05,12091
keys?,2,2.1369804466289135e-05,12091
attached,2,2.1369804466289135e-05,12091
tribbiani;,2,2.1369804466289135e-05,12091
scared.,2,2.1369804466289135e-05,12091
father?,2,2.1369804466289135e-05,12091
painful,2,2.1369804466289135e-05,12091
"timmy,",2,2.1369804466289135e-05,12091
pregnant?,2,2.1369804466289135e-05,12091
voice.),2,2.1369804466289135e-05,12091
feed,2,2.1369804466289135e-05,12091
purina,2,2.1369804466289135e-05,12091
clinic?,2,2.1369804466289135e-05,12091
seven!,2,2.1369804466289135e-05,12091
(alex,2,2.1369804466289135e-05,12091
continue,2,2.1369804466289135e-05,12091
toast,2,2.1369804466289135e-05,12091
jumps,2,2.1369804466289135e-05,12091
swing,2,2.1369804466289135e-05,12091
"""why",2,2.1369804466289135e-05,12091
officially,2,2.1369804466289135e-05,12091
naked!,2,2.1369804466289135e-05,12091
next?,2,2.1369804466289135e-05,12091
youyou,2,2.1369804466289135e-05,12091
easier,2,2.1369804466289135e-05,12091
i?!,2,2.1369804466289135e-05,12091
sad,2,2.1369804466289135e-05,12091
dancer.,2,2.1369804466289135e-05,12091
cracking),2,2.1369804466289135e-05,12091
insecure,2,2.1369804466289135e-05,12091
i-i-i-i,2,2.1369804466289135e-05,12091
drawing,2,2.1369804466289135e-05,12091
moth,2,2.1369804466289135e-05,12091
twice?,2,2.1369804466289135e-05,12091
nicer,2,2.1369804466289135e-05,12091
pats,2,2.1369804466289135e-05,12091
"happen,",2,2.1369804466289135e-05,12091
somehow,2,2.1369804466289135e-05,12091
pink,2,2.1369804466289135e-05,12091
jake,2,2.1369804466289135e-05,12091
joey-love,2,2.1369804466289135e-05,12091
what?!?!,2,2.1369804466289135e-05,12091
itstoo,2,2.1369804466289135e-05,12091
planning,2,2.1369804466289135e-05,12091
"ugh,",2,2.1369804466289135e-05,12091
"gay,",2,2.1369804466289135e-05,12091
500,2,2.1369804466289135e-05,12091
plans!,2,2.1369804466289135e-05,12091
(hides,2,2.1369804466289135e-05,12091
set!,2,2.1369804466289135e-05,12091
(by,2,2.1369804466289135e-05,12091
hellhole,2,2.1369804466289135e-05,12091
transplant.,2,2.1369804466289135e-05,12091
"life,",2,2.1369804466289135e-05,12091
cups.,2,2.1369804466289135e-05,12091
cups!,2,2.1369804466289135e-05,12091
boom!,2,2.1369804466289135e-05,12091
janine.,2,2.1369804466289135e-05,12091
4,2,2.1369804466289135e-05,12091
cup!,2,2.1369804466289135e-05,12091
either!,2,2.1369804466289135e-05,12091
more!,2,2.1369804466289135e-05,12091
"charity,",2,2.1369804466289135e-05,12091
body?,2,2.1369804466289135e-05,12091
(wiping,2,2.1369804466289135e-05,12091
everybody!,2,2.1369804466289135e-05,12091
lynn!,2,2.1369804466289135e-05,12091
surgery,2,2.1369804466289135e-05,12091
presents?,2,2.1369804466289135e-05,12091
open?,2,2.1369804466289135e-05,12091
proceeds,2,2.1369804466289135e-05,12091
pile,2,2.1369804466289135e-05,12091
ridiculous!,2,2.1369804466289135e-05,12091
"""ross.""",2,2.1369804466289135e-05,12091
marriage,2,2.1369804466289135e-05,12091
kash.,2,2.1369804466289135e-05,12091
choice.,2,2.1369804466289135e-05,12091
asleep.),2,2.1369804466289135e-05,12091
let-let,2,2.1369804466289135e-05,12091
brand,2,2.1369804466289135e-05,12091
ground,2,2.1369804466289135e-05,12091
nobody's,2,2.1369804466289135e-05,12091
pills,2,2.1369804466289135e-05,12091
helmet,2,2.1369804466289135e-05,12091
awake,2,2.1369804466289135e-05,12091
less.,2,2.1369804466289135e-05,12091
screwdriver,2,2.1369804466289135e-05,12091
ken,2,2.1369804466289135e-05,12091
starving!,2,2.1369804466289135e-05,12091
halloween,2,2.1369804466289135e-05,12091
"(mouths,",2,2.1369804466289135e-05,12091
(exits),2,2.1369804466289135e-05,12091
whoah!,2,2.1369804466289135e-05,12091
halloween.,2,2.1369804466289135e-05,12091
"shoes,",2,2.1369804466289135e-05,12091
equally,2,2.1369804466289135e-05,12091
note!,2,2.1369804466289135e-05,12091
grasp,2,2.1369804466289135e-05,12091
"match,",2,2.1369804466289135e-05,12091
convince,2,2.1369804466289135e-05,12091
table.),2,2.1369804466289135e-05,12091
half.,2,2.1369804466289135e-05,12091
embarrassing.,2,2.1369804466289135e-05,12091
nurse.,2,2.1369804466289135e-05,12091
temper.,2,2.1369804466289135e-05,12091
ms.,2,2.1369804466289135e-05,12091
edge,2,2.1369804466289135e-05,12091
table?,2,2.1369804466289135e-05,12091
eat.,2,2.1369804466289135e-05,12091
"nurse,",2,2.1369804466289135e-05,12091
verge,2,2.1369804466289135e-05,12091
tape!,2,2.1369804466289135e-05,12091
"buffay,",2,2.1369804466289135e-05,12091
lifting,2,2.1369804466289135e-05,12091
thanksgiving.,2,2.1369804466289135e-05,12091
wearing?,2,2.1369804466289135e-05,12091
ways,2,2.1369804466289135e-05,12091
cross,2,2.1369804466289135e-05,12091
lay,2,2.1369804466289135e-05,12091
health,2,2.1369804466289135e-05,12091
great?,2,2.1369804466289135e-05,12091
blinding,2,2.1369804466289135e-05,12091
aramis?,2,2.1369804466289135e-05,12091
(whispering,2,2.1369804466289135e-05,12091
since.,2,2.1369804466289135e-05,12091
kay,2,2.1369804466289135e-05,12091
stomach!,2,2.1369804466289135e-05,12091
(rolls,2,2.1369804466289135e-05,12091
using.),2,2.1369804466289135e-05,12091
15s!,2,2.1369804466289135e-05,12091
operations,2,2.1369804466289135e-05,12091
probably.,2,2.1369804466289135e-05,12091
(reads,2,2.1369804466289135e-05,12091
emergency.,2,2.1369804466289135e-05,12091
truth,2,2.1369804466289135e-05,12091
whoa!!,2,2.1369804466289135e-05,12091
faster.,2,2.1369804466289135e-05,12091
yoyou,2,2.1369804466289135e-05,12091
key.,2,2.1369804466289135e-05,12091
"ago,",2,2.1369804466289135e-05,12091
"with,",2,2.1369804466289135e-05,12091
19?,2,2.1369804466289135e-05,12091
rack,2,2.1369804466289135e-05,12091
months?,2,2.1369804466289135e-05,12091
"apartment,",2,2.1369804466289135e-05,12091
"though,",2,2.1369804466289135e-05,12091
potential,2,2.1369804466289135e-05,12091
idea?,2,2.1369804466289135e-05,12091
bamn!,2,2.1369804466289135e-05,12091
final,2,2.1369804466289135e-05,12091
decision,2,2.1369804466289135e-05,12091
that!!,2,2.1369804466289135e-05,12091
test.,2,2.1369804466289135e-05,12091
outside!,2,2.1369804466289135e-05,12091
partying,2,2.1369804466289135e-05,12091
minute?,2,2.1369804466289135e-05,12091
foam,2,2.1369804466289135e-05,12091
news,2,2.1369804466289135e-05,12091
upset?,2,2.1369804466289135e-05,12091
red.,2,2.1369804466289135e-05,12091
goin,2,2.1369804466289135e-05,12091
"dance,",2,2.1369804466289135e-05,12091
lauren,2,2.1369804466289135e-05,12091
sounded,2,2.1369804466289135e-05,12091
weekend.,2,2.1369804466289135e-05,12091
irish,2,2.1369804466289135e-05,12091
badly),2,2.1369804466289135e-05,12091
"plate,",2,2.1369804466289135e-05,12091
exclusive.,2,2.1369804466289135e-05,12091
grandmothers,2,2.1369804466289135e-05,12091
"loud,",2,2.1369804466289135e-05,12091
leslie),2,2.1369804466289135e-05,12091
whoa-whoa-whoa.,2,2.1369804466289135e-05,12091
(nodding,2,2.1369804466289135e-05,12091
burn,2,2.1369804466289135e-05,12091
teapot?,2,2.1369804466289135e-05,12091
again).,2,2.1369804466289135e-05,12091
annoyed,2,2.1369804466289135e-05,12091
clams.,2,2.1369804466289135e-05,12091
showing,2,2.1369804466289135e-05,12091
pops,2,2.1369804466289135e-05,12091
hugging,2,2.1369804466289135e-05,12091
"ha-ha,",2,2.1369804466289135e-05,12091
open.,2,2.1369804466289135e-05,12091
playing.,2,2.1369804466289135e-05,12091
heh.,2,2.1369804466289135e-05,12091
classy.,2,2.1369804466289135e-05,12091
actors.,2,2.1369804466289135e-05,12091
code,2,2.1369804466289135e-05,12091
yeah-yeah.,2,2.1369804466289135e-05,12091
celebrity.,2,2.1369804466289135e-05,12091
"snow,",2,2.1369804466289135e-05,12091
pose,2,2.1369804466289135e-05,12091
cooked,2,2.1369804466289135e-05,12091
"paper,",2,2.1369804466289135e-05,12091
disappointed),2,2.1369804466289135e-05,12091
"bathroom,",2,2.1369804466289135e-05,12091
operas.,2,2.1369804466289135e-05,12091
"gonna,",2,2.1369804466289135e-05,12091
aside.,2,2.1369804466289135e-05,12091
wish.,2,2.1369804466289135e-05,12091
from?,2,2.1369804466289135e-05,12091
competition,2,2.1369804466289135e-05,12091
neat.,2,2.1369804466289135e-05,12091
cologne.,2,2.1369804466289135e-05,12091
yourself.,2,2.1369804466289135e-05,12091
customer,2,2.1369804466289135e-05,12091
chase,2,2.1369804466289135e-05,12091
eyebrow,2,2.1369804466289135e-05,12091
desperately,2,2.1369804466289135e-05,12091
cold),2,2.1369804466289135e-05,12091
brutal.,2,2.1369804466289135e-05,12091
lies,2,2.1369804466289135e-05,12091
(tastes,2,2.1369804466289135e-05,12091
breezy.,2,2.1369804466289135e-05,12091
rubbing,2,2.1369804466289135e-05,12091
can),2,2.1369804466289135e-05,12091
tux.,2,2.1369804466289135e-05,12091
fluid.,2,2.1369804466289135e-05,12091
"advice,",2,2.1369804466289135e-05,12091
thread,2,2.1369804466289135e-05,12091
channel...,2,2.1369804466289135e-05,12091
sight,2,2.1369804466289135e-05,12091
(realizes),2,2.1369804466289135e-05,12091
shirt.),2,2.1369804466289135e-05,12091
stung,2,2.1369804466289135e-05,12091
"very,",2,2.1369804466289135e-05,12091
(rushing,2,2.1369804466289135e-05,12091
pants?,2,2.1369804466289135e-05,12091
needle.,2,2.1369804466289135e-05,12091
buddy-boy.,2,2.1369804466289135e-05,12091
glass.),2,2.1369804466289135e-05,12091
"got,",2,2.1369804466289135e-05,12091
mug,2,2.1369804466289135e-05,12091
"best,",2,2.1369804466289135e-05,12091
girly,2,2.1369804466289135e-05,12091
appears,2,2.1369804466289135e-05,12091
words.,2,2.1369804466289135e-05,12091
"nine,",2,2.1369804466289135e-05,12091
mah,2,2.1369804466289135e-05,12091
as...,2,2.1369804466289135e-05,12091
afford,2,2.1369804466289135e-05,12091
downs,2,2.1369804466289135e-05,12091
curious,2,2.1369804466289135e-05,12091
interest,2,2.1369804466289135e-05,12091
"besides,",2,2.1369804466289135e-05,12091
cuts,2,2.1369804466289135e-05,12091
backwards,2,2.1369804466289135e-05,12091
she's-she's,2,2.1369804466289135e-05,12091
retract,2,2.1369804466289135e-05,12091
"tried,",2,2.1369804466289135e-05,12091
"ten,",2,2.1369804466289135e-05,12091
hernia,2,2.1369804466289135e-05,12091
smell.,2,2.1369804466289135e-05,12091
breathing,2,2.1369804466289135e-05,12091
13.,2,2.1369804466289135e-05,12091
huddle,2,2.1369804466289135e-05,12091
"hours,",2,2.1369804466289135e-05,12091
exactly.,2,2.1369804466289135e-05,12091
"keys,",2,2.1369804466289135e-05,12091
watched,2,2.1369804466289135e-05,12091
class,2,2.1369804466289135e-05,12091
"beth,",2,2.1369804466289135e-05,12091
counter,2,2.1369804466289135e-05,12091
wh-whats,2,2.1369804466289135e-05,12091
depressed),2,2.1369804466289135e-05,12091
boobs?,2,2.1369804466289135e-05,12091
"air,",2,2.1369804466289135e-05,12091
pressure.,2,2.1369804466289135e-05,12091
rangers,2,2.1369804466289135e-05,12091
'i,2,2.1369804466289135e-05,12091
pry,2,2.1369804466289135e-05,12091
gimme,2,2.1369804466289135e-05,12091
janice,2,2.1369804466289135e-05,12091
"hey-hey-hey-hey,",2,2.1369804466289135e-05,12091
wrap,2,2.1369804466289135e-05,12091
mustve,2,2.1369804466289135e-05,12091
"rock,",2,2.1369804466289135e-05,12091
salesman,2,2.1369804466289135e-05,12091
"only,",2,2.1369804466289135e-05,12091
"heart,",2,2.1369804466289135e-05,12091
disgusted,2,2.1369804466289135e-05,12091
central,2,2.1369804466289135e-05,12091
"thats,",2,2.1369804466289135e-05,12091
sale!!,2,2.1369804466289135e-05,12091
tryin,2,2.1369804466289135e-05,12091
become,2,2.1369804466289135e-05,12091
comes.,2,2.1369804466289135e-05,12091
chairs!!,2,2.1369804466289135e-05,12091
"new,",2,2.1369804466289135e-05,12091
asks,2,2.1369804466289135e-05,12091
recommendation.,2,2.1369804466289135e-05,12091
kathy),2,2.1369804466289135e-05,12091
chipper.,2,2.1369804466289135e-05,12091
"ohhh,",2,2.1369804466289135e-05,12091
sleep?,2,2.1369804466289135e-05,12091
oclock,2,2.1369804466289135e-05,12091
britney,2,2.1369804466289135e-05,12091
quick,2,2.1369804466289135e-05,12091
notice,2,2.1369804466289135e-05,12091
blargon,2,2.1369804466289135e-05,12091
horrible,2,2.1369804466289135e-05,12091
dismiss,2,2.1369804466289135e-05,12091
walk.,2,2.1369804466289135e-05,12091
fulfilling,2,2.1369804466289135e-05,12091
alternative,2,2.1369804466289135e-05,12091
children.,2,2.1369804466289135e-05,12091
"lying,",2,2.1369804466289135e-05,12091
knock,2,2.1369804466289135e-05,12091
carton,2,2.1369804466289135e-05,12091
comics?,2,2.1369804466289135e-05,12091
amazing!,2,2.1369804466289135e-05,12091
relax!,2,2.1369804466289135e-05,12091
motion,2,2.1369804466289135e-05,12091
(stops,2,2.1369804466289135e-05,12091
colored,2,2.1369804466289135e-05,12091
installing,2,2.1369804466289135e-05,12091
girls.,2,2.1369804466289135e-05,12091
pel.,2,2.1369804466289135e-05,12091
her...,2,2.1369804466289135e-05,12091
pointed,2,2.1369804466289135e-05,12091
2000),2,2.1369804466289135e-05,12091
"yep,",2,2.1369804466289135e-05,12091
je.,2,2.1369804466289135e-05,12091
(returning,2,2.1369804466289135e-05,12091
gifts,2,2.1369804466289135e-05,12091
fat.,2,2.1369804466289135e-05,12091
"means,",2,2.1369804466289135e-05,12091
intense,2,2.1369804466289135e-05,12091
counter),2,2.1369804466289135e-05,12091
"ceiling,",2,2.1369804466289135e-05,12091
basement.,2,2.1369804466289135e-05,12091
temporary,2,2.1369804466289135e-05,12091
"flashing,",2,2.1369804466289135e-05,12091
hombre,2,2.1369804466289135e-05,12091
thong?,2,2.1369804466289135e-05,12091
students,2,2.1369804466289135e-05,12091
ginger,2,2.1369804466289135e-05,12091
pen,2,2.1369804466289135e-05,12091
ohhh.,2,2.1369804466289135e-05,12091
cheer,2,2.1369804466289135e-05,12091
ewwwww!,2,2.1369804466289135e-05,12091
relax,2,2.1369804466289135e-05,12091
compared,2,2.1369804466289135e-05,12091
toward,2,2.1369804466289135e-05,12091
men's,2,2.1369804466289135e-05,12091
blind.,2,2.1369804466289135e-05,12091
forgiven,2,2.1369804466289135e-05,12091
trade.,2,2.1369804466289135e-05,12091
dream!,2,2.1369804466289135e-05,12091
i-im,2,2.1369804466289135e-05,12091
center),2,2.1369804466289135e-05,12091
taken,2,2.1369804466289135e-05,12091
hall!,2,2.1369804466289135e-05,12091
pan,2,2.1369804466289135e-05,12091
book?,2,2.1369804466289135e-05,12091
(suddenly,2,2.1369804466289135e-05,12091
"return,",2,2.1369804466289135e-05,12091
confident),2,2.1369804466289135e-05,12091
(proudly),2,2.1369804466289135e-05,12091
"leaves,",2,2.1369804466289135e-05,12091
"spaceship,",2,2.1369804466289135e-05,12091
aged,2,2.1369804466289135e-05,12091
bigger?,2,2.1369804466289135e-05,12091
eh...,2,2.1369804466289135e-05,12091
"gift,",2,2.1369804466289135e-05,12091
ghost!,2,2.1369804466289135e-05,12091
by!,2,2.1369804466289135e-05,12091
ladder),2,2.1369804466289135e-05,12091
news.,2,2.1369804466289135e-05,12091
great-great-granddaughter,2,2.1369804466289135e-05,12091
tribianni.,2,2.1369804466289135e-05,12091
try.,2,2.1369804466289135e-05,12091
dollar,2,2.1369804466289135e-05,12091
around?,2,2.1369804466289135e-05,12091
"sucks,",2,2.1369804466289135e-05,12091
(another,2,2.1369804466289135e-05,12091
shopping,2,2.1369804466289135e-05,12091
(rips,2,2.1369804466289135e-05,12091
screen,2,2.1369804466289135e-05,12091
(pause).,2,2.1369804466289135e-05,12091
effort,2,2.1369804466289135e-05,12091
guy),2,2.1369804466289135e-05,12091
job?,2,2.1369804466289135e-05,12091
wont.,2,2.1369804466289135e-05,12091
tale,2,2.1369804466289135e-05,12091
milk),2,2.1369804466289135e-05,12091
response,2,2.1369804466289135e-05,12091
soo...,2,2.1369804466289135e-05,12091
chair.,2,2.1369804466289135e-05,12091
"my,",2,2.1369804466289135e-05,12091
twin.,2,2.1369804466289135e-05,12091
wow...,2,2.1369804466289135e-05,12091
mattress,2,2.1369804466289135e-05,12091
awful!,2,2.1369804466289135e-05,12091
(smoke,2,2.1369804466289135e-05,12091
avoiding,2,2.1369804466289135e-05,12091
corner,2,2.1369804466289135e-05,12091
bed?,2,2.1369804466289135e-05,12091
thirty,2,2.1369804466289135e-05,12091
drinks,2,2.1369804466289135e-05,12091
fuels.,2,2.1369804466289135e-05,12091
"happened,",2,2.1369804466289135e-05,12091
cream.,2,2.1369804466289135e-05,12091
pig!,2,2.1369804466289135e-05,12091
(making,2,2.1369804466289135e-05,12091
master,2,2.1369804466289135e-05,12091
'you,2,2.1369804466289135e-05,12091
barrel,2,2.1369804466289135e-05,12091
"funny,",2,2.1369804466289135e-05,12091
"beach,",2,2.1369804466289135e-05,12091
"tea,",2,2.1369804466289135e-05,12091
neck,2,2.1369804466289135e-05,12091
try!,2,2.1369804466289135e-05,12091
(something,2,2.1369804466289135e-05,12091
(realises),2,2.1369804466289135e-05,12091
cry!,2,2.1369804466289135e-05,12091
gasps.),2,2.1369804466289135e-05,12091
"stereo,",2,2.1369804466289135e-05,12091
fertility,2,2.1369804466289135e-05,12091
mouth),2,2.1369804466289135e-05,12091
folks.,2,2.1369804466289135e-05,12091
reminds,2,2.1369804466289135e-05,12091
i'm...,2,2.1369804466289135e-05,12091
study,2,2.1369804466289135e-05,12091
"cold,",2,2.1369804466289135e-05,12091
susan,2,2.1369804466289135e-05,12091
science.,2,2.1369804466289135e-05,12091
y'know....,2,2.1369804466289135e-05,12091
killed,2,2.1369804466289135e-05,12091
thinkin,2,2.1369804466289135e-05,12091
winning!,2,2.1369804466289135e-05,12091
beach,2,2.1369804466289135e-05,12091
play?,2,2.1369804466289135e-05,12091
year,2,2.1369804466289135e-05,12091
cry.,2,2.1369804466289135e-05,12091
"tall,",2,2.1369804466289135e-05,12091
"adrienne,",2,2.1369804466289135e-05,12091
time),2,2.1369804466289135e-05,12091
tile,2,2.1369804466289135e-05,12091
knitting,2,2.1369804466289135e-05,12091
plenty,2,2.1369804466289135e-05,12091
eye.,2,2.1369804466289135e-05,12091
smack,2,2.1369804466289135e-05,12091
(mike,2,2.1369804466289135e-05,12091
aloud),2,2.1369804466289135e-05,12091
yet!,2,2.1369804466289135e-05,12091
passionately,2,2.1369804466289135e-05,12091
color,2,2.1369804466289135e-05,12091
project.,2,2.1369804466289135e-05,12091
leg.,2,2.1369804466289135e-05,12091
poke,2,2.1369804466289135e-05,12091
poem,2,2.1369804466289135e-05,12091
shining.,2,2.1369804466289135e-05,12091
sexual,2,2.1369804466289135e-05,12091
mon.,2,2.1369804466289135e-05,12091
merry,2,2.1369804466289135e-05,12091
iced,2,2.1369804466289135e-05,12091
shoe.,2,2.1369804466289135e-05,12091
fights,2,2.1369804466289135e-05,12091
mail.,2,2.1369804466289135e-05,12091
chandler...,2,2.1369804466289135e-05,12091
mary-angela.,2,2.1369804466289135e-05,12091
jr.?,2,2.1369804466289135e-05,12091
(angrily,2,2.1369804466289135e-05,12091
talented.,2,2.1369804466289135e-05,12091
bitch.,2,2.1369804466289135e-05,12091
other!,2,2.1369804466289135e-05,12091
king.,2,2.1369804466289135e-05,12091
"brothers,",2,2.1369804466289135e-05,12091
jam?!,2,2.1369804466289135e-05,12091
girlfriend!,2,2.1369804466289135e-05,12091
"stay,",2,2.1369804466289135e-05,12091
bonnie,2,2.1369804466289135e-05,12091
"mommie,",2,2.1369804466289135e-05,12091
"daddie,",2,2.1369804466289135e-05,12091
straight.,2,2.1369804466289135e-05,12091
"either,",2,2.1369804466289135e-05,12091
baddie!,2,2.1369804466289135e-05,12091
"chan,",2,2.1369804466289135e-05,12091
hardware,2,2.1369804466289135e-05,12091
otherwise,2,2.1369804466289135e-05,12091
ben.,2,2.1369804466289135e-05,12091
box!,2,2.1369804466289135e-05,12091
burned,2,2.1369804466289135e-05,12091
met.,2,2.1369804466289135e-05,12091
barium,2,2.1369804466289135e-05,12091
talking.,2,2.1369804466289135e-05,12091
turtle,2,2.1369804466289135e-05,12091
practice?,2,2.1369804466289135e-05,12091
exits),2,2.1369804466289135e-05,12091
amy,2,2.1369804466289135e-05,12091
faces,2,2.1369804466289135e-05,12091
held,2,2.1369804466289135e-05,12091
round,2,2.1369804466289135e-05,12091
earlier,2,2.1369804466289135e-05,12091
sea,2,2.1369804466289135e-05,12091
"living,",2,2.1369804466289135e-05,12091
bread!,2,2.1369804466289135e-05,12091
(giggles,2,2.1369804466289135e-05,12091
stuffs,2,2.1369804466289135e-05,12091
"television,",2,2.1369804466289135e-05,12091
sang,2,2.1369804466289135e-05,12091
voice,2,2.1369804466289135e-05,12091
gang.),2,2.1369804466289135e-05,12091
"table,",2,2.1369804466289135e-05,12091
burnin,2,2.1369804466289135e-05,12091
"will,",2,2.1369804466289135e-05,12091
woo-hoo!,2,2.1369804466289135e-05,12091
wedged,2,2.1369804466289135e-05,12091
4:30.,2,2.1369804466289135e-05,12091
little?,2,2.1369804466289135e-05,12091
"world,",2,2.1369804466289135e-05,12091
ohhhh!,2,2.1369804466289135e-05,12091
depressed,2,2.1369804466289135e-05,12091
apologize.,2,2.1369804466289135e-05,12091
blond,2,2.1369804466289135e-05,12091
wide,2,2.1369804466289135e-05,12091
table!,2,2.1369804466289135e-05,12091
better?,2,2.1369804466289135e-05,12091
poking,2,2.1369804466289135e-05,12091
shoulder,2,2.1369804466289135e-05,12091
"sandwiches,",2,2.1369804466289135e-05,12091
preparation,2,2.1369804466289135e-05,12091
lunges.,2,2.1369804466289135e-05,12091
lunges),2,2.1369804466289135e-05,12091
"audition,",2,2.1369804466289135e-05,12091
drove,2,2.1369804466289135e-05,12091
believes,2,2.1369804466289135e-05,12091
(sadly),2,2.1369804466289135e-05,12091
mae,2,2.1369804466289135e-05,12091
worse!!,2,2.1369804466289135e-05,12091
robert,2,2.1369804466289135e-05,12091
case,2,2.1369804466289135e-05,12091
fear.,2,2.1369804466289135e-05,12091
"whew,",2,2.1369804466289135e-05,12091
meatball,2,2.1369804466289135e-05,12091
"guess,",2,2.1369804466289135e-05,12091
"excited,",2,2.1369804466289135e-05,12091
cares?!,2,2.1369804466289135e-05,12091
15.,2,2.1369804466289135e-05,12091
"floor,",2,2.1369804466289135e-05,12091
line?!,2,2.1369804466289135e-05,12091
jazz,2,2.1369804466289135e-05,12091
lift,2,2.1369804466289135e-05,12091
you-youre-youre,2,2.1369804466289135e-05,12091
somebodys,2,2.1369804466289135e-05,12091
"any,",2,2.1369804466289135e-05,12091
jack,2,2.1369804466289135e-05,12091
fries,2,2.1369804466289135e-05,12091
clothes?,2,2.1369804466289135e-05,12091
robot!,2,2.1369804466289135e-05,12091
nicole,2,2.1369804466289135e-05,12091
button,2,2.1369804466289135e-05,12091
cheese.,2,2.1369804466289135e-05,12091
"clothes,",2,2.1369804466289135e-05,12091
drinks.,2,2.1369804466289135e-05,12091
steady.,2,2.1369804466289135e-05,12091
woman!!,2,2.1369804466289135e-05,12091
learning,2,2.1369804466289135e-05,12091
mornin'.,2,2.1369804466289135e-05,12091
then-then,2,2.1369804466289135e-05,12091
timing,2,2.1369804466289135e-05,12091
(climbing,2,2.1369804466289135e-05,12091
operas,2,2.1369804466289135e-05,12091
previously,2,2.1369804466289135e-05,12091
frankie?,2,2.1369804466289135e-05,12091
painted,2,2.1369804466289135e-05,12091
"gentlemen,",2,2.1369804466289135e-05,12091
badge),2,2.1369804466289135e-05,12091
jr.,2,2.1369804466289135e-05,12091
girlfriend,2,2.1369804466289135e-05,12091
drunk?,2,2.1369804466289135e-05,12091
commando...,2,2.1369804466289135e-05,12091
left),2,2.1369804466289135e-05,12091
12,2,2.1369804466289135e-05,12091
rocked,2,2.1369804466289135e-05,12091
what-whats,2,2.1369804466289135e-05,12091
"director,",2,2.1369804466289135e-05,12091
truck,2,2.1369804466289135e-05,12091
hearts.,2,2.1369804466289135e-05,12091
lemonade?,2,2.1369804466289135e-05,12091
teeth,2,2.1369804466289135e-05,12091
convinced,2,2.1369804466289135e-05,12091
"marge,",2,2.1369804466289135e-05,12091
coffee?,2,2.1369804466289135e-05,12091
corner!,2,2.1369804466289135e-05,12091
wonder,2,2.1369804466289135e-05,12091
eat!,2,2.1369804466289135e-05,12091
"uhm,",2,2.1369804466289135e-05,12091
tongue.,2,2.1369804466289135e-05,12091
ass.,2,2.1369804466289135e-05,12091
'days,2,2.1369804466289135e-05,12091
difficulty,2,2.1369804466289135e-05,12091
shoes.,2,2.1369804466289135e-05,12091
idea),2,2.1369804466289135e-05,12091
miller,2,2.1369804466289135e-05,12091
bow,2,2.1369804466289135e-05,12091
kate?,2,2.1369804466289135e-05,12091
"18,",2,2.1369804466289135e-05,12091
super,2,2.1369804466289135e-05,12091
angry.,2,2.1369804466289135e-05,12091
gellers!,2,2.1369804466289135e-05,12091
device.,2,2.1369804466289135e-05,12091
gasps),2,2.1369804466289135e-05,12091
maker,2,2.1369804466289135e-05,12091
couldnt.,2,2.1369804466289135e-05,12091
building!,2,2.1369804466289135e-05,12091
"would,",2,2.1369804466289135e-05,12091
bags?,2,2.1369804466289135e-05,12091
police.,2,2.1369804466289135e-05,12091
hooker.,2,2.1369804466289135e-05,12091
g.,2,2.1369804466289135e-05,12091
dot,2,2.1369804466289135e-05,12091
bath.,2,2.1369804466289135e-05,12091
harder.,2,2.1369804466289135e-05,12091
thoughts,2,2.1369804466289135e-05,12091
acting.,2,2.1369804466289135e-05,12091
second!,2,2.1369804466289135e-05,12091
nude,2,2.1369804466289135e-05,12091
deck,2,2.1369804466289135e-05,12091
anymore?,2,2.1369804466289135e-05,12091
"take,",2,2.1369804466289135e-05,12091
"fault,",2,2.1369804466289135e-05,12091
surprisingly,1,1.0684902233144567e-05,12091
toast.,1,1.0684902233144567e-05,12091
'shmoo-print'...,1,1.0684902233144567e-05,12091
propose,1,1.0684902233144567e-05,12091
(overly,1,1.0684902233144567e-05,12091
aisle,1,1.0684902233144567e-05,12091
stairs.,1,1.0684902233144567e-05,12091
(clinks,1,1.0684902233144567e-05,12091
"""blueprint"")",1,1.0684902233144567e-05,12091
either?,1,1.0684902233144567e-05,12091
aw,1,1.0684902233144567e-05,12091
eleven,1,1.0684902233144567e-05,12091
groom,1,1.0684902233144567e-05,12091
"important,",1,1.0684902233144567e-05,12091
bonds,1,1.0684902233144567e-05,12091
bathrobe!,1,1.0684902233144567e-05,12091
"""football",1,1.0684902233144567e-05,12091
swimmers?,1,1.0684902233144567e-05,12091
holy,1,1.0684902233144567e-05,12091
(time's,1,1.0684902233144567e-05,12091
matrimony.,1,1.0684902233144567e-05,12091
notes,1,1.0684902233144567e-05,12091
chews,1,1.0684902233144567e-05,12091
"field""",1,1.0684902233144567e-05,12091
shall,1,1.0684902233144567e-05,12091
proceed,1,1.0684902233144567e-05,12091
vows.,1,1.0684902233144567e-05,12091
"annoying,",1,1.0684902233144567e-05,12091
bride.,1,1.0684902233144567e-05,12091
powers,1,1.0684902233144567e-05,12091
"school,",1,1.0684902233144567e-05,12091
vested,1,1.0684902233144567e-05,12091
lets-lets,1,1.0684902233144567e-05,12091
okayuhuh,1,1.0684902233144567e-05,12091
shocked,1,1.0684902233144567e-05,12091
bend,1,1.0684902233144567e-05,12091
rabbi),1,1.0684902233144567e-05,12091
finished),1,1.0684902233144567e-05,12091
"eleven,",1,1.0684902233144567e-05,12091
all),1,1.0684902233144567e-05,12091
theater.,1,1.0684902233144567e-05,12091
"film,",1,1.0684902233144567e-05,12091
"anchovies,",1,1.0684902233144567e-05,12091
phillips?,1,1.0684902233144567e-05,12091
"salami,",1,1.0684902233144567e-05,12091
"dog,",1,1.0684902233144567e-05,12091
woha...,1,1.0684902233144567e-05,12091
meet?,1,1.0684902233144567e-05,12091
phillips!,1,1.0684902233144567e-05,12091
memorial,1,1.0684902233144567e-05,12091
knuckle-cracking,1,1.0684902233144567e-05,12091
spoon.,1,1.0684902233144567e-05,12091
you-youve,1,1.0684902233144567e-05,12091
points.,1,1.0684902233144567e-05,12091
"ahaha,",1,1.0684902233144567e-05,12091
admired,1,1.0684902233144567e-05,12091
2002.,1,1.0684902233144567e-05,12091
oooh!,1,1.0684902233144567e-05,12091
everybody?,1,1.0684902233144567e-05,12091
remaining,1,1.0684902233144567e-05,12091
reinforcements!,1,1.0684902233144567e-05,12091
firemans,1,1.0684902233144567e-05,12091
(hurriedly,1,1.0684902233144567e-05,12091
"ass,""",1,1.0684902233144567e-05,12091
"""monica,",1,1.0684902233144567e-05,12091
wisdomous.,1,1.0684902233144567e-05,12091
"together""",1,1.0684902233144567e-05,12091
"""monica",1,1.0684902233144567e-05,12091
vows?,1,1.0684902233144567e-05,12091
tilts,1,1.0684902233144567e-05,12091
ceremony!,1,1.0684902233144567e-05,12091
honored.,1,1.0684902233144567e-05,12091
greater!,1,1.0684902233144567e-05,12091
(rapping),1,1.0684902233144567e-05,12091
hope...,1,1.0684902233144567e-05,12091
minis-tainer!,1,1.0684902233144567e-05,12091
mike's,1,1.0684902233144567e-05,12091
entertainer.,1,1.0684902233144567e-05,12091
fond,1,1.0684902233144567e-05,12091
kids!,1,1.0684902233144567e-05,12091
crowd.,1,1.0684902233144567e-05,12091
vamp,1,1.0684902233144567e-05,12091
filling,1,1.0684902233144567e-05,12091
oo,1,1.0684902233144567e-05,12091
inappropriate?,1,1.0684902233144567e-05,12091
long?!,1,1.0684902233144567e-05,12091
volvo,1,1.0684902233144567e-05,12091
thathe,1,1.0684902233144567e-05,12091
masculinity.,1,1.0684902233144567e-05,12091
secure,1,1.0684902233144567e-05,12091
laceys.,1,1.0684902233144567e-05,12091
"toppings,",1,1.0684902233144567e-05,12091
lumberjack,1,1.0684902233144567e-05,12091
posture!,1,1.0684902233144567e-05,12091
thatskinda,1,1.0684902233144567e-05,12091
underwear..,1,1.0684902233144567e-05,12091
womens,1,1.0684902233144567e-05,12091
lean,1,1.0684902233144567e-05,12091
dealership!,1,1.0684902233144567e-05,12091
knicks?,1,1.0684902233144567e-05,12091
next!,1,1.0684902233144567e-05,12091
(5,1,1.0684902233144567e-05,12091
"jake,",1,1.0684902233144567e-05,12091
ought,1,1.0684902233144567e-05,12091
hours?,1,1.0684902233144567e-05,12091
lookin,1,1.0684902233144567e-05,12091
(afraid),1,1.0684902233144567e-05,12091
volvo.,1,1.0684902233144567e-05,12091
showwedding!,1,1.0684902233144567e-05,12091
christening,1,1.0684902233144567e-05,12091
outside.,1,1.0684902233144567e-05,12091
nieces,1,1.0684902233144567e-05,12091
performing,1,1.0684902233144567e-05,12091
wiseacre.,1,1.0684902233144567e-05,12091
sangria?,1,1.0684902233144567e-05,12091
(leaning,1,1.0684902233144567e-05,12091
well-wellsee?,1,1.0684902233144567e-05,12091
coming!,1,1.0684902233144567e-05,12091
crushed!,1,1.0684902233144567e-05,12091
invited?!,1,1.0684902233144567e-05,12091
bewildered).,1,1.0684902233144567e-05,12091
(stares,1,1.0684902233144567e-05,12091
youwhat?!!,1,1.0684902233144567e-05,12091
wow?,1,1.0684902233144567e-05,12091
ray-ray!,1,1.0684902233144567e-05,12091
thud,1,1.0684902233144567e-05,12091
"(suddenly,",1,1.0684902233144567e-05,12091
natural!,1,1.0684902233144567e-05,12091
hide.,1,1.0684902233144567e-05,12091
worry;,1,1.0684902233144567e-05,12091
piano?,1,1.0684902233144567e-05,12091
tattoos.,1,1.0684902233144567e-05,12091
scars,1,1.0684902233144567e-05,12091
ceremony.,1,1.0684902233144567e-05,12091
multi-colored,1,1.0684902233144567e-05,12091
robes!,1,1.0684902233144567e-05,12091
"invitations,",1,1.0684902233144567e-05,12091
weddings,1,1.0684902233144567e-05,12091
six?,1,1.0684902233144567e-05,12091
"six,",1,1.0684902233144567e-05,12091
"6:00,",1,1.0684902233144567e-05,12091
invitation,1,1.0684902233144567e-05,12091
irish!,1,1.0684902233144567e-05,12091
becomes,1,1.0684902233144567e-05,12091
serious),1,1.0684902233144567e-05,12091
orno-no-no!,1,1.0684902233144567e-05,12091
mix-up,1,1.0684902233144567e-05,12091
come?!,1,1.0684902233144567e-05,12091
intentions,1,1.0684902233144567e-05,12091
lasagnas,1,1.0684902233144567e-05,12091
"forget,",1,1.0684902233144567e-05,12091
telllet,1,1.0684902233144567e-05,12091
unwanted.,1,1.0684902233144567e-05,12091
theyfeel,1,1.0684902233144567e-05,12091
invited,1,1.0684902233144567e-05,12091
seriously),1,1.0684902233144567e-05,12091
talk!,1,1.0684902233144567e-05,12091
stack,1,1.0684902233144567e-05,12091
(instantly),1,1.0684902233144567e-05,12091
says.,1,1.0684902233144567e-05,12091
burn.,1,1.0684902233144567e-05,12091
ps.),1,1.0684902233144567e-05,12091
(spits,1,1.0684902233144567e-05,12091
(spits.),1,1.0684902233144567e-05,12091
(imitating,1,1.0684902233144567e-05,12091
lovers.,1,1.0684902233144567e-05,12091
hormones!,1,1.0684902233144567e-05,12091
single!,1,1.0684902233144567e-05,12091
"vincent,",1,1.0684902233144567e-05,12091
property?,1,1.0684902233144567e-05,12091
"you""?",1,1.0684902233144567e-05,12091
picture?!,1,1.0684902233144567e-05,12091
"""rotunda"")",1,1.0684902233144567e-05,12091
spits),1,1.0684902233144567e-05,12091
okay-okay,1,1.0684902233144567e-05,12091
"""filibuster""",1,1.0684902233144567e-05,12091
spitting,1,1.0684902233144567e-05,12091
(henrietta,1,1.0684902233144567e-05,12091
spittin,1,1.0684902233144567e-05,12091
shakespeare,1,1.0684902233144567e-05,12091
"""addendum""",1,1.0684902233144567e-05,12091
make-up!,1,1.0684902233144567e-05,12091
..,1,1.0684902233144567e-05,12091
aaron?,1,1.0684902233144567e-05,12091
sign),1,1.0684902233144567e-05,12091
relish!,1,1.0684902233144567e-05,12091
wonderful.,1,1.0684902233144567e-05,12091
chickens?,1,1.0684902233144567e-05,12091
hammered!,1,1.0684902233144567e-05,12091
aaron!,1,1.0684902233144567e-05,12091
power!,1,1.0684902233144567e-05,12091
"look-look,",1,1.0684902233144567e-05,12091
minister!,1,1.0684902233144567e-05,12091
ketchup!,1,1.0684902233144567e-05,12091
"drunk,",1,1.0684902233144567e-05,12091
ghost,1,1.0684902233144567e-05,12091
schedules.,1,1.0684902233144567e-05,12091
hair?,1,1.0684902233144567e-05,12091
minister.,1,1.0684902233144567e-05,12091
owwwwww!!!,1,1.0684902233144567e-05,12091
henrietta),1,1.0684902233144567e-05,12091
nursery,1,1.0684902233144567e-05,12091
surgery!,1,1.0684902233144567e-05,12091
rhymes!,1,1.0684902233144567e-05,12091
officiating,1,1.0684902233144567e-05,12091
"originally,",1,1.0684902233144567e-05,12091
redid,1,1.0684902233144567e-05,12091
nodding,1,1.0684902233144567e-05,12091
toucher.,1,1.0684902233144567e-05,12091
(sympathetic),1,1.0684902233144567e-05,12091
manhood,1,1.0684902233144567e-05,12091
trees?,1,1.0684902233144567e-05,12091
mimed,1,1.0684902233144567e-05,12091
toe,1,1.0684902233144567e-05,12091
pantyhose!,1,1.0684902233144567e-05,12091
wondered,1,1.0684902233144567e-05,12091
lace!,1,1.0684902233144567e-05,12091
"silk,",1,1.0684902233144567e-05,12091
"cotton,",1,1.0684902233144567e-05,12091
fabrics!,1,1.0684902233144567e-05,12091
types,1,1.0684902233144567e-05,12091
thong!,1,1.0684902233144567e-05,12091
"cut,",1,1.0684902233144567e-05,12091
"bikini,",1,1.0684902233144567e-05,12091
spanish,1,1.0684902233144567e-05,12091
mens,1,1.0684902233144567e-05,12091
choices,1,1.0684902233144567e-05,12091
assmashed,1,1.0684902233144567e-05,12091
"""tssst""",1,1.0684902233144567e-05,12091
silk?,1,1.0684902233144567e-05,12091
somewhere?,1,1.0684902233144567e-05,12091
television.,1,1.0684902233144567e-05,12091
thi,1,1.0684902233144567e-05,12091
oscar!,1,1.0684902233144567e-05,12091
remaining),1,1.0684902233144567e-05,12091
richard),1,1.0684902233144567e-05,12091
(glances,1,1.0684902233144567e-05,12091
appears:,1,1.0684902233144567e-05,12091
throat.,1,1.0684902233144567e-05,12091
"""joint",1,1.0684902233144567e-05,12091
"session"",",1,1.0684902233144567e-05,12091
platoon!,1,1.0684902233144567e-05,12091
uhcookie?,1,1.0684902233144567e-05,12091
incredible.,1,1.0684902233144567e-05,12091
hm-mmm.,1,1.0684902233144567e-05,12091
nazis.,1,1.0684902233144567e-05,12091
backed,1,1.0684902233144567e-05,12091
time's,1,1.0684902233144567e-05,12091
soldiers,1,1.0684902233144567e-05,12091
(nervously),1,1.0684902233144567e-05,12091
nooo!,1,1.0684902233144567e-05,12091
(dragged,1,1.0684902233144567e-05,12091
shower),1,1.0684902233144567e-05,12091
"wallet,",1,1.0684902233144567e-05,12091
god?,1,1.0684902233144567e-05,12091
ordering,1,1.0684902233144567e-05,12091
"me?!""",1,1.0684902233144567e-05,12091
grand,1,1.0684902233144567e-05,12091
(mad,1,1.0684902233144567e-05,12091
considering,1,1.0684902233144567e-05,12091
drags,1,1.0684902233144567e-05,12091
option,1,1.0684902233144567e-05,12091
(quickly,1,1.0684902233144567e-05,12091
ew.,1,1.0684902233144567e-05,12091
reallyreally,1,1.0684902233144567e-05,12091
"rightlook,",1,1.0684902233144567e-05,12091
satisfied),1,1.0684902233144567e-05,12091
apologizes,1,1.0684902233144567e-05,12091
confusion?,1,1.0684902233144567e-05,12091
ahhhhhhhhhhhh.,1,1.0684902233144567e-05,12091
buffer!,1,1.0684902233144567e-05,12091
walkie-talkies.,1,1.0684902233144567e-05,12091
fries!,1,1.0684902233144567e-05,12091
"up),",1,1.0684902233144567e-05,12091
monitor,1,1.0684902233144567e-05,12091
uhoh,1,1.0684902233144567e-05,12091
onion,1,1.0684902233144567e-05,12091
crib.,1,1.0684902233144567e-05,12091
buffalo,1,1.0684902233144567e-05,12091
"privacy,",1,1.0684902233144567e-05,12091
wings.,1,1.0684902233144567e-05,12091
outside.),1,1.0684902233144567e-05,12091
tradition!,1,1.0684902233144567e-05,12091
memories,1,1.0684902233144567e-05,12091
fingers!,1,1.0684902233144567e-05,12091
nowhere...,1,1.0684902233144567e-05,12091
inseparable.,1,1.0684902233144567e-05,12091
cell.,1,1.0684902233144567e-05,12091
fries...,1,1.0684902233144567e-05,12091
machine),1,1.0684902233144567e-05,12091
busy.,1,1.0684902233144567e-05,12091
conveniently,1,1.0684902233144567e-05,12091
"hooker,",1,1.0684902233144567e-05,12091
"stripper,",1,1.0684902233144567e-05,12091
hooker!,1,1.0684902233144567e-05,12091
bedroom?,1,1.0684902233144567e-05,12091
why-why,1,1.0684902233144567e-05,12091
that-thats-thats,1,1.0684902233144567e-05,12091
represent.,1,1.0684902233144567e-05,12091
death.,1,1.0684902233144567e-05,12091
wants!,1,1.0684902233144567e-05,12091
release,1,1.0684902233144567e-05,12091
garden,1,1.0684902233144567e-05,12091
talk?!,1,1.0684902233144567e-05,12091
death,1,1.0684902233144567e-05,12091
"mona,",1,1.0684902233144567e-05,12091
dinner!,1,1.0684902233144567e-05,12091
unfair!,1,1.0684902233144567e-05,12091
individual,1,1.0684902233144567e-05,12091
mozzarella,1,1.0684902233144567e-05,12091
sticks.,1,1.0684902233144567e-05,12091
crib.),1,1.0684902233144567e-05,12091
hopped,1,1.0684902233144567e-05,12091
greedy,1,1.0684902233144567e-05,12091
ordering!,1,1.0684902233144567e-05,12091
weak.,1,1.0684902233144567e-05,12091
yourself!,1,1.0684902233144567e-05,12091
(sarah,1,1.0684902233144567e-05,12091
reaches,1,1.0684902233144567e-05,12091
battle.),1,1.0684902233144567e-05,12091
fries),1,1.0684902233144567e-05,12091
uuuh..,1,1.0684902233144567e-05,12091
doody!,1,1.0684902233144567e-05,12091
vs.,1,1.0684902233144567e-05,12091
bunny,1,1.0684902233144567e-05,12091
sarahs,1,1.0684902233144567e-05,12091
"please!""",1,1.0684902233144567e-05,12091
"""woman,",1,1.0684902233144567e-05,12091
cigarette.,1,1.0684902233144567e-05,12091
relax?!,1,1.0684902233144567e-05,12091
sheshes,1,1.0684902233144567e-05,12091
lived,1,1.0684902233144567e-05,12091
kiddin?,1,1.0684902233144567e-05,12091
"catwoman,",1,1.0684902233144567e-05,12091
exclusively.,1,1.0684902233144567e-05,12091
sugar!,1,1.0684902233144567e-05,12091
worst.,1,1.0684902233144567e-05,12091
christmasand,1,1.0684902233144567e-05,12091
agitated,1,1.0684902233144567e-05,12091
screens,1,1.0684902233144567e-05,12091
absorbed,1,1.0684902233144567e-05,12091
corner.),1,1.0684902233144567e-05,12091
thoughts),1,1.0684902233144567e-05,12091
(mumbles,1,1.0684902233144567e-05,12091
anymore!!,1,1.0684902233144567e-05,12091
apart.),1,1.0684902233144567e-05,12091
bite.),1,1.0684902233144567e-05,12091
"slice,",1,1.0684902233144567e-05,12091
(now,1,1.0684902233144567e-05,12091
apartments?,1,1.0684902233144567e-05,12091
birthdays.,1,1.0684902233144567e-05,12091
"cell,",1,1.0684902233144567e-05,12091
coffee;,1,1.0684902233144567e-05,12091
pools?,1,1.0684902233144567e-05,12091
tide,1,1.0684902233144567e-05,12091
imax,1,1.0684902233144567e-05,12091
now),1,1.0684902233144567e-05,12091
"smoke.""",1,1.0684902233144567e-05,12091
sleepy.,1,1.0684902233144567e-05,12091
anytime,1,1.0684902233144567e-05,12091
ladies!!,1,1.0684902233144567e-05,12091
video),1,1.0684902233144567e-05,12091
likethings,1,1.0684902233144567e-05,12091
sureand,1,1.0684902233144567e-05,12091
listenhi!,1,1.0684902233144567e-05,12091
bub!!!,1,1.0684902233144567e-05,12091
feel...,1,1.0684902233144567e-05,12091
sandwich?!,1,1.0684902233144567e-05,12091
heart?,1,1.0684902233144567e-05,12091
sick?,1,1.0684902233144567e-05,12091
"whats,",1,1.0684902233144567e-05,12091
(concerned),1,1.0684902233144567e-05,12091
emory...,1,1.0684902233144567e-05,12091
react.),1,1.0684902233144567e-05,12091
girls!,1,1.0684902233144567e-05,12091
fashists,1,1.0684902233144567e-05,12091
dina!,1,1.0684902233144567e-05,12091
superstar!,1,1.0684902233144567e-05,12091
"waiting,",1,1.0684902233144567e-05,12091
s.a.ts?,1,1.0684902233144567e-05,12091
"andoh,",1,1.0684902233144567e-05,12091
"successful,",1,1.0684902233144567e-05,12091
wandering...,1,1.0684902233144567e-05,12091
day...,1,1.0684902233144567e-05,12091
toys,1,1.0684902233144567e-05,12091
"""r""",1,1.0684902233144567e-05,12091
"die.""",1,1.0684902233144567e-05,12091
youngest,1,1.0684902233144567e-05,12091
quiets,1,1.0684902233144567e-05,12091
college!,1,1.0684902233144567e-05,12091
funny?!,1,1.0684902233144567e-05,12091
damaging,1,1.0684902233144567e-05,12091
doing.,1,1.0684902233144567e-05,12091
seriously...,1,1.0684902233144567e-05,12091
husband?!,1,1.0684902233144567e-05,12091
yourselfwithout,1,1.0684902233144567e-05,12091
agony),1,1.0684902233144567e-05,12091
compliment!,1,1.0684902233144567e-05,12091
happy.),1,1.0684902233144567e-05,12091
(bobby,1,1.0684902233144567e-05,12091
aaw-ahhh-aaahhh,1,1.0684902233144567e-05,12091
oh?,1,1.0684902233144567e-05,12091
referred,1,1.0684902233144567e-05,12091
dinaif,1,1.0684902233144567e-05,12091
vein,1,1.0684902233144567e-05,12091
halfway,1,1.0684902233144567e-05,12091
seperate,1,1.0684902233144567e-05,12091
"do"",",1,1.0684902233144567e-05,12091
person...,1,1.0684902233144567e-05,12091
working.,1,1.0684902233144567e-05,12091
ears!,1,1.0684902233144567e-05,12091
interesting...,1,1.0684902233144567e-05,12091
hurt.,1,1.0684902233144567e-05,12091
funnylaugh!,1,1.0684902233144567e-05,12091
"no-no-no-no-no-no,",1,1.0684902233144567e-05,12091
piece!,1,1.0684902233144567e-05,12091
misshanging,1,1.0684902233144567e-05,12091
knife,1,1.0684902233144567e-05,12091
"leaders,",1,1.0684902233144567e-05,12091
thinkers,1,1.0684902233144567e-05,12091
saraaah.,1,1.0684902233144567e-05,12091
wont!,1,1.0684902233144567e-05,12091
shirt!,1,1.0684902233144567e-05,12091
gap,1,1.0684902233144567e-05,12091
pizzas!,1,1.0684902233144567e-05,12091
friday,1,1.0684902233144567e-05,12091
pie!,1,1.0684902233144567e-05,12091
apple,1,1.0684902233144567e-05,12091
july,1,1.0684902233144567e-05,12091
fourth,1,1.0684902233144567e-05,12091
thanksgiving!,1,1.0684902233144567e-05,12091
delicious!,1,1.0684902233144567e-05,12091
twice,1,1.0684902233144567e-05,12091
swell,1,1.0684902233144567e-05,12091
pregnancy,1,1.0684902233144567e-05,12091
flashback,1,1.0684902233144567e-05,12091
decisions!,1,1.0684902233144567e-05,12091
consequences,1,1.0684902233144567e-05,12091
hooker.),1,1.0684902233144567e-05,12091
observed,1,1.0684902233144567e-05,12091
outjust-just,1,1.0684902233144567e-05,12091
mandy.,1,1.0684902233144567e-05,12091
stretching.,1,1.0684902233144567e-05,12091
full.,1,1.0684902233144567e-05,12091
earlier),1,1.0684902233144567e-05,12091
us...,1,1.0684902233144567e-05,12091
sliver.),1,1.0684902233144567e-05,12091
sliver.,1,1.0684902233144567e-05,12091
pie?,1,1.0684902233144567e-05,12091
whoaheywh-wh-what,1,1.0684902233144567e-05,12091
stomach.,1,1.0684902233144567e-05,12091
stock!,1,1.0684902233144567e-05,12091
sweats.,1,1.0684902233144567e-05,12091
forehead.),1,1.0684902233144567e-05,12091
"mandy,",1,1.0684902233144567e-05,12091
"blonde,",1,1.0684902233144567e-05,12091
proof.,1,1.0684902233144567e-05,12091
give.,1,1.0684902233144567e-05,12091
treated,1,1.0684902233144567e-05,12091
"past,",1,1.0684902233144567e-05,12091
jeans,1,1.0684902233144567e-05,12091
"rest,",1,1.0684902233144567e-05,12091
wraps,1,1.0684902233144567e-05,12091
"powerbar,",1,1.0684902233144567e-05,12091
"honest,",1,1.0684902233144567e-05,12091
everest.,1,1.0684902233144567e-05,12091
growth!,1,1.0684902233144567e-05,12091
doody.,1,1.0684902233144567e-05,12091
growling/gurgling,1,1.0684902233144567e-05,12091
leatherface.,1,1.0684902233144567e-05,12091
belong.,1,1.0684902233144567e-05,12091
key,1,1.0684902233144567e-05,12091
"key,",1,1.0684902233144567e-05,12091
later?,1,1.0684902233144567e-05,12091
torte),1,1.0684902233144567e-05,12091
secrets?,1,1.0684902233144567e-05,12091
little...,1,1.0684902233144567e-05,12091
worse.,1,1.0684902233144567e-05,12091
joins,1,1.0684902233144567e-05,12091
uncle!,1,1.0684902233144567e-05,12091
uptake),1,1.0684902233144567e-05,12091
(slow,1,1.0684902233144567e-05,12091
(heartbroken),1,1.0684902233144567e-05,12091
se-i,1,1.0684902233144567e-05,12091
forty-five,1,1.0684902233144567e-05,12091
bond.,1,1.0684902233144567e-05,12091
minutes?,1,1.0684902233144567e-05,12091
gift!,1,1.0684902233144567e-05,12091
45,1,1.0684902233144567e-05,12091
all?,1,1.0684902233144567e-05,12091
minutes!!,1,1.0684902233144567e-05,12091
(clearly,1,1.0684902233144567e-05,12091
stops),1,1.0684902233144567e-05,12091
vote,1,1.0684902233144567e-05,12091
town.,1,1.0684902233144567e-05,12091
parm!,1,1.0684902233144567e-05,12091
uneasily,1,1.0684902233144567e-05,12091
"cheesecake,",1,1.0684902233144567e-05,12091
"phoebe),",1,1.0684902233144567e-05,12091
couple?,1,1.0684902233144567e-05,12091
ill-ill-ill,1,1.0684902233144567e-05,12091
damage?,1,1.0684902233144567e-05,12091
how?,1,1.0684902233144567e-05,12091
wed,1,1.0684902233144567e-05,12091
looks.),1,1.0684902233144567e-05,12091
work?!,1,1.0684902233144567e-05,12091
3%,1,1.0684902233144567e-05,12091
naples!,1,1.0684902233144567e-05,12091
healthy.,1,1.0684902233144567e-05,12091
leak!,1,1.0684902233144567e-05,12091
god!!!,1,1.0684902233144567e-05,12091
instead.,1,1.0684902233144567e-05,12091
(simultaneously),1,1.0684902233144567e-05,12091
noticeable,1,1.0684902233144567e-05,12091
(eating),1,1.0684902233144567e-05,12091
dessert),1,1.0684902233144567e-05,12091
coule?,1,1.0684902233144567e-05,12091
"just-just,",1,1.0684902233144567e-05,12091
bread.,1,1.0684902233144567e-05,12091
garlic,1,1.0684902233144567e-05,12091
thump,1,1.0684902233144567e-05,12091
nancy,1,1.0684902233144567e-05,12091
souvenirs,1,1.0684902233144567e-05,12091
sub?,1,1.0684902233144567e-05,12091
see-i,1,1.0684902233144567e-05,12091
my...,1,1.0684902233144567e-05,12091
nut?,1,1.0684902233144567e-05,12091
mashuga,1,1.0684902233144567e-05,12091
sad.,1,1.0684902233144567e-05,12091
bill!,1,1.0684902233144567e-05,12091
appear,1,1.0684902233144567e-05,12091
mad.),1,1.0684902233144567e-05,12091
receipt,1,1.0684902233144567e-05,12091
"noo,",1,1.0684902233144567e-05,12091
notebook...,1,1.0684902233144567e-05,12091
(comforting,1,1.0684902233144567e-05,12091
fort,1,1.0684902233144567e-05,12091
"feet,",1,1.0684902233144567e-05,12091
soak,1,1.0684902233144567e-05,12091
eyelids.),1,1.0684902233144567e-05,12091
couple!,1,1.0684902233144567e-05,12091
willing,1,1.0684902233144567e-05,12091
combat,1,1.0684902233144567e-05,12091
training,1,1.0684902233144567e-05,12091
dialects,1,1.0684902233144567e-05,12091
startled.),1,1.0684902233144567e-05,12091
memorieswhoa!,1,1.0684902233144567e-05,12091
(warily),1,1.0684902233144567e-05,12091
blond?,1,1.0684902233144567e-05,12091
"""notebook"")",1,1.0684902233144567e-05,12091
celebrities,1,1.0684902233144567e-05,12091
smile,1,1.0684902233144567e-05,12091
bond,1,1.0684902233144567e-05,12091
crooked.,1,1.0684902233144567e-05,12091
alan.,1,1.0684902233144567e-05,12091
"full,",1,1.0684902233144567e-05,12091
gene),1,1.0684902233144567e-05,12091
ooh-ooh-ooh!,1,1.0684902233144567e-05,12091
lynn!!,1,1.0684902233144567e-05,12091
intimidating,1,1.0684902233144567e-05,12091
ass!,1,1.0684902233144567e-05,12091
track,1,1.0684902233144567e-05,12091
did-did-did,1,1.0684902233144567e-05,12091
richer.,1,1.0684902233144567e-05,12091
"""supermarket"")",1,1.0684902233144567e-05,12091
supermarket.,1,1.0684902233144567e-05,12091
...does,1,1.0684902233144567e-05,12091
'supermarket'.,1,1.0684902233144567e-05,12091
hut!,1,1.0684902233144567e-05,12091
sunglass,1,1.0684902233144567e-05,12091
call!,1,1.0684902233144567e-05,12091
"appears,",1,1.0684902233144567e-05,12091
accent?,1,1.0684902233144567e-05,12091
else),1,1.0684902233144567e-05,12091
hm-mm!,1,1.0684902233144567e-05,12091
massacreno-no-no!,1,1.0684902233144567e-05,12091
do..and,1,1.0684902233144567e-05,12091
seeand,1,1.0684902233144567e-05,12091
okay..,1,1.0684902233144567e-05,12091
(visibly,1,1.0684902233144567e-05,12091
miles,1,1.0684902233144567e-05,12091
cars,1,1.0684902233144567e-05,12091
boats,1,1.0684902233144567e-05,12091
annoyed),1,1.0684902233144567e-05,12091
ferry,1,1.0684902233144567e-05,12091
did!!,1,1.0684902233144567e-05,12091
well),1,1.0684902233144567e-05,12091
quote-marks,1,1.0684902233144567e-05,12091
film.,1,1.0684902233144567e-05,12091
ukrainian,1,1.0684902233144567e-05,12091
kash,1,1.0684902233144567e-05,12091
"y'okay,",1,1.0684902233144567e-05,12091
charming.,1,1.0684902233144567e-05,12091
kash.),1,1.0684902233144567e-05,12091
overreacting.,1,1.0684902233144567e-05,12091
filter-tipped,1,1.0684902233144567e-05,12091
kash?,1,1.0684902233144567e-05,12091
scrapes,1,1.0684902233144567e-05,12091
"telling,",1,1.0684902233144567e-05,12091
buddy,1,1.0684902233144567e-05,12091
impatience,1,1.0684902233144567e-05,12091
read.,1,1.0684902233144567e-05,12091
"(grinning,",1,1.0684902233144567e-05,12091
"costumes,",1,1.0684902233144567e-05,12091
chainsaw,1,1.0684902233144567e-05,12091
texas,1,1.0684902233144567e-05,12091
leatherface,1,1.0684902233144567e-05,12091
"huhooh-ooh,",1,1.0684902233144567e-05,12091
thus,1,1.0684902233144567e-05,12091
cheerleader,1,1.0684902233144567e-05,12091
y'miss,1,1.0684902233144567e-05,12091
"model,",1,1.0684902233144567e-05,12091
bikini,1,1.0684902233144567e-05,12091
his),1,1.0684902233144567e-05,12091
wedding?,1,1.0684902233144567e-05,12091
"magazines,",1,1.0684902233144567e-05,12091
(spotting,1,1.0684902233144567e-05,12091
movements,1,1.0684902233144567e-05,12091
"thought,",1,1.0684902233144567e-05,12091
wants.,1,1.0684902233144567e-05,12091
"wife,",1,1.0684902233144567e-05,12091
own),1,1.0684902233144567e-05,12091
on?!,1,1.0684902233144567e-05,12091
"beautiful,",1,1.0684902233144567e-05,12091
"boxes,",1,1.0684902233144567e-05,12091
cereal,1,1.0684902233144567e-05,12091
changed,1,1.0684902233144567e-05,12091
adams!!,1,1.0684902233144567e-05,12091
necklace!,1,1.0684902233144567e-05,12091
guy!!,1,1.0684902233144567e-05,12091
tibidabo.,1,1.0684902233144567e-05,12091
mount,1,1.0684902233144567e-05,12091
foothills,1,1.0684902233144567e-05,12091
hiking,1,1.0684902233144567e-05,12091
barcelona,1,1.0684902233144567e-05,12091
europe,1,1.0684902233144567e-05,12091
backpacking,1,1.0684902233144567e-05,12091
cheesecake.,1,1.0684902233144567e-05,12091
putty.,1,1.0684902233144567e-05,12091
hears,1,1.0684902233144567e-05,12091
romantic.,1,1.0684902233144567e-05,12091
ummooh!,1,1.0684902233144567e-05,12091
yesterday!,1,1.0684902233144567e-05,12091
skys,1,1.0684902233144567e-05,12091
rough.,1,1.0684902233144567e-05,12091
whoa,1,1.0684902233144567e-05,12091
showering,1,1.0684902233144567e-05,12091
sandwich!,1,1.0684902233144567e-05,12091
poisoning,1,1.0684902233144567e-05,12091
souvenirs!,1,1.0684902233144567e-05,12091
rookie,1,1.0684902233144567e-05,12091
whom.,1,1.0684902233144567e-05,12091
(more,1,1.0684902233144567e-05,12091
crap,1,1.0684902233144567e-05,12091
(jokingly),1,1.0684902233144567e-05,12091
path,1,1.0684902233144567e-05,12091
preparing,1,1.0684902233144567e-05,12091
happy!,1,1.0684902233144567e-05,12091
watchin,1,1.0684902233144567e-05,12091
"adams,",1,1.0684902233144567e-05,12091
"me,""",1,1.0684902233144567e-05,12091
"""youll",1,1.0684902233144567e-05,12091
right?),1,1.0684902233144567e-05,12091
things..,1,1.0684902233144567e-05,12091
it).,1,1.0684902233144567e-05,12091
record.,1,1.0684902233144567e-05,12091
record,1,1.0684902233144567e-05,12091
like;,1,1.0684902233144567e-05,12091
"lake,",1,1.0684902233144567e-05,12091
selling,1,1.0684902233144567e-05,12091
know..before.,1,1.0684902233144567e-05,12091
naked?,1,1.0684902233144567e-05,12091
herselfbut,1,1.0684902233144567e-05,12091
womanbathing,1,1.0684902233144567e-05,12091
sawa,1,1.0684902233144567e-05,12091
(softly),1,1.0684902233144567e-05,12091
gorgeous.,1,1.0684902233144567e-05,12091
silent.,1,1.0684902233144567e-05,12091
secluded.,1,1.0684902233144567e-05,12091
clothes.),1,1.0684902233144567e-05,12091
tunnels.,1,1.0684902233144567e-05,12091
familys,1,1.0684902233144567e-05,12091
applies,1,1.0684902233144567e-05,12091
specials,1,1.0684902233144567e-05,12091
"salmon,",1,1.0684902233144567e-05,12091
"""out",1,1.0684902233144567e-05,12091
speech?!,1,1.0684902233144567e-05,12091
"area"".",1,1.0684902233144567e-05,12091
tonight?!,1,1.0684902233144567e-05,12091
doing),1,1.0684902233144567e-05,12091
respects,1,1.0684902233144567e-05,12091
happiest,1,1.0684902233144567e-05,12091
broad,1,1.0684902233144567e-05,12091
woman...,1,1.0684902233144567e-05,12091
"plans,",1,1.0684902233144567e-05,12091
menu,1,1.0684902233144567e-05,12091
photograph),1,1.0684902233144567e-05,12091
..inside.,1,1.0684902233144567e-05,12091
over?!,1,1.0684902233144567e-05,12091
sale,1,1.0684902233144567e-05,12091
goodys,1,1.0684902233144567e-05,12091
sam,1,1.0684902233144567e-05,12091
torme,1,1.0684902233144567e-05,12091
mel,1,1.0684902233144567e-05,12091
awww!,1,1.0684902233144567e-05,12091
back?!!,1,1.0684902233144567e-05,12091
estelle's,1,1.0684902233144567e-05,12091
beyond,1,1.0684902233144567e-05,12091
display),1,1.0684902233144567e-05,12091
night?!,1,1.0684902233144567e-05,12091
firing,1,1.0684902233144567e-05,12091
iremember,1,1.0684902233144567e-05,12091
ah-,1,1.0684902233144567e-05,12091
yell,1,1.0684902233144567e-05,12091
ravioli!,1,1.0684902233144567e-05,12091
lately,1,1.0684902233144567e-05,12091
school!,1,1.0684902233144567e-05,12091
graduated,1,1.0684902233144567e-05,12091
scientist,1,1.0684902233144567e-05,12091
phone).,1,1.0684902233144567e-05,12091
like-like-like,1,1.0684902233144567e-05,12091
guilty,1,1.0684902233144567e-05,12091
gonna!!,1,1.0684902233144567e-05,12091
terrified),1,1.0684902233144567e-05,12091
schedule,1,1.0684902233144567e-05,12091
client.,1,1.0684902233144567e-05,12091
"mistaken,",1,1.0684902233144567e-05,12091
rush?,1,1.0684902233144567e-05,12091
paper.,1,1.0684902233144567e-05,12091
ravioli.,1,1.0684902233144567e-05,12091
makes.,1,1.0684902233144567e-05,12091
yknow-yknow,1,1.0684902233144567e-05,12091
herself,1,1.0684902233144567e-05,12091
estelle?,1,1.0684902233144567e-05,12091
ok-ay.,1,1.0684902233144567e-05,12091
rossis,1,1.0684902233144567e-05,12091
i-can,1,1.0684902233144567e-05,12091
candy!!,1,1.0684902233144567e-05,12091
"whatever,",1,1.0684902233144567e-05,12091
$49.50.,1,1.0684902233144567e-05,12091
emotional,1,1.0684902233144567e-05,12091
coins),1,1.0684902233144567e-05,12091
jacket.),1,1.0684902233144567e-05,12091
four...,1,1.0684902233144567e-05,12091
coin,1,1.0684902233144567e-05,12091
drums!,1,1.0684902233144567e-05,12091
row?,1,1.0684902233144567e-05,12091
"wins,",1,1.0684902233144567e-05,12091
drumming.),1,1.0684902233144567e-05,12091
note.),1,1.0684902233144567e-05,12091
mentality,1,1.0684902233144567e-05,12091
'n',1,1.0684902233144567e-05,12091
tails,1,1.0684902233144567e-05,12091
mob,1,1.0684902233144567e-05,12091
full),1,1.0684902233144567e-05,12091
struts,1,1.0684902233144567e-05,12091
(steps,1,1.0684902233144567e-05,12091
lose.,1,1.0684902233144567e-05,12091
realizing,1,1.0684902233144567e-05,12091
cleaning!,1,1.0684902233144567e-05,12091
ruined!,1,1.0684902233144567e-05,12091
candy?!!,1,1.0684902233144567e-05,12091
mississippi.,1,1.0684902233144567e-05,12091
richard!,1,1.0684902233144567e-05,12091
drum-roll),1,1.0684902233144567e-05,12091
sorry;,1,1.0684902233144567e-05,12091
paris.,1,1.0684902233144567e-05,12091
calling.,1,1.0684902233144567e-05,12091
clients,1,1.0684902233144567e-05,12091
notes.,1,1.0684902233144567e-05,12091
chewing,1,1.0684902233144567e-05,12091
swallows,1,1.0684902233144567e-05,12091
entertaining.,1,1.0684902233144567e-05,12091
oh-wha-ho!,1,1.0684902233144567e-05,12091
8:00.,1,1.0684902233144567e-05,12091
zebooker,1,1.0684902233144567e-05,12091
smartie,1,1.0684902233144567e-05,12091
applauds,1,1.0684902233144567e-05,12091
ah-ah-ah,1,1.0684902233144567e-05,12091
"mhm,",1,1.0684902233144567e-05,12091
flip!,1,1.0684902233144567e-05,12091
eager.,1,1.0684902233144567e-05,12091
test,1,1.0684902233144567e-05,12091
coma?,1,1.0684902233144567e-05,12091
"going,",1,1.0684902233144567e-05,12091
too),1,1.0684902233144567e-05,12091
cage,1,1.0684902233144567e-05,12091
cage?,1,1.0684902233144567e-05,12091
handcuffs!,1,1.0684902233144567e-05,12091
superman,1,1.0684902233144567e-05,12091
fur,1,1.0684902233144567e-05,12091
saying!,1,1.0684902233144567e-05,12091
france-going-arms,1,1.0684902233144567e-05,12091
reserved,1,1.0684902233144567e-05,12091
chair?!,1,1.0684902233144567e-05,12091
(understanding),1,1.0684902233144567e-05,12091
why?!!,1,1.0684902233144567e-05,12091
god?!!,1,1.0684902233144567e-05,12091
carol?,1,1.0684902233144567e-05,12091
ahhh,1,1.0684902233144567e-05,12091
figure?,1,1.0684902233144567e-05,12091
shaken.,1,1.0684902233144567e-05,12091
faith,1,1.0684902233144567e-05,12091
pact),1,1.0684902233144567e-05,12091
devastating!,1,1.0684902233144567e-05,12091
miracle?!,1,1.0684902233144567e-05,12091
groans.),1,1.0684902233144567e-05,12091
answer),1,1.0684902233144567e-05,12091
heeled,1,1.0684902233144567e-05,12091
haunted!,1,1.0684902233144567e-05,12091
"woah,",1,1.0684902233144567e-05,12091
young.,1,1.0684902233144567e-05,12091
armrest,1,1.0684902233144567e-05,12091
non-believer,1,1.0684902233144567e-05,12091
anangel?,1,1.0684902233144567e-05,12091
"whoah,",1,1.0684902233144567e-05,12091
wondrous,1,1.0684902233144567e-05,12091
"pure,",1,1.0684902233144567e-05,12091
ways.,1,1.0684902233144567e-05,12091
already.,1,1.0684902233144567e-05,12091
hmmmmmmmmmm,1,1.0684902233144567e-05,12091
suburbs...,1,1.0684902233144567e-05,12091
humming),1,1.0684902233144567e-05,12091
god?!,1,1.0684902233144567e-05,12091
arm),1,1.0684902233144567e-05,12091
"limping,",1,1.0684902233144567e-05,12091
outside?,1,1.0684902233144567e-05,12091
started!,1,1.0684902233144567e-05,12091
1/16th,1,1.0684902233144567e-05,12091
list.,1,1.0684902233144567e-05,12091
carol's!,1,1.0684902233144567e-05,12091
grudgingly),1,1.0684902233144567e-05,12091
cakes?,1,1.0684902233144567e-05,12091
sound.,1,1.0684902233144567e-05,12091
hoggin,1,1.0684902233144567e-05,12091
not...,1,1.0684902233144567e-05,12091
presents,1,1.0684902233144567e-05,12091
"couple,",1,1.0684902233144567e-05,12091
soooo,1,1.0684902233144567e-05,12091
apple.,1,1.0684902233144567e-05,12091
horsepower,1,1.0684902233144567e-05,12091
star.,1,1.0684902233144567e-05,12091
crying.),1,1.0684902233144567e-05,12091
hmmmmmmmmmmmmmm...,1,1.0684902233144567e-05,12091
comfort.),1,1.0684902233144567e-05,12091
hmmmmm...,1,1.0684902233144567e-05,12091
lap,1,1.0684902233144567e-05,12091
heeled!,1,1.0684902233144567e-05,12091
remove,1,1.0684902233144567e-05,12091
incinerator.,1,1.0684902233144567e-05,12091
right-right,1,1.0684902233144567e-05,12091
stuck.,1,1.0684902233144567e-05,12091
ghosts!,1,1.0684902233144567e-05,12091
further.,1,1.0684902233144567e-05,12091
escape.,1,1.0684902233144567e-05,12091
aquarium?,1,1.0684902233144567e-05,12091
swing?,1,1.0684902233144567e-05,12091
tank,1,1.0684902233144567e-05,12091
(covering,1,1.0684902233144567e-05,12091
comet!,1,1.0684902233144567e-05,12091
righthey!,1,1.0684902233144567e-05,12091
(annoyed),1,1.0684902233144567e-05,12091
clean.,1,1.0684902233144567e-05,12091
prime.,1,1.0684902233144567e-05,12091
"gig,",1,1.0684902233144567e-05,12091
tar,1,1.0684902233144567e-05,12091
bug,1,1.0684902233144567e-05,12091
comet.),1,1.0684902233144567e-05,12091
wonder?,1,1.0684902233144567e-05,12091
opportunities?,1,1.0684902233144567e-05,12091
building),1,1.0684902233144567e-05,12091
nearby,1,1.0684902233144567e-05,12091
"bear,",1,1.0684902233144567e-05,12091
"changing,",1,1.0684902233144567e-05,12091
chandler)...,1,1.0684902233144567e-05,12091
concrete?,1,1.0684902233144567e-05,12091
jumping!,1,1.0684902233144567e-05,12091
even!,1,1.0684902233144567e-05,12091
dinner?!,1,1.0684902233144567e-05,12091
francette?,1,1.0684902233144567e-05,12091
like!,1,1.0684902233144567e-05,12091
stevie,1,1.0684902233144567e-05,12091
(slowly,1,1.0684902233144567e-05,12091
could've,1,1.0684902233144567e-05,12091
(glaring,1,1.0684902233144567e-05,12091
stevie.,1,1.0684902233144567e-05,12091
(having,1,1.0684902233144567e-05,12091
admitting,1,1.0684902233144567e-05,12091
"tears,",1,1.0684902233144567e-05,12091
equal,1,1.0684902233144567e-05,12091
right),1,1.0684902233144567e-05,12091
decent,1,1.0684902233144567e-05,12091
far!,1,1.0684902233144567e-05,12091
smart?,1,1.0684902233144567e-05,12091
mood,1,1.0684902233144567e-05,12091
shimmy,1,1.0684902233144567e-05,12091
instantly),1,1.0684902233144567e-05,12091
home?,1,1.0684902233144567e-05,12091
house...,1,1.0684902233144567e-05,12091
"salad?""",1,1.0684902233144567e-05,12091
"""do",1,1.0684902233144567e-05,12091
(frightened),1,1.0684902233144567e-05,12091
(stepping,1,1.0684902233144567e-05,12091
lady!,1,1.0684902233144567e-05,12091
"naples,",1,1.0684902233144567e-05,12091
situations,1,1.0684902233144567e-05,12091
of...?,1,1.0684902233144567e-05,12091
highest?,1,1.0684902233144567e-05,12091
highest.,1,1.0684902233144567e-05,12091
quack...,1,1.0684902233144567e-05,12091
baby-chick,1,1.0684902233144567e-05,12091
baby-duck!,1,1.0684902233144567e-05,12091
"10,",1,1.0684902233144567e-05,12091
jumped,1,1.0684902233144567e-05,12091
name's,1,1.0684902233144567e-05,12091
scale,1,1.0684902233144567e-05,12091
scored,1,1.0684902233144567e-05,12091
hypothetical,1,1.0684902233144567e-05,12091
(out,1,1.0684902233144567e-05,12091
p.m.,1,1.0684902233144567e-05,12091
excedrin,1,1.0684902233144567e-05,12091
roll?,1,1.0684902233144567e-05,12091
bob.,1,1.0684902233144567e-05,12091
lure,1,1.0684902233144567e-05,12091
birdcalls?,1,1.0684902233144567e-05,12091
had!!,1,1.0684902233144567e-05,12091
judges.,1,1.0684902233144567e-05,12091
situations.,1,1.0684902233144567e-05,12091
angela's...,1,1.0684902233144567e-05,12091
"downstairs,",1,1.0684902233144567e-05,12091
life?,1,1.0684902233144567e-05,12091
character),1,1.0684902233144567e-05,12091
tip,1,1.0684902233144567e-05,12091
"reason,",1,1.0684902233144567e-05,12091
lonerno!,1,1.0684902233144567e-05,12091
groundwork.,1,1.0684902233144567e-05,12091
casually,1,1.0684902233144567e-05,12091
relationship;,1,1.0684902233144567e-05,12091
mention,1,1.0684902233144567e-05,12091
terrific,1,1.0684902233144567e-05,12091
"yeahhey,",1,1.0684902233144567e-05,12091
go;,1,1.0684902233144567e-05,12091
erica.,1,1.0684902233144567e-05,12091
(reacting,1,1.0684902233144567e-05,12091
gotta...,1,1.0684902233144567e-05,12091
goodbye?,1,1.0684902233144567e-05,12091
"experience,",1,1.0684902233144567e-05,12091
"eyebrows,",1,1.0684902233144567e-05,12091
upstairs,1,1.0684902233144567e-05,12091
racheldamnit!,1,1.0684902233144567e-05,12091
losers.,1,1.0684902233144567e-05,12091
yourselves.,1,1.0684902233144567e-05,12091
performed,1,1.0684902233144567e-05,12091
continents..,1,1.0684902233144567e-05,12091
score!,1,1.0684902233144567e-05,12091
yelling.,1,1.0684902233144567e-05,12091
"do""",1,1.0684902233144567e-05,12091
ah...,1,1.0684902233144567e-05,12091
know!!,1,1.0684902233144567e-05,12091
2!,1,1.0684902233144567e-05,12091
discussion),1,1.0684902233144567e-05,12091
waitlookwait,1,1.0684902233144567e-05,12091
lauren?,1,1.0684902233144567e-05,12091
tools,1,1.0684902233144567e-05,12091
stain.),1,1.0684902233144567e-05,12091
goose!,1,1.0684902233144567e-05,12091
"sophisticated,",1,1.0684902233144567e-05,12091
"'cause,",1,1.0684902233144567e-05,12091
spilled,1,1.0684902233144567e-05,12091
bandages),1,1.0684902233144567e-05,12091
removing,1,1.0684902233144567e-05,12091
visit.,1,1.0684902233144567e-05,12091
sake.,1,1.0684902233144567e-05,12091
terry.,1,1.0684902233144567e-05,12091
joel...,1,1.0684902233144567e-05,12091
nothin!,1,1.0684902233144567e-05,12091
lame,1,1.0684902233144567e-05,12091
c.h.e.e.s.e!,1,1.0684902233144567e-05,12091
canceled,1,1.0684902233144567e-05,12091
bye!,1,1.0684902233144567e-05,12091
anymore?!!,1,1.0684902233144567e-05,12091
shootin,1,1.0684902233144567e-05,12091
"handshake,",1,1.0684902233144567e-05,12091
monday.,1,1.0684902233144567e-05,12091
canceled?!,1,1.0684902233144567e-05,12091
bob,1,1.0684902233144567e-05,12091
"oohhey,",1,1.0684902233144567e-05,12091
donuts!,1,1.0684902233144567e-05,12091
bust,1,1.0684902233144567e-05,12091
donut.,1,1.0684902233144567e-05,12091
2.,1,1.0684902233144567e-05,12091
feature?,1,1.0684902233144567e-05,12091
imagine.,1,1.0684902233144567e-05,12091
sci-fi,1,1.0684902233144567e-05,12091
"""those",1,1.0684902233144567e-05,12091
men,1,1.0684902233144567e-05,12091
finally!!,1,1.0684902233144567e-05,12091
with!,1,1.0684902233144567e-05,12091
sacrifice,1,1.0684902233144567e-05,12091
partner,1,1.0684902233144567e-05,12091
life;,1,1.0684902233144567e-05,12091
"time-machine.""",1,1.0684902233144567e-05,12091
jelly,1,1.0684902233144567e-05,12091
goodbye,1,1.0684902233144567e-05,12091
spontaneous.,1,1.0684902233144567e-05,12091
firstfirst,1,1.0684902233144567e-05,12091
shots?,1,1.0684902233144567e-05,12091
"jordan,",1,1.0684902233144567e-05,12091
"victor,",1,1.0684902233144567e-05,12091
natural.,1,1.0684902233144567e-05,12091
smears,1,1.0684902233144567e-05,12091
himself.,1,1.0684902233144567e-05,12091
"bite,",1,1.0684902233144567e-05,12091
"donut,",1,1.0684902233144567e-05,12091
surprise?,1,1.0684902233144567e-05,12091
outlaw!,1,1.0684902233144567e-05,12091
mixed,1,1.0684902233144567e-05,12091
opinion.,1,1.0684902233144567e-05,12091
madly,1,1.0684902233144567e-05,12091
assesses,1,1.0684902233144567e-05,12091
(through,1,1.0684902233144567e-05,12091
inside.,1,1.0684902233144567e-05,12091
more...,1,1.0684902233144567e-05,12091
package,1,1.0684902233144567e-05,12091
listens,1,1.0684902233144567e-05,12091
work...,1,1.0684902233144567e-05,12091
friends?,1,1.0684902233144567e-05,12091
moo.,1,1.0684902233144567e-05,12091
backyard.,1,1.0684902233144567e-05,12091
"old,",1,1.0684902233144567e-05,12091
wait...,1,1.0684902233144567e-05,12091
cow's,1,1.0684902233144567e-05,12091
farm,1,1.0684902233144567e-05,12091
moo-point.,1,1.0684902233144567e-05,12091
likin,1,1.0684902233144567e-05,12091
bye-bye.),1,1.0684902233144567e-05,12091
(waves,1,1.0684902233144567e-05,12091
states.,1,1.0684902233144567e-05,12091
united,1,1.0684902233144567e-05,12091
globe,1,1.0684902233144567e-05,12091
menus,1,1.0684902233144567e-05,12091
take-out,1,1.0684902233144567e-05,12091
cheeseburger.,1,1.0684902233144567e-05,12091
fist),1,1.0684902233144567e-05,12091
honest!,1,1.0684902233144567e-05,12091
lasagna,1,1.0684902233144567e-05,12091
(watching,1,1.0684902233144567e-05,12091
drawing.),1,1.0684902233144567e-05,12091
mentioned?,1,1.0684902233144567e-05,12091
sketch,1,1.0684902233144567e-05,12091
walkin,1,1.0684902233144567e-05,12091
(about,1,1.0684902233144567e-05,12091
cried!,1,1.0684902233144567e-05,12091
cried,1,1.0684902233144567e-05,12091
chunk,1,1.0684902233144567e-05,12091
punching.,1,1.0684902233144567e-05,12091
explanation.,1,1.0684902233144567e-05,12091
pieces,1,1.0684902233144567e-05,12091
embarrassed),1,1.0684902233144567e-05,12091
"plan,",1,1.0684902233144567e-05,12091
rusty.,1,1.0684902233144567e-05,12091
red-haired,1,1.0684902233144567e-05,12091
"seen,",1,1.0684902233144567e-05,12091
smokes-a-lot,1,1.0684902233144567e-05,12091
"mustache,",1,1.0684902233144567e-05,12091
tag's,1,1.0684902233144567e-05,12091
utah?,1,1.0684902233144567e-05,12091
gerbil.,1,1.0684902233144567e-05,12091
hero.,1,1.0684902233144567e-05,12091
mad?,1,1.0684902233144567e-05,12091
have.,1,1.0684902233144567e-05,12091
i-forgot-ten-states?,1,1.0684902233144567e-05,12091
educated,1,1.0684902233144567e-05,12091
beers?!,1,1.0684902233144567e-05,12091
(skeptical),1,1.0684902233144567e-05,12091
erin.,1,1.0684902233144567e-05,12091
paris?,1,1.0684902233144567e-05,12091
muffin?,1,1.0684902233144567e-05,12091
"""welcome",1,1.0684902233144567e-05,12091
previews.,1,1.0684902233144567e-05,12091
"home""",1,1.0684902233144567e-05,12091
pigeons,1,1.0684902233144567e-05,12091
affair,1,1.0684902233144567e-05,12091
assistant!,1,1.0684902233144567e-05,12091
anywhere.,1,1.0684902233144567e-05,12091
system,1,1.0684902233144567e-05,12091
46.,1,1.0684902233144567e-05,12091
paint.,1,1.0684902233144567e-05,12091
sometimes...,1,1.0684902233144567e-05,12091
erin!,1,1.0684902233144567e-05,12091
startling,1,1.0684902233144567e-05,12091
(erin,1,1.0684902233144567e-05,12091
emerges,1,1.0684902233144567e-05,12091
"read,",1,1.0684902233144567e-05,12091
whered,1,1.0684902233144567e-05,12091
cab.,1,1.0684902233144567e-05,12091
surprise.,1,1.0684902233144567e-05,12091
pancakes!,1,1.0684902233144567e-05,12091
labor,1,1.0684902233144567e-05,12091
allison?,1,1.0684902233144567e-05,12091
"awkward,",1,1.0684902233144567e-05,12091
calms,1,1.0684902233144567e-05,12091
sports-team!,1,1.0684902233144567e-05,12091
state?,1,1.0684902233144567e-05,12091
erica,1,1.0684902233144567e-05,12091
england,1,1.0684902233144567e-05,12091
fifty-six!,1,1.0684902233144567e-05,12091
states,1,1.0684902233144567e-05,12091
champ,1,1.0684902233144567e-05,12091
finally!,1,1.0684902233144567e-05,12091
loner,1,1.0684902233144567e-05,12091
"surprise,",1,1.0684902233144567e-05,12091
no-no-no-no-no!,1,1.0684902233144567e-05,12091
breakfasts.,1,1.0684902233144567e-05,12091
upstate,1,1.0684902233144567e-05,12091
70/30,1,1.0684902233144567e-05,12091
"milkshake,",1,1.0684902233144567e-05,12091
village.,1,1.0684902233144567e-05,12091
(whispers,1,1.0684902233144567e-05,12091
(returning),1,1.0684902233144567e-05,12091
arguing,1,1.0684902233144567e-05,12091
closer!,1,1.0684902233144567e-05,12091
"fan,",1,1.0684902233144567e-05,12091
"sports,",1,1.0684902233144567e-05,12091
and!,1,1.0684902233144567e-05,12091
car.),1,1.0684902233144567e-05,12091
dool,1,1.0684902233144567e-05,12091
coma!!,1,1.0684902233144567e-05,12091
scheduled,1,1.0684902233144567e-05,12091
syrup,1,1.0684902233144567e-05,12091
maple,1,1.0684902233144567e-05,12091
acceptance,1,1.0684902233144567e-05,12091
place...,1,1.0684902233144567e-05,12091
isjoey,1,1.0684902233144567e-05,12091
here...,1,1.0684902233144567e-05,12091
"ninety-six,",1,1.0684902233144567e-05,12091
announcer),1,1.0684902233144567e-05,12091
(pretending,1,1.0684902233144567e-05,12091
appear.,1,1.0684902233144567e-05,12091
happiness.,1,1.0684902233144567e-05,12091
awards.,1,1.0684902233144567e-05,12091
honestly,1,1.0684902233144567e-05,12091
1998.,1,1.0684902233144567e-05,12091
rings?,1,1.0684902233144567e-05,12091
ninety-seven.,1,1.0684902233144567e-05,12091
cheer.),1,1.0684902233144567e-05,12091
husband?,1,1.0684902233144567e-05,12091
shot!!!,1,1.0684902233144567e-05,12091
game.),1,1.0684902233144567e-05,12091
doing.),1,1.0684902233144567e-05,12091
little(whistles,1,1.0684902233144567e-05,12091
bedroom.),1,1.0684902233144567e-05,12091
lover!,1,1.0684902233144567e-05,12091
award.),1,1.0684902233144567e-05,12091
expected,1,1.0684902233144567e-05,12091
monkey?!,1,1.0684902233144567e-05,12091
justive,1,1.0684902233144567e-05,12091
ass?,1,1.0684902233144567e-05,12091
category.,1,1.0684902233144567e-05,12091
solved.,1,1.0684902233144567e-05,12091
teacher?,1,1.0684902233144567e-05,12091
ordained,1,1.0684902233144567e-05,12091
subway?,1,1.0684902233144567e-05,12091
tie?,1,1.0684902233144567e-05,12091
tie,1,1.0684902233144567e-05,12091
grammies,1,1.0684902233144567e-05,12091
(likes,1,1.0684902233144567e-05,12091
huhuh...,1,1.0684902233144567e-05,12091
bible,1,1.0684902233144567e-05,12091
whove,1,1.0684902233144567e-05,12091
"carefully,",1,1.0684902233144567e-05,12091
win?,1,1.0684902233144567e-05,12091
dog...,1,1.0684902233144567e-05,12091
witness,1,1.0684902233144567e-05,12091
award.,1,1.0684902233144567e-05,12091
sorry..,1,1.0684902233144567e-05,12091
soapies,1,1.0684902233144567e-05,12091
blessed,1,1.0684902233144567e-05,12091
"...ninety-five,",1,1.0684902233144567e-05,12091
event.,1,1.0684902233144567e-05,12091
may-maybe,1,1.0684902233144567e-05,12091
pants?!,1,1.0684902233144567e-05,12091
breakup?,1,1.0684902233144567e-05,12091
brain!!,1,1.0684902233144567e-05,12091
fuff!,1,1.0684902233144567e-05,12091
spending,1,1.0684902233144567e-05,12091
fli.,1,1.0684902233144567e-05,12091
yeahwait,1,1.0684902233144567e-05,12091
direction,1,1.0684902233144567e-05,12091
decide?,1,1.0684902233144567e-05,12091
obviously!,1,1.0684902233144567e-05,12091
street!,1,1.0684902233144567e-05,12091
"rangers-penguins,",1,1.0684902233144567e-05,12091
upstairs.),1,1.0684902233144567e-05,12091
instead.),1,1.0684902233144567e-05,12091
pillows,1,1.0684902233144567e-05,12091
"books,",1,1.0684902233144567e-05,12091
(thinks)a,1,1.0684902233144567e-05,12091
holding.),1,1.0684902233144567e-05,12091
lamp,1,1.0684902233144567e-05,12091
hers),1,1.0684902233144567e-05,12091
stoop,1,1.0684902233144567e-05,12091
city!,1,1.0684902233144567e-05,12091
tip.,1,1.0684902233144567e-05,12091
listen;,1,1.0684902233144567e-05,12091
"""ghe",1,1.0684902233144567e-05,12091
lamp.),1,1.0684902233144567e-05,12091
boyfriend?,1,1.0684902233144567e-05,12091
hand?,1,1.0684902233144567e-05,12091
dates.,1,1.0684902233144567e-05,12091
slice(thinks)six,1,1.0684902233144567e-05,12091
nowwhy,1,1.0684902233144567e-05,12091
out:,1,1.0684902233144567e-05,12091
wife?,1,1.0684902233144567e-05,12091
corsage?,1,1.0684902233144567e-05,12091
french.,1,1.0684902233144567e-05,12091
"rsum,",1,1.0684902233144567e-05,12091
fluent,1,1.0684902233144567e-05,12091
joint!,1,1.0684902233144567e-05,12091
technically,1,1.0684902233144567e-05,12091
hurting.,1,1.0684902233144567e-05,12091
kristen?,1,1.0684902233144567e-05,12091
coup,1,1.0684902233144567e-05,12091
layer?,1,1.0684902233144567e-05,12091
clow.,1,1.0684902233144567e-05,12091
94,1,1.0684902233144567e-05,12091
yknow!,1,1.0684902233144567e-05,12091
depli,1,1.0684902233144567e-05,12091
mblue.,1,1.0684902233144567e-05,12091
screwed!,1,1.0684902233144567e-05,12091
limit.,1,1.0684902233144567e-05,12091
kristen,1,1.0684902233144567e-05,12091
receit.),1,1.0684902233144567e-05,12091
te,1,1.0684902233144567e-05,12091
(finds,1,1.0684902233144567e-05,12091
facial?,1,1.0684902233144567e-05,12091
flouppe,1,1.0684902233144567e-05,12091
the?!,1,1.0684902233144567e-05,12091
applause.,1,1.0684902233144567e-05,12091
gracious,1,1.0684902233144567e-05,12091
vase,1,1.0684902233144567e-05,12091
chicago,1,1.0684902233144567e-05,12091
"bed,",1,1.0684902233144567e-05,12091
scorcese.,1,1.0684902233144567e-05,12091
towers,1,1.0684902233144567e-05,12091
"next,",1,1.0684902233144567e-05,12091
classy!,1,1.0684902233144567e-05,12091
century.,1,1.0684902233144567e-05,12091
america,1,1.0684902233144567e-05,12091
period,1,1.0684902233144567e-05,12091
budget,1,1.0684902233144567e-05,12091
blowing,1,1.0684902233144567e-05,12091
steals,1,1.0684902233144567e-05,12091
(joeys,1,1.0684902233144567e-05,12091
godfather-type,1,1.0684902233144567e-05,12091
family...,1,1.0684902233144567e-05,12091
y-y-yeah!,1,1.0684902233144567e-05,12091
self,1,1.0684902233144567e-05,12091
soapie.,1,1.0684902233144567e-05,12091
jessica.,1,1.0684902233144567e-05,12091
p-please,1,1.0684902233144567e-05,12091
"instead,",1,1.0684902233144567e-05,12091
wait-wait,1,1.0684902233144567e-05,12091
scratch,1,1.0684902233144567e-05,12091
plushey,1,1.0684902233144567e-05,12091
"scorcese,",1,1.0684902233144567e-05,12091
"serious,",1,1.0684902233144567e-05,12091
weather,1,1.0684902233144567e-05,12091
improv,1,1.0684902233144567e-05,12091
putty!,1,1.0684902233144567e-05,12091
delicious.,1,1.0684902233144567e-05,12091
toothpicks?,1,1.0684902233144567e-05,12091
and-and-and-and-and,1,1.0684902233144567e-05,12091
kn-i,1,1.0684902233144567e-05,12091
over?,1,1.0684902233144567e-05,12091
"horse,",1,1.0684902233144567e-05,12091
barmifsaed?,1,1.0684902233144567e-05,12091
sowhat?,1,1.0684902233144567e-05,12091
tastefully,1,1.0684902233144567e-05,12091
handled,1,1.0684902233144567e-05,12091
ruining,1,1.0684902233144567e-05,12091
legitimate,1,1.0684902233144567e-05,12091
unstable?,1,1.0684902233144567e-05,12091
breakfast,1,1.0684902233144567e-05,12091
will-will,1,1.0684902233144567e-05,12091
tender.,1,1.0684902233144567e-05,12091
undress,1,1.0684902233144567e-05,12091
rainstorm.,1,1.0684902233144567e-05,12091
jewish,1,1.0684902233144567e-05,12091
corsages!,1,1.0684902233144567e-05,12091
catholic,1,1.0684902233144567e-05,12091
michael.,1,1.0684902233144567e-05,12091
nudity,1,1.0684902233144567e-05,12091
disrespect,1,1.0684902233144567e-05,12091
nobodys,1,1.0684902233144567e-05,12091
me...,1,1.0684902233144567e-05,12091
blizzard.,1,1.0684902233144567e-05,12091
hear!,1,1.0684902233144567e-05,12091
"nominees),",1,1.0684902233144567e-05,12091
applaud,1,1.0684902233144567e-05,12091
crying),1,1.0684902233144567e-05,12091
bishop,1,1.0684902233144567e-05,12091
(staring,1,1.0684902233144567e-05,12091
loren,1,1.0684902233144567e-05,12091
live!,1,1.0684902233144567e-05,12091
"applause,",1,1.0684902233144567e-05,12091
sculpture),1,1.0684902233144567e-05,12091
tongue,1,1.0684902233144567e-05,12091
goff.,1,1.0684902233144567e-05,12091
allow,1,1.0684902233144567e-05,12091
passions,1,1.0684902233144567e-05,12091
bridges,1,1.0684902233144567e-05,12091
nominees,1,1.0684902233144567e-05,12091
wellso-so,1,1.0684902233144567e-05,12091
curtains,1,1.0684902233144567e-05,12091
deserves,1,1.0684902233144567e-05,12091
actresses,1,1.0684902233144567e-05,12091
outside),1,1.0684902233144567e-05,12091
brilliant,1,1.0684902233144567e-05,12091
monotone),1,1.0684902233144567e-05,12091
loser,1,1.0684902233144567e-05,12091
seriously!,1,1.0684902233144567e-05,12091
"personal.""",1,1.0684902233144567e-05,12091
"mchann,",1,1.0684902233144567e-05,12091
ashley.,1,1.0684902233144567e-05,12091
win!,1,1.0684902233144567e-05,12091
em.,1,1.0684902233144567e-05,12091
grammy.,1,1.0684902233144567e-05,12091
"it!""",1,1.0684902233144567e-05,12091
behalfin,1,1.0684902233144567e-05,12091
verb!,1,1.0684902233144567e-05,12091
borrowing,1,1.0684902233144567e-05,12091
recent,1,1.0684902233144567e-05,12091
above,1,1.0684902233144567e-05,12091
jessica.),1,1.0684902233144567e-05,12091
unsuccessful,1,1.0684902233144567e-05,12091
whips,1,1.0684902233144567e-05,12091
exits.),1,1.0684902233144567e-05,12091
angers,1,1.0684902233144567e-05,12091
microphone,1,1.0684902233144567e-05,12091
"""family",1,1.0684902233144567e-05,12091
2:,1,1.0684902233144567e-05,12091
thissa,1,1.0684902233144567e-05,12091
(applause),1,1.0684902233144567e-05,12091
ashley,1,1.0684902233144567e-05,12091
envelope)jessica,1,1.0684902233144567e-05,12091
is(opens,1,1.0684902233144567e-05,12091
itsa,1,1.0684902233144567e-05,12091
deu,1,1.0684902233144567e-05,12091
flooff,1,1.0684902233144567e-05,12091
"garden,",1,1.0684902233144567e-05,12091
wellhey-hey!,1,1.0684902233144567e-05,12091
"""boy,",1,1.0684902233144567e-05,12091
dont-dont-dont,1,1.0684902233144567e-05,12091
pass!,1,1.0684902233144567e-05,12091
jolie!,1,1.0684902233144567e-05,12091
lansbangelina,1,1.0684902233144567e-05,12091
characters.,1,1.0684902233144567e-05,12091
u-up!,1,1.0684902233144567e-05,12091
toutes,1,1.0684902233144567e-05,12091
smore!,1,1.0684902233144567e-05,12091
blu-ay,1,1.0684902233144567e-05,12091
itll-itll,1,1.0684902233144567e-05,12091
everything.),1,1.0684902233144567e-05,12091
bloo.,1,1.0684902233144567e-05,12091
bloo,1,1.0684902233144567e-05,12091
pfoof!,1,1.0684902233144567e-05,12091
"re-enters,",1,1.0684902233144567e-05,12091
sa-sa-saw!,1,1.0684902233144567e-05,12091
scurries,1,1.0684902233144567e-05,12091
oh-hoh!,1,1.0684902233144567e-05,12091
resume!,1,1.0684902233144567e-05,12091
ha-hah!,1,1.0684902233144567e-05,12091
accent?!,1,1.0684902233144567e-05,12091
english,1,1.0684902233144567e-05,12091
"ever!!""",1,1.0684902233144567e-05,12091
"actress!""",1,1.0684902233144567e-05,12091
(shes,1,1.0684902233144567e-05,12091
againthat,1,1.0684902233144567e-05,12091
page),1,1.0684902233144567e-05,12091
messier,1,1.0684902233144567e-05,12091
"how-how,",1,1.0684902233144567e-05,12091
airport?,1,1.0684902233144567e-05,12091
well-well,1,1.0684902233144567e-05,12091
noo,1,1.0684902233144567e-05,12091
jessica),1,1.0684902233144567e-05,12091
electricity,1,1.0684902233144567e-05,12091
fence.,1,1.0684902233144567e-05,12091
electric,1,1.0684902233144567e-05,12091
"ew,",1,1.0684902233144567e-05,12091
les,1,1.0684902233144567e-05,12091
lu,1,1.0684902233144567e-05,12091
crease-,1,1.0684902233144567e-05,12091
(flipping,1,1.0684902233144567e-05,12091
means.),1,1.0684902233144567e-05,12091
lines!,1,1.0684902233144567e-05,12091
coma.,1,1.0684902233144567e-05,12091
cecilia),1,1.0684902233144567e-05,12091
by.,1,1.0684902233144567e-05,12091
passionate?,1,1.0684902233144567e-05,12091
get-get,1,1.0684902233144567e-05,12091
"hot!""",1,1.0684902233144567e-05,12091
"""she",1,1.0684902233144567e-05,12091
"but-but,",1,1.0684902233144567e-05,12091
lockhart,1,1.0684902233144567e-05,12091
"""jessica",1,1.0684902233144567e-05,12091
"tapes,",1,1.0684902233144567e-05,12091
"monroe,",1,1.0684902233144567e-05,12091
shotgun!,1,1.0684902233144567e-05,12091
scientist!,1,1.0684902233144567e-05,12091
unbelievably.),1,1.0684902233144567e-05,12091
"""thing"".",1,1.0684902233144567e-05,12091
goodbye!,1,1.0684902233144567e-05,12091
"although,",1,1.0684902233144567e-05,12091
fungus.,1,1.0684902233144567e-05,12091
fungus!,1,1.0684902233144567e-05,12091
-peaches?,1,1.0684902233144567e-05,12091
lockhart.,1,1.0684902233144567e-05,12091
scratchy,1,1.0684902233144567e-05,12091
cecilia,1,1.0684902233144567e-05,12091
alive.,1,1.0684902233144567e-05,12091
dark.,1,1.0684902233144567e-05,12091
(squinting,1,1.0684902233144567e-05,12091
eyes),1,1.0684902233144567e-05,12091
months.,1,1.0684902233144567e-05,12091
ridiculous,1,1.0684902233144567e-05,12091
procedure.,1,1.0684902233144567e-05,12091
controversial,1,1.0684902233144567e-05,12091
highly,1,1.0684902233144567e-05,12091
(seriously),1,1.0684902233144567e-05,12091
transplanted,1,1.0684902233144567e-05,12091
admits,1,1.0684902233144567e-05,12091
"supportive,",1,1.0684902233144567e-05,12091
yesterday.,1,1.0684902233144567e-05,12091
coma!,1,1.0684902233144567e-05,12091
an-an-anyway,1,1.0684902233144567e-05,12091
character.,1,1.0684902233144567e-05,12091
essence,1,1.0684902233144567e-05,12091
capture,1,1.0684902233144567e-05,12091
about-about,1,1.0684902233144567e-05,12091
the-the-the,1,1.0684902233144567e-05,12091
yeah-ye-ye-ye-ye-yel-l-l-l-l-look,1,1.0684902233144567e-05,12091
yeah-hah.,1,1.0684902233144567e-05,12091
toute-de-le-fruit.,1,1.0684902233144567e-05,12091
container,1,1.0684902233144567e-05,12091
devastated!,1,1.0684902233144567e-05,12091
fans!,1,1.0684902233144567e-05,12091
2003.,1,1.0684902233144567e-05,12091
expectantly,1,1.0684902233144567e-05,12091
seed,1,1.0684902233144567e-05,12091
received.),1,1.0684902233144567e-05,12091
ferocity,1,1.0684902233144567e-05,12091
teeth.,1,1.0684902233144567e-05,12091
dina.,1,1.0684902233144567e-05,12091
slaps,1,1.0684902233144567e-05,12091
monroe,1,1.0684902233144567e-05,12091
writers.,1,1.0684902233144567e-05,12091
escrow?,1,1.0684902233144567e-05,12091
tips,1,1.0684902233144567e-05,12091
(realizes.),1,1.0684902233144567e-05,12091
isi,1,1.0684902233144567e-05,12091
"city""?",1,1.0684902233144567e-05,12091
style.,1,1.0684902233144567e-05,12091
was?!,1,1.0684902233144567e-05,12091
nuts.,1,1.0684902233144567e-05,12091
downstairs,1,1.0684902233144567e-05,12091
lah,1,1.0684902233144567e-05,12091
possible.),1,1.0684902233144567e-05,12091
brought?,1,1.0684902233144567e-05,12091
justwhere,1,1.0684902233144567e-05,12091
peeh!,1,1.0684902233144567e-05,12091
"maid,",1,1.0684902233144567e-05,12091
ombrah!,1,1.0684902233144567e-05,12091
up).,1,1.0684902233144567e-05,12091
strawberries?,1,1.0684902233144567e-05,12091
shah,1,1.0684902233144567e-05,12091
pooh.,1,1.0684902233144567e-05,12091
"it.""",1,1.0684902233144567e-05,12091
"""by",1,1.0684902233144567e-05,12091
"journey""",1,1.0684902233144567e-05,12091
"""began",1,1.0684902233144567e-05,12091
"un,",1,1.0684902233144567e-05,12091
steak?!,1,1.0684902233144567e-05,12091
laugh,1,1.0684902233144567e-05,12091
atlantic,1,1.0684902233144567e-05,12091
"and""",1,1.0684902233144567e-05,12091
loving,1,1.0684902233144567e-05,12091
blah!,1,1.0684902233144567e-05,12091
ooh-ooh!,1,1.0684902233144567e-05,12091
anymore?!,1,1.0684902233144567e-05,12091
"ho-ho-ho,",1,1.0684902233144567e-05,12091
scooping,1,1.0684902233144567e-05,12091
statue,1,1.0684902233144567e-05,12091
"butter,",1,1.0684902233144567e-05,12091
twentieth?,1,1.0684902233144567e-05,12091
added,1,1.0684902233144567e-05,12091
15?,1,1.0684902233144567e-05,12091
gimme!,1,1.0684902233144567e-05,12091
liberty.,1,1.0684902233144567e-05,12091
blue!,1,1.0684902233144567e-05,12091
cheese!,1,1.0684902233144567e-05,12091
(pausing,1,1.0684902233144567e-05,12091
justit-it,1,1.0684902233144567e-05,12091
gonna?!,1,1.0684902233144567e-05,12091
lucky!,1,1.0684902233144567e-05,12091
no-hey-no!,1,1.0684902233144567e-05,12091
pooh,1,1.0684902233144567e-05,12091
pooh!,1,1.0684902233144567e-05,12091
y-y-you,1,1.0684902233144567e-05,12091
yes?!,1,1.0684902233144567e-05,12091
maid!,1,1.0684902233144567e-05,12091
"cloth,",1,1.0684902233144567e-05,12091
glare.),1,1.0684902233144567e-05,12091
receiv(shuts,1,1.0684902233144567e-05,12091
stars!,1,1.0684902233144567e-05,12091
ahead,1,1.0684902233144567e-05,12091
"blu,",1,1.0684902233144567e-05,12091
envy,1,1.0684902233144567e-05,12091
ministers,1,1.0684902233144567e-05,12091
"astonished,",1,1.0684902233144567e-05,12091
"disgusted,",1,1.0684902233144567e-05,12091
"now-now,",1,1.0684902233144567e-05,12091
though),1,1.0684902233144567e-05,12091
internet!,1,1.0684902233144567e-05,12091
ordination.),1,1.0684902233144567e-05,12091
proof,1,1.0684902233144567e-05,12091
(offended),1,1.0684902233144567e-05,12091
bearing,1,1.0684902233144567e-05,12091
reverend,1,1.0684902233144567e-05,12091
rub.),1,1.0684902233144567e-05,12091
dja,1,1.0684902233144567e-05,12091
"share,",1,1.0684902233144567e-05,12091
lesbian...,1,1.0684902233144567e-05,12091
"okay-okay,",1,1.0684902233144567e-05,12091
claude.,1,1.0684902233144567e-05,12091
okay!!,1,1.0684902233144567e-05,12091
c'est,1,1.0684902233144567e-05,12091
pu,1,1.0684902233144567e-05,12091
right!!!,1,1.0684902233144567e-05,12091
stranger,1,1.0684902233144567e-05,12091
breasts!,1,1.0684902233144567e-05,12091
"spit,",1,1.0684902233144567e-05,12091
no-no-no-no,1,1.0684902233144567e-05,12091
draft,1,1.0684902233144567e-05,12091
brought.),1,1.0684902233144567e-05,12091
"bleu""",1,1.0684902233144567e-05,12091
spots,1,1.0684902233144567e-05,12091
"bla,",1,1.0684902233144567e-05,12091
receivers,1,1.0684902233144567e-05,12091
givers,1,1.0684902233144567e-05,12091
written.,1,1.0684902233144567e-05,12091
"receive.""",1,1.0684902233144567e-05,12091
approval.),1,1.0684902233144567e-05,12091
"receiving.""",1,1.0684902233144567e-05,12091
leetch,1,1.0684902233144567e-05,12091
received.,1,1.0684902233144567e-05,12091
shared,1,1.0684902233144567e-05,12091
"flu,",1,1.0684902233144567e-05,12091
flenk!,1,1.0684902233144567e-05,12091
sharing.,1,1.0684902233144567e-05,12091
gestures,1,1.0684902233144567e-05,12091
"""bleu",1,1.0684902233144567e-05,12091
continues,1,1.0684902233144567e-05,12091
"bleu,",1,1.0684902233144567e-05,12091
"share.""",1,1.0684902233144567e-05,12091
blu,1,1.0684902233144567e-05,12091
celebrate,1,1.0684902233144567e-05,12091
occasion,1,1.0684902233144567e-05,12091
joyous,1,1.0684902233144567e-05,12091
bla,1,1.0684902233144567e-05,12091
maybe!,1,1.0684902233144567e-05,12091
rearrange,1,1.0684902233144567e-05,12091
numb,1,1.0684902233144567e-05,12091
extras.,1,1.0684902233144567e-05,12091
badge,1,1.0684902233144567e-05,12091
breast),1,1.0684902233144567e-05,12091
"""puppy.""",1,1.0684902233144567e-05,12091
replace,1,1.0684902233144567e-05,12091
"edges,",1,1.0684902233144567e-05,12091
rough,1,1.0684902233144567e-05,12091
eight.,1,1.0684902233144567e-05,12091
repeatedly,1,1.0684902233144567e-05,12091
director's,1,1.0684902233144567e-05,12091
(off,1,1.0684902233144567e-05,12091
scene?,1,1.0684902233144567e-05,12091
sponge,1,1.0684902233144567e-05,12091
"ass.""",1,1.0684902233144567e-05,12091
glamorous,1,1.0684902233144567e-05,12091
stroking,1,1.0684902233144567e-05,12091
pharmacists,1,1.0684902233144567e-05,12091
loan,1,1.0684902233144567e-05,12091
bitten,1,1.0684902233144567e-05,12091
:,1,1.0684902233144567e-05,12091
muffin),1,1.0684902233144567e-05,12091
myers.,1,1.0684902233144567e-05,12091
lilian,1,1.0684902233144567e-05,12091
mine's,1,1.0684902233144567e-05,12091
eye),1,1.0684902233144567e-05,12091
mother-puppy,1,1.0684902233144567e-05,12091
"doctor,",1,1.0684902233144567e-05,12091
convention?,1,1.0684902233144567e-05,12091
helping?,1,1.0684902233144567e-05,12091
forbidden,1,1.0684902233144567e-05,12091
badges,1,1.0684902233144567e-05,12091
her??,1,1.0684902233144567e-05,12091
"nanny,",1,1.0684902233144567e-05,12091
frank,1,1.0684902233144567e-05,12091
"allright,",1,1.0684902233144567e-05,12091
medeio,1,1.0684902233144567e-05,12091
thoughts.,1,1.0684902233144567e-05,12091
organize,1,1.0684902233144567e-05,12091
eva,1,1.0684902233144567e-05,12091
focuses,1,1.0684902233144567e-05,12091
mon?,1,1.0684902233144567e-05,12091
"doesn't,",1,1.0684902233144567e-05,12091
"security,",1,1.0684902233144567e-05,12091
masseuse.,1,1.0684902233144567e-05,12091
tables?,1,1.0684902233144567e-05,12091
"drake,",1,1.0684902233144567e-05,12091
trorro...,1,1.0684902233144567e-05,12091
bald?,1,1.0684902233144567e-05,12091
"hat,",1,1.0684902233144567e-05,12091
moonlight,1,1.0684902233144567e-05,12091
parts.,1,1.0684902233144567e-05,12091
womba...,1,1.0684902233144567e-05,12091
patch!,1,1.0684902233144567e-05,12091
(blinks,1,1.0684902233144567e-05,12091
most?,1,1.0684902233144567e-05,12091
hey-heeyyy,1,1.0684902233144567e-05,12091
"lying.""",1,1.0684902233144567e-05,12091
plate?,1,1.0684902233144567e-05,12091
else's?,1,1.0684902233144567e-05,12091
plate's,1,1.0684902233144567e-05,12091
terrfic,1,1.0684902233144567e-05,12091
know..,1,1.0684902233144567e-05,12091
man..,1,1.0684902233144567e-05,12091
snorkeling!,1,1.0684902233144567e-05,12091
looks>,1,1.0684902233144567e-05,12091
sleeve,1,1.0684902233144567e-05,12091
<forgetting,1,1.0684902233144567e-05,12091
uh..,1,1.0684902233144567e-05,12091
"""joey",1,1.0684902233144567e-05,12091
oklahoma?,1,1.0684902233144567e-05,12091
<pause>,1,1.0684902233144567e-05,12091
bubbles,1,1.0684902233144567e-05,12091
ecstatic),1,1.0684902233144567e-05,12091
"phoebe's""",1,1.0684902233144567e-05,12091
speech...,1,1.0684902233144567e-05,12091
(bewildered),1,1.0684902233144567e-05,12091
"(sighs,",1,1.0684902233144567e-05,12091
folded,1,1.0684902233144567e-05,12091
over>,1,1.0684902233144567e-05,12091
<motions,1,1.0684902233144567e-05,12091
thanksgiving..,1,1.0684902233144567e-05,12091
raining,1,1.0684902233144567e-05,12091
lying.,1,1.0684902233144567e-05,12091
arg...,1,1.0684902233144567e-05,12091
<throws,1,1.0684902233144567e-05,12091
blushing!,1,1.0684902233144567e-05,12091
runner-up,1,1.0684902233144567e-05,12091
wendy,1,1.0684902233144567e-05,12091
(tickles,1,1.0684902233144567e-05,12091
leftover,1,1.0684902233144567e-05,12091
(eagerly),1,1.0684902233144567e-05,12091
*your*,1,1.0684902233144567e-05,12091
who...,1,1.0684902233144567e-05,12091
ribbed,1,1.0684902233144567e-05,12091
sweet-tooth.,1,1.0684902233144567e-05,12091
"smell,",1,1.0684902233144567e-05,12091
*love*,1,1.0684902233144567e-05,12091
in...,1,1.0684902233144567e-05,12091
angrily,1,1.0684902233144567e-05,12091
"""erectus""!",1,1.0684902233144567e-05,12091
producer.,1,1.0684902233144567e-05,12091
erectus?,1,1.0684902233144567e-05,12091
pie.,1,1.0684902233144567e-05,12091
"pies,",1,1.0684902233144567e-05,12091
jello,1,1.0684902233144567e-05,12091
oooh..,1,1.0684902233144567e-05,12091
setting,1,1.0684902233144567e-05,12091
air>,1,1.0684902233144567e-05,12091
fruit!,1,1.0684902233144567e-05,12091
hasn't,1,1.0684902233144567e-05,12091
slim,1,1.0684902233144567e-05,12091
(pound,1,1.0684902233144567e-05,12091
tweeze,1,1.0684902233144567e-05,12091
!,1,1.0684902233144567e-05,12091
anymoreplucking.,1,1.0684902233144567e-05,12091
spears!?,1,1.0684902233144567e-05,12091
pictures.,1,1.0684902233144567e-05,12091
soi,1,1.0684902233144567e-05,12091
skinny,1,1.0684902233144567e-05,12091
"marker,",1,1.0684902233144567e-05,12091
magic,1,1.0684902233144567e-05,12091
oneeyebrow,1,1.0684902233144567e-05,12091
ground).,1,1.0684902233144567e-05,12091
sissy,1,1.0684902233144567e-05,12091
aroundthat,1,1.0684902233144567e-05,12091
"taken,",1,1.0684902233144567e-05,12091
hoooow!,1,1.0684902233144567e-05,12091
dammit!,1,1.0684902233144567e-05,12091
tweezers),1,1.0684902233144567e-05,12091
"kenny,",1,1.0684902233144567e-05,12091
"spears?""",1,1.0684902233144567e-05,12091
ok(he,1,1.0684902233144567e-05,12091
matter-of-factly),1,1.0684902233144567e-05,12091
right!just,1,1.0684902233144567e-05,12091
wha...?,1,1.0684902233144567e-05,12091
swimming...,1,1.0684902233144567e-05,12091
circles,1,1.0684902233144567e-05,12091
sadistic,1,1.0684902233144567e-05,12091
princess,1,1.0684902233144567e-05,12091
day's,1,1.0684902233144567e-05,12091
headed.,1,1.0684902233144567e-05,12091
jars.,1,1.0684902233144567e-05,12091
somebody.,1,1.0684902233144567e-05,12091
happening,1,1.0684902233144567e-05,12091
names?,1,1.0684902233144567e-05,12091
pump...,1,1.0684902233144567e-05,12091
accidentally,1,1.0684902233144567e-05,12091
"weren't,",1,1.0684902233144567e-05,12091
adorable,1,1.0684902233144567e-05,12091
exhausted,1,1.0684902233144567e-05,12091
charm.,1,1.0684902233144567e-05,12091
andrea--angela--andrea...,1,1.0684902233144567e-05,12091
"thong,",1,1.0684902233144567e-05,12091
eyelashes.,1,1.0684902233144567e-05,12091
comb,1,1.0684902233144567e-05,12091
add,1,1.0684902233144567e-05,12091
"spent,",1,1.0684902233144567e-05,12091
doing!,1,1.0684902233144567e-05,12091
"lives"".",1,1.0684902233144567e-05,12091
kidding),1,1.0684902233144567e-05,12091
ramoray.,1,1.0684902233144567e-05,12091
saloon,1,1.0684902233144567e-05,12091
bitch,1,1.0684902233144567e-05,12091
at??,1,1.0684902233144567e-05,12091
face!!,1,1.0684902233144567e-05,12091
"swim,",1,1.0684902233144567e-05,12091
threshold...holly,1,1.0684902233144567e-05,12091
"molly,",1,1.0684902233144567e-05,12091
"princess,",1,1.0684902233144567e-05,12091
fairy,1,1.0684902233144567e-05,12091
(admits),1,1.0684902233144567e-05,12091
real?,1,1.0684902233144567e-05,12091
actally,1,1.0684902233144567e-05,12091
minds,1,1.0684902233144567e-05,12091
princess??,1,1.0684902233144567e-05,12091
"""galaxy",1,1.0684902233144567e-05,12091
(upset),1,1.0684902233144567e-05,12091
college.,1,1.0684902233144567e-05,12091
discipline.,1,1.0684902233144567e-05,12091
molly),1,1.0684902233144567e-05,12091
good...,1,1.0684902233144567e-05,12091
later,1,1.0684902233144567e-05,12091
leaving),1,1.0684902233144567e-05,12091
"away""?",1,1.0684902233144567e-05,12091
sing),1,1.0684902233144567e-05,12091
aroud,1,1.0684902233144567e-05,12091
mediocre,1,1.0684902233144567e-05,12091
leave).,1,1.0684902233144567e-05,12091
novels,1,1.0684902233144567e-05,12091
obstacles.,1,1.0684902233144567e-05,12091
bored!,1,1.0684902233144567e-05,12091
"rain,",1,1.0684902233144567e-05,12091
lesbian!,1,1.0684902233144567e-05,12091
auditions.,1,1.0684902233144567e-05,12091
memorized,1,1.0684902233144567e-05,12091
photographer,1,1.0684902233144567e-05,12091
dig,1,1.0684902233144567e-05,12091
wax).,1,1.0684902233144567e-05,12091
thanks.(joey,1,1.0684902233144567e-05,12091
spade,1,1.0684902233144567e-05,12091
appointment.,1,1.0684902233144567e-05,12091
standards!,1,1.0684902233144567e-05,12091
arghhh!,1,1.0684902233144567e-05,12091
backpack),1,1.0684902233144567e-05,12091
hair!,1,1.0684902233144567e-05,12091
upside,1,1.0684902233144567e-05,12091
too?!,1,1.0684902233144567e-05,12091
freaking,1,1.0684902233144567e-05,12091
rains,1,1.0684902233144567e-05,12091
staring!,1,1.0684902233144567e-05,12091
famous!,1,1.0684902233144567e-05,12091
"(joey,",1,1.0684902233144567e-05,12091
june.,1,1.0684902233144567e-05,12091
on...?,1,1.0684902233144567e-05,12091
outbid,1,1.0684902233144567e-05,12091
waxed.,1,1.0684902233144567e-05,12091
congratulations.,1,1.0684902233144567e-05,12091
ishould,1,1.0684902233144567e-05,12091
leans,1,1.0684902233144567e-05,12091
arms)...,1,1.0684902233144567e-05,12091
"tribbiani.""",1,1.0684902233144567e-05,12091
(downhearted),1,1.0684902233144567e-05,12091
expert,1,1.0684902233144567e-05,12091
giddy),1,1.0684902233144567e-05,12091
easier?,1,1.0684902233144567e-05,12091
welded,1,1.0684902233144567e-05,12091
shut?!,1,1.0684902233144567e-05,12091
investments?,1,1.0684902233144567e-05,12091
listen...,1,1.0684902233144567e-05,12091
cheapest,1,1.0684902233144567e-05,12091
aaahh...,1,1.0684902233144567e-05,12091
mind...,1,1.0684902233144567e-05,12091
joke?,1,1.0684902233144567e-05,12091
allright.,1,1.0684902233144567e-05,12091
(kind,1,1.0684902233144567e-05,12091
paid.,1,1.0684902233144567e-05,12091
"""there""",1,1.0684902233144567e-05,12091
wigglemunch.,1,1.0684902233144567e-05,12091
puppets!,1,1.0684902233144567e-05,12091
recorder),1,1.0684902233144567e-05,12091
mice,1,1.0684902233144567e-05,12091
noooo...,1,1.0684902233144567e-05,12091
buns.,1,1.0684902233144567e-05,12091
hot-cross,1,1.0684902233144567e-05,12091
sandy,1,1.0684902233144567e-05,12091
allright!,1,1.0684902233144567e-05,12091
up...,1,1.0684902233144567e-05,12091
tank.,1,1.0684902233144567e-05,12091
overheard,1,1.0684902233144567e-05,12091
"sharp,",1,1.0684902233144567e-05,12091
farm.,1,1.0684902233144567e-05,12091
"bird.""",1,1.0684902233144567e-05,12091
"""excuse",1,1.0684902233144567e-05,12091
clearly..,1,1.0684902233144567e-05,12091
to...,1,1.0684902233144567e-05,12091
you're..,1,1.0684902233144567e-05,12091
meat...,1,1.0684902233144567e-05,12091
birds...,1,1.0684902233144567e-05,12091
emus...,1,1.0684902233144567e-05,12091
"hear,",1,1.0684902233144567e-05,12091
"weekends,",1,1.0684902233144567e-05,12091
pitchin',1,1.0684902233144567e-05,12091
official,1,1.0684902233144567e-05,12091
thigh),1,1.0684902233144567e-05,12091
emu,1,1.0684902233144567e-05,12091
robots!,1,1.0684902233144567e-05,12091
guarded,1,1.0684902233144567e-05,12091
"naa,",1,1.0684902233144567e-05,12091
different.you,1,1.0684902233144567e-05,12091
uniqueness.,1,1.0684902233144567e-05,12091
softly,1,1.0684902233144567e-05,12091
graze,1,1.0684902233144567e-05,12091
thigh.,1,1.0684902233144567e-05,12091
lightly,1,1.0684902233144567e-05,12091
grazing,1,1.0684902233144567e-05,12091
yeah....,1,1.0684902233144567e-05,12091
heeeyy!,1,1.0684902233144567e-05,12091
popped,1,1.0684902233144567e-05,12091
quit.,1,1.0684902233144567e-05,12091
nooooo!,1,1.0684902233144567e-05,12091
misters!,1,1.0684902233144567e-05,12091
"yeah""",1,1.0684902233144567e-05,12091
"""yeah,",1,1.0684902233144567e-05,12091
soldier,1,1.0684902233144567e-05,12091
was...,1,1.0684902233144567e-05,12091
doors...,1,1.0684902233144567e-05,12091
aaaaaahhhhhh,1,1.0684902233144567e-05,12091
huh...?,1,1.0684902233144567e-05,12091
something's,1,1.0684902233144567e-05,12091
becoming,1,1.0684902233144567e-05,12091
smile),1,1.0684902233144567e-05,12091
pizza),1,1.0684902233144567e-05,12091
babbling,1,1.0684902233144567e-05,12091
"embarrassed,",1,1.0684902233144567e-05,12091
pla-an.,1,1.0684902233144567e-05,12091
two...,1,1.0684902233144567e-05,12091
"aaahhh,",1,1.0684902233144567e-05,12091
sweeeeeet,1,1.0684902233144567e-05,12091
anywhere,1,1.0684902233144567e-05,12091
"""how",1,1.0684902233144567e-05,12091
aaaaahhhhh,1,1.0684902233144567e-05,12091
particular,1,1.0684902233144567e-05,12091
"doin'""",1,1.0684902233144567e-05,12091
"""lame",1,1.0684902233144567e-05,12091
"women"".",1,1.0684902233144567e-05,12091
kneed,1,1.0684902233144567e-05,12091
scaring,1,1.0684902233144567e-05,12091
damage,1,1.0684902233144567e-05,12091
...no...,1,1.0684902233144567e-05,12091
anything),1,1.0684902233144567e-05,12091
open!,1,1.0684902233144567e-05,12091
met?,1,1.0684902233144567e-05,12091
funniest,1,1.0684902233144567e-05,12091
slapping!,1,1.0684902233144567e-05,12091
penis,1,1.0684902233144567e-05,12091
"grimace,",1,1.0684902233144567e-05,12091
wanting,1,1.0684902233144567e-05,12091
weird...,1,1.0684902233144567e-05,12091
(contemplates,1,1.0684902233144567e-05,12091
that's...,1,1.0684902233144567e-05,12091
that...?,1,1.0684902233144567e-05,12091
really...?,1,1.0684902233144567e-05,12091
moments,1,1.0684902233144567e-05,12091
nah!,1,1.0684902233144567e-05,12091
level!!,1,1.0684902233144567e-05,12091
hall).,1,1.0684902233144567e-05,12091
sound),1,1.0684902233144567e-05,12091
"welcome""",1,1.0684902233144567e-05,12091
"ma'am,",1,1.0684902233144567e-05,12091
(when,1,1.0684902233144567e-05,12091
wing,1,1.0684902233144567e-05,12091
(realises...),1,1.0684902233144567e-05,12091
"estate,",1,1.0684902233144567e-05,12091
sorry...!,1,1.0684902233144567e-05,12091
link)!,1,1.0684902233144567e-05,12091
"monkey,",1,1.0684902233144567e-05,12091
"blowing,",1,1.0684902233144567e-05,12091
route.,1,1.0684902233144567e-05,12091
"(charmed,",1,1.0684902233144567e-05,12091
recoiling),1,1.0684902233144567e-05,12091
whistle,1,1.0684902233144567e-05,12091
because...,1,1.0684902233144567e-05,12091
referee's,1,1.0684902233144567e-05,12091
trembling,1,1.0684902233144567e-05,12091
(painfully),1,1.0684902233144567e-05,12091
no-no-no-no-no-no!,1,1.0684902233144567e-05,12091
whoo...,1,1.0684902233144567e-05,12091
li...,1,1.0684902233144567e-05,12091
american,1,1.0684902233144567e-05,12091
switches,1,1.0684902233144567e-05,12091
"vcr,",1,1.0684902233144567e-05,12091
charlie...,1,1.0684902233144567e-05,12091
pssst...,1,1.0684902233144567e-05,12091
twitches,1,1.0684902233144567e-05,12091
blame...,1,1.0684902233144567e-05,12091
bit),1,1.0684902233144567e-05,12091
"ass,",1,1.0684902233144567e-05,12091
"probably,",1,1.0684902233144567e-05,12091
(see,1,1.0684902233144567e-05,12091
crowds,1,1.0684902233144567e-05,12091
george,1,1.0684902233144567e-05,12091
george!!,1,1.0684902233144567e-05,12091
6:00,1,1.0684902233144567e-05,12091
common.,1,1.0684902233144567e-05,12091
dull!,1,1.0684902233144567e-05,12091
"""everyone",1,1.0684902233144567e-05,12091
arm.,1,1.0684902233144567e-05,12091
sarcastically),1,1.0684902233144567e-05,12091
why...,1,1.0684902233144567e-05,12091
forgot.,1,1.0684902233144567e-05,12091
crap.,1,1.0684902233144567e-05,12091
bookcase,1,1.0684902233144567e-05,12091
horses,1,1.0684902233144567e-05,12091
bed),1,1.0684902233144567e-05,12091
meaningful,1,1.0684902233144567e-05,12091
i'll...,1,1.0684902233144567e-05,12091
what...,1,1.0684902233144567e-05,12091
(outraged),1,1.0684902233144567e-05,12091
month??,1,1.0684902233144567e-05,12091
(desperate),1,1.0684902233144567e-05,12091
pinning,1,1.0684902233144567e-05,12091
saw!,1,1.0684902233144567e-05,12091
cheering...),1,1.0684902233144567e-05,12091
doin'???,1,1.0684902233144567e-05,12091
curious?,1,1.0684902233144567e-05,12091
fine...,1,1.0684902233144567e-05,12091
should...,1,1.0684902233144567e-05,12091
chicago-soundtrack.,1,1.0684902233144567e-05,12091
weird?,1,1.0684902233144567e-05,12091
monica...,1,1.0684902233144567e-05,12091
"ourselves,",1,1.0684902233144567e-05,12091
omelet,1,1.0684902233144567e-05,12091
"mouth,",1,1.0684902233144567e-05,12091
lasts,1,1.0684902233144567e-05,12091
longer),1,1.0684902233144567e-05,12091
"explain,",1,1.0684902233144567e-05,12091
"couch,",1,1.0684902233144567e-05,12091
"saw,",1,1.0684902233144567e-05,12091
extent,1,1.0684902233144567e-05,12091
ross..,1,1.0684902233144567e-05,12091
fajitas.,1,1.0684902233144567e-05,12091
best...,1,1.0684902233144567e-05,12091
"champagne,",1,1.0684902233144567e-05,12091
carriage,1,1.0684902233144567e-05,12091
home...,1,1.0684902233144567e-05,12091
carriage!,1,1.0684902233144567e-05,12091
charlie!,1,1.0684902233144567e-05,12091
out..,1,1.0684902233144567e-05,12091
that's..,1,1.0684902233144567e-05,12091
fajitas,1,1.0684902233144567e-05,12091
insulted,1,1.0684902233144567e-05,12091
apartment?,1,1.0684902233144567e-05,12091
hmmm...,1,1.0684902233144567e-05,12091
richard's,1,1.0684902233144567e-05,12091
"know...,",1,1.0684902233144567e-05,12091
'bout,1,1.0684902233144567e-05,12091
apartment...,1,1.0684902233144567e-05,12091
off...,1,1.0684902233144567e-05,12091
fast),1,1.0684902233144567e-05,12091
taped...,1,1.0684902233144567e-05,12091
although!,1,1.0684902233144567e-05,12091
years?,1,1.0684902233144567e-05,12091
highschool...,1,1.0684902233144567e-05,12091
"passionately,",1,1.0684902233144567e-05,12091
experience:,1,1.0684902233144567e-05,12091
kisses...,1,1.0684902233144567e-05,12091
down?,1,1.0684902233144567e-05,12091
dress!,1,1.0684902233144567e-05,12091
realises,1,1.0684902233144567e-05,12091
ross's/rachel's,1,1.0684902233144567e-05,12091
"whoo,",1,1.0684902233144567e-05,12091
whoo.,1,1.0684902233144567e-05,12091
charlie?,1,1.0684902233144567e-05,12091
understand...,1,1.0684902233144567e-05,12091
who'm,1,1.0684902233144567e-05,12091
lasagna.,1,1.0684902233144567e-05,12091
kissed.,1,1.0684902233144567e-05,12091
couldn't.,1,1.0684902233144567e-05,12091
so--ooory.,1,1.0684902233144567e-05,12091
side),1,1.0684902233144567e-05,12091
kids;,1,1.0684902233144567e-05,12091
recognize,1,1.0684902233144567e-05,12091
shrew,1,1.0684902233144567e-05,12091
(slightly,1,1.0684902233144567e-05,12091
meant!,1,1.0684902233144567e-05,12091
shorten,1,1.0684902233144567e-05,12091
"connecticut,",1,1.0684902233144567e-05,12091
knicks??,1,1.0684902233144567e-05,12091
forward.,1,1.0684902233144567e-05,12091
muse!,1,1.0684902233144567e-05,12091
invest,1,1.0684902233144567e-05,12091
fantasy?,1,1.0684902233144567e-05,12091
"won,",1,1.0684902233144567e-05,12091
questions!,1,1.0684902233144567e-05,12091
irritated)i'm,1,1.0684902233144567e-05,12091
say!,1,1.0684902233144567e-05,12091
metsss!,1,1.0684902233144567e-05,12091
know...won't,1,1.0684902233144567e-05,12091
else...you,1,1.0684902233144567e-05,12091
wishing,1,1.0684902233144567e-05,12091
you!?,1,1.0684902233144567e-05,12091
confusion!,1,1.0684902233144567e-05,12091
"geez,",1,1.0684902233144567e-05,12091
(gesturing,1,1.0684902233144567e-05,12091
painting),1,1.0684902233144567e-05,12091
painterly,1,1.0684902233144567e-05,12091
subtle,1,1.0684902233144567e-05,12091
excited)by,1,1.0684902233144567e-05,12091
how.,1,1.0684902233144567e-05,12091
rachel)!,1,1.0684902233144567e-05,12091
"yeah!hey,",1,1.0684902233144567e-05,12091
"hotline,",1,1.0684902233144567e-05,12091
dated!,1,1.0684902233144567e-05,12091
disappointment...(pause),1,1.0684902233144567e-05,12091
combined!,1,1.0684902233144567e-05,12091
lines.they,1,1.0684902233144567e-05,12091
rehearsing,1,1.0684902233144567e-05,12091
ehm...i'm...i'm,1,1.0684902233144567e-05,12091
you.let,1,1.0684902233144567e-05,12091
you.i,1,1.0684902233144567e-05,12091
this?you,1,1.0684902233144567e-05,12091
beautiful...why,1,1.0684902233144567e-05,12091
pineapple,1,1.0684902233144567e-05,12091
wished,1,1.0684902233144567e-05,12091
steffi,1,1.0684902233144567e-05,12091
"lottery,",1,1.0684902233144567e-05,12091
wishbone...,1,1.0684902233144567e-05,12091
ticket),1,1.0684902233144567e-05,12091
(checking),1,1.0684902233144567e-05,12091
changing.,1,1.0684902233144567e-05,12091
numbers!,1,1.0684902233144567e-05,12091
cultural,1,1.0684902233144567e-05,12091
announcing,1,1.0684902233144567e-05,12091
sofa,1,1.0684902233144567e-05,12091
jammed,1,1.0684902233144567e-05,12091
"graff,",1,1.0684902233144567e-05,12091
impasto,1,1.0684902233144567e-05,12091
(excited)did,1,1.0684902233144567e-05,12091
(smiling)look,1,1.0684902233144567e-05,12091
"""days""",1,1.0684902233144567e-05,12091
then...,1,1.0684902233144567e-05,12091
if...,1,1.0684902233144567e-05,12091
she...,1,1.0684902233144567e-05,12091
does?,1,1.0684902233144567e-05,12091
him..,1,1.0684902233144567e-05,12091
alright!!,1,1.0684902233144567e-05,12091
crappy?,1,1.0684902233144567e-05,12091
"road,",1,1.0684902233144567e-05,12091
swallowed,1,1.0684902233144567e-05,12091
transfer!,1,1.0684902233144567e-05,12091
phonetically?,1,1.0684902233144567e-05,12091
emma),1,1.0684902233144567e-05,12091
was?,1,1.0684902233144567e-05,12091
sweetie...,1,1.0684902233144567e-05,12091
"""frontal",1,1.0684902233144567e-05,12091
temporal,1,1.0684902233144567e-05,12091
zygomatic,1,1.0684902233144567e-05,12091
"craniotomy"".",1,1.0684902233144567e-05,12091
eaten,1,1.0684902233144567e-05,12091
crib),1,1.0684902233144567e-05,12091
(placing,1,1.0684902233144567e-05,12091
"bear"".",1,1.0684902233144567e-05,12091
"stirring,",1,1.0684902233144567e-05,12091
scrunchy.,1,1.0684902233144567e-05,12091
monster,1,1.0684902233144567e-05,12091
rocky,1,1.0684902233144567e-05,12091
(abashed),1,1.0684902233144567e-05,12091
"words,",1,1.0684902233144567e-05,12091
anymore)i,1,1.0684902233144567e-05,12091
emma!?,1,1.0684902233144567e-05,12091
canvas.,1,1.0684902233144567e-05,12091
monet,1,1.0684902233144567e-05,12091
panicky)oh,1,1.0684902233144567e-05,12091
outdoors,1,1.0684902233144567e-05,12091
attention)what's,1,1.0684902233144567e-05,12091
(who,1,1.0684902233144567e-05,12091
flavors,1,1.0684902233144567e-05,12091
virginia.,1,1.0684902233144567e-05,12091
west,1,1.0684902233144567e-05,12091
connecticut...not,1,1.0684902233144567e-05,12091
moment)yeah,1,1.0684902233144567e-05,12091
(hesitates,1,1.0684902233144567e-05,12091
elusive,1,1.0684902233144567e-05,12091
upto,1,1.0684902233144567e-05,12091
lottery,1,1.0684902233144567e-05,12091
subject,1,1.0684902233144567e-05,12091
spaghetti.,1,1.0684902233144567e-05,12091
not!),1,1.0684902233144567e-05,12091
abashed),1,1.0684902233144567e-05,12091
(even,1,1.0684902233144567e-05,12091
entertain,1,1.0684902233144567e-05,12091
hey!d'you,1,1.0684902233144567e-05,12091
right!(he,1,1.0684902233144567e-05,12091
pickings.,1,1.0684902233144567e-05,12091
happenin'?,1,1.0684902233144567e-05,12091
robe),1,1.0684902233144567e-05,12091
perplexed,1,1.0684902233144567e-05,12091
tired),1,1.0684902233144567e-05,12091
'one,1,1.0684902233144567e-05,12091
8.,1,1.0684902233144567e-05,12091
"(which,",1,1.0684902233144567e-05,12091
mispronounces,1,1.0684902233144567e-05,12091
"""amonious"").",1,1.0684902233144567e-05,12091
stupider,1,1.0684902233144567e-05,12091
life's,1,1.0684902233144567e-05,12091
it...?,1,1.0684902233144567e-05,12091
acrimonious.,1,1.0684902233144567e-05,12091
(charlie,1,1.0684902233144567e-05,12091
promise!,1,1.0684902233144567e-05,12091
close?,1,1.0684902233144567e-05,12091
"life"".",1,1.0684902233144567e-05,12091
(sipping,1,1.0684902233144567e-05,12091
journey,1,1.0684902233144567e-05,12091
heeey!,1,1.0684902233144567e-05,12091
bitter,1,1.0684902233144567e-05,12091
me:,1,1.0684902233144567e-05,12091
one-woman,1,1.0684902233144567e-05,12091
dude!!!this,1,1.0684902233144567e-05,12091
sentiment),1,1.0684902233144567e-05,12091
screwed.,1,1.0684902233144567e-05,12091
acrimonious,1,1.0684902233144567e-05,12091
ape,1,1.0684902233144567e-05,12091
"double-pass,",1,1.0684902233144567e-05,12091
"5,000$",1,1.0684902233144567e-05,12091
tissues,1,1.0684902233144567e-05,12091
costs,1,1.0684902233144567e-05,12091
"cult,",1,1.0684902233144567e-05,12091
another).,1,1.0684902233144567e-05,12091
canadian,1,1.0684902233144567e-05,12091
one).,1,1.0684902233144567e-05,12091
tv-,1,1.0684902233144567e-05,12091
rug,1,1.0684902233144567e-05,12091
wears,1,1.0684902233144567e-05,12091
clowns.,1,1.0684902233144567e-05,12091
approve,1,1.0684902233144567e-05,12091
hesitantly,1,1.0684902233144567e-05,12091
(browsing,1,1.0684902233144567e-05,12091
pass...,1,1.0684902233144567e-05,12091
slutty?,1,1.0684902233144567e-05,12091
"damn,",1,1.0684902233144567e-05,12091
"major,",1,1.0684902233144567e-05,12091
"dirk,",1,1.0684902233144567e-05,12091
dirk),1,1.0684902233144567e-05,12091
dirk.,1,1.0684902233144567e-05,12091
"co-stars,",1,1.0684902233144567e-05,12091
joke!,1,1.0684902233144567e-05,12091
people),1,1.0684902233144567e-05,12091
hade,1,1.0684902233144567e-05,12091
"(pauses,",1,1.0684902233144567e-05,12091
cuz,1,1.0684902233144567e-05,12091
"page,",1,1.0684902233144567e-05,12091
definitely.,1,1.0684902233144567e-05,12091
thought...well...,1,1.0684902233144567e-05,12091
blender...and,1,1.0684902233144567e-05,12091
thing),1,1.0684902233144567e-05,12091
flavor,1,1.0684902233144567e-05,12091
nodding),1,1.0684902233144567e-05,12091
"smoothy,",1,1.0684902233144567e-05,12091
butter,1,1.0684902233144567e-05,12091
licks,1,1.0684902233144567e-05,12091
(touches,1,1.0684902233144567e-05,12091
yankees.,1,1.0684902233144567e-05,12091
charlie.,1,1.0684902233144567e-05,12091
moved),1,1.0684902233144567e-05,12091
co-star's,1,1.0684902233144567e-05,12091
lemme,1,1.0684902233144567e-05,12091
say...if,1,1.0684902233144567e-05,12091
gay!,1,1.0684902233144567e-05,12091
scenes!,1,1.0684902233144567e-05,12091
parts),1,1.0684902233144567e-05,12091
inclines,1,1.0684902233144567e-05,12091
"actor?""",1,1.0684902233144567e-05,12091
"foolish,",1,1.0684902233144567e-05,12091
smarter,1,1.0684902233144567e-05,12091
"her)""oh",1,1.0684902233144567e-05,12091
"definitely,",1,1.0684902233144567e-05,12091
right...?,1,1.0684902233144567e-05,12091
very!,1,1.0684902233144567e-05,12091
oh...i,1,1.0684902233144567e-05,12091
beautiful...,1,1.0684902233144567e-05,12091
she...is...,1,1.0684902233144567e-05,12091
"make-up,",1,1.0684902233144567e-05,12091
"bedroom,",1,1.0684902233144567e-05,12091
olivia's,1,1.0684902233144567e-05,12091
sneaks,1,1.0684902233144567e-05,12091
hectic,1,1.0684902233144567e-05,12091
use?,1,1.0684902233144567e-05,12091
well..,1,1.0684902233144567e-05,12091
can't...,1,1.0684902233144567e-05,12091
olivia,1,1.0684902233144567e-05,12091
up..,1,1.0684902233144567e-05,12091
(approvingly),1,1.0684902233144567e-05,12091
about??,1,1.0684902233144567e-05,12091
woman'?,1,1.0684902233144567e-05,12091
once...with,1,1.0684902233144567e-05,12091
uh...well...just,1,1.0684902233144567e-05,12091
guide...,1,1.0684902233144567e-05,12091
so...i've,1,1.0684902233144567e-05,12091
olivia.,1,1.0684902233144567e-05,12091
convincing,1,1.0684902233144567e-05,12091
"worried,",1,1.0684902233144567e-05,12091
(point,1,1.0684902233144567e-05,12091
cries),1,1.0684902233144567e-05,12091
(emma,1,1.0684902233144567e-05,12091
caravaggio,1,1.0684902233144567e-05,12091
cookie)...,1,1.0684902233144567e-05,12091
"know"".",1,1.0684902233144567e-05,12091
auditioning,1,1.0684902233144567e-05,12091
asleep...,1,1.0684902233144567e-05,12091
"yah,",1,1.0684902233144567e-05,12091
cannon,1,1.0684902233144567e-05,12091
"shakespeare,",1,1.0684902233144567e-05,12091
confidence),1,1.0684902233144567e-05,12091
(regaining,1,1.0684902233144567e-05,12091
"honestly,",1,1.0684902233144567e-05,12091
"weekends!""",1,1.0684902233144567e-05,12091
while!?,1,1.0684902233144567e-05,12091
"""unlimited",1,1.0684902233144567e-05,12091
bermuda!,1,1.0684902233144567e-05,12091
shaking,1,1.0684902233144567e-05,12091
rubber,1,1.0684902233144567e-05,12091
stop-eating,1,1.0684902233144567e-05,12091
hotness!,1,1.0684902233144567e-05,12091
afterward,1,1.0684902233144567e-05,12091
directing.,1,1.0684902233144567e-05,12091
singe,1,1.0684902233144567e-05,12091
dally,1,1.0684902233144567e-05,12091
***,1,1.0684902233144567e-05,12091
haze?,1,1.0684902233144567e-05,12091
bewildered),1,1.0684902233144567e-05,12091
drive...!,1,1.0684902233144567e-05,12091
part),1,1.0684902233144567e-05,12091
"emma,",1,1.0684902233144567e-05,12091
also:,1,1.0684902233144567e-05,12091
horizontal,1,1.0684902233144567e-05,12091
hurtin'?,1,1.0684902233144567e-05,12091
kiss),1,1.0684902233144567e-05,12091
urgent,1,1.0684902233144567e-05,12091
haze,1,1.0684902233144567e-05,12091
"afternoon,",1,1.0684902233144567e-05,12091
producer?,1,1.0684902233144567e-05,12091
(suggesting),1,1.0684902233144567e-05,12091
doing?',1,1.0684902233144567e-05,12091
'how,1,1.0684902233144567e-05,12091
#1),1,1.0684902233144567e-05,12091
"benefit,",1,1.0684902233144567e-05,12091
upstairs?,1,1.0684902233144567e-05,12091
"maaan!""",1,1.0684902233144567e-05,12091
bookcase!,1,1.0684902233144567e-05,12091
y-y-you're,1,1.0684902233144567e-05,12091
feather,1,1.0684902233144567e-05,12091
paleontologist...,1,1.0684902233144567e-05,12091
indian,1,1.0684902233144567e-05,12091
ruling,1,1.0684902233144567e-05,12091
surrogacy?,1,1.0684902233144567e-05,12091
"she,",1,1.0684902233144567e-05,12091
(understandingly),1,1.0684902233144567e-05,12091
"can't.""",1,1.0684902233144567e-05,12091
(puzzled),1,1.0684902233144567e-05,12091
packed,1,1.0684902233144567e-05,12091
some),1,1.0684902233144567e-05,12091
spoon!,1,1.0684902233144567e-05,12091
"s-e-x,",1,1.0684902233144567e-05,12091
why's,1,1.0684902233144567e-05,12091
"babysitters,",1,1.0684902233144567e-05,12091
eight?,1,1.0684902233144567e-05,12091
claus.),1,1.0684902233144567e-05,12091
loudly,1,1.0684902233144567e-05,12091
ooh...i,1,1.0684902233144567e-05,12091
"cancelled,",1,1.0684902233144567e-05,12091
date's,1,1.0684902233144567e-05,12091
women?,1,1.0684902233144567e-05,12091
pleasure!,1,1.0684902233144567e-05,12091
puzzles?,1,1.0684902233144567e-05,12091
bacon.,1,1.0684902233144567e-05,12091
puzzles.,1,1.0684902233144567e-05,12091
pasty,1,1.0684902233144567e-05,12091
movies...,1,1.0684902233144567e-05,12091
foreign,1,1.0684902233144567e-05,12091
apart.,1,1.0684902233144567e-05,12091
know;,1,1.0684902233144567e-05,12091
bedroom.,1,1.0684902233144567e-05,12091
yuck!,1,1.0684902233144567e-05,12091
"recognized,",1,1.0684902233144567e-05,12091
happens...,1,1.0684902233144567e-05,12091
night:,1,1.0684902233144567e-05,12091
b-a-b-i-e!,1,1.0684902233144567e-05,12091
naturally.,1,1.0684902233144567e-05,12091
lazy.,1,1.0684902233144567e-05,12091
once?,1,1.0684902233144567e-05,12091
smelled,1,1.0684902233144567e-05,12091
smiles),1,1.0684902233144567e-05,12091
lives'.,1,1.0684902233144567e-05,12091
interns,1,1.0684902233144567e-05,12091
pregnant?!,1,1.0684902233144567e-05,12091
cakes.,1,1.0684902233144567e-05,12091
mmh-mmh.,1,1.0684902233144567e-05,12091
barbados!,1,1.0684902233144567e-05,12091
(sniffles),1,1.0684902233144567e-05,12091
bummed.,1,1.0684902233144567e-05,12091
flight,1,1.0684902233144567e-05,12091
bonding.,1,1.0684902233144567e-05,12091
geniuses!,1,1.0684902233144567e-05,12091
(beat),1,1.0684902233144567e-05,12091
somebody's,1,1.0684902233144567e-05,12091
"drinks,",1,1.0684902233144567e-05,12091
child,1,1.0684902233144567e-05,12091
firstborn,1,1.0684902233144567e-05,12091
unless...,1,1.0684902233144567e-05,12091
gotta!,1,1.0684902233144567e-05,12091
"were,",1,1.0684902233144567e-05,12091
unacceptable,1,1.0684902233144567e-05,12091
blanket,1,1.0684902233144567e-05,12091
vertical.,1,1.0684902233144567e-05,12091
wooooooooow,1,1.0684902233144567e-05,12091
lingerie,1,1.0684902233144567e-05,12091
strained),1,1.0684902233144567e-05,12091
aaand,1,1.0684902233144567e-05,12091
receive,1,1.0684902233144567e-05,12091
message),1,1.0684902233144567e-05,12091
posting,1,1.0684902233144567e-05,12091
fingertip,1,1.0684902233144567e-05,12091
carry.,1,1.0684902233144567e-05,12091
painting,1,1.0684902233144567e-05,12091
"(aside,",1,1.0684902233144567e-05,12091
ha,1,1.0684902233144567e-05,12091
art,1,1.0684902233144567e-05,12091
hah!,1,1.0684902233144567e-05,12091
boobs,1,1.0684902233144567e-05,12091
i...know,1,1.0684902233144567e-05,12091
hmm!,1,1.0684902233144567e-05,12091
mmmm,1,1.0684902233144567e-05,12091
like????,1,1.0684902233144567e-05,12091
cover.,1,1.0684902233144567e-05,12091
rachel!!!!?,1,1.0684902233144567e-05,12091
either),1,1.0684902233144567e-05,12091
"smaller,",1,1.0684902233144567e-05,12091
it's...it's,1,1.0684902233144567e-05,12091
"worked,",1,1.0684902233144567e-05,12091
personal.,1,1.0684902233144567e-05,12091
"problems,",1,1.0684902233144567e-05,12091
send!,1,1.0684902233144567e-05,12091
button),1,1.0684902233144567e-05,12091
painting).,1,1.0684902233144567e-05,12091
bumpy!,1,1.0684902233144567e-05,12091
wrapped,1,1.0684902233144567e-05,12091
chubby,1,1.0684902233144567e-05,12091
angel...,1,1.0684902233144567e-05,12091
"innocent,",1,1.0684902233144567e-05,12091
person!,1,1.0684902233144567e-05,12091
amount...,1,1.0684902233144567e-05,12091
"furniture,",1,1.0684902233144567e-05,12091
rachel...,1,1.0684902233144567e-05,12091
adults...,1,1.0684902233144567e-05,12091
animal...,1,1.0684902233144567e-05,12091
chiaroscuro,1,1.0684902233144567e-05,12091
"dough,",1,1.0684902233144567e-05,12091
course...,1,1.0684902233144567e-05,12091
highlight,1,1.0684902233144567e-05,12091
bing!,1,1.0684902233144567e-05,12091
cherry,1,1.0684902233144567e-05,12091
rach...,1,1.0684902233144567e-05,12091
cot),1,1.0684902233144567e-05,12091
anguish,1,1.0684902233144567e-05,12091
figure.,1,1.0684902233144567e-05,12091
vanilla.,1,1.0684902233144567e-05,12091
eye!,1,1.0684902233144567e-05,12091
"jimmies,",1,1.0684902233144567e-05,12091
wasn't...,1,1.0684902233144567e-05,12091
err...well,1,1.0684902233144567e-05,12091
sneaker),1,1.0684902233144567e-05,12091
"""i,",1,1.0684902233144567e-05,12091
"now!""",1,1.0684902233144567e-05,12091
"answer!""",1,1.0684902233144567e-05,12091
screaming),1,1.0684902233144567e-05,12091
(hoping,1,1.0684902233144567e-05,12091
nog,1,1.0684902233144567e-05,12091
"call-back,",1,1.0684902233144567e-05,12091
"pee,",1,1.0684902233144567e-05,12091
limps,1,1.0684902233144567e-05,12091
jacket,1,1.0684902233144567e-05,12091
(disbelieving),1,1.0684902233144567e-05,12091
"can't!""",1,1.0684902233144567e-05,12091
(urgent),1,1.0684902233144567e-05,12091
fastest,1,1.0684902233144567e-05,12091
"what?""",1,1.0684902233144567e-05,12091
rachel)...,1,1.0684902233144567e-05,12091
spot),1,1.0684902233144567e-05,12091
ahahaaa,1,1.0684902233144567e-05,12091
u-hu!,1,1.0684902233144567e-05,12091
bursting,1,1.0684902233144567e-05,12091
butterwords?,1,1.0684902233144567e-05,12091
$,1,1.0684902233144567e-05,12091
(determined),1,1.0684902233144567e-05,12091
"lingerie,",1,1.0684902233144567e-05,12091
slutty!,1,1.0684902233144567e-05,12091
bang,1,1.0684902233144567e-05,12091
"scene!""",1,1.0684902233144567e-05,12091
good...(he,1,1.0684902233144567e-05,12091
winks)...but,1,1.0684902233144567e-05,12091
economy,1,1.0684902233144567e-05,12091
(confidently),1,1.0684902233144567e-05,12091
"nuts,",1,1.0684902233144567e-05,12091
"again!""",1,1.0684902233144567e-05,12091
shopping.,1,1.0684902233144567e-05,12091
electrocuted,1,1.0684902233144567e-05,12091
er..,1,1.0684902233144567e-05,12091
"stairs!""",1,1.0684902233144567e-05,12091
shop!,1,1.0684902233144567e-05,12091
taste!,1,1.0684902233144567e-05,12091
oh...baby-proofing...,1,1.0684902233144567e-05,12091
oo...what's,1,1.0684902233144567e-05,12091
rummages,1,1.0684902233144567e-05,12091
star!?,1,1.0684902233144567e-05,12091
am?,1,1.0684902233144567e-05,12091
dollars!?,1,1.0684902233144567e-05,12091
labour,1,1.0684902233144567e-05,12091
oh...how,1,1.0684902233144567e-05,12091
classy,1,1.0684902233144567e-05,12091
lending,1,1.0684902233144567e-05,12091
erm...,1,1.0684902233144567e-05,12091
y'know...,1,1.0684902233144567e-05,12091
clothes...,1,1.0684902233144567e-05,12091
line),1,1.0684902233144567e-05,12091
served),1,1.0684902233144567e-05,12091
vein!,1,1.0684902233144567e-05,12091
gladys?,1,1.0684902233144567e-05,12091
(hearing,1,1.0684902233144567e-05,12091
buffay...,1,1.0684902233144567e-05,12091
hey?,1,1.0684902233144567e-05,12091
wey!,1,1.0684902233144567e-05,12091
whoo!,1,1.0684902233144567e-05,12091
legless,1,1.0684902233144567e-05,12091
witch,1,1.0684902233144567e-05,12091
lied.,1,1.0684902233144567e-05,12091
expecting.,1,1.0684902233144567e-05,12091
but.,1,1.0684902233144567e-05,12091
and?...,1,1.0684902233144567e-05,12091
imfalling,1,1.0684902233144567e-05,12091
price.,1,1.0684902233144567e-05,12091
t-shirt.),1,1.0684902233144567e-05,12091
hobbs.,1,1.0684902233144567e-05,12091
calvin,1,1.0684902233144567e-05,12091
t-shirt,1,1.0684902233144567e-05,12091
slowly)is,1,1.0684902233144567e-05,12091
reason(exhales,1,1.0684902233144567e-05,12091
knock?!,1,1.0684902233144567e-05,12091
(someone,1,1.0684902233144567e-05,12091
iwant,1,1.0684902233144567e-05,12091
animals?,1,1.0684902233144567e-05,12091
hall?,1,1.0684902233144567e-05,12091
plate),1,1.0684902233144567e-05,12091
reasonable,1,1.0684902233144567e-05,12091
parkers,1,1.0684902233144567e-05,12091
japan.,1,1.0684902233144567e-05,12091
complimenting,1,1.0684902233144567e-05,12091
elderly.,1,1.0684902233144567e-05,12091
sutra,1,1.0684902233144567e-05,12091
karma,1,1.0684902233144567e-05,12091
comments.,1,1.0684902233144567e-05,12091
"anniversary,",1,1.0684902233144567e-05,12091
35th,1,1.0684902233144567e-05,12091
watch!,1,1.0684902233144567e-05,12091
cue.,1,1.0684902233144567e-05,12091
aired,1,1.0684902233144567e-05,12091
ihavent,1,1.0684902233144567e-05,12091
else?!,1,1.0684902233144567e-05,12091
door).,1,1.0684902233144567e-05,12091
"off!!""",1,1.0684902233144567e-05,12091
peoples,1,1.0684902233144567e-05,12091
(presses,1,1.0684902233144567e-05,12091
"nicely,",1,1.0684902233144567e-05,12091
worry!,1,1.0684902233144567e-05,12091
bothering,1,1.0684902233144567e-05,12091
my-oh,1,1.0684902233144567e-05,12091
(awkward,1,1.0684902233144567e-05,12091
abig,1,1.0684902233144567e-05,12091
begins),1,1.0684902233144567e-05,12091
(stops.),1,1.0684902233144567e-05,12091
confident.,1,1.0684902233144567e-05,12091
breaths.,1,1.0684902233144567e-05,12091
taste.),1,1.0684902233144567e-05,12091
uhit,1,1.0684902233144567e-05,12091
but-but,1,1.0684902233144567e-05,12091
dramatic.,1,1.0684902233144567e-05,12091
tend,1,1.0684902233144567e-05,12091
"group,",1,1.0684902233144567e-05,12091
as-as,1,1.0684902233144567e-05,12091
"uhhey-hey,",1,1.0684902233144567e-05,12091
(startled),1,1.0684902233144567e-05,12091
ccause,1,1.0684902233144567e-05,12091
danger!,1,1.0684902233144567e-05,12091
don't?,1,1.0684902233144567e-05,12091
should.,1,1.0684902233144567e-05,12091
um,1,1.0684902233144567e-05,12091
bebut,1,1.0684902233144567e-05,12091
do),1,1.0684902233144567e-05,12091
uhsit,1,1.0684902233144567e-05,12091
d,1,1.0684902233144567e-05,12091
when'd'ya,1,1.0684902233144567e-05,12091
breathing!,1,1.0684902233144567e-05,12091
'bert',1,1.0684902233144567e-05,12091
last?,1,1.0684902233144567e-05,12091
danger.,1,1.0684902233144567e-05,12091
looks),1,1.0684902233144567e-05,12091
(quivering,1,1.0684902233144567e-05,12091
anger),1,1.0684902233144567e-05,12091
anythings,1,1.0684902233144567e-05,12091
these-these,1,1.0684902233144567e-05,12091
ross-ross,1,1.0684902233144567e-05,12091
worried),1,1.0684902233144567e-05,12091
uhand,1,1.0684902233144567e-05,12091
talkin.,1,1.0684902233144567e-05,12091
impressive,1,1.0684902233144567e-05,12091
justit,1,1.0684902233144567e-05,12091
(form,1,1.0684902233144567e-05,12091
"this.""",1,1.0684902233144567e-05,12091
"""ah,",1,1.0684902233144567e-05,12091
honest.,1,1.0684902233144567e-05,12091
hellooo?,1,1.0684902233144567e-05,12091
"helps,",1,1.0684902233144567e-05,12091
justtake,1,1.0684902233144567e-05,12091
uhlook,1,1.0684902233144567e-05,12091
friendship,1,1.0684902233144567e-05,12091
celebrity?,1,1.0684902233144567e-05,12091
jeopardize,1,1.0684902233144567e-05,12091
joe...,1,1.0684902233144567e-05,12091
guys!?,1,1.0684902233144567e-05,12091
(pouring,1,1.0684902233144567e-05,12091
melon,1,1.0684902233144567e-05,12091
wanna-wanna,1,1.0684902233144567e-05,12091
ross-ross!,1,1.0684902233144567e-05,12091
nowhey,1,1.0684902233144567e-05,12091
'bert'!?,1,1.0684902233144567e-05,12091
jerks.,1,1.0684902233144567e-05,12091
what-what?,1,1.0684902233144567e-05,12091
daddy,1,1.0684902233144567e-05,12091
buddies.,1,1.0684902233144567e-05,12091
base.,1,1.0684902233144567e-05,12091
chaotic,1,1.0684902233144567e-05,12091
joking.,1,1.0684902233144567e-05,12091
close!,1,1.0684902233144567e-05,12091
cold!!,1,1.0684902233144567e-05,12091
huh??,1,1.0684902233144567e-05,12091
shy.,1,1.0684902233144567e-05,12091
gay?,1,1.0684902233144567e-05,12091
deeper,1,1.0684902233144567e-05,12091
professor.,1,1.0684902233144567e-05,12091
'course,1,1.0684902233144567e-05,12091
friendship?,1,1.0684902233144567e-05,12091
(...and,1,1.0684902233144567e-05,12091
professing.,1,1.0684902233144567e-05,12091
buds.,1,1.0684902233144567e-05,12091
"use...""",1,1.0684902233144567e-05,12091
bracelet),1,1.0684902233144567e-05,12091
product?,1,1.0684902233144567e-05,12091
twirly,1,1.0684902233144567e-05,12091
"jewelry,",1,1.0684902233144567e-05,12091
one's,1,1.0684902233144567e-05,12091
"digest,",1,1.0684902233144567e-05,12091
interviewing,1,1.0684902233144567e-05,12091
miming,1,1.0684902233144567e-05,12091
practicing;,1,1.0684902233144567e-05,12091
hot...),1,1.0684902233144567e-05,12091
15-minute,1,1.0684902233144567e-05,12091
"ba-go-ta,",1,1.0684902233144567e-05,12091
breath.,1,1.0684902233144567e-05,12091
bye,1,1.0684902233144567e-05,12091
right!.......y'serious?,1,1.0684902233144567e-05,12091
whoo-hoo!,1,1.0684902233144567e-05,12091
rachel:,1,1.0684902233144567e-05,12091
lower.,1,1.0684902233144567e-05,12091
higher,1,1.0684902233144567e-05,12091
determines,1,1.0684902233144567e-05,12091
uncertain),1,1.0684902233144567e-05,12091
(pause)....are,1,1.0684902233144567e-05,12091
sex?,1,1.0684902233144567e-05,12091
sweetie!,1,1.0684902233144567e-05,12091
yawns),1,1.0684902233144567e-05,12091
columbia?,1,1.0684902233144567e-05,12091
capital,1,1.0684902233144567e-05,12091
contestant,1,1.0684902233144567e-05,12091
swallowing,1,1.0684902233144567e-05,12091
chameleon!,1,1.0684902233144567e-05,12091
slowed,1,1.0684902233144567e-05,12091
contestants!,1,1.0684902233144567e-05,12091
trrrribbiani!,1,1.0684902233144567e-05,12091
beard),1,1.0684902233144567e-05,12091
announcers,1,1.0684902233144567e-05,12091
paul!,1,1.0684902233144567e-05,12091
cold!,1,1.0684902233144567e-05,12091
professor,1,1.0684902233144567e-05,12091
e-crap,1,1.0684902233144567e-05,12091
profile,1,1.0684902233144567e-05,12091
(loses,1,1.0684902233144567e-05,12091
babyim,1,1.0684902233144567e-05,12091
adrienne,1,1.0684902233144567e-05,12091
(finishing,1,1.0684902233144567e-05,12091
number),1,1.0684902233144567e-05,12091
muffins.,1,1.0684902233144567e-05,12091
"fans,",1,1.0684902233144567e-05,12091
"mattered,",1,1.0684902233144567e-05,12091
'lyings',1,1.0684902233144567e-05,12091
shaft.,1,1.0684902233144567e-05,12091
"lines,",1,1.0684902233144567e-05,12091
blank!!,1,1.0684902233144567e-05,12091
interviewer),1,1.0684902233144567e-05,12091
negative.,1,1.0684902233144567e-05,12091
lying!,1,1.0684902233144567e-05,12091
wh...?,1,1.0684902233144567e-05,12091
think;,1,1.0684902233144567e-05,12091
(comes,1,1.0684902233144567e-05,12091
vcr),1,1.0684902233144567e-05,12091
wiped,1,1.0684902233144567e-05,12091
"been,",1,1.0684902233144567e-05,12091
booger!,1,1.0684902233144567e-05,12091
slipped,1,1.0684902233144567e-05,12091
"buffet,",1,1.0684902233144567e-05,12091
lying...,1,1.0684902233144567e-05,12091
about...,1,1.0684902233144567e-05,12091
"lied,",1,1.0684902233144567e-05,12091
whoah-hey...,1,1.0684902233144567e-05,12091
bosses!,1,1.0684902233144567e-05,12091
moderation.,1,1.0684902233144567e-05,12091
boss!,1,1.0684902233144567e-05,12091
suspiciously),1,1.0684902233144567e-05,12091
diets,1,1.0684902233144567e-05,12091
goooooood.,1,1.0684902233144567e-05,12091
exercise.,1,1.0684902233144567e-05,12091
ehm...,1,1.0684902233144567e-05,12091
"mento,",1,1.0684902233144567e-05,12091
heads.),1,1.0684902233144567e-05,12091
kids.(the,1,1.0684902233144567e-05,12091
mento,1,1.0684902233144567e-05,12091
spare,1,1.0684902233144567e-05,12091
coast.),1,1.0684902233144567e-05,12091
blockin',1,1.0684902233144567e-05,12091
butt's,1,1.0684902233144567e-05,12091
tape.,1,1.0684902233144567e-05,12091
observing,1,1.0684902233144567e-05,12091
"wait-wait-wait-wait,",1,1.0684902233144567e-05,12091
pinocchio!,1,1.0684902233144567e-05,12091
doso,1,1.0684902233144567e-05,12091
didn't!,1,1.0684902233144567e-05,12091
"shh,",1,1.0684902233144567e-05,12091
paul?,1,1.0684902233144567e-05,12091
"nerve,",1,1.0684902233144567e-05,12091
youwe,1,1.0684902233144567e-05,12091
balm.,1,1.0684902233144567e-05,12091
hamper.,1,1.0684902233144567e-05,12091
lobster.,1,1.0684902233144567e-05,12091
kane?,1,1.0684902233144567e-05,12091
citizen,1,1.0684902233144567e-05,12091
cujo.,1,1.0684902233144567e-05,12091
"whyyeah,",1,1.0684902233144567e-05,12091
"played,",1,1.0684902233144567e-05,12091
(stunned,1,1.0684902233144567e-05,12091
fax,1,1.0684902233144567e-05,12091
balm?!,1,1.0684902233144567e-05,12091
"flame,",1,1.0684902233144567e-05,12091
balloon!,1,1.0684902233144567e-05,12091
suddenlysuddenly,1,1.0684902233144567e-05,12091
slice,1,1.0684902233144567e-05,12091
foil,1,1.0684902233144567e-05,12091
"anyone,",1,1.0684902233144567e-05,12091
irresistible.,1,1.0684902233144567e-05,12091
planned.),1,1.0684902233144567e-05,12091
cellophane,1,1.0684902233144567e-05,12091
"apology,",1,1.0684902233144567e-05,12091
non-sex,1,1.0684902233144567e-05,12091
nose?,1,1.0684902233144567e-05,12091
harddid,1,1.0684902233144567e-05,12091
pop,1,1.0684902233144567e-05,12091
beats,1,1.0684902233144567e-05,12091
thatthats,1,1.0684902233144567e-05,12091
"yours,",1,1.0684902233144567e-05,12091
reason.),1,1.0684902233144567e-05,12091
got!,1,1.0684902233144567e-05,12091
mayo.,1,1.0684902233144567e-05,12091
"keep,",1,1.0684902233144567e-05,12091
ex!,1,1.0684902233144567e-05,12091
friend;,1,1.0684902233144567e-05,12091
complicated,1,1.0684902233144567e-05,12091
whaaat?,1,1.0684902233144567e-05,12091
"justlately,",1,1.0684902233144567e-05,12091
normal!,1,1.0684902233144567e-05,12091
grrrreat!,1,1.0684902233144567e-05,12091
tony,1,1.0684902233144567e-05,12091
(but,1,1.0684902233144567e-05,12091
(deadpan),1,1.0684902233144567e-05,12091
terrified.,1,1.0684902233144567e-05,12091
windshield?,1,1.0684902233144567e-05,12091
throwin,1,1.0684902233144567e-05,12091
ear),1,1.0684902233144567e-05,12091
cujos,1,1.0684902233144567e-05,12091
alone?!,1,1.0684902233144567e-05,12091
ah-haah!,1,1.0684902233144567e-05,12091
ehhh.,1,1.0684902233144567e-05,12091
go.),1,1.0684902233144567e-05,12091
blow.,1,1.0684902233144567e-05,12091
win!!,1,1.0684902233144567e-05,12091
punch?,1,1.0684902233144567e-05,12091
blinking),1,1.0684902233144567e-05,12091
"up,""",1,1.0684902233144567e-05,12091
pigeon.,1,1.0684902233144567e-05,12091
childbirth,1,1.0684902233144567e-05,12091
postpone,1,1.0684902233144567e-05,12091
restaurant?,1,1.0684902233144567e-05,12091
re-enters,1,1.0684902233144567e-05,12091
"""warden,",1,1.0684902233144567e-05,12091
neither!,1,1.0684902233144567e-05,12091
widen,1,1.0684902233144567e-05,12091
rooms.),1,1.0684902233144567e-05,12091
meal,1,1.0684902233144567e-05,12091
"gotta,",1,1.0684902233144567e-05,12091
pete's,1,1.0684902233144567e-05,12091
horny?,1,1.0684902233144567e-05,12091
"""whered",1,1.0684902233144567e-05,12091
ask?,1,1.0684902233144567e-05,12091
hung,1,1.0684902233144567e-05,12091
retreats.),1,1.0684902233144567e-05,12091
sakes!,1,1.0684902233144567e-05,12091
time?!,1,1.0684902233144567e-05,12091
missin,1,1.0684902233144567e-05,12091
(brushes,1,1.0684902233144567e-05,12091
swamped,1,1.0684902233144567e-05,12091
forgiveness!,1,1.0684902233144567e-05,12091
mouthing),1,1.0684902233144567e-05,12091
nutsoh,1,1.0684902233144567e-05,12091
c-sections,1,1.0684902233144567e-05,12091
flowers.),1,1.0684902233144567e-05,12091
"gap,",1,1.0684902233144567e-05,12091
brownie!,1,1.0684902233144567e-05,12091
thinkwow!!,1,1.0684902233144567e-05,12091
(exasperated),1,1.0684902233144567e-05,12091
move?,1,1.0684902233144567e-05,12091
moves.,1,1.0684902233144567e-05,12091
soso,1,1.0684902233144567e-05,12091
beautifuli,1,1.0684902233144567e-05,12091
"life!""",1,1.0684902233144567e-05,12091
"""this",1,1.0684902233144567e-05,12091
beautiful:,1,1.0684902233144567e-05,12091
combine,1,1.0684902233144567e-05,12091
for(laughs.),1,1.0684902233144567e-05,12091
"whoa-whoa-whoa,",1,1.0684902233144567e-05,12091
"both,",1,1.0684902233144567e-05,12091
looking?,1,1.0684902233144567e-05,12091
yoursis,1,1.0684902233144567e-05,12091
"playboy,",1,1.0684902233144567e-05,12091
subscription,1,1.0684902233144567e-05,12091
stuffing...,1,1.0684902233144567e-05,12091
"foosball,",1,1.0684902233144567e-05,12091
sonice,1,1.0684902233144567e-05,12091
faint,1,1.0684902233144567e-05,12091
flower,1,1.0684902233144567e-05,12091
brownie.,1,1.0684902233144567e-05,12091
(smiling,1,1.0684902233144567e-05,12091
joey;,1,1.0684902233144567e-05,12091
lightning.,1,1.0684902233144567e-05,12091
raises,1,1.0684902233144567e-05,12091
calcium,1,1.0684902233144567e-05,12091
due.,1,1.0684902233144567e-05,12091
thatif,1,1.0684902233144567e-05,12091
been),1,1.0684902233144567e-05,12091
nacho,1,1.0684902233144567e-05,12091
rossross,1,1.0684902233144567e-05,12091
iscause,1,1.0684902233144567e-05,12091
anyone.,1,1.0684902233144567e-05,12091
salad.,1,1.0684902233144567e-05,12091
pickle?,1,1.0684902233144567e-05,12091
no-one,1,1.0684902233144567e-05,12091
'it's,1,1.0684902233144567e-05,12091
doctor!,1,1.0684902233144567e-05,12091
"hospital,",1,1.0684902233144567e-05,12091
thinki,1,1.0684902233144567e-05,12091
lock.),1,1.0684902233144567e-05,12091
"""monica.""",1,1.0684902233144567e-05,12091
pin?,1,1.0684902233144567e-05,12091
kirk.,1,1.0684902233144567e-05,12091
captain,1,1.0684902233144567e-05,12091
twizlers!,1,1.0684902233144567e-05,12091
candy?,1,1.0684902233144567e-05,12091
contractions.,1,1.0684902233144567e-05,12091
braxton-hicks,1,1.0684902233144567e-05,12091
"comedy,",1,1.0684902233144567e-05,12091
expiration,1,1.0684902233144567e-05,12091
game!!,1,1.0684902233144567e-05,12091
kick.,1,1.0684902233144567e-05,12091
mozzarella.,1,1.0684902233144567e-05,12091
".....well,",1,1.0684902233144567e-05,12091
social,1,1.0684902233144567e-05,12091
"ruined,",1,1.0684902233144567e-05,12091
apologies...,1,1.0684902233144567e-05,12091
legs),1,1.0684902233144567e-05,12091
(acting,1,1.0684902233144567e-05,12091
jane.,1,1.0684902233144567e-05,12091
"admit,",1,1.0684902233144567e-05,12091
always.,1,1.0684902233144567e-05,12091
gut-wrenching,1,1.0684902233144567e-05,12091
sad),1,1.0684902233144567e-05,12091
laura!,1,1.0684902233144567e-05,12091
relief,1,1.0684902233144567e-05,12091
"mouths,",1,1.0684902233144567e-05,12091
mouths!,1,1.0684902233144567e-05,12091
to-go,1,1.0684902233144567e-05,12091
rushes,1,1.0684902233144567e-05,12091
wolf,1,1.0684902233144567e-05,12091
loner.,1,1.0684902233144567e-05,12091
wolf.,1,1.0684902233144567e-05,12091
"gone,",1,1.0684902233144567e-05,12091
uh;,1,1.0684902233144567e-05,12091
sure?!,1,1.0684902233144567e-05,12091
thanksgiving?,1,1.0684902233144567e-05,12091
you'.,1,1.0684902233144567e-05,12091
appropriate!,1,1.0684902233144567e-05,12091
(rubbing,1,1.0684902233144567e-05,12091
sleep.,1,1.0684902233144567e-05,12091
dreamless,1,1.0684902233144567e-05,12091
kicking!,1,1.0684902233144567e-05,12091
whoa-hey-oh!,1,1.0684902233144567e-05,12091
sheet.),1,1.0684902233144567e-05,12091
"shirt,",1,1.0684902233144567e-05,12091
hamm?,1,1.0684902233144567e-05,12091
mia,1,1.0684902233144567e-05,12091
bottoms.,1,1.0684902233144567e-05,12091
aaaah,1,1.0684902233144567e-05,12091
"honey,",1,1.0684902233144567e-05,12091
know?!,1,1.0684902233144567e-05,12091
crush.,1,1.0684902233144567e-05,12091
"cuckoo!""",1,1.0684902233144567e-05,12091
"doing,",1,1.0684902233144567e-05,12091
below,1,1.0684902233144567e-05,12091
worrying,1,1.0684902233144567e-05,12091
"crush,",1,1.0684902233144567e-05,12091
well.),1,1.0684902233144567e-05,12091
bubbles!,1,1.0684902233144567e-05,12091
bolt,1,1.0684902233144567e-05,12091
(discarding,1,1.0684902233144567e-05,12091
feelings.,1,1.0684902233144567e-05,12091
belly),1,1.0684902233144567e-05,12091
mae.,1,1.0684902233144567e-05,12091
richard.,1,1.0684902233144567e-05,12091
'it,1,1.0684902233144567e-05,12091
calm!,1,1.0684902233144567e-05,12091
girls),1,1.0684902233144567e-05,12091
calm?!,1,1.0684902233144567e-05,12091
danger,1,1.0684902233144567e-05,12091
cowgirl,1,1.0684902233144567e-05,12091
bones!,1,1.0684902233144567e-05,12091
crushing,1,1.0684902233144567e-05,12091
oww,1,1.0684902233144567e-05,12091
hand.,1,1.0684902233144567e-05,12091
rach-rach-rach,1,1.0684902233144567e-05,12091
page,1,1.0684902233144567e-05,12091
outfit,1,1.0684902233144567e-05,12091
before...,1,1.0684902233144567e-05,12091
"book,",1,1.0684902233144567e-05,12091
you',1,1.0684902233144567e-05,12091
hall.,1,1.0684902233144567e-05,12091
privacy!,1,1.0684902233144567e-05,12091
emory's,1,1.0684902233144567e-05,12091
outfit!,1,1.0684902233144567e-05,12091
wifes,1,1.0684902233144567e-05,12091
flesh.,1,1.0684902233144567e-05,12091
feasted,1,1.0684902233144567e-05,12091
bugs,1,1.0684902233144567e-05,12091
breath,1,1.0684902233144567e-05,12091
suffer,1,1.0684902233144567e-05,12091
comes),1,1.0684902233144567e-05,12091
"""anybody.""",1,1.0684902233144567e-05,12091
jets!,1,1.0684902233144567e-05,12091
week.,1,1.0684902233144567e-05,12091
jets,1,1.0684902233144567e-05,12091
"forgot,",1,1.0684902233144567e-05,12091
tulsa.,1,1.0684902233144567e-05,12091
year?!,1,1.0684902233144567e-05,12091
stool.,1,1.0684902233144567e-05,12091
(swings,1,1.0684902233144567e-05,12091
instinct.,1,1.0684902233144567e-05,12091
"""thanks.""",1,1.0684902233144567e-05,12091
marks),1,1.0684902233144567e-05,12091
"worth,",1,1.0684902233144567e-05,12091
coffee),1,1.0684902233144567e-05,12091
anybody.,1,1.0684902233144567e-05,12091
fades,1,1.0684902233144567e-05,12091
book).,1,1.0684902233144567e-05,12091
"relationship,",1,1.0684902233144567e-05,12091
contact?,1,1.0684902233144567e-05,12091
confused!,1,1.0684902233144567e-05,12091
emergency,1,1.0684902233144567e-05,12091
"comfortable,",1,1.0684902233144567e-05,12091
dinosaurs.,1,1.0684902233144567e-05,12091
occupation?,1,1.0684902233144567e-05,12091
may...tember.,1,1.0684902233144567e-05,12091
moving.,1,1.0684902233144567e-05,12091
uhuh.,1,1.0684902233144567e-05,12091
post-partum,1,1.0684902233144567e-05,12091
romance,1,1.0684902233144567e-05,12091
law'!,1,1.0684902233144567e-05,12091
'attorney,1,1.0684902233144567e-05,12091
paul.,1,1.0684902233144567e-05,12091
atta,1,1.0684902233144567e-05,12091
eesh!,1,1.0684902233144567e-05,12091
another),1,1.0684902233144567e-05,12091
mike!!!,1,1.0684902233144567e-05,12091
said...,1,1.0684902233144567e-05,12091
munsch.,1,1.0684902233144567e-05,12091
published,1,1.0684902233144567e-05,12091
anymore!?,1,1.0684902233144567e-05,12091
mystery,1,1.0684902233144567e-05,12091
mexico.,1,1.0684902233144567e-05,12091
forget?,1,1.0684902233144567e-05,12091
date),1,1.0684902233144567e-05,12091
forgotten,1,1.0684902233144567e-05,12091
poophack...,1,1.0684902233144567e-05,12091
friday?,1,1.0684902233144567e-05,12091
firefly,1,1.0684902233144567e-05,12091
"as...nah,",1,1.0684902233144567e-05,12091
commitment-minded,1,1.0684902233144567e-05,12091
mature,1,1.0684902233144567e-05,12091
"wiener,",1,1.0684902233144567e-05,12091
printed,1,1.0684902233144567e-05,12091
li...(stops,1,1.0684902233144567e-05,12091
rosstepher.,1,1.0684902233144567e-05,12091
rossel,1,1.0684902233144567e-05,12091
the..,1,1.0684902233144567e-05,12091
"of,",1,1.0684902233144567e-05,12091
nine!,1,1.0684902233144567e-05,12091
"done,",1,1.0684902233144567e-05,12091
tired?,1,1.0684902233144567e-05,12091
whyre,1,1.0684902233144567e-05,12091
or..,1,1.0684902233144567e-05,12091
"coin,",1,1.0684902233144567e-05,12091
awkward,1,1.0684902233144567e-05,12091
thatman!,1,1.0684902233144567e-05,12091
sooner.,1,1.0684902233144567e-05,12091
multiply,1,1.0684902233144567e-05,12091
ceiling),1,1.0684902233144567e-05,12091
cast.),1,1.0684902233144567e-05,12091
earlier.,1,1.0684902233144567e-05,12091
proposed.,1,1.0684902233144567e-05,12091
so.},1,1.0684902233144567e-05,12091
{see?,1,1.0684902233144567e-05,12091
toys!,1,1.0684902233144567e-05,12091
propose.,1,1.0684902233144567e-05,12091
proposing.,1,1.0684902233144567e-05,12091
race,1,1.0684902233144567e-05,12091
"ask,",1,1.0684902233144567e-05,12091
didnti,1,1.0684902233144567e-05,12091
delicious,1,1.0684902233144567e-05,12091
aah!,1,1.0684902233144567e-05,12091
(announces,1,1.0684902233144567e-05,12091
"reading"")",1,1.0684902233144567e-05,12091
technically.,1,1.0684902233144567e-05,12091
fist.,1,1.0684902233144567e-05,12091
fist.),1,1.0684902233144567e-05,12091
thumb?,1,1.0684902233144567e-05,12091
"""oops.""",1,1.0684902233144567e-05,12091
thinks),1,1.0684902233144567e-05,12091
reflexes.,1,1.0684902233144567e-05,12091
nighty-night!,1,1.0684902233144567e-05,12091
duck!!!,1,1.0684902233144567e-05,12091
amused.),1,1.0684902233144567e-05,12091
"duck,",1,1.0684902233144567e-05,12091
fought,1,1.0684902233144567e-05,12091
reflex!,1,1.0684902233144567e-05,12091
bolts,1,1.0684902233144567e-05,12091
thereby,1,1.0684902233144567e-05,12091
(shouts),1,1.0684902233144567e-05,12091
(smile,1,1.0684902233144567e-05,12091
curse,1,1.0684902233144567e-05,12091
"sorry.""",1,1.0684902233144567e-05,12091
fades),1,1.0684902233144567e-05,12091
monologue?,1,1.0684902233144567e-05,12091
have..,1,1.0684902233144567e-05,12091
shouldve.,1,1.0684902233144567e-05,12091
"""dramatic",1,1.0684902233144567e-05,12091
depression,1,1.0684902233144567e-05,12091
hungry...,1,1.0684902233144567e-05,12091
"phobia,",1,1.0684902233144567e-05,12091
wha-a,1,1.0684902233144567e-05,12091
"""el-moo""!",1,1.0684902233144567e-05,12091
"song,",1,1.0684902233144567e-05,12091
sits),1,1.0684902233144567e-05,12091
elderly,1,1.0684902233144567e-05,12091
(returns,1,1.0684902233144567e-05,12091
talents!,1,1.0684902233144567e-05,12091
(waiter,1,1.0684902233144567e-05,12091
happens?,1,1.0684902233144567e-05,12091
policy,1,1.0684902233144567e-05,12091
restaurants,1,1.0684902233144567e-05,12091
this:,1,1.0684902233144567e-05,12091
waitin,1,1.0684902233144567e-05,12091
lips.),1,1.0684902233144567e-05,12091
"comin,",1,1.0684902233144567e-05,12091
lunch,1,1.0684902233144567e-05,12091
u-uch.,1,1.0684902233144567e-05,12091
"spooky,",1,1.0684902233144567e-05,12091
phoebe:,1,1.0684902233144567e-05,12091
shaken,1,1.0684902233144567e-05,12091
talents,1,1.0684902233144567e-05,12091
confidence,1,1.0684902233144567e-05,12091
hayley),1,1.0684902233144567e-05,12091
books!,1,1.0684902233144567e-05,12091
"ooooooooooh,",1,1.0684902233144567e-05,12091
helluhuhh!,1,1.0684902233144567e-05,12091
waiter!,1,1.0684902233144567e-05,12091
conversation.,1,1.0684902233144567e-05,12091
"appetizers,",1,1.0684902233144567e-05,12091
bings,1,1.0684902233144567e-05,12091
no-ohoh.,1,1.0684902233144567e-05,12091
(returned),1,1.0684902233144567e-05,12091
shrew!,1,1.0684902233144567e-05,12091
settling,1,1.0684902233144567e-05,12091
to!,1,1.0684902233144567e-05,12091
one-year-old.,1,1.0684902233144567e-05,12091
(mumbling),1,1.0684902233144567e-05,12091
cup.,1,1.0684902233144567e-05,12091
storycan,1,1.0684902233144567e-05,12091
"entrees,",1,1.0684902233144567e-05,12091
request:,1,1.0684902233144567e-05,12091
"lright,",1,1.0684902233144567e-05,12091
*i*,1,1.0684902233144567e-05,12091
"(hope,",1,1.0684902233144567e-05,12091
snails.,1,1.0684902233144567e-05,12091
bordelaise,1,1.0684902233144567e-05,12091
chanterelles,1,1.0684902233144567e-05,12091
elmo,1,1.0684902233144567e-05,12091
rip,1,1.0684902233144567e-05,12091
truffles,1,1.0684902233144567e-05,12091
farmer.,1,1.0684902233144567e-05,12091
risotto,1,1.0684902233144567e-05,12091
up:,1,1.0684902233144567e-05,12091
places),1,1.0684902233144567e-05,12091
dunno!,1,1.0684902233144567e-05,12091
mermaid?,1,1.0684902233144567e-05,12091
riding,1,1.0684902233144567e-05,12091
cameras,1,1.0684902233144567e-05,12091
see-through,1,1.0684902233144567e-05,12091
crew,1,1.0684902233144567e-05,12091
emmas,1,1.0684902233144567e-05,12091
"favorites,",1,1.0684902233144567e-05,12091
board.,1,1.0684902233144567e-05,12091
land.,1,1.0684902233144567e-05,12091
promise?,1,1.0684902233144567e-05,12091
title,1,1.0684902233144567e-05,12091
thru,1,1.0684902233144567e-05,12091
suitcase.,1,1.0684902233144567e-05,12091
leaver,1,1.0684902233144567e-05,12091
bloaty!,1,1.0684902233144567e-05,12091
leaver.,1,1.0684902233144567e-05,12091
leaving!,1,1.0684902233144567e-05,12091
ellen),1,1.0684902233144567e-05,12091
"tip,",1,1.0684902233144567e-05,12091
argh!!!,1,1.0684902233144567e-05,12091
mistake),1,1.0684902233144567e-05,12091
cool?!,1,1.0684902233144567e-05,12091
pot.),1,1.0684902233144567e-05,12091
games.,1,1.0684902233144567e-05,12091
ellen.),1,1.0684902233144567e-05,12091
coping,1,1.0684902233144567e-05,12091
teddy,1,1.0684902233144567e-05,12091
garters.,1,1.0684902233144567e-05,12091
k.,1,1.0684902233144567e-05,12091
till,1,1.0684902233144567e-05,12091
salt,1,1.0684902233144567e-05,12091
chips),1,1.0684902233144567e-05,12091
most!,1,1.0684902233144567e-05,12091
bloated,1,1.0684902233144567e-05,12091
"memorable,",1,1.0684902233144567e-05,12091
remembered,1,1.0684902233144567e-05,12091
present!,1,1.0684902233144567e-05,12091
why.,1,1.0684902233144567e-05,12091
awch!,1,1.0684902233144567e-05,12091
ass),1,1.0684902233144567e-05,12091
pricks,1,1.0684902233144567e-05,12091
cactus,1,1.0684902233144567e-05,12091
prepared,1,1.0684902233144567e-05,12091
cake?,1,1.0684902233144567e-05,12091
restaurant.,1,1.0684902233144567e-05,12091
letting,1,1.0684902233144567e-05,12091
performances.,1,1.0684902233144567e-05,12091
(unconfidently),1,1.0684902233144567e-05,12091
gesundheit,1,1.0684902233144567e-05,12091
round),1,1.0684902233144567e-05,12091
coffeehouses,1,1.0684902233144567e-05,12091
embarrassed.,1,1.0684902233144567e-05,12091
o,1,1.0684902233144567e-05,12091
screwing,1,1.0684902233144567e-05,12091
penis.,1,1.0684902233144567e-05,12091
gentle.,1,1.0684902233144567e-05,12091
uhhow,1,1.0684902233144567e-05,12091
cookies.),1,1.0684902233144567e-05,12091
school?,1,1.0684902233144567e-05,12091
a?,1,1.0684902233144567e-05,12091
thirsty.,1,1.0684902233144567e-05,12091
snack?,1,1.0684902233144567e-05,12091
pre-cooking,1,1.0684902233144567e-05,12091
"used,",1,1.0684902233144567e-05,12091
(aping,1,1.0684902233144567e-05,12091
here;,1,1.0684902233144567e-05,12091
thata,1,1.0684902233144567e-05,12091
"""uoh",1,1.0684902233144567e-05,12091
remember.,1,1.0684902233144567e-05,12091
seventh,1,1.0684902233144567e-05,12091
abysmal!,1,1.0684902233144567e-05,12091
truth.,1,1.0684902233144567e-05,12091
"abysmal.""",1,1.0684902233144567e-05,12091
simply,1,1.0684902233144567e-05,12091
town,1,1.0684902233144567e-05,12091
production,1,1.0684902233144567e-05,12091
"""everything",1,1.0684902233144567e-05,12091
"lips,",1,1.0684902233144567e-05,12091
"hips!""",1,1.0684902233144567e-05,12091
(quoting),1,1.0684902233144567e-05,12091
reviews.,1,1.0684902233144567e-05,12091
"bake,",1,1.0684902233144567e-05,12091
"grade,",1,1.0684902233144567e-05,12091
god),1,1.0684902233144567e-05,12091
tribbiani's,1,1.0684902233144567e-05,12091
"bright,",1,1.0684902233144567e-05,12091
consoled,1,1.0684902233144567e-05,12091
classes,1,1.0684902233144567e-05,12091
supported,1,1.0684902233144567e-05,12091
invisible.,1,1.0684902233144567e-05,12091
premiere.,1,1.0684902233144567e-05,12091
abuse.,1,1.0684902233144567e-05,12091
"clever"",",1,1.0684902233144567e-05,12091
"ladies,",1,1.0684902233144567e-05,12091
gasp.),1,1.0684902233144567e-05,12091
invited!,1,1.0684902233144567e-05,12091
package!!,1,1.0684902233144567e-05,12091
poster,1,1.0684902233144567e-05,12091
longest,1,1.0684902233144567e-05,12091
buzz.,1,1.0684902233144567e-05,12091
does!,1,1.0684902233144567e-05,12091
oscar,1,1.0684902233144567e-05,12091
generating,1,1.0684902233144567e-05,12091
unsuitable,1,1.0684902233144567e-05,12091
thx!,1,1.0684902233144567e-05,12091
couch)of,1,1.0684902233144567e-05,12091
the-saurus!,1,1.0684902233144567e-05,12091
"warm,",1,1.0684902233144567e-05,12091
theater,1,1.0684902233144567e-05,12091
house!,1,1.0684902233144567e-05,12091
pond!,1,1.0684902233144567e-05,12091
yeaah.,1,1.0684902233144567e-05,12091
letter...,1,1.0684902233144567e-05,12091
computer.,1,1.0684902233144567e-05,12091
audio,1,1.0684902233144567e-05,12091
monkey),1,1.0684902233144567e-05,12091
hand-write,1,1.0684902233144567e-05,12091
rungs?,1,1.0684902233144567e-05,12091
"choice,",1,1.0684902233144567e-05,12091
wise,1,1.0684902233144567e-05,12091
possible,1,1.0684902233144567e-05,12091
(bursts,1,1.0684902233144567e-05,12091
tribbiani...,1,1.0684902233144567e-05,12091
"badges!""",1,1.0684902233144567e-05,12091
stinkin,1,1.0684902233144567e-05,12091
paradise,1,1.0684902233144567e-05,12091
"""badges?",1,1.0684902233144567e-05,12091
houston,1,1.0684902233144567e-05,12091
john,1,1.0684902233144567e-05,12091
points!,1,1.0684902233144567e-05,12091
gimmie,1,1.0684902233144567e-05,12091
"choose,",1,1.0684902233144567e-05,12091
google,1,1.0684902233144567e-05,12091
whines.),1,1.0684902233144567e-05,12091
trisc,1,1.0684902233144567e-05,12091
"cow,",1,1.0684902233144567e-05,12091
trisholy,1,1.0684902233144567e-05,12091
genie.),1,1.0684902233144567e-05,12091
lead!,1,1.0684902233144567e-05,12091
super-speedy,1,1.0684902233144567e-05,12091
round!,1,1.0684902233144567e-05,12091
tail,1,1.0684902233144567e-05,12091
yank,1,1.0684902233144567e-05,12091
"curvy,",1,1.0684902233144567e-05,12091
finished!,1,1.0684902233144567e-05,12091
monkey;,1,1.0684902233144567e-05,12091
amigo.,1,1.0684902233144567e-05,12091
hut,1,1.0684902233144567e-05,12091
mayhem,1,1.0684902233144567e-05,12091
complicated?,1,1.0684902233144567e-05,12091
whatwhy?!,1,1.0684902233144567e-05,12091
"erin,",1,1.0684902233144567e-05,12091
ray!,1,1.0684902233144567e-05,12091
rightie-o,1,1.0684902233144567e-05,12091
ray.,1,1.0684902233144567e-05,12091
pleasure,1,1.0684902233144567e-05,12091
hopping,1,1.0684902233144567e-05,12091
"questions,",1,1.0684902233144567e-05,12091
correct,1,1.0684902233144567e-05,12091
longest?,1,1.0684902233144567e-05,12091
britain,1,1.0684902233144567e-05,12091
ruled,1,1.0684902233144567e-05,12091
monarch,1,1.0684902233144567e-05,12091
bifocals?,1,1.0684902233144567e-05,12091
"""brainy,",1,1.0684902233144567e-05,12091
wanted.,1,1.0684902233144567e-05,12091
"even,",1,1.0684902233144567e-05,12091
33.,1,1.0684902233144567e-05,12091
"u-u-um,",1,1.0684902233144567e-05,12091
oversight.,1,1.0684902233144567e-05,12091
her-her,1,1.0684902233144567e-05,12091
triplets.,1,1.0684902233144567e-05,12091
umm-umm,1,1.0684902233144567e-05,12091
may?,1,1.0684902233144567e-05,12091
whoo-weh,1,1.0684902233144567e-05,12091
screen.),1,1.0684902233144567e-05,12091
(taps,1,1.0684902233144567e-05,12091
fake?,1,1.0684902233144567e-05,12091
widower.,1,1.0684902233144567e-05,12091
weh-hey,1,1.0684902233144567e-05,12091
response.,1,1.0684902233144567e-05,12091
whoo,1,1.0684902233144567e-05,12091
"finally,",1,1.0684902233144567e-05,12091
list),1,1.0684902233144567e-05,12091
issues?,1,1.0684902233144567e-05,12091
commitment,1,1.0684902233144567e-05,12091
start...,1,1.0684902233144567e-05,12091
"single,",1,1.0684902233144567e-05,12091
33,1,1.0684902233144567e-05,12091
mathematician.,1,1.0684902233144567e-05,12091
"""dear",1,1.0684902233144567e-05,12091
age?,1,1.0684902233144567e-05,12091
baby),1,1.0684902233144567e-05,12091
eyelashes,1,1.0684902233144567e-05,12091
anduh-oh.,1,1.0684902233144567e-05,12091
"fingers,",1,1.0684902233144567e-05,12091
lord.,1,1.0684902233144567e-05,12091
yowsa!,1,1.0684902233144567e-05,12091
(watching),1,1.0684902233144567e-05,12091
(follows,1,1.0684902233144567e-05,12091
cookie?,1,1.0684902233144567e-05,12091
peeking?,1,1.0684902233144567e-05,12091
entering.),1,1.0684902233144567e-05,12091
ill-ill,1,1.0684902233144567e-05,12091
behind.),1,1.0684902233144567e-05,12091
carried,1,1.0684902233144567e-05,12091
awful.,1,1.0684902233144567e-05,12091
proposing!,1,1.0684902233144567e-05,12091
knelt,1,1.0684902233144567e-05,12091
jacket!,1,1.0684902233144567e-05,12091
jack!,1,1.0684902233144567e-05,12091
cookies,1,1.0684902233144567e-05,12091
"record,",1,1.0684902233144567e-05,12091
rach(ross,1,1.0684902233144567e-05,12091
meyou,1,1.0684902233144567e-05,12091
frosting,1,1.0684902233144567e-05,12091
alone?,1,1.0684902233144567e-05,12091
wiping,1,1.0684902233144567e-05,12091
time;,1,1.0684902233144567e-05,12091
adoption,1,1.0684902233144567e-05,12091
status,1,1.0684902233144567e-05,12091
thesaurus),1,1.0684902233144567e-05,12091
asleep!!,1,1.0684902233144567e-05,12091
south,1,1.0684902233144567e-05,12091
jamaican,1,1.0684902233144567e-05,12091
hats!,1,1.0684902233144567e-05,12091
"hundred,",1,1.0684902233144567e-05,12091
laptop),1,1.0684902233144567e-05,12091
shots.,1,1.0684902233144567e-05,12091
ah-ah-ah!,1,1.0684902233144567e-05,12091
"career,",1,1.0684902233144567e-05,12091
beauty!,1,1.0684902233144567e-05,12091
suggestions!,1,1.0684902233144567e-05,12091
kangaroo!,1,1.0684902233144567e-05,12091
kangaroo?,1,1.0684902233144567e-05,12091
overview,1,1.0684902233144567e-05,12091
specifics.,1,1.0684902233144567e-05,12091
exactly?,1,1.0684902233144567e-05,12091
"along.""",1,1.0684902233144567e-05,12091
enemy,1,1.0684902233144567e-05,12091
(onscreen),1,1.0684902233144567e-05,12091
smart!!,1,1.0684902233144567e-05,12091
carpet.),1,1.0684902233144567e-05,12091
regional,1,1.0684902233144567e-05,12091
taller?,1,1.0684902233144567e-05,12091
crouching,1,1.0684902233144567e-05,12091
shave.,1,1.0684902233144567e-05,12091
rise,1,1.0684902233144567e-05,12091
"man.""",1,1.0684902233144567e-05,12091
forso,1,1.0684902233144567e-05,12091
weird),1,1.0684902233144567e-05,12091
decider,1,1.0684902233144567e-05,12091
comprehensive,1,1.0684902233144567e-05,12091
"people...""",1,1.0684902233144567e-05,12091
overdressed?,1,1.0684902233144567e-05,12091
safe,1,1.0684902233144567e-05,12091
routine,1,1.0684902233144567e-05,12091
stinkers.,1,1.0684902233144567e-05,12091
hated.,1,1.0684902233144567e-05,12091
(using,1,1.0684902233144567e-05,12091
attract,1,1.0684902233144567e-05,12091
type.,1,1.0684902233144567e-05,12091
"816,",1,1.0684902233144567e-05,12091
treating,1,1.0684902233144567e-05,12091
"mine,",1,1.0684902233144567e-05,12091
patient,1,1.0684902233144567e-05,12091
assistant,1,1.0684902233144567e-05,12091
essential,1,1.0684902233144567e-05,12091
precious,1,1.0684902233144567e-05,12091
doctor.,1,1.0684902233144567e-05,12091
information;,1,1.0684902233144567e-05,12091
(introduces,1,1.0684902233144567e-05,12091
button.,1,1.0684902233144567e-05,12091
staring.),1,1.0684902233144567e-05,12091
factory.,1,1.0684902233144567e-05,12091
crappy,1,1.0684902233144567e-05,12091
remoray!,1,1.0684902233144567e-05,12091
"weights,",1,1.0684902233144567e-05,12091
(janice,1,1.0684902233144567e-05,12091
janice.),1,1.0684902233144567e-05,12091
flushes,1,1.0684902233144567e-05,12091
like(listens)thank,1,1.0684902233144567e-05,12091
wanna.,1,1.0684902233144567e-05,12091
im-im(he,1,1.0684902233144567e-05,12091
sir!,1,1.0684902233144567e-05,12091
stink!,1,1.0684902233144567e-05,12091
cannon.,1,1.0684902233144567e-05,12091
stink.,1,1.0684902233144567e-05,12091
"douglas,",1,1.0684902233144567e-05,12091
kurt,1,1.0684902233144567e-05,12091
which-which,1,1.0684902233144567e-05,12091
surprise.),1,1.0684902233144567e-05,12091
liquorice.,1,1.0684902233144567e-05,12091
wreaks!,1,1.0684902233144567e-05,12091
heston.,1,1.0684902233144567e-05,12091
stinks.),1,1.0684902233144567e-05,12091
occasionally..,1,1.0684902233144567e-05,12091
whip!,1,1.0684902233144567e-05,12091
liquorice,1,1.0684902233144567e-05,12091
neighbor...,1,1.0684902233144567e-05,12091
"run,",1,1.0684902233144567e-05,12091
brunette...,1,1.0684902233144567e-05,12091
dress.,1,1.0684902233144567e-05,12091
ago!,1,1.0684902233144567e-05,12091
screams,1,1.0684902233144567e-05,12091
"underwear,",1,1.0684902233144567e-05,12091
overslept!,1,1.0684902233144567e-05,12091
heschandler!,1,1.0684902233144567e-05,12091
"shop,",1,1.0684902233144567e-05,12091
pickle?!,1,1.0684902233144567e-05,12091
bologna,1,1.0684902233144567e-05,12091
shower.),1,1.0684902233144567e-05,12091
guava.,1,1.0684902233144567e-05,12091
shampoo?,1,1.0684902233144567e-05,12091
popping,1,1.0684902233144567e-05,12091
doorman-,1,1.0684902233144567e-05,12091
onedude!,1,1.0684902233144567e-05,12091
(points).,1,1.0684902233144567e-05,12091
"(points),",1,1.0684902233144567e-05,12091
ross-ross-ross-ross!,1,1.0684902233144567e-05,12091
himself!,1,1.0684902233144567e-05,12091
"telescope,",1,1.0684902233144567e-05,12091
huddle.,1,1.0684902233144567e-05,12091
"scrum,",1,1.0684902233144567e-05,12091
"look-look-look-look,",1,1.0684902233144567e-05,12091
brutal,1,1.0684902233144567e-05,12091
rugby.,1,1.0684902233144567e-05,12091
yemen,1,1.0684902233144567e-05,12091
"ohhhh,",1,1.0684902233144567e-05,12091
sport.,1,1.0684902233144567e-05,12091
channel,1,1.0684902233144567e-05,12091
"marks,",1,1.0684902233144567e-05,12091
sidney's,1,1.0684902233144567e-05,12091
freezer,1,1.0684902233144567e-05,12091
ingrid,1,1.0684902233144567e-05,12091
yeah-yeah!,1,1.0684902233144567e-05,12091
"stage,",1,1.0684902233144567e-05,12091
plate!,1,1.0684902233144567e-05,12091
gunman.,1,1.0684902233144567e-05,12091
theories,1,1.0684902233144567e-05,12091
theory!,1,1.0684902233144567e-05,12091
heck,1,1.0684902233144567e-05,12091
ticket?,1,1.0684902233144567e-05,12091
guaranteed,1,1.0684902233144567e-05,12091
(writes,1,1.0684902233144567e-05,12091
turn-on.,1,1.0684902233144567e-05,12091
"oh-ooh,",1,1.0684902233144567e-05,12091
turn-on!,1,1.0684902233144567e-05,12091
playboy!,1,1.0684902233144567e-05,12091
magazine),1,1.0684902233144567e-05,12091
playing?,1,1.0684902233144567e-05,12091
geometry.,1,1.0684902233144567e-05,12091
saturday,1,1.0684902233144567e-05,12091
closer.,1,1.0684902233144567e-05,12091
zoo?,1,1.0684902233144567e-05,12091
flies,1,1.0684902233144567e-05,12091
"pancake,",1,1.0684902233144567e-05,12091
cops?,1,1.0684902233144567e-05,12091
plate.,1,1.0684902233144567e-05,12091
stage?,1,1.0684902233144567e-05,12091
chemistry,1,1.0684902233144567e-05,12091
onstage,1,1.0684902233144567e-05,12091
tension,1,1.0684902233144567e-05,12091
off-stage,1,1.0684902233144567e-05,12091
communism.,1,1.0684902233144567e-05,12091
stalin...stalin...do,1,1.0684902233144567e-05,12091
bright,1,1.0684902233144567e-05,12091
hat...,1,1.0684902233144567e-05,12091
memorise,1,1.0684902233144567e-05,12091
pal,1,1.0684902233144567e-05,12091
how-hows,1,1.0684902233144567e-05,12091
stand!,1,1.0684902233144567e-05,12091
bait,1,1.0684902233144567e-05,12091
worms,1,1.0684902233144567e-05,12091
tub,1,1.0684902233144567e-05,12091
plus!,1,1.0684902233144567e-05,12091
bergman,1,1.0684902233144567e-05,12091
picturing,1,1.0684902233144567e-05,12091
club.,1,1.0684902233144567e-05,12091
"monocle,",1,1.0684902233144567e-05,12091
ethnic.,1,1.0684902233144567e-05,12091
funny),1,1.0684902233144567e-05,12091
"""joey,",1,1.0684902233144567e-05,12091
neutral.,1,1.0684902233144567e-05,12091
year?,1,1.0684902233144567e-05,12091
rod),1,1.0684902233144567e-05,12091
joe.,1,1.0684902233144567e-05,12091
(waitress,1,1.0684902233144567e-05,12091
hunk,1,1.0684902233144567e-05,12091
jammer.,1,1.0684902233144567e-05,12091
giggly,1,1.0684902233144567e-05,12091
glow-pop,1,1.0684902233144567e-05,12091
worm.,1,1.0684902233144567e-05,12091
guggly,1,1.0684902233144567e-05,12091
relationships,1,1.0684902233144567e-05,12091
working?,1,1.0684902233144567e-05,12091
glow.,1,1.0684902233144567e-05,12091
comforts,1,1.0684902233144567e-05,12091
grant,1,1.0684902233144567e-05,12091
trick,1,1.0684902233144567e-05,12091
barney.,1,1.0684902233144567e-05,12091
"mark,",1,1.0684902233144567e-05,12091
frolicking.,1,1.0684902233144567e-05,12091
gene?,1,1.0684902233144567e-05,12091
gene.,1,1.0684902233144567e-05,12091
clint.,1,1.0684902233144567e-05,12091
bing?,1,1.0684902233144567e-05,12091
said!,1,1.0684902233144567e-05,12091
agree.,1,1.0684902233144567e-05,12091
then!,1,1.0684902233144567e-05,12091
didntim-im,1,1.0684902233144567e-05,12091
tickets?,1,1.0684902233144567e-05,12091
non-name!,1,1.0684902233144567e-05,12091
"chandelier,",1,1.0684902233144567e-05,12091
disbelief.,1,1.0684902233144567e-05,12091
name;,1,1.0684902233144567e-05,12091
'tonight',1,1.0684902233144567e-05,12091
stupidest,1,1.0684902233144567e-05,12091
loose,1,1.0684902233144567e-05,12091
gonna!,1,1.0684902233144567e-05,12091
kid!,1,1.0684902233144567e-05,12091
loveable,1,1.0684902233144567e-05,12091
"joey.""",1,1.0684902233144567e-05,12091
"everybody?""",1,1.0684902233144567e-05,12091
lou,1,1.0684902233144567e-05,12091
tickets),1,1.0684902233144567e-05,12091
awwww!,1,1.0684902233144567e-05,12091
fast!,1,1.0684902233144567e-05,12091
ace,1,1.0684902233144567e-05,12091
(triumphantly),1,1.0684902233144567e-05,12091
unbearable,1,1.0684902233144567e-05,12091
likeness,1,1.0684902233144567e-05,12091
illustrated?!,1,1.0684902233144567e-05,12091
sports,1,1.0684902233144567e-05,12091
toilet!,1,1.0684902233144567e-05,12091
clogged,1,1.0684902233144567e-05,12091
"perfect,",1,1.0684902233144567e-05,12091
timings,1,1.0684902233144567e-05,12091
trade!,1,1.0684902233144567e-05,12091
wait-wait-wait-wait!,1,1.0684902233144567e-05,12091
wreck,1,1.0684902233144567e-05,12091
floor!,1,1.0684902233144567e-05,12091
being!,1,1.0684902233144567e-05,12091
emilys,1,1.0684902233144567e-05,12091
suck-fest.,1,1.0684902233144567e-05,12091
"oh-no,",1,1.0684902233144567e-05,12091
"ever,",1,1.0684902233144567e-05,12091
violence,1,1.0684902233144567e-05,12091
"division,",1,1.0684902233144567e-05,12091
sales,1,1.0684902233144567e-05,12091
"year,",1,1.0684902233144567e-05,12091
"comelook,",1,1.0684902233144567e-05,12091
thought.,1,1.0684902233144567e-05,12091
meaner,1,1.0684902233144567e-05,12091
"""where",1,1.0684902233144567e-05,12091
hulk?,1,1.0684902233144567e-05,12091
knob,1,1.0684902233144567e-05,12091
freezer),1,1.0684902233144567e-05,12091
turkey?,1,1.0684902233144567e-05,12091
smoked,1,1.0684902233144567e-05,12091
"bologna,",1,1.0684902233144567e-05,12091
obvious),1,1.0684902233144567e-05,12091
vegetarian.,1,1.0684902233144567e-05,12091
you-youd,1,1.0684902233144567e-05,12091
"die,",1,1.0684902233144567e-05,12091
laid,1,1.0684902233144567e-05,12091
..naughty!,1,1.0684902233144567e-05,12091
"camp,",1,1.0684902233144567e-05,12091
and..,1,1.0684902233144567e-05,12091
meatwise.,1,1.0684902233144567e-05,12091
steaks,1,1.0684902233144567e-05,12091
"can't,",1,1.0684902233144567e-05,12091
"uniform,",1,1.0684902233144567e-05,12091
cheat,1,1.0684902233144567e-05,12091
how-yknow,1,1.0684902233144567e-05,12091
or-,1,1.0684902233144567e-05,12091
(watches,1,1.0684902233144567e-05,12091
"sexy,",1,1.0684902233144567e-05,12091
sleeve.,1,1.0684902233144567e-05,12091
phone's,1,1.0684902233144567e-05,12091
plumber,1,1.0684902233144567e-05,12091
footloose...,1,1.0684902233144567e-05,12091
pastrami.,1,1.0684902233144567e-05,12091
thinker.,1,1.0684902233144567e-05,12091
(ducking),1,1.0684902233144567e-05,12091
spatters.,1,1.0684902233144567e-05,12091
"causes,",1,1.0684902233144567e-05,12091
flip-flop.,1,1.0684902233144567e-05,12091
leaves!,1,1.0684902233144567e-05,12091
women),1,1.0684902233144567e-05,12091
delivery,1,1.0684902233144567e-05,12091
yea,1,1.0684902233144567e-05,12091
bars?,1,1.0684902233144567e-05,12091
toblerone,1,1.0684902233144567e-05,12091
"airport,",1,1.0684902233144567e-05,12091
parties,1,1.0684902233144567e-05,12091
mr.salty,1,1.0684902233144567e-05,12091
"strong,",1,1.0684902233144567e-05,12091
tokyo.,1,1.0684902233144567e-05,12091
get.,1,1.0684902233144567e-05,12091
"sailor,",1,1.0684902233144567e-05,12091
thetoughest,1,1.0684902233144567e-05,12091
snack,1,1.0684902233144567e-05,12091
machine?,1,1.0684902233144567e-05,12091
"duh,",1,1.0684902233144567e-05,12091
creeps,1,1.0684902233144567e-05,12091
cooking,1,1.0684902233144567e-05,12091
shrugs.),1,1.0684902233144567e-05,12091
bill?,1,1.0684902233144567e-05,12091
"toast,",1,1.0684902233144567e-05,12091
oatmeal...,1,1.0684902233144567e-05,12091
punish,1,1.0684902233144567e-05,12091
billmaybe,1,1.0684902233144567e-05,12091
stalin?,1,1.0684902233144567e-05,12091
kidman.,1,1.0684902233144567e-05,12091
hoopi,1,1.0684902233144567e-05,12091
"ho,",1,1.0684902233144567e-05,12091
"energized,",1,1.0684902233144567e-05,12091
"breaking,",1,1.0684902233144567e-05,12091
breaking?,1,1.0684902233144567e-05,12091
gandolf,1,1.0684902233144567e-05,12091
ourselves!,1,1.0684902233144567e-05,12091
mornin?,1,1.0684902233144567e-05,12091
gandel-worf.,1,1.0684902233144567e-05,12091
noon?,1,1.0684902233144567e-05,12091
"lydia,",1,1.0684902233144567e-05,12091
"harder,",1,1.0684902233144567e-05,12091
gandolf?,1,1.0684902233144567e-05,12091
50,1,1.0684902233144567e-05,12091
santa!,1,1.0684902233144567e-05,12091
"clubs,",1,1.0684902233144567e-05,12091
ho.,1,1.0684902233144567e-05,12091
strangely),1,1.0684902233144567e-05,12091
box!!,1,1.0684902233144567e-05,12091
"justyeah,",1,1.0684902233144567e-05,12091
nine,1,1.0684902233144567e-05,12091
centimeters.,1,1.0684902233144567e-05,12091
kathy.),1,1.0684902233144567e-05,12091
(theres,1,1.0684902233144567e-05,12091
station.,1,1.0684902233144567e-05,12091
jokes!,1,1.0684902233144567e-05,12091
thinkin!,1,1.0684902233144567e-05,12091
ewwwww!!,1,1.0684902233144567e-05,12091
wizard,1,1.0684902233144567e-05,12091
"strangers,",1,1.0684902233144567e-05,12091
n.y.u.,1,1.0684902233144567e-05,12091
commercials?,1,1.0684902233144567e-05,12091
chefs,1,1.0684902233144567e-05,12091
dining,1,1.0684902233144567e-05,12091
work),1,1.0684902233144567e-05,12091
"somewhere,",1,1.0684902233144567e-05,12091
watch),1,1.0684902233144567e-05,12091
robots?,1,1.0684902233144567e-05,12091
may-pole.,1,1.0684902233144567e-05,12091
able.,1,1.0684902233144567e-05,12091
bail.,1,1.0684902233144567e-05,12091
jail.,1,1.0684902233144567e-05,12091
bagel.,1,1.0684902233144567e-05,12091
rhyme,1,1.0684902233144567e-05,12091
direct,1,1.0684902233144567e-05,12091
docks,1,1.0684902233144567e-05,12091
orson,1,1.0684902233144567e-05,12091
week!,1,1.0684902233144567e-05,12091
celtics,1,1.0684902233144567e-05,12091
ohhh!,1,1.0684902233144567e-05,12091
christmas.,1,1.0684902233144567e-05,12091
teeth.),1,1.0684902233144567e-05,12091
remains,1,1.0684902233144567e-05,12091
exploded!,1,1.0684902233144567e-05,12091
"29,",1,1.0684902233144567e-05,12091
ringing,1,1.0684902233144567e-05,12091
decaf.,1,1.0684902233144567e-05,12091
exhausted!,1,1.0684902233144567e-05,12091
twisted?,1,1.0684902233144567e-05,12091
med,1,1.0684902233144567e-05,12091
cruise,1,1.0684902233144567e-05,12091
beers,1,1.0684902233144567e-05,12091
"experiments,",1,1.0684902233144567e-05,12091
"samboucha,",1,1.0684902233144567e-05,12091
margarita?,1,1.0684902233144567e-05,12091
samboucha,1,1.0684902233144567e-05,12091
country?,1,1.0684902233144567e-05,12091
bout,1,1.0684902233144567e-05,12091
focusing,1,1.0684902233144567e-05,12091
shown,1,1.0684902233144567e-05,12091
"oh-no-no-no,",1,1.0684902233144567e-05,12091
nowhere!,1,1.0684902233144567e-05,12091
you?!?,1,1.0684902233144567e-05,12091
china.,1,1.0684902233144567e-05,12091
"musketeers,",1,1.0684902233144567e-05,12091
any...,1,1.0684902233144567e-05,12091
fruit.,1,1.0684902233144567e-05,12091
fallen,1,1.0684902233144567e-05,12091
"fluid,",1,1.0684902233144567e-05,12091
complete,1,1.0684902233144567e-05,12091
real),1,1.0684902233144567e-05,12091
more(his,1,1.0684902233144567e-05,12091
to(he,1,1.0684902233144567e-05,12091
"quarter,",1,1.0684902233144567e-05,12091
"transaction,",1,1.0684902233144567e-05,12091
"parkway,",1,1.0684902233144567e-05,12091
following,1,1.0684902233144567e-05,12091
casey,1,1.0684902233144567e-05,12091
ersonal,1,1.0684902233144567e-05,12091
watch.,1,1.0684902233144567e-05,12091
some...,1,1.0684902233144567e-05,12091
dings),1,1.0684902233144567e-05,12091
research.,1,1.0684902233144567e-05,12091
(sigh)...,1,1.0684902233144567e-05,12091
robbing,1,1.0684902233144567e-05,12091
leaving.,1,1.0684902233144567e-05,12091
italian.),1,1.0684902233144567e-05,12091
study.,1,1.0684902233144567e-05,12091
really...,1,1.0684902233144567e-05,12091
crime,1,1.0684902233144567e-05,12091
contribution,1,1.0684902233144567e-05,12091
guilt.,1,1.0684902233144567e-05,12091
sending,1,1.0684902233144567e-05,12091
callin!!,1,1.0684902233144567e-05,12091
betrayal.,1,1.0684902233144567e-05,12091
conduct,1,1.0684902233144567e-05,12091
tainted,1,1.0684902233144567e-05,12091
cook,1,1.0684902233144567e-05,12091
loaf,1,1.0684902233144567e-05,12091
raisin,1,1.0684902233144567e-05,12091
cinnamon,1,1.0684902233144567e-05,12091
"kinda."")",1,1.0684902233144567e-05,12091
meat.,1,1.0684902233144567e-05,12091
stuff?!,1,1.0684902233144567e-05,12091
"she's,",1,1.0684902233144567e-05,12091
uh....,1,1.0684902233144567e-05,12091
cup?,1,1.0684902233144567e-05,12091
"program,",1,1.0684902233144567e-05,12091
patting,1,1.0684902233144567e-05,12091
breast.),1,1.0684902233144567e-05,12091
envelope),1,1.0684902233144567e-05,12091
shesgoing,1,1.0684902233144567e-05,12091
relative.,1,1.0684902233144567e-05,12091
gig,1,1.0684902233144567e-05,12091
humans.,1,1.0684902233144567e-05,12091
score.,1,1.0684902233144567e-05,12091
yogurt.,1,1.0684902233144567e-05,12091
withapples.,1,1.0684902233144567e-05,12091
six.,1,1.0684902233144567e-05,12091
paleontologist,1,1.0684902233144567e-05,12091
items,1,1.0684902233144567e-05,12091
underpants.,1,1.0684902233144567e-05,12091
beeper,1,1.0684902233144567e-05,12091
changes.,1,1.0684902233144567e-05,12091
teddy!,1,1.0684902233144567e-05,12091
question),1,1.0684902233144567e-05,12091
dinosaurs!,1,1.0684902233144567e-05,12091
squat,1,1.0684902233144567e-05,12091
ethan?,1,1.0684902233144567e-05,12091
young?,1,1.0684902233144567e-05,12091
services?,1,1.0684902233144567e-05,12091
services.,1,1.0684902233144567e-05,12091
scones),1,1.0684902233144567e-05,12091
scones.,1,1.0684902233144567e-05,12091
"audience,",1,1.0684902233144567e-05,12091
"blazer,",1,1.0684902233144567e-05,12091
"coat,",1,1.0684902233144567e-05,12091
closer.),1,1.0684902233144567e-05,12091
nana?,1,1.0684902233144567e-05,12091
althea!,1,1.0684902233144567e-05,12091
like-theres,1,1.0684902233144567e-05,12091
ignore,1,1.0684902233144567e-05,12091
"robbins,",1,1.0684902233144567e-05,12091
tim,1,1.0684902233144567e-05,12091
sarandon,1,1.0684902233144567e-05,12091
trick.,1,1.0684902233144567e-05,12091
donut,1,1.0684902233144567e-05,12091
gravy?,1,1.0684902233144567e-05,12091
russian,1,1.0684902233144567e-05,12091
closets?!,1,1.0684902233144567e-05,12091
dictator,1,1.0684902233144567e-05,12091
slaughtered,1,1.0684902233144567e-05,12091
whaddyou,1,1.0684902233144567e-05,12091
"lose,",1,1.0684902233144567e-05,12091
the-,1,1.0684902233144567e-05,12091
exellent,1,1.0684902233144567e-05,12091
heyooh,1,1.0684902233144567e-05,12091
shotgun,1,1.0684902233144567e-05,12091
standard,1,1.0684902233144567e-05,12091
ringing...,1,1.0684902233144567e-05,12091
dunno,1,1.0684902233144567e-05,12091
mercutio.,1,1.0684902233144567e-05,12091
holden,1,1.0684902233144567e-05,12091
mcgroin.,1,1.0684902233144567e-05,12091
noise!,1,1.0684902233144567e-05,12091
duck?!,1,1.0684902233144567e-05,12091
family!,1,1.0684902233144567e-05,12091
roosters,1,1.0684902233144567e-05,12091
strongest,1,1.0684902233144567e-05,12091
ranger,1,1.0684902233144567e-05,12091
"seat,",1,1.0684902233144567e-05,12091
wha..aa?,1,1.0684902233144567e-05,12091
celtics?,1,1.0684902233144567e-05,12091
memorizing,1,1.0684902233144567e-05,12091
museum.,1,1.0684902233144567e-05,12091
guide,1,1.0684902233144567e-05,12091
ha.,1,1.0684902233144567e-05,12091
blazer),1,1.0684902233144567e-05,12091
lean-lean-lean!,1,1.0684902233144567e-05,12091
(leaving),1,1.0684902233144567e-05,12091
if...wait.,1,1.0684902233144567e-05,12091
dragon,1,1.0684902233144567e-05,12091
leeeeean,1,1.0684902233144567e-05,12091
wha?,1,1.0684902233144567e-05,12091
father!,1,1.0684902233144567e-05,12091
"tables,",1,1.0684902233144567e-05,12091
single.,1,1.0684902233144567e-05,12091
"trust,",1,1.0684902233144567e-05,12091
gain,1,1.0684902233144567e-05,12091
25.,1,1.0684902233144567e-05,12091
"dollars!""",1,1.0684902233144567e-05,12091
+,1,1.0684902233144567e-05,12091
cant),1,1.0684902233144567e-05,12091
"head,",1,1.0684902233144567e-05,12091
"""wow!",1,1.0684902233144567e-05,12091
"hand,",1,1.0684902233144567e-05,12091
so-so-so,1,1.0684902233144567e-05,12091
maam.,1,1.0684902233144567e-05,12091
guide),1,1.0684902233144567e-05,12091
"""and",1,1.0684902233144567e-05,12091
pregnant)...whoa.,1,1.0684902233144567e-05,12091
tyrannosaurus,1,1.0684902233144567e-05,12091
separate,1,1.0684902233144567e-05,12091
jackets,1,1.0684902233144567e-05,12091
stegosaurus!,1,1.0684902233144567e-05,12091
doctor?,1,1.0684902233144567e-05,12091
andr?,1,1.0684902233144567e-05,12091
"trick."")",1,1.0684902233144567e-05,12091
"moist,",1,1.0684902233144567e-05,12091
cigarette,1,1.0684902233144567e-05,12091
"""putting",1,1.0684902233144567e-05,12091
"scientists,",1,1.0684902233144567e-05,12091
(knocks,1,1.0684902233144567e-05,12091
cases.),1,1.0684902233144567e-05,12091
foot.,1,1.0684902233144567e-05,12091
foot.),1,1.0684902233144567e-05,12091
fossilised,1,1.0684902233144567e-05,12091
cigars.,1,1.0684902233144567e-05,12091
semi-late,1,1.0684902233144567e-05,12091
mastodon,1,1.0684902233144567e-05,12091
screen),1,1.0684902233144567e-05,12091
"shoot,",1,1.0684902233144567e-05,12091
brother?!,1,1.0684902233144567e-05,12091
jurassic.,1,1.0684902233144567e-05,12091
lady....(sees,1,1.0684902233144567e-05,12091
carnivore,1,1.0684902233144567e-05,12091
"rex,",1,1.0684902233144567e-05,12091
high!,1,1.0684902233144567e-05,12091
as(picks,1,1.0684902233144567e-05,12091
ross):,1,1.0684902233144567e-05,12091
agent's,1,1.0684902233144567e-05,12091
sesame,1,1.0684902233144567e-05,12091
$200?,1,1.0684902233144567e-05,12091
unenthusiastic,1,1.0684902233144567e-05,12091
lorraine),1,1.0684902233144567e-05,12091
died,1,1.0684902233144567e-05,12091
bee,1,1.0684902233144567e-05,12091
anybody?,1,1.0684902233144567e-05,12091
bored,1,1.0684902233144567e-05,12091
bats,1,1.0684902233144567e-05,12091
york!,1,1.0684902233144567e-05,12091
exposure.,1,1.0684902233144567e-05,12091
"office,",1,1.0684902233144567e-05,12091
mix,1,1.0684902233144567e-05,12091
quarters?,1,1.0684902233144567e-05,12091
host!,1,1.0684902233144567e-05,12091
calls.,1,1.0684902233144567e-05,12091
volunteers),1,1.0684902233144567e-05,12091
pledge,1,1.0684902233144567e-05,12091
clause,1,1.0684902233144567e-05,12091
deeds,1,1.0684902233144567e-05,12091
selfless,1,1.0684902233144567e-05,12091
"bubble,",1,1.0684902233144567e-05,12091
burst,1,1.0684902233144567e-05,12091
slather,1,1.0684902233144567e-05,12091
lick,1,1.0684902233144567e-05,12091
example?,1,1.0684902233144567e-05,12091
donating,1,1.0684902233144567e-05,12091
hamster?,1,1.0684902233144567e-05,12091
unselfish,1,1.0684902233144567e-05,12091
urinal),1,1.0684902233144567e-05,12091
attention.),1,1.0684902233144567e-05,12091
clears,1,1.0684902233144567e-05,12091
cruise?!,1,1.0684902233144567e-05,12091
she'd,1,1.0684902233144567e-05,12091
curler,1,1.0684902233144567e-05,12091
eyelash,1,1.0684902233144567e-05,12091
called.,1,1.0684902233144567e-05,12091
bastard.,1,1.0684902233144567e-05,12091
kip?,1,1.0684902233144567e-05,12091
lorraine.,1,1.0684902233144567e-05,12091
cares?,1,1.0684902233144567e-05,12091
"category,",1,1.0684902233144567e-05,12091
yellin'?,1,1.0684902233144567e-05,12091
quarters,1,1.0684902233144567e-05,12091
makin',1,1.0684902233144567e-05,12091
advice?,1,1.0684902233144567e-05,12091
lots!,1,1.0684902233144567e-05,12091
twenties,1,1.0684902233144567e-05,12091
constantly,1,1.0684902233144567e-05,12091
nooooo!!!,1,1.0684902233144567e-05,12091
woofing,1,1.0684902233144567e-05,12091
bust?,1,1.0684902233144567e-05,12091
conference?,1,1.0684902233144567e-05,12091
repopulate,1,1.0684902233144567e-05,12091
hid,1,1.0684902233144567e-05,12091
sunrise.,1,1.0684902233144567e-05,12091
"deeds,",1,1.0684902233144567e-05,12091
selfish!,1,1.0684902233144567e-05,12091
king!,1,1.0684902233144567e-05,12091
aaiiyyyeeee!,1,1.0684902233144567e-05,12091
so....,1,1.0684902233144567e-05,12091
nurses,1,1.0684902233144567e-05,12091
dive,1,1.0684902233144567e-05,12091
"playpen,",1,1.0684902233144567e-05,12091
born!,1,1.0684902233144567e-05,12091
headlines,1,1.0684902233144567e-05,12091
place...you,1,1.0684902233144567e-05,12091
usa,1,1.0684902233144567e-05,12091
grandma's,1,1.0684902233144567e-05,12091
jell-o,1,1.0684902233144567e-05,12091
my!,1,1.0684902233144567e-05,12091
hurts!,1,1.0684902233144567e-05,12091
"begins,",1,1.0684902233144567e-05,12091
caring,1,1.0684902233144567e-05,12091
miracle,1,1.0684902233144567e-05,12091
forth),1,1.0684902233144567e-05,12091
announcer,1,1.0684902233144567e-05,12091
starts?,1,1.0684902233144567e-05,12091
"someday,",1,1.0684902233144567e-05,12091
magnet!,1,1.0684902233144567e-05,12091
"furry,",1,1.0684902233144567e-05,12091
seal,1,1.0684902233144567e-05,12091
leaking?,1,1.0684902233144567e-05,12091
(tasting),1,1.0684902233144567e-05,12091
plan.,1,1.0684902233144567e-05,12091
mmmm.,1,1.0684902233144567e-05,12091
saturday(groans,1,1.0684902233144567e-05,12091
kids),1,1.0684902233144567e-05,12091
brother?,1,1.0684902233144567e-05,12091
tony's?,1,1.0684902233144567e-05,12091
babies.,1,1.0684902233144567e-05,12091
deed.,1,1.0684902233144567e-05,12091
"pbs,",1,1.0684902233144567e-05,12091
"exposure,",1,1.0684902233144567e-05,12091
slathering,1,1.0684902233144567e-05,12091
deed,1,1.0684902233144567e-05,12091
co-host!,1,1.0684902233144567e-05,12091
telethon,1,1.0684902233144567e-05,12091
dry-cleaned.,1,1.0684902233144567e-05,12091
dinner's,1,1.0684902233144567e-05,12091
tux),1,1.0684902233144567e-05,12091
year's.,1,1.0684902233144567e-05,12091
faces.),1,1.0684902233144567e-05,12091
giiiiiiift,1,1.0684902233144567e-05,12091
(both,1,1.0684902233144567e-05,12091
small!,1,1.0684902233144567e-05,12091
32-ounce,1,1.0684902233144567e-05,12091
rocking,1,1.0684902233144567e-05,12091
drugs!,1,1.0684902233144567e-05,12091
drugs,1,1.0684902233144567e-05,12091
urethra?,1,1.0684902233144567e-05,12091
optionwhat's,1,1.0684902233144567e-05,12091
hadn't,1,1.0684902233144567e-05,12091
or?,1,1.0684902233144567e-05,12091
free.,1,1.0684902233144567e-05,12091
shop.,1,1.0684902233144567e-05,12091
knife),1,1.0684902233144567e-05,12091
oohh!!,1,1.0684902233144567e-05,12091
oh-oh-oh!,1,1.0684902233144567e-05,12091
"maneuver,",1,1.0684902233144567e-05,12091
mistakes.,1,1.0684902233144567e-05,12091
johnos,1,1.0684902233144567e-05,12091
boobie,1,1.0684902233144567e-05,12091
um-hmm.,1,1.0684902233144567e-05,12091
payback,1,1.0684902233144567e-05,12091
baywatch,1,1.0684902233144567e-05,12091
take!,1,1.0684902233144567e-05,12091
um-hmm!,1,1.0684902233144567e-05,12091
express.,1,1.0684902233144567e-05,12091
good-bye.),1,1.0684902233144567e-05,12091
stop:,1,1.0684902233144567e-05,12091
flaps,1,1.0684902233144567e-05,12091
down',1,1.0684902233144567e-05,12091
eat?!,1,1.0684902233144567e-05,12091
'quiet,1,1.0684902233144567e-05,12091
(imitates,1,1.0684902233144567e-05,12091
ahhhhhhhhhh,1,1.0684902233144567e-05,12091
fort!,1,1.0684902233144567e-05,12091
should've,1,1.0684902233144567e-05,12091
machine.,1,1.0684902233144567e-05,12091
green.,1,1.0684902233144567e-05,12091
don'ti,1,1.0684902233144567e-05,12091
knobs,1,1.0684902233144567e-05,12091
frowning,1,1.0684902233144567e-05,12091
alternately,1,1.0684902233144567e-05,12091
closely,1,1.0684902233144567e-05,12091
"places,",1,1.0684902233144567e-05,12091
yum!,1,1.0684902233144567e-05,12091
oh-oh!!,1,1.0684902233144567e-05,12091
space,1,1.0684902233144567e-05,12091
skirt,1,1.0684902233144567e-05,12091
chick's,1,1.0684902233144567e-05,12091
nowhere,1,1.0684902233144567e-05,12091
breeze,1,1.0684902233144567e-05,12091
lovely,1,1.0684902233144567e-05,12091
bus-stop,1,1.0684902233144567e-05,12091
having.,1,1.0684902233144567e-05,12091
order...which,1,1.0684902233144567e-05,12091
definitely!,1,1.0684902233144567e-05,12091
stay!,1,1.0684902233144567e-05,12091
speaker.,1,1.0684902233144567e-05,12091
by-by,1,1.0684902233144567e-05,12091
there-there's,1,1.0684902233144567e-05,12091
italian!,1,1.0684902233144567e-05,12091
space!,1,1.0684902233144567e-05,12091
roomies!,1,1.0684902233144567e-05,12091
we're-we're,1,1.0684902233144567e-05,12091
reliable.,1,1.0684902233144567e-05,12091
meet!,1,1.0684902233144567e-05,12091
manager.),1,1.0684902233144567e-05,12091
references.,1,1.0684902233144567e-05,12091
manager;,1,1.0684902233144567e-05,12091
(listens.),1,1.0684902233144567e-05,12091
feet!,1,1.0684902233144567e-05,12091
kitchen?,1,1.0684902233144567e-05,12091
knew!,1,1.0684902233144567e-05,12091
boobies.,1,1.0684902233144567e-05,12091
shell?,1,1.0684902233144567e-05,12091
knew.,1,1.0684902233144567e-05,12091
mess?,1,1.0684902233144567e-05,12091
bushy,1,1.0684902233144567e-05,12091
ow!!,1,1.0684902233144567e-05,12091
movin'?,1,1.0684902233144567e-05,12091
rail!,1,1.0684902233144567e-05,12091
dare,1,1.0684902233144567e-05,12091
bail,1,1.0684902233144567e-05,12091
trains,1,1.0684902233144567e-05,12091
uptown!,1,1.0684902233144567e-05,12091
pathetic,1,1.0684902233144567e-05,12091
drapes,1,1.0684902233144567e-05,12091
"ooh-ooh-ooh,",1,1.0684902233144567e-05,12091
hence,1,1.0684902233144567e-05,12091
butcome,1,1.0684902233144567e-05,12091
"""here's",1,1.0684902233144567e-05,12091
gettin',1,1.0684902233144567e-05,12091
coodies?,1,1.0684902233144567e-05,12091
gone),1,1.0684902233144567e-05,12091
"needy,",1,1.0684902233144567e-05,12091
mink?,1,1.0684902233144567e-05,12091
coat.),1,1.0684902233144567e-05,12091
argh-argh!!,1,1.0684902233144567e-05,12091
"thinkin',",1,1.0684902233144567e-05,12091
middle-aged,1,1.0684902233144567e-05,12091
take-off.,1,1.0684902233144567e-05,12091
reflection,1,1.0684902233144567e-05,12091
ohhhhhhhhhhh!!!!!!!,1,1.0684902233144567e-05,12091
beard?,1,1.0684902233144567e-05,12091
fogged,1,1.0684902233144567e-05,12091
danny.,1,1.0684902233144567e-05,12091
dan,1,1.0684902233144567e-05,12091
i-i'm,1,1.0684902233144567e-05,12091
us!!!,1,1.0684902233144567e-05,12091
please!!!,1,1.0684902233144567e-05,12091
returning,1,1.0684902233144567e-05,12091
wander,1,1.0684902233144567e-05,12091
tough!,1,1.0684902233144567e-05,12091
juggling.),1,1.0684902233144567e-05,12091
air.,1,1.0684902233144567e-05,12091
"egg.""",1,1.0684902233144567e-05,12091
surface,1,1.0684902233144567e-05,12091
emotions,1,1.0684902233144567e-05,12091
bound,1,1.0684902233144567e-05,12091
"days,",1,1.0684902233144567e-05,12091
emily!,1,1.0684902233144567e-05,12091
pinching,1,1.0684902233144567e-05,12091
again.)-owww!!,1,1.0684902233144567e-05,12091
totally-(the,1,1.0684902233144567e-05,12091
choice!!,1,1.0684902233144567e-05,12091
depends,1,1.0684902233144567e-05,12091
shutters,1,1.0684902233144567e-05,12091
fella.,1,1.0684902233144567e-05,12091
andes.,1,1.0684902233144567e-05,12091
trek,1,1.0684902233144567e-05,12091
four-month,1,1.0684902233144567e-05,12091
downstairs.,1,1.0684902233144567e-05,12091
creamier.,1,1.0684902233144567e-05,12091
tremendous,1,1.0684902233144567e-05,12091
sugar.,1,1.0684902233144567e-05,12091
could!,1,1.0684902233144567e-05,12091
terms,1,1.0684902233144567e-05,12091
liquor.,1,1.0684902233144567e-05,12091
wise.,1,1.0684902233144567e-05,12091
liquor,1,1.0684902233144567e-05,12091
xerox,1,1.0684902233144567e-05,12091
"(finally,",1,1.0684902233144567e-05,12091
"oh-whoa,",1,1.0684902233144567e-05,12091
invited.,1,1.0684902233144567e-05,12091
strippers?,1,1.0684902233144567e-05,12091
bachelors?,1,1.0684902233144567e-05,12091
few.,1,1.0684902233144567e-05,12091
chocolate,1,1.0684902233144567e-05,12091
shoulder),1,1.0684902233144567e-05,12091
rightoh!,1,1.0684902233144567e-05,12091
(impatiently,1,1.0684902233144567e-05,12091
brothers;,1,1.0684902233144567e-05,12091
"parties,",1,1.0684902233144567e-05,12091
gooooood!,1,1.0684902233144567e-05,12091
oh-ho!,1,1.0684902233144567e-05,12091
room...,1,1.0684902233144567e-05,12091
"sites,",1,1.0684902233144567e-05,12091
videos,1,1.0684902233144567e-05,12091
syllable.,1,1.0684902233144567e-05,12091
cotter.,1,1.0684902233144567e-05,12091
lookin',1,1.0684902233144567e-05,12091
god's,1,1.0684902233144567e-05,12091
everybody!),1,1.0684902233144567e-05,12091
"(hey,",1,1.0684902233144567e-05,12091
fends,1,1.0684902233144567e-05,12091
bye-bye,1,1.0684902233144567e-05,12091
stripper!,1,1.0684902233144567e-05,12091
name.),1,1.0684902233144567e-05,12091
"birthday,",1,1.0684902233144567e-05,12091
meetin,1,1.0684902233144567e-05,12091
white.,1,1.0684902233144567e-05,12091
carefully),1,1.0684902233144567e-05,12091
hardly,1,1.0684902233144567e-05,12091
breakin',1,1.0684902233144567e-05,12091
trained.,1,1.0684902233144567e-05,12091
"boys,",1,1.0684902233144567e-05,12091
unlocks,1,1.0684902233144567e-05,12091
exit,1,1.0684902233144567e-05,12091
partys,1,1.0684902233144567e-05,12091
six-pack,1,1.0684902233144567e-05,12091
"geeks,",1,1.0684902233144567e-05,12091
"""best",1,1.0684902233144567e-05,12091
"hola,",1,1.0684902233144567e-05,12091
"1998"")",1,1.0684902233144567e-05,12091
"geller,",1,1.0684902233144567e-05,12091
"""ross",1,1.0684902233144567e-05,12091
"reads,",1,1.0684902233144567e-05,12091
"favours,",1,1.0684902233144567e-05,12091
amigos!,1,1.0684902233144567e-05,12091
"oh-whoa-wait,",1,1.0684902233144567e-05,12091
strippers.,1,1.0684902233144567e-05,12091
zima.,1,1.0684902233144567e-05,12091
julie.,1,1.0684902233144567e-05,12091
invitations.),1,1.0684902233144567e-05,12091
heyyy.,1,1.0684902233144567e-05,12091
cheap,1,1.0684902233144567e-05,12091
mary.,1,1.0684902233144567e-05,12091
free!,1,1.0684902233144567e-05,12091
tic-tac,1,1.0684902233144567e-05,12091
whattaya,1,1.0684902233144567e-05,12091
handling,1,1.0684902233144567e-05,12091
wh-tcssh!,1,1.0684902233144567e-05,12091
whipped!,1,1.0684902233144567e-05,12091
class!,1,1.0684902233144567e-05,12091
fold,1,1.0684902233144567e-05,12091
"alone""",1,1.0684902233144567e-05,12091
"""quit",1,1.0684902233144567e-05,12091
problem!,1,1.0684902233144567e-05,12091
joey!!,1,1.0684902233144567e-05,12091
faces.,1,1.0684902233144567e-05,12091
sleep),1,1.0684902233144567e-05,12091
(joining,1,1.0684902233144567e-05,12091
sores,1,1.0684902233144567e-05,12091
gear!,1,1.0684902233144567e-05,12091
schoolboy,1,1.0684902233144567e-05,12091
whoa!!!!,1,1.0684902233144567e-05,12091
chairs.),1,1.0684902233144567e-05,12091
check.,1,1.0684902233144567e-05,12091
offering.,1,1.0684902233144567e-05,12091
shirts,1,1.0684902233144567e-05,12091
"five,",1,1.0684902233144567e-05,12091
congratulate,1,1.0684902233144567e-05,12091
menstruating!,1,1.0684902233144567e-05,12091
(sleepily),1,1.0684902233144567e-05,12091
"asleep,",1,1.0684902233144567e-05,12091
loudly),1,1.0684902233144567e-05,12091
"invitation.""",1,1.0684902233144567e-05,12091
"""no-no,",1,1.0684902233144567e-05,12091
"""handkerchief?""",1,1.0684902233144567e-05,12091
"dip,",1,1.0684902233144567e-05,12091
paper!,1,1.0684902233144567e-05,12091
pretz...(look,1,1.0684902233144567e-05,12091
invitation),1,1.0684902233144567e-05,12091
apart,1,1.0684902233144567e-05,12091
realization),1,1.0684902233144567e-05,12091
order.,1,1.0684902233144567e-05,12091
heh...,1,1.0684902233144567e-05,12091
"remembered,",1,1.0684902233144567e-05,12091
excited.),1,1.0684902233144567e-05,12091
rent?,1,1.0684902233144567e-05,12091
bluffing.,1,1.0684902233144567e-05,12091
everyday!,1,1.0684902233144567e-05,12091
"video,",1,1.0684902233144567e-05,12091
(pause)...yeah?,1,1.0684902233144567e-05,12091
teachin',1,1.0684902233144567e-05,12091
"that?"")",1,1.0684902233144567e-05,12091
sleep!,1,1.0684902233144567e-05,12091
snore.,1,1.0684902233144567e-05,12091
"clinic,",1,1.0684902233144567e-05,12091
cross-eyed,1,1.0684902233144567e-05,12091
(asleep),1,1.0684902233144567e-05,12091
panic.),1,1.0684902233144567e-05,12091
"arms,",1,1.0684902233144567e-05,12091
trouble?,1,1.0684902233144567e-05,12091
again...,1,1.0684902233144567e-05,12091
waiter)that's,1,1.0684902233144567e-05,12091
and-and...(ross,1,1.0684902233144567e-05,12091
"ready,",1,1.0684902233144567e-05,12091
boring.,1,1.0684902233144567e-05,12091
fastforward,1,1.0684902233144567e-05,12091
hotel's,1,1.0684902233144567e-05,12091
girls',1,1.0684902233144567e-05,12091
uh...id,1,1.0684902233144567e-05,12091
ross....,1,1.0684902233144567e-05,12091
caress,1,1.0684902233144567e-05,12091
butt!,1,1.0684902233144567e-05,12091
going!,1,1.0684902233144567e-05,12091
(phone,1,1.0684902233144567e-05,12091
something....,1,1.0684902233144567e-05,12091
answers),1,1.0684902233144567e-05,12091
tool!,1,1.0684902233144567e-05,12091
celia?,1,1.0684902233144567e-05,12091
cuddled.,1,1.0684902233144567e-05,12091
miss.,1,1.0684902233144567e-05,12091
miss?,1,1.0684902233144567e-05,12091
difference.,1,1.0684902233144567e-05,12091
ursulas...,1,1.0684902233144567e-05,12091
standin.,1,1.0684902233144567e-05,12091
riffs.,1,1.0684902233144567e-05,12091
waiter)thats,1,1.0684902233144567e-05,12091
tuna,1,1.0684902233144567e-05,12091
something.....,1,1.0684902233144567e-05,12091
i'm-i'm,1,1.0684902233144567e-05,12091
bridge?,1,1.0684902233144567e-05,12091
angus?,1,1.0684902233144567e-05,12091
(poking,1,1.0684902233144567e-05,12091
girls.),1,1.0684902233144567e-05,12091
ya!!,1,1.0684902233144567e-05,12091
way),1,1.0684902233144567e-05,12091
golden.,1,1.0684902233144567e-05,12091
boys.,1,1.0684902233144567e-05,12091
frosty,1,1.0684902233144567e-05,12091
bodington's!,1,1.0684902233144567e-05,12091
beer!,1,1.0684902233144567e-05,12091
"yeah-yeah-yeah,",1,1.0684902233144567e-05,12091
driver,1,1.0684902233144567e-05,12091
cab,1,1.0684902233144567e-05,12091
mornin',1,1.0684902233144567e-05,12091
uh...i'd,1,1.0684902233144567e-05,12091
beans?,1,1.0684902233144567e-05,12091
rice?,1,1.0684902233144567e-05,12091
crispy?,1,1.0684902233144567e-05,12091
bands,1,1.0684902233144567e-05,12091
vulva?,1,1.0684902233144567e-05,12091
cuddled?,1,1.0684902233144567e-05,12091
times??,1,1.0684902233144567e-05,12091
band's,1,1.0684902233144567e-05,12091
dance?,1,1.0684902233144567e-05,12091
grins),1,1.0684902233144567e-05,12091
geller,1,1.0684902233144567e-05,12091
....yeah...,1,1.0684902233144567e-05,12091
meltt,1,1.0684902233144567e-05,12091
and-and(ross,1,1.0684902233144567e-05,12091
plates,1,1.0684902233144567e-05,12091
days.,1,1.0684902233144567e-05,12091
wong.,1,1.0684902233144567e-05,12091
"gonzalez,",1,1.0684902233144567e-05,12091
buzz,1,1.0684902233144567e-05,12091
recognise,1,1.0684902233144567e-05,12091
"hopefully,",1,1.0684902233144567e-05,12091
desk.,1,1.0684902233144567e-05,12091
find!!,1,1.0684902233144567e-05,12091
"ring!""",1,1.0684902233144567e-05,12091
"police,",1,1.0684902233144567e-05,12091
"police.""",1,1.0684902233144567e-05,12091
theyd,1,1.0684902233144567e-05,12091
bothered,1,1.0684902233144567e-05,12091
number.,1,1.0684902233144567e-05,12091
curly,1,1.0684902233144567e-05,12091
murders.,1,1.0684902233144567e-05,12091
"restaurant,",1,1.0684902233144567e-05,12091
screwed,1,1.0684902233144567e-05,12091
softly),1,1.0684902233144567e-05,12091
"(laughs,",1,1.0684902233144567e-05,12091
blowin',1,1.0684902233144567e-05,12091
9-1-1,1,1.0684902233144567e-05,12091
th-they,1,1.0684902233144567e-05,12091
ugh!,1,1.0684902233144567e-05,12091
(shrugs.),1,1.0684902233144567e-05,12091
course!!,1,1.0684902233144567e-05,12091
"..ah,",1,1.0684902233144567e-05,12091
"box,",1,1.0684902233144567e-05,12091
"nightstand,",1,1.0684902233144567e-05,12091
quacks.),1,1.0684902233144567e-05,12091
shh!,1,1.0684902233144567e-05,12091
sister?,1,1.0684902233144567e-05,12091
favour?,1,1.0684902233144567e-05,12091
size-wise.,1,1.0684902233144567e-05,12091
hotels,1,1.0684902233144567e-05,12091
capades.,1,1.0684902233144567e-05,12091
somethin,1,1.0684902233144567e-05,12091
(spreading,1,1.0684902233144567e-05,12091
wide),1,1.0684902233144567e-05,12091
"business,",1,1.0684902233144567e-05,12091
"havent,",1,1.0684902233144567e-05,12091
tampa,1,1.0684902233144567e-05,12091
bay's,1,1.0684902233144567e-05,12091
sack?,1,1.0684902233144567e-05,12091
blocking.,1,1.0684902233144567e-05,12091
expensive?,1,1.0684902233144567e-05,12091
takin',1,1.0684902233144567e-05,12091
birthday.,1,1.0684902233144567e-05,12091
when's,1,1.0684902233144567e-05,12091
argue,1,1.0684902233144567e-05,12091
odds,1,1.0684902233144567e-05,12091
h-h-h-hows,1,1.0684902233144567e-05,12091
duck.),1,1.0684902233144567e-05,12091
"quacking,",1,1.0684902233144567e-05,12091
hopefully,1,1.0684902233144567e-05,12091
think!,1,1.0684902233144567e-05,12091
elaine?,1,1.0684902233144567e-05,12091
rachel):,1,1.0684902233144567e-05,12091
craziest,1,1.0684902233144567e-05,12091
oooh.,1,1.0684902233144567e-05,12091
cabin.,1,1.0684902233144567e-05,12091
agents,1,1.0684902233144567e-05,12091
"weekend,",1,1.0684902233144567e-05,12091
"times,",1,1.0684902233144567e-05,12091
'they,1,1.0684902233144567e-05,12091
right!!,1,1.0684902233144567e-05,12091
"awful,",1,1.0684902233144567e-05,12091
"way',",1,1.0684902233144567e-05,12091
hiding,1,1.0684902233144567e-05,12091
canna,1,1.0684902233144567e-05,12091
gingeer?,1,1.0684902233144567e-05,12091
"ginger,",1,1.0684902233144567e-05,12091
"phew,",1,1.0684902233144567e-05,12091
pepper.,1,1.0684902233144567e-05,12091
rack.),1,1.0684902233144567e-05,12091
accent.,1,1.0684902233144567e-05,12091
whoa-oh!,1,1.0684902233144567e-05,12091
ginger),1,1.0684902233144567e-05,12091
his...,1,1.0684902233144567e-05,12091
of?,1,1.0684902233144567e-05,12091
jingles.,1,1.0684902233144567e-05,12091
shoot.,1,1.0684902233144567e-05,12091
tells,1,1.0684902233144567e-05,12091
brains,1,1.0684902233144567e-05,12091
die?,1,1.0684902233144567e-05,12091
dies?,1,1.0684902233144567e-05,12091
annoying,1,1.0684902233144567e-05,12091
personally.,1,1.0684902233144567e-05,12091
"hotel,",1,1.0684902233144567e-05,12091
gawk,1,1.0684902233144567e-05,12091
times!,1,1.0684902233144567e-05,12091
seeing.,1,1.0684902233144567e-05,12091
committed,1,1.0684902233144567e-05,12091
"dive,",1,1.0684902233144567e-05,12091
itself,1,1.0684902233144567e-05,12091
presented,1,1.0684902233144567e-05,12091
"gun,",1,1.0684902233144567e-05,12091
wind!,1,1.0684902233144567e-05,12091
10:30.,1,1.0684902233144567e-05,12091
needs.,1,1.0684902233144567e-05,12091
copying,1,1.0684902233144567e-05,12091
belly,1,1.0684902233144567e-05,12091
olives?,1,1.0684902233144567e-05,12091
dinner....,1,1.0684902233144567e-05,12091
joe!,1,1.0684902233144567e-05,12091
longshot.,1,1.0684902233144567e-05,12091
ran!!,1,1.0684902233144567e-05,12091
artificial,1,1.0684902233144567e-05,12091
log.,1,1.0684902233144567e-05,12091
hallway),1,1.0684902233144567e-05,12091
log,1,1.0684902233144567e-05,12091
"smile,",1,1.0684902233144567e-05,12091
fails,1,1.0684902233144567e-05,12091
horribly),1,1.0684902233144567e-05,12091
pepper,1,1.0684902233144567e-05,12091
rejection,1,1.0684902233144567e-05,12091
that's-ah,1,1.0684902233144567e-05,12091
destroys,1,1.0684902233144567e-05,12091
"noooo,",1,1.0684902233144567e-05,12091
freezer.,1,1.0684902233144567e-05,12091
sale.,1,1.0684902233144567e-05,12091
redo,1,1.0684902233144567e-05,12091
classic,1,1.0684902233144567e-05,12091
"dingy,",1,1.0684902233144567e-05,12091
scariest,1,1.0684902233144567e-05,12091
be:,1,1.0684902233144567e-05,12091
"hamper,",1,1.0684902233144567e-05,12091
"freezer,",1,1.0684902233144567e-05,12091
"shining,",1,1.0684902233144567e-05,12091
safer.,1,1.0684902233144567e-05,12091
"scared,",1,1.0684902233144567e-05,12091
discovered,1,1.0684902233144567e-05,12091
"extra,",1,1.0684902233144567e-05,12091
designer,1,1.0684902233144567e-05,12091
blade?,1,1.0684902233144567e-05,12091
roller,1,1.0684902233144567e-05,12091
beer).,1,1.0684902233144567e-05,12091
"step-ity,",1,1.0684902233144567e-05,12091
years!!',1,1.0684902233144567e-05,12091
'man,1,1.0684902233144567e-05,12091
there.',1,1.0684902233144567e-05,12091
mark,1,1.0684902233144567e-05,12091
"'hhiii,'",1,1.0684902233144567e-05,12091
dude.',1,1.0684902233144567e-05,12091
"'wh-whoa,",1,1.0684902233144567e-05,12091
'yes!',1,1.0684902233144567e-05,12091
tiles,1,1.0684902233144567e-05,12091
manuscript.,1,1.0684902233144567e-05,12091
explodes,1,1.0684902233144567e-05,12091
max.,1,1.0684902233144567e-05,12091
boiler,1,1.0684902233144567e-05,12091
accident!,1,1.0684902233144567e-05,12091
suspected-ah.,1,1.0684902233144567e-05,12091
aww!,1,1.0684902233144567e-05,12091
step.,1,1.0684902233144567e-05,12091
"unit,",1,1.0684902233144567e-05,12091
blank.,1,1.0684902233144567e-05,12091
cubby,1,1.0684902233144567e-05,12091
hallway?,1,1.0684902233144567e-05,12091
blanks,1,1.0684902233144567e-05,12091
code.,1,1.0684902233144567e-05,12091
bathtub...,1,1.0684902233144567e-05,12091
sergio,1,1.0684902233144567e-05,12091
laurie.,1,1.0684902233144567e-05,12091
shining?,1,1.0684902233144567e-05,12091
valentes.,1,1.0684902233144567e-05,12091
cookies?,1,1.0684902233144567e-05,12091
can-you-believe-her,1,1.0684902233144567e-05,12091
"robert,",1,1.0684902233144567e-05,12091
robert),1,1.0684902233144567e-05,12091
hello!!,1,1.0684902233144567e-05,12091
glory),1,1.0684902233144567e-05,12091
reader.,1,1.0684902233144567e-05,12091
(noticing,1,1.0684902233144567e-05,12091
girl-girl,1,1.0684902233144567e-05,12091
monicas.,1,1.0684902233144567e-05,12091
"commitment,",1,1.0684902233144567e-05,12091
"case,",1,1.0684902233144567e-05,12091
bug.,1,1.0684902233144567e-05,12091
middle.,1,1.0684902233144567e-05,12091
"36,",1,1.0684902233144567e-05,12091
"44,",1,1.0684902233144567e-05,12091
pool.,1,1.0684902233144567e-05,12091
"nudes,",1,1.0684902233144567e-05,12091
feel?,1,1.0684902233144567e-05,12091
have-have,1,1.0684902233144567e-05,12091
signs,1,1.0684902233144567e-05,12091
laugh.,1,1.0684902233144567e-05,12091
says:,1,1.0684902233144567e-05,12091
practising,1,1.0684902233144567e-05,12091
"exercise,",1,1.0684902233144567e-05,12091
'we,1,1.0684902233144567e-05,12091
swim,1,1.0684902233144567e-05,12091
"wh-what,",1,1.0684902233144567e-05,12091
along?,1,1.0684902233144567e-05,12091
arrrghh!!,1,1.0684902233144567e-05,12091
air!,1,1.0684902233144567e-05,12091
helicopters,1,1.0684902233144567e-05,12091
spelled,1,1.0684902233144567e-05,12091
collapsed.,1,1.0684902233144567e-05,12091
highway,1,1.0684902233144567e-05,12091
smokey,1,1.0684902233144567e-05,12091
"toilet,",1,1.0684902233144567e-05,12091
generous.,1,1.0684902233144567e-05,12091
"pool.',",1,1.0684902233144567e-05,12091
"wire,",1,1.0684902233144567e-05,12091
88.,1,1.0684902233144567e-05,12091
hoyt.,1,1.0684902233144567e-05,12091
bugs.....get,1,1.0684902233144567e-05,12091
"husband,",1,1.0684902233144567e-05,12091
"info-mercial,",1,1.0684902233144567e-05,12091
donated.,1,1.0684902233144567e-05,12091
real.,1,1.0684902233144567e-05,12091
believing,1,1.0684902233144567e-05,12091
"milk,",1,1.0684902233144567e-05,12091
teen,1,1.0684902233144567e-05,12091
neurosurgeon,1,1.0684902233144567e-05,12091
datable,1,1.0684902233144567e-05,12091
voted,1,1.0684902233144567e-05,12091
lives',1,1.0684902233144567e-05,12091
rocks!,1,1.0684902233144567e-05,12091
victor.,1,1.0684902233144567e-05,12091
member.),1,1.0684902233144567e-05,12091
like....,1,1.0684902233144567e-05,12091
"orrr,",1,1.0684902233144567e-05,12091
dances,1,1.0684902233144567e-05,12091
regular?,1,1.0684902233144567e-05,12091
"kiddin',",1,1.0684902233144567e-05,12091
hundreds,1,1.0684902233144567e-05,12091
laughs),1,1.0684902233144567e-05,12091
pictured,1,1.0684902233144567e-05,12091
recorded,1,1.0684902233144567e-05,12091
ending,1,1.0684902233144567e-05,12091
night!!,1,1.0684902233144567e-05,12091
cash,1,1.0684902233144567e-05,12091
pure.,1,1.0684902233144567e-05,12091
wire.,1,1.0684902233144567e-05,12091
therefore,1,1.0684902233144567e-05,12091
"bra,",1,1.0684902233144567e-05,12091
trail?,1,1.0684902233144567e-05,12091
olives,1,1.0684902233144567e-05,12091
telepathic,1,1.0684902233144567e-05,12091
"men,",1,1.0684902233144567e-05,12091
threshold,1,1.0684902233144567e-05,12091
lower,1,1.0684902233144567e-05,12091
trail!,1,1.0684902233144567e-05,12091
word),1,1.0684902233144567e-05,12091
(slapping,1,1.0684902233144567e-05,12091
trail,1,1.0684902233144567e-05,12091
position),1,1.0684902233144567e-05,12091
footrest,1,1.0684902233144567e-05,12091
(stomps,1,1.0684902233144567e-05,12091
message?!,1,1.0684902233144567e-05,12091
"boobs,",1,1.0684902233144567e-05,12091
(spins,1,1.0684902233144567e-05,12091
rebuild.,1,1.0684902233144567e-05,12091
relationship,1,1.0684902233144567e-05,12091
agents.,1,1.0684902233144567e-05,12091
honesty,1,1.0684902233144567e-05,12091
sling.),1,1.0684902233144567e-05,12091
pillow),1,1.0684902233144567e-05,12091
sweater.,1,1.0684902233144567e-05,12091
tunnel,1,1.0684902233144567e-05,12091
lenny.,1,1.0684902233144567e-05,12091
tails?,1,1.0684902233144567e-05,12091
"heights,",1,1.0684902233144567e-05,12091
walk?,1,1.0684902233144567e-05,12091
notice.,1,1.0684902233144567e-05,12091
whoa-ho-ho!,1,1.0684902233144567e-05,12091
hangin,1,1.0684902233144567e-05,12091
form,1,1.0684902233144567e-05,12091
underwire,1,1.0684902233144567e-05,12091
jimmy,1,1.0684902233144567e-05,12091
wire,1,1.0684902233144567e-05,12091
hanger?,1,1.0684902233144567e-05,12091
go!!,1,1.0684902233144567e-05,12091
tinted.,1,1.0684902233144567e-05,12091
astronaut.,1,1.0684902233144567e-05,12091
"cab,",1,1.0684902233144567e-05,12091
grrreat.,1,1.0684902233144567e-05,12091
nipples,1,1.0684902233144567e-05,12091
(obviously,1,1.0684902233144567e-05,12091
again?!,1,1.0684902233144567e-05,12091
smoking,1,1.0684902233144567e-05,12091
on!),1,1.0684902233144567e-05,12091
mouths,1,1.0684902233144567e-05,12091
approval,1,1.0684902233144567e-05,12091
models,1,1.0684902233144567e-05,12091
product.,1,1.0684902233144567e-05,12091
"chin,",1,1.0684902233144567e-05,12091
"its,",1,1.0684902233144567e-05,12091
"nose,",1,1.0684902233144567e-05,12091
etc.),1,1.0684902233144567e-05,12091
chandler....,1,1.0684902233144567e-05,12091
moisturiser,1,1.0684902233144567e-05,12091
man!',1,1.0684902233144567e-05,12091
"'ohh,",1,1.0684902233144567e-05,12091
(manages,1,1.0684902233144567e-05,12091
232,1,1.0684902233144567e-05,12091
fumble!,1,1.0684902233144567e-05,12091
numbers,1,1.0684902233144567e-05,12091
strengths.,1,1.0684902233144567e-05,12091
raising,1,1.0684902233144567e-05,12091
statement,1,1.0684902233144567e-05,12091
stronger,1,1.0684902233144567e-05,12091
"eyebrow,",1,1.0684902233144567e-05,12091
mar-klan.,1,1.0684902233144567e-05,12091
marklan.,1,1.0684902233144567e-05,12091
fishhook.),1,1.0684902233144567e-05,12091
"hi-hi,",1,1.0684902233144567e-05,12091
divide,1,1.0684902233144567e-05,12091
haaaaa!,1,1.0684902233144567e-05,12091
favourite,1,1.0684902233144567e-05,12091
set....hike!,1,1.0684902233144567e-05,12091
team),1,1.0684902233144567e-05,12091
captains.,1,1.0684902233144567e-05,12091
even.,1,1.0684902233144567e-05,12091
dismissed.,1,1.0684902233144567e-05,12091
teams,1,1.0684902233144567e-05,12091
hey-hey.,1,1.0684902233144567e-05,12091
proud.,1,1.0684902233144567e-05,12091
was...(points,1,1.0684902233144567e-05,12091
"device,",1,1.0684902233144567e-05,12091
him!),1,1.0684902233144567e-05,12091
view,1,1.0684902233144567e-05,12091
hells,1,1.0684902233144567e-05,12091
jersey.,1,1.0684902233144567e-05,12091
boxer,1,1.0684902233144567e-05,12091
"tweezers,",1,1.0684902233144567e-05,12091
nick.,1,1.0684902233144567e-05,12091
trees.,1,1.0684902233144567e-05,12091
"boxer,",1,1.0684902233144567e-05,12091
evil,1,1.0684902233144567e-05,12091
timer!,1,1.0684902233144567e-05,12091
king?,1,1.0684902233144567e-05,12091
timer),1,1.0684902233144567e-05,12091
hey!!!,1,1.0684902233144567e-05,12091
oww!!,1,1.0684902233144567e-05,12091
bleeding.,1,1.0684902233144567e-05,12091
tricks,1,1.0684902233144567e-05,12091
"pocket,",1,1.0684902233144567e-05,12091
tinker,1,1.0684902233144567e-05,12091
after!!,1,1.0684902233144567e-05,12091
peter,1,1.0684902233144567e-05,12091
netherlands,1,1.0684902233144567e-05,12091
margha),1,1.0684902233144567e-05,12091
pennsylvania.,1,1.0684902233144567e-05,12091
pennsylvania,1,1.0684902233144567e-05,12091
pulling.,1,1.0684902233144567e-05,12091
intimdating,1,1.0684902233144567e-05,12091
convey,1,1.0684902233144567e-05,12091
evil.,1,1.0684902233144567e-05,12091
dutch,1,1.0684902233144567e-05,12091
basic,1,1.0684902233144567e-05,12091
fishhook,1,1.0684902233144567e-05,12091
tweezers?,1,1.0684902233144567e-05,12091
approaching,1,1.0684902233144567e-05,12091
angle.,1,1.0684902233144567e-05,12091
gum.,1,1.0684902233144567e-05,12091
harder),1,1.0684902233144567e-05,12091
enema,1,1.0684902233144567e-05,12091
whom,1,1.0684902233144567e-05,12091
ex-husband.,1,1.0684902233144567e-05,12091
applause,1,1.0684902233144567e-05,12091
showroom,1,1.0684902233144567e-05,12091
students.),1,1.0684902233144567e-05,12091
jester,1,1.0684902233144567e-05,12091
"pearls,",1,1.0684902233144567e-05,12091
"oh-ho-kay,",1,1.0684902233144567e-05,12091
"itll,",1,1.0684902233144567e-05,12091
enemas.,1,1.0684902233144567e-05,12091
"gum,",1,1.0684902233144567e-05,12091
higher.,1,1.0684902233144567e-05,12091
"candy,",1,1.0684902233144567e-05,12091
"flowers,",1,1.0684902233144567e-05,12091
"speacial,",1,1.0684902233144567e-05,12091
bike.,1,1.0684902233144567e-05,12091
mountain,1,1.0684902233144567e-05,12091
ewww!,1,1.0684902233144567e-05,12091
hammock.,1,1.0684902233144567e-05,12091
judging.,1,1.0684902233144567e-05,12091
extinct?,1,1.0684902233144567e-05,12091
"homo-sapien,",1,1.0684902233144567e-05,12091
"sapiens,",1,1.0684902233144567e-05,12091
homo,1,1.0684902233144567e-05,12091
uh.,1,1.0684902233144567e-05,12091
awfully,1,1.0684902233144567e-05,12091
still.,1,1.0684902233144567e-05,12091
daytime,1,1.0684902233144567e-05,12091
device),1,1.0684902233144567e-05,12091
advance,1,1.0684902233144567e-05,12091
poke.,1,1.0684902233144567e-05,12091
supergay.,1,1.0684902233144567e-05,12091
area.,1,1.0684902233144567e-05,12091
experience,1,1.0684902233144567e-05,12091
fortunately,1,1.0684902233144567e-05,12091
"manuver,",1,1.0684902233144567e-05,12091
careers,1,1.0684902233144567e-05,12091
opportunity,1,1.0684902233144567e-05,12091
"if,",1,1.0684902233144567e-05,12091
"recent,",1,1.0684902233144567e-05,12091
present.,1,1.0684902233144567e-05,12091
ashamed,1,1.0684902233144567e-05,12091
dart),1,1.0684902233144567e-05,12091
advised,1,1.0684902233144567e-05,12091
fashioning,1,1.0684902233144567e-05,12091
fellow,1,1.0684902233144567e-05,12091
chopsticks,1,1.0684902233144567e-05,12091
"role,",1,1.0684902233144567e-05,12091
windows,1,1.0684902233144567e-05,12091
homosexually.,1,1.0684902233144567e-05,12091
auditioned,1,1.0684902233144567e-05,12091
contract,1,1.0684902233144567e-05,12091
"luchhi,",1,1.0684902233144567e-05,12091
lugging,1,1.0684902233144567e-05,12091
"trees,",1,1.0684902233144567e-05,12091
genius!,1,1.0684902233144567e-05,12091
mussolini's,1,1.0684902233144567e-05,12091
lifetime!,1,1.0684902233144567e-05,12091
kicking,1,1.0684902233144567e-05,12091
fit!,1,1.0684902233144567e-05,12091
"cookie,",1,1.0684902233144567e-05,12091
lincoln.,1,1.0684902233144567e-05,12091
"make,",1,1.0684902233144567e-05,12091
apology,1,1.0684902233144567e-05,12091
receiving,1,1.0684902233144567e-05,12091
fairly,1,1.0684902233144567e-05,12091
mary-angela?,1,1.0684902233144567e-05,12091
general,1,1.0684902233144567e-05,12091
dont!,1,1.0684902233144567e-05,12091
rush.,1,1.0684902233144567e-05,12091
dogged,1,1.0684902233144567e-05,12091
combination.,1,1.0684902233144567e-05,12091
sixth,1,1.0684902233144567e-05,12091
tick,1,1.0684902233144567e-05,12091
believe.,1,1.0684902233144567e-05,12091
does),1,1.0684902233144567e-05,12091
laundry.,1,1.0684902233144567e-05,12091
tree.,1,1.0684902233144567e-05,12091
usually...yeah!,1,1.0684902233144567e-05,12091
"lemonade,",1,1.0684902233144567e-05,12091
groping,1,1.0684902233144567e-05,12091
fooled,1,1.0684902233144567e-05,12091
baywatch.,1,1.0684902233144567e-05,12091
(hanging,1,1.0684902233144567e-05,12091
mister.,1,1.0684902233144567e-05,12091
"purpose,",1,1.0684902233144567e-05,12091
"resume,",1,1.0684902233144567e-05,12091
mark's,1,1.0684902233144567e-05,12091
beauty...,1,1.0684902233144567e-05,12091
translucent,1,1.0684902233144567e-05,12091
vase.,1,1.0684902233144567e-05,12091
piece),1,1.0684902233144567e-05,12091
inch,1,1.0684902233144567e-05,12091
meteor,1,1.0684902233144567e-05,12091
glued,1,1.0684902233144567e-05,12091
eh!,1,1.0684902233144567e-05,12091
tiles.,1,1.0684902233144567e-05,12091
official.,1,1.0684902233144567e-05,12091
zoom,1,1.0684902233144567e-05,12091
future...,1,1.0684902233144567e-05,12091
musical?,1,1.0684902233144567e-05,12091
"excellent,",1,1.0684902233144567e-05,12091
two..........,1,1.0684902233144567e-05,12091
pianist's,1,1.0684902233144567e-05,12091
handkerchief,1,1.0684902233144567e-05,12091
"boyyyyssss,",1,1.0684902233144567e-05,12091
rulers,1,1.0684902233144567e-05,12091
francisco.,1,1.0684902233144567e-05,12091
san,1,1.0684902233144567e-05,12091
wet.,1,1.0684902233144567e-05,12091
cities.,1,1.0684902233144567e-05,12091
"checkbook,",1,1.0684902233144567e-05,12091
musical,1,1.0684902233144567e-05,12091
on!!,1,1.0684902233144567e-05,12091
second?!,1,1.0684902233144567e-05,12091
"entering,",1,1.0684902233144567e-05,12091
"lives,",1,1.0684902233144567e-05,12091
douglas,1,1.0684902233144567e-05,12091
lookie.,1,1.0684902233144567e-05,12091
"window,",1,1.0684902233144567e-05,12091
decorate,1,1.0684902233144567e-05,12091
evening.,1,1.0684902233144567e-05,12091
snow-in-a-can!!,1,1.0684902233144567e-05,12091
aerosol,1,1.0684902233144567e-05,12091
interview?,1,1.0684902233144567e-05,12091
opening.,1,1.0684902233144567e-05,12091
plumbing,1,1.0684902233144567e-05,12091
fashions?,1,1.0684902233144567e-05,12091
fortunata,1,1.0684902233144567e-05,12091
news!,1,1.0684902233144567e-05,12091
lifeguards.,1,1.0684902233144567e-05,12091
interrupting,1,1.0684902233144567e-05,12091
reaction,1,1.0684902233144567e-05,12091
"students,",1,1.0684902233144567e-05,12091
none.),1,1.0684902233144567e-05,12091
"reacting,",1,1.0684902233144567e-05,12091
"gasps,",1,1.0684902233144567e-05,12091
jesuss.,1,1.0684902233144567e-05,12091
chipper),1,1.0684902233144567e-05,12091
attractive.,1,1.0684902233144567e-05,12091
ones.,1,1.0684902233144567e-05,12091
"ones,",1,1.0684902233144567e-05,12091
christmas....,1,1.0684902233144567e-05,12091
"fir,",1,1.0684902233144567e-05,12091
fulfil,1,1.0684902233144567e-05,12091
destiny,1,1.0684902233144567e-05,12091
commission,1,1.0684902233144567e-05,12091
vodka.,1,1.0684902233144567e-05,12091
pure,1,1.0684902233144567e-05,12091
around...,1,1.0684902233144567e-05,12091
eggert.,1,1.0684902233144567e-05,12091
passin,1,1.0684902233144567e-05,12091
"donna,",1,1.0684902233144567e-05,12091
"katherine,",1,1.0684902233144567e-05,12091
motion),1,1.0684902233144567e-05,12091
cooler,1,1.0684902233144567e-05,12091
invisible,1,1.0684902233144567e-05,12091
cool!!,1,1.0684902233144567e-05,12091
handed,1,1.0684902233144567e-05,12091
neighbourhood?,1,1.0684902233144567e-05,12091
"forehead,",1,1.0684902233144567e-05,12091
booo!!,1,1.0684902233144567e-05,12091
"deck,",1,1.0684902233144567e-05,12091
gig!,1,1.0684902233144567e-05,12091
extension.,1,1.0684902233144567e-05,12091
community.,1,1.0684902233144567e-05,12091
blast,1,1.0684902233144567e-05,12091
eight...,1,1.0684902233144567e-05,12091
"nine....,",1,1.0684902233144567e-05,12091
"ten..,",1,1.0684902233144567e-05,12091
echo),1,1.0684902233144567e-05,12091
(simulating,1,1.0684902233144567e-05,12091
whenever,1,1.0684902233144567e-05,12091
birthday?,1,1.0684902233144567e-05,12091
that'll,1,1.0684902233144567e-05,12091
man),1,1.0684902233144567e-05,12091
pickle.,1,1.0684902233144567e-05,12091
popped!,1,1.0684902233144567e-05,12091
wrap.,1,1.0684902233144567e-05,12091
(an,1,1.0684902233144567e-05,12091
annabelle.,1,1.0684902233144567e-05,12091
chairs),1,1.0684902233144567e-05,12091
lawn,1,1.0684902233144567e-05,12091
rusted,1,1.0684902233144567e-05,12091
section?,1,1.0684902233144567e-05,12091
gonna.,1,1.0684902233144567e-05,12091
here!!,1,1.0684902233144567e-05,12091
brag!,1,1.0684902233144567e-05,12091
spades!!,1,1.0684902233144567e-05,12091
uhhhh.,1,1.0684902233144567e-05,12091
cards),1,1.0684902233144567e-05,12091
nickel!!,1,1.0684902233144567e-05,12091
understood,1,1.0684902233144567e-05,12091
see?!,1,1.0684902233144567e-05,12091
unit.,1,1.0684902233144567e-05,12091
price,1,1.0684902233144567e-05,12091
stereo),1,1.0684902233144567e-05,12091
escalator,1,1.0684902233144567e-05,12091
coffin.,1,1.0684902233144567e-05,12091
territory.,1,1.0684902233144567e-05,12091
handles,1,1.0684902233144567e-05,12091
"couldnt,",1,1.0684902233144567e-05,12091
yeah-eh-eah!,1,1.0684902233144567e-05,12091
sure),1,1.0684902233144567e-05,12091
annabelle,1,1.0684902233144567e-05,12091
patio,1,1.0684902233144567e-05,12091
doesnt!,1,1.0684902233144567e-05,12091
"v,",1,1.0684902233144567e-05,12091
50.,1,1.0684902233144567e-05,12091
army,1,1.0684902233144567e-05,12091
"kleenex,",1,1.0684902233144567e-05,12091
"stub,",1,1.0684902233144567e-05,12091
tootsie,1,1.0684902233144567e-05,12091
pockets),1,1.0684902233144567e-05,12091
got?,1,1.0684902233144567e-05,12091
test...,1,1.0684902233144567e-05,12091
learnin.,1,1.0684902233144567e-05,12091
(joins,1,1.0684902233144567e-05,12091
$1200?,1,1.0684902233144567e-05,12091
"classifieds,",1,1.0684902233144567e-05,12091
suckin',1,1.0684902233144567e-05,12091
twelve,1,1.0684902233144567e-05,12091
hurt?,1,1.0684902233144567e-05,12091
quacking.),1,1.0684902233144567e-05,12091
vomit.,1,1.0684902233144567e-05,12091
control.,1,1.0684902233144567e-05,12091
spocks,1,1.0684902233144567e-05,12091
"wait-wait,",1,1.0684902233144567e-05,12091
woods.,1,1.0684902233144567e-05,12091
sucked.,1,1.0684902233144567e-05,12091
yeah-oh-yeah.,1,1.0684902233144567e-05,12091
yeah-well-yeah!,1,1.0684902233144567e-05,12091
for...,1,1.0684902233144567e-05,12091
"compartments,",1,1.0684902233144567e-05,12091
wants?,1,1.0684902233144567e-05,12091
no!!,1,1.0684902233144567e-05,12091
jellyfish.,1,1.0684902233144567e-05,12091
alive!!,1,1.0684902233144567e-05,12091
"sea,",1,1.0684902233144567e-05,12091
bottles,1,1.0684902233144567e-05,12091
forget!,1,1.0684902233144567e-05,12091
privacy,1,1.0684902233144567e-05,12091
channel.,1,1.0684902233144567e-05,12091
swig.),1,1.0684902233144567e-05,12091
housewares,1,1.0684902233144567e-05,12091
swig,1,1.0684902233144567e-05,12091
hole),1,1.0684902233144567e-05,12091
hole!!,1,1.0684902233144567e-05,12091
dug,1,1.0684902233144567e-05,12091
hombre.,1,1.0684902233144567e-05,12091
hole.),1,1.0684902233144567e-05,12091
deep),1,1.0684902233144567e-05,12091
"digging,",1,1.0684902233144567e-05,12091
either...,1,1.0684902233144567e-05,12091
bald,1,1.0684902233144567e-05,12091
all...stop,1,1.0684902233144567e-05,12091
"bonnie,",1,1.0684902233144567e-05,12091
lastin'.,1,1.0684902233144567e-05,12091
winked,1,1.0684902233144567e-05,12091
...and,1,1.0684902233144567e-05,12091
joked,1,1.0684902233144567e-05,12091
episode),1,1.0684902233144567e-05,12091
pours,1,1.0684902233144567e-05,12091
switched,1,1.0684902233144567e-05,12091
storage,1,1.0684902233144567e-05,12091
calls,1,1.0684902233144567e-05,12091
"annabelle,",1,1.0684902233144567e-05,12091
"construction,",1,1.0684902233144567e-05,12091
sturdy,1,1.0684902233144567e-05,12091
co-worker),1,1.0684902233144567e-05,12091
mom...,1,1.0684902233144567e-05,12091
ways!!,1,1.0684902233144567e-05,12091
"reward,",1,1.0684902233144567e-05,12091
yeah-eah!,1,1.0684902233144567e-05,12091
flyer),1,1.0684902233144567e-05,12091
you!!,1,1.0684902233144567e-05,12091
peter),1,1.0684902233144567e-05,12091
cowboy,1,1.0684902233144567e-05,12091
peni...,1,1.0684902233144567e-05,12091
fright.,1,1.0684902233144567e-05,12091
accountant.,1,1.0684902233144567e-05,12091
profit,1,1.0684902233144567e-05,12091
spraying,1,1.0684902233144567e-05,12091
decorations.),1,1.0684902233144567e-05,12091
disco,1,1.0684902233144567e-05,12091
men?!,1,1.0684902233144567e-05,12091
cabinet,1,1.0684902233144567e-05,12091
milk.),1,1.0684902233144567e-05,12091
"sweet,",1,1.0684902233144567e-05,12091
slide.,1,1.0684902233144567e-05,12091
sliiiide!,1,1.0684902233144567e-05,12091
otherside,1,1.0684902233144567e-05,12091
vesuvius.,1,1.0684902233144567e-05,12091
speaking,1,1.0684902233144567e-05,12091
"volcanoes,",1,1.0684902233144567e-05,12091
senses,1,1.0684902233144567e-05,12091
over....,1,1.0684902233144567e-05,12091
"writing,",1,1.0684902233144567e-05,12091
clock!,1,1.0684902233144567e-05,12091
general.'),1,1.0684902233144567e-05,12091
`little,1,1.0684902233144567e-05,12091
dart,1,1.0684902233144567e-05,12091
"sock,",1,1.0684902233144567e-05,12091
uh-uh.,1,1.0684902233144567e-05,12091
pretend.,1,1.0684902233144567e-05,12091
damned,1,1.0684902233144567e-05,12091
"sudden,",1,1.0684902233144567e-05,12091
treat.,1,1.0684902233144567e-05,12091
toilet.,1,1.0684902233144567e-05,12091
"joey!""",1,1.0684902233144567e-05,12091
"heightened,",1,1.0684902233144567e-05,12091
hamsters.,1,1.0684902233144567e-05,12091
"kath,",1,1.0684902233144567e-05,12091
showin',1,1.0684902233144567e-05,12091
level.,1,1.0684902233144567e-05,12091
treeger.,1,1.0684902233144567e-05,12091
tango?,1,1.0684902233144567e-05,12091
foxtrot,1,1.0684902233144567e-05,12091
neither,1,1.0684902233144567e-05,12091
nailed,1,1.0684902233144567e-05,12091
treeger),1,1.0684902233144567e-05,12091
lead.,1,1.0684902233144567e-05,12091
"""whoa!",1,1.0684902233144567e-05,12091
(whining,1,1.0684902233144567e-05,12091
violent,1,1.0684902233144567e-05,12091
turn.,1,1.0684902233144567e-05,12091
"expires,",1,1.0684902233144567e-05,12091
coupon,1,1.0684902233144567e-05,12091
inside).,1,1.0684902233144567e-05,12091
doorway,1,1.0684902233144567e-05,12091
coupon.,1,1.0684902233144567e-05,12091
hm.,1,1.0684902233144567e-05,12091
nothin'.,1,1.0684902233144567e-05,12091
ha-ho-ho!,1,1.0684902233144567e-05,12091
counter!,1,1.0684902233144567e-05,12091
uhhh..,1,1.0684902233144567e-05,12091
"let's,",1,1.0684902233144567e-05,12091
"twenty,",1,1.0684902233144567e-05,12091
shhhh!,1,1.0684902233144567e-05,12091
parade!,1,1.0684902233144567e-05,12091
safe?,1,1.0684902233144567e-05,12091
interested),1,1.0684902233144567e-05,12091
(unimpressed),1,1.0684902233144567e-05,12091
minutes!,1,1.0684902233144567e-05,12091
oink!,1,1.0684902233144567e-05,12091
unsure),1,1.0684902233144567e-05,12091
"hesitates,",1,1.0684902233144567e-05,12091
mess!,1,1.0684902233144567e-05,12091
smell?,1,1.0684902233144567e-05,12091
left?,1,1.0684902233144567e-05,12091
got...,1,1.0684902233144567e-05,12091
ticker,1,1.0684902233144567e-05,12091
manly!,1,1.0684902233144567e-05,12091
"sport,",1,1.0684902233144567e-05,12091
dance.,1,1.0684902233144567e-05,12091
they've,1,1.0684902233144567e-05,12091
shoos,1,1.0684902233144567e-05,12091
"stops,",1,1.0684902233144567e-05,12091
settled.,1,1.0684902233144567e-05,12091
evictedill,1,1.0684902233144567e-05,12091
"illegally,",1,1.0684902233144567e-05,12091
treats,1,1.0684902233144567e-05,12091
have.),1,1.0684902233144567e-05,12091
oops!,1,1.0684902233144567e-05,12091
gifts.,1,1.0684902233144567e-05,12091
"called,",1,1.0684902233144567e-05,12091
landlord.,1,1.0684902233144567e-05,12091
pal!,1,1.0684902233144567e-05,12091
session!,1,1.0684902233144567e-05,12091
though?,1,1.0684902233144567e-05,12091
cry?,1,1.0684902233144567e-05,12091
war?,1,1.0684902233144567e-05,12091
vietnam,1,1.0684902233144567e-05,12091
vasdeferens?,1,1.0684902233144567e-05,12091
vivisection?,1,1.0684902233144567e-05,12091
dormant.,1,1.0684902233144567e-05,12091
"ash,",1,1.0684902233144567e-05,12091
"spewing,",1,1.0684902233144567e-05,12091
lava,1,1.0684902233144567e-05,12091
formation.,1,1.0684902233144567e-05,12091
rear.,1,1.0684902233144567e-05,12091
igneous,1,1.0684902233144567e-05,12091
"frankie,",1,1.0684902233144567e-05,12091
fallin',1,1.0684902233144567e-05,12091
live?,1,1.0684902233144567e-05,12091
"noo-no-no,",1,1.0684902233144567e-05,12091
pademarie.,1,1.0684902233144567e-05,12091
hop,1,1.0684902233144567e-05,12091
spread.),1,1.0684902233144567e-05,12091
up?!,1,1.0684902233144567e-05,12091
"ah-ha-ha,",1,1.0684902233144567e-05,12091
we-he!!,1,1.0684902233144567e-05,12091
a(treeger,1,1.0684902233144567e-05,12091
"julie,",1,1.0684902233144567e-05,12091
altered?,1,1.0684902233144567e-05,12091
practice.,1,1.0684902233144567e-05,12091
potato.,1,1.0684902233144567e-05,12091
family's,1,1.0684902233144567e-05,12091
"baseball,",1,1.0684902233144567e-05,12091
suit,1,1.0684902233144567e-05,12091
buddies!,1,1.0684902233144567e-05,12091
"shy,",1,1.0684902233144567e-05,12091
impress,1,1.0684902233144567e-05,12091
superintendents,1,1.0684902233144567e-05,12091
"lingo,",1,1.0684902233144567e-05,12091
prison,1,1.0684902233144567e-05,12091
16.,1,1.0684902233144567e-05,12091
'scuse,1,1.0684902233144567e-05,12091
1990?,1,1.0684902233144567e-05,12091
sixteen.,1,1.0684902233144567e-05,12091
nicknames.,1,1.0684902233144567e-05,12091
recapping,1,1.0684902233144567e-05,12091
"towel,",1,1.0684902233144567e-05,12091
(lying,1,1.0684902233144567e-05,12091
pie.',1,1.0684902233144567e-05,12091
baby.),1,1.0684902233144567e-05,12091
"tight,",1,1.0684902233144567e-05,12091
bathroom).,1,1.0684902233144567e-05,12091
crossed,1,1.0684902233144567e-05,12091
chicks?,1,1.0684902233144567e-05,12091
vest.,1,1.0684902233144567e-05,12091
theory.,1,1.0684902233144567e-05,12091
quincys,1,1.0684902233144567e-05,12091
messages.',1,1.0684902233144567e-05,12091
"'please,",1,1.0684902233144567e-05,12091
satan.,1,1.0684902233144567e-05,12091
goatee,1,1.0684902233144567e-05,12091
moaning,1,1.0684902233144567e-05,12091
fat?,1,1.0684902233144567e-05,12091
laying,1,1.0684902233144567e-05,12091
perk,1,1.0684902233144567e-05,12091
(leaving,1,1.0684902233144567e-05,12091
jennifer,1,1.0684902233144567e-05,12091
"loreo,",1,1.0684902233144567e-05,12091
"breezy,",1,1.0684902233144567e-05,12091
jennifer?,1,1.0684902233144567e-05,12091
negates,1,1.0684902233144567e-05,12091
crosses,1,1.0684902233144567e-05,12091
recently,1,1.0684902233144567e-05,12091
considered,1,1.0684902233144567e-05,12091
cushions.,1,1.0684902233144567e-05,12091
seat?,1,1.0684902233144567e-05,12091
"change,",1,1.0684902233144567e-05,12091
post?,1,1.0684902233144567e-05,12091
borrowed,1,1.0684902233144567e-05,12091
cats.,1,1.0684902233144567e-05,12091
de-clawing,1,1.0684902233144567e-05,12091
critics,1,1.0684902233144567e-05,12091
drama,1,1.0684902233144567e-05,12091
yes!!!,1,1.0684902233144567e-05,12091
"tired,",1,1.0684902233144567e-05,12091
"survived,",1,1.0684902233144567e-05,12091
"understudy,",1,1.0684902233144567e-05,12091
kates,1,1.0684902233144567e-05,12091
she.,1,1.0684902233144567e-05,12091
whatd,1,1.0684902233144567e-05,12091
shaving,1,1.0684902233144567e-05,12091
shea,1,1.0684902233144567e-05,12091
cider?,1,1.0684902233144567e-05,12091
stadium.,1,1.0684902233144567e-05,12091
"water,",1,1.0684902233144567e-05,12091
chick?,1,1.0684902233144567e-05,12091
cha,1,1.0684902233144567e-05,12091
chick),1,1.0684902233144567e-05,12091
baywatch),1,1.0684902233144567e-05,12091
cider.,1,1.0684902233144567e-05,12091
(drinks,1,1.0684902233144567e-05,12091
drank,1,1.0684902233144567e-05,12091
chick.,1,1.0684902233144567e-05,12091
fat!,1,1.0684902233144567e-05,12091
meant...,1,1.0684902233144567e-05,12091
essence.,1,1.0684902233144567e-05,12091
actress.,1,1.0684902233144567e-05,12091
marshall?,1,1.0684902233144567e-05,12091
her!!,1,1.0684902233144567e-05,12091
sling,1,1.0684902233144567e-05,12091
wearing),1,1.0684902233144567e-05,12091
fruit?,1,1.0684902233144567e-05,12091
goodnight.,1,1.0684902233144567e-05,12091
...feel,1,1.0684902233144567e-05,12091
ah....,1,1.0684902233144567e-05,12091
scenarios,1,1.0684902233144567e-05,12091
batch.,1,1.0684902233144567e-05,12091
movies,1,1.0684902233144567e-05,12091
spoon?,1,1.0684902233144567e-05,12091
focused,1,1.0684902233144567e-05,12091
mouthful),1,1.0684902233144567e-05,12091
sliced,1,1.0684902233144567e-05,12091
underwear?!,1,1.0684902233144567e-05,12091
stalk,1,1.0684902233144567e-05,12091
sprays,1,1.0684902233144567e-05,12091
crumbs),1,1.0684902233144567e-05,12091
"drama,",1,1.0684902233144567e-05,12091
yale,1,1.0684902233144567e-05,12091
aww.,1,1.0684902233144567e-05,12091
crackers!,1,1.0684902233144567e-05,12091
rule!,1,1.0684902233144567e-05,12091
form),1,1.0684902233144567e-05,12091
nyu.,1,1.0684902233144567e-05,12091
mississ-pete,1,1.0684902233144567e-05,12091
pete-chicago.,1,1.0684902233144567e-05,12091
ripping,1,1.0684902233144567e-05,12091
heart!,1,1.0684902233144567e-05,12091
dollhouse?,1,1.0684902233144567e-05,12091
week...,1,1.0684902233144567e-05,12091
"lauren,",1,1.0684902233144567e-05,12091
rented,1,1.0684902233144567e-05,12091
"devil,",1,1.0684902233144567e-05,12091
processed,1,1.0684902233144567e-05,12091
commando,1,1.0684902233144567e-05,12091
fatigues.,1,1.0684902233144567e-05,12091
dreaming,1,1.0684902233144567e-05,12091
making...,1,1.0684902233144567e-05,12091
"dress,",1,1.0684902233144567e-05,12091
undo,1,1.0684902233144567e-05,12091
"teeth,",1,1.0684902233144567e-05,12091
waist.,1,1.0684902233144567e-05,12091
"adrian,",1,1.0684902233144567e-05,12091
"opposite,",1,1.0684902233144567e-05,12091
opposite!,1,1.0684902233144567e-05,12091
peck,1,1.0684902233144567e-05,12091
painting.,1,1.0684902233144567e-05,12091
care?,1,1.0684902233144567e-05,12091
with?,1,1.0684902233144567e-05,12091
counts.,1,1.0684902233144567e-05,12091
sweater!,1,1.0684902233144567e-05,12091
cartoon.,1,1.0684902233144567e-05,12091
kissing),1,1.0684902233144567e-05,12091
shaft,1,1.0684902233144567e-05,12091
yaaaay!,1,1.0684902233144567e-05,12091
post.,1,1.0684902233144567e-05,12091
talented,1,1.0684902233144567e-05,12091
bonnies,1,1.0684902233144567e-05,12091
billy),1,1.0684902233144567e-05,12091
"butt,",1,1.0684902233144567e-05,12091
b.,1,1.0684902233144567e-05,12091
wheel!,1,1.0684902233144567e-05,12091
fortune!,1,1.0684902233144567e-05,12091
getting?,1,1.0684902233144567e-05,12091
butt),1,1.0684902233144567e-05,12091
touchdowns.,1,1.0684902233144567e-05,12091
pat,1,1.0684902233144567e-05,12091
jock,1,1.0684902233144567e-05,12091
"clean,",1,1.0684902233144567e-05,12091
"fake,",1,1.0684902233144567e-05,12091
gynaecologist?,1,1.0684902233144567e-05,12091
"vet,",1,1.0684902233144567e-05,12091
starting!,1,1.0684902233144567e-05,12091
"cough,",1,1.0684902233144567e-05,12091
stunned),1,1.0684902233144567e-05,12091
design.,1,1.0684902233144567e-05,12091
ligrens,1,1.0684902233144567e-05,12091
hugo,1,1.0684902233144567e-05,12091
"50,000",1,1.0684902233144567e-05,12091
rushmore!!,1,1.0684902233144567e-05,12091
checkbook),1,1.0684902233144567e-05,12091
checkbook.,1,1.0684902233144567e-05,12091
millionaire's,1,1.0684902233144567e-05,12091
rich,1,1.0684902233144567e-05,12091
sissy.,1,1.0684902233144567e-05,12091
spirit,1,1.0684902233144567e-05,12091
janice?,1,1.0684902233144567e-05,12091
looking.,1,1.0684902233144567e-05,12091
dumpin',1,1.0684902233144567e-05,12091
healthy,1,1.0684902233144567e-05,12091
(sarcastically),1,1.0684902233144567e-05,12091
cards!!,1,1.0684902233144567e-05,12091
(under,1,1.0684902233144567e-05,12091
breath),1,1.0684902233144567e-05,12091
peek,1,1.0684902233144567e-05,12091
boxers,1,1.0684902233144567e-05,12091
b-bye,1,1.0684902233144567e-05,12091
ya',1,1.0684902233144567e-05,12091
"cards,",1,1.0684902233144567e-05,12091
yes!!!!!,1,1.0684902233144567e-05,12091
triumph),1,1.0684902233144567e-05,12091
yankin',1,1.0684902233144567e-05,12091
petes,1,1.0684902233144567e-05,12091
boring?,1,1.0684902233144567e-05,12091
law!,1,1.0684902233144567e-05,12091
"poker,",1,1.0684902233144567e-05,12091
rainy,1,1.0684902233144567e-05,12091
"blinking,",1,1.0684902233144567e-05,12091
blinking.,1,1.0684902233144567e-05,12091
luggage.,1,1.0684902233144567e-05,12091
blink,1,1.0684902233144567e-05,12091
janice!,1,1.0684902233144567e-05,12091
50?,1,1.0684902233144567e-05,12091
geography.,1,1.0684902233144567e-05,12091
no-o-o!!,1,1.0684902233144567e-05,12091
vince.,1,1.0684902233144567e-05,12091
field?,1,1.0684902233144567e-05,12091
cheated,1,1.0684902233144567e-05,12091
"hate,",1,1.0684902233144567e-05,12091
"laughing,",1,1.0684902233144567e-05,12091
(surprised,1,1.0684902233144567e-05,12091
ugly.,1,1.0684902233144567e-05,12091
(grimaces,1,1.0684902233144567e-05,12091
tenses,1,1.0684902233144567e-05,12091
late!,1,1.0684902233144567e-05,12091
late;,1,1.0684902233144567e-05,12091
died!,1,1.0684902233144567e-05,12091
"talking,",1,1.0684902233144567e-05,12091
mountain?,1,1.0684902233144567e-05,12091
"connected,",1,1.0684902233144567e-05,12091
idiot!'),1,1.0684902233144567e-05,12091
"kates,",1,1.0684902233144567e-05,12091
necessarily,1,1.0684902233144567e-05,12091
happily),1,1.0684902233144567e-05,12091
hurl.,1,1.0684902233144567e-05,12091
garbage,1,1.0684902233144567e-05,12091
dreams.,1,1.0684902233144567e-05,12091
'hate',1,1.0684902233144567e-05,12091
leap,1,1.0684902233144567e-05,12091
blanket.),1,1.0684902233144567e-05,12091
covers,1,1.0684902233144567e-05,12091
(lays,1,1.0684902233144567e-05,12091
drooling,1,1.0684902233144567e-05,12091
there...,1,1.0684902233144567e-05,12091
trashed,1,1.0684902233144567e-05,12091
chemical,1,1.0684902233144567e-05,12091
(stunned),1,1.0684902233144567e-05,12091
window.,1,1.0684902233144567e-05,12091
nuts,1,1.0684902233144567e-05,12091
"ross.""",1,1.0684902233144567e-05,12091
"""awww,",1,1.0684902233144567e-05,12091
there!',1,1.0684902233144567e-05,12091
well?!,1,1.0684902233144567e-05,12091
jan-ice.,1,1.0684902233144567e-05,12091
mole.,1,1.0684902233144567e-05,12091
wrinkly,1,1.0684902233144567e-05,12091
chuck.,1,1.0684902233144567e-05,12091
hocke-teers.,1,1.0684902233144567e-05,12091
yeeees.,1,1.0684902233144567e-05,12091
"kitchen,",1,1.0684902233144567e-05,12091
"closely,",1,1.0684902233144567e-05,12091
startled).,1,1.0684902233144567e-05,12091
greek,1,1.0684902233144567e-05,12091
signify,1,1.0684902233144567e-05,12091
hair)?,1,1.0684902233144567e-05,12091
directly,1,1.0684902233144567e-05,12091
"watching,",1,1.0684902233144567e-05,12091
minute!!,1,1.0684902233144567e-05,12091
airport,1,1.0684902233144567e-05,12091
museums!,1,1.0684902233144567e-05,12091
wh-what,1,1.0684902233144567e-05,12091
l.a.?,1,1.0684902233144567e-05,12091
wh-wh-whats,1,1.0684902233144567e-05,12091
leaving?,1,1.0684902233144567e-05,12091
(note:,1,1.0684902233144567e-05,12091
spandex.,1,1.0684902233144567e-05,12091
),1,1.0684902233144567e-05,12091
taken.,1,1.0684902233144567e-05,12091
herbal,1,1.0684902233144567e-05,12091
$4.25.,1,1.0684902233144567e-05,12091
"scone,",1,1.0684902233144567e-05,12091
$2.75.,1,1.0684902233144567e-05,12091
"latte,",1,1.0684902233144567e-05,12091
$4.50.,1,1.0684902233144567e-05,12091
"espresso,",1,1.0684902233144567e-05,12091
dyed.,1,1.0684902233144567e-05,12091
charge,1,1.0684902233144567e-05,12091
playboy.,1,1.0684902233144567e-05,12091
drugs.,1,1.0684902233144567e-05,12091
coffeehouse,1,1.0684902233144567e-05,12091
"chanukah,",1,1.0684902233144567e-05,12091
total),1,1.0684902233144567e-05,12091
saved.,1,1.0684902233144567e-05,12091
everyone),1,1.0684902233144567e-05,12091
listen-listen.,1,1.0684902233144567e-05,12091
color.,1,1.0684902233144567e-05,12091
muffin.,1,1.0684902233144567e-05,12091
toss,1,1.0684902233144567e-05,12091
turnover.,1,1.0684902233144567e-05,12091
customers.,1,1.0684902233144567e-05,12091
terrific.,1,1.0684902233144567e-05,12091
moneys,1,1.0684902233144567e-05,12091
jobs,1,1.0684902233144567e-05,12091
direction.,1,1.0684902233144567e-05,12091
$1.25.,1,1.0684902233144567e-05,12091
$12.75.,1,1.0684902233144567e-05,12091
aprons.,1,1.0684902233144567e-05,12091
"""amy!",1,1.0684902233144567e-05,12091
puppies,1,1.0684902233144567e-05,12091
"""help",1,1.0684902233144567e-05,12091
puppy?,1,1.0684902233144567e-05,12091
three-legged,1,1.0684902233144567e-05,12091
choked,1,1.0684902233144567e-05,12091
bambis,1,1.0684902233144567e-05,12091
6?!,1,1.0684902233144567e-05,12091
roomate,1,1.0684902233144567e-05,12091
"jewish,",1,1.0684902233144567e-05,12091
(overhearing,1,1.0684902233144567e-05,12091
birthday!,1,1.0684902233144567e-05,12091
isnt.,1,1.0684902233144567e-05,12091
annie,1,1.0684902233144567e-05,12091
courtesy,1,1.0684902233144567e-05,12091
manager,1,1.0684902233144567e-05,12091
$3.85.,1,1.0684902233144567e-05,12091
tray.),1,1.0684902233144567e-05,12091
contest),1,1.0684902233144567e-05,12091
contest?,1,1.0684902233144567e-05,12091
charging,1,1.0684902233144567e-05,12091
finishes,1,1.0684902233144567e-05,12091
customer),1,1.0684902233144567e-05,12091
scone,1,1.0684902233144567e-05,12091
skirt!,1,1.0684902233144567e-05,12091
himhe,1,1.0684902233144567e-05,12091
him;,1,1.0684902233144567e-05,12091
yknow.,1,1.0684902233144567e-05,12091
customers,1,1.0684902233144567e-05,12091
so-so.),1,1.0684902233144567e-05,12091
starve,1,1.0684902233144567e-05,12091
dollars!,1,1.0684902233144567e-05,12091
humiliated.,1,1.0684902233144567e-05,12091
idiot!,1,1.0684902233144567e-05,12091
"months,",1,1.0684902233144567e-05,12091
funnylook!,1,1.0684902233144567e-05,12091
(shouting),1,1.0684902233144567e-05,12091
shell,1,1.0684902233144567e-05,12091
"chance,",1,1.0684902233144567e-05,12091
intentionally,1,1.0684902233144567e-05,12091
garbled),1,1.0684902233144567e-05,12091
weirdest,1,1.0684902233144567e-05,12091
row.,1,1.0684902233144567e-05,12091
be...,1,1.0684902233144567e-05,12091
enough!!,1,1.0684902233144567e-05,12091
phlegm-phlegm-phlegm!,1,1.0684902233144567e-05,12091
nose,1,1.0684902233144567e-05,12091
"room),",1,1.0684902233144567e-05,12091
presents.,1,1.0684902233144567e-05,12091
blah?!,1,1.0684902233144567e-05,12091
insist!,1,1.0684902233144567e-05,12091
nope-op!,1,1.0684902233144567e-05,12091
wine.,1,1.0684902233144567e-05,12091
garbage.,1,1.0684902233144567e-05,12091
public,1,1.0684902233144567e-05,12091
(indignant),1,1.0684902233144567e-05,12091
bed!,1,1.0684902233144567e-05,12091
this-this-this,1,1.0684902233144567e-05,12091
janine!,1,1.0684902233144567e-05,12091
vestibule,1,1.0684902233144567e-05,12091
joke.,1,1.0684902233144567e-05,12091
together.),1,1.0684902233144567e-05,12091
gunther?,1,1.0684902233144567e-05,12091
counter.),1,1.0684902233144567e-05,12091
friendly.,1,1.0684902233144567e-05,12091
strangers),1,1.0684902233144567e-05,12091
"drink,",1,1.0684902233144567e-05,12091
retreat,1,1.0684902233144567e-05,12091
(sheepishly),1,1.0684902233144567e-05,12091
payin,1,1.0684902233144567e-05,12091
luxuries,1,1.0684902233144567e-05,12091
"working,",1,1.0684902233144567e-05,12091
cracked,1,1.0684902233144567e-05,12091
songs,1,1.0684902233144567e-05,12091
friends;,1,1.0684902233144567e-05,12091
magazine).,1,1.0684902233144567e-05,12091
bill,1,1.0684902233144567e-05,12091
lotta,1,1.0684902233144567e-05,12091
jill,1,1.0684902233144567e-05,12091
vh-1.,1,1.0684902233144567e-05,12091
sunglasses.,1,1.0684902233144567e-05,12091
jokes?,1,1.0684902233144567e-05,12091
hysterically),1,1.0684902233144567e-05,12091
goodacre!,1,1.0684902233144567e-05,12091
hallway.),1,1.0684902233144567e-05,12091
helpful!,1,1.0684902233144567e-05,12091
listen.,1,1.0684902233144567e-05,12091
"me.""",1,1.0684902233144567e-05,12091
all!!,1,1.0684902233144567e-05,12091
inside!!,1,1.0684902233144567e-05,12091
carols,1,1.0684902233144567e-05,12091
i'm-,1,1.0684902233144567e-05,12091
teethwhy,1,1.0684902233144567e-05,12091
blackened,1,1.0684902233144567e-05,12091
"expensive,",1,1.0684902233144567e-05,12091
made.,1,1.0684902233144567e-05,12091
percent!,1,1.0684902233144567e-05,12091
tip?,1,1.0684902233144567e-05,12091
bill),1,1.0684902233144567e-05,12091
bored?,1,1.0684902233144567e-05,12091
showering.,1,1.0684902233144567e-05,12091
okaydid,1,1.0684902233144567e-05,12091
amazing?,1,1.0684902233144567e-05,12091
"cheat,",1,1.0684902233144567e-05,12091
office,1,1.0684902233144567e-05,12091
"drawer,",1,1.0684902233144567e-05,12091
caprice,1,1.0684902233144567e-05,12091
"""star,""",1,1.0684902233144567e-05,12091
wh-why?,1,1.0684902233144567e-05,12091
wife's,1,1.0684902233144567e-05,12091
lifes,1,1.0684902233144567e-05,12091
"mechanism,",1,1.0684902233144567e-05,12091
sucked,1,1.0684902233144567e-05,12091
refill?,1,1.0684902233144567e-05,12091
youready,1,1.0684902233144567e-05,12091
brother's,1,1.0684902233144567e-05,12091
pat.,1,1.0684902233144567e-05,12091
experiments,1,1.0684902233144567e-05,12091
coffee.),1,1.0684902233144567e-05,12091
fan),1,1.0684902233144567e-05,12091
robe.,1,1.0684902233144567e-05,12091
carls,1,1.0684902233144567e-05,12091
research,1,1.0684902233144567e-05,12091
carl,1,1.0684902233144567e-05,12091
mention?,1,1.0684902233144567e-05,12091
carl.,1,1.0684902233144567e-05,12091
behalf,1,1.0684902233144567e-05,12091
hall.),1,1.0684902233144567e-05,12091
opportunity.,1,1.0684902233144567e-05,12091
doindamnit,1,1.0684902233144567e-05,12091
doin?!,1,1.0684902233144567e-05,12091
script.),1,1.0684902233144567e-05,12091
look-a-likes.,1,1.0684902233144567e-05,12091
widens,1,1.0684902233144567e-05,12091
robe,1,1.0684902233144567e-05,12091
"2,000",1,1.0684902233144567e-05,12091
receptionists.,1,1.0684902233144567e-05,12091
effects,1,1.0684902233144567e-05,12091
robe.),1,1.0684902233144567e-05,12091
participate,1,1.0684902233144567e-05,12091
studies,1,1.0684902233144567e-05,12091
fluids.,1,1.0684902233144567e-05,12091
receptionist),1,1.0684902233144567e-05,12091
scissors,1,1.0684902233144567e-05,12091
panties?,1,1.0684902233144567e-05,12091
panties.,1,1.0684902233144567e-05,12091
spas?,1,1.0684902233144567e-05,12091
mean.),1,1.0684902233144567e-05,12091
polls.,1,1.0684902233144567e-05,12091
familiar!,1,1.0684902233144567e-05,12091
everybody's,1,1.0684902233144567e-05,12091
here-here!!,1,1.0684902233144567e-05,12091
treats),1,1.0684902233144567e-05,12091
crispies,1,1.0684902233144567e-05,12091
rice,1,1.0684902233144567e-05,12091
break!,1,1.0684902233144567e-05,12091
assistance,1,1.0684902233144567e-05,12091
aboard!,1,1.0684902233144567e-05,12091
"assistant,",1,1.0684902233144567e-05,12091
desperation.,1,1.0684902233144567e-05,12091
archie,1,1.0684902233144567e-05,12091
sarcastically,1,1.0684902233144567e-05,12091
ask...,1,1.0684902233144567e-05,12091
"oh-hey,",1,1.0684902233144567e-05,12091
gang!,1,1.0684902233144567e-05,12091
(closes,1,1.0684902233144567e-05,12091
"ohh-oh,",1,1.0684902233144567e-05,12091
mindy?,1,1.0684902233144567e-05,12091
barry,1,1.0684902233144567e-05,12091
who-whos,1,1.0684902233144567e-05,12091
divorce,1,1.0684902233144567e-05,12091
star?,1,1.0684902233144567e-05,12091
bastards!,1,1.0684902233144567e-05,12091
bleaker.,1,1.0684902233144567e-05,12091
movie),1,1.0684902233144567e-05,12091
play-doo,1,1.0684902233144567e-05,12091
"shot,",1,1.0684902233144567e-05,12091
plate.),1,1.0684902233144567e-05,12091
fans.,1,1.0684902233144567e-05,12091
delivering,1,1.0684902233144567e-05,12091
ready!,1,1.0684902233144567e-05,12091
archie!,1,1.0684902233144567e-05,12091
squeezed,1,1.0684902233144567e-05,12091
cup.),1,1.0684902233144567e-05,12091
o-o-o-o-okay,1,1.0684902233144567e-05,12091
mayonnaise?,1,1.0684902233144567e-05,12091
line.,1,1.0684902233144567e-05,12091
o-over,1,1.0684902233144567e-05,12091
(tugs,1,1.0684902233144567e-05,12091
arrangement.),1,1.0684902233144567e-05,12091
forth,1,1.0684902233144567e-05,12091
tea.,1,1.0684902233144567e-05,12091
soda,1,1.0684902233144567e-05,12091
rude.,1,1.0684902233144567e-05,12091
truly,1,1.0684902233144567e-05,12091
moment?,1,1.0684902233144567e-05,12091
"turning,",1,1.0684902233144567e-05,12091
missing...,1,1.0684902233144567e-05,12091
"righty,",1,1.0684902233144567e-05,12091
equipment,1,1.0684902233144567e-05,12091
equipment.,1,1.0684902233144567e-05,12091
angry,1,1.0684902233144567e-05,12091
surgeoning.,1,1.0684902233144567e-05,12091
unwind,1,1.0684902233144567e-05,12091
pub,1,1.0684902233144567e-05,12091
bradys,1,1.0684902233144567e-05,12091
pottery,1,1.0684902233144567e-05,12091
cooks!,1,1.0684902233144567e-05,12091
lips?,1,1.0684902233144567e-05,12091
australian,1,1.0684902233144567e-05,12091
sweaty,1,1.0684902233144567e-05,12091
-i'm,1,1.0684902233144567e-05,12091
worm,1,1.0684902233144567e-05,12091
yells),1,1.0684902233144567e-05,12091
painfully),1,1.0684902233144567e-05,12091
"stretch,",1,1.0684902233144567e-05,12091
stretches,1,1.0684902233144567e-05,12091
reminded,1,1.0684902233144567e-05,12091
it's-it's,1,1.0684902233144567e-05,12091
ohhhh,1,1.0684902233144567e-05,12091
"""joey-love,""",1,1.0684902233144567e-05,12091
energy,1,1.0684902233144567e-05,12091
super-hot,1,1.0684902233144567e-05,12091
quickly),1,1.0684902233144567e-05,12091
tactlessness),1,1.0684902233144567e-05,12091
"laugh,",1,1.0684902233144567e-05,12091
gotcha!!,1,1.0684902233144567e-05,12091
sweetheart?,1,1.0684902233144567e-05,12091
flirt.,1,1.0684902233144567e-05,12091
"in?""",1,1.0684902233144567e-05,12091
ecstatically.),1,1.0684902233144567e-05,12091
...so,1,1.0684902233144567e-05,12091
dancer!,1,1.0684902233144567e-05,12091
she-she's,1,1.0684902233144567e-05,12091
dancer?,1,1.0684902233144567e-05,12091
under?,1,1.0684902233144567e-05,12091
workout.,1,1.0684902233144567e-05,12091
dead!,1,1.0684902233144567e-05,12091
of..,1,1.0684902233144567e-05,12091
lovable.,1,1.0684902233144567e-05,12091
kid?,1,1.0684902233144567e-05,12091
surprised.,1,1.0684902233144567e-05,12091
(everybody,1,1.0684902233144567e-05,12091
11:30,1,1.0684902233144567e-05,12091
is???,1,1.0684902233144567e-05,12091
mad.(chandler,1,1.0684902233144567e-05,12091
neighbor,1,1.0684902233144567e-05,12091
maniacal,1,1.0684902233144567e-05,12091
supermarket,1,1.0684902233144567e-05,12091
road.,1,1.0684902233144567e-05,12091
roommates,1,1.0684902233144567e-05,12091
vibe,1,1.0684902233144567e-05,12091
cheshhh.,1,1.0684902233144567e-05,12091
flame!,1,1.0684902233144567e-05,12091
bum,1,1.0684902233144567e-05,12091
dum,1,1.0684902233144567e-05,12091
before...ba,1,1.0684902233144567e-05,12091
"whom?""",1,1.0684902233144567e-05,12091
"""for",1,1.0684902233144567e-05,12091
secret?,1,1.0684902233144567e-05,12091
manage,1,1.0684902233144567e-05,12091
rapport,1,1.0684902233144567e-05,12091
no-no-no,1,1.0684902233144567e-05,12091
bwah-hah-hah!,1,1.0684902233144567e-05,12091
here?!?!?,1,1.0684902233144567e-05,12091
table...they,1,1.0684902233144567e-05,12091
missis,1,1.0684902233144567e-05,12091
charity,1,1.0684902233144567e-05,12091
"blue,",1,1.0684902233144567e-05,12091
roommates.,1,1.0684902233144567e-05,12091
electricity!,1,1.0684902233144567e-05,12091
loooot,1,1.0684902233144567e-05,12091
$500,1,1.0684902233144567e-05,12091
rapidly.),1,1.0684902233144567e-05,12091
whoo-ho-hoo!,1,1.0684902233144567e-05,12091
(scores),1,1.0684902233144567e-05,12091
season.,1,1.0684902233144567e-05,12091
97,1,1.0684902233144567e-05,12091
plagued,1,1.0684902233144567e-05,12091
injury,1,1.0684902233144567e-05,12091
beaten,1,1.0684902233144567e-05,12091
"ancestors,",1,1.0684902233144567e-05,12091
pizzas,1,1.0684902233144567e-05,12091
"gambled,",1,1.0684902233144567e-05,12091
paleontologist.,1,1.0684902233144567e-05,12091
earphone),1,1.0684902233144567e-05,12091
electric?!!!,1,1.0684902233144567e-05,12091
okayi,1,1.0684902233144567e-05,12091
charityanymore.,1,1.0684902233144567e-05,12091
ahhh.,1,1.0684902233144567e-05,12091
disability.,1,1.0684902233144567e-05,12091
yknow.),1,1.0684902233144567e-05,12091
porsche!!,1,1.0684902233144567e-05,12091
gellers?,1,1.0684902233144567e-05,12091
passing,1,1.0684902233144567e-05,12091
valet,1,1.0684902233144567e-05,12091
whoo-ho-ho!,1,1.0684902233144567e-05,12091
sparseness,1,1.0684902233144567e-05,12091
sucks,1,1.0684902233144567e-05,12091
foosball,1,1.0684902233144567e-05,12091
"""no,""",1,1.0684902233144567e-05,12091
bills!,1,1.0684902233144567e-05,12091
you-youre,1,1.0684902233144567e-05,12091
roommate.,1,1.0684902233144567e-05,12091
cups,1,1.0684902233144567e-05,12091
pawn,1,1.0684902233144567e-05,12091
ai,1,1.0684902233144567e-05,12091
giants-cowboys.,1,1.0684902233144567e-05,12091
dime!,1,1.0684902233144567e-05,12091
beginners,1,1.0684902233144567e-05,12091
pre-game.,1,1.0684902233144567e-05,12091
nothin!!,1,1.0684902233144567e-05,12091
"meanwhile,",1,1.0684902233144567e-05,12091
reception.,1,1.0684902233144567e-05,12091
"d-cup,",1,1.0684902233144567e-05,12091
5!,1,1.0684902233144567e-05,12091
3.,1,1.0684902233144567e-05,12091
"$1,500",1,1.0684902233144567e-05,12091
"break,",1,1.0684902233144567e-05,12091
"pack,",1,1.0684902233144567e-05,12091
700.,1,1.0684902233144567e-05,12091
(counts,1,1.0684902233144567e-05,12091
nine.,1,1.0684902233144567e-05,12091
called?,1,1.0684902233144567e-05,12091
$500.,1,1.0684902233144567e-05,12091
relative,1,1.0684902233144567e-05,12091
uhhlook,1,1.0684902233144567e-05,12091
mayor,1,1.0684902233144567e-05,12091
stir,1,1.0684902233144567e-05,12091
brush,1,1.0684902233144567e-05,12091
grapes,1,1.0684902233144567e-05,12091
stretching),1,1.0684902233144567e-05,12091
imitates,1,1.0684902233144567e-05,12091
everywhere,1,1.0684902233144567e-05,12091
jack),1,1.0684902233144567e-05,12091
"isnt,",1,1.0684902233144567e-05,12091
gooooooo!,1,1.0684902233144567e-05,12091
(pounding,1,1.0684902233144567e-05,12091
gooooood.,1,1.0684902233144567e-05,12091
already!,1,1.0684902233144567e-05,12091
"bowl),",1,1.0684902233144567e-05,12091
mmm,1,1.0684902233144567e-05,12091
eve,1,1.0684902233144567e-05,12091
stomach),1,1.0684902233144567e-05,12091
(rubs,1,1.0684902233144567e-05,12091
"class,",1,1.0684902233144567e-05,12091
indicate,1,1.0684902233144567e-05,12091
gibberish,1,1.0684902233144567e-05,12091
distract,1,1.0684902233144567e-05,12091
"kiddin,",1,1.0684902233144567e-05,12091
objects.,1,1.0684902233144567e-05,12091
(scolding),1,1.0684902233144567e-05,12091
that...that...banana-meat,1,1.0684902233144567e-05,12091
dessert.,1,1.0684902233144567e-05,12091
faster?,1,1.0684902233144567e-05,12091
spend,1,1.0684902233144567e-05,12091
zone,1,1.0684902233144567e-05,12091
girly.,1,1.0684902233144567e-05,12091
"excitement,",1,1.0684902233144567e-05,12091
priesthood!,1,1.0684902233144567e-05,12091
janine?,1,1.0684902233144567e-05,12091
"2,",1,1.0684902233144567e-05,12091
"3,",1,1.0684902233144567e-05,12091
yoii.,1,1.0684902233144567e-05,12091
gnight!,1,1.0684902233144567e-05,12091
"panic,",1,1.0684902233144567e-05,12091
y2k,1,1.0684902233144567e-05,12091
reality.,1,1.0684902233144567e-05,12091
wetpants!,1,1.0684902233144567e-05,12091
hike,1,1.0684902233144567e-05,12091
overboard?,1,1.0684902233144567e-05,12091
handful,1,1.0684902233144567e-05,12091
"dancing,",1,1.0684902233144567e-05,12091
"fair,",1,1.0684902233144567e-05,12091
mellow!,1,1.0684902233144567e-05,12091
"real,",1,1.0684902233144567e-05,12091
"partner,",1,1.0684902233144567e-05,12091
if..,1,1.0684902233144567e-05,12091
countdown,1,1.0684902233144567e-05,12091
dance),1,1.0684902233144567e-05,12091
platform),1,1.0684902233144567e-05,12091
"round,",1,1.0684902233144567e-05,12091
twirls,1,1.0684902233144567e-05,12091
just..,1,1.0684902233144567e-05,12091
no-no-no-no-no,1,1.0684902233144567e-05,12091
slow!,1,1.0684902233144567e-05,12091
whippin,1,1.0684902233144567e-05,12091
alot!?,1,1.0684902233144567e-05,12091
pot,1,1.0684902233144567e-05,12091
women!!!,1,1.0684902233144567e-05,12091
it.oh,1,1.0684902233144567e-05,12091
artist.,1,1.0684902233144567e-05,12091
leaves.,1,1.0684902233144567e-05,12091
birds.,1,1.0684902233144567e-05,12091
arrangement,1,1.0684902233144567e-05,12091
"pan,",1,1.0684902233144567e-05,12091
frying,1,1.0684902233144567e-05,12091
"'rachel,",1,1.0684902233144567e-05,12091
stems,1,1.0684902233144567e-05,12091
sear,1,1.0684902233144567e-05,12091
holders.,1,1.0684902233144567e-05,12091
bowl.,1,1.0684902233144567e-05,12091
dancers?!,1,1.0684902233144567e-05,12091
bought?,1,1.0684902233144567e-05,12091
towelsalso,1,1.0684902233144567e-05,12091
that...',1,1.0684902233144567e-05,12091
hook..andsmells,1,1.0684902233144567e-05,12091
instance.,1,1.0684902233144567e-05,12091
onand,1,1.0684902233144567e-05,12091
schmoofer,1,1.0684902233144567e-05,12091
foofy,1,1.0684902233144567e-05,12091
jerk,1,1.0684902233144567e-05,12091
artist,1,1.0684902233144567e-05,12091
we..we,1,1.0684902233144567e-05,12091
picture),1,1.0684902233144567e-05,12091
remain,1,1.0684902233144567e-05,12091
greatgreatand,1,1.0684902233144567e-05,12091
understanding.,1,1.0684902233144567e-05,12091
"could,",1,1.0684902233144567e-05,12091
janines,1,1.0684902233144567e-05,12091
yeeeeaaaahhh!,1,1.0684902233144567e-05,12091
funny...,1,1.0684902233144567e-05,12091
stories,1,1.0684902233144567e-05,12091
vomiting,1,1.0684902233144567e-05,12091
shoulders,1,1.0684902233144567e-05,12091
(shrugging,1,1.0684902233144567e-05,12091
beef-custard,1,1.0684902233144567e-05,12091
(sad),1,1.0684902233144567e-05,12091
tone),1,1.0684902233144567e-05,12091
scolding,1,1.0684902233144567e-05,12091
layer,1,1.0684902233144567e-05,12091
y-sure!,1,1.0684902233144567e-05,12091
wine?,1,1.0684902233144567e-05,12091
dancers,1,1.0684902233144567e-05,12091
drunken,1,1.0684902233144567e-05,12091
killin,1,1.0684902233144567e-05,12091
pilgrims,1,1.0684902233144567e-05,12091
indians,1,1.0684902233144567e-05,12091
"dancin,",1,1.0684902233144567e-05,12091
drinkin,1,1.0684902233144567e-05,12091
candles?,1,1.0684902233144567e-05,12091
moonlight?,1,1.0684902233144567e-05,12091
"ye-ye,",1,1.0684902233144567e-05,12091
shuttin,1,1.0684902233144567e-05,12091
symbol,1,1.0684902233144567e-05,12091
carl),1,1.0684902233144567e-05,12091
seventeen-fourteen,1,1.0684902233144567e-05,12091
twenty,1,1.0684902233144567e-05,12091
old?!,1,1.0684902233144567e-05,12091
sup?!,1,1.0684902233144567e-05,12091
whack,1,1.0684902233144567e-05,12091
playstation,1,1.0684902233144567e-05,12091
"angela,",1,1.0684902233144567e-05,12091
dude?,1,1.0684902233144567e-05,12091
sup?,1,1.0684902233144567e-05,12091
this.),1,1.0684902233144567e-05,12091
upon,1,1.0684902233144567e-05,12091
nibbly,1,1.0684902233144567e-05,12091
19-year-old.,1,1.0684902233144567e-05,12091
"minutes,",1,1.0684902233144567e-05,12091
eats.,1,1.0684902233144567e-05,12091
happens.,1,1.0684902233144567e-05,12091
would.,1,1.0684902233144567e-05,12091
"squirrel,",1,1.0684902233144567e-05,12091
weasel.,1,1.0684902233144567e-05,12091
werent!,1,1.0684902233144567e-05,12091
backup?!,1,1.0684902233144567e-05,12091
boat.,1,1.0684902233144567e-05,12091
coconut,1,1.0684902233144567e-05,12091
dude-dude-dude!,1,1.0684902233144567e-05,12091
solution.,1,1.0684902233144567e-05,12091
asses,1,1.0684902233144567e-05,12091
suck!!,1,1.0684902233144567e-05,12091
been?!,1,1.0684902233144567e-05,12091
"some,",1,1.0684902233144567e-05,12091
right?!!,1,1.0684902233144567e-05,12091
marriage!!,1,1.0684902233144567e-05,12091
(tosses,1,1.0684902233144567e-05,12091
feeling?,1,1.0684902233144567e-05,12091
perfectly,1,1.0684902233144567e-05,12091
cranky!,1,1.0684902233144567e-05,12091
nap!,1,1.0684902233144567e-05,12091
guys!!,1,1.0684902233144567e-05,12091
cleaned,1,1.0684902233144567e-05,12091
properly,1,1.0684902233144567e-05,12091
snugglyer?,1,1.0684902233144567e-05,12091
pillow?,1,1.0684902233144567e-05,12091
fridge.,1,1.0684902233144567e-05,12091
eggs,1,1.0684902233144567e-05,12091
loaf.),1,1.0684902233144567e-05,12091
toast?,1,1.0684902233144567e-05,12091
can!!,1,1.0684902233144567e-05,12091
wisdom?,1,1.0684902233144567e-05,12091
bar!,1,1.0684902233144567e-05,12091
"dont.""",1,1.0684902233144567e-05,12091
"""no",1,1.0684902233144567e-05,12091
"19,""",1,1.0684902233144567e-05,12091
"psss,",1,1.0684902233144567e-05,12091
falling.,1,1.0684902233144567e-05,12091
30!,1,1.0684902233144567e-05,12091
"listen-listen,",1,1.0684902233144567e-05,12091
"monica-monica-monica-monica,",1,1.0684902233144567e-05,12091
mythis,1,1.0684902233144567e-05,12091
kissed!,1,1.0684902233144567e-05,12091
said?!,1,1.0684902233144567e-05,12091
marriage?!,1,1.0684902233144567e-05,12091
out!!!,1,1.0684902233144567e-05,12091
ooooh!,1,1.0684902233144567e-05,12091
charity?,1,1.0684902233144567e-05,12091
auction!,1,1.0684902233144567e-05,12091
guessed,1,1.0684902233144567e-05,12091
guess!,1,1.0684902233144567e-05,12091
toast.),1,1.0684902233144567e-05,12091
group,1,1.0684902233144567e-05,12091
toast!,1,1.0684902233144567e-05,12091
benefit.,1,1.0684902233144567e-05,12091
now;,1,1.0684902233144567e-05,12091
tissues?!,1,1.0684902233144567e-05,12091
"bridge,",1,1.0684902233144567e-05,12091
"and-and-and-and-and-and,",1,1.0684902233144567e-05,12091
yet.),1,1.0684902233144567e-05,12091
worth?,1,1.0684902233144567e-05,12091
inin,1,1.0684902233144567e-05,12091
"on?"")",1,1.0684902233144567e-05,12091
whoa-whoa-hey-hey!,1,1.0684902233144567e-05,12091
"hey-hey-hey-ho-ho,",1,1.0684902233144567e-05,12091
mooching,1,1.0684902233144567e-05,12091
ticket?!,1,1.0684902233144567e-05,12091
bite?,1,1.0684902233144567e-05,12091
wife!,1,1.0684902233144567e-05,12091
i-ihey!,1,1.0684902233144567e-05,12091
"whoa-whoa-whoa-whoa,",1,1.0684902233144567e-05,12091
drinks?,1,1.0684902233144567e-05,12091
actor;,1,1.0684902233144567e-05,12091
"curiosity,",1,1.0684902233144567e-05,12091
youth,1,1.0684902233144567e-05,12091
hates,1,1.0684902233144567e-05,12091
fives.),1,1.0684902233144567e-05,12091
r-r-richard,1,1.0684902233144567e-05,12091
marriage.,1,1.0684902233144567e-05,12091
rambunctious,1,1.0684902233144567e-05,12091
unlikely,1,1.0684902233144567e-05,12091
"fellow,",1,1.0684902233144567e-05,12091
complex,1,1.0684902233144567e-05,12091
changed?,1,1.0684902233144567e-05,12091
captain!,1,1.0684902233144567e-05,12091
street.),1,1.0684902233144567e-05,12091
bowmonts,1,1.0684902233144567e-05,12091
squint,1,1.0684902233144567e-05,12091
"also,",1,1.0684902233144567e-05,12091
salesman!,1,1.0684902233144567e-05,12091
wings,1,1.0684902233144567e-05,12091
glove,1,1.0684902233144567e-05,12091
noooo,1,1.0684902233144567e-05,12091
bowmont!!,1,1.0684902233144567e-05,12091
"payments,",1,1.0684902233144567e-05,12091
"waiter,",1,1.0684902233144567e-05,12091
said?,1,1.0684902233144567e-05,12091
mine!!,1,1.0684902233144567e-05,12091
oooooh,1,1.0684902233144567e-05,12091
aw-awww!,1,1.0684902233144567e-05,12091
bowmont,1,1.0684902233144567e-05,12091
paris,1,1.0684902233144567e-05,12091
bidder,1,1.0684902233144567e-05,12091
horror,1,1.0684902233144567e-05,12091
cream?,1,1.0684902233144567e-05,12091
comforter.),1,1.0684902233144567e-05,12091
(hurrying,1,1.0684902233144567e-05,12091
rope?,1,1.0684902233144567e-05,12091
across.,1,1.0684902233144567e-05,12091
boom,1,1.0684902233144567e-05,12091
sail.),1,1.0684902233144567e-05,12091
larger,1,1.0684902233144567e-05,12091
mainsail,1,1.0684902233144567e-05,12091
learn.,1,1.0684902233144567e-05,12091
greens?,1,1.0684902233144567e-05,12091
gross!,1,1.0684902233144567e-05,12091
mouth.,1,1.0684902233144567e-05,12091
overhead,1,1.0684902233144567e-05,12091
side.,1,1.0684902233144567e-05,12091
learn?!,1,1.0684902233144567e-05,12091
lettin,1,1.0684902233144567e-05,12091
topless?,1,1.0684902233144567e-05,12091
half!,1,1.0684902233144567e-05,12091
"pinhead!?""",1,1.0684902233144567e-05,12091
"""put",1,1.0684902233144567e-05,12091
learned!,1,1.0684902233144567e-05,12091
lesson,1,1.0684902233144567e-05,12091
eww!,1,1.0684902233144567e-05,12091
mean!!!,1,1.0684902233144567e-05,12091
horror),1,1.0684902233144567e-05,12091
(recoils,1,1.0684902233144567e-05,12091
cookie.,1,1.0684902233144567e-05,12091
shore,1,1.0684902233144567e-05,12091
youdont,1,1.0684902233144567e-05,12091
pastrami!,1,1.0684902233144567e-05,12091
pillowcases!,1,1.0684902233144567e-05,12091
rush,1,1.0684902233144567e-05,12091
hoopthis,1,1.0684902233144567e-05,12091
hoop,1,1.0684902233144567e-05,12091
hoops,1,1.0684902233144567e-05,12091
makin,1,1.0684902233144567e-05,12091
building.,1,1.0684902233144567e-05,12091
"series,",1,1.0684902233144567e-05,12091
"terry,",1,1.0684902233144567e-05,12091
strykers,1,1.0684902233144567e-05,12091
start?,1,1.0684902233144567e-05,12091
stryker,1,1.0684902233144567e-05,12091
smaller,1,1.0684902233144567e-05,12091
halls,1,1.0684902233144567e-05,12091
welli,1,1.0684902233144567e-05,12091
(gasps.),1,1.0684902233144567e-05,12091
stryker!,1,1.0684902233144567e-05,12091
ask.,1,1.0684902233144567e-05,12091
disgust),1,1.0684902233144567e-05,12091
(groans,1,1.0684902233144567e-05,12091
"story,",1,1.0684902233144567e-05,12091
finished?,1,1.0684902233144567e-05,12091
"finish,",1,1.0684902233144567e-05,12091
bathrooms,1,1.0684902233144567e-05,12091
presses,1,1.0684902233144567e-05,12091
"smiles,",1,1.0684902233144567e-05,12091
say.),1,1.0684902233144567e-05,12091
allowing,1,1.0684902233144567e-05,12091
deaf!,1,1.0684902233144567e-05,12091
rope.,1,1.0684902233144567e-05,12091
yo-ho-ho!,1,1.0684902233144567e-05,12091
caution,1,1.0684902233144567e-05,12091
broken,1,1.0684902233144567e-05,12091
zelda?,1,1.0684902233144567e-05,12091
vicar,1,1.0684902233144567e-05,12091
chimney?,1,1.0684902233144567e-05,12091
sweeping,1,1.0684902233144567e-05,12091
sweepin.,1,1.0684902233144567e-05,12091
read.),1,1.0684902233144567e-05,12091
whoa-ho-ho-ho!,1,1.0684902233144567e-05,12091
loud.),1,1.0684902233144567e-05,12091
his(out,1,1.0684902233144567e-05,12091
grabbed,1,1.0684902233144567e-05,12091
reached,1,1.0684902233144567e-05,12091
burning.,1,1.0684902233144567e-05,12091
boatload,1,1.0684902233144567e-05,12091
loins,1,1.0684902233144567e-05,12091
reading),1,1.0684902233144567e-05,12091
vicar?,1,1.0684902233144567e-05,12091
he's...,1,1.0684902233144567e-05,12091
vicar(stops,1,1.0684902233144567e-05,12091
"father,",1,1.0684902233144567e-05,12091
sweep.,1,1.0684902233144567e-05,12091
chimney,1,1.0684902233144567e-05,12091
zelda,1,1.0684902233144567e-05,12091
paperback,1,1.0684902233144567e-05,12091
delight.,1,1.0684902233144567e-05,12091
climbs,1,1.0684902233144567e-05,12091
smoke?,1,1.0684902233144567e-05,12091
somethings,1,1.0684902233144567e-05,12091
loins.,1,1.0684902233144567e-05,12091
massaging,1,1.0684902233144567e-05,12091
(points),1,1.0684902233144567e-05,12091
"sailing,",1,1.0684902233144567e-05,12091
"coast,",1,1.0684902233144567e-05,12091
favor,1,1.0684902233144567e-05,12091
could?,1,1.0684902233144567e-05,12091
"sits,",1,1.0684902233144567e-05,12091
chips.,1,1.0684902233144567e-05,12091
"sit,",1,1.0684902233144567e-05,12091
sailing,1,1.0684902233144567e-05,12091
ahoy!,1,1.0684902233144567e-05,12091
feminine.,1,1.0684902233144567e-05,12091
seven.,1,1.0684902233144567e-05,12091
chapter,1,1.0684902233144567e-05,12091
butchers,1,1.0684902233144567e-05,12091
(proud),1,1.0684902233144567e-05,12091
stool,1,1.0684902233144567e-05,12091
backing,1,1.0684902233144567e-05,12091
(nervously,1,1.0684902233144567e-05,12091
(giggles.),1,1.0684902233144567e-05,12091
barn.,1,1.0684902233144567e-05,12091
roughly,1,1.0684902233144567e-05,12091
irach,1,1.0684902233144567e-05,12091
"goalie,",1,1.0684902233144567e-05,12091
vicar!,1,1.0684902233144567e-05,12091
zelda.,1,1.0684902233144567e-05,12091
where-wheres,1,1.0684902233144567e-05,12091
russians.,1,1.0684902233144567e-05,12091
offensive,1,1.0684902233144567e-05,12091
pfeeeh.,1,1.0684902233144567e-05,12091
order?,1,1.0684902233144567e-05,12091
rehearsed.,1,1.0684902233144567e-05,12091
"seconds,",1,1.0684902233144567e-05,12091
reactors,1,1.0684902233144567e-05,12091
13,1,1.0684902233144567e-05,12091
mtv.,1,1.0684902233144567e-05,12091
chicks.,1,1.0684902233144567e-05,12091
blast.,1,1.0684902233144567e-05,12091
"t-shirts,",1,1.0684902233144567e-05,12091
81!,1,1.0684902233144567e-05,12091
spring,1,1.0684902233144567e-05,12091
corona?,1,1.0684902233144567e-05,12091
even?,1,1.0684902233144567e-05,12091
"""mac.""",1,1.0684902233144567e-05,12091
400,1,1.0684902233144567e-05,12091
fridge;,1,1.0684902233144567e-05,12091
pushed,1,1.0684902233144567e-05,12091
order!,1,1.0684902233144567e-05,12091
breaks,1,1.0684902233144567e-05,12091
whisper,1,1.0684902233144567e-05,12091
courtroom's,1,1.0684902233144567e-05,12091
"kid,",1,1.0684902233144567e-05,12091
custody,1,1.0684902233144567e-05,12091
divorced,1,1.0684902233144567e-05,12091
fridgeour,1,1.0684902233144567e-05,12091
"order!""",1,1.0684902233144567e-05,12091
macaveli,1,1.0684902233144567e-05,12091
detective,1,1.0684902233144567e-05,12091
monica:,1,1.0684902233144567e-05,12091
pacino!,1,1.0684902233144567e-05,12091
"a...""",1,1.0684902233144567e-05,12091
suffering,1,1.0684902233144567e-05,12091
expected.,1,1.0684902233144567e-05,12091
neurosurgeon.,1,1.0684902233144567e-05,12091
sister's,1,1.0684902233144567e-05,12091
"ramoray,",1,1.0684902233144567e-05,12091
"wallace,",1,1.0684902233144567e-05,12091
"""mrs.",1,1.0684902233144567e-05,12091
gunshot,1,1.0684902233144567e-05,12091
(there's,1,1.0684902233144567e-05,12091
fart.),1,1.0684902233144567e-05,12091
"intense,",1,1.0684902233144567e-05,12091
"cameras,",1,1.0684902233144567e-05,12091
solve,1,1.0684902233144567e-05,12091
hopes,1,1.0684902233144567e-05,12091
initials,1,1.0684902233144567e-05,12091
lucked,1,1.0684902233144567e-05,12091
title!,1,1.0684902233144567e-05,12091
"""c.h.e.e.s.e.""",1,1.0684902233144567e-05,12091
enforcer,1,1.0684902233144567e-05,12091
enhanced,1,1.0684902233144567e-05,12091
electronically,1,1.0684902233144567e-05,12091
humanoid,1,1.0684902233144567e-05,12091
computerized,1,1.0684902233144567e-05,12091
partner.,1,1.0684902233144567e-05,12091
crimes,1,1.0684902233144567e-05,12091
checks.,1,1.0684902233144567e-05,12091
jokin!,1,1.0684902233144567e-05,12091
breaks!,1,1.0684902233144567e-05,12091
memory,1,1.0684902233144567e-05,12091
"thursday,",1,1.0684902233144567e-05,12091
whens-whens,1,1.0684902233144567e-05,12091
uniform,1,1.0684902233144567e-05,12091
fireman),1,1.0684902233144567e-05,12091
"fireman,",1,1.0684902233144567e-05,12091
okay?!,1,1.0684902233144567e-05,12091
best!,1,1.0684902233144567e-05,12091
subject?,1,1.0684902233144567e-05,12091
directing,1,1.0684902233144567e-05,12091
director?,1,1.0684902233144567e-05,12091
moisturizer.,1,1.0684902233144567e-05,12091
20-year-old.,1,1.0684902233144567e-05,12091
stunned.),1,1.0684902233144567e-05,12091
"born,",1,1.0684902233144567e-05,12091
admirer.,1,1.0684902233144567e-05,12091
"boom,",1,1.0684902233144567e-05,12091
handwriting,1,1.0684902233144567e-05,12091
exam,1,1.0684902233144567e-05,12091
evaluation,1,1.0684902233144567e-05,12091
match,1,1.0684902233144567e-05,12091
exams?,1,1.0684902233144567e-05,12091
grunt.),1,1.0684902233144567e-05,12091
silences,1,1.0684902233144567e-05,12091
whaddya,1,1.0684902233144567e-05,12091
next.,1,1.0684902233144567e-05,12091
"carl,",1,1.0684902233144567e-05,12091
'kay?,1,1.0684902233144567e-05,12091
location,1,1.0684902233144567e-05,12091
before.),1,1.0684902233144567e-05,12091
andhey!,1,1.0684902233144567e-05,12091
$400.,1,1.0684902233144567e-05,12091
checked,1,1.0684902233144567e-05,12091
broken.,1,1.0684902233144567e-05,12091
"""just",1,1.0684902233144567e-05,12091
"in!""",1,1.0684902233144567e-05,12091
shocks,1,1.0684902233144567e-05,12091
circuit,1,1.0684902233144567e-05,12091
"compressor,",1,1.0684902233144567e-05,12091
attack,1,1.0684902233144567e-05,12091
shakes,1,1.0684902233144567e-05,12091
thurs(he,1,1.0684902233144567e-05,12091
wh?,1,1.0684902233144567e-05,12091
joeys.,1,1.0684902233144567e-05,12091
audition?!,1,1.0684902233144567e-05,12091
(mumbles),1,1.0684902233144567e-05,12091
block,1,1.0684902233144567e-05,12091
dana?,1,1.0684902233144567e-05,12091
important?,1,1.0684902233144567e-05,12091
unattended.,1,1.0684902233144567e-05,12091
candles.,1,1.0684902233144567e-05,12091
next.),1,1.0684902233144567e-05,12091
prompts,1,1.0684902233144567e-05,12091
straightener,1,1.0684902233144567e-05,12091
spot.),1,1.0684902233144567e-05,12091
go?!,1,1.0684902233144567e-05,12091
austrian,1,1.0684902233144567e-05,12091
job...in,1,1.0684902233144567e-05,12091
evil!,1,1.0684902233144567e-05,12091
whadja,1,1.0684902233144567e-05,12091
need?,1,1.0684902233144567e-05,12091
wayne.,1,1.0684902233144567e-05,12091
guard.,1,1.0684902233144567e-05,12091
security,1,1.0684902233144567e-05,12091
mini-fridge,1,1.0684902233144567e-05,12091
envy.),1,1.0684902233144567e-05,12091
berate,1,1.0684902233144567e-05,12091
(wayne,1,1.0684902233144567e-05,12091
elbow.),1,1.0684902233144567e-05,12091
love-i,1,1.0684902233144567e-05,12091
chance!,1,1.0684902233144567e-05,12091
rumors,1,1.0684902233144567e-05,12091
"trolls,",1,1.0684902233144567e-05,12091
look)you-you,1,1.0684902233144567e-05,12091
yanks,1,1.0684902233144567e-05,12091
buddy?!,1,1.0684902233144567e-05,12091
genius,1,1.0684902233144567e-05,12091
charm,1,1.0684902233144567e-05,12091
fired!,1,1.0684902233144567e-05,12091
"mac,",1,1.0684902233144567e-05,12091
leonard,1,1.0684902233144567e-05,12091
c.h.e.e.s.e.!!,1,1.0684902233144567e-05,12091
(answers,1,1.0684902233144567e-05,12091
sandwiches,1,1.0684902233144567e-05,12091
attitude,1,1.0684902233144567e-05,12091
agency,1,1.0684902233144567e-05,12091
you(off,1,1.0684902233144567e-05,12091
rabbis,1,1.0684902233144567e-05,12091
"terrific,",1,1.0684902233144567e-05,12091
cleaner,1,1.0684902233144567e-05,12091
terrorists!,1,1.0684902233144567e-05,12091
russians,1,1.0684902233144567e-05,12091
force,1,1.0684902233144567e-05,12091
ford,1,1.0684902233144567e-05,12091
harrison,1,1.0684902233144567e-05,12091
you-you-you,1,1.0684902233144567e-05,12091
cleaners?,1,1.0684902233144567e-05,12091
whatbut,1,1.0684902233144567e-05,12091
"eh-ah-anyway,",1,1.0684902233144567e-05,12091
"memory,",1,1.0684902233144567e-05,12091
jog,1,1.0684902233144567e-05,12091
remember),1,1.0684902233144567e-05,12091
wall!,1,1.0684902233144567e-05,12091
"beard,",1,1.0684902233144567e-05,12091
"bastard,",1,1.0684902233144567e-05,12091
smug,1,1.0684902233144567e-05,12091
crackin,1,1.0684902233144567e-05,12091
jim,1,1.0684902233144567e-05,12091
weekend!,1,1.0684902233144567e-05,12091
knowingly),1,1.0684902233144567e-05,12091
wayne!!,1,1.0684902233144567e-05,12091
advancing,1,1.0684902233144567e-05,12091
flinging,1,1.0684902233144567e-05,12091
line.),1,1.0684902233144567e-05,12091
horsehair.,1,1.0684902233144567e-05,12091
100%,1,1.0684902233144567e-05,12091
terminator,1,1.0684902233144567e-05,12091
c.h.e.e.s.e.?,1,1.0684902233144567e-05,12091
did.),1,1.0684902233144567e-05,12091
ha-ha!!,1,1.0684902233144567e-05,12091
message?,1,1.0684902233144567e-05,12091
all.),1,1.0684902233144567e-05,12091
chandler?!,1,1.0684902233144567e-05,12091
nevermind!,1,1.0684902233144567e-05,12091
message.),1,1.0684902233144567e-05,12091
(listens,1,1.0684902233144567e-05,12091
whod,1,1.0684902233144567e-05,12091
listens.),1,1.0684902233144567e-05,12091
unfinished,1,1.0684902233144567e-05,12091
remembers,1,1.0684902233144567e-05,12091
5:00!,1,1.0684902233144567e-05,12091
life-sized,1,1.0684902233144567e-05,12091
"again!no,",1,1.0684902233144567e-05,12091
that(mimics,1,1.0684902233144567e-05,12091
macaroni,1,1.0684902233144567e-05,12091
"offense,",1,1.0684902233144567e-05,12091
explode!,1,1.0684902233144567e-05,12091
callback,1,1.0684902233144567e-05,12091
nervous!,1,1.0684902233144567e-05,12091
chased,1,1.0684902233144567e-05,12091
commercials,1,1.0684902233144567e-05,12091
amazingly,1,1.0684902233144567e-05,12091
fool,1,1.0684902233144567e-05,12091
dejectedly),1,1.0684902233144567e-05,12091
crack,1,1.0684902233144567e-05,12091
"struggling,",1,1.0684902233144567e-05,12091
6,1,1.0684902233144567e-05,12091
oclock!,1,1.0684902233144567e-05,12091
board!,1,1.0684902233144567e-05,12091
part!!,1,1.0684902233144567e-05,12091
wayne?,1,1.0684902233144567e-05,12091
(slaps,1,1.0684902233144567e-05,12091
ears.,1,1.0684902233144567e-05,12091
tugging,1,1.0684902233144567e-05,12091
cheeks),1,1.0684902233144567e-05,12091
lifelike!,1,1.0684902233144567e-05,12091
robot?,1,1.0684902233144567e-05,12091
investigator!,1,1.0684902233144567e-05,12091
"macaveli,",1,1.0684902233144567e-05,12091
technology!,1,1.0684902233144567e-05,12091
preparing?!,1,1.0684902233144567e-05,12091
dreamed,1,1.0684902233144567e-05,12091
psyched?,1,1.0684902233144567e-05,12091
scripts,1,1.0684902233144567e-05,12091
yell.,1,1.0684902233144567e-05,12091
rick?,1,1.0684902233144567e-05,12091
scene.),1,1.0684902233144567e-05,12091
cpu.,1,1.0684902233144567e-05,12091
primary,1,1.0684902233144567e-05,12091
source,1,1.0684902233144567e-05,12091
backup,1,1.0684902233144567e-05,12091
routing,1,1.0684902233144567e-05,12091
"c.h.e.e.s.e.,",1,1.0684902233144567e-05,12091
huh..,1,1.0684902233144567e-05,12091
huh...,1,1.0684902233144567e-05,12091
character!,1,1.0684902233144567e-05,12091
clothes),1,1.0684902233144567e-05,12091
underpant,1,1.0684902233144567e-05,12091
she-she-she's,1,1.0684902233144567e-05,12091
katie,1,1.0684902233144567e-05,12091
sweaters?,1,1.0684902233144567e-05,12091
misses.,1,1.0684902233144567e-05,12091
shht!,1,1.0684902233144567e-05,12091
"uh-oh,",1,1.0684902233144567e-05,12091
kip,1,1.0684902233144567e-05,12091
playfully,1,1.0684902233144567e-05,12091
"katie,",1,1.0684902233144567e-05,12091
protest),1,1.0684902233144567e-05,12091
fangs,1,1.0684902233144567e-05,12091
breadstick,1,1.0684902233144567e-05,12091
hurting,1,1.0684902233144567e-05,12091
looks!,1,1.0684902233144567e-05,12091
love?,1,1.0684902233144567e-05,12091
harder,1,1.0684902233144567e-05,12091
uncle...,1,1.0684902233144567e-05,12091
(shyly),1,1.0684902233144567e-05,12091
"7,",1,1.0684902233144567e-05,12091
feminist,1,1.0684902233144567e-05,12091
issue.,1,1.0684902233144567e-05,12091
katie.,1,1.0684902233144567e-05,12091
"everyone,",1,1.0684902233144567e-05,12091
katie!,1,1.0684902233144567e-05,12091
godfather!,1,1.0684902233144567e-05,12091
went!,1,1.0684902233144567e-05,12091
he-he's,1,1.0684902233144567e-05,12091
padding.,1,1.0684902233144567e-05,12091
uhh.,1,1.0684902233144567e-05,12091
lovebirds,1,1.0684902233144567e-05,12091
closeness.,1,1.0684902233144567e-05,12091
advice!,1,1.0684902233144567e-05,12091
she'sreally,1,1.0684902233144567e-05,12091
first!,1,1.0684902233144567e-05,12091
longer?,1,1.0684902233144567e-05,12091
won't-won't,1,1.0684902233144567e-05,12091
"toes,",1,1.0684902233144567e-05,12091
notch.,1,1.0684902233144567e-05,12091
"friends?""",1,1.0684902233144567e-05,12091
"""who",1,1.0684902233144567e-05,12091
tight.,1,1.0684902233144567e-05,12091
closeness,1,1.0684902233144567e-05,12091
"crosswords,",1,1.0684902233144567e-05,12091
puzzle.,1,1.0684902233144567e-05,12091
knife?,1,1.0684902233144567e-05,12091
crossword,1,1.0684902233144567e-05,12091
two--ish.,1,1.0684902233144567e-05,12091
dreamt,1,1.0684902233144567e-05,12091
involved,1,1.0684902233144567e-05,12091
"dream,",1,1.0684902233144567e-05,12091
(backing,1,1.0684902233144567e-05,12091
rule.,1,1.0684902233144567e-05,12091
meadow.,1,1.0684902233144567e-05,12091
how'd,1,1.0684902233144567e-05,12091
boyfriends--and,1,1.0684902233144567e-05,12091
sweatshirt,1,1.0684902233144567e-05,12091
sweatshirt?,1,1.0684902233144567e-05,12091
business?,1,1.0684902233144567e-05,12091
"""uh-oh,",1,1.0684902233144567e-05,12091
different?,1,1.0684902233144567e-05,12091
vasa,1,1.0684902233144567e-05,12091
"bag,",1,1.0684902233144567e-05,12091
standing-there,1,1.0684902233144567e-05,12091
question.),1,1.0684902233144567e-05,12091
shouldi'm,1,1.0684902233144567e-05,12091
becoming.,1,1.0684902233144567e-05,12091
"(approaches,",1,1.0684902233144567e-05,12091
swoop!,1,1.0684902233144567e-05,12091
provocatively.),1,1.0684902233144567e-05,12091
paolo,1,1.0684902233144567e-05,12091
u-n-i-sexy?,1,1.0684902233144567e-05,12091
anti-paolo!,1,1.0684902233144567e-05,12091
mustercard?,1,1.0684902233144567e-05,12091
wha-,1,1.0684902233144567e-05,12091
olympic,1,1.0684902233144567e-05,12091
return,1,1.0684902233144567e-05,12091
eating.),1,1.0684902233144567e-05,12091
2:30,1,1.0684902233144567e-05,12091
(snatches,1,1.0684902233144567e-05,12091
purse,1,1.0684902233144567e-05,12091
odd,1,1.0684902233144567e-05,12091
sees.),1,1.0684902233144567e-05,12091
mirror,1,1.0684902233144567e-05,12091
appointment,1,1.0684902233144567e-05,12091
purse?,1,1.0684902233144567e-05,12091
"ultra-hip,",1,1.0684902233144567e-05,12091
horse.,1,1.0684902233144567e-05,12091
catalog!,1,1.0684902233144567e-05,12091
latest,1,1.0684902233144567e-05,12091
"again?""",1,1.0684902233144567e-05,12091
"cares,",1,1.0684902233144567e-05,12091
"cat,",1,1.0684902233144567e-05,12091
listening.,1,1.0684902233144567e-05,12091
unless!,1,1.0684902233144567e-05,12091
"something.""",1,1.0684902233144567e-05,12091
ladybugs?,1,1.0684902233144567e-05,12091
shies,1,1.0684902233144567e-05,12091
penguin,1,1.0684902233144567e-05,12091
bedtime,1,1.0684902233144567e-05,12091
"birds,",1,1.0684902233144567e-05,12091
y'know!,1,1.0684902233144567e-05,12091
secrets!,1,1.0684902233144567e-05,12091
birds!,1,1.0684902233144567e-05,12091
sink!,1,1.0684902233144567e-05,12091
men!,1,1.0684902233144567e-05,12091
more?,1,1.0684902233144567e-05,12091
string!,1,1.0684902233144567e-05,12091
connected,1,1.0684902233144567e-05,12091
telephone,1,1.0684902233144567e-05,12091
(she's,1,1.0684902233144567e-05,12091
"truth,",1,1.0684902233144567e-05,12091
(patting,1,1.0684902233144567e-05,12091
stage.),1,1.0684902233144567e-05,12091
themselves.,1,1.0684902233144567e-05,12091
noooo.,1,1.0684902233144567e-05,12091
butts.,1,1.0684902233144567e-05,12091
women!,1,1.0684902233144567e-05,12091
pickup,1,1.0684902233144567e-05,12091
build,1,1.0684902233144567e-05,12091
foundation,1,1.0684902233144567e-05,12091
godfather.,1,1.0684902233144567e-05,12091
callback.,1,1.0684902233144567e-05,12091
downtrodden),1,1.0684902233144567e-05,12091
(also,1,1.0684902233144567e-05,12091
carol.),1,1.0684902233144567e-05,12091
companies.,1,1.0684902233144567e-05,12091
beasts'.,1,1.0684902233144567e-05,12091
company.,1,1.0684902233144567e-05,12091
books?,1,1.0684902233144567e-05,12091
"smacks,",1,1.0684902233144567e-05,12091
sugar,1,1.0684902233144567e-05,12091
steered,1,1.0684902233144567e-05,12091
kidding?!,1,1.0684902233144567e-05,12091
commercial?,1,1.0684902233144567e-05,12091
callbacks,1,1.0684902233144567e-05,12091
big?,1,1.0684902233144567e-05,12091
(measures,1,1.0684902233144567e-05,12091
ross!!,1,1.0684902233144567e-05,12091
month.,1,1.0684902233144567e-05,12091
wrong?!,1,1.0684902233144567e-05,12091
swings!,1,1.0684902233144567e-05,12091
returns.),1,1.0684902233144567e-05,12091
inches,1,1.0684902233144567e-05,12091
index,1,1.0684902233144567e-05,12091
audition!!,1,1.0684902233144567e-05,12091
lousy,1,1.0684902233144567e-05,12091
clubs),1,1.0684902233144567e-05,12091
"unfortunately,",1,1.0684902233144567e-05,12091
knows?,1,1.0684902233144567e-05,12091
irresistible,1,1.0684902233144567e-05,12091
mitch!,1,1.0684902233144567e-05,12091
"bomb?""",1,1.0684902233144567e-05,12091
bottle.,1,1.0684902233144567e-05,12091
ketchup,1,1.0684902233144567e-05,12091
stability.,1,1.0684902233144567e-05,12091
rejection.,1,1.0684902233144567e-05,12091
picnic.,1,1.0684902233144567e-05,12091
ben),1,1.0684902233144567e-05,12091
spelling,1,1.0684902233144567e-05,12091
caveman,1,1.0684902233144567e-05,12091
spyhole),1,1.0684902233144567e-05,12091
"hmmm,",1,1.0684902233144567e-05,12091
so's,1,1.0684902233144567e-05,12091
belongs,1,1.0684902233144567e-05,12091
'heaving,1,1.0684902233144567e-05,12091
spoon,1,1.0684902233144567e-05,12091
tiger!,1,1.0684902233144567e-05,12091
cartoon,1,1.0684902233144567e-05,12091
soccer,1,1.0684902233144567e-05,12091
chips!,1,1.0684902233144567e-05,12091
he-he-he,1,1.0684902233144567e-05,12091
phones!,1,1.0684902233144567e-05,12091
aside,1,1.0684902233144567e-05,12091
upside-down.,1,1.0684902233144567e-05,12091
you're-you're,1,1.0684902233144567e-05,12091
"competing,",1,1.0684902233144567e-05,12091
guys),1,1.0684902233144567e-05,12091
queen,1,1.0684902233144567e-05,12091
dahhhhh!!,1,1.0684902233144567e-05,12091
counting.,1,1.0684902233144567e-05,12091
indian),1,1.0684902233144567e-05,12091
'watching,1,1.0684902233144567e-05,12091
"l-l-look,",1,1.0684902233144567e-05,12091
musta,1,1.0684902233144567e-05,12091
ugh!!,1,1.0684902233144567e-05,12091
"counted,",1,1.0684902233144567e-05,12091
ewwuck!,1,1.0684902233144567e-05,12091
pantomimes,1,1.0684902233144567e-05,12091
i-i-i'll,1,1.0684902233144567e-05,12091
(towards,1,1.0684902233144567e-05,12091
winks.,1,1.0684902233144567e-05,12091
twisting,1,1.0684902233144567e-05,12091
a-doin'?,1,1.0684902233144567e-05,12091
(thinks.),1,1.0684902233144567e-05,12091
eighth,1,1.0684902233144567e-05,12091
amused;,1,1.0684902233144567e-05,12091
life-like,1,1.0684902233144567e-05,12091
(waving),1,1.0684902233144567e-05,12091
"op,",1,1.0684902233144567e-05,12091
excess,1,1.0684902233144567e-05,12091
"excess,",1,1.0684902233144567e-05,12091
officer!!,1,1.0684902233144567e-05,12091
floor?,1,1.0684902233144567e-05,12091
bite),1,1.0684902233144567e-05,12091
pizza?!,1,1.0684902233144567e-05,12091
closeness-shmoshness!,1,1.0684902233144567e-05,12091
(playfully,1,1.0684902233144567e-05,12091
tv',1,1.0684902233144567e-05,12091
flipping,1,1.0684902233144567e-05,12091
channels,1,1.0684902233144567e-05,12091
remote.),1,1.0684902233144567e-05,12091
"universe,",1,1.0684902233144567e-05,12091
parallel,1,1.0684902233144567e-05,12091
sheet.,1,1.0684902233144567e-05,12091
grin.),1,1.0684902233144567e-05,12091
'cha,1,1.0684902233144567e-05,12091
undress),1,1.0684902233144567e-05,12091
girl!!,1,1.0684902233144567e-05,12091
mommy?,1,1.0684902233144567e-05,12091
desperation.),1,1.0684902233144567e-05,12091
hallway,1,1.0684902233144567e-05,12091
corridor.),1,1.0684902233144567e-05,12091
hides,1,1.0684902233144567e-05,12091
girl?,1,1.0684902233144567e-05,12091
babysitter,1,1.0684902233144567e-05,12091
"mommy,",1,1.0684902233144567e-05,12091
girl.),1,1.0684902233144567e-05,12091
answered,1,1.0684902233144567e-05,12091
move?!,1,1.0684902233144567e-05,12091
damnit!!,1,1.0684902233144567e-05,12091
counts,1,1.0684902233144567e-05,12091
(pantomimes),1,1.0684902233144567e-05,12091
noise),1,1.0684902233144567e-05,12091
amused),1,1.0684902233144567e-05,12091
him?!,1,1.0684902233144567e-05,12091
chair?,1,1.0684902233144567e-05,12091
suave,1,1.0684902233144567e-05,12091
hats.),1,1.0684902233144567e-05,12091
stovepipe,1,1.0684902233144567e-05,12091
chairs?,1,1.0684902233144567e-05,12091
discouraged),1,1.0684902233144567e-05,12091
29-year-old,1,1.0684902233144567e-05,12091
bing...i,1,1.0684902233144567e-05,12091
pitched,1,1.0684902233144567e-05,12091
(it,1,1.0684902233144567e-05,12091
shhh.,1,1.0684902233144567e-05,12091
dial,1,1.0684902233144567e-05,12091
"distance,",1,1.0684902233144567e-05,12091
fully.),1,1.0684902233144567e-05,12091
ahh!!,1,1.0684902233144567e-05,12091
heresit,1,1.0684902233144567e-05,12091
huh...come,1,1.0684902233144567e-05,12091
relaxing.,1,1.0684902233144567e-05,12091
chances,1,1.0684902233144567e-05,12091
confused.),1,1.0684902233144567e-05,12091
religious,1,1.0684902233144567e-05,12091
unemployed?,1,1.0684902233144567e-05,12091
(offers,1,1.0684902233144567e-05,12091
grabs.,1,1.0684902233144567e-05,12091
chicken's,1,1.0684902233144567e-05,12091
"skin,",1,1.0684902233144567e-05,12091
bucket.,1,1.0684902233144567e-05,12091
(snuggles,1,1.0684902233144567e-05,12091
disgusting,1,1.0684902233144567e-05,12091
enticed.,1,1.0684902233144567e-05,12091
sadly,1,1.0684902233144567e-05,12091
"realistic,",1,1.0684902233144567e-05,12091
stand-up,1,1.0684902233144567e-05,12091
sister!!!,1,1.0684902233144567e-05,12091
pages.,1,1.0684902233144567e-05,12091
camera!,1,1.0684902233144567e-05,12091
picturei,1,1.0684902233144567e-05,12091
jogging,1,1.0684902233144567e-05,12091
detectors!,1,1.0684902233144567e-05,12091
smoke,1,1.0684902233144567e-05,12091
unhook,1,1.0684902233144567e-05,12091
fireball?,1,1.0684902233144567e-05,12091
friendly,1,1.0684902233144567e-05,12091
"relaxing,",1,1.0684902233144567e-05,12091
fireball's,1,1.0684902233144567e-05,12091
reflect,1,1.0684902233144567e-05,12091
yesterday's,1,1.0684902233144567e-05,12091
darts.,1,1.0684902233144567e-05,12091
write!,1,1.0684902233144567e-05,12091
hammer,1,1.0684902233144567e-05,12091
lighter,1,1.0684902233144567e-05,12091
notch?,1,1.0684902233144567e-05,12091
schedule.,1,1.0684902233144567e-05,12091
underwear.,1,1.0684902233144567e-05,12091
"games,",1,1.0684902233144567e-05,12091
girls...,1,1.0684902233144567e-05,12091
driving,1,1.0684902233144567e-05,12091
suspicious,1,1.0684902233144567e-05,12091
suspicious?,1,1.0684902233144567e-05,12091
you'd-you'd,1,1.0684902233144567e-05,12091
discipline,1,1.0684902233144567e-05,12091
sense!,1,1.0684902233144567e-05,12091
sack,1,1.0684902233144567e-05,12091
addict,1,1.0684902233144567e-05,12091
ma,1,1.0684902233144567e-05,12091
(her,1,1.0684902233144567e-05,12091
engagement,1,1.0684902233144567e-05,12091
contest.,1,1.0684902233144567e-05,12091
(reluctantly,1,1.0684902233144567e-05,12091
homes.,1,1.0684902233144567e-05,12091
"disgusting,",1,1.0684902233144567e-05,12091
(pause,1,1.0684902233144567e-05,12091
"buash?""",1,1.0684902233144567e-05,12091
"""squatternut",1,1.0684902233144567e-05,12091
"squash?""",1,1.0684902233144567e-05,12091
"""butternut",1,1.0684902233144567e-05,12091
dancing.),1,1.0684902233144567e-05,12091
"wanted,",1,1.0684902233144567e-05,12091
anyone's,1,1.0684902233144567e-05,12091
(pointing),1,1.0684902233144567e-05,12091
it-it's,1,1.0684902233144567e-05,12091
can't!,1,1.0684902233144567e-05,12091
turkey.),1,1.0684902233144567e-05,12091
sounds.,1,1.0684902233144567e-05,12091
tina,1,1.0684902233144567e-05,12091
bumming,1,1.0684902233144567e-05,12091
restraining,1,1.0684902233144567e-05,12091
mind!,1,1.0684902233144567e-05,12091
material!,1,1.0684902233144567e-05,12091
engineering.,1,1.0684902233144567e-05,12091
feat,1,1.0684902233144567e-05,12091
tighty-whiteys!,1,1.0684902233144567e-05,12091
8?,1,1.0684902233144567e-05,12091
razor,1,1.0684902233144567e-05,12091
led,1,1.0684902233144567e-05,12091
ahhoy!,1,1.0684902233144567e-05,12091
oww!,1,1.0684902233144567e-05,12091
truth!,1,1.0684902233144567e-05,12091
isn't!,1,1.0684902233144567e-05,12091
addict!,1,1.0684902233144567e-05,12091
not!!,1,1.0684902233144567e-05,12091
pleading,1,1.0684902233144567e-05,12091
silently,1,1.0684902233144567e-05,12091
pervert!,1,1.0684902233144567e-05,12091
camera?,1,1.0684902233144567e-05,12091
closet!,1,1.0684902233144567e-05,12091
non-gay,1,1.0684902233144567e-05,12091
"disrespectful,",1,1.0684902233144567e-05,12091
films.,1,1.0684902233144567e-05,12091
low-budget,1,1.0684902233144567e-05,12091
disgusting.,1,1.0684902233144567e-05,12091
hiya.,1,1.0684902233144567e-05,12091
wait-wait-wait!!,1,1.0684902233144567e-05,12091
smart.,1,1.0684902233144567e-05,12091
wondering?,1,1.0684902233144567e-05,12091
i'm...happy...for,1,1.0684902233144567e-05,12091
prettier,1,1.0684902233144567e-05,12091
easier!,1,1.0684902233144567e-05,12091
shaved,1,1.0684902233144567e-05,12091
ring?,1,1.0684902233144567e-05,12091
brother,1,1.0684902233144567e-05,12091
library,1,1.0684902233144567e-05,12091
magician,1,1.0684902233144567e-05,12091
anyone!,1,1.0684902233144567e-05,12091
ears.),1,1.0684902233144567e-05,12091
umm?,1,1.0684902233144567e-05,12091
partner!,1,1.0684902233144567e-05,12091
howdy,1,1.0684902233144567e-05,12091
strumming,1,1.0684902233144567e-05,12091
"however,",1,1.0684902233144567e-05,12091
note.,1,1.0684902233144567e-05,12091
"guitar,",1,1.0684902233144567e-05,12091
"spy,",1,1.0684902233144567e-05,12091
c.i.a.,1,1.0684902233144567e-05,12091
method,1,1.0684902233144567e-05,12091
gossiping!!,1,1.0684902233144567e-05,12091
(considers),1,1.0684902233144567e-05,12091
"anybody,",1,1.0684902233144567e-05,12091
fires,1,1.0684902233144567e-05,12091
strands,1,1.0684902233144567e-05,12091
works,1,1.0684902233144567e-05,12091
difference!,1,1.0684902233144567e-05,12091
matches,1,1.0684902233144567e-05,12091
justif,1,1.0684902233144567e-05,12091
vaseline?,1,1.0684902233144567e-05,12091
"anyoh,",1,1.0684902233144567e-05,12091
moisture,1,1.0684902233144567e-05,12091
absorb,1,1.0684902233144567e-05,12091
"legs,",1,1.0684902233144567e-05,12091
sprinkle,1,1.0684902233144567e-05,12091
secret.,1,1.0684902233144567e-05,12091
saucepan),1,1.0684902233144567e-05,12091
tore,1,1.0684902233144567e-05,12091
ideas,1,1.0684902233144567e-05,12091
crushed,1,1.0684902233144567e-05,12091
"bazida,",1,1.0684902233144567e-05,12091
concentrate.,1,1.0684902233144567e-05,12091
books,1,1.0684902233144567e-05,12091
comic,1,1.0684902233144567e-05,12091
dad),1,1.0684902233144567e-05,12091
ma?,1,1.0684902233144567e-05,12091
wins.,1,1.0684902233144567e-05,12091
chopping),1,1.0684902233144567e-05,12091
tasty,1,1.0684902233144567e-05,12091
phoebe!!,1,1.0684902233144567e-05,12091
then?!,1,1.0684902233144567e-05,12091
up!!,1,1.0684902233144567e-05,12091
them.),1,1.0684902233144567e-05,12091
...i,1,1.0684902233144567e-05,12091
chute.,1,1.0684902233144567e-05,12091
d'know.,1,1.0684902233144567e-05,12091
"ryan,",1,1.0684902233144567e-05,12091
meg,1,1.0684902233144567e-05,12091
"hanks,",1,1.0684902233144567e-05,12091
mushrooms,1,1.0684902233144567e-05,12091
scone),1,1.0684902233144567e-05,12091
flattened,1,1.0684902233144567e-05,12091
(eyeing,1,1.0684902233144567e-05,12091
love.,1,1.0684902233144567e-05,12091
rain.,1,1.0684902233144567e-05,12091
"good-good,",1,1.0684902233144567e-05,12091
powder?,1,1.0684902233144567e-05,12091
guitar!!!!!!,1,1.0684902233144567e-05,12091
propane,1,1.0684902233144567e-05,12091
be...doing,1,1.0684902233144567e-05,12091
resolution,1,1.0684902233144567e-05,12091
year's,1,1.0684902233144567e-05,12091
midnight.,1,1.0684902233144567e-05,12091
midnight!,1,1.0684902233144567e-05,12091
"mister,",1,1.0684902233144567e-05,12091
"dude-dude,",1,1.0684902233144567e-05,12091
"someone,",1,1.0684902233144567e-05,12091
1999!,1,1.0684902233144567e-05,12091
enter!!,1,1.0684902233144567e-05,12091
wait-wait-wait!,1,1.0684902233144567e-05,12091
torch.),1,1.0684902233144567e-05,12091
bowling,1,1.0684902233144567e-05,12091
kid's,1,1.0684902233144567e-05,12091
ultimate,1,1.0684902233144567e-05,12091
co-created,1,1.0684902233144567e-05,12091
(ross),1,1.0684902233144567e-05,12091
rules.,1,1.0684902233144567e-05,12091
man.),1,1.0684902233144567e-05,12091
(playing,1,1.0684902233144567e-05,12091
enters.,1,1.0684902233144567e-05,12091
part's,1,1.0684902233144567e-05,12091
reading!,1,1.0684902233144567e-05,12091
"out.""",1,1.0684902233144567e-05,12091
"""it's",1,1.0684902233144567e-05,12091
(reading.),1,1.0684902233144567e-05,12091
guitar.,1,1.0684902233144567e-05,12091
won't.,1,1.0684902233144567e-05,12091
skills,1,1.0684902233144567e-05,12091
listed,1,1.0684902233144567e-05,12091
teaches,1,1.0684902233144567e-05,12091
"cooper,",1,1.0684902233144567e-05,12091
andy,1,1.0684902233144567e-05,12091
pages),1,1.0684902233144567e-05,12091
"student,",1,1.0684902233144567e-05,12091
cool....,1,1.0684902233144567e-05,12091
"clicks,",1,1.0684902233144567e-05,12091
smiling.),1,1.0684902233144567e-05,12091
blows!,1,1.0684902233144567e-05,12091
guitar!,1,1.0684902233144567e-05,12091
g-sharp.,1,1.0684902233144567e-05,12091
takes.),1,1.0684902233144567e-05,12091
excessive,1,1.0684902233144567e-05,12091
freak.,1,1.0684902233144567e-05,12091
frustration.),1,1.0684902233144567e-05,12091
bangs,1,1.0684902233144567e-05,12091
rog?,1,1.0684902233144567e-05,12091
chords.),1,1.0684902233144567e-05,12091
ronni's,1,1.0684902233144567e-05,12091
check-check,1,1.0684902233144567e-05,12091
straining,1,1.0684902233144567e-05,12091
"resolution,",1,1.0684902233144567e-05,12091
taught?,1,1.0684902233144567e-05,12091
who-ah-ho.,1,1.0684902233144567e-05,12091
resume?,1,1.0684902233144567e-05,12091
tomato.,1,1.0684902233144567e-05,12091
(eats,1,1.0684902233144567e-05,12091
spot.,1,1.0684902233144567e-05,12091
transcribe.),1,1.0684902233144567e-05,12091
chans.,1,1.0684902233144567e-05,12091
"ummoh,",1,1.0684902233144567e-05,12091
oh-oh,1,1.0684902233144567e-05,12091
forgets,1,1.0684902233144567e-05,12091
keyhole,1,1.0684902233144567e-05,12091
responsibility,1,1.0684902233144567e-05,12091
"look-look-look,",1,1.0684902233144567e-05,12091
"pauses,",1,1.0684902233144567e-05,12091
zillion,1,1.0684902233144567e-05,12091
math.,1,1.0684902233144567e-05,12091
(tearing,1,1.0684902233144567e-05,12091
plans.,1,1.0684902233144567e-05,12091
guttural,1,1.0684902233144567e-05,12091
"chandlers?""",1,1.0684902233144567e-05,12091
chandler)hey,1,1.0684902233144567e-05,12091
finished.,1,1.0684902233144567e-05,12091
bit.),1,1.0684902233144567e-05,12091
(pries,1,1.0684902233144567e-05,12091
master!,1,1.0684902233144567e-05,12091
kansas.,1,1.0684902233144567e-05,12091
strive,1,1.0684902233144567e-05,12091
friendship!,1,1.0684902233144567e-05,12091
but-but-but,1,1.0684902233144567e-05,12091
deliver.,1,1.0684902233144567e-05,12091
protein,1,1.0684902233144567e-05,12091
engines,1,1.0684902233144567e-05,12091
cs.,1,1.0684902233144567e-05,12091
"""cant,",1,1.0684902233144567e-05,12091
commencing,1,1.0684902233144567e-05,12091
pace,1,1.0684902233144567e-05,12091
hazard!,1,1.0684902233144567e-05,12091
answers.,1,1.0684902233144567e-05,12091
blurtin,1,1.0684902233144567e-05,12091
goodohh!,1,1.0684902233144567e-05,12091
application,1,1.0684902233144567e-05,12091
"sauce,",1,1.0684902233144567e-05,12091
(exiting,1,1.0684902233144567e-05,12091
tot!,1,1.0684902233144567e-05,12091
disease.,1,1.0684902233144567e-05,12091
me;,1,1.0684902233144567e-05,12091
someone-someone,1,1.0684902233144567e-05,12091
"from,",1,1.0684902233144567e-05,12091
interesting,1,1.0684902233144567e-05,12091
"there.""",1,1.0684902233144567e-05,12091
balloon?,1,1.0684902233144567e-05,12091
jeez!,1,1.0684902233144567e-05,12091
"message.""",1,1.0684902233144567e-05,12091
"""thanks",1,1.0684902233144567e-05,12091
"movies,",1,1.0684902233144567e-05,12091
cute?,1,1.0684902233144567e-05,12091
"denise,",1,1.0684902233144567e-05,12091
secrecy,1,1.0684902233144567e-05,12091
channies!!,1,1.0684902233144567e-05,12091
j-man,1,1.0684902233144567e-05,12091
era!,1,1.0684902233144567e-05,12091
future.,1,1.0684902233144567e-05,12091
"countdown,",1,1.0684902233144567e-05,12091
tom.,1,1.0684902233144567e-05,12091
spoonful),1,1.0684902233144567e-05,12091
"{y'know,",1,1.0684902233144567e-05,12091
manager.,1,1.0684902233144567e-05,12091
"jolly,",1,1.0684902233144567e-05,12091
twin!!,1,1.0684902233144567e-05,12091
(being,1,1.0684902233144567e-05,12091
venue?,1,1.0684902233144567e-05,12091
showcased,1,1.0684902233144567e-05,12091
at-at,1,1.0684902233144567e-05,12091
impartial,1,1.0684902233144567e-05,12091
"phalange,",1,1.0684902233144567e-05,12091
ooh-ho-ho!,1,1.0684902233144567e-05,12091
bigger.}),1,1.0684902233144567e-05,12091
similar,1,1.0684902233144567e-05,12091
political.,1,1.0684902233144567e-05,12091
happened?!,1,1.0684902233144567e-05,12091
attention,1,1.0684902233144567e-05,12091
unfold,1,1.0684902233144567e-05,12091
wad,1,1.0684902233144567e-05,12091
helpers.,1,1.0684902233144567e-05,12091
(slides,1,1.0684902233144567e-05,12091
cooperate!,1,1.0684902233144567e-05,12091
look-look-look,1,1.0684902233144567e-05,12091
chorus!,1,1.0684902233144567e-05,12091
(following,1,1.0684902233144567e-05,12091
land),1,1.0684902233144567e-05,12091
tune,1,1.0684902233144567e-05,12091
"(singing,",1,1.0684902233144567e-05,12091
dunno.,1,1.0684902233144567e-05,12091
mornin,1,1.0684902233144567e-05,12091
singing.),1,1.0684902233144567e-05,12091
scrambled,1,1.0684902233144567e-05,12091
in?!,1,1.0684902233144567e-05,12091
hitchhiker.),1,1.0684902233144567e-05,12091
drive!,1,1.0684902233144567e-05,12091
(wakes,1,1.0684902233144567e-05,12091
surgerys,1,1.0684902233144567e-05,12091
annulment?,1,1.0684902233144567e-05,12091
relieved.,1,1.0684902233144567e-05,12091
material.,1,1.0684902233144567e-05,12091
invited?,1,1.0684902233144567e-05,12091
spoonful.),1,1.0684902233144567e-05,12091
reluctantly,1,1.0684902233144567e-05,12091
eggs.,1,1.0684902233144567e-05,12091
load,1,1.0684902233144567e-05,12091
canceled.,1,1.0684902233144567e-05,12091
tow.),1,1.0684902233144567e-05,12091
buffet,1,1.0684902233144567e-05,12091
delicious?,1,1.0684902233144567e-05,12091
waitress?!,1,1.0684902233144567e-05,12091
friendship.,1,1.0684902233144567e-05,12091
renew,1,1.0684902233144567e-05,12091
games!,1,1.0684902233144567e-05,12091
ohooh!,1,1.0684902233144567e-05,12091
idea.),1,1.0684902233144567e-05,12091
lonely.,1,1.0684902233144567e-05,12091
flight?,1,1.0684902233144567e-05,12091
"ahhhhhh,",1,1.0684902233144567e-05,12091
safety,1,1.0684902233144567e-05,12091
conscious.,1,1.0684902233144567e-05,12091
weepy,1,1.0684902233144567e-05,12091
screaming.),1,1.0684902233144567e-05,12091
slash,1,1.0684902233144567e-05,12091
"ooohh,",1,1.0684902233144567e-05,12091
enter.),1,1.0684902233144567e-05,12091
baseball,1,1.0684902233144567e-05,12091
clue.),1,1.0684902233144567e-05,12091
"(why,",1,1.0684902233144567e-05,12091
dons,1,1.0684902233144567e-05,12091
swing.,1,1.0684902233144567e-05,12091
"big,",1,1.0684902233144567e-05,12091
alex,1,1.0684902233144567e-05,12091
(again,1,1.0684902233144567e-05,12091
action),1,1.0684902233144567e-05,12091
action?,1,1.0684902233144567e-05,12091
note:,1,1.0684902233144567e-05,12091
"people!""",1,1.0684902233144567e-05,12091
mommas,1,1.0684902233144567e-05,12091
son!,1,1.0684902233144567e-05,12091
"""come",1,1.0684902233144567e-05,12091
posters,1,1.0684902233144567e-05,12091
lyme,1,1.0684902233144567e-05,12091
alex!,1,1.0684902233144567e-05,12091
disease,1,1.0684902233144567e-05,12091
audible,1,1.0684902233144567e-05,12091
(barely,1,1.0684902233144567e-05,12091
(groans),1,1.0684902233144567e-05,12091
(crosses,1,1.0684902233144567e-05,12091
{transcribers,1,1.0684902233144567e-05,12091
behind?,1,1.0684902233144567e-05,12091
"""oh",1,1.0684902233144567e-05,12091
investments.,1,1.0684902233144567e-05,12091
parking,1,1.0684902233144567e-05,12091
over.),1,1.0684902233144567e-05,12091
polishing,1,1.0684902233144567e-05,12091
upstate.,1,1.0684902233144567e-05,12091
160,1,1.0684902233144567e-05,12091
130.,1,1.0684902233144567e-05,12091
tops,1,1.0684902233144567e-05,12091
disgustedly.),1,1.0684902233144567e-05,12091
used.,1,1.0684902233144567e-05,12091
"wipe,",1,1.0684902233144567e-05,12091
forehead,1,1.0684902233144567e-05,12091
giants...,1,1.0684902233144567e-05,12091
equity,1,1.0684902233144567e-05,12091
"porsche,",1,1.0684902233144567e-05,12091
advice,1,1.0684902233144567e-05,12091
friendly;,1,1.0684902233144567e-05,12091
treatment,1,1.0684902233144567e-05,12091
third.,1,1.0684902233144567e-05,12091
windshield.,1,1.0684902233144567e-05,12091
box.),1,1.0684902233144567e-05,12091
found?,1,1.0684902233144567e-05,12091
there),1,1.0684902233144567e-05,12091
na-uh!,1,1.0684902233144567e-05,12091
yours?,1,1.0684902233144567e-05,12091
hand!},1,1.0684902233144567e-05,12091
surgically,1,1.0684902233144567e-05,12091
"turns,",1,1.0684902233144567e-05,12091
macy's.,1,1.0684902233144567e-05,12091
obsession,1,1.0684902233144567e-05,12091
tots.,1,1.0684902233144567e-05,12091
residual,1,1.0684902233144567e-05,12091
mail?,1,1.0684902233144567e-05,12091
aide?,1,1.0684902233144567e-05,12091
visual,1,1.0684902233144567e-05,12091
oh-ooh-ooh!,1,1.0684902233144567e-05,12091
paper?,1,1.0684902233144567e-05,12091
entire,1,1.0684902233144567e-05,12091
vd.,1,1.0684902233144567e-05,12091
ushers,1,1.0684902233144567e-05,12091
butbye-bye!,1,1.0684902233144567e-05,12091
doggy.,1,1.0684902233144567e-05,12091
tater,1,1.0684902233144567e-05,12091
pillow.,1,1.0684902233144567e-05,12091
relaxed,1,1.0684902233144567e-05,12091
match.,1,1.0684902233144567e-05,12091
personalities,1,1.0684902233144567e-05,12091
finalists!,1,1.0684902233144567e-05,12091
narrowed,1,1.0684902233144567e-05,12091
tradition.,1,1.0684902233144567e-05,12091
"fork,",1,1.0684902233144567e-05,12091
ilook,1,1.0684902233144567e-05,12091
no-no-no-no-no-no-no-no,1,1.0684902233144567e-05,12091
sighs.),1,1.0684902233144567e-05,12091
easier.,1,1.0684902233144567e-05,12091
cranberry,1,1.0684902233144567e-05,12091
"someone.""",1,1.0684902233144567e-05,12091
"check,",1,1.0684902233144567e-05,12091
benefits,1,1.0684902233144567e-05,12091
lapsed.,1,1.0684902233144567e-05,12091
bus,1,1.0684902233144567e-05,12091
relief.),1,1.0684902233144567e-05,12091
aramis,1,1.0684902233144567e-05,12091
justhold,1,1.0684902233144567e-05,12091
"you.""",1,1.0684902233144567e-05,12091
"gravely,",1,1.0684902233144567e-05,12091
(pretends,1,1.0684902233144567e-05,12091
do.),1,1.0684902233144567e-05,12091
spray,1,1.0684902233144567e-05,12091
marriedwith,1,1.0684902233144567e-05,12091
bundy,1,1.0684902233144567e-05,12091
laser,1,1.0684902233144567e-05,12091
cologne),1,1.0684902233144567e-05,12091
healing.,1,1.0684902233144567e-05,12091
"painful,",1,1.0684902233144567e-05,12091
darker,1,1.0684902233144567e-05,12091
besides,1,1.0684902233144567e-05,12091
lined,1,1.0684902233144567e-05,12091
insurance.,1,1.0684902233144567e-05,12091
agent!,1,1.0684902233144567e-05,12091
"spritz,",1,1.0684902233144567e-05,12091
headlong,1,1.0684902233144567e-05,12091
whiney,1,1.0684902233144567e-05,12091
(mocks,1,1.0684902233144567e-05,12091
careful?!,1,1.0684902233144567e-05,12091
"fire,",1,1.0684902233144567e-05,12091
wiggles,1,1.0684902233144567e-05,12091
clap,1,1.0684902233144567e-05,12091
bells,1,1.0684902233144567e-05,12091
iknewyou,1,1.0684902233144567e-05,12091
sandwiches.,1,1.0684902233144567e-05,12091
hero,1,1.0684902233144567e-05,12091
gee-e-e-eez!,1,1.0684902233144567e-05,12091
bite!,1,1.0684902233144567e-05,12091
"oh-whoa-hey,",1,1.0684902233144567e-05,12091
"oh-oi,",1,1.0684902233144567e-05,12091
unwraps,1,1.0684902233144567e-05,12091
prove,1,1.0684902233144567e-05,12091
brother!,1,1.0684902233144567e-05,12091
instinct!,1,1.0684902233144567e-05,12091
sandwich.,1,1.0684902233144567e-05,12091
mom's,1,1.0684902233144567e-05,12091
hearing!,1,1.0684902233144567e-05,12091
island?,1,1.0684902233144567e-05,12091
sexy?,1,1.0684902233144567e-05,12091
adds,1,1.0684902233144567e-05,12091
serpico?,1,1.0684902233144567e-05,12091
cop!,1,1.0684902233144567e-05,12091
lawyers,1,1.0684902233144567e-05,12091
gloria,1,1.0684902233144567e-05,12091
perps,1,1.0684902233144567e-05,12091
gary),1,1.0684902233144567e-05,12091
tastiness!,1,1.0684902233144567e-05,12091
sucking,1,1.0684902233144567e-05,12091
smell!,1,1.0684902233144567e-05,12091
children?,1,1.0684902233144567e-05,12091
island,1,1.0684902233144567e-05,12091
size.,1,1.0684902233144567e-05,12091
vegas.,1,1.0684902233144567e-05,12091
excited!,1,1.0684902233144567e-05,12091
bizarro,1,1.0684902233144567e-05,12091
vegas!,1,1.0684902233144567e-05,12091
desert,1,1.0684902233144567e-05,12091
filming,1,1.0684902233144567e-05,12091
"""betsy's",1,1.0684902233144567e-05,12091
"says,",1,1.0684902233144567e-05,12091
"betsy?""",1,1.0684902233144567e-05,12091
"""where's",1,1.0684902233144567e-05,12091
disappears,1,1.0684902233144567e-05,12091
subway,1,1.0684902233144567e-05,12091
"speed,",1,1.0684902233144567e-05,12091
movie!!!!!!,1,1.0684902233144567e-05,12091
thing.),1,1.0684902233144567e-05,12091
racket.,1,1.0684902233144567e-05,12091
"(yeah,",1,1.0684902233144567e-05,12091
ball.),1,1.0684902233144567e-05,12091
boss?,1,1.0684902233144567e-05,12091
world!!,1,1.0684902233144567e-05,12091
bathroom!,1,1.0684902233144567e-05,12091
code!,1,1.0684902233144567e-05,12091
friend's,1,1.0684902233144567e-05,12091
one.},1,1.0684902233144567e-05,12091
agree,1,1.0684902233144567e-05,12091
{i,1,1.0684902233144567e-05,12091
hot-lookin',1,1.0684902233144567e-05,12091
aunt...,1,1.0684902233144567e-05,12091
tax,1,1.0684902233144567e-05,12091
size!,1,1.0684902233144567e-05,12091
deli),1,1.0684902233144567e-05,12091
english.,1,1.0684902233144567e-05,12091
smile.),1,1.0684902233144567e-05,12091
likely.,1,1.0684902233144567e-05,12091
what-,1,1.0684902233144567e-05,12091
grandmother,1,1.0684902233144567e-05,12091
entering,1,1.0684902233144567e-05,12091
scene's,1,1.0684902233144567e-05,12091
code?,1,1.0684902233144567e-05,12091
true,1,1.0684902233144567e-05,12091
past),1,1.0684902233144567e-05,12091
27,1,1.0684902233144567e-05,12091
weighted,1,1.0684902233144567e-05,12091
knockout.,1,1.0684902233144567e-05,12091
grandmother!,1,1.0684902233144567e-05,12091
along!,1,1.0684902233144567e-05,12091
c'mon!,1,1.0684902233144567e-05,12091
"pregnant,",1,1.0684902233144567e-05,12091
succeed.,1,1.0684902233144567e-05,12091
mother-kisser...,1,1.0684902233144567e-05,12091
"wait-whoa-whoa,",1,1.0684902233144567e-05,12091
(nods,1,1.0684902233144567e-05,12091
"soup.""",1,1.0684902233144567e-05,12091
"""hmm,",1,1.0684902233144567e-05,12091
suck.,1,1.0684902233144567e-05,12091
cone.),1,1.0684902233144567e-05,12091
"mom?""",1,1.0684902233144567e-05,12091
refill,1,1.0684902233144567e-05,12091
"screen,",1,1.0684902233144567e-05,12091
kitchen),1,1.0684902233144567e-05,12091
commercial;,1,1.0684902233144567e-05,12091
grandma),1,1.0684902233144567e-05,12091
along?!,1,1.0684902233144567e-05,12091
look-look-look!,1,1.0684902233144567e-05,12091
week's!,1,1.0684902233144567e-05,12091
week's,1,1.0684902233144567e-05,12091
might.,1,1.0684902233144567e-05,12091
view.),1,1.0684902233144567e-05,12091
directions,1,1.0684902233144567e-05,12091
gun,1,1.0684902233144567e-05,12091
hops,1,1.0684902233144567e-05,12091
jockstrap!,1,1.0684902233144567e-05,12091
choo!!,1,1.0684902233144567e-05,12091
louder),1,1.0684902233144567e-05,12091
quacks,1,1.0684902233144567e-05,12091
it(the,1,1.0684902233144567e-05,12091
"bills,",1,1.0684902233144567e-05,12091
"$100,000",1,1.0684902233144567e-05,12091
cops),1,1.0684902233144567e-05,12091
woulda,1,1.0684902233144567e-05,12091
"quacks,",1,1.0684902233144567e-05,12091
"100,000",1,1.0684902233144567e-05,12091
gun!,1,1.0684902233144567e-05,12091
"neither,",1,1.0684902233144567e-05,12091
vcr.),1,1.0684902233144567e-05,12091
slips,1,1.0684902233144567e-05,12091
pope?!,1,1.0684902233144567e-05,12091
tuesday!,1,1.0684902233144567e-05,12091
traveled,1,1.0684902233144567e-05,12091
nasa's,1,1.0684902233144567e-05,12091
my-my,1,1.0684902233144567e-05,12091
blackjack,1,1.0684902233144567e-05,12091
tipped,1,1.0684902233144567e-05,12091
someplace,1,1.0684902233144567e-05,12091
floors,1,1.0684902233144567e-05,12091
scrub,1,1.0684902233144567e-05,12091
roman,1,1.0684902233144567e-05,12091
misunderstanding.,1,1.0684902233144567e-05,12091
dawson?!,1,1.0684902233144567e-05,12091
what-what's,1,1.0684902233144567e-05,12091
'til,1,1.0684902233144567e-05,12091
shutdown,1,1.0684902233144567e-05,12091
gladiator,1,1.0684902233144567e-05,12091
cut?,1,1.0684902233144567e-05,12091
$100,1,1.0684902233144567e-05,12091
particular),1,1.0684902233144567e-05,12091
hold-hold,1,1.0684902233144567e-05,12091
gladiator.,1,1.0684902233144567e-05,12091
girl)...you,1,1.0684902233144567e-05,12091
poses,1,1.0684902233144567e-05,12091
"that's,",1,1.0684902233144567e-05,12091
tastes.,1,1.0684902233144567e-05,12091
stunt,1,1.0684902233144567e-05,12091
dirty.,1,1.0684902233144567e-05,12091
corner.,1,1.0684902233144567e-05,12091
scratched,1,1.0684902233144567e-05,12091
toga-rrific!,1,1.0684902233144567e-05,12091
"$5,000.",1,1.0684902233144567e-05,12091
dealer),1,1.0684902233144567e-05,12091
northern,1,1.0684902233144567e-05,12091
smacks,1,1.0684902233144567e-05,12091
magic!,1,1.0684902233144567e-05,12091
modeling!,1,1.0684902233144567e-05,12091
tinkle),1,1.0684902233144567e-05,12091
gift.,1,1.0684902233144567e-05,12091
thing?!,1,1.0684902233144567e-05,12091
"oh-oh-oh,",1,1.0684902233144567e-05,12091
thumb.,1,1.0684902233144567e-05,12091
mansion!,1,1.0684902233144567e-05,12091
hand-shaped,1,1.0684902233144567e-05,12091
gold,1,1.0684902233144567e-05,12091
store.,1,1.0684902233144567e-05,12091
purse.),1,1.0684902233144567e-05,12091
elf,1,1.0684902233144567e-05,12091
hundred?,1,1.0684902233144567e-05,12091
hey-hey-hey,1,1.0684902233144567e-05,12091
pheebs!!,1,1.0684902233144567e-05,12091
unsupporting,1,1.0684902233144567e-05,12091
freaky,1,1.0684902233144567e-05,12091
sandy!,1,1.0684902233144567e-05,12091
means?!,1,1.0684902233144567e-05,12091
mirror!,1,1.0684902233144567e-05,12091
c'mon,1,1.0684902233144567e-05,12091
"enters,",1,1.0684902233144567e-05,12091
busts,1,1.0684902233144567e-05,12091
100),1,1.0684902233144567e-05,12091
(betting,1,1.0684902233144567e-05,12091
caesar's!,1,1.0684902233144567e-05,12091
lot!,1,1.0684902233144567e-05,12091
taken),1,1.0684902233144567e-05,12091
action,1,1.0684902233144567e-05,12091
horn,1,1.0684902233144567e-05,12091
sandy?,1,1.0684902233144567e-05,12091
tired.,1,1.0684902233144567e-05,12091
car?,1,1.0684902233144567e-05,12091
pact,1,1.0684902233144567e-05,12091
"""she's",1,1.0684902233144567e-05,12091
movie?,1,1.0684902233144567e-05,12091
plot,1,1.0684902233144567e-05,12091
penny,1,1.0684902233144567e-05,12091
"makes,",1,1.0684902233144567e-05,12091
budget.,1,1.0684902233144567e-05,12091
comedy?,1,1.0684902233144567e-05,12091
"nonono,",1,1.0684902233144567e-05,12091
waitin'.,1,1.0684902233144567e-05,12091
"bees,",1,1.0684902233144567e-05,12091
beard,1,1.0684902233144567e-05,12091
alrightalrightalright.,1,1.0684902233144567e-05,12091
route!,1,1.0684902233144567e-05,12091
north,1,1.0684902233144567e-05,12091
ascot!,1,1.0684902233144567e-05,12091
swimmer!,1,1.0684902233144567e-05,12091
butter!,1,1.0684902233144567e-05,12091
square,1,1.0684902233144567e-05,12091
solved!,1,1.0684902233144567e-05,12091
route?,1,1.0684902233144567e-05,12091
photo),1,1.0684902233144567e-05,12091
honks,1,1.0684902233144567e-05,12091
road.),1,1.0684902233144567e-05,12091
twenty),1,1.0684902233144567e-05,12091
decide!,1,1.0684902233144567e-05,12091
family),1,1.0684902233144567e-05,12091
sushi's,1,1.0684902233144567e-05,12091
uh-oh!,1,1.0684902233144567e-05,12091
vegas),1,1.0684902233144567e-05,12091
wh-what?!,1,1.0684902233144567e-05,12091
stanley!,1,1.0684902233144567e-05,12091
sliding,1,1.0684902233144567e-05,12091
ohio.,1,1.0684902233144567e-05,12091
dogs,1,1.0684902233144567e-05,12091
pack,1,1.0684902233144567e-05,12091
well-dressed,1,1.0684902233144567e-05,12091
vests!,1,1.0684902233144567e-05,12091
horns.),1,1.0684902233144567e-05,12091
numerous,1,1.0684902233144567e-05,12091
bridge,1,1.0684902233144567e-05,12091
"brakes,",1,1.0684902233144567e-05,12091
i-i-i'd,1,1.0684902233144567e-05,12091
loser?,1,1.0684902233144567e-05,12091
"trip,",1,1.0684902233144567e-05,12091
dumping,1,1.0684902233144567e-05,12091
"""no!""",1,1.0684902233144567e-05,12091
"y'go,",1,1.0684902233144567e-05,12091
break?,1,1.0684902233144567e-05,12091
"ghosts,",1,1.0684902233144567e-05,12091
dry?,1,1.0684902233144567e-05,12091
purple?,1,1.0684902233144567e-05,12091


==> figures/zipfs/Monica.csv <==
types,counts,probs,total_unique
you,2766,0.03262292568436199,10891
i,2647,0.03121940863575784,10891
the,2274,0.026820149315343152,10891
to,1886,0.02224397608123887,10891
a,1552,0.01830469293641714,10891
and,1375,0.016217108754879875,10891
that,867,0.010225624211258801,10891
is,796,0.009388231686461367,10891
it,744,0.008774930119004093,10891
my,672,0.00792574333329402,10891
of,646,0.007619092549565381,10891
in,633,0.007465767157701063,10891
we,628,0.007406795853137863,10891
just,609,0.007182704895797705,10891
what,594,0.007005790982108106,10891
this,592,0.0069822024602828265,10891
so,577,0.006805288546593228,10891
have,573,0.006758111502942668,10891
with,525,0.006191986979135952,10891
do,500,0.0058971304563199545,10891
are,485,0.005720216542630356,10891
not,472,0.005566891150766037,10891
for,468,0.005519714107115477,10891
be,465,0.005484331324377558,10891
oh,459,0.005413565758901719,10891
all,455,0.005366388715251158,10891
was,423,0.004988972366046682,10891
on,410,0.004835646974182363,10891
gonna,401,0.004729498625968604,10891
get,389,0.004587967495016925,10891
your,381,0.004493613407715805,10891
me,380,0.004481819146803166,10891
at,379,0.004470024885890525,10891
her,376,0.004434642103152606,10891
but,361,0.0042577281894630075,10891
im,350,0.004127991319423968,10891
about,330,0.00389210610117117,10891
"oh,",320,0.003774163492044771,10891
like,291,0.003432129925578214,10891
think,290,0.003420335664665574,10891
if,287,0.003384952881927654,10891
i'm,287,0.003384952881927654,10891
out,287,0.003384952881927654,10891
know,282,0.0033259815773644544,10891
can,280,0.0033023930555391746,10891
she,278,0.003278804533713895,10891
its,277,0.003267010272801255,10891
"okay,",273,0.0032198332291506955,10891
dont,269,0.0031726561855001355,10891
up,267,0.0031490676636748557,10891
he,264,0.003113684880936936,10891
really,264,0.003113684880936936,10891
it's,262,0.0030900963591116563,10891
how,260,0.0030665078372863765,10891
were,255,0.003007536532723177,10891
go,254,0.002995742271810537,10891
"well,",243,0.002866005401771498,10891
(to,228,0.0026890914880818993,10891
did,228,0.0026890914880818993,10891
don't,227,0.0026772972271692595,10891
come,217,0.00255935461804286,10891
got,214,0.0025239718353049405,10891
youre,210,0.002476794791654381,10891
want,208,0.002453206269829101,10891
going,203,0.002394234965265902,10891
"yeah,",198,0.002335263660702702,10891
(she,189,0.002229115312488943,10891
one,188,0.002217321051576303,10891
no,187,0.002205526790663663,10891
would,186,0.0021937325297510233,10891
what?,185,0.0021819382688383834,10891
why,183,0.0021583497470131032,10891
you're,174,0.0020522013987993443,10891
"no,",172,0.0020286128769740645,10891
they,172,0.0020286128769740645,10891
okay.,165,0.001946053050585585,10891
see,165,0.001946053050585585,10891
thats,164,0.0019342587896729452,10891
when,160,0.0018870817460223854,10891
from,159,0.0018752874851097456,10891
could,158,0.0018634932241971057,10891
you.,158,0.0018634932241971057,10891
him,156,0.001839904702371826,10891
look,155,0.001828110441459186,10891
it.,154,0.0018163161805465461,10891
some,154,0.0018163161805465461,10891
little,153,0.001804521919633906,10891
"umm,",151,0.0017809333978086263,10891
mean,150,0.0017691391368959864,10891
tell,145,0.001710167832332787,10891
love,145,0.001710167832332787,10891
well,143,0.001686579310507507,10891
because,141,0.0016629907886822272,10891
chandler,139,0.0016394022668569474,10891
that's,138,0.0016276080059443076,10891
there,137,0.0016158137450316677,10891
right,134,0.0015804309622937478,10891
it!,132,0.001556842440468468,10891
make,132,0.001556842440468468,10891
over,131,0.0015450481795558281,10891
"hey,",131,0.0015450481795558281,10891
"right,",129,0.0015214596577305484,10891
god!,127,0.0014978711359052686,10891
who,127,0.0014978711359052686,10891
his,124,0.0014624883531673487,10891
"mean,",123,0.0014506940922547088,10891
as,123,0.0014506940922547088,10891
hey!,121,0.001427105570429429,10891
had,120,0.0014153113095167892,10891
them,119,0.0014035170486041493,10891
then,119,0.0014035170486041493,10891
something,118,0.0013917227876915092,10891
cant,118,0.0013917227876915092,10891
back,116,0.0013681342658662294,10891
our,114,0.0013445457440409497,10891
an,113,0.0013327514831283098,10891
good,110,0.0012973687003903901,10891
now,109,0.00128557443947775,10891
take,108,0.0012737801785651101,10891
maybe,108,0.0012737801785651101,10891
been,106,0.0012501916567398304,10891
wanna,105,0.0012383973958271905,10891
here,104,0.0012266031349145506,10891
say,104,0.0012266031349145506,10891
phoebe,101,0.001191220352176631,10891
(they,100,0.0011794260912639909,10891
will,100,0.0011794260912639909,10891
still,100,0.0011794260912639909,10891
okay?,100,0.0011794260912639909,10891
even,99,0.001167631830351351,10891
"god,",97,0.0011440433085260712,10891
believe,96,0.0011322490476134313,10891
into,95,0.0011204547867007914,10891
give,95,0.0011204547867007914,10891
"phoebe,",95,0.0011204547867007914,10891
or,95,0.0011204547867007914,10891
never,95,0.0011204547867007914,10891
ross,94,0.0011086605257881515,10891
has,93,0.0010968662648755117,10891
am,92,0.0010850720039628718,10891
should,91,0.0010732777430502317,10891
rachel,91,0.0010732777430502317,10891
hey,88,0.001037894960312312,10891
thought,87,0.0010261006993996721,10891
guy,87,0.0010261006993996721,10891
chandler),87,0.0010261006993996721,10891
it?,86,0.0010143064384870322,10891
let,86,0.0010143064384870322,10891
me.,86,0.0010143064384870322,10891
no!,86,0.0010143064384870322,10891
"joey,",85,0.0010025121775743924,10891
can't,84,0.0009907179166617525,10891
where,84,0.0009907179166617525,10891
i-i,84,0.0009907179166617525,10891
doing,84,0.0009907179166617525,10891
only,82,0.0009671293948364726,10891
big,81,0.0009553351339238326,10891
you!,81,0.0009553351339238326,10891
"uh,",81,0.0009553351339238326,10891
we're,80,0.0009435408730111927,10891
need,80,0.0009435408730111927,10891
down,79,0.0009317466120985528,10891
guys,79,0.0009317466120985528,10891
by,79,0.0009317466120985528,10891
time,78,0.000919952351185913,10891
ill,77,0.0009081580902732731,10891
yknow,77,0.0009081580902732731,10891
"chandler,",76,0.0008963638293606331,10891
right.,76,0.0008963638293606331,10891
thank,75,0.0008845695684479932,10891
she's,75,0.0008845695684479932,10891
said,75,0.0008845695684479932,10891
he's,75,0.0008845695684479932,10891
more,74,0.0008727753075353533,10891
you?,73,0.0008609810466227134,10891
much,72,0.0008491867857100734,10891
hes,72,0.0008491867857100734,10891
us,71,0.0008373925247974335,10891
wait,71,0.0008373925247974335,10891
y'know,71,0.0008373925247974335,10891
does,71,0.0008373925247974335,10891
i'll,70,0.0008255982638847937,10891
getting,69,0.0008138040029721538,10891
what?!,68,0.0008020097420595139,10891
yeah.,68,0.0008020097420595139,10891
two,68,0.0008020097420595139,10891
"know,",66,0.000778421220234234,10891
monica,65,0.0007666269593215941,10891
"honey,",65,0.0007666269593215941,10891
no.,64,0.0007548326984089542,10891
joey,64,0.0007548326984089542,10891
put,64,0.0007548326984089542,10891
these,64,0.0007548326984089542,10891
know.,64,0.0007548326984089542,10891
that.,63,0.0007430384374963143,10891
okay,63,0.0007430384374963143,10891
off,63,0.0007430384374963143,10891
"so,",63,0.0007430384374963143,10891
people,62,0.0007312441765836744,10891
didnt,61,0.0007194499156710345,10891
"ok,",61,0.0007194499156710345,10891
way,61,0.0007194499156710345,10891
looks,61,0.0007194499156710345,10891
thing,61,0.0007194499156710345,10891
"it,",61,0.0007194499156710345,10891
here.,61,0.0007194499156710345,10891
sorry.,60,0.0007076556547583946,10891
"rachel,",60,0.0007076556547583946,10891
that?,60,0.0007076556547583946,10891
(listens),60,0.0007076556547583946,10891
call,60,0.0007076556547583946,10891
gotta,60,0.0007076556547583946,10891
those,58,0.0006840671329331147,10891
talk,58,0.0006840671329331147,10891
other,58,0.0006840671329331147,10891
new,58,0.0006840671329331147,10891
find,57,0.0006722728720204748,10891
whats,57,0.0006722728720204748,10891
great!,57,0.0006722728720204748,10891
gets,57,0.0006722728720204748,10891
great,57,0.0006722728720204748,10891
made,57,0.0006722728720204748,10891
me!,56,0.000660478611107835,10891
okay!,56,0.000660478611107835,10891
this.,56,0.000660478611107835,10891
"you,",56,0.000660478611107835,10891
told,56,0.000660478611107835,10891
work,55,0.0006486843501951951,10891
first,55,0.0006486843501951951,10891
"on,",54,0.0006368900892825551,10891
him.,54,0.0006368900892825551,10891
feel,53,0.0006250958283699152,10891
"yknow,",53,0.0006250958283699152,10891
around,53,0.0006250958283699152,10891
talking,53,0.0006250958283699152,10891
shes,53,0.0006250958283699152,10891
"um,",53,0.0006250958283699152,10891
wow!,52,0.0006133015674572753,10891
any,52,0.0006133015674572753,10891
(entering),52,0.0006133015674572753,10891
(chandler,51,0.0006015073065446354,10891
rachel),50,0.0005897130456319954,10891
stop,50,0.0005897130456319954,10891
best,50,0.0005897130456319954,10891
after,50,0.0005897130456319954,10891
yeah!,50,0.0005897130456319954,10891
too,49,0.0005779187847193555,10891
start,49,0.0005779187847193555,10891
right?,49,0.0005779187847193555,10891
"sorry,",49,0.0005779187847193555,10891
didn't,49,0.0005779187847193555,10891
keep,49,0.0005779187847193555,10891
let's,48,0.0005661245238067157,10891
lets,48,0.0005661245238067157,10891
last,48,0.0005661245238067157,10891
go!,48,0.0005661245238067157,10891
guess,48,0.0005661245238067157,10891
really?,48,0.0005661245238067157,10891
ever,48,0.0005661245238067157,10891
"now,",47,0.0005543302628940758,10891
hear,47,0.0005543302628940758,10891
hey.,47,0.0005543302628940758,10891
baby,47,0.0005543302628940758,10891
"look,",47,0.0005543302628940758,10891
"ross,",47,0.0005543302628940758,10891
me?,46,0.0005425360019814359,10891
things,45,0.0005307417410687959,10891
(points,45,0.0005307417410687959,10891
"me,",45,0.0005307417410687959,10891
phoebe),45,0.0005307417410687959,10891
another,45,0.0005307417410687959,10891
very,44,0.000518947480156156,10891
someone,44,0.000518947480156156,10891
doesnt,44,0.000518947480156156,10891
wanted,43,0.0005071532192435161,10891
up),43,0.0005071532192435161,10891
too.,43,0.0005071532192435161,10891
than,42,0.0004953589583308762,10891
what's,42,0.0004953589583308762,10891
there's,42,0.0004953589583308762,10891
out.,42,0.0004953589583308762,10891
wedding,42,0.0004953589583308762,10891
ive,42,0.0004953589583308762,10891
actually,42,0.0004953589583308762,10891
on!,42,0.0004953589583308762,10891
"rach,",42,0.0004953589583308762,10891
"wait,",42,0.0004953589583308762,10891
starts,41,0.0004835646974182363,10891
hi!,40,0.00047177043650559636,10891
help,40,0.00047177043650559636,10891
through,40,0.00047177043650559636,10891
try,40,0.00047177043650559636,10891
time.,40,0.00047177043650559636,10891
know!,40,0.00047177043650559636,10891
having,39,0.0004599761755929565,10891
supposed,39,0.0004599761755929565,10891
trying,39,0.0004599761755929565,10891
always,39,0.0004599761755929565,10891
phone),39,0.0004599761755929565,10891
next,39,0.0004599761755929565,10891
both,38,0.00044818191468031654,10891
"what,",38,0.00044818191468031654,10891
theyre,38,0.00044818191468031654,10891
doing?,38,0.00044818191468031654,10891
chandler!,38,0.00044818191468031654,10891
being,38,0.00044818191468031654,10891
"hi,",37,0.00043638765376767665,10891
high,37,0.00043638765376767665,10891
hi.,37,0.00043638765376767665,10891
this?,37,0.00043638765376767665,10891
stuff,37,0.00043638765376767665,10891
i've,37,0.00043638765376767665,10891
kind,36,0.0004245933928550367,10891
whole,36,0.0004245933928550367,10891
(pause),36,0.0004245933928550367,10891
their,36,0.0004245933928550367,10891
go.,36,0.0004245933928550367,10891
"yes,",36,0.0004245933928550367,10891
sure,36,0.0004245933928550367,10891
bad,36,0.0004245933928550367,10891
theres,36,0.0004245933928550367,10891
good.,35,0.00041279913194239683,10891
phoebe!,35,0.00041279913194239683,10891
yeah,35,0.00041279913194239683,10891
used,35,0.00041279913194239683,10891
now.,35,0.00041279913194239683,10891
here?,34,0.00040100487102975695,10891
god.,34,0.00040100487102975695,10891
him),34,0.00040100487102975695,10891
eat,34,0.00040100487102975695,10891
making,34,0.00040100487102975695,10891
"here,",34,0.00040100487102975695,10891
anything,34,0.00040100487102975695,10891
again.,34,0.00040100487102975695,10891
hard,34,0.00040100487102975695,10891
lot,34,0.00040100487102975695,10891
oh!,34,0.00040100487102975695,10891
(on,34,0.00040100487102975695,10891
huh?,34,0.00040100487102975695,10891
her.),34,0.00040100487102975695,10891
wants,33,0.000389210610117117,10891
why?,33,0.000389210610117117,10891
yes!,33,0.000389210610117117,10891
nice,33,0.000389210610117117,10891
nothing,33,0.000389210610117117,10891
sex,33,0.000389210610117117,10891
listen,33,0.000389210610117117,10891
before,33,0.000389210610117117,10891
this!,33,0.000389210610117117,10891
that!,33,0.000389210610117117,10891
married,32,0.0003774163492044771,10891
room,32,0.0003774163492044771,10891
wait!,32,0.0003774163492044771,10891
probably,32,0.0003774163492044771,10891
chandler.,32,0.0003774163492044771,10891
please,32,0.0003774163492044771,10891
oh.,31,0.0003656220882918372,10891
couple,31,0.0003656220882918372,10891
head,31,0.0003656220882918372,10891
joey!,31,0.0003656220882918372,10891
better,31,0.0003656220882918372,10891
which,31,0.0003656220882918372,10891
ross),31,0.0003656220882918372,10891
:,31,0.0003656220882918372,10891
up.,31,0.0003656220882918372,10891
such,31,0.0003656220882918372,10891
since,31,0.0003656220882918372,10891
here!,31,0.0003656220882918372,10891
friends,30,0.0003538278273791973,10891
mom,30,0.0003538278273791973,10891
goes,30,0.0003538278273791973,10891
god,30,0.0003538278273791973,10891
three,30,0.0003538278273791973,10891
care,30,0.0003538278273791973,10891
"y'know,",30,0.0003538278273791973,10891
"alright,",30,0.0003538278273791973,10891
meet,30,0.0003538278273791973,10891
sorry,30,0.0003538278273791973,10891
old,30,0.0003538278273791973,10891
thinking,29,0.00034203356646655736,10891
turns,29,0.00034203356646655736,10891
leave,29,0.00034203356646655736,10891
use,29,0.00034203356646655736,10891
pick,29,0.00034203356646655736,10891
sit,29,0.00034203356646655736,10891
great.,29,0.00034203356646655736,10891
ask,29,0.00034203356646655736,10891
"this,",28,0.0003302393055539175,10891
long,28,0.0003302393055539175,10891
on.,28,0.0003302393055539175,10891
do?,28,0.0003302393055539175,10891
totally,28,0.0003302393055539175,10891
pretty,28,0.0003302393055539175,10891
they're,27,0.00031844504464127754,10891
looking,27,0.00031844504464127754,10891
everybody,27,0.00031844504464127754,10891
up!,27,0.00031844504464127754,10891
fine.,27,0.00031844504464127754,10891
play,27,0.00031844504464127754,10891
else,27,0.00031844504464127754,10891
remember,27,0.00031844504464127754,10891
(entering,27,0.00031844504464127754,10891
"that,",27,0.00031844504464127754,10891
"wow,",27,0.00031844504464127754,10891
glad,27,0.00031844504464127754,10891
"guys,",26,0.00030665078372863765,10891
her?,26,0.00030665078372863765,10891
went,26,0.00030665078372863765,10891
four,26,0.00030665078372863765,10891
not.,26,0.00030665078372863765,10891
left,26,0.00030665078372863765,10891
guys!,26,0.00030665078372863765,10891
show,26,0.00030665078372863765,10891
cause,26,0.00030665078372863765,10891
dad,26,0.00030665078372863765,10891
do.,26,0.00030665078372863765,10891
everything,26,0.00030665078372863765,10891
place,26,0.00030665078372863765,10891
every,26,0.00030665078372863765,10891
"ohh,",26,0.00030665078372863765,10891
coming,26,0.00030665078372863765,10891
doesn't,26,0.00030665078372863765,10891
(joey,26,0.00030665078372863765,10891
door,26,0.00030665078372863765,10891
day,25,0.0002948565228159977,10891
each,25,0.0002948565228159977,10891
id,25,0.0002948565228159977,10891
(laughs),25,0.0002948565228159977,10891
bet,25,0.0002948565228159977,10891
live,25,0.0002948565228159977,10891
knew,25,0.0002948565228159977,10891
uh,25,0.0002948565228159977,10891
wear,25,0.0002948565228159977,10891
makes,25,0.0002948565228159977,10891
(phoebe,24,0.00028306226190335783,10891
hi,24,0.00028306226190335783,10891
isnt,24,0.00028306226190335783,10891
happy,24,0.00028306226190335783,10891
them.,24,0.00028306226190335783,10891
about?,24,0.00028306226190335783,10891
(rachel,24,0.00028306226190335783,10891
hold,24,0.00028306226190335783,10891
us.,24,0.00028306226190335783,10891
"please,",24,0.00028306226190335783,10891
seen,24,0.00028306226190335783,10891
everyone,24,0.00028306226190335783,10891
"ah,",24,0.00028306226190335783,10891
lost,24,0.00028306226190335783,10891
girl,24,0.00028306226190335783,10891
same,24,0.00028306226190335783,10891
there.,24,0.00028306226190335783,10891
work.,24,0.00028306226190335783,10891
night,24,0.00028306226190335783,10891
rachel!,24,0.00028306226190335783,10891
isn't,23,0.00027126800099071794,10891
ross!,23,0.00027126800099071794,10891
took,23,0.00027126800099071794,10891
ready,23,0.00027126800099071794,10891
him?,23,0.00027126800099071794,10891
(looking,23,0.00027126800099071794,10891
umm,23,0.00027126800099071794,10891
woman,23,0.00027126800099071794,10891
her),23,0.00027126800099071794,10891
is.,23,0.00027126800099071794,10891
wouldnt,23,0.00027126800099071794,10891
living,23,0.00027126800099071794,10891
out!,23,0.00027126800099071794,10891
(runs,22,0.000259473740078078,10891
hate,22,0.000259473740078078,10891
watch,22,0.000259473740078078,10891
(gets,22,0.000259473740078078,10891
"but,",22,0.000259473740078078,10891
stay,22,0.000259473740078078,10891
hell,22,0.000259473740078078,10891
while,22,0.000259473740078078,10891
him!,22,0.000259473740078078,10891
there!,22,0.000259473740078078,10891
may,22,0.000259473740078078,10891
hello?,22,0.000259473740078078,10891
hand,22,0.000259473740078078,10891
most,22,0.000259473740078078,10891
won't,22,0.000259473740078078,10891
thanks.,22,0.000259473740078078,10891
baby.,22,0.000259473740078078,10891
we'll,22,0.000259473740078078,10891
wasnt,21,0.0002476794791654381,10891
gave,21,0.0002476794791654381,10891
her!,21,0.0002476794791654381,10891
youve,21,0.0002476794791654381,10891
"sweetie,",21,0.0002476794791654381,10891
right!,21,0.0002476794791654381,10891
(he,21,0.0002476794791654381,10891
dinner,21,0.0002476794791654381,10891
friend,21,0.0002476794791654381,10891
box,21,0.0002476794791654381,10891
him.),21,0.0002476794791654381,10891
one.,21,0.0002476794791654381,10891
came,21,0.0002476794791654381,10891
kinda,21,0.0002476794791654381,10891
much.,21,0.0002476794791654381,10891
now?,21,0.0002476794791654381,10891
her.,21,0.0002476794791654381,10891
"her,",21,0.0002476794791654381,10891
anybody,21,0.0002476794791654381,10891
move,21,0.0002476794791654381,10891
saw,21,0.0002476794791654381,10891
kiss,21,0.0002476794791654381,10891
might,21,0.0002476794791654381,10891
away,21,0.0002476794791654381,10891
(goes,20,0.00023588521825279818,10891
home,20,0.00023588521825279818,10891
stuff.,20,0.00023588521825279818,10891
way.,20,0.00023588521825279818,10891
"see,",20,0.00023588521825279818,10891
turn,20,0.00023588521825279818,10891
"just,",20,0.00023588521825279818,10891
joey),20,0.00023588521825279818,10891
stupid,20,0.00023588521825279818,10891
(looks,20,0.00023588521825279818,10891
joey.,20,0.00023588521825279818,10891
(hands,20,0.00023588521825279818,10891
called,20,0.00023588521825279818,10891
"good,",20,0.00023588521825279818,10891
few,20,0.00023588521825279818,10891
"up,",20,0.00023588521825279818,10891
thing.,19,0.00022409095734015827,10891
course,19,0.00022409095734015827,10891
good!,19,0.00022409095734015827,10891
parents,19,0.00022409095734015827,10891
cute,19,0.00022409095734015827,10891
baby!,19,0.00022409095734015827,10891
fake,19,0.00022409095734015827,10891
taking,19,0.00022409095734015827,10891
excuse,19,0.00022409095734015827,10891
days,19,0.00022409095734015827,10891
comes,19,0.00022409095734015827,10891
phoebe.,19,0.00022409095734015827,10891
we've,19,0.00022409095734015827,10891
front,19,0.00022409095734015827,10891
yes,19,0.00022409095734015827,10891
really?!,19,0.00022409095734015827,10891
telling,19,0.00022409095734015827,10891
done,19,0.00022409095734015827,10891
important,19,0.00022409095734015827,10891
wrong,19,0.00022409095734015827,10891
wouldn't,19,0.00022409095734015827,10891
found,19,0.00022409095734015827,10891
check,18,0.00021229669642751836,10891
second,18,0.00021229669642751836,10891
havent,18,0.00021229669642751836,10891
"minute,",18,0.00021229669642751836,10891
saying,18,0.00021229669642751836,10891
forget,18,0.00021229669642751836,10891
on?,18,0.00021229669642751836,10891
fine!,18,0.00021229669642751836,10891
"ooh,",18,0.00021229669642751836,10891
wont,18,0.00021229669642751836,10891
you-you,18,0.00021229669642751836,10891
bye.,18,0.00021229669642751836,10891
mrs.,18,0.00021229669642751836,10891
"listen,",18,0.00021229669642751836,10891
(the,18,0.00021229669642751836,10891
walk,18,0.00021229669642751836,10891
arent,18,0.00021229669642751836,10891
until,18,0.00021229669642751836,10891
open,18,0.00021229669642751836,10891
"then,",18,0.00021229669642751836,10891
without,18,0.00021229669642751836,10891
and-and,18,0.00021229669642751836,10891
waiting,18,0.00021229669642751836,10891
happened,18,0.00021229669642751836,10891
(starts,18,0.00021229669642751836,10891
who's,18,0.00021229669642751836,10891
wedding.,18,0.00021229669642751836,10891
part,18,0.00021229669642751836,10891
in!,18,0.00021229669642751836,10891
say?,18,0.00021229669642751836,10891
tonight,18,0.00021229669642751836,10891
hope,17,0.00020050243551487847,10891
in.,17,0.00020050243551487847,10891
(ross,17,0.00020050243551487847,10891
i'd,17,0.00020050243551487847,10891
up?,17,0.00020050243551487847,10891
too!,17,0.00020050243551487847,10891
bedroom),17,0.00020050243551487847,10891
girls,17,0.00020050243551487847,10891
sound,17,0.00020050243551487847,10891
also,17,0.00020050243551487847,10891
party,17,0.00020050243551487847,10891
change,17,0.00020050243551487847,10891
job,17,0.00020050243551487847,10891
(in,17,0.00020050243551487847,10891
runs,17,0.00020050243551487847,10891
"again,",16,0.00018870817460223856,10891
it),16,0.00018870817460223856,10891
youll,16,0.00018870817460223856,10891
go?,16,0.00018870817460223856,10891
"really,",16,0.00018870817460223856,10891
back.,16,0.00018870817460223856,10891
sweet.,16,0.00018870817460223856,10891
already,16,0.00018870817460223856,10891
up.),16,0.00018870817460223856,10891
did.,16,0.00018870817460223856,10891
couldn't,16,0.00018870817460223856,10891
chandlers,16,0.00018870817460223856,10891
whos,16,0.00018870817460223856,10891
name,16,0.00018870817460223856,10891
"fine,",16,0.00018870817460223856,10891
"time,",16,0.00018870817460223856,10891
many,16,0.00018870817460223856,10891
time!,16,0.00018870817460223856,10891
them!,16,0.00018870817460223856,10891
guys.,16,0.00018870817460223856,10891
miss,16,0.00018870817460223856,10891
"is,",16,0.00018870817460223856,10891
half,16,0.00018870817460223856,10891
fun,16,0.00018870817460223856,10891
chandler?,16,0.00018870817460223856,10891
wearing,16,0.00018870817460223856,10891
weird,16,0.00018870817460223856,10891
down.,16,0.00018870817460223856,10891
asked,16,0.00018870817460223856,10891
(monica,15,0.00017691391368959865,10891
"way,",15,0.00017691391368959865,10891
wasn't,15,0.00017691391368959865,10891
room),15,0.00017691391368959865,10891
moving,15,0.00017691391368959865,10891
funny,15,0.00017691391368959865,10891
perfect,15,0.00017691391368959865,10891
man,15,0.00017691391368959865,10891
under,15,0.00017691391368959865,10891
grabs,15,0.00017691391368959865,10891
liked,15,0.00017691391368959865,10891
minute,15,0.00017691391368959865,10891
thinks,15,0.00017691391368959865,10891
ross.,15,0.00017691391368959865,10891
dress,15,0.00017691391368959865,10891
(hangs,15,0.00017691391368959865,10891
opens,15,0.00017691391368959865,10891
hair,15,0.00017691391368959865,10891
throw,15,0.00017691391368959865,10891
unless,15,0.00017691391368959865,10891
"dad,",15,0.00017691391368959865,10891
money,15,0.00017691391368959865,10891
(as,15,0.00017691391368959865,10891
do!,15,0.00017691391368959865,10891
sounds,15,0.00017691391368959865,10891
aunt,15,0.00017691391368959865,10891
says,15,0.00017691391368959865,10891
five,15,0.00017691391368959865,10891
picked,14,0.00016511965277695874,10891
knows,14,0.00016511965277695874,10891
must,14,0.00016511965277695874,10891
i-i-i,14,0.00016511965277695874,10891
crazy,14,0.00016511965277695874,10891
bring,14,0.00016511965277695874,10891
"and,",14,0.00016511965277695874,10891
please!,14,0.00016511965277695874,10891
"him,",14,0.00016511965277695874,10891
couldnt,14,0.00016511965277695874,10891
fun.,14,0.00016511965277695874,10891
run,14,0.00016511965277695874,10891
enough,14,0.00016511965277695874,10891
face,14,0.00016511965277695874,10891
you've,14,0.00016511965277695874,10891
giving,14,0.00016511965277695874,10891
years,14,0.00016511965277695874,10891
playing,14,0.00016511965277695874,10891
bit,14,0.00016511965277695874,10891
bought,14,0.00016511965277695874,10891
door),14,0.00016511965277695874,10891
guest,14,0.00016511965277695874,10891
door.),14,0.00016511965277695874,10891
least,14,0.00016511965277695874,10891
monica.,14,0.00016511965277695874,10891
together.,14,0.00016511965277695874,10891
break,14,0.00016511965277695874,10891
night.,14,0.00016511965277695874,10891
gives,14,0.00016511965277695874,10891
heres,14,0.00016511965277695874,10891
nice.,14,0.00016511965277695874,10891
work!,14,0.00016511965277695874,10891
means,14,0.00016511965277695874,10891
year,14,0.00016511965277695874,10891
school,14,0.00016511965277695874,10891
nothing.,14,0.00016511965277695874,10891
anymore.,13,0.00015332539186431883,10891
us!,13,0.00015332539186431883,10891
worry,13,0.00015332539186431883,10891
going?,13,0.00015332539186431883,10891
rosss,13,0.00015332539186431883,10891
against,13,0.00015332539186431883,10891
did!,13,0.00015332539186431883,10891
ok.,13,0.00015332539186431883,10891
side,13,0.00015332539186431883,10891
see.,13,0.00015332539186431883,10891
spend,13,0.00015332539186431883,10891
yeah?,13,0.00015332539186431883,10891
turkey,13,0.00015332539186431883,10891
again!,13,0.00015332539186431883,10891
that-that,13,0.00015332539186431883,10891
you'd,13,0.00015332539186431883,10891
(interrupting),13,0.00015332539186431883,10891
takes,13,0.00015332539186431883,10891
heard,13,0.00015332539186431883,10891
rachel.,13,0.00015332539186431883,10891
realize,13,0.00015332539186431883,10891
phone,13,0.00015332539186431883,10891
almost,13,0.00015332539186431883,10891
matter,13,0.00015332539186431883,10891
are.,13,0.00015332539186431883,10891
rest,13,0.00015332539186431883,10891
house,13,0.00015332539186431883,10891
nothing!,13,0.00015332539186431883,10891
werent,13,0.00015332539186431883,10891
(holds,13,0.00015332539186431883,10891
(starting,13,0.00015332539186431883,10891
decided,13,0.00015332539186431883,10891
not!,13,0.00015332539186431883,10891
ok,13,0.00015332539186431883,10891
end,13,0.00015332539186431883,10891
yes.,13,0.00015332539186431883,10891
wish,13,0.00015332539186431883,10891
are!,13,0.00015332539186431883,10891
real,13,0.00015332539186431883,10891
happen?,12,0.00014153113095167891,10891
idea,12,0.00014153113095167891,10891
kitchen,12,0.00014153113095167891,10891
dog,12,0.00014153113095167891,10891
happened?,12,0.00014153113095167891,10891
own,12,0.00014153113095167891,10891
close,12,0.00014153113095167891,10891
forgot,12,0.00014153113095167891,10891
room.),12,0.00014153113095167891,10891
chandler's,12,0.00014153113095167891,10891
yourself,12,0.00014153113095167891,10891
shouldnt,12,0.00014153113095167891,10891
easy,12,0.00014153113095167891,10891
reason,12,0.00014153113095167891,10891
shut,12,0.00014153113095167891,10891
im-im,12,0.00014153113095167891,10891
minute!,12,0.00014153113095167891,10891
today,12,0.00014153113095167891,10891
point,12,0.00014153113095167891,10891
"was,",12,0.00014153113095167891,10891
cannot,12,0.00014153113095167891,10891
ohh!,12,0.00014153113095167891,10891
guy.,12,0.00014153113095167891,10891
"room,",12,0.00014153113095167891,10891
laugh),12,0.00014153113095167891,10891
that?!,12,0.00014153113095167891,10891
pregnant.,12,0.00014153113095167891,10891
"anyway,",12,0.00014153113095167891,10891
rachels,12,0.00014153113095167891,10891
"out,",12,0.00014153113095167891,10891
sorry!,12,0.00014153113095167891,10891
tv,12,0.00014153113095167891,10891
me?!,12,0.00014153113095167891,10891
again?,12,0.00014153113095167891,10891
joey?,12,0.00014153113095167891,10891
puts,12,0.00014153113095167891,10891
seeing,12,0.00014153113095167891,10891
about.,12,0.00014153113095167891,10891
glares,12,0.00014153113095167891,10891
food,12,0.00014153113095167891,10891
(shocked),12,0.00014153113095167891,10891
one!,12,0.00014153113095167891,10891
joke,12,0.00014153113095167891,10891
youd,12,0.00014153113095167891,10891
hands,12,0.00014153113095167891,10891
beautiful,12,0.00014153113095167891,10891
date,12,0.00014153113095167891,10891
holding,12,0.00014153113095167891,10891
was.,12,0.00014153113095167891,10891
talked,12,0.00014153113095167891,10891
sleep,12,0.00014153113095167891,10891
quickly,12,0.00014153113095167891,10891
catch,12,0.00014153113095167891,10891
it.),12,0.00014153113095167891,10891
buy,12,0.00014153113095167891,10891
"there,",12,0.00014153113095167891,10891
bad.,12,0.00014153113095167891,10891
"go,",12,0.00014153113095167891,10891
sitting,12,0.00014153113095167891,10891
dr.,12,0.00014153113095167891,10891
phoebe?,12,0.00014153113095167891,10891
sometimes,12,0.00014153113095167891,10891
ice,12,0.00014153113095167891,10891
true.,12,0.00014153113095167891,10891
ya,11,0.000129736870039039,10891
over.,11,0.000129736870039039,10891
picture,11,0.000129736870039039,10891
think?,11,0.000129736870039039,10891
whatever,11,0.000129736870039039,10891
fair,11,0.000129736870039039,10891
walks,11,0.000129736870039039,10891
day.,11,0.000129736870039039,10891
huge,11,0.000129736870039039,10891
"do,",11,0.000129736870039039,10891
again,11,0.000129736870039039,10891
thanksgiving,11,0.000129736870039039,10891
holds,11,0.000129736870039039,10891
bunch,11,0.000129736870039039,10891
minutes.,11,0.000129736870039039,10891
hang,11,0.000129736870039039,10891
win,11,0.000129736870039039,10891
needs,11,0.000129736870039039,10891
they?,11,0.000129736870039039,10891
hot,11,0.000129736870039039,10891
"baby,",11,0.000129736870039039,10891
honey.,11,0.000129736870039039,10891
between,11,0.000129736870039039,10891
tape,11,0.000129736870039039,10891
bathroom),11,0.000129736870039039,10891
matter?,11,0.000129736870039039,10891
there?,11,0.000129736870039039,10891
people.,11,0.000129736870039039,10891
tonight.,11,0.000129736870039039,10891
kiss.),11,0.000129736870039039,10891
fire,11,0.000129736870039039,10891
mean?,11,0.000129736870039039,10891
couch,11,0.000129736870039039,10891
pay,11,0.000129736870039039,10891
obviously,11,0.000129736870039039,10891
why?!,11,0.000129736870039039,10891
different,11,0.000129736870039039,10891
touch,11,0.000129736870039039,10891
kisses,11,0.000129736870039039,10891
"why,",11,0.000129736870039039,10891
say.,11,0.000129736870039039,10891
joeys,11,0.000129736870039039,10891
"say,",11,0.000129736870039039,10891
room.,11,0.000129736870039039,10891
place.,11,0.000129736870039039,10891
mine.,11,0.000129736870039039,10891
geller.,11,0.000129736870039039,10891
seem,11,0.000129736870039039,10891
read,11,0.000129736870039039,10891
cute.,11,0.000129736870039039,10891
sees,11,0.000129736870039039,10891
cry),11,0.000129736870039039,10891
nobody,11,0.000129736870039039,10891
bathroom,11,0.000129736870039039,10891
weird.,11,0.000129736870039039,10891
minutes,11,0.000129736870039039,10891
haven't,11,0.000129736870039039,10891
life.,11,0.000129736870039039,10891
started,11,0.000129736870039039,10891
towards,10,0.00011794260912639909,10891
wrong.,10,0.00011794260912639909,10891
car,10,0.00011794260912639909,10891
(turns,10,0.00011794260912639909,10891
something.,10,0.00011794260912639909,10891
to.,10,0.00011794260912639909,10891
damn,10,0.00011794260912639909,10891
restaurant,10,0.00011794260912639909,10891
"""i",10,0.00011794260912639909,10891
figure,10,0.00011794260912639909,10891
dance,10,0.00011794260912639909,10891
married!,10,0.00011794260912639909,10891
either.,10,0.00011794260912639909,10891
tomorrow,10,0.00011794260912639909,10891
party.,10,0.00011794260912639909,10891
promise,10,0.00011794260912639909,10891
together,10,0.00011794260912639909,10891
mr.,10,0.00011794260912639909,10891
meant,10,0.00011794260912639909,10891
you?!,10,0.00011794260912639909,10891
yet!,10,0.00011794260912639909,10891
somebody,10,0.00011794260912639909,10891
calling,10,0.00011794260912639909,10891
(walks,10,0.00011794260912639909,10891
exactly,10,0.00011794260912639909,10891
picks,10,0.00011794260912639909,10891
see?,10,0.00011794260912639909,10891
"ugh,",10,0.00011794260912639909,10891
freak,10,0.00011794260912639909,10891
"guy,",10,0.00011794260912639909,10891
drunk,10,0.00011794260912639909,10891
hours.,10,0.00011794260912639909,10891
idea.,10,0.00011794260912639909,10891
lose,10,0.00011794260912639909,10891
doing?!,10,0.00011794260912639909,10891
minute.,10,0.00011794260912639909,10891
working,10,0.00011794260912639909,10891
life,10,0.00011794260912639909,10891
(getting,10,0.00011794260912639909,10891
"no-no-no,",10,0.00011794260912639909,10891
here's,10,0.00011794260912639909,10891
richard,10,0.00011794260912639909,10891
coffee,10,0.00011794260912639909,10891
now!,10,0.00011794260912639909,10891
bathroom.,10,0.00011794260912639909,10891
friend.,10,0.00011794260912639909,10891
monica!,10,0.00011794260912639909,10891
clothes,10,0.00011794260912639909,10891
hug.),10,0.00011794260912639909,10891
not?,10,0.00011794260912639909,10891
paid,10,0.00011794260912639909,10891
covers,10,0.00011794260912639909,10891
broke,10,0.00011794260912639909,10891
(takes,10,0.00011794260912639909,10891
game.,10,0.00011794260912639909,10891
yet?,10,0.00011794260912639909,10891
married.,10,0.00011794260912639909,10891
shower,10,0.00011794260912639909,10891
change.,10,0.00011794260912639909,10891
wait.,10,0.00011794260912639909,10891
anything.,10,0.00011794260912639909,10891
(sees,10,0.00011794260912639909,10891
leaves,10,0.00011794260912639909,10891
eye,10,0.00011794260912639909,10891
(tiny,9,0.00010614834821375918,10891
smell,9,0.00010614834821375918,10891
ben,9,0.00010614834821375918,10891
hates,9,0.00010614834821375918,10891
i?,9,0.00010614834821375918,10891
game!,9,0.00010614834821375918,10891
emily,9,0.00010614834821375918,10891
out?,9,0.00010614834821375918,10891
chip,9,0.00010614834821375918,10891
able,9,0.00010614834821375918,10891
"2,",9,0.00010614834821375918,10891
is?,9,0.00010614834821375918,10891
marry,9,0.00010614834821375918,10891
mine!,9,0.00010614834821375918,10891
top,9,0.00010614834821375918,10891
'cause,9,0.00010614834821375918,10891
better.,9,0.00010614834821375918,10891
"actually,",9,0.00010614834821375918,10891
again),9,0.00010614834821375918,10891
"like,",9,0.00010614834821375918,10891
loved,9,0.00010614834821375918,10891
but...,9,0.00010614834821375918,10891
rachel?,9,0.00010614834821375918,10891
"pheebs,",9,0.00010614834821375918,10891
pink,9,0.00010614834821375918,10891
so?,9,0.00010614834821375918,10891
them),9,0.00010614834821375918,10891
kiss),9,0.00010614834821375918,10891
class,9,0.00010614834821375918,10891
relationship,9,0.00010614834821375918,10891
amazing,9,0.00010614834821375918,10891
stop!,9,0.00010614834821375918,10891
"everybody,",9,0.00010614834821375918,10891
so.,9,0.00010614834821375918,10891
happen.,9,0.00010614834821375918,10891
ross?,9,0.00010614834821375918,10891
running,9,0.00010614834821375918,10891
bed.,9,0.00010614834821375918,10891
sure!,9,0.00010614834821375918,10891
"sure,",9,0.00010614834821375918,10891
ever!,9,0.00010614834821375918,10891
planning,9,0.00010614834821375918,10891
behind,9,0.00010614834821375918,10891
something?,9,0.00010614834821375918,10891
away.,9,0.00010614834821375918,10891
hit,9,0.00010614834821375918,10891
feeling,9,0.00010614834821375918,10891
tries,9,0.00010614834821375918,10891
(does,9,0.00010614834821375918,10891
hurt,9,0.00010614834821375918,10891
sent,9,0.00010614834821375918,10891
ready!,9,0.00010614834821375918,10891
sure.,9,0.00010614834821375918,10891
sweet,9,0.00010614834821375918,10891
care.,9,0.00010614834821375918,10891
(shows,9,0.00010614834821375918,10891
watching,9,0.00010614834821375918,10891
number,9,0.00010614834821375918,10891
apartment,9,0.00010614834821375918,10891
stops,9,0.00010614834821375918,10891
fight,9,0.00010614834821375918,10891
sick,9,0.00010614834821375918,10891
ass,9,0.00010614834821375918,10891
ten,9,0.00010614834821375918,10891
tried,9,0.00010614834821375918,10891
cut,9,0.00010614834821375918,10891
"man,",9,0.00010614834821375918,10891
stick,9,0.00010614834821375918,10891
ones,9,0.00010614834821375918,10891
completely,9,0.00010614834821375918,10891
look!,9,0.00010614834821375918,10891
anyone,9,0.00010614834821375918,10891
tiny,9,0.00010614834821375918,10891
stupid.,9,0.00010614834821375918,10891
dressed,9,0.00010614834821375918,10891
sex.,9,0.00010614834821375918,10891
phone.,9,0.00010614834821375918,10891
favorite,8,9.435408730111928e-05,10891
mike,8,9.435408730111928e-05,10891
terrible,8,9.435408730111928e-05,10891
apparently,8,9.435408730111928e-05,10891
week,8,9.435408730111928e-05,10891
please.,8,9.435408730111928e-05,10891
hug,8,9.435408730111928e-05,10891
none,8,9.435408730111928e-05,10891
borrow,8,9.435408730111928e-05,10891
again.),8,9.435408730111928e-05,10891
everything.,8,9.435408730111928e-05,10891
back!,8,9.435408730111928e-05,10891
"work,",8,9.435408730111928e-05,10891
worked,8,9.435408730111928e-05,10891
day!,8,9.435408730111928e-05,10891
together!,8,9.435408730111928e-05,10891
"boy,",8,9.435408730111928e-05,10891
salmon,8,9.435408730111928e-05,10891
happy.,8,9.435408730111928e-05,10891
job.,8,9.435408730111928e-05,10891
first.,8,9.435408730111928e-05,10891
prove,8,9.435408730111928e-05,10891
"want,",8,9.435408730111928e-05,10891
(tries,8,9.435408730111928e-05,10891
secret,8,9.435408730111928e-05,10891
"something,",8,9.435408730111928e-05,10891
missed,8,9.435408730111928e-05,10891
tonight?,8,9.435408730111928e-05,10891
worst,8,9.435408730111928e-05,10891
"one,",8,9.435408730111928e-05,10891
really!,8,9.435408730111928e-05,10891
"together,",8,9.435408730111928e-05,10891
kill,8,9.435408730111928e-05,10891
them?,8,9.435408730111928e-05,10891
done.,8,9.435408730111928e-05,10891
whoa!,8,9.435408730111928e-05,10891
ass!,8,9.435408730111928e-05,10891
plane,8,9.435408730111928e-05,10891
set,8,9.435408730111928e-05,10891
job!,8,9.435408730111928e-05,10891
feelings,8,9.435408730111928e-05,10891
guy?,8,9.435408730111928e-05,10891
game,8,9.435408730111928e-05,10891
chance,8,9.435408730111928e-05,10891
"mom,",8,9.435408730111928e-05,10891
back?,8,9.435408730111928e-05,10891
afraid,8,9.435408730111928e-05,10891
outside,8,9.435408730111928e-05,10891
out.),8,9.435408730111928e-05,10891
"aww,",8,9.435408730111928e-05,10891
water,8,9.435408730111928e-05,10891
"think,",8,9.435408730111928e-05,10891
honey,8,9.435408730111928e-05,10891
person,8,9.435408730111928e-05,10891
welcome,8,9.435408730111928e-05,10891
early,8,9.435408730111928e-05,10891
heads,8,9.435408730111928e-05,10891
fact,8,9.435408730111928e-05,10891
will!,8,9.435408730111928e-05,10891
myself.,8,9.435408730111928e-05,10891
fun!,8,9.435408730111928e-05,10891
looked,8,9.435408730111928e-05,10891
(holding,8,9.435408730111928e-05,10891
bag,8,9.435408730111928e-05,10891
hard.,8,9.435408730111928e-05,10891
invited,8,9.435408730111928e-05,10891
night?,8,9.435408730111928e-05,10891
something!,8,9.435408730111928e-05,10891
apartment!,8,9.435408730111928e-05,10891
problem,8,9.435408730111928e-05,10891
chef,8,9.435408730111928e-05,10891
out),8,9.435408730111928e-05,10891
adoption,8,9.435408730111928e-05,10891
you'll,8,9.435408730111928e-05,10891
(a,8,9.435408730111928e-05,10891
crying,8,9.435408730111928e-05,10891
check!,8,9.435408730111928e-05,10891
late,8,9.435408730111928e-05,10891
thinking?,8,9.435408730111928e-05,10891
christmas,8,9.435408730111928e-05,10891
how's,8,9.435408730111928e-05,10891
dollars,8,9.435408730111928e-05,10891
how?,8,9.435408730111928e-05,10891
ross's,8,9.435408730111928e-05,10891
down!,8,9.435408730111928e-05,10891
deal,8,9.435408730111928e-05,10891
crazy!,8,9.435408730111928e-05,10891
pants,8,9.435408730111928e-05,10891
list,8,9.435408730111928e-05,10891
deal!,8,9.435408730111928e-05,10891
owe,8,9.435408730111928e-05,10891
double,8,9.435408730111928e-05,10891
who?,8,9.435408730111928e-05,10891
light,8,9.435408730111928e-05,10891
boyfriend,8,9.435408730111928e-05,10891
fall,8,9.435408730111928e-05,10891
writing,7,8.255982638847937e-05,10891
want.,7,8.255982638847937e-05,10891
flight,7,8.255982638847937e-05,10891
is!,7,8.255982638847937e-05,10891
school.,7,8.255982638847937e-05,10891
rach!,7,8.255982638847937e-05,10891
plus,7,8.255982638847937e-05,10891
clean,7,8.255982638847937e-05,10891
"home,",7,8.255982638847937e-05,10891
dinner.,7,8.255982638847937e-05,10891
feet,7,8.255982638847937e-05,10891
i...,7,8.255982638847937e-05,10891
house.,7,8.255982638847937e-05,10891
happen,7,8.255982638847937e-05,10891
rach.,7,8.255982638847937e-05,10891
mine?,7,8.255982638847937e-05,10891
raise,7,8.255982638847937e-05,10891
fancy,7,8.255982638847937e-05,10891
then.,7,8.255982638847937e-05,10891
answer,7,8.255982638847937e-05,10891
free,7,8.255982638847937e-05,10891
bra,7,8.255982638847937e-05,10891
bedroom,7,8.255982638847937e-05,10891
ow!,7,8.255982638847937e-05,10891
kids,7,8.255982638847937e-05,10891
rid,7,8.255982638847937e-05,10891
brother,7,8.255982638847937e-05,10891
hands),7,8.255982638847937e-05,10891
morning,7,8.255982638847937e-05,10891
card,7,8.255982638847937e-05,10891
question.,7,8.255982638847937e-05,10891
points,7,8.255982638847937e-05,10891
sits,7,8.255982638847937e-05,10891
all.,7,8.255982638847937e-05,10891
(picks,7,8.255982638847937e-05,10891
dad.,7,8.255982638847937e-05,10891
week.,7,8.255982638847937e-05,10891
though,7,8.255982638847937e-05,10891
bye!,7,8.255982638847937e-05,10891
shouldn't,7,8.255982638847937e-05,10891
boots,7,8.255982638847937e-05,10891
herself,7,8.255982638847937e-05,10891
thing!,7,8.255982638847937e-05,10891
(opens,7,8.255982638847937e-05,10891
six,7,8.255982638847937e-05,10891
family,7,8.255982638847937e-05,10891
amazing!,7,8.255982638847937e-05,10891
video,7,8.255982638847937e-05,10891
kidding!,7,8.255982638847937e-05,10891
itll,7,8.255982638847937e-05,10891
everything's,7,8.255982638847937e-05,10891
special,7,8.255982638847937e-05,10891
"i,",7,8.255982638847937e-05,10891
20,7,8.255982638847937e-05,10891
work?,7,8.255982638847937e-05,10891
"back,",7,8.255982638847937e-05,10891
baby?,7,8.255982638847937e-05,10891
pull,7,8.255982638847937e-05,10891
"place,",7,8.255982638847937e-05,10891
so...,7,8.255982638847937e-05,10891
things.,7,8.255982638847937e-05,10891
"married,",7,8.255982638847937e-05,10891
"said,",7,8.255982638847937e-05,10891
"london,",7,8.255982638847937e-05,10891
hand),7,8.255982638847937e-05,10891
switch,7,8.255982638847937e-05,10891
"remember,",7,8.255982638847937e-05,10891
before.,7,8.255982638847937e-05,10891
enough.,7,8.255982638847937e-05,10891
sexy,7,8.255982638847937e-05,10891
asleep,7,8.255982638847937e-05,10891
kissing,7,8.255982638847937e-05,10891
tickets,7,8.255982638847937e-05,10891
swing,7,8.255982638847937e-05,10891
"thing,",7,8.255982638847937e-05,10891
hung,7,8.255982638847937e-05,10891
spent,7,8.255982638847937e-05,10891
ready.,7,8.255982638847937e-05,10891
throwing,7,8.255982638847937e-05,10891
attracted,7,8.255982638847937e-05,10891
leave),7,8.255982638847937e-05,10891
it!!,7,8.255982638847937e-05,10891
hour.,7,8.255982638847937e-05,10891
pass,7,8.255982638847937e-05,10891
yeah...,7,8.255982638847937e-05,10891
mad,7,8.255982638847937e-05,10891
plates,7,8.255982638847937e-05,10891
ohh.,7,8.255982638847937e-05,10891
time?,7,8.255982638847937e-05,10891
us?,7,8.255982638847937e-05,10891
ooh!,7,8.255982638847937e-05,10891
emma,7,8.255982638847937e-05,10891
threw,7,8.255982638847937e-05,10891
hows,7,8.255982638847937e-05,10891
alright.,7,8.255982638847937e-05,10891
"hmm,",7,8.255982638847937e-05,10891
we?,7,8.255982638847937e-05,10891
(comes,7,8.255982638847937e-05,10891
green,7,8.255982638847937e-05,10891
message,7,8.255982638847937e-05,10891
steal,7,8.255982638847937e-05,10891
richard!,7,8.255982638847937e-05,10891
weve,7,8.255982638847937e-05,10891
phoebes,7,8.255982638847937e-05,10891
(gasps),7,8.255982638847937e-05,10891
"down,",7,8.255982638847937e-05,10891
moved,7,8.255982638847937e-05,10891
shows,7,8.255982638847937e-05,10891
met,7,8.255982638847937e-05,10891
bed,7,8.255982638847937e-05,10891
someone.,7,8.255982638847937e-05,10891
likes,7,8.255982638847937e-05,10891
doctor,7,8.255982638847937e-05,10891
brought,7,8.255982638847937e-05,10891
"funny,",7,8.255982638847937e-05,10891
call.,7,8.255982638847937e-05,10891
gone.,7,8.255982638847937e-05,10891
"ohhh,",7,8.255982638847937e-05,10891
control,7,8.255982638847937e-05,10891
crazy.,7,8.255982638847937e-05,10891
sweetie!,7,8.255982638847937e-05,10891
what-what,7,8.255982638847937e-05,10891
year.,7,8.255982638847937e-05,10891
rachel's,7,8.255982638847937e-05,10891
laughing,7,8.255982638847937e-05,10891
knowing,7,8.255982638847937e-05,10891
happens,7,8.255982638847937e-05,10891
(throws,7,8.255982638847937e-05,10891
"great,",7,8.255982638847937e-05,10891
"gosh,",7,8.255982638847937e-05,10891
wake,7,8.255982638847937e-05,10891
clearly,7,8.255982638847937e-05,10891
said.,7,8.255982638847937e-05,10891
with?,7,8.255982638847937e-05,10891
staying,7,8.255982638847937e-05,10891
can.,7,8.255982638847937e-05,10891
throws,7,8.255982638847937e-05,10891
finish,7,8.255982638847937e-05,10891
else.,7,8.255982638847937e-05,10891
cleaning,7,8.255982638847937e-05,10891
friends.,7,8.255982638847937e-05,10891
hello.,7,8.255982638847937e-05,10891
leaves),7,8.255982638847937e-05,10891
taste,7,8.255982638847937e-05,10891
off.),7,8.255982638847937e-05,10891
drive,7,8.255982638847937e-05,10891
sing,7,8.255982638847937e-05,10891
write,7,8.255982638847937e-05,10891
gotten,7,8.255982638847937e-05,10891
question,7,8.255982638847937e-05,10891
feels,7,8.255982638847937e-05,10891
upset,7,8.255982638847937e-05,10891
sweetie.,7,8.255982638847937e-05,10891
man!,7,8.255982638847937e-05,10891
head.,7,8.255982638847937e-05,10891
once,7,8.255982638847937e-05,10891
trust,7,8.255982638847937e-05,10891
herself),7,8.255982638847937e-05,10891
proud,7,8.255982638847937e-05,10891
fat,7,8.255982638847937e-05,10891
finally,7,8.255982638847937e-05,10891
money.,7,8.255982638847937e-05,10891
long.,6,7.076556547583946e-05,10891
oh...,6,7.076556547583946e-05,10891
"huh,",6,7.076556547583946e-05,10891
much!,6,7.076556547583946e-05,10891
"woman,",6,7.076556547583946e-05,10891
foot,6,7.076556547583946e-05,10891
turning,6,7.076556547583946e-05,10891
keeping,6,7.076556547583946e-05,10891
chocolate,6,7.076556547583946e-05,10891
future,6,7.076556547583946e-05,10891
worse,6,7.076556547583946e-05,10891
please?!,6,7.076556547583946e-05,10891
wedding!,6,7.076556547583946e-05,10891
ate,6,7.076556547583946e-05,10891
year?,6,7.076556547583946e-05,10891
"a,",6,7.076556547583946e-05,10891
eight,6,7.076556547583946e-05,10891
well?,6,7.076556547583946e-05,10891
putting,6,7.076556547583946e-05,10891
joke.,6,7.076556547583946e-05,10891
"4,",6,7.076556547583946e-05,10891
(still,6,7.076556547583946e-05,10891
rach?,6,7.076556547583946e-05,10891
laugh.),6,7.076556547583946e-05,10891
keeps,6,7.076556547583946e-05,10891
plate,6,7.076556547583946e-05,10891
works,6,7.076556547583946e-05,10891
fine,6,7.076556547583946e-05,10891
present!,6,7.076556547583946e-05,10891
honey?,6,7.076556547583946e-05,10891
and...,6,7.076556547583946e-05,10891
(sits,6,7.076556547583946e-05,10891
know?,6,7.076556547583946e-05,10891
bad?,6,7.076556547583946e-05,10891
voice,6,7.076556547583946e-05,10891
turned,6,7.076556547583946e-05,10891
figured,6,7.076556547583946e-05,10891
ran,6,7.076556547583946e-05,10891
um...,6,7.076556547583946e-05,10891
wouldve,6,7.076556547583946e-05,10891
"yep,",6,7.076556547583946e-05,10891
soon,6,7.076556547583946e-05,10891
weeks,6,7.076556547583946e-05,10891
during,6,7.076556547583946e-05,10891
table,6,7.076556547583946e-05,10891
acting,6,7.076556547583946e-05,10891
excited,6,7.076556547583946e-05,10891
entire,6,7.076556547583946e-05,10891
mine,6,7.076556547583946e-05,10891
blame,6,7.076556547583946e-05,10891
ordered,6,7.076556547583946e-05,10891
(grabs,6,7.076556547583946e-05,10891
uh-huh.,6,7.076556547583946e-05,10891
coming.,6,7.076556547583946e-05,10891
(motions,6,7.076556547583946e-05,10891
definitely,6,7.076556547583946e-05,10891
kid,6,7.076556547583946e-05,10891
annoying,6,7.076556547583946e-05,10891
third,6,7.076556547583946e-05,10891
later.,6,7.076556547583946e-05,10891
shoes,6,7.076556547583946e-05,10891
lie,6,7.076556547583946e-05,10891
won,6,7.076556547583946e-05,10891
nooo!,6,7.076556547583946e-05,10891
hug),6,7.076556547583946e-05,10891
hanging,6,7.076556547583946e-05,10891
funny.,6,7.076556547583946e-05,10891
barca,6,7.076556547583946e-05,10891
maid,6,7.076556547583946e-05,10891
anything!,6,7.076556547583946e-05,10891
down),6,7.076556547583946e-05,10891
5,6,7.076556547583946e-05,10891
drink,6,7.076556547583946e-05,10891
(rolls,6,7.076556547583946e-05,10891
side.,6,7.076556547583946e-05,10891
seven,6,7.076556547583946e-05,10891
tomorrow!,6,7.076556547583946e-05,10891
handle,6,7.076556547583946e-05,10891
wrong!,6,7.076556547583946e-05,10891
"fact,",6,7.076556547583946e-05,10891
word,6,7.076556547583946e-05,10891
"day,",6,7.076556547583946e-05,10891
well.,6,7.076556547583946e-05,10891
alone,6,7.076556547583946e-05,10891
"big,",6,7.076556547583946e-05,10891
eyes.),6,7.076556547583946e-05,10891
dance.,6,7.076556547583946e-05,10891
huh.,6,7.076556547583946e-05,10891
"deal,",6,7.076556547583946e-05,10891
ride,6,7.076556547583946e-05,10891
naked,6,7.076556547583946e-05,10891
-,6,7.076556547583946e-05,10891
eyes,6,7.076556547583946e-05,10891
funeral,6,7.076556547583946e-05,10891
mom.,6,7.076556547583946e-05,10891
off.,6,7.076556547583946e-05,10891
"crazy,",6,7.076556547583946e-05,10891
hugs,6,7.076556547583946e-05,10891
hair.,6,7.076556547583946e-05,10891
promised,6,7.076556547583946e-05,10891
sort,6,7.076556547583946e-05,10891
richard.,6,7.076556547583946e-05,10891
(running,6,7.076556547583946e-05,10891
tired,6,7.076556547583946e-05,10891
(pointing,6,7.076556547583946e-05,10891
london.,6,7.076556547583946e-05,10891
back),6,7.076556547583946e-05,10891
married?,6,7.076556547583946e-05,10891
just...,6,7.076556547583946e-05,10891
either,6,7.076556547583946e-05,10891
number.,6,7.076556547583946e-05,10891
back.),6,7.076556547583946e-05,10891
voice),6,7.076556547583946e-05,10891
wed,6,7.076556547583946e-05,10891
you...,6,7.076556547583946e-05,10891
"first,",6,7.076556547583946e-05,10891
window),6,7.076556547583946e-05,10891
people!,6,7.076556547583946e-05,10891
covered,6,7.076556547583946e-05,10891
really.,6,7.076556547583946e-05,10891
absolutely,6,7.076556547583946e-05,10891
he?,6,7.076556547583946e-05,10891
using,6,7.076556547583946e-05,10891
wow.,6,7.076556547583946e-05,10891
seems,6,7.076556547583946e-05,10891
chairs,6,7.076556547583946e-05,10891
be?,6,7.076556547583946e-05,10891
ready?,6,7.076556547583946e-05,10891
(kisses,6,7.076556547583946e-05,10891
surprise,6,7.076556547583946e-05,10891
all),6,7.076556547583946e-05,10891
blue,6,7.076556547583946e-05,10891
driving,6,7.076556547583946e-05,10891
problem.,6,7.076556547583946e-05,10891
dad!,6,7.076556547583946e-05,10891
(seeing,6,7.076556547583946e-05,10891
plan.,6,7.076556547583946e-05,10891
hall,6,7.076556547583946e-05,10891
restaurant.,6,7.076556547583946e-05,10891
please?,6,7.076556547583946e-05,10891
chicken.,6,7.076556547583946e-05,10891
deal.,6,7.076556547583946e-05,10891
alone.,6,7.076556547583946e-05,10891
chicken,6,7.076556547583946e-05,10891
today.,6,7.076556547583946e-05,10891
world,6,7.076556547583946e-05,10891
don't.,6,7.076556547583946e-05,10891
cousin,6,7.076556547583946e-05,10891
cook,6,7.076556547583946e-05,10891
morning.,6,7.076556547583946e-05,10891
and-,6,7.076556547583946e-05,10891
"no-no,",6,7.076556547583946e-05,10891
"awww,",6,7.076556547583946e-05,10891
where's,6,7.076556547583946e-05,10891
serious?,6,7.076556547583946e-05,10891
(opening,6,7.076556547583946e-05,10891
bad!,6,7.076556547583946e-05,10891
eating,6,7.076556547583946e-05,10891
like.,6,7.076556547583946e-05,10891
movie,6,7.076556547583946e-05,10891
late.,6,7.076556547583946e-05,10891
"true,",6,7.076556547583946e-05,10891
moves,6,7.076556547583946e-05,10891
will.,6,7.076556547583946e-05,10891
potatoes,6,7.076556547583946e-05,10891
yours.,6,7.076556547583946e-05,10891
date.,6,7.076556547583946e-05,10891
night!,6,7.076556547583946e-05,10891
does.,6,7.076556547583946e-05,10891
point.,6,7.076556547583946e-05,10891
game?,6,7.076556547583946e-05,10891
no!!,6,7.076556547583946e-05,10891
"ben,",6,7.076556547583946e-05,10891
phoebe's,6,7.076556547583946e-05,10891
piece,6,7.076556547583946e-05,10891
soon.,6,7.076556547583946e-05,10891
one.),6,7.076556547583946e-05,10891
else?,6,7.076556547583946e-05,10891
mind,6,7.076556547583946e-05,10891
yes!!,6,7.076556547583946e-05,10891
babies,6,7.076556547583946e-05,10891
staring,6,7.076556547583946e-05,10891
for?,6,7.076556547583946e-05,10891
serve,6,7.076556547583946e-05,10891
porn,6,7.076556547583946e-05,10891
(from,5,5.8971304563199545e-05,10891
drop,5,5.8971304563199545e-05,10891
sweet!,5,5.8971304563199545e-05,10891
played,5,5.8971304563199545e-05,10891
stuff?,5,5.8971304563199545e-05,10891
stripper,5,5.8971304563199545e-05,10891
sooo,5,5.8971304563199545e-05,10891
message.,5,5.8971304563199545e-05,10891
"nothing,",5,5.8971304563199545e-05,10891
checking,5,5.8971304563199545e-05,10891
so-so,5,5.8971304563199545e-05,10891
nice!,5,5.8971304563199545e-05,10891
guy!,5,5.8971304563199545e-05,10891
kept,5,5.8971304563199545e-05,10891
today!,5,5.8971304563199545e-05,10891
pee,5,5.8971304563199545e-05,10891
one?,5,5.8971304563199545e-05,10891
y'know?,5,5.8971304563199545e-05,10891
line,5,5.8971304563199545e-05,10891
past,5,5.8971304563199545e-05,10891
pregnant,5,5.8971304563199545e-05,10891
story.,5,5.8971304563199545e-05,10891
bath,5,5.8971304563199545e-05,10891
breaking,5,5.8971304563199545e-05,10891
breath,5,5.8971304563199545e-05,10891
stopped,5,5.8971304563199545e-05,10891
once.,5,5.8971304563199545e-05,10891
mess,5,5.8971304563199545e-05,10891
grow,5,5.8971304563199545e-05,10891
naked.,5,5.8971304563199545e-05,10891
4,5,5.8971304563199545e-05,10891
(giggles.),5,5.8971304563199545e-05,10891
beautiful.,5,5.8971304563199545e-05,10891
"leave,",5,5.8971304563199545e-05,10891
"tonight,",5,5.8971304563199545e-05,10891
freaked,5,5.8971304563199545e-05,10891
"not,",5,5.8971304563199545e-05,10891
room?,5,5.8971304563199545e-05,10891
eight.,5,5.8971304563199545e-05,10891
table?,5,5.8971304563199545e-05,10891
story,5,5.8971304563199545e-05,10891
hangs,5,5.8971304563199545e-05,10891
happened.,5,5.8971304563199545e-05,10891
"uhm,",5,5.8971304563199545e-05,10891
appreciate,5,5.8971304563199545e-05,10891
babies!,5,5.8971304563199545e-05,10891
them.),5,5.8971304563199545e-05,10891
follow,5,5.8971304563199545e-05,10891
smoke,5,5.8971304563199545e-05,10891
know!!,5,5.8971304563199545e-05,10891
be.,5,5.8971304563199545e-05,10891
babies.,5,5.8971304563199545e-05,10891
leave.),5,5.8971304563199545e-05,10891
far,5,5.8971304563199545e-05,10891
slowly,5,5.8971304563199545e-05,10891
present,5,5.8971304563199545e-05,10891
office,5,5.8971304563199545e-05,10891
loves,5,5.8971304563199545e-05,10891
pictures,5,5.8971304563199545e-05,10891
crazy?!,5,5.8971304563199545e-05,10891
away!,5,5.8971304563199545e-05,10891
worried,5,5.8971304563199545e-05,10891
arm,5,5.8971304563199545e-05,10891
tulsa.,5,5.8971304563199545e-05,10891
camera,5,5.8971304563199545e-05,10891
15,5,5.8971304563199545e-05,10891
food.,5,5.8971304563199545e-05,10891
here?!,5,5.8971304563199545e-05,10891
fell,5,5.8971304563199545e-05,10891
(answering,5,5.8971304563199545e-05,10891
bigger,5,5.8971304563199545e-05,10891
list.,5,5.8971304563199545e-05,10891
emma.,5,5.8971304563199545e-05,10891
news,5,5.8971304563199545e-05,10891
cover,5,5.8971304563199545e-05,10891
look),5,5.8971304563199545e-05,10891
news.,5,5.8971304563199545e-05,10891
laughs,5,5.8971304563199545e-05,10891
if-if,5,5.8971304563199545e-05,10891
hours!,5,5.8971304563199545e-05,10891
rolls,5,5.8971304563199545e-05,10891
pants!,5,5.8971304563199545e-05,10891
(sarcastically),5,5.8971304563199545e-05,10891
ooh,5,5.8971304563199545e-05,10891
days.,5,5.8971304563199545e-05,10891
pulls,5,5.8971304563199545e-05,10891
yet.,5,5.8971304563199545e-05,10891
picking,5,5.8971304563199545e-05,10891
hotel,5,5.8971304563199545e-05,10891
harder,5,5.8971304563199545e-05,10891
"seriously,",5,5.8971304563199545e-05,10891
leaving,5,5.8971304563199545e-05,10891
shell,5,5.8971304563199545e-05,10891
rack,5,5.8971304563199545e-05,10891
hmm?,5,5.8971304563199545e-05,10891
hundred,5,5.8971304563199545e-05,10891
person.,5,5.8971304563199545e-05,10891
(very,5,5.8971304563199545e-05,10891
like!,5,5.8971304563199545e-05,10891
home!,5,5.8971304563199545e-05,10891
(jumping,5,5.8971304563199545e-05,10891
want!,5,5.8971304563199545e-05,10891
shakes,5,5.8971304563199545e-05,10891
lights,5,5.8971304563199545e-05,10891
like?,5,5.8971304563199545e-05,10891
hoping,5,5.8971304563199545e-05,10891
"dont,",5,5.8971304563199545e-05,10891
look?,5,5.8971304563199545e-05,10891
ago.,5,5.8971304563199545e-05,10891
spoil,5,5.8971304563199545e-05,10891
pushes,5,5.8971304563199545e-05,10891
"minutes,",5,5.8971304563199545e-05,10891
careful.,5,5.8971304563199545e-05,10891
ball,5,5.8971304563199545e-05,10891
going.,5,5.8971304563199545e-05,10891
wedding?,5,5.8971304563199545e-05,10891
"restaurant,",5,5.8971304563199545e-05,10891
singing,5,5.8971304563199545e-05,10891
ow!!,5,5.8971304563199545e-05,10891
sick!,5,5.8971304563199545e-05,10891
small,5,5.8971304563199545e-05,10891
course.,5,5.8971304563199545e-05,10891
cake,5,5.8971304563199545e-05,10891
twenty,5,5.8971304563199545e-05,10891
(quietly),5,5.8971304563199545e-05,10891
kidding,5,5.8971304563199545e-05,10891
sleeping,5,5.8971304563199545e-05,10891
way!,5,5.8971304563199545e-05,10891
scared,5,5.8971304563199545e-05,10891
talking.,5,5.8971304563199545e-05,10891
book,5,5.8971304563199545e-05,10891
hour,5,5.8971304563199545e-05,10891
"ha,",5,5.8971304563199545e-05,10891
we'd,5,5.8971304563199545e-05,10891
roll,5,5.8971304563199545e-05,10891
swear,5,5.8971304563199545e-05,10891
hours,5,5.8971304563199545e-05,10891
falls,5,5.8971304563199545e-05,10891
ah,5,5.8971304563199545e-05,10891
soo,5,5.8971304563199545e-05,10891
short,5,5.8971304563199545e-05,10891
idea!,5,5.8971304563199545e-05,10891
(not,5,5.8971304563199545e-05,10891
nope.,5,5.8971304563199545e-05,10891
late!,5,5.8971304563199545e-05,10891
(yelling,5,5.8971304563199545e-05,10891
pretend,5,5.8971304563199545e-05,10891
pack,5,5.8971304563199545e-05,10891
problem?,5,5.8971304563199545e-05,10891
over!,5,5.8971304563199545e-05,10891
too?,5,5.8971304563199545e-05,10891
(trying,5,5.8971304563199545e-05,10891
yourself.,5,5.8971304563199545e-05,10891
sense.,5,5.8971304563199545e-05,10891
table.),5,5.8971304563199545e-05,10891
"are,",5,5.8971304563199545e-05,10891
weekend,5,5.8971304563199545e-05,10891
joey's,5,5.8971304563199545e-05,10891
borrowed,5,5.8971304563199545e-05,10891
sex!,5,5.8971304563199545e-05,10891
suck,5,5.8971304563199545e-05,10891
inside,5,5.8971304563199545e-05,10891
count,5,5.8971304563199545e-05,10891
extra,5,5.8971304563199545e-05,10891
honey!,5,5.8971304563199545e-05,10891
(gives,5,5.8971304563199545e-05,10891
dead,5,5.8971304563199545e-05,10891
guys?,5,5.8971304563199545e-05,10891
marriage,5,5.8971304563199545e-05,10891
world!,5,5.8971304563199545e-05,10891
together?,5,5.8971304563199545e-05,10891
gone,5,5.8971304563199545e-05,10891
turkey.),5,5.8971304563199545e-05,10891
dropped,5,5.8971304563199545e-05,10891
less,5,5.8971304563199545e-05,10891
closer,5,5.8971304563199545e-05,10891
stand,5,5.8971304563199545e-05,10891
asleep.,5,5.8971304563199545e-05,10891
sixth,5,5.8971304563199545e-05,10891
sister,5,5.8971304563199545e-05,10891
heart,5,5.8971304563199545e-05,10891
wrong?,5,5.8971304563199545e-05,10891
chandler.),5,5.8971304563199545e-05,10891
cheese,5,5.8971304563199545e-05,10891
"anything,",5,5.8971304563199545e-05,10891
to!,5,5.8971304563199545e-05,10891
shocked),5,5.8971304563199545e-05,10891
best.,5,5.8971304563199545e-05,10891
laughs.),5,5.8971304563199545e-05,10891
beat,5,5.8971304563199545e-05,10891
birthday,5,5.8971304563199545e-05,10891
umm.,5,5.8971304563199545e-05,10891
away),5,5.8971304563199545e-05,10891
movie?,5,5.8971304563199545e-05,10891
involve,5,5.8971304563199545e-05,10891
invite,5,5.8971304563199545e-05,10891
howd,5,5.8971304563199545e-05,10891
7,5,5.8971304563199545e-05,10891
"to,",5,5.8971304563199545e-05,10891
times,5,5.8971304563199545e-05,10891
"money,",5,5.8971304563199545e-05,10891
stole,5,5.8971304563199545e-05,10891
"nice,",5,5.8971304563199545e-05,10891
lot.,5,5.8971304563199545e-05,10891
come.,5,5.8971304563199545e-05,10891
"eh,",5,5.8971304563199545e-05,10891
do?!,5,5.8971304563199545e-05,10891
dress!,5,5.8971304563199545e-05,10891
body,5,5.8971304563199545e-05,10891
rules,5,5.8971304563199545e-05,10891
mother,5,5.8971304563199545e-05,10891
second?,5,5.8971304563199545e-05,10891
"job,",5,5.8971304563199545e-05,10891
massage,5,5.8971304563199545e-05,10891
pays,5,5.8971304563199545e-05,10891
promise.,5,5.8971304563199545e-05,10891
boy,5,5.8971304563199545e-05,10891
and-and-and,5,5.8971304563199545e-05,10891
are?,5,5.8971304563199545e-05,10891
engagement,5,5.8971304563199545e-05,10891
bathroom.),5,5.8971304563199545e-05,10891
'i,5,5.8971304563199545e-05,10891
nancy,5,5.8971304563199545e-05,10891
"off,",5,5.8971304563199545e-05,10891
"besides,",5,5.8971304563199545e-05,10891
(reads,5,5.8971304563199545e-05,10891
(listens.),5,5.8971304563199545e-05,10891
"(entering,",5,5.8971304563199545e-05,10891
parents.,5,5.8971304563199545e-05,10891
wonder,5,5.8971304563199545e-05,10891
door.,5,5.8971304563199545e-05,10891
places,5,5.8971304563199545e-05,10891
were.,5,5.8971304563199545e-05,10891
how-how,5,5.8971304563199545e-05,10891
hand?,5,5.8971304563199545e-05,10891
home.,5,5.8971304563199545e-05,10891
can't.,5,5.8971304563199545e-05,10891
marrying,5,5.8971304563199545e-05,10891
boyfriend.,5,5.8971304563199545e-05,10891
"night,",5,5.8971304563199545e-05,10891
across,5,5.8971304563199545e-05,10891
thanks,5,5.8971304563199545e-05,10891
garbage,5,5.8971304563199545e-05,10891
cheek.),5,5.8971304563199545e-05,10891
dinner?,5,5.8971304563199545e-05,10891
stuff!,5,5.8971304563199545e-05,10891
"thanks,",5,5.8971304563199545e-05,10891
anything?,5,5.8971304563199545e-05,10891
lived,5,5.8971304563199545e-05,10891
true!,5,5.8971304563199545e-05,10891
ohhh!,5,5.8971304563199545e-05,10891
we-we,5,5.8971304563199545e-05,10891
freaking,5,5.8971304563199545e-05,10891
usually,5,5.8971304563199545e-05,10891
"monica,",5,5.8971304563199545e-05,10891
three.,5,5.8971304563199545e-05,10891
wondering,5,5.8971304563199545e-05,10891
absolutely.,5,5.8971304563199545e-05,10891
it?!,5,5.8971304563199545e-05,10891
with.,5,5.8971304563199545e-05,10891
...,5,5.8971304563199545e-05,10891
guess.,5,5.8971304563199545e-05,10891
husband.,5,5.8971304563199545e-05,10891
fool,5,5.8971304563199545e-05,10891
bother,5,5.8971304563199545e-05,10891
drops,5,5.8971304563199545e-05,10891
people?,5,5.8971304563199545e-05,10891
sweetie,5,5.8971304563199545e-05,10891
"called,",5,5.8971304563199545e-05,10891
aren't,5,5.8971304563199545e-05,10891
sure?,5,5.8971304563199545e-05,10891
"around,",5,5.8971304563199545e-05,10891
"or,",5,5.8971304563199545e-05,10891
geller,5,5.8971304563199545e-05,10891
ben.,5,5.8971304563199545e-05,10891
all?,4,4.717704365055964e-05,10891
amazing.,4,4.717704365055964e-05,10891
although,4,4.717704365055964e-05,10891
"thinking,",4,4.717704365055964e-05,10891
tables,4,4.717704365055964e-05,10891
green?,4,4.717704365055964e-05,10891
(singing),4,4.717704365055964e-05,10891
dress.,4,4.717704365055964e-05,10891
remember?,4,4.717704365055964e-05,10891
"dinner,",4,4.717704365055964e-05,10891
laughing),4,4.717704365055964e-05,10891
careful,4,4.717704365055964e-05,10891
"camera,",4,4.717704365055964e-05,10891
"were,",4,4.717704365055964e-05,10891
40?,4,4.717704365055964e-05,10891
ross.),4,4.717704365055964e-05,10891
plan,4,4.717704365055964e-05,10891
horrible,4,4.717704365055964e-05,10891
"aw,",4,4.717704365055964e-05,10891
two?,4,4.717704365055964e-05,10891
with!,4,4.717704365055964e-05,10891
"uhh,",4,4.717704365055964e-05,10891
fair.,4,4.717704365055964e-05,10891
afford,4,4.717704365055964e-05,10891
fold,4,4.717704365055964e-05,10891
"party,",4,4.717704365055964e-05,10891
em,4,4.717704365055964e-05,10891
cards),4,4.717704365055964e-05,10891
book!,4,4.717704365055964e-05,10891
boxes!,4,4.717704365055964e-05,10891
wet,4,4.717704365055964e-05,10891
starting,4,4.717704365055964e-05,10891
pounds.,4,4.717704365055964e-05,10891
3,4,4.717704365055964e-05,10891
christmas.,4,4.717704365055964e-05,10891
didn't!,4,4.717704365055964e-05,10891
wanting,4,4.717704365055964e-05,10891
floor?,4,4.717704365055964e-05,10891
neighbors,4,4.717704365055964e-05,10891
girl.,4,4.717704365055964e-05,10891
floor.,4,4.717704365055964e-05,10891
am.,4,4.717704365055964e-05,10891
four.,4,4.717704365055964e-05,10891
(checks,4,4.717704365055964e-05,10891
second!,4,4.717704365055964e-05,10891
couch.,4,4.717704365055964e-05,10891
packed.,4,4.717704365055964e-05,10891
anymore!,4,4.717704365055964e-05,10891
girl?,4,4.717704365055964e-05,10891
"yet,",4,4.717704365055964e-05,10891
sign,4,4.717704365055964e-05,10891
winning,4,4.717704365055964e-05,10891
everyone.,4,4.717704365055964e-05,10891
women,4,4.717704365055964e-05,10891
damnit!,4,4.717704365055964e-05,10891
"""oh",4,4.717704365055964e-05,10891
hat,4,4.717704365055964e-05,10891
love!,4,4.717704365055964e-05,10891
upstairs,4,4.717704365055964e-05,10891
knife,4,4.717704365055964e-05,10891
besides,4,4.717704365055964e-05,10891
london!,4,4.717704365055964e-05,10891
save,4,4.717704365055964e-05,10891
"people,",4,4.717704365055964e-05,10891
cowboy,4,4.717704365055964e-05,10891
label,4,4.717704365055964e-05,10891
yours!,4,4.717704365055964e-05,10891
uh-hmm.,4,4.717704365055964e-05,10891
"in,",4,4.717704365055964e-05,10891
fingers,4,4.717704365055964e-05,10891
got!,4,4.717704365055964e-05,10891
general,4,4.717704365055964e-05,10891
paul,4,4.717704365055964e-05,10891
grab,4,4.717704365055964e-05,10891
mean.,4,4.717704365055964e-05,10891
worth,4,4.717704365055964e-05,10891
good-bye,4,4.717704365055964e-05,10891
yep!,4,4.717704365055964e-05,10891
"uh-huh,",4,4.717704365055964e-05,10891
"music,",4,4.717704365055964e-05,10891
been?,4,4.717704365055964e-05,10891
bye,4,4.717704365055964e-05,10891
couch.),4,4.717704365055964e-05,10891
ugh!,4,4.717704365055964e-05,10891
needed,4,4.717704365055964e-05,10891
sad,4,4.717704365055964e-05,10891
"all,",4,4.717704365055964e-05,10891
dream,4,4.717704365055964e-05,10891
seat.,4,4.717704365055964e-05,10891
(pulling,4,4.717704365055964e-05,10891
taken,4,4.717704365055964e-05,10891
notice,4,4.717704365055964e-05,10891
monica.),4,4.717704365055964e-05,10891
charge,4,4.717704365055964e-05,10891
onto,4,4.717704365055964e-05,10891
stomach,4,4.717704365055964e-05,10891
checked,4,4.717704365055964e-05,10891
sweater,4,4.717704365055964e-05,10891
(thinks),4,4.717704365055964e-05,10891
bucks,4,4.717704365055964e-05,10891
send,4,4.717704365055964e-05,10891
bed.),4,4.717704365055964e-05,10891
till,4,4.717704365055964e-05,10891
"weird,",4,4.717704365055964e-05,10891
ralph,4,4.717704365055964e-05,10891
"erica,",4,4.717704365055964e-05,10891
saturday,4,4.717704365055964e-05,10891
toe,4,4.717704365055964e-05,10891
"door,",4,4.717704365055964e-05,10891
calm,4,4.717704365055964e-05,10891
machine,4,4.717704365055964e-05,10891
"three,",4,4.717704365055964e-05,10891
accept,4,4.717704365055964e-05,10891
opened,4,4.717704365055964e-05,10891
"cry,",4,4.717704365055964e-05,10891
sugar,4,4.717704365055964e-05,10891
machine),4,4.717704365055964e-05,10891
certainly,4,4.717704365055964e-05,10891
york.,4,4.717704365055964e-05,10891
"don't,",4,4.717704365055964e-05,10891
grandmother,4,4.717704365055964e-05,10891
michelle.,4,4.717704365055964e-05,10891
bake,4,4.717704365055964e-05,10891
did?,4,4.717704365055964e-05,10891
team,4,4.717704365055964e-05,10891
"game,",4,4.717704365055964e-05,10891
pile,4,4.717704365055964e-05,10891
candy!,4,4.717704365055964e-05,10891
"serious,",4,4.717704365055964e-05,10891
pizza,4,4.717704365055964e-05,10891
comfortable,4,4.717704365055964e-05,10891
post,4,4.717704365055964e-05,10891
"3,",4,4.717704365055964e-05,10891
push,4,4.717704365055964e-05,10891
love.,4,4.717704365055964e-05,10891
"2-4-6,",4,4.717704365055964e-05,10891
fire!,4,4.717704365055964e-05,10891
(crying),4,4.717704365055964e-05,10891
lives,4,4.717704365055964e-05,10891
lunch,4,4.717704365055964e-05,10891
phoebe.),4,4.717704365055964e-05,10891
that'll,4,4.717704365055964e-05,10891
down?,4,4.717704365055964e-05,10891
serious,4,4.717704365055964e-05,10891
cant.,4,4.717704365055964e-05,10891
agreed,4,4.717704365055964e-05,10891
dancing.,4,4.717704365055964e-05,10891
"friend,",4,4.717704365055964e-05,10891
later,4,4.717704365055964e-05,10891
mind?,4,4.717704365055964e-05,10891
"better,",4,4.717704365055964e-05,10891
head!,4,4.717704365055964e-05,10891
am!,4,4.717704365055964e-05,10891
las,4,4.717704365055964e-05,10891
hello,4,4.717704365055964e-05,10891
off?,4,4.717704365055964e-05,10891
reading,4,4.717704365055964e-05,10891
(interrupting,4,4.717704365055964e-05,10891
try.,4,4.717704365055964e-05,10891
here!!,4,4.717704365055964e-05,10891
ohh,4,4.717704365055964e-05,10891
bunny,4,4.717704365055964e-05,10891
pair,4,4.717704365055964e-05,10891
second.,4,4.717704365055964e-05,10891
signs,4,4.717704365055964e-05,10891
rat,4,4.717704365055964e-05,10891
look.,4,4.717704365055964e-05,10891
old!,4,4.717704365055964e-05,10891
luck.,4,4.717704365055964e-05,10891
phase,4,4.717704365055964e-05,10891
they've,4,4.717704365055964e-05,10891
"floor,",4,4.717704365055964e-05,10891
"chance,",4,4.717704365055964e-05,10891
bite,4,4.717704365055964e-05,10891
actual,4,4.717704365055964e-05,10891
black,4,4.717704365055964e-05,10891
gift,4,4.717704365055964e-05,10891
thatll,4,4.717704365055964e-05,10891
join,4,4.717704365055964e-05,10891
hat.,4,4.717704365055964e-05,10891
yesterday,4,4.717704365055964e-05,10891
carol,4,4.717704365055964e-05,10891
single,4,4.717704365055964e-05,10891
now?!,4,4.717704365055964e-05,10891
serious?!,4,4.717704365055964e-05,10891
"moving,",4,4.717704365055964e-05,10891
sense,4,4.717704365055964e-05,10891
more.,4,4.717704365055964e-05,10891
given,4,4.717704365055964e-05,10891
celebrate,4,4.717704365055964e-05,10891
didnt.,4,4.717704365055964e-05,10891
laughing.,4,4.717704365055964e-05,10891
queen,4,4.717704365055964e-05,10891
biggest,4,4.717704365055964e-05,10891
candy,4,4.717704365055964e-05,10891
cry.,4,4.717704365055964e-05,10891
memories,4,4.717704365055964e-05,10891
bowl,4,4.717704365055964e-05,10891
learn,4,4.717704365055964e-05,10891
sucks!,4,4.717704365055964e-05,10891
food!,4,4.717704365055964e-05,10891
much?,4,4.717704365055964e-05,10891
wendy!,4,4.717704365055964e-05,10891
close.,4,4.717704365055964e-05,10891
party!,4,4.717704365055964e-05,10891
anyway,4,4.717704365055964e-05,10891
kitchen.,4,4.717704365055964e-05,10891
noo!!,4,4.717704365055964e-05,10891
ring.),4,4.717704365055964e-05,10891
go!!,4,4.717704365055964e-05,10891
amanda!,4,4.717704365055964e-05,10891
sold,4,4.717704365055964e-05,10891
relationship.,4,4.717704365055964e-05,10891
ok?,4,4.717704365055964e-05,10891
closes,4,4.717704365055964e-05,10891
"life,",4,4.717704365055964e-05,10891
nods,4,4.717704365055964e-05,10891
so!,4,4.717704365055964e-05,10891
pleasure.,4,4.717704365055964e-05,10891
parents!,4,4.717704365055964e-05,10891
enters,4,4.717704365055964e-05,10891
(stopping,4,4.717704365055964e-05,10891
peoples,4,4.717704365055964e-05,10891
(picking,4,4.717704365055964e-05,10891
didn't.,4,4.717704365055964e-05,10891
music,4,4.717704365055964e-05,10891
in?,4,4.717704365055964e-05,10891
bob,4,4.717704365055964e-05,10891
007,4,4.717704365055964e-05,10891
valentines,4,4.717704365055964e-05,10891
presents!,4,4.717704365055964e-05,10891
note,4,4.717704365055964e-05,10891
chandler!!,4,4.717704365055964e-05,10891
grade,4,4.717704365055964e-05,10891
special.,4,4.717704365055964e-05,10891
face.,4,4.717704365055964e-05,10891
box),4,4.717704365055964e-05,10891
money!,4,4.717704365055964e-05,10891
unbelievably,4,4.717704365055964e-05,10891
its-its,4,4.717704365055964e-05,10891
(joining,4,4.717704365055964e-05,10891
itd,4,4.717704365055964e-05,10891
lose.,4,4.717704365055964e-05,10891
these.,4,4.717704365055964e-05,10891
star!,4,4.717704365055964e-05,10891
sick.,4,4.717704365055964e-05,10891
a-a,4,4.717704365055964e-05,10891
whether,4,4.717704365055964e-05,10891
years!,4,4.717704365055964e-05,10891
hadnt,4,4.717704365055964e-05,10891
official,4,4.717704365055964e-05,10891
terrible!,4,4.717704365055964e-05,10891
buying,4,4.717704365055964e-05,10891
white,4,4.717704365055964e-05,10891
thanks!,4,4.717704365055964e-05,10891
"hair,",4,4.717704365055964e-05,10891
"wedding,",4,4.717704365055964e-05,10891
how'd,4,4.717704365055964e-05,10891
kid.,4,4.717704365055964e-05,10891
phone.),4,4.717704365055964e-05,10891
window,4,4.717704365055964e-05,10891
no...,4,4.717704365055964e-05,10891
"perfect,",4,4.717704365055964e-05,10891
well...,4,4.717704365055964e-05,10891
(going,4,4.717704365055964e-05,10891
met.,4,4.717704365055964e-05,10891
changed,4,4.717704365055964e-05,10891
"old,",4,4.717704365055964e-05,10891
enters),4,4.717704365055964e-05,10891
plastic,4,4.717704365055964e-05,10891
"before,",4,4.717704365055964e-05,10891
whoever,4,4.717704365055964e-05,10891
(notices,4,4.717704365055964e-05,10891
months,4,4.717704365055964e-05,10891
head),4,4.717704365055964e-05,10891
wife!,4,4.717704365055964e-05,10891
"body,",4,4.717704365055964e-05,10891
pete.,4,4.717704365055964e-05,10891
this?!,4,4.717704365055964e-05,10891
doing.,4,4.717704365055964e-05,10891
six.,4,4.717704365055964e-05,10891
"bathroom,",4,4.717704365055964e-05,10891
paper,4,4.717704365055964e-05,10891
chef.,4,4.717704365055964e-05,10891
(taking,4,4.717704365055964e-05,10891
"either,",4,4.717704365055964e-05,10891
part?,4,4.717704365055964e-05,10891
stuffing,4,4.717704365055964e-05,10891
soul,4,4.717704365055964e-05,10891
sorry...,4,4.717704365055964e-05,10891
fruit,4,4.717704365055964e-05,10891
harm,4,4.717704365055964e-05,10891
kidding.,4,4.717704365055964e-05,10891
fired.,4,4.717704365055964e-05,10891
gasps.),4,4.717704365055964e-05,10891
wishing,4,4.717704365055964e-05,10891
(sets,4,4.717704365055964e-05,10891
c'mon,4,4.717704365055964e-05,10891
have.,4,4.717704365055964e-05,10891
help!,4,4.717704365055964e-05,10891
(hits,4,4.717704365055964e-05,10891
absolutely!,4,4.717704365055964e-05,10891
"them,",4,4.717704365055964e-05,10891
ceremony,4,4.717704365055964e-05,10891
"saturday,",4,4.717704365055964e-05,10891
kick,4,4.717704365055964e-05,10891
smart,4,4.717704365055964e-05,10891
apologize,4,4.717704365055964e-05,10891
mike),4,4.717704365055964e-05,10891
laughs),4,4.717704365055964e-05,10891
"much,",4,4.717704365055964e-05,10891
so.),4,4.717704365055964e-05,10891
bothers,4,4.717704365055964e-05,10891
roger,4,4.717704365055964e-05,10891
"hello,",4,4.717704365055964e-05,10891
fifth,4,4.717704365055964e-05,10891
teach,4,4.717704365055964e-05,10891
cookies,4,4.717704365055964e-05,10891
thin,4,4.717704365055964e-05,10891
(laughs,4,4.717704365055964e-05,10891
orange,4,4.717704365055964e-05,10891
what?!!,4,4.717704365055964e-05,10891
opening,4,4.717704365055964e-05,10891
me...,4,4.717704365055964e-05,10891
"phone,",4,4.717704365055964e-05,10891
"bed,",4,4.717704365055964e-05,10891
straight,4,4.717704365055964e-05,10891
york,4,4.717704365055964e-05,10891
accent),4,4.717704365055964e-05,10891
shells,4,4.717704365055964e-05,10891
catering,4,4.717704365055964e-05,10891
understand,4,4.717704365055964e-05,10891
bringing,4,4.717704365055964e-05,10891
seating,4,4.717704365055964e-05,10891
husband,4,4.717704365055964e-05,10891
d'you,4,4.717704365055964e-05,10891
crush,4,4.717704365055964e-05,10891
delicious,4,4.717704365055964e-05,10891
stack,4,4.717704365055964e-05,10891
"joke,",4,4.717704365055964e-05,10891
dancing,4,4.717704365055964e-05,10891
he'll,4,4.717704365055964e-05,10891
outfit,4,4.717704365055964e-05,10891
laura,4,4.717704365055964e-05,10891
apartment?,4,4.717704365055964e-05,10891
case,4,4.717704365055964e-05,10891
before!,4,4.717704365055964e-05,10891
dead.,4,4.717704365055964e-05,10891
talk.,4,4.717704365055964e-05,10891
lewis,4,4.717704365055964e-05,10891
"nah,",4,4.717704365055964e-05,10891
alright,4,4.717704365055964e-05,10891
cry,4,4.717704365055964e-05,10891
(raises,4,4.717704365055964e-05,10891
name.,4,4.717704365055964e-05,10891
understand.,4,4.717704365055964e-05,10891
realized,4,4.717704365055964e-05,10891
left.,4,4.717704365055964e-05,10891
alright?,4,4.717704365055964e-05,10891
question:,4,4.717704365055964e-05,10891
asking,4,4.717704365055964e-05,10891
funny?,4,4.717704365055964e-05,10891
holiday,4,4.717704365055964e-05,10891
mike!,4,4.717704365055964e-05,10891
oven,4,4.717704365055964e-05,10891
weak,4,4.717704365055964e-05,10891
bout,4,4.717704365055964e-05,10891
step,4,4.717704365055964e-05,10891
person!,4,4.717704365055964e-05,10891
blow,4,4.717704365055964e-05,10891
bing.,4,4.717704365055964e-05,10891
pete?,4,4.717704365055964e-05,10891
kitchen!,4,4.717704365055964e-05,10891
today?,4,4.717704365055964e-05,10891
this...,4,4.717704365055964e-05,10891
"""i'm",4,4.717704365055964e-05,10891
jealous.,4,4.717704365055964e-05,10891
hospital.,4,4.717704365055964e-05,10891
part.,4,4.717704365055964e-05,10891
cold.,4,4.717704365055964e-05,10891
tomorrow.,4,4.717704365055964e-05,10891
yes?,4,4.717704365055964e-05,10891
on),4,4.717704365055964e-05,10891
instead,4,4.717704365055964e-05,10891
bill,4,4.717704365055964e-05,10891
white.,4,4.717704365055964e-05,10891
not?!,4,4.717704365055964e-05,10891
david,4,4.717704365055964e-05,10891
perfect.,4,4.717704365055964e-05,10891
broken,4,4.717704365055964e-05,10891
coat,4,4.717704365055964e-05,10891
in),4,4.717704365055964e-05,10891
cool.,4,4.717704365055964e-05,10891
"cool,",4,4.717704365055964e-05,10891
know...,4,4.717704365055964e-05,10891
"nana,",4,4.717704365055964e-05,10891
clear,4,4.717704365055964e-05,10891
kissed,4,4.717704365055964e-05,10891
jacket.,4,4.717704365055964e-05,10891
awful,4,4.717704365055964e-05,10891
from?,4,4.717704365055964e-05,10891
yay!,4,4.717704365055964e-05,10891
lying,4,4.717704365055964e-05,10891
to?,4,4.717704365055964e-05,10891
exits.),4,4.717704365055964e-05,10891
though.,4,4.717704365055964e-05,10891
gang,4,4.717704365055964e-05,10891
thing?,4,4.717704365055964e-05,10891
(her,4,4.717704365055964e-05,10891
hand.),4,4.717704365055964e-05,10891
relationship!,3,3.538278273791973e-05,10891
(laughing,3,3.538278273791973e-05,10891
keys?,3,3.538278273791973e-05,10891
of-of,3,3.538278273791973e-05,10891
limited,3,3.538278273791973e-05,10891
"problem,",3,3.538278273791973e-05,10891
uh!,3,3.538278273791973e-05,10891
blah!,3,3.538278273791973e-05,10891
bride,3,3.538278273791973e-05,10891
booked,3,3.538278273791973e-05,10891
song,3,3.538278273791973e-05,10891
whip,3,3.538278273791973e-05,10891
bang.,3,3.538278273791973e-05,10891
hair!,3,3.538278273791973e-05,10891
chips,3,3.538278273791973e-05,10891
rehearsal,3,3.538278273791973e-05,10891
maurice.,3,3.538278273791973e-05,10891
cute!,3,3.538278273791973e-05,10891
hasn't,3,3.538278273791973e-05,10891
cold,3,3.538278273791973e-05,10891
guilty,3,3.538278273791973e-05,10891
can't!,3,3.538278273791973e-05,10891
return,3,3.538278273791973e-05,10891
leg),3,3.538278273791973e-05,10891
star,3,3.538278273791973e-05,10891
macaroni,3,3.538278273791973e-05,10891
shhh!,3,3.538278273791973e-05,10891
"wrong,",3,3.538278273791973e-05,10891
ears,3,3.538278273791973e-05,10891
barely,3,3.538278273791973e-05,10891
youre-youre,3,3.538278273791973e-05,10891
football,3,3.538278273791973e-05,10891
"santa,",3,3.538278273791973e-05,10891
breakfast,3,3.538278273791973e-05,10891
pan,3,3.538278273791973e-05,10891
(angrily),3,3.538278273791973e-05,10891
underneath,3,3.538278273791973e-05,10891
"stay,",3,3.538278273791973e-05,10891
stomach.),3,3.538278273791973e-05,10891
bit.,3,3.538278273791973e-05,10891
cool,3,3.538278273791973e-05,10891
goofing,3,3.538278273791973e-05,10891
standing,3,3.538278273791973e-05,10891
anniversary,3,3.538278273791973e-05,10891
rubbing,3,3.538278273791973e-05,10891
hired,3,3.538278273791973e-05,10891
stop?,3,3.538278273791973e-05,10891
inside.,3,3.538278273791973e-05,10891
the-the,3,3.538278273791973e-05,10891
kay.,3,3.538278273791973e-05,10891
forgive,3,3.538278273791973e-05,10891
tomorrow?,3,3.538278273791973e-05,10891
remind,3,3.538278273791973e-05,10891
died.,3,3.538278273791973e-05,10891
carrying,3,3.538278273791973e-05,10891
frannie,3,3.538278273791973e-05,10891
wore,3,3.538278273791973e-05,10891
called!,3,3.538278273791973e-05,10891
richard's,3,3.538278273791973e-05,10891
lunch.,3,3.538278273791973e-05,10891
"while,",3,3.538278273791973e-05,10891
song!,3,3.538278273791973e-05,10891
pool,3,3.538278273791973e-05,10891
stink!,3,3.538278273791973e-05,10891
(points.),3,3.538278273791973e-05,10891
"cute,",3,3.538278273791973e-05,10891
slap,3,3.538278273791973e-05,10891
box.,3,3.538278273791973e-05,10891
bar,3,3.538278273791973e-05,10891
nana.,3,3.538278273791973e-05,10891
joe?,3,3.538278273791973e-05,10891
smell.,3,3.538278273791973e-05,10891
"thought,",3,3.538278273791973e-05,10891
enjoy,3,3.538278273791973e-05,10891
eat.,3,3.538278273791973e-05,10891
hostess!,3,3.538278273791973e-05,10891
pheebs.,3,3.538278273791973e-05,10891
healthy,3,3.538278273791973e-05,10891
vermont.,3,3.538278273791973e-05,10891
air.,3,3.538278273791973e-05,10891
shopping.,3,3.538278273791973e-05,10891
cassie,3,3.538278273791973e-05,10891
can!,3,3.538278273791973e-05,10891
face.),3,3.538278273791973e-05,10891
hearing,3,3.538278273791973e-05,10891
catching,3,3.538278273791973e-05,10891
tea,3,3.538278273791973e-05,10891
"can,",3,3.538278273791973e-05,10891
(standing,3,3.538278273791973e-05,10891
(breaking,3,3.538278273791973e-05,10891
learning,3,3.538278273791973e-05,10891
thinking.,3,3.538278273791973e-05,10891
jump,3,3.538278273791973e-05,10891
subject.,3,3.538278273791973e-05,10891
mom?,3,3.538278273791973e-05,10891
something),3,3.538278273791973e-05,10891
(repeats),3,3.538278273791973e-05,10891
band,3,3.538278273791973e-05,10891
some!,3,3.538278273791973e-05,10891
is...,3,3.538278273791973e-05,10891
wife.,3,3.538278273791973e-05,10891
salad.,3,3.538278273791973e-05,10891
stupid!,3,3.538278273791973e-05,10891
leg,3,3.538278273791973e-05,10891
(stands,3,3.538278273791973e-05,10891
size,3,3.538278273791973e-05,10891
ahead,3,3.538278273791973e-05,10891
turkey's,3,3.538278273791973e-05,10891
decide,3,3.538278273791973e-05,10891
spending,3,3.538278273791973e-05,10891
deep,3,3.538278273791973e-05,10891
conversation,3,3.538278273791973e-05,10891
watch.,3,3.538278273791973e-05,10891
words,3,3.538278273791973e-05,10891
terrible?,3,3.538278273791973e-05,10891
place!,3,3.538278273791973e-05,10891
"over,",3,3.538278273791973e-05,10891
inside),3,3.538278273791973e-05,10891
mistake.,3,3.538278273791973e-05,10891
bucks.,3,3.538278273791973e-05,10891
weird!,3,3.538278273791973e-05,10891
childhood,3,3.538278273791973e-05,10891
hall.,3,3.538278273791973e-05,10891
peephole),3,3.538278273791973e-05,10891
men,3,3.538278273791973e-05,10891
parts,3,3.538278273791973e-05,10891
(into,3,3.538278273791973e-05,10891
money?,3,3.538278273791973e-05,10891
week?,3,3.538278273791973e-05,10891
tears.),3,3.538278273791973e-05,10891
"us,",3,3.538278273791973e-05,10891
green.),3,3.538278273791973e-05,10891
coulda,3,3.538278273791973e-05,10891
cookie,3,3.538278273791973e-05,10891
knows!,3,3.538278273791973e-05,10891
baby's,3,3.538278273791973e-05,10891
speaking,3,3.538278273791973e-05,10891
pours,3,3.538278273791973e-05,10891
sneak,3,3.538278273791973e-05,10891
apartment.),3,3.538278273791973e-05,10891
faked,3,3.538278273791973e-05,10891
early!,3,3.538278273791973e-05,10891
"news,",3,3.538278273791973e-05,10891
suppose,3,3.538278273791973e-05,10891
"morning,",3,3.538278273791973e-05,10891
welcome!,3,3.538278273791973e-05,10891
wild,3,3.538278273791973e-05,10891
young,3,3.538278273791973e-05,10891
ways,3,3.538278273791973e-05,10891
folders,3,3.538278273791973e-05,10891
--,3,3.538278273791973e-05,10891
"pete,",3,3.538278273791973e-05,10891
mister!,3,3.538278273791973e-05,10891
"i'm,",3,3.538278273791973e-05,10891
offered,3,3.538278273791973e-05,10891
green!,3,3.538278273791973e-05,10891
dump,3,3.538278273791973e-05,10891
leather,3,3.538278273791973e-05,10891
ultimate,3,3.538278273791973e-05,10891
touching,3,3.538278273791973e-05,10891
wow,3,3.538278273791973e-05,10891
fast.,3,3.538278273791973e-05,10891
pillowcase,3,3.538278273791973e-05,10891
knock,3,3.538278273791973e-05,10891
eat?,3,3.538278273791973e-05,10891
early.,3,3.538278273791973e-05,10891
whatd,3,3.538278273791973e-05,10891
yourself!,3,3.538278273791973e-05,10891
costumes.,3,3.538278273791973e-05,10891
(pauses,3,3.538278273791973e-05,10891
toast,3,3.538278273791973e-05,10891
sweetie?,3,3.538278273791973e-05,10891
"toast,",3,3.538278273791973e-05,10891
couch),3,3.538278273791973e-05,10891
dog.,3,3.538278273791973e-05,10891
key,3,3.538278273791973e-05,10891
everywhere.,3,3.538278273791973e-05,10891
shoulder.),3,3.538278273791973e-05,10891
heat,3,3.538278273791973e-05,10891
act,3,3.538278273791973e-05,10891
strange,3,3.538278273791973e-05,10891
fighting,3,3.538278273791973e-05,10891
sentence,3,3.538278273791973e-05,10891
hallway),3,3.538278273791973e-05,10891
present.,3,3.538278273791973e-05,10891
kills,3,3.538278273791973e-05,10891
plants.,3,3.538278273791973e-05,10891
pete's,3,3.538278273791973e-05,10891
relax.,3,3.538278273791973e-05,10891
(sarcastic),3,3.538278273791973e-05,10891
"two,",3,3.538278273791973e-05,10891
okay...,3,3.538278273791973e-05,10891
closing,3,3.538278273791973e-05,10891
ovulating,3,3.538278273791973e-05,10891
alan.,3,3.538278273791973e-05,10891
free.,3,3.538278273791973e-05,10891
stays,3,3.538278273791973e-05,10891
clothes.,3,3.538278273791973e-05,10891
good?,3,3.538278273791973e-05,10891
um-hmm.,3,3.538278273791973e-05,10891
(shouts,3,3.538278273791973e-05,10891
glasses,3,3.538278273791973e-05,10891
incredibly,3,3.538278273791973e-05,10891
"hours,",3,3.538278273791973e-05,10891
theyve,3,3.538278273791973e-05,10891
jealous,3,3.538278273791973e-05,10891
ovulating.,3,3.538278273791973e-05,10891
famous,3,3.538278273791973e-05,10891
within,3,3.538278273791973e-05,10891
deal?,3,3.538278273791973e-05,10891
you're...,3,3.538278273791973e-05,10891
weren't,3,3.538278273791973e-05,10891
sink,3,3.538278273791973e-05,10891
out!!,3,3.538278273791973e-05,10891
(pushes,3,3.538278273791973e-05,10891
"tulsa,",3,3.538278273791973e-05,10891
weird?,3,3.538278273791973e-05,10891
"broken,",3,3.538278273791973e-05,10891
rings),3,3.538278273791973e-05,10891
emily?,3,3.538278273791973e-05,10891
drink.,3,3.538278273791973e-05,10891
inviting,3,3.538278273791973e-05,10891
distance,3,3.538278273791973e-05,10891
tulsa,3,3.538278273791973e-05,10891
tip,3,3.538278273791973e-05,10891
"wedgies,",3,3.538278273791973e-05,10891
customer,3,3.538278273791973e-05,10891
around),3,3.538278273791973e-05,10891
confused,3,3.538278273791973e-05,10891
javo,3,3.538278273791973e-05,10891
stops.),3,3.538278273791973e-05,10891
(turning,3,3.538278273791973e-05,10891
question?,3,3.538278273791973e-05,10891
guy's,3,3.538278273791973e-05,10891
listening,3,3.538278273791973e-05,10891
lights!,3,3.538278273791973e-05,10891
arms,3,3.538278273791973e-05,10891
insane!,3,3.538278273791973e-05,10891
lucky,3,3.538278273791973e-05,10891
that!!,3,3.538278273791973e-05,10891
honeymoon.,3,3.538278273791973e-05,10891
screwing,3,3.538278273791973e-05,10891
couple.,3,3.538278273791973e-05,10891
incredible,3,3.538278273791973e-05,10891
shower.,3,3.538278273791973e-05,10891
beeped,3,3.538278273791973e-05,10891
why-why,3,3.538278273791973e-05,10891
jenny,3,3.538278273791973e-05,10891
em.,3,3.538278273791973e-05,10891
numbers,3,3.538278273791973e-05,10891
meat,3,3.538278273791973e-05,10891
fast!,3,3.538278273791973e-05,10891
rachel.),3,3.538278273791973e-05,10891
hello!,3,3.538278273791973e-05,10891
(mike,3,3.538278273791973e-05,10891
period,3,3.538278273791973e-05,10891
calamari,3,3.538278273791973e-05,10891
caesar,3,3.538278273791973e-05,10891
erica.,3,3.538278273791973e-05,10891
rest.,3,3.538278273791973e-05,10891
rubs,3,3.538278273791973e-05,10891
age,3,3.538278273791973e-05,10891
stuck,3,3.538278273791973e-05,10891
walk.,3,3.538278273791973e-05,10891
pain!,3,3.538278273791973e-05,10891
england,3,3.538278273791973e-05,10891
"doors,",3,3.538278273791973e-05,10891
joey.),3,3.538278273791973e-05,10891
"tired,",3,3.538278273791973e-05,10891
crying?,3,3.538278273791973e-05,10891
'til,3,3.538278273791973e-05,10891
"left,",3,3.538278273791973e-05,10891
lap,3,3.538278273791973e-05,10891
ha!,3,3.538278273791973e-05,10891
headset,3,3.538278273791973e-05,10891
off!,3,3.538278273791973e-05,10891
is-is-is,3,3.538278273791973e-05,10891
you!!,3,3.538278273791973e-05,10891
already!,3,3.538278273791973e-05,10891
hits,3,3.538278273791973e-05,10891
judge,3,3.538278273791973e-05,10891
in.),3,3.538278273791973e-05,10891
"date,",3,3.538278273791973e-05,10891
microphone),3,3.538278273791973e-05,10891
anyone.,3,3.538278273791973e-05,10891
",",3,3.538278273791973e-05,10891
skin,3,3.538278273791973e-05,10891
answering,3,3.538278273791973e-05,10891
"""i'll",3,3.538278273791973e-05,10891
catches,3,3.538278273791973e-05,10891
(thinks,3,3.538278273791973e-05,10891
lady,3,3.538278273791973e-05,10891
o'clock,3,3.538278273791973e-05,10891
painting,3,3.538278273791973e-05,10891
(lying,3,3.538278273791973e-05,10891
slept,3,3.538278273791973e-05,10891
say.),3,3.538278273791973e-05,10891
concerned.),3,3.538278273791973e-05,10891
will),3,3.538278273791973e-05,10891
below,3,3.538278273791973e-05,10891
thirty,3,3.538278273791973e-05,10891
approaches.),3,3.538278273791973e-05,10891
rumor,3,3.538278273791973e-05,10891
vegetarian,3,3.538278273791973e-05,10891
boots.,3,3.538278273791973e-05,10891
crying),3,3.538278273791973e-05,10891
goodbye.,3,3.538278273791973e-05,10891
mother.,3,3.538278273791973e-05,10891
wire,3,3.538278273791973e-05,10891
stay.,3,3.538278273791973e-05,10891
brother.,3,3.538278273791973e-05,10891
cares,3,3.538278273791973e-05,10891
"(points),",3,3.538278273791973e-05,10891
bath!,3,3.538278273791973e-05,10891
hon?,3,3.538278273791973e-05,10891
emma?,3,3.538278273791973e-05,10891
understood,3,3.538278273791973e-05,10891
seventh,3,3.538278273791973e-05,10891
where?,3,3.538278273791973e-05,10891
hooker!,3,3.538278273791973e-05,10891
"dress,",3,3.538278273791973e-05,10891
attractive.,3,3.538278273791973e-05,10891
depressed,3,3.538278273791973e-05,10891
strength,3,3.538278273791973e-05,10891
man?,3,3.538278273791973e-05,10891
two.,3,3.538278273791973e-05,10891
noise,3,3.538278273791973e-05,10891
definitely.,3,3.538278273791973e-05,10891
tons,3,3.538278273791973e-05,10891
realizes,3,3.538278273791973e-05,10891
jar,3,3.538278273791973e-05,10891
bra!,3,3.538278273791973e-05,10891
"with,",3,3.538278273791973e-05,10891
recognize,3,3.538278273791973e-05,10891
thats-thats,3,3.538278273791973e-05,10891
theyll,3,3.538278273791973e-05,10891
"myself,",3,3.538278273791973e-05,10891
lasagne,3,3.538278273791973e-05,10891
bottom,3,3.538278273791973e-05,10891
breasts,3,3.538278273791973e-05,10891
felt,3,3.538278273791973e-05,10891
dont?,3,3.538278273791973e-05,10891
meeting,3,3.538278273791973e-05,10891
ice!,3,3.538278273791973e-05,10891
table!,3,3.538278273791973e-05,10891
david.,3,3.538278273791973e-05,10891
funny!,3,3.538278273791973e-05,10891
small.,3,3.538278273791973e-05,10891
street.,3,3.538278273791973e-05,10891
showed,3,3.538278273791973e-05,10891
herself.),3,3.538278273791973e-05,10891
(rolling,3,3.538278273791973e-05,10891
empty!,3,3.538278273791973e-05,10891
life!,3,3.538278273791973e-05,10891
(excited),3,3.538278273791973e-05,10891
rolled,3,3.538278273791973e-05,10891
(laughs.),3,3.538278273791973e-05,10891
(handing,3,3.538278273791973e-05,10891
empty,3,3.538278273791973e-05,10891
hands.,3,3.538278273791973e-05,10891
something.),3,3.538278273791973e-05,10891
eyes.,3,3.538278273791973e-05,10891
eye!,3,3.538278273791973e-05,10891
relax,3,3.538278273791973e-05,10891
deserve,3,3.538278273791973e-05,10891
monkey,3,3.538278273791973e-05,10891
backs,3,3.538278273791973e-05,10891
"run,",3,3.538278273791973e-05,10891
"stuff,",3,3.538278273791973e-05,10891
run!,3,3.538278273791973e-05,10891
vegas,3,3.538278273791973e-05,10891
better?,3,3.538278273791973e-05,10891
brother's,3,3.538278273791973e-05,10891
number!,3,3.538278273791973e-05,10891
blue.,3,3.538278273791973e-05,10891
interesting!,3,3.538278273791973e-05,10891
rub,3,3.538278273791973e-05,10891
on.),3,3.538278273791973e-05,10891
"head,",3,3.538278273791973e-05,10891
dinners,3,3.538278273791973e-05,10891
"call,",3,3.538278273791973e-05,10891
twelve,3,3.538278273791973e-05,10891
dice),3,3.538278273791973e-05,10891
professional,3,3.538278273791973e-05,10891
what!,3,3.538278273791973e-05,10891
pretty.,3,3.538278273791973e-05,10891
college,3,3.538278273791973e-05,10891
know!!!,3,3.538278273791973e-05,10891
lucky.,3,3.538278273791973e-05,10891
aww!,3,3.538278273791973e-05,10891
shed,3,3.538278273791973e-05,10891
assistant,3,3.538278273791973e-05,10891
dating,3,3.538278273791973e-05,10891
assistant!,3,3.538278273791973e-05,10891
stunned,3,3.538278273791973e-05,10891
quite,3,3.538278273791973e-05,10891
anniversary.,3,3.538278273791973e-05,10891
bedroom.),3,3.538278273791973e-05,10891
(and,3,3.538278273791973e-05,10891
magazine,3,3.538278273791973e-05,10891
music.,3,3.538278273791973e-05,10891
forgotten,3,3.538278273791973e-05,10891
disgusted,3,3.538278273791973e-05,10891
calls,3,3.538278273791973e-05,10891
shocked,3,3.538278273791973e-05,10891
woman!,3,3.538278273791973e-05,10891
organize,3,3.538278273791973e-05,10891
okay?!,3,3.538278273791973e-05,10891
clerk),3,3.538278273791973e-05,10891
"hand,",3,3.538278273791973e-05,10891
month.,3,3.538278273791973e-05,10891
woman's,3,3.538278273791973e-05,10891
bubbles.,3,3.538278273791973e-05,10891
mix,3,3.538278273791973e-05,10891
london,3,3.538278273791973e-05,10891
father,3,3.538278273791973e-05,10891
anniversary!,3,3.538278273791973e-05,10891
stands,3,3.538278273791973e-05,10891
(she's,3,3.538278273791973e-05,10891
i'm-i'm,3,3.538278273791973e-05,10891
classes,3,3.538278273791973e-05,10891
school?,3,3.538278273791973e-05,10891
"at,",3,3.538278273791973e-05,10891
"5,",3,3.538278273791973e-05,10891
phoebe...,3,3.538278273791973e-05,10891
different!,3,3.538278273791973e-05,10891
learned,3,3.538278273791973e-05,10891
joey!!,3,3.538278273791973e-05,10891
doctor.,3,3.538278273791973e-05,10891
myself,3,3.538278273791973e-05,10891
favourite,3,3.538278273791973e-05,10891
win!,3,3.538278273791973e-05,10891
pete,3,3.538278273791973e-05,10891
(quickly,3,3.538278273791973e-05,10891
no-no!,3,3.538278273791973e-05,10891
way.),3,3.538278273791973e-05,10891
okay!!,3,3.538278273791973e-05,10891
creepy,3,3.538278273791973e-05,10891
family.,3,3.538278273791973e-05,10891
"worry,",3,3.538278273791973e-05,10891
"today,",3,3.538278273791973e-05,10891
sick),3,3.538278273791973e-05,10891
welcome.,3,3.538278273791973e-05,10891
better!,3,3.538278273791973e-05,10891
trade,3,3.538278273791973e-05,10891
they'd,3,3.538278273791973e-05,10891
spring,3,3.538278273791973e-05,10891
reach,3,3.538278273791973e-05,10891
tow.),3,3.538278273791973e-05,10891
relax!,3,3.538278273791973e-05,10891
efficient.,3,3.538278273791973e-05,10891
open.,3,3.538278273791973e-05,10891
suck!,3,3.538278273791973e-05,10891
tastes,3,3.538278273791973e-05,10891
bird,3,3.538278273791973e-05,10891
great?,3,3.538278273791973e-05,10891
enters.),3,3.538278273791973e-05,10891
wash,3,3.538278273791973e-05,10891
yell,3,3.538278273791973e-05,10891
"(again,",3,3.538278273791973e-05,10891
kitchen?,3,3.538278273791973e-05,10891
"somewhere,",3,3.538278273791973e-05,10891
excitedly),3,3.538278273791973e-05,10891
marinara,3,3.538278273791973e-05,10891
think.,3,3.538278273791973e-05,10891
ago,3,3.538278273791973e-05,10891
commitment,3,3.538278273791973e-05,10891
"idea,",3,3.538278273791973e-05,10891
longer,3,3.538278273791973e-05,10891
(little,3,3.538278273791973e-05,10891
drunk!,3,3.538278273791973e-05,10891
friends!,3,3.538278273791973e-05,10891
(faking,3,3.538278273791973e-05,10891
i-im,3,3.538278273791973e-05,10891
porsche,3,3.538278273791973e-05,10891
someones,3,3.538278273791973e-05,10891
chance.,3,3.538278273791973e-05,10891
necklace,3,3.538278273791973e-05,10891
birthday.,3,3.538278273791973e-05,10891
"brother,",3,3.538278273791973e-05,10891
teeth,3,3.538278273791973e-05,10891
trouble.,3,3.538278273791973e-05,10891
leave.,3,3.538278273791973e-05,10891
"new,",3,3.538278273791973e-05,10891
easy.,3,3.538278273791973e-05,10891
doctors,3,3.538278273791973e-05,10891
notices,3,3.538278273791973e-05,10891
she'll,3,3.538278273791973e-05,10891
what!?,3,3.538278273791973e-05,10891
naked?,3,3.538278273791973e-05,10891
notes,3,3.538278273791973e-05,10891
china,3,3.538278273791973e-05,10891
dish,3,3.538278273791973e-05,10891
table),3,3.538278273791973e-05,10891
grade.,3,3.538278273791973e-05,10891
flower,3,3.538278273791973e-05,10891
"did,",3,3.538278273791973e-05,10891
arm),3,3.538278273791973e-05,10891
delivery,3,3.538278273791973e-05,10891
expect,3,3.538278273791973e-05,10891
roommate.,3,3.538278273791973e-05,10891
wine,3,3.538278273791973e-05,10891
regular,3,3.538278273791973e-05,10891
"""what",3,3.538278273791973e-05,10891
smoked,3,3.538278273791973e-05,10891
dirty,3,3.538278273791973e-05,10891
soap,3,3.538278273791973e-05,10891
"nope,",3,3.538278273791973e-05,10891
opportunity,3,3.538278273791973e-05,10891
hand.,3,3.538278273791973e-05,10891
the...,3,3.538278273791973e-05,10891
job?,3,3.538278273791973e-05,10891
course!,3,3.538278273791973e-05,10891
mint,3,3.538278273791973e-05,10891
maybe.,3,3.538278273791973e-05,10891
problem!,3,3.538278273791973e-05,10891
secretly,3,3.538278273791973e-05,10891
"table,",3,3.538278273791973e-05,10891
(loudly),3,3.538278273791973e-05,10891
forth,3,3.538278273791973e-05,10891
happens.,3,3.538278273791973e-05,10891
exit.),3,3.538278273791973e-05,10891
resume,3,3.538278273791973e-05,10891
enjoying,3,3.538278273791973e-05,10891
"win,",3,3.538278273791973e-05,10891
"laugh,",3,3.538278273791973e-05,10891
maintenance.,3,3.538278273791973e-05,10891
decision.,3,3.538278273791973e-05,10891
forever.,3,3.538278273791973e-05,10891
clears,3,3.538278273791973e-05,10891
(rubs,3,3.538278273791973e-05,10891
weight,3,3.538278273791973e-05,10891
amanda,3,3.538278273791973e-05,10891
birds.,3,3.538278273791973e-05,10891
incredible!,3,3.538278273791973e-05,10891
died,3,3.538278273791973e-05,10891
wrote,3,3.538278273791973e-05,10891
bottle,3,3.538278273791973e-05,10891
scare,3,3.538278273791973e-05,10891
(covers,3,3.538278273791973e-05,10891
year!,3,3.538278273791973e-05,10891
lots,3,3.538278273791973e-05,10891
walk?,3,3.538278273791973e-05,10891
dear,3,3.538278273791973e-05,10891
ms.,3,3.538278273791973e-05,10891
show!,3,3.538278273791973e-05,10891
boxes,3,3.538278273791973e-05,10891
(closing,3,3.538278273791973e-05,10891
kidding?!,3,3.538278273791973e-05,10891
significant,3,3.538278273791973e-05,10891
plate.,3,3.538278273791973e-05,10891
cant!,3,3.538278273791973e-05,10891
middle,3,3.538278273791973e-05,10891
worlds,3,3.538278273791973e-05,10891
presents?,3,3.538278273791973e-05,10891
change!,3,3.538278273791973e-05,10891
forgot.,3,3.538278273791973e-05,10891
names,3,3.538278273791973e-05,10891
apartment.,3,3.538278273791973e-05,10891
subway,3,3.538278273791973e-05,10891
pants.,3,3.538278273791973e-05,10891
sounded,3,3.538278273791973e-05,10891
ping,3,3.538278273791973e-05,10891
forever?,3,3.538278273791973e-05,10891
doesn't.,3,3.538278273791973e-05,10891
justi,3,3.538278273791973e-05,10891
"second,",3,3.538278273791973e-05,10891
hide,3,3.538278273791973e-05,10891
upset.,3,3.538278273791973e-05,10891
"because,",3,3.538278273791973e-05,10891
joins,3,3.538278273791973e-05,10891
cleaned,3,3.538278273791973e-05,10891
named,3,3.538278273791973e-05,10891
(reading),3,3.538278273791973e-05,10891
cried,3,3.538278273791973e-05,10891
it'll,3,3.538278273791973e-05,10891
messing,3,3.538278273791973e-05,10891
imagine,3,3.538278273791973e-05,10891
dont!,3,3.538278273791973e-05,10891
"enough,",3,3.538278273791973e-05,10891
"you?""",3,3.538278273791973e-05,10891
split,3,3.538278273791973e-05,10891
"times,",3,3.538278273791973e-05,10891
test,3,3.538278273791973e-05,10891
propose,3,3.538278273791973e-05,10891
anyone?,3,3.538278273791973e-05,10891
teasing,3,3.538278273791973e-05,10891
guessing,3,3.538278273791973e-05,10891
(walking,3,3.538278273791973e-05,10891
congratulations!,3,3.538278273791973e-05,10891
crap!,3,3.538278273791973e-05,10891
smiling,3,3.538278273791973e-05,10891
plan!,3,3.538278273791973e-05,10891
inches,3,3.538278273791973e-05,10891
watch!,3,3.538278273791973e-05,10891
fat.,3,3.538278273791973e-05,10891
ii,3,3.538278273791973e-05,10891
charming,3,3.538278273791973e-05,10891
"tomorrow,",3,3.538278273791973e-05,10891
all!,3,3.538278273791973e-05,10891
(laughing),3,3.538278273791973e-05,10891
tears),3,3.538278273791973e-05,10891
different.,3,3.538278273791973e-05,10891
jokes.,3,3.538278273791973e-05,10891
tells,3,3.538278273791973e-05,10891
smart.,3,3.538278273791973e-05,10891
(whispering),3,3.538278273791973e-05,10891
idiot,3,3.538278273791973e-05,10891
"short,",3,3.538278273791973e-05,10891
everybody!,3,3.538278273791973e-05,10891
two!,3,3.538278273791973e-05,10891
wind,3,3.538278273791973e-05,10891
round,3,3.538278273791973e-05,10891
papers,3,3.538278273791973e-05,10891
picture.),3,3.538278273791973e-05,10891
laughing.),3,3.538278273791973e-05,10891
year's,3,3.538278273791973e-05,10891
huddle,3,3.538278273791973e-05,10891
feel?,3,3.538278273791973e-05,10891
"food,",3,3.538278273791973e-05,10891
dance!,3,3.538278273791973e-05,10891
"happen,",3,3.538278273791973e-05,10891
word!,3,3.538278273791973e-05,10891
22.,3,3.538278273791973e-05,10891
"about,",3,3.538278273791973e-05,10891
gosh!,3,3.538278273791973e-05,10891
other.,3,3.538278273791973e-05,10891
mouth,3,3.538278273791973e-05,10891
pulling,3,3.538278273791973e-05,10891
house!,3,3.538278273791973e-05,10891
(closes,3,3.538278273791973e-05,10891
cough,3,3.538278273791973e-05,10891
caught,3,3.538278273791973e-05,10891
men's,3,3.538278273791973e-05,10891
shirt,3,3.538278273791973e-05,10891
unbelievable!,3,3.538278273791973e-05,10891
lives.,3,3.538278273791973e-05,10891
laugh,3,3.538278273791973e-05,10891
sexy.,3,3.538278273791973e-05,10891
sock,3,3.538278273791973e-05,10891
erica),3,3.538278273791973e-05,10891
drunk.,3,3.538278273791973e-05,10891
"hypothetically,",3,3.538278273791973e-05,10891
ok!,3,3.538278273791973e-05,10891
then!,3,3.538278273791973e-05,10891
porn.,3,3.538278273791973e-05,10891
kicks,3,3.538278273791973e-05,10891
(smiling),3,3.538278273791973e-05,10891
binder,3,3.538278273791973e-05,10891
"friends,",3,3.538278273791973e-05,10891
gary,3,3.538278273791973e-05,10891
secret.,3,3.538278273791973e-05,10891
basket,3,3.538278273791973e-05,10891
when?,3,3.538278273791973e-05,10891
thrown,3,3.538278273791973e-05,10891
"breathe,",3,3.538278273791973e-05,10891
allowed,3,3.538278273791973e-05,10891
play.,3,3.538278273791973e-05,10891
floor!,3,3.538278273791973e-05,10891
long?,3,3.538278273791973e-05,10891
opportunity.,3,3.538278273791973e-05,10891
purse,3,3.538278273791973e-05,10891
want?,3,3.538278273791973e-05,10891
left!,3,3.538278273791973e-05,10891
aunt!,3,3.538278273791973e-05,10891
about!,3,3.538278273791973e-05,10891
(points),3,3.538278273791973e-05,10891
woman),3,3.538278273791973e-05,10891
ya.,3,3.538278273791973e-05,10891
right?!,3,3.538278273791973e-05,10891
she?,3,3.538278273791973e-05,10891
monica...,3,3.538278273791973e-05,10891
shark,3,3.538278273791973e-05,10891
stuffed,3,3.538278273791973e-05,10891
keys,3,3.538278273791973e-05,10891
partners.,3,3.538278273791973e-05,10891
(grabbing,3,3.538278273791973e-05,10891
engaged!,3,3.538278273791973e-05,10891
finger,3,3.538278273791973e-05,10891
hiding,3,3.538278273791973e-05,10891
anyway?,3,3.538278273791973e-05,10891
keys.,3,3.538278273791973e-05,10891
gym,3,3.538278273791973e-05,10891
pot,3,3.538278273791973e-05,10891
surprise.,3,3.538278273791973e-05,10891
attack,3,3.538278273791973e-05,10891
lock,3,3.538278273791973e-05,10891
nose,3,3.538278273791973e-05,10891
everything!,2,2.358852182527982e-05,10891
"lost,",2,2.358852182527982e-05,10891
"sauce,",2,2.358852182527982e-05,10891
train,2,2.358852182527982e-05,10891
"too,",2,2.358852182527982e-05,10891
served,2,2.358852182527982e-05,10891
hilarious!,2,2.358852182527982e-05,10891
"nuts,",2,2.358852182527982e-05,10891
gunther,2,2.358852182527982e-05,10891
pine,2,2.358852182527982e-05,10891
(storms,2,2.358852182527982e-05,10891
"apartment,",2,2.358852182527982e-05,10891
hiring,2,2.358852182527982e-05,10891
van.,2,2.358852182527982e-05,10891
business.,2,2.358852182527982e-05,10891
"anymore,",2,2.358852182527982e-05,10891
loudly,2,2.358852182527982e-05,10891
"things,",2,2.358852182527982e-05,10891
slams,2,2.358852182527982e-05,10891
would.,2,2.358852182527982e-05,10891
"week,",2,2.358852182527982e-05,10891
"hug,",2,2.358852182527982e-05,10891
junior,2,2.358852182527982e-05,10891
compete,2,2.358852182527982e-05,10891
realised,2,2.358852182527982e-05,10891
umm...,2,2.358852182527982e-05,10891
"quit,",2,2.358852182527982e-05,10891
lot!,2,2.358852182527982e-05,10891
"other,",2,2.358852182527982e-05,10891
girl's,2,2.358852182527982e-05,10891
airport,2,2.358852182527982e-05,10891
kathy.,2,2.358852182527982e-05,10891
"sleep,",2,2.358852182527982e-05,10891
week!,2,2.358852182527982e-05,10891
"be,",2,2.358852182527982e-05,10891
phone!,2,2.358852182527982e-05,10891
card?,2,2.358852182527982e-05,10891
tv.),2,2.358852182527982e-05,10891
x,2,2.358852182527982e-05,10891
cookies!,2,2.358852182527982e-05,10891
sat,2,2.358852182527982e-05,10891
harder),2,2.358852182527982e-05,10891
screw,2,2.358852182527982e-05,10891
books.,2,2.358852182527982e-05,10891
or!,2,2.358852182527982e-05,10891
"could,",2,2.358852182527982e-05,10891
bakery,2,2.358852182527982e-05,10891
vodka,2,2.358852182527982e-05,10891
wearing.),2,2.358852182527982e-05,10891
emily!,2,2.358852182527982e-05,10891
dumb,2,2.358852182527982e-05,10891
sauce,2,2.358852182527982e-05,10891
already?!,2,2.358852182527982e-05,10891
bags!,2,2.358852182527982e-05,10891
`cause,2,2.358852182527982e-05,10891
"little,",2,2.358852182527982e-05,10891
wallet.),2,2.358852182527982e-05,10891
perfect!,2,2.358852182527982e-05,10891
department,2,2.358852182527982e-05,10891
brides,2,2.358852182527982e-05,10891
ruin,2,2.358852182527982e-05,10891
chefs,2,2.358852182527982e-05,10891
spider,2,2.358852182527982e-05,10891
smoking,2,2.358852182527982e-05,10891
realise,2,2.358852182527982e-05,10891
hat),2,2.358852182527982e-05,10891
suddenly.),2,2.358852182527982e-05,10891
gay,2,2.358852182527982e-05,10891
"cold,",2,2.358852182527982e-05,10891
review,2,2.358852182527982e-05,10891
creeps,2,2.358852182527982e-05,10891
"ahh,",2,2.358852182527982e-05,10891
college?,2,2.358852182527982e-05,10891
luck!,2,2.358852182527982e-05,10891
fresh,2,2.358852182527982e-05,10891
"finger,",2,2.358852182527982e-05,10891
(steps,2,2.358852182527982e-05,10891
but-but,2,2.358852182527982e-05,10891
moves.,2,2.358852182527982e-05,10891
colonel,2,2.358852182527982e-05,10891
phase!,2,2.358852182527982e-05,10891
laughing?,2,2.358852182527982e-05,10891
shoot!,2,2.358852182527982e-05,10891
good-bye.,2,2.358852182527982e-05,10891
zones.,2,2.358852182527982e-05,10891
erogenous,2,2.358852182527982e-05,10891
morning!,2,2.358852182527982e-05,10891
basic,2,2.358852182527982e-05,10891
school!,2,2.358852182527982e-05,10891
yknow?,2,2.358852182527982e-05,10891
hurts!!,2,2.358852182527982e-05,10891
pain),2,2.358852182527982e-05,10891
passionately.),2,2.358852182527982e-05,10891
no?,2,2.358852182527982e-05,10891
potato,2,2.358852182527982e-05,10891
ennnh.,2,2.358852182527982e-05,10891
fridge,2,2.358852182527982e-05,10891
move.,2,2.358852182527982e-05,10891
flirting,2,2.358852182527982e-05,10891
ear,2,2.358852182527982e-05,10891
"uh-oh,",2,2.358852182527982e-05,10891
should.,2,2.358852182527982e-05,10891
lean,2,2.358852182527982e-05,10891
made.,2,2.358852182527982e-05,10891
"means,",2,2.358852182527982e-05,10891
monicas,2,2.358852182527982e-05,10891
strip,2,2.358852182527982e-05,10891
satisfied.),2,2.358852182527982e-05,10891
"matthews,",2,2.358852182527982e-05,10891
controlled,2,2.358852182527982e-05,10891
yelled,2,2.358852182527982e-05,10891
labelling,2,2.358852182527982e-05,10891
basement,2,2.358852182527982e-05,10891
petes,2,2.358852182527982e-05,10891
"oh-oh,",2,2.358852182527982e-05,10891
"hear,",2,2.358852182527982e-05,10891
"""the",2,2.358852182527982e-05,10891
"3-2,",2,2.358852182527982e-05,10891
(at,2,2.358852182527982e-05,10891
couldnt...bend,2,2.358852182527982e-05,10891
"4-7,",2,2.358852182527982e-05,10891
pants),2,2.358852182527982e-05,10891
bless,2,2.358852182527982e-05,10891
"5-7,",2,2.358852182527982e-05,10891
matthews.,2,2.358852182527982e-05,10891
"1-2-3,",2,2.358852182527982e-05,10891
"6-7,",2,2.358852182527982e-05,10891
"7,",2,2.358852182527982e-05,10891
blocks,2,2.358852182527982e-05,10891
"1,",2,2.358852182527982e-05,10891
7..77-7-7-7-7-7-7-7-7-7-7-7(mouths,2,2.358852182527982e-05,10891
next?,2,2.358852182527982e-05,10891
seven!,2,2.358852182527982e-05,10891
"six,",2,2.358852182527982e-05,10891
(calls,2,2.358852182527982e-05,10891
right!!,2,2.358852182527982e-05,10891
"tried,",2,2.358852182527982e-05,10891
bye-bye!,2,2.358852182527982e-05,10891
"five,",2,2.358852182527982e-05,10891
"pretty,",2,2.358852182527982e-05,10891
"three),",2,2.358852182527982e-05,10891
7)!,2,2.358852182527982e-05,10891
through.,2,2.358852182527982e-05,10891
freezer,2,2.358852182527982e-05,10891
enough!,2,2.358852182527982e-05,10891
set.,2,2.358852182527982e-05,10891
die,2,2.358852182527982e-05,10891
parents?,2,2.358852182527982e-05,10891
richards,2,2.358852182527982e-05,10891
specials,2,2.358852182527982e-05,10891
peed,2,2.358852182527982e-05,10891
livin,2,2.358852182527982e-05,10891
matthews,2,2.358852182527982e-05,10891
passed,2,2.358852182527982e-05,10891
hire,2,2.358852182527982e-05,10891
huge!,2,2.358852182527982e-05,10891
restaurant?,2,2.358852182527982e-05,10891
cheese?,2,2.358852182527982e-05,10891
"hurt,",2,2.358852182527982e-05,10891
baked,2,2.358852182527982e-05,10891
porn!,2,2.358852182527982e-05,10891
(putting,2,2.358852182527982e-05,10891
sixty,2,2.358852182527982e-05,10891
transponding.,2,2.358852182527982e-05,10891
drops!,2,2.358852182527982e-05,10891
deserves,2,2.358852182527982e-05,10891
nooooooooo!!!!!,2,2.358852182527982e-05,10891
ones.,2,2.358852182527982e-05,10891
accent.,2,2.358852182527982e-05,10891
because!,2,2.358852182527982e-05,10891
biting,2,2.358852182527982e-05,10891
fantasy!,2,2.358852182527982e-05,10891
exactly.,2,2.358852182527982e-05,10891
rooster?,2,2.358852182527982e-05,10891
officially,2,2.358852182527982e-05,10891
"kiss,",2,2.358852182527982e-05,10891
positive,2,2.358852182527982e-05,10891
eye.),2,2.358852182527982e-05,10891
hes-hes,2,2.358852182527982e-05,10891
"chef,",2,2.358852182527982e-05,10891
cards,2,2.358852182527982e-05,10891
on...,2,2.358852182527982e-05,10891
noise.,2,2.358852182527982e-05,10891
flips,2,2.358852182527982e-05,10891
plans,2,2.358852182527982e-05,10891
cold!,2,2.358852182527982e-05,10891
"glasses,",2,2.358852182527982e-05,10891
changes?,2,2.358852182527982e-05,10891
ha-ha!,2,2.358852182527982e-05,10891
"cant,",2,2.358852182527982e-05,10891
crying!,2,2.358852182527982e-05,10891
city,2,2.358852182527982e-05,10891
boyfriend!,2,2.358852182527982e-05,10891
motorcycle,2,2.358852182527982e-05,10891
hurts,2,2.358852182527982e-05,10891
on-call,2,2.358852182527982e-05,10891
ago!,2,2.358852182527982e-05,10891
pregnant?,2,2.358852182527982e-05,10891
caterer,2,2.358852182527982e-05,10891
speaker,2,2.358852182527982e-05,10891
town.,2,2.358852182527982e-05,10891
mention,2,2.358852182527982e-05,10891
(disappointed),2,2.358852182527982e-05,10891
super,2,2.358852182527982e-05,10891
gross!!,2,2.358852182527982e-05,10891
"thinking?""",2,2.358852182527982e-05,10891
emilys,2,2.358852182527982e-05,10891
and?,2,2.358852182527982e-05,10891
known,2,2.358852182527982e-05,10891
dress),2,2.358852182527982e-05,10891
kings,2,2.358852182527982e-05,10891
i-ive,2,2.358852182527982e-05,10891
killed,2,2.358852182527982e-05,10891
til,2,2.358852182527982e-05,10891
bedroom.,2,2.358852182527982e-05,10891
fashion.,2,2.358852182527982e-05,10891
meat.,2,2.358852182527982e-05,10891
turkey.,2,2.358852182527982e-05,10891
group),2,2.358852182527982e-05,10891
bursts,2,2.358852182527982e-05,10891
veil,2,2.358852182527982e-05,10891
pins,2,2.358852182527982e-05,10891
red,2,2.358852182527982e-05,10891
contest.,2,2.358852182527982e-05,10891
tribbiani?,2,2.358852182527982e-05,10891
invitations,2,2.358852182527982e-05,10891
office!,2,2.358852182527982e-05,10891
around?,2,2.358852182527982e-05,10891
scream,2,2.358852182527982e-05,10891
vows,2,2.358852182527982e-05,10891
breasts.,2,2.358852182527982e-05,10891
replace,2,2.358852182527982e-05,10891
megan!,2,2.358852182527982e-05,10891
tugs,2,2.358852182527982e-05,10891
for!,2,2.358852182527982e-05,10891
kings.,2,2.358852182527982e-05,10891
hidden,2,2.358852182527982e-05,10891
ceremony.,2,2.358852182527982e-05,10891
killing,2,2.358852182527982e-05,10891
slaps,2,2.358852182527982e-05,10891
(breaks,2,2.358852182527982e-05,10891
minister,2,2.358852182527982e-05,10891
perform,2,2.358852182527982e-05,10891
ladies.,2,2.358852182527982e-05,10891
chest.),2,2.358852182527982e-05,10891
hexadrin.,2,2.358852182527982e-05,10891
possible,2,2.358852182527982e-05,10891
gotcha.,2,2.358852182527982e-05,10891
outside),2,2.358852182527982e-05,10891
advantage.,2,2.358852182527982e-05,10891
kisser.,2,2.358852182527982e-05,10891
hm-hmm!,2,2.358852182527982e-05,10891
anyway!,2,2.358852182527982e-05,10891
upset!,2,2.358852182527982e-05,10891
it-it,2,2.358852182527982e-05,10891
important.,2,2.358852182527982e-05,10891
twelve.,2,2.358852182527982e-05,10891
butter,2,2.358852182527982e-05,10891
"geller,",2,2.358852182527982e-05,10891
"""you",2,2.358852182527982e-05,10891
father.,2,2.358852182527982e-05,10891
sense!,2,2.358852182527982e-05,10891
single.,2,2.358852182527982e-05,10891
blood.,2,2.358852182527982e-05,10891
honeymoon!,2,2.358852182527982e-05,10891
lounge!,2,2.358852182527982e-05,10891
smells,2,2.358852182527982e-05,10891
honeymoon,2,2.358852182527982e-05,10891
greg,2,2.358852182527982e-05,10891
joke?,2,2.358852182527982e-05,10891
greg?,2,2.358852182527982e-05,10891
questions,2,2.358852182527982e-05,10891
well!,2,2.358852182527982e-05,10891
tim?,2,2.358852182527982e-05,10891
tim),2,2.358852182527982e-05,10891
weeks.,2,2.358852182527982e-05,10891
eleven.,2,2.358852182527982e-05,10891
(everyone,2,2.358852182527982e-05,10891
dollar,2,2.358852182527982e-05,10891
lit,2,2.358852182527982e-05,10891
tim,2,2.358852182527982e-05,10891
spoke,2,2.358852182527982e-05,10891
punch,2,2.358852182527982e-05,10891
sisters,2,2.358852182527982e-05,10891
cleaned!,2,2.358852182527982e-05,10891
clean!,2,2.358852182527982e-05,10891
myself!,2,2.358852182527982e-05,10891
high-five,2,2.358852182527982e-05,10891
nine,2,2.358852182527982e-05,10891
whew.,2,2.358852182527982e-05,10891
salt,2,2.358852182527982e-05,10891
play?,2,2.358852182527982e-05,10891
todays,2,2.358852182527982e-05,10891
glad.,2,2.358852182527982e-05,10891
reached,2,2.358852182527982e-05,10891
bing!,2,2.358852182527982e-05,10891
jack,2,2.358852182527982e-05,10891
favor,2,2.358852182527982e-05,10891
steam,2,2.358852182527982e-05,10891
trips,2,2.358852182527982e-05,10891
hard!,2,2.358852182527982e-05,10891
hour!,2,2.358852182527982e-05,10891
doin?,2,2.358852182527982e-05,10891
"prince,",2,2.358852182527982e-05,10891
"ago,",2,2.358852182527982e-05,10891
pregnancy,2,2.358852182527982e-05,10891
test.,2,2.358852182527982e-05,10891
pregnant?!,2,2.358852182527982e-05,10891
eighteen,2,2.358852182527982e-05,10891
false,2,2.358852182527982e-05,10891
floor.),2,2.358852182527982e-05,10891
embarrass,2,2.358852182527982e-05,10891
easily,2,2.358852182527982e-05,10891
move.),2,2.358852182527982e-05,10891
dads,2,2.358852182527982e-05,10891
(mrs.,2,2.358852182527982e-05,10891
handsome!,2,2.358852182527982e-05,10891
scenario,2,2.358852182527982e-05,10891
base,2,2.358852182527982e-05,10891
charlie.,2,2.358852182527982e-05,10891
announce,2,2.358852182527982e-05,10891
(returning),2,2.358852182527982e-05,10891
locations,2,2.358852182527982e-05,10891
budget,2,2.358852182527982e-05,10891
opinion,2,2.358852182527982e-05,10891
mind.,2,2.358852182527982e-05,10891
halloween,2,2.358852182527982e-05,10891
fund,2,2.358852182527982e-05,10891
beach,2,2.358852182527982e-05,10891
invited.,2,2.358852182527982e-05,10891
wedged,2,2.358852182527982e-05,10891
"our,",2,2.358852182527982e-05,10891
have?,2,2.358852182527982e-05,10891
marriage.,2,2.358852182527982e-05,10891
cookies.,2,2.358852182527982e-05,10891
recipe,2,2.358852182527982e-05,10891
nutmeg.,2,2.358852182527982e-05,10891
recipe?,2,2.358852182527982e-05,10891
name?,2,2.358852182527982e-05,10891
nestle,2,2.358852182527982e-05,10891
discount,2,2.358852182527982e-05,10891
oooh!,2,2.358852182527982e-05,10891
justits,2,2.358852182527982e-05,10891
past.,2,2.358852182527982e-05,10891
guitar,2,2.358852182527982e-05,10891
(knocks,2,2.358852182527982e-05,10891
finds,2,2.358852182527982e-05,10891
carry,2,2.358852182527982e-05,10891
talks,2,2.358852182527982e-05,10891
"goodness,",2,2.358852182527982e-05,10891
exam,2,2.358852182527982e-05,10891
freak!,2,2.358852182527982e-05,10891
fair!,2,2.358852182527982e-05,10891
cry.),2,2.358852182527982e-05,10891
tofall,2,2.358852182527982e-05,10891
bestmy,2,2.358852182527982e-05,10891
likely,2,2.358852182527982e-05,10891
"(joey,",2,2.358852182527982e-05,10891
burst,2,2.358852182527982e-05,10891
engaged!!!,2,2.358852182527982e-05,10891
yells,2,2.358852182527982e-05,10891
fiancee,2,2.358852182527982e-05,10891
20!,2,2.358852182527982e-05,10891
throat.),2,2.358852182527982e-05,10891
plaza.,2,2.358852182527982e-05,10891
shoes!,2,2.358852182527982e-05,10891
spot,2,2.358852182527982e-05,10891
you-you-you,2,2.358852182527982e-05,10891
"champagne,",2,2.358852182527982e-05,10891
underwear,2,2.358852182527982e-05,10891
one),2,2.358852182527982e-05,10891
smile.,2,2.358852182527982e-05,10891
maitre,2,2.358852182527982e-05,10891
drums,2,2.358852182527982e-05,10891
"presents,",2,2.358852182527982e-05,10891
twirling,2,2.358852182527982e-05,10891
beard.),2,2.358852182527982e-05,10891
precious,2,2.358852182527982e-05,10891
grew,2,2.358852182527982e-05,10891
understand!,2,2.358852182527982e-05,10891
ass.,2,2.358852182527982e-05,10891
blood,2,2.358852182527982e-05,10891
surprised,2,2.358852182527982e-05,10891
possibly,2,2.358852182527982e-05,10891
wrap.,2,2.358852182527982e-05,10891
bundled,2,2.358852182527982e-05,10891
(chandlers,2,2.358852182527982e-05,10891
boring,2,2.358852182527982e-05,10891
awake?,2,2.358852182527982e-05,10891
estate,2,2.358852182527982e-05,10891
selling,2,2.358852182527982e-05,10891
fit,2,2.358852182527982e-05,10891
furry,2,2.358852182527982e-05,10891
birthday!,2,2.358852182527982e-05,10891
"worth,",2,2.358852182527982e-05,10891
handles,2,2.358852182527982e-05,10891
shake,2,2.358852182527982e-05,10891
smoke?,2,2.358852182527982e-05,10891
face?!,2,2.358852182527982e-05,10891
system!,2,2.358852182527982e-05,10891
drowning,2,2.358852182527982e-05,10891
photographer,2,2.358852182527982e-05,10891
system,2,2.358852182527982e-05,10891
honor,2,2.358852182527982e-05,10891
fat?!,2,2.358852182527982e-05,10891
specific,2,2.358852182527982e-05,10891
per,2,2.358852182527982e-05,10891
character,2,2.358852182527982e-05,10891
clark.,2,2.358852182527982e-05,10891
easy?,2,2.358852182527982e-05,10891
assistant.,2,2.358852182527982e-05,10891
jacket),2,2.358852182527982e-05,10891
pie!,2,2.358852182527982e-05,10891
uh-oh!,2,2.358852182527982e-05,10891
feeding,2,2.358852182527982e-05,10891
"oooh,",2,2.358852182527982e-05,10891
dog's,2,2.358852182527982e-05,10891
4.,2,2.358852182527982e-05,10891
strong.,2,2.358852182527982e-05,10891
neighbors.,2,2.358852182527982e-05,10891
street,2,2.358852182527982e-05,10891
rules.,2,2.358852182527982e-05,10891
em?,2,2.358852182527982e-05,10891
brenda,2,2.358852182527982e-05,10891
jeans!,2,2.358852182527982e-05,10891
ink,2,2.358852182527982e-05,10891
works.,2,2.358852182527982e-05,10891
magazines,2,2.358852182527982e-05,10891
ticket,2,2.358852182527982e-05,10891
see!,2,2.358852182527982e-05,10891
restaurant!,2,2.358852182527982e-05,10891
younger,2,2.358852182527982e-05,10891
along,2,2.358852182527982e-05,10891
swinging,2,2.358852182527982e-05,10891
wall.,2,2.358852182527982e-05,10891
(then,2,2.358852182527982e-05,10891
doing),2,2.358852182527982e-05,10891
maple,2,2.358852182527982e-05,10891
(aloud),2,2.358852182527982e-05,10891
doctor!,2,2.358852182527982e-05,10891
please...,2,2.358852182527982e-05,10891
mistake,2,2.358852182527982e-05,10891
(really,2,2.358852182527982e-05,10891
"""doctor",2,2.358852182527982e-05,10891
connelly,2,2.358852182527982e-05,10891
(excitedly),2,2.358852182527982e-05,10891
zack!,2,2.358852182527982e-05,10891
king,2,2.358852182527982e-05,10891
serious),2,2.358852182527982e-05,10891
wha...,2,2.358852182527982e-05,10891
mike?,2,2.358852182527982e-05,10891
divide,2,2.358852182527982e-05,10891
this:,2,2.358852182527982e-05,10891
parked,2,2.358852182527982e-05,10891
surprised),2,2.358852182527982e-05,10891
merry,2,2.358852182527982e-05,10891
horrible?,2,2.358852182527982e-05,10891
"umhmm,",2,2.358852182527982e-05,10891
advertising.,2,2.358852182527982e-05,10891
agency.,2,2.358852182527982e-05,10891
unbelievable.,2,2.358852182527982e-05,10891
ribbon,2,2.358852182527982e-05,10891
are...,2,2.358852182527982e-05,10891
"""delta",2,2.358852182527982e-05,10891
mansion,2,2.358852182527982e-05,10891
questionable,2,2.358852182527982e-05,10891
"hall,",2,2.358852182527982e-05,10891
cell.,2,2.358852182527982e-05,10891
embarrassed),2,2.358852182527982e-05,10891
older.,2,2.358852182527982e-05,10891
sneakers,2,2.358852182527982e-05,10891
awful!,2,2.358852182527982e-05,10891
mugged,2,2.358852182527982e-05,10891
"""no",2,2.358852182527982e-05,10891
"bigger!""",2,2.358852182527982e-05,10891
cellphone?,2,2.358852182527982e-05,10891
purse?,2,2.358852182527982e-05,10891
haha!,2,2.358852182527982e-05,10891
"mike,",2,2.358852182527982e-05,10891
"""yes""",2,2.358852182527982e-05,10891
meddle,2,2.358852182527982e-05,10891
cigarettes,2,2.358852182527982e-05,10891
pies,2,2.358852182527982e-05,10891
pies.,2,2.358852182527982e-05,10891
see...,2,2.358852182527982e-05,10891
no-one,2,2.358852182527982e-05,10891
eyes),2,2.358852182527982e-05,10891
emotional),2,2.358852182527982e-05,10891
flock,2,2.358852182527982e-05,10891
flock.,2,2.358852182527982e-05,10891
"flock,",2,2.358852182527982e-05,10891
reverend.,2,2.358852182527982e-05,10891
house?,2,2.358852182527982e-05,10891
city.,2,2.358852182527982e-05,10891
offer.,2,2.358852182527982e-05,10891
off),2,2.358852182527982e-05,10891
uhm,2,2.358852182527982e-05,10891
headset.,2,2.358852182527982e-05,10891
level,2,2.358852182527982e-05,10891
"groomsman,",2,2.358852182527982e-05,10891
erica,2,2.358852182527982e-05,10891
"house,",2,2.358852182527982e-05,10891
holding),2,2.358852182527982e-05,10891
newark,2,2.358852182527982e-05,10891
airport.,2,2.358852182527982e-05,10891
bewildered).,2,2.358852182527982e-05,10891
settled,2,2.358852182527982e-05,10891
meddled,2,2.358852182527982e-05,10891
(sounds,2,2.358852182527982e-05,10891
play!,2,2.358852182527982e-05,10891
enter,2,2.358852182527982e-05,10891
(plays,2,2.358852182527982e-05,10891
chest),2,2.358852182527982e-05,10891
"wall,",2,2.358852182527982e-05,10891
(also,2,2.358852182527982e-05,10891
brushes,2,2.358852182527982e-05,10891
curtain,2,2.358852182527982e-05,10891
adopt,2,2.358852182527982e-05,10891
pedicures!,2,2.358852182527982e-05,10891
building,2,2.358852182527982e-05,10891
british,2,2.358852182527982e-05,10891
'no',2,2.358852182527982e-05,10891
more),2,2.358852182527982e-05,10891
smiling),2,2.358852182527982e-05,10891
scrappy.,2,2.358852182527982e-05,10891
seriously,2,2.358852182527982e-05,10891
"last,",2,2.358852182527982e-05,10891
stays!,2,2.358852182527982e-05,10891
one...,2,2.358852182527982e-05,10891
agency,2,2.358852182527982e-05,10891
proposed,2,2.358852182527982e-05,10891
happiness),2,2.358852182527982e-05,10891
"""you're",2,2.358852182527982e-05,10891
(chandler's,2,2.358852182527982e-05,10891
stain!,2,2.358852182527982e-05,10891
kat,2,2.358852182527982e-05,10891
lives!,2,2.358852182527982e-05,10891
babies?,2,2.358852182527982e-05,10891
feminine,2,2.358852182527982e-05,10891
ear.),2,2.358852182527982e-05,10891
noises,2,2.358852182527982e-05,10891
(pulls,2,2.358852182527982e-05,10891
seconds,2,2.358852182527982e-05,10891
"soon,",2,2.358852182527982e-05,10891
nice?,2,2.358852182527982e-05,10891
bowl),2,2.358852182527982e-05,10891
nope!,2,2.358852182527982e-05,10891
stevens,2,2.358852182527982e-05,10891
taped,2,2.358852182527982e-05,10891
cd?,2,2.358852182527982e-05,10891
vice,2,2.358852182527982e-05,10891
"""god,",2,2.358852182527982e-05,10891
toast.,2,2.358852182527982e-05,10891
again).,2,2.358852182527982e-05,10891
sad?,2,2.358852182527982e-05,10891
whatever!,2,2.358852182527982e-05,10891
come?,2,2.358852182527982e-05,10891
son,2,2.358852182527982e-05,10891
daughter,2,2.358852182527982e-05,10891
had.,2,2.358852182527982e-05,10891
differently.,2,2.358852182527982e-05,10891
ship.,2,2.358852182527982e-05,10891
bubble,2,2.358852182527982e-05,10891
stress,2,2.358852182527982e-05,10891
was?,2,2.358852182527982e-05,10891
womans,2,2.358852182527982e-05,10891
(mimics,2,2.358852182527982e-05,10891
bachelorette,2,2.358852182527982e-05,10891
bachelor,2,2.358852182527982e-05,10891
month,2,2.358852182527982e-05,10891
stripper.,2,2.358852182527982e-05,10891
strip.),2,2.358852182527982e-05,10891
continues,2,2.358852182527982e-05,10891
wills,2,2.358852182527982e-05,10891
came!,2,2.358852182527982e-05,10891
(will,2,2.358852182527982e-05,10891
you-youve,2,2.358852182527982e-05,10891
rent,2,2.358852182527982e-05,10891
expensive,2,2.358852182527982e-05,10891
(almost,2,2.358852182527982e-05,10891
"the,",2,2.358852182527982e-05,10891
mistake!,2,2.358852182527982e-05,10891
behaved,2,2.358852182527982e-05,10891
practically,2,2.358852182527982e-05,10891
next.,2,2.358852182527982e-05,10891
her!!,2,2.358852182527982e-05,10891
bath.,2,2.358852182527982e-05,10891
plain,2,2.358852182527982e-05,10891
drink?,2,2.358852182527982e-05,10891
mahi,2,2.358852182527982e-05,10891
state,2,2.358852182527982e-05,10891
(sp?),2,2.358852182527982e-05,10891
yea,2,2.358852182527982e-05,10891
"forgot,",2,2.358852182527982e-05,10891
sharks,2,2.358852182527982e-05,10891
"store,",2,2.358852182527982e-05,10891
"very,",2,2.358852182527982e-05,10891
age?,2,2.358852182527982e-05,10891
ad,2,2.358852182527982e-05,10891
"im,",2,2.358852182527982e-05,10891
smoking.,2,2.358852182527982e-05,10891
world.,2,2.358852182527982e-05,10891
yah.,2,2.358852182527982e-05,10891
dyou,2,2.358852182527982e-05,10891
clean.,2,2.358852182527982e-05,10891
"geoffrey,",2,2.358852182527982e-05,10891
(doesn't,2,2.358852182527982e-05,10891
bit...,2,2.358852182527982e-05,10891
"roll,",2,2.358852182527982e-05,10891
funny...,2,2.358852182527982e-05,10891
excited),2,2.358852182527982e-05,10891
moaning,2,2.358852182527982e-05,10891
by...,2,2.358852182527982e-05,10891
bastard,2,2.358852182527982e-05,10891
gettleman?,2,2.358852182527982e-05,10891
asleep!,2,2.358852182527982e-05,10891
bouillabaisse,2,2.358852182527982e-05,10891
bouncy,2,2.358852182527982e-05,10891
"unfair,",2,2.358852182527982e-05,10891
egg,2,2.358852182527982e-05,10891
importantly,2,2.358852182527982e-05,10891
above,2,2.358852182527982e-05,10891
movie.,2,2.358852182527982e-05,10891
fifty,2,2.358852182527982e-05,10891
bucks?,2,2.358852182527982e-05,10891
willing,2,2.358852182527982e-05,10891
betting,2,2.358852182527982e-05,10891
"comes,",2,2.358852182527982e-05,10891
interested.),2,2.358852182527982e-05,10891
birth,2,2.358852182527982e-05,10891
wanted!,2,2.358852182527982e-05,10891
try?,2,2.358852182527982e-05,10891
trying.,2,2.358852182527982e-05,10891
truth,2,2.358852182527982e-05,10891
daddy!,2,2.358852182527982e-05,10891
mouth),2,2.358852182527982e-05,10891
letting,2,2.358852182527982e-05,10891
worked!,2,2.358852182527982e-05,10891
losing,2,2.358852182527982e-05,10891
oklahoma!,2,2.358852182527982e-05,10891
emma),2,2.358852182527982e-05,10891
grown-ups,2,2.358852182527982e-05,10891
jokes,2,2.358852182527982e-05,10891
dinner!,2,2.358852182527982e-05,10891
section,2,2.358852182527982e-05,10891
"everyone,",2,2.358852182527982e-05,10891
tell.,2,2.358852182527982e-05,10891
count.,2,2.358852182527982e-05,10891
disgust.),2,2.358852182527982e-05,10891
sale.,2,2.358852182527982e-05,10891
"op,",2,2.358852182527982e-05,10891
bug,2,2.358852182527982e-05,10891
fog,2,2.358852182527982e-05,10891
"full,",2,2.358852182527982e-05,10891
dinner's,2,2.358852182527982e-05,10891
larry.,2,2.358852182527982e-05,10891
monica),2,2.358852182527982e-05,10891
sec?,2,2.358852182527982e-05,10891
danny.,2,2.358852182527982e-05,10891
kind!,2,2.358852182527982e-05,10891
stairs.),2,2.358852182527982e-05,10891
plate.),2,2.358852182527982e-05,10891
succeeds,2,2.358852182527982e-05,10891
what-what's,2,2.358852182527982e-05,10891
lift,2,2.358852182527982e-05,10891
care!,2,2.358852182527982e-05,10891
legs,2,2.358852182527982e-05,10891
1.,2,2.358852182527982e-05,10891
story!,2,2.358852182527982e-05,10891
anyone!,2,2.358852182527982e-05,10891
fight.,2,2.358852182527982e-05,10891
300,2,2.358852182527982e-05,10891
half.,2,2.358852182527982e-05,10891
hour?,2,2.358852182527982e-05,10891
(leaves,2,2.358852182527982e-05,10891
paper.),2,2.358852182527982e-05,10891
sounds.,2,2.358852182527982e-05,10891
dan!,2,2.358852182527982e-05,10891
forward,2,2.358852182527982e-05,10891
stop.,2,2.358852182527982e-05,10891
around.),2,2.358852182527982e-05,10891
tv.,2,2.358852182527982e-05,10891
page,2,2.358852182527982e-05,10891
decision,2,2.358852182527982e-05,10891
8,2,2.358852182527982e-05,10891
ball.),2,2.358852182527982e-05,10891
home?,2,2.358852182527982e-05,10891
9,2,2.358852182527982e-05,10891
culinary,2,2.358852182527982e-05,10891
jersey!,2,2.358852182527982e-05,10891
weekend!,2,2.358852182527982e-05,10891
switching,2,2.358852182527982e-05,10891
view,2,2.358852182527982e-05,10891
clowns,2,2.358852182527982e-05,10891
'em!,2,2.358852182527982e-05,10891
gas!,2,2.358852182527982e-05,10891
was!,2,2.358852182527982e-05,10891
thanksgiving's,2,2.358852182527982e-05,10891
look.),2,2.358852182527982e-05,10891
resolution,2,2.358852182527982e-05,10891
boob,2,2.358852182527982e-05,10891
(leaves.),2,2.358852182527982e-05,10891
laundry,2,2.358852182527982e-05,10891
nickname,2,2.358852182527982e-05,10891
drew,2,2.358852182527982e-05,10891
ben's,2,2.358852182527982e-05,10891
cowboy!,2,2.358852182527982e-05,10891
laundry.,2,2.358852182527982e-05,10891
doug,2,2.358852182527982e-05,10891
tennis,2,2.358852182527982e-05,10891
chandler?!,2,2.358852182527982e-05,10891
joey?!,2,2.358852182527982e-05,10891
earlier,2,2.358852182527982e-05,10891
massages!,2,2.358852182527982e-05,10891
allergic!,2,2.358852182527982e-05,10891
(bursting,2,2.358852182527982e-05,10891
award,2,2.358852182527982e-05,10891
cute?,2,2.358852182527982e-05,10891
them?!,2,2.358852182527982e-05,10891
slick,2,2.358852182527982e-05,10891
"relax,",2,2.358852182527982e-05,10891
team!,2,2.358852182527982e-05,10891
wins!,2,2.358852182527982e-05,10891
botched,2,2.358852182527982e-05,10891
disgusting!,2,2.358852182527982e-05,10891
trouble,2,2.358852182527982e-05,10891
strong,2,2.358852182527982e-05,10891
"blah,",2,2.358852182527982e-05,10891
humiliate,2,2.358852182527982e-05,10891
yard,2,2.358852182527982e-05,10891
decides,2,2.358852182527982e-05,10891
advice,2,2.358852182527982e-05,10891
cheese.,2,2.358852182527982e-05,10891
body.,2,2.358852182527982e-05,10891
accident.,2,2.358852182527982e-05,10891
(follows,2,2.358852182527982e-05,10891
shriner's,2,2.358852182527982e-05,10891
yellow,2,2.358852182527982e-05,10891
sunglasses,2,2.358852182527982e-05,10891
bird.),2,2.358852182527982e-05,10891
cracks,2,2.358852182527982e-05,10891
tough,2,2.358852182527982e-05,10891
air),2,2.358852182527982e-05,10891
explain,2,2.358852182527982e-05,10891
convinced,2,2.358852182527982e-05,10891
tests,2,2.358852182527982e-05,10891
bucket.),2,2.358852182527982e-05,10891
down.),2,2.358852182527982e-05,10891
"still,",2,2.358852182527982e-05,10891
quick,2,2.358852182527982e-05,10891
just-just,2,2.358852182527982e-05,10891
locked,2,2.358852182527982e-05,10891
seduce,2,2.358852182527982e-05,10891
bags,2,2.358852182527982e-05,10891
customs!,2,2.358852182527982e-05,10891
on!!,2,2.358852182527982e-05,10891
"passport,",2,2.358852182527982e-05,10891
"item,",2,2.358852182527982e-05,10891
check.),2,2.358852182527982e-05,10891
"cheques,",2,2.358852182527982e-05,10891
remembering,2,2.358852182527982e-05,10891
tickets?,2,2.358852182527982e-05,10891
"vacuum,",2,2.358852182527982e-05,10891
closet,2,2.358852182527982e-05,10891
left-hand,2,2.358852182527982e-05,10891
refrigerator,2,2.358852182527982e-05,10891
rachel!!,2,2.358852182527982e-05,10891
try!,2,2.358852182527982e-05,10891
kiev?,2,2.358852182527982e-05,10891
elegant,2,2.358852182527982e-05,10891
salmonella.,2,2.358852182527982e-05,10891
shovel,2,2.358852182527982e-05,10891
dumber,2,2.358852182527982e-05,10891
five!,2,2.358852182527982e-05,10891
dreamed,2,2.358852182527982e-05,10891
four-tiered,2,2.358852182527982e-05,10891
"cry),",2,2.358852182527982e-05,10891
top.,2,2.358852182527982e-05,10891
traffic!,2,2.358852182527982e-05,10891
taxi!,2,2.358852182527982e-05,10891
hurry,2,2.358852182527982e-05,10891
moms,2,2.358852182527982e-05,10891
"school,",2,2.358852182527982e-05,10891
emily.,2,2.358852182527982e-05,10891
space,2,2.358852182527982e-05,10891
hole!,2,2.358852182527982e-05,10891
"apparently,",2,2.358852182527982e-05,10891
seats.,2,2.358852182527982e-05,10891
tickets!,2,2.358852182527982e-05,10891
wins.,2,2.358852182527982e-05,10891
four!,2,2.358852182527982e-05,10891
idiots.,2,2.358852182527982e-05,10891
"when,",2,2.358852182527982e-05,10891
whenever,2,2.358852182527982e-05,10891
plates?,2,2.358852182527982e-05,10891
minute?,2,2.358852182527982e-05,10891
turn!,2,2.358852182527982e-05,10891
concern,2,2.358852182527982e-05,10891
jumps,2,2.358852182527982e-05,10891
candles,2,2.358852182527982e-05,10891
invited?,2,2.358852182527982e-05,10891
jacket,2,2.358852182527982e-05,10891
dressing,2,2.358852182527982e-05,10891
these!,2,2.358852182527982e-05,10891
tequila.,2,2.358852182527982e-05,10891
kleenex,2,2.358852182527982e-05,10891
"musicians,",2,2.358852182527982e-05,10891
"alcove),",2,2.358852182527982e-05,10891
she?!,2,2.358852182527982e-05,10891
st-still,2,2.358852182527982e-05,10891
(impatiently),2,2.358852182527982e-05,10891
(uses,2,2.358852182527982e-05,10891
spray),2,2.358852182527982e-05,10891
line.,2,2.358852182527982e-05,10891
thread,2,2.358852182527982e-05,10891
needle.,2,2.358852182527982e-05,10891
box!,2,2.358852182527982e-05,10891
cellar?,2,2.358852182527982e-05,10891
(elbows,2,2.358852182527982e-05,10891
fifteen,2,2.358852182527982e-05,10891
giant!,2,2.358852182527982e-05,10891
looking!,2,2.358852182527982e-05,10891
45.,2,2.358852182527982e-05,10891
"proof,",2,2.358852182527982e-05,10891
bit?,2,2.358852182527982e-05,10891
"subject,",2,2.358852182527982e-05,10891
"an-anyway,",2,2.358852182527982e-05,10891
counts!,2,2.358852182527982e-05,10891
chicken?,2,2.358852182527982e-05,10891
horror.),2,2.358852182527982e-05,10891
counter,2,2.358852182527982e-05,10891
decisions,2,2.358852182527982e-05,10891
mother's,2,2.358852182527982e-05,10891
"happy,",2,2.358852182527982e-05,10891
ha,2,2.358852182527982e-05,10891
forbid,2,2.358852182527982e-05,10891
countries.,2,2.358852182527982e-05,10891
nauseous,2,2.358852182527982e-05,10891
kissing.),2,2.358852182527982e-05,10891
drink.),2,2.358852182527982e-05,10891
(patting,2,2.358852182527982e-05,10891
knee.),2,2.358852182527982e-05,10891
mothers,2,2.358852182527982e-05,10891
drunken,2,2.358852182527982e-05,10891
son!!,2,2.358852182527982e-05,10891
uneasy,2,2.358852182527982e-05,10891
voice.),2,2.358852182527982e-05,10891
chuckles,2,2.358852182527982e-05,10891
uneasily.),2,2.358852182527982e-05,10891
yep...you?,2,2.358852182527982e-05,10891
(scoots,2,2.358852182527982e-05,10891
(angrily.),2,2.358852182527982e-05,10891
by!(judy,2,2.358852182527982e-05,10891
andrea,2,2.358852182527982e-05,10891
chapel.,2,2.358852182527982e-05,10891
approaches,2,2.358852182527982e-05,10891
(awkwardly.),2,2.358852182527982e-05,10891
uhh...you,2,2.358852182527982e-05,10891
worry.,2,2.358852182527982e-05,10891
bluffing!,2,2.358852182527982e-05,10891
cracks!,2,2.358852182527982e-05,10891
engaged.,2,2.358852182527982e-05,10891
museum,2,2.358852182527982e-05,10891
peanut,2,2.358852182527982e-05,10891
(pats,2,2.358852182527982e-05,10891
shoulder,2,2.358852182527982e-05,10891
(hugging,2,2.358852182527982e-05,10891
whoa,2,2.358852182527982e-05,10891
goin?,2,2.358852182527982e-05,10891
joy.,2,2.358852182527982e-05,10891
said),2,2.358852182527982e-05,10891
selfish,2,2.358852182527982e-05,10891
especially,2,2.358852182527982e-05,10891
"loud,",2,2.358852182527982e-05,10891
dick,2,2.358852182527982e-05,10891
packed,2,2.358852182527982e-05,10891
clarks,2,2.358852182527982e-05,10891
rocking,2,2.358852182527982e-05,10891
underpants?,2,2.358852182527982e-05,10891
routine,2,2.358852182527982e-05,10891
6,2,2.358852182527982e-05,10891
"routine,",2,2.358852182527982e-05,10891
pottery,2,2.358852182527982e-05,10891
furniture,2,2.358852182527982e-05,10891
exciting.,2,2.358852182527982e-05,10891
janine,2,2.358852182527982e-05,10891
dinner?!,2,2.358852182527982e-05,10891
joeys.,2,2.358852182527982e-05,10891
shot,2,2.358852182527982e-05,10891
makeup,2,2.358852182527982e-05,10891
"saying,",2,2.358852182527982e-05,10891
escape,2,2.358852182527982e-05,10891
coming?,2,2.358852182527982e-05,10891
messages.,2,2.358852182527982e-05,10891
tight?,2,2.358852182527982e-05,10891
shrink,2,2.358852182527982e-05,10891
follows,2,2.358852182527982e-05,10891
packing,2,2.358852182527982e-05,10891
chants,2,2.358852182527982e-05,10891
"whoa-whoa-whoa,",2,2.358852182527982e-05,10891
qualities,2,2.358852182527982e-05,10891
gettin,2,2.358852182527982e-05,10891
catalogs,2,2.358852182527982e-05,10891
pages,2,2.358852182527982e-05,10891
"shower,",2,2.358852182527982e-05,10891
mirror.,2,2.358852182527982e-05,10891
"reading,",2,2.358852182527982e-05,10891
blanket.,2,2.358852182527982e-05,10891
supportive.,2,2.358852182527982e-05,10891
boy!!,2,2.358852182527982e-05,10891
window.,2,2.358852182527982e-05,10891
complicated.,2,2.358852182527982e-05,10891
terrible.,2,2.358852182527982e-05,10891
wreck,2,2.358852182527982e-05,10891
quiet,2,2.358852182527982e-05,10891
"yourself,",2,2.358852182527982e-05,10891
missy!,2,2.358852182527982e-05,10891
bar!,2,2.358852182527982e-05,10891
"lot,",2,2.358852182527982e-05,10891
(giggles),2,2.358852182527982e-05,10891
"eat,",2,2.358852182527982e-05,10891
dig,2,2.358852182527982e-05,10891
there?!,2,2.358852182527982e-05,10891
including,2,2.358852182527982e-05,10891
yours?,2,2.358852182527982e-05,10891
doesnt.,2,2.358852182527982e-05,10891
(referring,2,2.358852182527982e-05,10891
am!!,2,2.358852182527982e-05,10891
dated,2,2.358852182527982e-05,10891
eyes!,2,2.358852182527982e-05,10891
elizabeth.,2,2.358852182527982e-05,10891
sarcastically),2,2.358852182527982e-05,10891
hint!,2,2.358852182527982e-05,10891
it...,2,2.358852182527982e-05,10891
pad,2,2.358852182527982e-05,10891
(obviously,2,2.358852182527982e-05,10891
brother!,2,2.358852182527982e-05,10891
phyllis,2,2.358852182527982e-05,10891
chair.,2,2.358852182527982e-05,10891
make!,2,2.358852182527982e-05,10891
start?,2,2.358852182527982e-05,10891
archie,2,2.358852182527982e-05,10891
checks,2,2.358852182527982e-05,10891
(chasing,2,2.358852182527982e-05,10891
consider,2,2.358852182527982e-05,10891
maintenance?,2,2.358852182527982e-05,10891
point!,2,2.358852182527982e-05,10891
arguing,2,2.358852182527982e-05,10891
himself.,2,2.358852182527982e-05,10891
ahhh!,2,2.358852182527982e-05,10891
(wiping,2,2.358852182527982e-05,10891
nose),2,2.358852182527982e-05,10891
(sneezes.),2,2.358852182527982e-05,10891
fine-d!,2,2.358852182527982e-05,10891
bed!,2,2.358852182527982e-05,10891
"feel,",2,2.358852182527982e-05,10891
smell?,2,2.358852182527982e-05,10891
childhood.,2,2.358852182527982e-05,10891
princess,2,2.358852182527982e-05,10891
soup,2,2.358852182527982e-05,10891
"if,",2,2.358852182527982e-05,10891
are-are,2,2.358852182527982e-05,10891
fan,2,2.358852182527982e-05,10891
gasps),2,2.358852182527982e-05,10891
notice!,2,2.358852182527982e-05,10891
pounds!,2,2.358852182527982e-05,10891
bitch.,2,2.358852182527982e-05,10891
slow,2,2.358852182527982e-05,10891
bit!,2,2.358852182527982e-05,10891
yet?!,2,2.358852182527982e-05,10891
bro?,2,2.358852182527982e-05,10891
ohhhh!,2,2.358852182527982e-05,10891
"away,",2,2.358852182527982e-05,10891
sign.),2,2.358852182527982e-05,10891
photo,2,2.358852182527982e-05,10891
drawer.,2,2.358852182527982e-05,10891
hears,2,2.358852182527982e-05,10891
position,2,2.358852182527982e-05,10891
military,2,2.358852182527982e-05,10891
tea.,2,2.358852182527982e-05,10891
"swear,",2,2.358852182527982e-05,10891
excited!,2,2.358852182527982e-05,10891
"die,",2,2.358852182527982e-05,10891
add,2,2.358852182527982e-05,10891
be?!,2,2.358852182527982e-05,10891
sounding,2,2.358852182527982e-05,10891
(realizes,2,2.358852182527982e-05,10891
thousand,2,2.358852182527982e-05,10891
cat,2,2.358852182527982e-05,10891
alive!,2,2.358852182527982e-05,10891
happen!,2,2.358852182527982e-05,10891
watches,2,2.358852182527982e-05,10891
twice!,2,2.358852182527982e-05,10891
sticks,2,2.358852182527982e-05,10891
removal,2,2.358852182527982e-05,10891
"air,",2,2.358852182527982e-05,10891
(following,2,2.358852182527982e-05,10891
(noticing,2,2.358852182527982e-05,10891
earrings,2,2.358852182527982e-05,10891
speaks,2,2.358852182527982e-05,10891
"gunther,",2,2.358852182527982e-05,10891
directly,2,2.358852182527982e-05,10891
related,2,2.358852182527982e-05,10891
spoon,2,2.358852182527982e-05,10891
first!,2,2.358852182527982e-05,10891
hard?,2,2.358852182527982e-05,10891
hotter,2,2.358852182527982e-05,10891
day?,2,2.358852182527982e-05,10891
exciting,2,2.358852182527982e-05,10891
little.,2,2.358852182527982e-05,10891
actor,2,2.358852182527982e-05,10891
pretending,2,2.358852182527982e-05,10891
smoke.,2,2.358852182527982e-05,10891
3-ring,2,2.358852182527982e-05,10891
"cake,",2,2.358852182527982e-05,10891
tuscan,2,2.358852182527982e-05,10891
highlighted,2,2.358852182527982e-05,10891
audition,2,2.358852182527982e-05,10891
go?!,2,2.358852182527982e-05,10891
(happily),2,2.358852182527982e-05,10891
serious!,2,2.358852182527982e-05,10891
that),2,2.358852182527982e-05,10891
surprise!,2,2.358852182527982e-05,10891
reads,2,2.358852182527982e-05,10891
c,2,2.358852182527982e-05,10891
"drawer,",2,2.358852182527982e-05,10891
news!,2,2.358852182527982e-05,10891
friend!,2,2.358852182527982e-05,10891
prepared.,2,2.358852182527982e-05,10891
"fault,",2,2.358852182527982e-05,10891
angry,2,2.358852182527982e-05,10891
fun?!,2,2.358852182527982e-05,10891
dragging,2,2.358852182527982e-05,10891
process,2,2.358852182527982e-05,10891
who-who,2,2.358852182527982e-05,10891
you?!!,2,2.358852182527982e-05,10891
"finish,",2,2.358852182527982e-05,10891
flowers,2,2.358852182527982e-05,10891
desk,2,2.358852182527982e-05,10891
interesting,2,2.358852182527982e-05,10891
filled,2,2.358852182527982e-05,10891
lounger,2,2.358852182527982e-05,10891
"yeah-yeah,",2,2.358852182527982e-05,10891
neither.,2,2.358852182527982e-05,10891
walking,2,2.358852182527982e-05,10891
candlesticks,2,2.358852182527982e-05,10891
accent,2,2.358852182527982e-05,10891
gimme,2,2.358852182527982e-05,10891
lifetime,2,2.358852182527982e-05,10891
same.,2,2.358852182527982e-05,10891
(exits.),2,2.358852182527982e-05,10891
pheebs!,2,2.358852182527982e-05,10891
car!,2,2.358852182527982e-05,10891
key!,2,2.358852182527982e-05,10891
people's,2,2.358852182527982e-05,10891
whom!,2,2.358852182527982e-05,10891
practice,2,2.358852182527982e-05,10891
drags,2,2.358852182527982e-05,10891
ex-boyfriend,2,2.358852182527982e-05,10891
moustache?,2,2.358852182527982e-05,10891
vegas!,2,2.358852182527982e-05,10891
plane.,2,2.358852182527982e-05,10891
no.),2,2.358852182527982e-05,10891
dice.),2,2.358852182527982e-05,10891
neither!,2,2.358852182527982e-05,10891
8!,2,2.358852182527982e-05,10891
"borrowed,",2,2.358852182527982e-05,10891
borrowed!,2,2.358852182527982e-05,10891
stealing!,2,2.358852182527982e-05,10891
song.,2,2.358852182527982e-05,10891
12,2,2.358852182527982e-05,10891
elevator,2,2.358852182527982e-05,10891
button.),2,2.358852182527982e-05,10891
hands.),2,2.358852182527982e-05,10891
signs!,2,2.358852182527982e-05,10891
wait-wait-wait!,2,2.358852182527982e-05,10891
key.,2,2.358852182527982e-05,10891
cup),2,2.358852182527982e-05,10891
goof,2,2.358852182527982e-05,10891
"syl,",2,2.358852182527982e-05,10891
man.,2,2.358852182527982e-05,10891
dollars.,2,2.358852182527982e-05,10891
poem),2,2.358852182527982e-05,10891
no-one's,2,2.358852182527982e-05,10891
drove,2,2.358852182527982e-05,10891
gesturing,2,2.358852182527982e-05,10891
fat?,2,2.358852182527982e-05,10891
"balcony,",2,2.358852182527982e-05,10891
moore.,2,2.358852182527982e-05,10891
"listening,",2,2.358852182527982e-05,10891
survivor.,2,2.358852182527982e-05,10891
"dammit,",2,2.358852182527982e-05,10891
finished,2,2.358852182527982e-05,10891
lincoln,2,2.358852182527982e-05,10891
shot.,2,2.358852182527982e-05,10891
hole,2,2.358852182527982e-05,10891
sales,2,2.358852182527982e-05,10891
score,2,2.358852182527982e-05,10891
girls.,2,2.358852182527982e-05,10891
senior,2,2.358852182527982e-05,10891
accidentally,2,2.358852182527982e-05,10891
promise?,2,2.358852182527982e-05,10891
larry?,2,2.358852182527982e-05,10891
tall?,2,2.358852182527982e-05,10891
speak,2,2.358852182527982e-05,10891
moore,2,2.358852182527982e-05,10891
barry,2,2.358852182527982e-05,10891
poem.,2,2.358852182527982e-05,10891
butt,2,2.358852182527982e-05,10891
depressed),2,2.358852182527982e-05,10891
plays,2,2.358852182527982e-05,10891
crazy?,2,2.358852182527982e-05,10891
julio.,2,2.358852182527982e-05,10891
wonder.,2,2.358852182527982e-05,10891
tie,2,2.358852182527982e-05,10891
shock),2,2.358852182527982e-05,10891
never.,2,2.358852182527982e-05,10891
"these,",2,2.358852182527982e-05,10891
slipped,2,2.358852182527982e-05,10891
call?,2,2.358852182527982e-05,10891
tomato,2,2.358852182527982e-05,10891
report,2,2.358852182527982e-05,10891
laying,2,2.358852182527982e-05,10891
steve.,2,2.358852182527982e-05,10891
(spitting,2,2.358852182527982e-05,10891
cooking,2,2.358852182527982e-05,10891
messages,2,2.358852182527982e-05,10891
"soup,",2,2.358852182527982e-05,10891
nobel,2,2.358852182527982e-05,10891
walk!,2,2.358852182527982e-05,10891
dad?,2,2.358852182527982e-05,10891
losers,2,2.358852182527982e-05,10891
present),2,2.358852182527982e-05,10891
amused.,2,2.358852182527982e-05,10891
"selfish,",2,2.358852182527982e-05,10891
"matter,",2,2.358852182527982e-05,10891
country,2,2.358852182527982e-05,10891
buys,2,2.358852182527982e-05,10891
books,2,2.358852182527982e-05,10891
insurance?,2,2.358852182527982e-05,10891
competitive.,2,2.358852182527982e-05,10891
"she,",2,2.358852182527982e-05,10891
break.,2,2.358852182527982e-05,10891
rematch.,2,2.358852182527982e-05,10891
monday,2,2.358852182527982e-05,10891
tap,2,2.358852182527982e-05,10891
demi,2,2.358852182527982e-05,10891
himself,2,2.358852182527982e-05,10891
somebody.,2,2.358852182527982e-05,10891
kinds,2,2.358852182527982e-05,10891
except,2,2.358852182527982e-05,10891
kid!,2,2.358852182527982e-05,10891
number?,2,2.358852182527982e-05,10891
new?,2,2.358852182527982e-05,10891
over),2,2.358852182527982e-05,10891
ginger.,2,2.358852182527982e-05,10891
cheer,2,2.358852182527982e-05,10891
(coming,2,2.358852182527982e-05,10891
baby!!,2,2.358852182527982e-05,10891
step.,2,2.358852182527982e-05,10891
"outside,",2,2.358852182527982e-05,10891
wrecked,2,2.358852182527982e-05,10891
straight.,2,2.358852182527982e-05,10891
"asked,",2,2.358852182527982e-05,10891
wears,2,2.358852182527982e-05,10891
cut.,2,2.358852182527982e-05,10891
new?!,2,2.358852182527982e-05,10891
incident.,2,2.358852182527982e-05,10891
cream,2,2.358852182527982e-05,10891
sperm,2,2.358852182527982e-05,10891
"""got",2,2.358852182527982e-05,10891
shadow,2,2.358852182527982e-05,10891
what're,2,2.358852182527982e-05,10891
shy.,2,2.358852182527982e-05,10891
bang!,2,2.358852182527982e-05,10891
french,2,2.358852182527982e-05,10891
"ow,",2,2.358852182527982e-05,10891
(panicked),2,2.358852182527982e-05,10891
be...,2,2.358852182527982e-05,10891
men!,2,2.358852182527982e-05,10891
appetizers,2,2.358852182527982e-05,10891
poking,2,2.358852182527982e-05,10891
joined,2,2.358852182527982e-05,10891
onion,2,2.358852182527982e-05,10891
"treasures,",2,2.358852182527982e-05,10891
shorter,2,2.358852182527982e-05,10891
class.,2,2.358852182527982e-05,10891
plan?,2,2.358852182527982e-05,10891
pills,2,2.358852182527982e-05,10891
score!,2,2.358852182527982e-05,10891
glass,2,2.358852182527982e-05,10891
conversation.,2,2.358852182527982e-05,10891
rachel?!,2,2.358852182527982e-05,10891
paul?,2,2.358852182527982e-05,10891
scores,2,2.358852182527982e-05,10891
intercom),2,2.358852182527982e-05,10891
"lumps,",2,2.358852182527982e-05,10891
"smart,",2,2.358852182527982e-05,10891
tissue?,2,2.358852182527982e-05,10891
circles.,2,2.358852182527982e-05,10891
ah!,2,2.358852182527982e-05,10891
coupons.,2,2.358852182527982e-05,10891
concentric,2,2.358852182527982e-05,10891
sad.,2,2.358852182527982e-05,10891
flies,2,2.358852182527982e-05,10891
machine?,2,2.358852182527982e-05,10891
flying,2,2.358852182527982e-05,10891
laugh).,2,2.358852182527982e-05,10891
idiot.,2,2.358852182527982e-05,10891
dutch.,2,2.358852182527982e-05,10891
up?!,2,2.358852182527982e-05,10891
filling,2,2.358852182527982e-05,10891
poker,2,2.358852182527982e-05,10891
ugly,2,2.358852182527982e-05,10891
five.,2,2.358852182527982e-05,10891
pizza!,2,2.358852182527982e-05,10891
mail,2,2.358852182527982e-05,10891
"green,",2,2.358852182527982e-05,10891
hair?,2,2.358852182527982e-05,10891
away?,2,2.358852182527982e-05,10891
luck,2,2.358852182527982e-05,10891
"family,",2,2.358852182527982e-05,10891
window.),2,2.358852182527982e-05,10891
"boobs,",2,2.358852182527982e-05,10891
screwed,2,2.358852182527982e-05,10891
queens.,2,2.358852182527982e-05,10891
hurry!,2,2.358852182527982e-05,10891
born,2,2.358852182527982e-05,10891
revealing,2,2.358852182527982e-05,10891
control.,2,2.358852182527982e-05,10891
argument.,2,2.358852182527982e-05,10891
later?,2,2.358852182527982e-05,10891
telescope!,2,2.358852182527982e-05,10891
joanne.,2,2.358852182527982e-05,10891
mr.heckles.,2,2.358852182527982e-05,10891
large,2,2.358852182527982e-05,10891
stupid?,2,2.358852182527982e-05,10891
"have,",2,2.358852182527982e-05,10891
hitting,2,2.358852182527982e-05,10891
classics,2,2.358852182527982e-05,10891
burn,2,2.358852182527982e-05,10891
mark,2,2.358852182527982e-05,10891
pathetic!,2,2.358852182527982e-05,10891
fire.,2,2.358852182527982e-05,10891
at?,2,2.358852182527982e-05,10891
frantically,2,2.358852182527982e-05,10891
remote,2,2.358852182527982e-05,10891
magnets.,2,2.358852182527982e-05,10891
bump,2,2.358852182527982e-05,10891
sideways,2,2.358852182527982e-05,10891
what.,2,2.358852182527982e-05,10891
scientist,2,2.358852182527982e-05,10891
bye...,2,2.358852182527982e-05,10891
upset),2,2.358852182527982e-05,10891
shirt.,2,2.358852182527982e-05,10891
called.,2,2.358852182527982e-05,10891
engaged,2,2.358852182527982e-05,10891
club,2,2.358852182527982e-05,10891
gummi-bears.,2,2.358852182527982e-05,10891
brown,2,2.358852182527982e-05,10891
friend?,2,2.358852182527982e-05,10891
reason.,2,2.358852182527982e-05,10891
ok...,2,2.358852182527982e-05,10891
place?,2,2.358852182527982e-05,10891
they-they,2,2.358852182527982e-05,10891
janice.,2,2.358852182527982e-05,10891
waving,2,2.358852182527982e-05,10891
(slams,2,2.358852182527982e-05,10891
once!,2,2.358852182527982e-05,10891
pitch,2,2.358852182527982e-05,10891
drinking,2,2.358852182527982e-05,10891
waited,2,2.358852182527982e-05,10891
children,2,2.358852182527982e-05,10891
poker?,2,2.358852182527982e-05,10891
grade!,2,2.358852182527982e-05,10891
richard),2,2.358852182527982e-05,10891
get?,2,2.358852182527982e-05,10891
towel,2,2.358852182527982e-05,10891
working.,2,2.358852182527982e-05,10891
could've,2,2.358852182527982e-05,10891
blankets),2,2.358852182527982e-05,10891
balcony,2,2.358852182527982e-05,10891
"wait-wait,",2,2.358852182527982e-05,10891
winner,2,2.358852182527982e-05,10891
"24,",2,2.358852182527982e-05,10891
1939...,2,2.358852182527982e-05,10891
taco,2,2.358852182527982e-05,10891
"nose,",2,2.358852182527982e-05,10891
bag),2,2.358852182527982e-05,10891
shall,2,2.358852182527982e-05,10891
that'd,2,2.358852182527982e-05,10891
(kicks,2,2.358852182527982e-05,10891
richard?,2,2.358852182527982e-05,10891
power.,2,2.358852182527982e-05,10891
joe's'.,2,2.358852182527982e-05,10891
grown,2,2.358852182527982e-05,10891
(puts,2,2.358852182527982e-05,10891
you....,2,2.358852182527982e-05,10891
...i,2,2.358852182527982e-05,10891
java,2,2.358852182527982e-05,10891
obvious,2,2.358852182527982e-05,10891
hike!,2,2.358852182527982e-05,10891
'me,2,2.358852182527982e-05,10891
today's,2,2.358852182527982e-05,10891
established,2,2.358852182527982e-05,10891
"empty,",2,2.358852182527982e-05,10891
middle.,2,2.358852182527982e-05,10891
million,2,2.358852182527982e-05,10891
agrees,2,2.358852182527982e-05,10891
shoulder),2,2.358852182527982e-05,10891
"ache,",2,2.358852182527982e-05,10891
joke!,2,2.358852182527982e-05,10891
listen.,2,2.358852182527982e-05,10891
song?,2,2.358852182527982e-05,10891
27.,2,2.358852182527982e-05,10891
years.,2,2.358852182527982e-05,10891
"hon,",2,2.358852182527982e-05,10891
creep,2,2.358852182527982e-05,10891
julie.,2,2.358852182527982e-05,10891
touched,2,2.358852182527982e-05,10891
index,2,2.358852182527982e-05,10891
finger.,2,2.358852182527982e-05,10891
spit,2,2.358852182527982e-05,10891
girl!,2,2.358852182527982e-05,10891
excellent,2,2.358852182527982e-05,10891
nooooo.,2,2.358852182527982e-05,10891
stood,2,2.358852182527982e-05,10891
civil,2,2.358852182527982e-05,10891
chandler...,2,2.358852182527982e-05,10891
hardest,2,2.358852182527982e-05,10891
woman.,2,2.358852182527982e-05,10891
roger.,2,2.358852182527982e-05,10891
mail.,2,2.358852182527982e-05,10891
card.,2,2.358852182527982e-05,10891
stolen,2,2.358852182527982e-05,10891
goodbye,2,2.358852182527982e-05,10891
mom's,2,2.358852182527982e-05,10891
"lunch,",2,2.358852182527982e-05,10891
"bad,",2,2.358852182527982e-05,10891
everybody?,2,2.358852182527982e-05,10891
break!,2,2.358852182527982e-05,10891
"ball,",2,2.358852182527982e-05,10891
25?,2,2.358852182527982e-05,10891
dress?,2,2.358852182527982e-05,10891
star.,2,2.358852182527982e-05,10891
war.,2,2.358852182527982e-05,10891
"pressure,",2,2.358852182527982e-05,10891
fun?,2,2.358852182527982e-05,10891
machine.,2,2.358852182527982e-05,10891
breakup,2,2.358852182527982e-05,10891
stare,2,2.358852182527982e-05,10891
flight.,2,2.358852182527982e-05,10891
whatever.,2,2.358852182527982e-05,10891
thumbs,2,2.358852182527982e-05,10891
leans,2,2.358852182527982e-05,10891
roommate?,2,2.358852182527982e-05,10891
michelle!,2,2.358852182527982e-05,10891
cheek,2,2.358852182527982e-05,10891
pats,2,2.358852182527982e-05,10891
"course,",2,2.358852182527982e-05,10891
smile.),2,2.358852182527982e-05,10891
"sweet,",2,2.358852182527982e-05,10891
teams,2,2.358852182527982e-05,10891
janice?,2,2.358852182527982e-05,10891
feelin?,2,2.358852182527982e-05,10891
bitch!,2,2.358852182527982e-05,10891
ourselves.,2,2.358852182527982e-05,10891
mayor,2,2.358852182527982e-05,10891
gang),2,2.358852182527982e-05,10891
sell,2,2.358852182527982e-05,10891
couch?,2,2.358852182527982e-05,10891
48,2,2.358852182527982e-05,10891
somethings,2,2.358852182527982e-05,10891
jam,2,2.358852182527982e-05,10891
"charming,",2,2.358852182527982e-05,10891
"set,",2,2.358852182527982e-05,10891
awfully,2,2.358852182527982e-05,10891
college.,2,2.358852182527982e-05,10891
pillow,2,2.358852182527982e-05,10891
issue.,2,2.358852182527982e-05,10891
pooped,2,2.358852182527982e-05,10891
"quick,",2,2.358852182527982e-05,10891
crash,2,2.358852182527982e-05,10891
"""hi,",2,2.358852182527982e-05,10891
waitress.,2,2.358852182527982e-05,10891
popular,2,2.358852182527982e-05,10891
kids.,2,2.358852182527982e-05,10891
jason?,2,2.358852182527982e-05,10891
don't!,2,2.358852182527982e-05,10891
(realises),2,2.358852182527982e-05,10891
lot?,2,2.358852182527982e-05,10891
uncle,2,2.358852182527982e-05,10891
"younger,",2,2.358852182527982e-05,10891
tip.,2,2.358852182527982e-05,10891
book.,2,2.358852182527982e-05,10891
answers,2,2.358852182527982e-05,10891
parties,2,2.358852182527982e-05,10891
bedroom?,2,2.358852182527982e-05,10891
"says,",2,2.358852182527982e-05,10891
pete!,2,2.358852182527982e-05,10891
way...,2,2.358852182527982e-05,10891
"how,",2,2.358852182527982e-05,10891
card!,2,2.358852182527982e-05,10891
"different,",2,2.358852182527982e-05,10891
terrific.,2,2.358852182527982e-05,10891
sucks.,2,2.358852182527982e-05,10891
opener.,2,2.358852182527982e-05,10891
fast,2,2.358852182527982e-05,10891
bed),2,2.358852182527982e-05,10891
dinosaur,2,2.358852182527982e-05,10891
ohhhhh!,2,2.358852182527982e-05,10891
there'll,2,2.358852182527982e-05,10891
billy,2,2.358852182527982e-05,10891
grandmothers.,2,2.358852182527982e-05,10891
"ethan,",2,2.358852182527982e-05,10891
comfort,2,2.358852182527982e-05,10891
"sick,",2,2.358852182527982e-05,10891
"dogs,",2,2.358852182527982e-05,10891
company.,2,2.358852182527982e-05,10891
monkey.,2,2.358852182527982e-05,10891
"interesting,",2,2.358852182527982e-05,10891
bobby!,2,2.358852182527982e-05,10891
"it's,",2,2.358852182527982e-05,10891
boyfriend's,2,2.358852182527982e-05,10891
my.,2,2.358852182527982e-05,10891
hasnt,2,2.358852182527982e-05,10891
he'd,2,2.358852182527982e-05,10891
blender,2,2.358852182527982e-05,10891
bed?,2,2.358852182527982e-05,10891
wheres,2,2.358852182527982e-05,10891
"i-i,",2,2.358852182527982e-05,10891
goin',2,2.358852182527982e-05,10891
mints,2,2.358852182527982e-05,10891
guy),2,2.358852182527982e-05,10891
suggestion,2,2.358852182527982e-05,10891
james,2,2.358852182527982e-05,10891
pheebs?,2,2.358852182527982e-05,10891
waking,2,2.358852182527982e-05,10891
tell!,2,2.358852182527982e-05,10891
(who,2,2.358852182527982e-05,10891
unless...,2,2.358852182527982e-05,10891
(steve,2,2.358852182527982e-05,10891
"waitwait,",2,2.358852182527982e-05,10891
business,2,2.358852182527982e-05,10891
over?,2,2.358852182527982e-05,10891
sex?,2,2.358852182527982e-05,10891
el,2,2.358852182527982e-05,10891
nooo!!,2,2.358852182527982e-05,10891
everybody.,2,2.358852182527982e-05,10891
virgin?,2,2.358852182527982e-05,10891
up!!,2,2.358852182527982e-05,10891
"michelle,",2,2.358852182527982e-05,10891
admissions,2,2.358852182527982e-05,10891
remember.,2,2.358852182527982e-05,10891
teaches,2,2.358852182527982e-05,10891
become,2,2.358852182527982e-05,10891
butt.,2,2.358852182527982e-05,10891
quietly,2,2.358852182527982e-05,10891
windows,2,2.358852182527982e-05,10891
inappropriate,2,2.358852182527982e-05,10891
birds,2,2.358852182527982e-05,10891
building.,2,2.358852182527982e-05,10891
apologizing,2,2.358852182527982e-05,10891
guest.,2,2.358852182527982e-05,10891
"figured,",2,2.358852182527982e-05,10891
months.,2,2.358852182527982e-05,10891
hated,2,2.358852182527982e-05,10891
"light,",2,2.358852182527982e-05,10891
girlfriend,2,2.358852182527982e-05,10891
friends?,2,2.358852182527982e-05,10891
more!,2,2.358852182527982e-05,10891
boy.,2,2.358852182527982e-05,10891
"honest,",2,2.358852182527982e-05,10891
fourth,2,2.358852182527982e-05,10891
mess.,2,2.358852182527982e-05,10891
"goodnight,",2,2.358852182527982e-05,10891
like...,2,2.358852182527982e-05,10891
"tight,",2,2.358852182527982e-05,10891
"understand,",2,2.358852182527982e-05,10891
that-thats,2,2.358852182527982e-05,10891
stage,2,2.358852182527982e-05,10891
mm-hmm.,2,2.358852182527982e-05,10891
bus,2,2.358852182527982e-05,10891
lipstick,2,2.358852182527982e-05,10891
"paper,",2,2.358852182527982e-05,10891
wrapping,2,2.358852182527982e-05,10891
28,2,2.358852182527982e-05,10891
public,2,2.358852182527982e-05,10891
forty-five,2,2.358852182527982e-05,10891
returning,2,2.358852182527982e-05,10891
unfair!,2,2.358852182527982e-05,10891
lasagna.,2,2.358852182527982e-05,10891
"lasagna,",2,2.358852182527982e-05,10891
lame,2,2.358852182527982e-05,10891
idea?,2,2.358852182527982e-05,10891
seventeen,2,2.358852182527982e-05,10891
while.,2,2.358852182527982e-05,10891
o'clock.,2,2.358852182527982e-05,10891
"gee,",2,2.358852182527982e-05,10891
drinks,2,2.358852182527982e-05,10891
marks,2,2.358852182527982e-05,10891
"brave,",2,2.358852182527982e-05,10891
embassy,2,2.358852182527982e-05,10891
cookie?,2,2.358852182527982e-05,10891
mustve,2,2.358852182527982e-05,10891
(leaves),2,2.358852182527982e-05,10891
rules!,2,2.358852182527982e-05,10891
"y'see,",2,2.358852182527982e-05,10891
"give,",2,2.358852182527982e-05,10891
typical.,2,2.358852182527982e-05,10891
admit,2,2.358852182527982e-05,10891
christmas?,2,2.358852182527982e-05,10891
otherwise,2,2.358852182527982e-05,10891
excuse!,2,2.358852182527982e-05,10891
breezy,2,2.358852182527982e-05,10891
"talk,",2,2.358852182527982e-05,10891
date?,2,2.358852182527982e-05,10891
(angry),2,2.358852182527982e-05,10891
"oh-ho-ho,",2,2.358852182527982e-05,10891
um,2,2.358852182527982e-05,10891
table.,2,2.358852182527982e-05,10891
gate,2,2.358852182527982e-05,10891
possible?,2,2.358852182527982e-05,10891
"information,",2,2.358852182527982e-05,10891
legs.,2,2.358852182527982e-05,10891
dealing,2,2.358852182527982e-05,10891
beautiful!,2,2.358852182527982e-05,10891
focus,2,2.358852182527982e-05,10891
they'll,2,2.358852182527982e-05,10891
share,2,2.358852182527982e-05,10891
date!,2,2.358852182527982e-05,10891
floor,2,2.358852182527982e-05,10891
"dryer,",2,2.358852182527982e-05,10891
listening.,2,2.358852182527982e-05,10891
neither,2,2.358852182527982e-05,10891
everyone?,2,2.358852182527982e-05,10891
(listens,2,2.358852182527982e-05,10891
lasagnas?,2,2.358852182527982e-05,10891
rain,2,2.358852182527982e-05,10891
noo!,2,2.358852182527982e-05,10891
caterer.,2,2.358852182527982e-05,10891
bear,2,2.358852182527982e-05,10891
"building,",2,2.358852182527982e-05,10891
hat?,2,2.358852182527982e-05,10891
big.,2,2.358852182527982e-05,10891
...and,2,2.358852182527982e-05,10891
tv),2,2.358852182527982e-05,10891
others),2,2.358852182527982e-05,10891
credit,2,2.358852182527982e-05,10891
unusual,2,2.358852182527982e-05,10891
weee!!,2,2.358852182527982e-05,10891
(reading,2,2.358852182527982e-05,10891
"""see",2,2.358852182527982e-05,10891
because...,2,2.358852182527982e-05,10891
massager.,2,2.358852182527982e-05,10891
boy!,2,2.358852182527982e-05,10891
air,2,2.358852182527982e-05,10891
monica's,2,2.358852182527982e-05,10891
(checking,2,2.358852182527982e-05,10891
it's-it's,2,2.358852182527982e-05,10891
ben),2,2.358852182527982e-05,10891
janice,2,2.358852182527982e-05,10891
angry),2,2.358852182527982e-05,10891
"c'mon,",2,2.358852182527982e-05,10891
badly,2,2.358852182527982e-05,10891
i'm-,2,2.358852182527982e-05,10891
problems,2,2.358852182527982e-05,10891
involved,2,2.358852182527982e-05,10891
"ruined,",2,2.358852182527982e-05,10891
wonderful,2,2.358852182527982e-05,10891
then-,2,2.358852182527982e-05,10891
room!,2,2.358852182527982e-05,10891
unmarriable,2,2.358852182527982e-05,10891
fundamentally,2,2.358852182527982e-05,10891
coffee.,2,2.358852182527982e-05,10891
tampons,2,2.358852182527982e-05,10891
wooden,2,2.358852182527982e-05,10891
a...,2,2.358852182527982e-05,10891
emotional,2,2.358852182527982e-05,10891
italian,2,2.358852182527982e-05,10891
topic?,2,2.358852182527982e-05,10891
luisa,2,2.358852182527982e-05,10891
okay..,2,2.358852182527982e-05,10891
uh...,2,2.358852182527982e-05,10891
story?,2,2.358852182527982e-05,10891
bens,2,2.358852182527982e-05,10891
pillows,2,2.358852182527982e-05,10891
"fun,",2,2.358852182527982e-05,10891
outside.,2,2.358852182527982e-05,10891
'a,2,2.358852182527982e-05,10891
apple,2,2.358852182527982e-05,10891
"maybe,",2,2.358852182527982e-05,10891
spot.,2,2.358852182527982e-05,10891
geoffrey.,2,2.358852182527982e-05,10891
at!,1,1.179426091263991e-05,10891
jarred!,1,1.179426091263991e-05,10891
overweight?,1,1.179426091263991e-05,10891
helping.),1,1.179426091263991e-05,10891
'big,1,1.179426091263991e-05,10891
haaaah!,1,1.179426091263991e-05,10891
bandkinda,1,1.179426091263991e-05,10891
rachels!,1,1.179426091263991e-05,10891
bay?,1,1.179426091263991e-05,10891
dishing,1,1.179426091263991e-05,10891
weight.,1,1.179426091263991e-05,10891
overweight.,1,1.179426091263991e-05,10891
pie.),1,1.179426091263991e-05,10891
justyoure,1,1.179426091263991e-05,10891
sitting?,1,1.179426091263991e-05,10891
justtheres,1,1.179426091263991e-05,10891
aversion,1,1.179426091263991e-05,10891
fit!,1,1.179426091263991e-05,10891
gottayou,1,1.179426091263991e-05,10891
"wills,",1,1.179426091263991e-05,10891
poultry.,1,1.179426091263991e-05,10891
aww,1,1.179426091263991e-05,10891
barn,1,1.179426091263991e-05,10891
baking,1,1.179426091263991e-05,10891
uh;,1,1.179426091263991e-05,10891
swans.,1,1.179426091263991e-05,10891
thought.),1,1.179426091263991e-05,10891
ton,1,1.179426091263991e-05,10891
goo-ood!,1,1.179426091263991e-05,10891
football.,1,1.179426091263991e-05,10891
yams.,1,1.179426091263991e-05,10891
"diet,",1,1.179426091263991e-05,10891
gorgeous!,1,1.179426091263991e-05,10891
won?,1,1.179426091263991e-05,10891
(next,1,1.179426091263991e-05,10891
vegetable...ha,1,1.179426091263991e-05,10891
napkins?,1,1.179426091263991e-05,10891
nineteen,1,1.179426091263991e-05,10891
(stares,1,1.179426091263991e-05,10891
goose,1,1.179426091263991e-05,10891
helps,1,1.179426091263991e-05,10891
crime!,1,1.179426091263991e-05,10891
classmarching,1,1.179426091263991e-05,10891
velveteen,1,1.179426091263991e-05,10891
hed,1,1.179426091263991e-05,10891
supergirl.,1,1.179426091263991e-05,10891
"catwoman,",1,1.179426091263991e-05,10891
costume!,1,1.179426091263991e-05,10891
mona?,1,1.179426091263991e-05,10891
disconcertment.),1,1.179426091263991e-05,10891
curve,1,1.179426091263991e-05,10891
there-theres,1,1.179426091263991e-05,10891
quickly.,1,1.179426091263991e-05,10891
bob),1,1.179426091263991e-05,10891
chemistrys,1,1.179426091263991e-05,10891
certain,1,1.179426091263991e-05,10891
fired!,1,1.179426091263991e-05,10891
(simultaneously),1,1.179426091263991e-05,10891
"depends,",1,1.179426091263991e-05,10891
"gotcha!""",1,1.179426091263991e-05,10891
"""ha-ha!",1,1.179426091263991e-05,10891
kid's,1,1.179426091263991e-05,10891
rabbit!,1,1.179426091263991e-05,10891
lie.,1,1.179426091263991e-05,10891
either?!,1,1.179426091263991e-05,10891
integrity!,1,1.179426091263991e-05,10891
"loyal,",1,1.179426091263991e-05,10891
...horribly,1,1.179426091263991e-05,10891
wait-wait!!,1,1.179426091263991e-05,10891
strongest,1,1.179426091263991e-05,10891
strong!,1,1.179426091263991e-05,10891
fiance.,1,1.179426091263991e-05,10891
shutting,1,1.179426091263991e-05,10891
stomach),1,1.179426091263991e-05,10891
angela,1,1.179426091263991e-05,10891
tough!,1,1.179426091263991e-05,10891
anyway.),1,1.179426091263991e-05,10891
supergirl?,1,1.179426091263991e-05,10891
catwoman,1,1.179426091263991e-05,10891
"fight,",1,1.179426091263991e-05,10891
comic,1,1.179426091263991e-05,10891
doody!,1,1.179426091263991e-05,10891
recommended,1,1.179426091263991e-05,10891
incompetent.,1,1.179426091263991e-05,10891
accomplished.,1,1.179426091263991e-05,10891
mission,1,1.179426091263991e-05,10891
medium,1,1.179426091263991e-05,10891
"rare,",1,1.179426091263991e-05,10891
dances.),1,1.179426091263991e-05,10891
15th?,1,1.179426091263991e-05,10891
january,1,1.179426091263991e-05,10891
sunday?,1,1.179426091263991e-05,10891
saturday?,1,1.179426091263991e-05,10891
moved!,1,1.179426091263991e-05,10891
jennys,1,1.179426091263991e-05,10891
853-5,1,1.179426091263991e-05,10891
plane?,1,1.179426091263991e-05,10891
cocktails,1,1.179426091263991e-05,10891
europe,1,1.179426091263991e-05,10891
yeah!!!,1,1.179426091263991e-05,10891
appalachia.,1,1.179426091263991e-05,10891
questions?,1,1.179426091263991e-05,10891
side),1,1.179426091263991e-05,10891
go-go-go!,1,1.179426091263991e-05,10891
"eye,",1,1.179426091263991e-05,10891
"tim,",1,1.179426091263991e-05,10891
yell.,1,1.179426091263991e-05,10891
"eyebrows,",1,1.179426091263991e-05,10891
pastry,1,1.179426091263991e-05,10891
"beyond,",1,1.179426091263991e-05,10891
burns,1,1.179426091263991e-05,10891
"slow,",1,1.179426091263991e-05,10891
jar.,1,1.179426091263991e-05,10891
virginity.,1,1.179426091263991e-05,10891
"underdog,",1,1.179426091263991e-05,10891
sous,1,1.179426091263991e-05,10891
salad!!,1,1.179426091263991e-05,10891
inflate.,1,1.179426091263991e-05,10891
flopping,1,1.179426091263991e-05,10891
"broadway,",1,1.179426091263991e-05,10891
"chase,",1,1.179426091263991e-05,10891
pesto?,1,1.179426091263991e-05,10891
thinking...,1,1.179426091263991e-05,10891
lost.,1,1.179426091263991e-05,10891
bunny!,1,1.179426091263991e-05,10891
colbert,1,1.179426091263991e-05,10891
naked!,1,1.179426091263991e-05,10891
fame,1,1.179426091263991e-05,10891
wife,1,1.179426091263991e-05,10891
"monopoly,",1,1.179426091263991e-05,10891
tony?,1,1.179426091263991e-05,10891
"""you're-not-up-to-this""",1,1.179426091263991e-05,10891
panicking),1,1.179426091263991e-05,10891
(recognizing,1,1.179426091263991e-05,10891
flowers?!,1,1.179426091263991e-05,10891
too?!,1,1.179426091263991e-05,10891
didnt!,1,1.179426091263991e-05,10891
jeans?!,1,1.179426091263991e-05,10891
jeans),1,1.179426091263991e-05,10891
rip.,1,1.179426091263991e-05,10891
noticeable,1,1.179426091263991e-05,10891
"part,",1,1.179426091263991e-05,10891
lacey,1,1.179426091263991e-05,10891
"cup,",1,1.179426091263991e-05,10891
aa,1,1.179426091263991e-05,10891
invite?,1,1.179426091263991e-05,10891
horribly...,1,1.179426091263991e-05,10891
towel!,1,1.179426091263991e-05,10891
oclock.,1,1.179426091263991e-05,10891
girls',1,1.179426091263991e-05,10891
knocking,1,1.179426091263991e-05,10891
lands,1,1.179426091263991e-05,10891
sailor.,1,1.179426091263991e-05,10891
gotcha,1,1.179426091263991e-05,10891
tight.,1,1.179426091263991e-05,10891
"radio),",1,1.179426091263991e-05,10891
whdid,1,1.179426091263991e-05,10891
hookers,1,1.179426091263991e-05,10891
(stops,1,1.179426091263991e-05,10891
"george,",1,1.179426091263991e-05,10891
quickly),1,1.179426091263991e-05,10891
hooker?,1,1.179426091263991e-05,10891
stu!,1,1.179426091263991e-05,10891
sometimes?,1,1.179426091263991e-05,10891
strippers,1,1.179426091263991e-05,10891
breasts.),1,1.179426091263991e-05,10891
drooling,1,1.179426091263991e-05,10891
dumped,1,1.179426091263991e-05,10891
belch,1,1.179426091263991e-05,10891
isyknow,1,1.179426091263991e-05,10891
ingredient,1,1.179426091263991e-05,10891
juice.,1,1.179426091263991e-05,10891
lemon,1,1.179426091263991e-05,10891
ammonia,1,1.179426091263991e-05,10891
which?,1,1.179426091263991e-05,10891
"bob,",1,1.179426091263991e-05,10891
"anxious,",1,1.179426091263991e-05,10891
anxious.),1,1.179426091263991e-05,10891
lose!,1,1.179426091263991e-05,10891
relinquish,1,1.179426091263991e-05,10891
"mistress,",1,1.179426091263991e-05,10891
works!,1,1.179426091263991e-05,10891
nagging,1,1.179426091263991e-05,10891
begging,1,1.179426091263991e-05,10891
windows!,1,1.179426091263991e-05,10891
floors!,1,1.179426091263991e-05,10891
short?,1,1.179426091263991e-05,10891
exits,1,1.179426091263991e-05,10891
jeans,1,1.179426091263991e-05,10891
dark.,1,1.179426091263991e-05,10891
alphabet.,1,1.179426091263991e-05,10891
brendas,1,1.179426091263991e-05,10891
strap!,1,1.179426091263991e-05,10891
flowered,1,1.179426091263991e-05,10891
strap,1,1.179426091263991e-05,10891
adjusts,1,1.179426091263991e-05,10891
(brenda,1,1.179426091263991e-05,10891
raise.,1,1.179426091263991e-05,10891
pen,1,1.179426091263991e-05,10891
appetite,1,1.179426091263991e-05,10891
cabinets?,1,1.179426091263991e-05,10891
ingredient.,1,1.179426091263991e-05,10891
tile.,1,1.179426091263991e-05,10891
crotch.,1,1.179426091263991e-05,10891
stain,1,1.179426091263991e-05,10891
eww!,1,1.179426091263991e-05,10891
door?,1,1.179426091263991e-05,10891
phase.,1,1.179426091263991e-05,10891
"relieved,",1,1.179426091263991e-05,10891
soundtrack?,1,1.179426091263991e-05,10891
miami,1,1.179426091263991e-05,10891
uncomfortable,1,1.179426091263991e-05,10891
focusing,1,1.179426091263991e-05,10891
cases.,1,1.179426091263991e-05,10891
cds,1,1.179426091263991e-05,10891
breathes,1,1.179426091263991e-05,10891
panic.,1,1.179426091263991e-05,10891
taylor,1,1.179426091263991e-05,10891
case?,1,1.179426091263991e-05,10891
independence,1,1.179426091263991e-05,10891
jack.,1,1.179426091263991e-05,10891
cd,1,1.179426091263991e-05,10891
springsteen,1,1.179426091263991e-05,10891
bruce,1,1.179426091263991e-05,10891
trots.,1,1.179426091263991e-05,10891
shirt?,1,1.179426091263991e-05,10891
promoted.,1,1.179426091263991e-05,10891
(stunned),1,1.179426091263991e-05,10891
"awkward,",1,1.179426091263991e-05,10891
hungry.,1,1.179426091263991e-05,10891
camp!,1,1.179426091263991e-05,10891
rejection?,1,1.179426091263991e-05,10891
un-floopy.,1,1.179426091263991e-05,10891
uh-,1,1.179426091263991e-05,10891
dont.,1,1.179426091263991e-05,10891
outfit),1,1.179426091263991e-05,10891
"your,",1,1.179426091263991e-05,10891
2002.,1,1.179426091263991e-05,10891
fest,1,1.179426091263991e-05,10891
sob,1,1.179426091263991e-05,10891
"you""",1,1.179426091263991e-05,10891
"brother.""",1,1.179426091263991e-05,10891
activity,1,1.179426091263991e-05,10891
"cries,",1,1.179426091263991e-05,10891
account.,1,1.179426091263991e-05,10891
activity.,1,1.179426091263991e-05,10891
have.),1,1.179426091263991e-05,10891
electric,1,1.179426091263991e-05,10891
shirts.,1,1.179426091263991e-05,10891
disneyland,1,1.179426091263991e-05,10891
stains!,1,1.179426091263991e-05,10891
kidding?,1,1.179426091263991e-05,10891
cleaners.,1,1.179426091263991e-05,10891
dry,1,1.179426091263991e-05,10891
annie!,1,1.179426091263991e-05,10891
copies,1,1.179426091263991e-05,10891
baby?!,1,1.179426091263991e-05,10891
boss,1,1.179426091263991e-05,10891
scratcher.,1,1.179426091263991e-05,10891
shesrachels,1,1.179426091263991e-05,10891
bowl!,1,1.179426091263991e-05,10891
clean?,1,1.179426091263991e-05,10891
thoughts,1,1.179426091263991e-05,10891
destined,1,1.179426091263991e-05,10891
"supportive,",1,1.179426091263991e-05,10891
"hurting,",1,1.179426091263991e-05,10891
ohrach!,1,1.179426091263991e-05,10891
toes!,1,1.179426091263991e-05,10891
itsstill,1,1.179426091263991e-05,10891
tape.,1,1.179426091263991e-05,10891
rightof,1,1.179426091263991e-05,10891
birthing,1,1.179426091263991e-05,10891
existed?,1,1.179426091263991e-05,10891
itexcept,1,1.179426091263991e-05,10891
90,1,1.179426091263991e-05,10891
natural,1,1.179426091263991e-05,10891
"child-birth,",1,1.179426091263991e-05,10891
stars.,1,1.179426091263991e-05,10891
closer),1,1.179426091263991e-05,10891
starts!,1,1.179426091263991e-05,10891
ends,1,1.179426091263991e-05,10891
"stardom,",1,1.179426091263991e-05,10891
search,1,1.179426091263991e-05,10891
"city,",1,1.179426091263991e-05,10891
basket),1,1.179426091263991e-05,10891
(leaping,1,1.179426091263991e-05,10891
phoebes.,1,1.179426091263991e-05,10891
react.,1,1.179426091263991e-05,10891
joeyhes,1,1.179426091263991e-05,10891
country.,1,1.179426091263991e-05,10891
bread.,1,1.179426091263991e-05,10891
mates,1,1.179426091263991e-05,10891
mates?,1,1.179426091263991e-05,10891
jeez!,1,1.179426091263991e-05,10891
afternoon.,1,1.179426091263991e-05,10891
...pheebs?,1,1.179426091263991e-05,10891
don,1,1.179426091263991e-05,10891
"high,",1,1.179426091263991e-05,10891
pate.,1,1.179426091263991e-05,10891
(breathlessly),1,1.179426091263991e-05,10891
pastries,1,1.179426091263991e-05,10891
"bread,",1,1.179426091263991e-05,10891
(there's,1,1.179426091263991e-05,10891
cheesenot,1,1.179426091263991e-05,10891
bread,1,1.179426091263991e-05,10891
france,1,1.179426091263991e-05,10891
allow,1,1.179426091263991e-05,10891
latte.,1,1.179426091263991e-05,10891
restaurants,1,1.179426091263991e-05,10891
"don,",1,1.179426091263991e-05,10891
1985?!,1,1.179426091263991e-05,10891
vermont,1,1.179426091263991e-05,10891
convert,1,1.179426091263991e-05,10891
chi-chi;,1,1.179426091263991e-05,10891
island.,1,1.179426091263991e-05,10891
massapequa.,1,1.179426091263991e-05,10891
powder,1,1.179426091263991e-05,10891
(when,1,1.179426091263991e-05,10891
glasses.),1,1.179426091263991e-05,10891
could-could-could,1,1.179426091263991e-05,10891
legs!,1,1.179426091263991e-05,10891
reenter,1,1.179426091263991e-05,10891
ladylady!,1,1.179426091263991e-05,10891
ladyold,1,1.179426091263991e-05,10891
mirror,1,1.179426091263991e-05,10891
spiteful!,1,1.179426091263991e-05,10891
"weeeell,",1,1.179426091263991e-05,10891
purpose!,1,1.179426091263991e-05,10891
decent,1,1.179426091263991e-05,10891
apologizes,1,1.179426091263991e-05,10891
host!,1,1.179426091263991e-05,10891
rude,1,1.179426091263991e-05,10891
ignores,1,1.179426091263991e-05,10891
frightening.,1,1.179426091263991e-05,10891
glances,1,1.179426091263991e-05,10891
"rum,",1,1.179426091263991e-05,10891
slumber,1,1.179426091263991e-05,10891
swoop,1,1.179426091263991e-05,10891
answer!,1,1.179426091263991e-05,10891
honored,1,1.179426091263991e-05,10891
sorry!!,1,1.179426091263991e-05,10891
the(she,1,1.179426091263991e-05,10891
"tongue,",1,1.179426091263991e-05,10891
returns),1,1.179426091263991e-05,10891
reviewer,1,1.179426091263991e-05,10891
"""restaurant",1,1.179426091263991e-05,10891
contents,1,1.179426091263991e-05,10891
movies,1,1.179426091263991e-05,10891
criticism,1,1.179426091263991e-05,10891
revenge!,1,1.179426091263991e-05,10891
cooking.),1,1.179426091263991e-05,10891
spoonful,1,1.179426091263991e-05,10891
(feeds,1,1.179426091263991e-05,10891
review?,1,1.179426091263991e-05,10891
"movies,",1,1.179426091263991e-05,10891
newspapers),1,1.179426091263991e-05,10891
awful?,1,1.179426091263991e-05,10891
reallyam,1,1.179426091263991e-05,10891
press?,1,1.179426091263991e-05,10891
"awful,""",1,1.179426091263991e-05,10891
humiliated!,1,1.179426091263991e-05,10891
horrible!,1,1.179426091263991e-05,10891
manhattan?!,1,1.179426091263991e-05,10891
great?!,1,1.179426091263991e-05,10891
review!,1,1.179426091263991e-05,10891
newspapers!,1,1.179426091263991e-05,10891
personally,1,1.179426091263991e-05,10891
sandras,1,1.179426091263991e-05,10891
cards.,1,1.179426091263991e-05,10891
mad.,1,1.179426091263991e-05,10891
60,1,1.179426091263991e-05,10891
fans?!,1,1.179426091263991e-05,10891
ears),1,1.179426091263991e-05,10891
endearment?,1,1.179426091263991e-05,10891
terms,1,1.179426091263991e-05,10891
winger,1,1.179426091263991e-05,10891
debra,1,1.179426091263991e-05,10891
stage.),1,1.179426091263991e-05,10891
visa,1,1.179426091263991e-05,10891
pretends,1,1.179426091263991e-05,10891
chi-chi.,1,1.179426091263991e-05,10891
beloved,1,1.179426091263991e-05,10891
saddened,1,1.179426091263991e-05,10891
(pretends,1,1.179426091263991e-05,10891
example,1,1.179426091263991e-05,10891
"now-now,",1,1.179426091263991e-05,10891
toast!,1,1.179426091263991e-05,10891
breath.,1,1.179426091263991e-05,10891
reference,1,1.179426091263991e-05,10891
miracle.,1,1.179426091263991e-05,10891
concrete,1,1.179426091263991e-05,10891
expressway,1,1.179426091263991e-05,10891
island,1,1.179426091263991e-05,10891
orphans,1,1.179426091263991e-05,10891
"romania,",1,1.179426091263991e-05,10891
"neglected,",1,1.179426091263991e-05,10891
invitations!,1,1.179426091263991e-05,10891
inappropriate!,1,1.179426091263991e-05,10891
shower?!,1,1.179426091263991e-05,10891
trashy,1,1.179426091263991e-05,10891
"magazines,",1,1.179426091263991e-05,10891
sweating!,1,1.179426091263991e-05,10891
impromptu,1,1.179426091263991e-05,10891
"dough,",1,1.179426091263991e-05,10891
herhello,1,1.179426091263991e-05,10891
twister...,1,1.179426091263991e-05,10891
rest!,1,1.179426091263991e-05,10891
coincidence,1,1.179426091263991e-05,10891
incapable,1,1.179426091263991e-05,10891
mother!,1,1.179426091263991e-05,10891
positions.),1,1.179426091263991e-05,10891
previous,1,1.179426091263991e-05,10891
obvious?,1,1.179426091263991e-05,10891
speech.,1,1.179426091263991e-05,10891
"anniversary,",1,1.179426091263991e-05,10891
40th,1,1.179426091263991e-05,10891
rings,1,1.179426091263991e-05,10891
stone!,1,1.179426091263991e-05,10891
(waits,1,1.179426091263991e-05,10891
born?,1,1.179426091263991e-05,10891
slutty.,1,1.179426091263991e-05,10891
pate,1,1.179426091263991e-05,10891
mixed,1,1.179426091263991e-05,10891
couldve,1,1.179426091263991e-05,10891
"smile,",1,1.179426091263991e-05,10891
names.,1,1.179426091263991e-05,10891
holyfield,1,1.179426091263991e-05,10891
evander,1,1.179426091263991e-05,10891
butt?,1,1.179426091263991e-05,10891
evening,1,1.179426091263991e-05,10891
why.),1,1.179426091263991e-05,10891
wonders,1,1.179426091263991e-05,10891
(doug,1,1.179426091263991e-05,10891
sir.,1,1.179426091263991e-05,10891
leg-chewing,1,1.179426091263991e-05,10891
off?!,1,1.179426091263991e-05,10891
bootswait!,1,1.179426091263991e-05,10891
boots),1,1.179426091263991e-05,10891
(climbs,1,1.179426091263991e-05,10891
they're-,1,1.179426091263991e-05,10891
price?,1,1.179426091263991e-05,10891
tan!,1,1.179426091263991e-05,10891
godohhohohhohhhh,1,1.179426091263991e-05,10891
ahoohoohhohhoh,1,1.179426091263991e-05,10891
ride?,1,1.179426091263991e-05,10891
piggy-back,1,1.179426091263991e-05,10891
mona,1,1.179426091263991e-05,10891
tape?,1,1.179426091263991e-05,10891
"comfortable,",1,1.179426091263991e-05,10891
tequila,1,1.179426091263991e-05,10891
chump?!,1,1.179426091263991e-05,10891
pac-man,1,1.179426091263991e-05,10891
stayed,1,1.179426091263991e-05,10891
shaving.,1,1.179426091263991e-05,10891
showering,1,1.179426091263991e-05,10891
clinton's,1,1.179426091263991e-05,10891
comephoebe!,1,1.179426091263991e-05,10891
limp,1,1.179426091263991e-05,10891
outout,1,1.179426091263991e-05,10891
hogging,1,1.179426091263991e-05,10891
next!,1,1.179426091263991e-05,10891
game.),1,1.179426091263991e-05,10891
campaign,1,1.179426091263991e-05,10891
pull-pull,1,1.179426091263991e-05,10891
quarter,1,1.179426091263991e-05,10891
justyou,1,1.179426091263991e-05,10891
"my,",1,1.179426091263991e-05,10891
likeoh,1,1.179426091263991e-05,10891
arcade!,1,1.179426091263991e-05,10891
rips,1,1.179426091263991e-05,10891
huge!!,1,1.179426091263991e-05,10891
mouth.,1,1.179426091263991e-05,10891
factory?,1,1.179426091263991e-05,10891
napping.,1,1.179426091263991e-05,10891
cover?,1,1.179426091263991e-05,10891
manhole,1,1.179426091263991e-05,10891
climb,1,1.179426091263991e-05,10891
try;,1,1.179426091263991e-05,10891
compliments.,1,1.179426091263991e-05,10891
cost,1,1.179426091263991e-05,10891
"you.""",1,1.179426091263991e-05,10891
preppy,1,1.179426091263991e-05,10891
"""oh,",1,1.179426091263991e-05,10891
saleswoman,1,1.179426091263991e-05,10891
receipt.),1,1.179426091263991e-05,10891
animal.,1,1.179426091263991e-05,10891
bootsor,1,1.179426091263991e-05,10891
normally,1,1.179426091263991e-05,10891
some?,1,1.179426091263991e-05,10891
allwere,1,1.179426091263991e-05,10891
altman,1,1.179426091263991e-05,10891
map!,1,1.179426091263991e-05,10891
roll!,1,1.179426091263991e-05,10891
tootsie,1,1.179426091263991e-05,10891
silly.,1,1.179426091263991e-05,10891
cane?,1,1.179426091263991e-05,10891
true?!!,1,1.179426091263991e-05,10891
librarian.,1,1.179426091263991e-05,10891
50-year-old,1,1.179426091263991e-05,10891
"altman,",1,1.179426091263991e-05,10891
do-,1,1.179426091263991e-05,10891
practical.,1,1.179426091263991e-05,10891
"dresses,",1,1.179426091263991e-05,10891
dont-i,1,1.179426091263991e-05,10891
ow,1,1.179426091263991e-05,10891
mixes,1,1.179426091263991e-05,10891
boots!,1,1.179426091263991e-05,10891
wee!,1,1.179426091263991e-05,10891
ooo,1,1.179426091263991e-05,10891
causes,1,1.179426091263991e-05,10891
"boots,",1,1.179426091263991e-05,10891
raise!,1,1.179426091263991e-05,10891
bosses,1,1.179426091263991e-05,10891
just-im,1,1.179426091263991e-05,10891
stretches.),1,1.179426091263991e-05,10891
"skirts,",1,1.179426091263991e-05,10891
groan,1,1.179426091263991e-05,10891
yawning.,1,1.179426091263991e-05,10891
justjust,1,1.179426091263991e-05,10891
ahhhhhhhh!,1,1.179426091263991e-05,10891
insides,1,1.179426091263991e-05,10891
scuffed,1,1.179426091263991e-05,10891
soles,1,1.179426091263991e-05,10891
either!,1,1.179426091263991e-05,10891
die!,1,1.179426091263991e-05,10891
draw,1,1.179426091263991e-05,10891
clever?,1,1.179426091263991e-05,10891
dirty.,1,1.179426091263991e-05,10891
seven;,1,1.179426091263991e-05,10891
explain!,1,1.179426091263991e-05,10891
curiously,1,1.179426091263991e-05,10891
phoebe!!,1,1.179426091263991e-05,10891
ooohh,1,1.179426091263991e-05,10891
intelligent,1,1.179426091263991e-05,10891
dinosaurs.,1,1.179426091263991e-05,10891
when?!,1,1.179426091263991e-05,10891
roommates!,1,1.179426091263991e-05,10891
friend;,1,1.179426091263991e-05,10891
self-conscious.,1,1.179426091263991e-05,10891
justid,1,1.179426091263991e-05,10891
itsi,1,1.179426091263991e-05,10891
you-youll,1,1.179426091263991e-05,10891
concerns,1,1.179426091263991e-05,10891
looks?,1,1.179426091263991e-05,10891
private,1,1.179426091263991e-05,10891
orientation?,1,1.179426091263991e-05,10891
goods!,1,1.179426091263991e-05,10891
canned,1,1.179426091263991e-05,10891
from.,1,1.179426091263991e-05,10891
bowl.),1,1.179426091263991e-05,10891
pok-a-dotted,1,1.179426091263991e-05,10891
bing;,1,1.179426091263991e-05,10891
faye,1,1.179426091263991e-05,10891
ooooh-oooh-ooooh,1,1.179426091263991e-05,10891
elbows.),1,1.179426091263991e-05,10891
weekly,1,1.179426091263991e-05,10891
fox.),1,1.179426091263991e-05,10891
slipping,1,1.179426091263991e-05,10891
"hotter,",1,1.179426091263991e-05,10891
clothing),1,1.179426091263991e-05,10891
articles,1,1.179426091263991e-05,10891
ermrevealing,1,1.179426091263991e-05,10891
cmere.,1,1.179426091263991e-05,10891
ohhh.,1,1.179426091263991e-05,10891
ummim,1,1.179426091263991e-05,10891
wellits,1,1.179426091263991e-05,10891
yknowim,1,1.179426091263991e-05,10891
redd,1,1.179426091263991e-05,10891
appointment?,1,1.179426091263991e-05,10891
starring,1,1.179426091263991e-05,10891
"son,",1,1.179426091263991e-05,10891
sanford,1,1.179426091263991e-05,10891
theme,1,1.179426091263991e-05,10891
'g.stephanopoulos?',1,1.179426091263991e-05,10891
massaged,1,1.179426091263991e-05,10891
embarrassing.,1,1.179426091263991e-05,10891
mythis,1,1.179426091263991e-05,10891
mediterranean,1,1.179426091263991e-05,10891
sexual,1,1.179426091263991e-05,10891
alexandra,1,1.179426091263991e-05,10891
chain,1,1.179426091263991e-05,10891
unplug,1,1.179426091263991e-05,10891
"robe,",1,1.179426091263991e-05,10891
weirdest,1,1.179426091263991e-05,10891
facial!,1,1.179426091263991e-05,10891
discussions,1,1.179426091263991e-05,10891
george,1,1.179426091263991e-05,10891
navy,1,1.179426091263991e-05,10891
stephanopoulos',1,1.179426091263991e-05,10891
"salts,",1,1.179426091263991e-05,10891
candles.,1,1.179426091263991e-05,10891
"binoculars,",1,1.179426091263991e-05,10891
bubbles,1,1.179426091263991e-05,10891
am?,1,1.179426091263991e-05,10891
relaxing!,1,1.179426091263991e-05,10891
baths,1,1.179426091263991e-05,10891
(airily),1,1.179426091263991e-05,10891
adviser?,1,1.179426091263991e-05,10891
"bitch,",1,1.179426091263991e-05,10891
dies.),1,1.179426091263991e-05,10891
gotright(she,1,1.179426091263991e-05,10891
pac-man.,1,1.179426091263991e-05,10891
taught,1,1.179426091263991e-05,10891
susan,1,1.179426091263991e-05,10891
screen.,1,1.179426091263991e-05,10891
scores!,1,1.179426091263991e-05,10891
(groans),1,1.179426091263991e-05,10891
nuts?!,1,1.179426091263991e-05,10891
tribbiani!,1,1.179426091263991e-05,10891
decorum.,1,1.179426091263991e-05,10891
salts.,1,1.179426091263991e-05,10891
stunning,1,1.179426091263991e-05,10891
boat!,1,1.179426091263991e-05,10891
"differently,",1,1.179426091263991e-05,10891
wizard!,1,1.179426091263991e-05,10891
conversational,1,1.179426091263991e-05,10891
pulled,1,1.179426091263991e-05,10891
tub!,1,1.179426091263991e-05,10891
boat.,1,1.179426091263991e-05,10891
"bath,",1,1.179426091263991e-05,10891
unacceptable,1,1.179426091263991e-05,10891
greatest,1,1.179426091263991e-05,10891
magazine.,1,1.179426091263991e-05,10891
interested,1,1.179426091263991e-05,10891
humdinger!,1,1.179426091263991e-05,10891
bathtub),1,1.179426091263991e-05,10891
salts,1,1.179426091263991e-05,10891
(dumps,1,1.179426091263991e-05,10891
suit?,1,1.179426091263991e-05,10891
"thank,",1,1.179426091263991e-05,10891
(staggered),1,1.179426091263991e-05,10891
affair,1,1.179426091263991e-05,10891
"although,",1,1.179426091263991e-05,10891
kook.,1,1.179426091263991e-05,10891
"numbers,",1,1.179426091263991e-05,10891
done?!,1,1.179426091263991e-05,10891
anyway.,1,1.179426091263991e-05,10891
"milk,",1,1.179426091263991e-05,10891
"mmm,",1,1.179426091263991e-05,10891
cider's,1,1.179426091263991e-05,10891
wok.),1,1.179426091263991e-05,10891
"mulling,",1,1.179426091263991e-05,10891
wok?,1,1.179426091263991e-05,10891
shin.,1,1.179426091263991e-05,10891
light!,1,1.179426091263991e-05,10891
armageddon,1,1.179426091263991e-05,10891
"duval,",1,1.179426091263991e-05,10891
robert,1,1.179426091263991e-05,10891
impact,1,1.179426091263991e-05,10891
"turking,",1,1.179426091263991e-05,10891
sleeping.,1,1.179426091263991e-05,10891
shivering.),1,1.179426091263991e-05,10891
yams,1,1.179426091263991e-05,10891
chilly.,1,1.179426091263991e-05,10891
comets.,1,1.179426091263991e-05,10891
comet,1,1.179426091263991e-05,10891
whens,1,1.179426091263991e-05,10891
yamming.,1,1.179426091263991e-05,10891
stuart!,1,1.179426091263991e-05,10891
funyuns.,1,1.179426091263991e-05,10891
dies?!,1,1.179426091263991e-05,10891
dies,1,1.179426091263991e-05,10891
cleaner,1,1.179426091263991e-05,10891
"catalogues,",1,1.179426091263991e-05,10891
victorias,1,1.179426091263991e-05,10891
tanning,1,1.179426091263991e-05,10891
ropes,1,1.179426091263991e-05,10891
velvet,1,1.179426091263991e-05,10891
shrine,1,1.179426091263991e-05,10891
newspaper.),1,1.179426091263991e-05,10891
grilled,1,1.179426091263991e-05,10891
newspaper),1,1.179426091263991e-05,10891
polish!,1,1.179426091263991e-05,10891
vacuum,1,1.179426091263991e-05,10891
jughead,1,1.179426091263991e-05,10891
fella!,1,1.179426091263991e-05,10891
sleep.),1,1.179426091263991e-05,10891
rocked,1,1.179426091263991e-05,10891
respond,1,1.179426091263991e-05,10891
"fixin's,",1,1.179426091263991e-05,10891
milk,1,1.179426091263991e-05,10891
mug,1,1.179426091263991e-05,10891
fallen,1,1.179426091263991e-05,10891
milk.,1,1.179426091263991e-05,10891
digest?,1,1.179426091263991e-05,10891
(frannies,1,1.179426091263991e-05,10891
moping.,1,1.179426091263991e-05,10891
unreasonable,1,1.179426091263991e-05,10891
whatwhy,1,1.179426091263991e-05,10891
(screechingly),1,1.179426091263991e-05,10891
seating?!,1,1.179426091263991e-05,10891
several,1,1.179426091263991e-05,10891
undress,1,1.179426091263991e-05,10891
keys!,1,1.179426091263991e-05,10891
inseparable!,1,1.179426091263991e-05,10891
crispy,1,1.179426091263991e-05,10891
ages,1,1.179426091263991e-05,10891
"invited,",1,1.179426091263991e-05,10891
invited?!,1,1.179426091263991e-05,10891
juicy,1,1.179426091263991e-05,10891
"sentence,",1,1.179426091263991e-05,10891
"armadillo,",1,1.179426091263991e-05,10891
desert?,1,1.179426091263991e-05,10891
wandered,1,1.179426091263991e-05,10891
armadillos,1,1.179426091263991e-05,10891
fromtexas.,1,1.179426091263991e-05,10891
exhausted,1,1.179426091263991e-05,10891
armadillo?,1,1.179426091263991e-05,10891
anymore?,1,1.179426091263991e-05,10891
annoy,1,1.179426091263991e-05,10891
"ke-eys?""",1,1.179426091263991e-05,10891
annoying.,1,1.179426091263991e-05,10891
(disgusted),1,1.179426091263991e-05,10891
seating!,1,1.179426091263991e-05,10891
joan?,1,1.179426091263991e-05,10891
relative,1,1.179426091263991e-05,10891
tonight's,1,1.179426091263991e-05,10891
playboys,1,1.179426091263991e-05,10891
frannie.),1,1.179426091263991e-05,10891
frannie.,1,1.179426091263991e-05,10891
couple?,1,1.179426091263991e-05,10891
left),1,1.179426091263991e-05,10891
blood!!,1,1.179426091263991e-05,10891
relative!,1,1.179426091263991e-05,10891
mashed,1,1.179426091263991e-05,10891
invited!,1,1.179426091263991e-05,10891
groom?,1,1.179426091263991e-05,10891
gellar,1,1.179426091263991e-05,10891
gellar.,1,1.179426091263991e-05,10891
right.),1,1.179426091263991e-05,10891
form,1,1.179426091263991e-05,10891
tots.,1,1.179426091263991e-05,10891
potatoes?,1,1.179426091263991e-05,10891
lumps!,1,1.179426091263991e-05,10891
cousin.,1,1.179426091263991e-05,10891
"guest?!""",1,1.179426091263991e-05,10891
"""and",1,1.179426091263991e-05,10891
guest?!,1,1.179426091263991e-05,10891
gym!,1,1.179426091263991e-05,10891
child,1,1.179426091263991e-05,10891
no-no,1,1.179426091263991e-05,10891
nervous,1,1.179426091263991e-05,10891
pilgrim,1,1.179426091263991e-05,10891
hammered!!,1,1.179426091263991e-05,10891
harmonica,1,1.179426091263991e-05,10891
holidays.,1,1.179426091263991e-05,10891
drunk!!,1,1.179426091263991e-05,10891
im-um,1,1.179426091263991e-05,10891
(growls,1,1.179426091263991e-05,10891
grandma?,1,1.179426091263991e-05,10891
happening!,1,1.179426091263991e-05,10891
long?!,1,1.179426091263991e-05,10891
awwwww,1,1.179426091263991e-05,10891
phil!,1,1.179426091263991e-05,10891
paul!,1,1.179426091263991e-05,10891
someone),1,1.179426091263991e-05,10891
"thursday,",1,1.179426091263991e-05,10891
(breathes,1,1.179426091263991e-05,10891
breath?!,1,1.179426091263991e-05,10891
of.,1,1.179426091263991e-05,10891
noo!!!,1,1.179426091263991e-05,10891
later!,1,1.179426091263991e-05,10891
puke,1,1.179426091263991e-05,10891
drinks.,1,1.179426091263991e-05,10891
boys,1,1.179426091263991e-05,10891
boycotting,1,1.179426091263991e-05,10891
cigarette!,1,1.179426091263991e-05,10891
ding-dongs,1,1.179426091263991e-05,10891
have...,1,1.179426091263991e-05,10891
eh,1,1.179426091263991e-05,10891
shortbread?,1,1.179426091263991e-05,10891
noise!,1,1.179426091263991e-05,10891
leave!,1,1.179426091263991e-05,10891
scottish?!,1,1.179426091263991e-05,10891
pipes.),1,1.179426091263991e-05,10891
fumbling,1,1.179426091263991e-05,10891
practicing,1,1.179426091263991e-05,10891
mom's.,1,1.179426091263991e-05,10891
once?!,1,1.179426091263991e-05,10891
dool.,1,1.179426091263991e-05,10891
"assume,",1,1.179426091263991e-05,10891
sheepishly),1,1.179426091263991e-05,10891
dool?,1,1.179426091263991e-05,10891
reading.,1,1.179426091263991e-05,10891
lumps.,1,1.179426091263991e-05,10891
cake!,1,1.179426091263991e-05,10891
cake?,1,1.179426091263991e-05,10891
fall.),1,1.179426091263991e-05,10891
filming,1,1.179426091263991e-05,10891
(falls,1,1.179426091263991e-05,10891
drawer!,1,1.179426091263991e-05,10891
thirty.,1,1.179426091263991e-05,10891
unsteadily),1,1.179426091263991e-05,10891
bulb,1,1.179426091263991e-05,10891
vail?,1,1.179426091263991e-05,10891
water!!!,1,1.179426091263991e-05,10891
marvel,1,1.179426091263991e-05,10891
medical,1,1.179426091263991e-05,10891
traditional,1,1.179426091263991e-05,10891
ruined?,1,1.179426091263991e-05,10891
boxes?,1,1.179426091263991e-05,10891
doll.),1,1.179426091263991e-05,10891
"isnt,",1,1.179426091263991e-05,10891
boxes.),1,1.179426091263991e-05,10891
tyrannosaurus,1,1.179426091263991e-05,10891
reads:,1,1.179426091263991e-05,10891
shirt!,1,1.179426091263991e-05,10891
"feast,",1,1.179426091263991e-05,10891
shirt.),1,1.179426091263991e-05,10891
glove?,1,1.179426091263991e-05,10891
glove),1,1.179426091263991e-05,10891
lines.,1,1.179426091263991e-05,10891
coloring,1,1.179426091263991e-05,10891
(wary),1,1.179426091263991e-05,10891
"treats,",1,1.179426091263991e-05,10891
whipped,1,1.179426091263991e-05,10891
attic.),1,1.179426091263991e-05,10891
brownies!,1,1.179426091263991e-05,10891
destroyed!,1,1.179426091263991e-05,10891
thing.),1,1.179426091263991e-05,10891
soft.,1,1.179426091263991e-05,10891
chocolate-chip,1,1.179426091263991e-05,10891
manages,1,1.179426091263991e-05,10891
"doorknob,",1,1.179426091263991e-05,10891
open!!,1,1.179426091263991e-05,10891
heyyy!!,1,1.179426091263991e-05,10891
sonny?,1,1.179426091263991e-05,10891
(insistently),1,1.179426091263991e-05,10891
"stupid,",1,1.179426091263991e-05,10891
thirtieth,1,1.179426091263991e-05,10891
handed,1,1.179426091263991e-05,10891
pancakes!,1,1.179426091263991e-05,10891
envelope),1,1.179426091263991e-05,10891
am?!,1,1.179426091263991e-05,10891
birthday!!!,1,1.179426091263991e-05,10891
gone?!,1,1.179426091263991e-05,10891
loungers,1,1.179426091263991e-05,10891
lounger?,1,1.179426091263991e-05,10891
"porsche,",1,1.179426091263991e-05,10891
face!,1,1.179426091263991e-05,10891
mouse,1,1.179426091263991e-05,10891
rubbed,1,1.179426091263991e-05,10891
memories.,1,1.179426091263991e-05,10891
chipped,1,1.179426091263991e-05,10891
"eye!""",1,1.179426091263991e-05,10891
drum,1,1.179426091263991e-05,10891
quick!,1,1.179426091263991e-05,10891
sheshe,1,1.179426091263991e-05,10891
"babies,",1,1.179426091263991e-05,10891
family!,1,1.179426091263991e-05,10891
her-her,1,1.179426091263991e-05,10891
year?!,1,1.179426091263991e-05,10891
gained?,1,1.179426091263991e-05,10891
grath!,1,1.179426091263991e-05,10891
julie,1,1.179426091263991e-05,10891
ask.,1,1.179426091263991e-05,10891
history!,1,1.179426091263991e-05,10891
apologize.,1,1.179426091263991e-05,10891
things?,1,1.179426091263991e-05,10891
clear.,1,1.179426091263991e-05,10891
apologized,1,1.179426091263991e-05,10891
flushing,1,1.179426091263991e-05,10891
"emerges,",1,1.179426091263991e-05,10891
faaaaa.,1,1.179426091263991e-05,10891
"grade,",1,1.179426091263991e-05,10891
posin!,1,1.179426091263991e-05,10891
posin.,1,1.179426091263991e-05,10891
spatulas,1,1.179426091263991e-05,10891
"somebody,",1,1.179426091263991e-05,10891
dark,1,1.179426091263991e-05,10891
"30,",1,1.179426091263991e-05,10891
planning!,1,1.179426091263991e-05,10891
romantic.,1,1.179426091263991e-05,10891
ideas!,1,1.179426091263991e-05,10891
female,1,1.179426091263991e-05,10891
lied?,1,1.179426091263991e-05,10891
town!,1,1.179426091263991e-05,10891
corned,1,1.179426091263991e-05,10891
clark,1,1.179426091263991e-05,10891
dancing!,1,1.179426091263991e-05,10891
sandwich),1,1.179426091263991e-05,10891
"herself,",1,1.179426091263991e-05,10891
ring.,1,1.179426091263991e-05,10891
however.),1,1.179426091263991e-05,10891
wish?,1,1.179426091263991e-05,10891
gifford,1,1.179426091263991e-05,10891
place;,1,1.179426091263991e-05,10891
lee,1,1.179426091263991e-05,10891
kathy,1,1.179426091263991e-05,10891
w-wait.,1,1.179426091263991e-05,10891
planets,1,1.179426091263991e-05,10891
lobster,1,1.179426091263991e-05,10891
bastard!,1,1.179426091263991e-05,10891
lobster),1,1.179426091263991e-05,10891
expert!,1,1.179426091263991e-05,10891
again?!,1,1.179426091263991e-05,10891
"6:30,",1,1.179426091263991e-05,10891
wished,1,1.179426091263991e-05,10891
overheard,1,1.179426091263991e-05,10891
exit),1,1.179426091263991e-05,10891
brunch.,1,1.179426091263991e-05,10891
offwonderment.,1,1.179426091263991e-05,10891
lookof,1,1.179426091263991e-05,10891
poses.),1,1.179426091263991e-05,10891
type,1,1.179426091263991e-05,10891
model,1,1.179426091263991e-05,10891
blowing,1,1.179426091263991e-05,10891
machines!,1,1.179426091263991e-05,10891
everybody's,1,1.179426091263991e-05,10891
tan.,1,1.179426091263991e-05,10891
potential,1,1.179426091263991e-05,10891
local,1,1.179426091263991e-05,10891
announcement,1,1.179426091263991e-05,10891
hearts,1,1.179426091263991e-05,10891
steer,1,1.179426091263991e-05,10891
definitely!,1,1.179426091263991e-05,10891
pampers?,1,1.179426091263991e-05,10891
maybe?!,1,1.179426091263991e-05,10891
glue.,1,1.179426091263991e-05,10891
glitter,1,1.179426091263991e-05,10891
"defense,",1,1.179426091263991e-05,10891
anymore,1,1.179426091263991e-05,10891
plunge,1,1.179426091263991e-05,10891
girls!,1,1.179426091263991e-05,10891
well-well,1,1.179426091263991e-05,10891
gaze,1,1.179426091263991e-05,10891
paolo?,1,1.179426091263991e-05,10891
urinate,1,1.179426091263991e-05,10891
whey,1,1.179426091263991e-05,10891
deciding!,1,1.179426091263991e-05,10891
somebody-,1,1.179426091263991e-05,10891
decide!,1,1.179426091263991e-05,10891
bobby.,1,1.179426091263991e-05,10891
"rachels,",1,1.179426091263991e-05,10891
"phoebes,",1,1.179426091263991e-05,10891
vividly.,1,1.179426091263991e-05,10891
honor.,1,1.179426091263991e-05,10891
brunch,1,1.179426091263991e-05,10891
paper!,1,1.179426091263991e-05,10891
"""geller",1,1.179426091263991e-05,10891
approach),1,1.179426091263991e-05,10891
thread?,1,1.179426091263991e-05,10891
moron!,1,1.179426091263991e-05,10891
honey..,1,1.179426091263991e-05,10891
"moron!""",1,1.179426091263991e-05,10891
where-where's,1,1.179426091263991e-05,10891
saves,1,1.179426091263991e-05,10891
"""local",1,1.179426091263991e-05,10891
"married,""",1,1.179426091263991e-05,10891
bing,1,1.179426091263991e-05,10891
busting,1,1.179426091263991e-05,10891
"janice,",1,1.179426091263991e-05,10891
in-in-in,1,1.179426091263991e-05,10891
justwell,1,1.179426091263991e-05,10891
potatoes.,1,1.179426091263991e-05,10891
"heaven,",1,1.179426091263991e-05,10891
"nooooo,",1,1.179426091263991e-05,10891
towners,1,1.179426091263991e-05,10891
"kidding,",1,1.179426091263991e-05,10891
peas,1,1.179426091263991e-05,10891
affairs.,1,1.179426091263991e-05,10891
secrets,1,1.179426091263991e-05,10891
"onions,",1,1.179426091263991e-05,10891
basket.,1,1.179426091263991e-05,10891
mario,1,1.179426091263991e-05,10891
walkin,1,1.179426091263991e-05,10891
cried.,1,1.179426091263991e-05,10891
"story,",1,1.179426091263991e-05,10891
bike!,1,1.179426091263991e-05,10891
heaven.,1,1.179426091263991e-05,10891
candy!!,1,1.179426091263991e-05,10891
more!!,1,1.179426091263991e-05,10891
man!!!,1,1.179426091263991e-05,10891
candy?,1,1.179426091263991e-05,10891
candy?!,1,1.179426091263991e-05,10891
neighbor,1,1.179426091263991e-05,10891
"lynn,",1,1.179426091263991e-05,10891
anybody!,1,1.179426091263991e-05,10891
glare,1,1.179426091263991e-05,10891
hands!!,1,1.179426091263991e-05,10891
santa?,1,1.179426091263991e-05,10891
"word,",1,1.179426091263991e-05,10891
casual!,1,1.179426091263991e-05,10891
easy!,1,1.179426091263991e-05,10891
smooth,1,1.179426091263991e-05,10891
shakin,1,1.179426091263991e-05,10891
d'),1,1.179426091263991e-05,10891
faster,1,1.179426091263991e-05,10891
responsibility?,1,1.179426091263991e-05,10891
reservation,1,1.179426091263991e-05,10891
bing's,1,1.179426091263991e-05,10891
licorice?,1,1.179426091263991e-05,10891
"potatoes,",1,1.179426091263991e-05,10891
skull),1,1.179426091263991e-05,10891
(offering,1,1.179426091263991e-05,10891
(corrects,1,1.179426091263991e-05,10891
betrothed,1,1.179426091263991e-05,10891
threatening,1,1.179426091263991e-05,10891
scary,1,1.179426091263991e-05,10891
cool!,1,1.179426091263991e-05,10891
coming;,1,1.179426091263991e-05,10891
frantically),1,1.179426091263991e-05,10891
therell,1,1.179426091263991e-05,10891
"guire,",1,1.179426091263991e-05,10891
matt,1,1.179426091263991e-05,10891
plan?!,1,1.179426091263991e-05,10891
"fake,",1,1.179426091263991e-05,10891
shaggy,1,1.179426091263991e-05,10891
couch!,1,1.179426091263991e-05,10891
dog!,1,1.179426091263991e-05,10891
ruined.,1,1.179426091263991e-05,10891
"doesn't,",1,1.179426091263991e-05,10891
often?,1,1.179426091263991e-05,10891
burnt,1,1.179426091263991e-05,10891
"yours,",1,1.179426091263991e-05,10891
joey's.,1,1.179426091263991e-05,10891
space.,1,1.179426091263991e-05,10891
pumpkin.,1,1.179426091263991e-05,10891
pots),1,1.179426091263991e-05,10891
potatoes),1,1.179426091263991e-05,10891
individual,1,1.179426091263991e-05,10891
"buddy,",1,1.179426091263991e-05,10891
other.),1,1.179426091263991e-05,10891
"ways,",1,1.179426091263991e-05,10891
true,1,1.179426091263991e-05,10891
(thats,1,1.179426091263991e-05,10891
dakotas.,1,1.179426091263991e-05,10891
technically,1,1.179426091263991e-05,10891
lounger.,1,1.179426091263991e-05,10891
licking,1,1.179426091263991e-05,10891
"long,",1,1.179426091263991e-05,10891
candy.,1,1.179426091263991e-05,10891
cream!,1,1.179426091263991e-05,10891
piece.,1,1.179426091263991e-05,10891
"tots,",1,1.179426091263991e-05,10891
"thanksgiving,",1,1.179426091263991e-05,10891
"burned,",1,1.179426091263991e-05,10891
bent.,1,1.179426091263991e-05,10891
andit,1,1.179426091263991e-05,10891
"park,",1,1.179426091263991e-05,10891
"birthday,",1,1.179426091263991e-05,10891
herself.,1,1.179426091263991e-05,10891
would...,1,1.179426091263991e-05,10891
knew.,1,1.179426091263991e-05,10891
"reaction,",1,1.179426091263991e-05,10891
clunkers,1,1.179426091263991e-05,10891
burnt.,1,1.179426091263991e-05,10891
strangers.,1,1.179426091263991e-05,10891
family;,1,1.179426091263991e-05,10891
depressed.,1,1.179426091263991e-05,10891
he-hes,1,1.179426091263991e-05,10891
"assistant,",1,1.179426091263991e-05,10891
1250.,1,1.179426091263991e-05,10891
dog?,1,1.179426091263991e-05,10891
allergic,1,1.179426091263991e-05,10891
scottish,1,1.179426091263991e-05,10891
angry!,1,1.179426091263991e-05,10891
hoot!,1,1.179426091263991e-05,10891
swim,1,1.179426091263991e-05,10891
war,1,1.179426091263991e-05,10891
pacino,1,1.179426091263991e-05,10891
(determined),1,1.179426091263991e-05,10891
odds,1,1.179426091263991e-05,10891
dresses,1,1.179426091263991e-05,10891
maids,1,1.179426091263991e-05,10891
old?,1,1.179426091263991e-05,10891
uh-huh!,1,1.179426091263991e-05,10891
inin,1,1.179426091263991e-05,10891
tress!,1,1.179426091263991e-05,10891
"waiteruh,",1,1.179426091263991e-05,10891
invisible,1,1.179426091263991e-05,10891
light.),1,1.179426091263991e-05,10891
exhales,1,1.179426091263991e-05,10891
new.,1,1.179426091263991e-05,10891
waiter),1,1.179426091263991e-05,10891
before?,1,1.179426091263991e-05,10891
regret,1,1.179426091263991e-05,10891
weddingyoure,1,1.179426091263991e-05,10891
fathers,1,1.179426091263991e-05,10891
fourteen,1,1.179426091263991e-05,10891
girabaldi?,1,1.179426091263991e-05,10891
cheering,1,1.179426091263991e-05,10891
butnothing.,1,1.179426091263991e-05,10891
wellhonestly,1,1.179426091263991e-05,10891
flip,1,1.179426091263991e-05,10891
teflon,1,1.179426091263991e-05,10891
rib.,1,1.179426091263991e-05,10891
cracked,1,1.179426091263991e-05,10891
falls.),1,1.179426091263991e-05,10891
would-would,1,1.179426091263991e-05,10891
today!!!,1,1.179426091263991e-05,10891
safely.,1,1.179426091263991e-05,10891
cab,1,1.179426091263991e-05,10891
anybody?,1,1.179426091263991e-05,10891
responsibility,1,1.179426091263991e-05,10891
scrub,1,1.179426091263991e-05,10891
it-its,1,1.179426091263991e-05,10891
al,1,1.179426091263991e-05,10891
mr.bing.,1,1.179426091263991e-05,10891
brush...but,1,1.179426091263991e-05,10891
judy,1,1.179426091263991e-05,10891
bing?,1,1.179426091263991e-05,10891
maureen.,1,1.179426091263991e-05,10891
maureen!,1,1.179426091263991e-05,10891
bings!,1,1.179426091263991e-05,10891
(voice,1,1.179426091263991e-05,10891
worse!,1,1.179426091263991e-05,10891
calm.,1,1.179426091263991e-05,10891
meets,1,1.179426091263991e-05,10891
embarrassed,1,1.179426091263991e-05,10891
corner!,1,1.179426091263991e-05,10891
father-in-law.,1,1.179426091263991e-05,10891
slurs?,1,1.179426091263991e-05,10891
racial,1,1.179426091263991e-05,10891
alter,1,1.179426091263991e-05,10891
dance?,1,1.179426091263991e-05,10891
double-oh,1,1.179426091263991e-05,10891
buries,1,1.179426091263991e-05,10891
vamp?!,1,1.179426091263991e-05,10891
weddings?,1,1.179426091263991e-05,10891
show?!,1,1.179426091263991e-05,10891
straw?,1,1.179426091263991e-05,10891
youhoo,1,1.179426091263991e-05,10891
martini.,1,1.179426091263991e-05,10891
tuxedo,1,1.179426091263991e-05,10891
gadgets!,1,1.179426091263991e-05,10891
pillow.),1,1.179426091263991e-05,10891
about?!,1,1.179426091263991e-05,10891
identity,1,1.179426091263991e-05,10891
manage,1,1.179426091263991e-05,10891
irish?!,1,1.179426091263991e-05,10891
office?,1,1.179426091263991e-05,10891
t-tell,1,1.179426091263991e-05,10891
approval.),1,1.179426091263991e-05,10891
"manhattan,",1,1.179426091263991e-05,10891
(defeated),1,1.179426091263991e-05,10891
weeks!!!,1,1.179426091263991e-05,10891
written,1,1.179426091263991e-05,10891
whenever.,1,1.179426091263991e-05,10891
"talked,",1,1.179426091263991e-05,10891
vegas.,1,1.179426091263991e-05,10891
suitcase.,1,1.179426091263991e-05,10891
sets,1,1.179426091263991e-05,10891
'em,1,1.179426091263991e-05,10891
asked?!,1,1.179426091263991e-05,10891
father;,1,1.179426091263991e-05,10891
rsvp,1,1.179426091263991e-05,10891
driver.,1,1.179426091263991e-05,10891
"rachel""",1,1.179426091263991e-05,10891
brake,1,1.179426091263991e-05,10891
them...but,1,1.179426091263991e-05,10891
bulbs,1,1.179426091263991e-05,10891
(hums,1,1.179426091263991e-05,10891
drives,1,1.179426091263991e-05,10891
vows?!,1,1.179426091263991e-05,10891
shoes.,1,1.179426091263991e-05,10891
writing.),1,1.179426091263991e-05,10891
feverishly,1,1.179426091263991e-05,10891
heart.,1,1.179426091263991e-05,10891
pen),1,1.179426091263991e-05,10891
humor,1,1.179426091263991e-05,10891
(re-entering),1,1.179426091263991e-05,10891
nights,1,1.179426091263991e-05,10891
half-swedish.,1,1.179426091263991e-05,10891
callin,1,1.179426091263991e-05,10891
speedo.,1,1.179426091263991e-05,10891
"apart,",1,1.179426091263991e-05,10891
cameras,1,1.179426091263991e-05,10891
picture!,1,1.179426091263991e-05,10891
hangin,1,1.179426091263991e-05,10891
pieces,1,1.179426091263991e-05,10891
opened?!,1,1.179426091263991e-05,10891
(throwing,1,1.179426091263991e-05,10891
stories!,1,1.179426091263991e-05,10891
dude?,1,1.179426091263991e-05,10891
months!,1,1.179426091263991e-05,10891
favor.,1,1.179426091263991e-05,10891
control!!,1,1.179426091263991e-05,10891
ijoey,1,1.179426091263991e-05,10891
lynn?,1,1.179426091263991e-05,10891
bam?,1,1.179426091263991e-05,10891
sickness?,1,1.179426091263991e-05,10891
present.),1,1.179426091263991e-05,10891
pepper,1,1.179426091263991e-05,10891
peel,1,1.179426091263991e-05,10891
shaker!!!,1,1.179426091263991e-05,10891
'chand-lrr'?,1,1.179426091263991e-05,10891
lap.,1,1.179426091263991e-05,10891
babys,1,1.179426091263991e-05,10891
ripped,1,1.179426091263991e-05,10891
orderly,1,1.179426091263991e-05,10891
lightly),1,1.179426091263991e-05,10891
funnier.,1,1.179426091263991e-05,10891
close?,1,1.179426091263991e-05,10891
deli,1,1.179426091263991e-05,10891
deli?,1,1.179426091263991e-05,10891
eighth,1,1.179426091263991e-05,10891
tongue,1,1.179426091263991e-05,10891
ear.,1,1.179426091263991e-05,10891
"disgusting,",1,1.179426091263991e-05,10891
it'snot,1,1.179426091263991e-05,10891
sticking,1,1.179426091263991e-05,10891
tickets;,1,1.179426091263991e-05,10891
couple),1,1.179426091263991e-05,10891
(leaving),1,1.179426091263991e-05,10891
oranges!,1,1.179426091263991e-05,10891
outta,1,1.179426091263991e-05,10891
tickets.,1,1.179426091263991e-05,10891
weshe,1,1.179426091263991e-05,10891
class?,1,1.179426091263991e-05,10891
norman,1,1.179426091263991e-05,10891
mailer,1,1.179426091263991e-05,10891
bumped,1,1.179426091263991e-05,10891
"""next.""",1,1.179426091263991e-05,10891
crawled,1,1.179426091263991e-05,10891
strawberriesoh,1,1.179426091263991e-05,10891
warned,1,1.179426091263991e-05,10891
bill),1,1.179426091263991e-05,10891
compare.,1,1.179426091263991e-05,10891
(flash),1,1.179426091263991e-05,10891
clothes.),1,1.179426091263991e-05,10891
france.,1,1.179426091263991e-05,10891
tragically,1,1.179426091263991e-05,10891
"responsible,",1,1.179426091263991e-05,10891
"mate,",1,1.179426091263991e-05,10891
usand,1,1.179426091263991e-05,10891
arewith,1,1.179426091263991e-05,10891
nowhere,1,1.179426091263991e-05,10891
"stead,",1,1.179426091263991e-05,10891
comfort.,1,1.179426091263991e-05,10891
organised.,1,1.179426091263991e-05,10891
mate.,1,1.179426091263991e-05,10891
"monica.""",1,1.179426091263991e-05,10891
...one,1,1.179426091263991e-05,10891
wondered,1,1.179426091263991e-05,10891
sweating.,1,1.179426091263991e-05,10891
everyday.,1,1.179426091263991e-05,10891
"happened!""",1,1.179426091263991e-05,10891
...oh,1,1.179426091263991e-05,10891
lunch!!,1,1.179426091263991e-05,10891
alright...,1,1.179426091263991e-05,10891
remember?!,1,1.179426091263991e-05,10891
pocket!,1,1.179426091263991e-05,10891
anyones,1,1.179426091263991e-05,10891
...oh!,1,1.179426091263991e-05,10891
reason!,1,1.179426091263991e-05,10891
thursday.,1,1.179426091263991e-05,10891
bride.,1,1.179426091263991e-05,10891
(depressed),1,1.179426091263991e-05,10891
"positive,",1,1.179426091263991e-05,10891
bust,1,1.179426091263991e-05,10891
groove,1,1.179426091263991e-05,10891
twisted!,1,1.179426091263991e-05,10891
matter.,1,1.179426091263991e-05,10891
grunts.),1,1.179426091263991e-05,10891
ottoman.,1,1.179426091263991e-05,10891
lord.,1,1.179426091263991e-05,10891
interesting..,1,1.179426091263991e-05,10891
father?!,1,1.179426091263991e-05,10891
positive.,1,1.179426091263991e-05,10891
years?,1,1.179426091263991e-05,10891
juggle,1,1.179426091263991e-05,10891
financially?,1,1.179426091263991e-05,10891
own.,1,1.179426091263991e-05,10891
huge.,1,1.179426091263991e-05,10891
person.),1,1.179426091263991e-05,10891
else.),1,1.179426091263991e-05,10891
delivered.,1,1.179426091263991e-05,10891
brooklyn,1,1.179426091263991e-05,10891
"queens,",1,1.179426091263991e-05,10891
narrow,1,1.179426091263991e-05,10891
feisty!,1,1.179426091263991e-05,10891
water...,1,1.179426091263991e-05,10891
came?!,1,1.179426091263991e-05,10891
rack.),1,1.179426091263991e-05,10891
taken!,1,1.179426091263991e-05,10891
feature?,1,1.179426091263991e-05,10891
(finds,1,1.179426091263991e-05,10891
crowd,1,1.179426091263991e-05,10891
running.,1,1.179426091263991e-05,10891
"blasts,",1,1.179426091263991e-05,10891
whistles,1,1.179426091263991e-05,10891
passes,1,1.179426091263991e-05,10891
locate,1,1.179426091263991e-05,10891
memorize,1,1.179426091263991e-05,10891
shoes?,1,1.179426091263991e-05,10891
service.,1,1.179426091263991e-05,10891
jeffery.,1,1.179426091263991e-05,10891
15th.,1,1.179426091263991e-05,10891
"brooklyn,",1,1.179426091263991e-05,10891
"kleinmans,",1,1.179426091263991e-05,10891
"i-i-im,",1,1.179426091263991e-05,10891
fingers?!,1,1.179426091263991e-05,10891
"worked,",1,1.179426091263991e-05,10891
blows,1,1.179426091263991e-05,10891
signal.),1,1.179426091263991e-05,10891
now!!!!!!!!,1,1.179426091263991e-05,10891
ignore,1,1.179426091263991e-05,10891
tingly.,1,1.179426091263991e-05,10891
jake?,1,1.179426091263991e-05,10891
embarrassed.,1,1.179426091263991e-05,10891
flattered,1,1.179426091263991e-05,10891
(looks.),1,1.179426091263991e-05,10891
award!,1,1.179426091263991e-05,10891
digest,1,1.179426091263991e-05,10891
opera,1,1.179426091263991e-05,10891
emmy!,1,1.179426091263991e-05,10891
nominated,1,1.179426091263991e-05,10891
purse.,1,1.179426091263991e-05,10891
wh(she,1,1.179426091263991e-05,10891
rip,1,1.179426091263991e-05,10891
fit.,1,1.179426091263991e-05,10891
doesntreally,1,1.179426091263991e-05,10891
"g'bye,",1,1.179426091263991e-05,10891
but;,1,1.179426091263991e-05,10891
forehead.),1,1.179426091263991e-05,10891
band.,1,1.179426091263991e-05,10891
whchandler,1,1.179426091263991e-05,10891
checked.,1,1.179426091263991e-05,10891
define,1,1.179426091263991e-05,10891
imagine.,1,1.179426091263991e-05,10891
favorite!,1,1.179426091263991e-05,10891
hasnt.,1,1.179426091263991e-05,10891
nod.),1,1.179426091263991e-05,10891
affects,1,1.179426091263991e-05,10891
purse.),1,1.179426091263991e-05,10891
feet.,1,1.179426091263991e-05,10891
couch)gonna,1,1.179426091263991e-05,10891
down(she,1,1.179426091263991e-05,10891
imsit,1,1.179426091263991e-05,10891
soft,1,1.179426091263991e-05,10891
rico,1,1.179426091263991e-05,10891
pills.),1,1.179426091263991e-05,10891
anybody.,1,1.179426091263991e-05,10891
married;,1,1.179426091263991e-05,10891
thanksgiving?,1,1.179426091263991e-05,10891
blymens,1,1.179426091263991e-05,10891
"""healthy,",1,1.179426091263991e-05,10891
"healthy,",1,1.179426091263991e-05,10891
cecilia),1,1.179426091263991e-05,10891
"guys""?",1,1.179426091263991e-05,10891
favor?,1,1.179426091263991e-05,10891
true!!,1,1.179426091263991e-05,10891
wedding!!,1,1.179426091263991e-05,10891
bagpipes,1,1.179426091263991e-05,10891
quiet.,1,1.179426091263991e-05,10891
swedish,1,1.179426091263991e-05,10891
puerto,1,1.179426091263991e-05,10891
affects.,1,1.179426091263991e-05,10891
happens!,1,1.179426091263991e-05,10891
meaningless.,1,1.179426091263991e-05,10891
hey-hey.,1,1.179426091263991e-05,10891
letsits,1,1.179426091263991e-05,10891
night?!,1,1.179426091263991e-05,10891
marrying!,1,1.179426091263991e-05,10891
"detail,",1,1.179426091263991e-05,10891
smiles.),1,1.179426091263991e-05,10891
lookingfor,1,1.179426091263991e-05,10891
nighti,1,1.179426091263991e-05,10891
iwent,1,1.179426091263991e-05,10891
wantedjust,1,1.179426091263991e-05,10891
hair...,1,1.179426091263991e-05,10891
legal,1,1.179426091263991e-05,10891
example.,1,1.179426091263991e-05,10891
truth?,1,1.179426091263991e-05,10891
pjs!,1,1.179426091263991e-05,10891
drank,1,1.179426091263991e-05,10891
consoled,1,1.179426091263991e-05,10891
receiving?,1,1.179426091263991e-05,10891
torso.),1,1.179426091263991e-05,10891
liver,1,1.179426091263991e-05,10891
ordained?!,1,1.179426091263991e-05,10891
reasons!,1,1.179426091263991e-05,10891
"okay-okay,",1,1.179426091263991e-05,10891
"""im",1,1.179426091263991e-05,10891
"else.""",1,1.179426091263991e-05,10891
else!,1,1.179426091263991e-05,10891
everyone),1,1.179426091263991e-05,10891
toothpick?,1,1.179426091263991e-05,10891
seeget,1,1.179426091263991e-05,10891
fur.,1,1.179426091263991e-05,10891
"also,",1,1.179426091263991e-05,10891
shrink.,1,1.179426091263991e-05,10891
"suede,",1,1.179426091263991e-05,10891
perishable.,1,1.179426091263991e-05,10891
"realistic,",1,1.179426091263991e-05,10891
dries.,1,1.179426091263991e-05,10891
glue,1,1.179426091263991e-05,10891
college...,1,1.179426091263991e-05,10891
bologna.,1,1.179426091263991e-05,10891
cap.,1,1.179426091263991e-05,10891
mushroom,1,1.179426091263991e-05,10891
prototypes,1,1.179426091263991e-05,10891
options,1,1.179426091263991e-05,10891
deciding,1,1.179426091263991e-05,10891
loaf?,1,1.179426091263991e-05,10891
olive,1,1.179426091263991e-05,10891
fridge.),1,1.179426091263991e-05,10891
fridge?,1,1.179426091263991e-05,10891
raid,1,1.179426091263991e-05,10891
one?!,1,1.179426091263991e-05,10891
al-you,1,1.179426091263991e-05,10891
presents,1,1.179426091263991e-05,10891
wellif,1,1.179426091263991e-05,10891
"meals,",1,1.179426091263991e-05,10891
sweater?,1,1.179426091263991e-05,10891
added,1,1.179426091263991e-05,10891
caterer;,1,1.179426091263991e-05,10891
"parents,",1,1.179426091263991e-05,10891
"eight,",1,1.179426091263991e-05,10891
good-good,1,1.179426091263991e-05,10891
rearranging.,1,1.179426091263991e-05,10891
pins.,1,1.179426091263991e-05,10891
blackout?,1,1.179426091263991e-05,10891
chart,1,1.179426091263991e-05,10891
corner),1,1.179426091263991e-05,10891
power,1,1.179426091263991e-05,10891
guests,1,1.179426091263991e-05,10891
company,1,1.179426091263991e-05,10891
place.),1,1.179426091263991e-05,10891
tables.),1,1.179426091263991e-05,10891
eligible,1,1.179426091263991e-05,10891
looters?,1,1.179426091263991e-05,10891
arrangement),1,1.179426091263991e-05,10891
(telling,1,1.179426091263991e-05,10891
lovers.,1,1.179426091263991e-05,10891
library?,1,1.179426091263991e-05,10891
luncheon,1,1.179426091263991e-05,10891
sided,1,1.179426091263991e-05,10891
rush?,1,1.179426091263991e-05,10891
bridal,1,1.179426091263991e-05,10891
subtle,1,1.179426091263991e-05,10891
old.,1,1.179426091263991e-05,10891
25,1,1.179426091263991e-05,10891
quality.,1,1.179426091263991e-05,10891
paolo,1,1.179426091263991e-05,10891
pact,1,1.179426091263991e-05,10891
rome.,1,1.179426091263991e-05,10891
grandkid,1,1.179426091263991e-05,10891
"unbelievable,",1,1.179426091263991e-05,10891
exciting?,1,1.179426091263991e-05,10891
should!,1,1.179426091263991e-05,10891
feeling.,1,1.179426091263991e-05,10891
centerpieces,1,1.179426091263991e-05,10891
share?,1,1.179426091263991e-05,10891
13?,1,1.179426091263991e-05,10891
fuzzy,1,1.179426091263991e-05,10891
fears,1,1.179426091263991e-05,10891
doubts,1,1.179426091263991e-05,10891
meaningful.,1,1.179426091263991e-05,10891
iim,1,1.179426091263991e-05,10891
busy,1,1.179426091263991e-05,10891
just-,1,1.179426091263991e-05,10891
major,1,1.179426091263991e-05,10891
unless!,1,1.179426091263991e-05,10891
purvry,1,1.179426091263991e-05,10891
turtleneck!,1,1.179426091263991e-05,10891
togrow,1,1.179426091263991e-05,10891
horse!,1,1.179426091263991e-05,10891
bactine.,1,1.179426091263991e-05,10891
gone?,1,1.179426091263991e-05,10891
werent?,1,1.179426091263991e-05,10891
wafer,1,1.179426091263991e-05,10891
marilyn.,1,1.179426091263991e-05,10891
south,1,1.179426091263991e-05,10891
perverson,1,1.179426091263991e-05,10891
(catching,1,1.179426091263991e-05,10891
actors,1,1.179426091263991e-05,10891
shrill?!,1,1.179426091263991e-05,10891
hurt.,1,1.179426091263991e-05,10891
immature!,1,1.179426091263991e-05,10891
sloppy,1,1.179426091263991e-05,10891
(smitten),1,1.179426091263991e-05,10891
everyones,1,1.179426091263991e-05,10891
"plus,",1,1.179426091263991e-05,10891
"d'know,",1,1.179426091263991e-05,10891
scenes!,1,1.179426091263991e-05,10891
nude,1,1.179426091263991e-05,10891
admits:,1,1.179426091263991e-05,10891
know..,1,1.179426091263991e-05,10891
alessandros.,1,1.179426091263991e-05,10891
"robot,",1,1.179426091263991e-05,10891
toys),1,1.179426091263991e-05,10891
toward,1,1.179426091263991e-05,10891
toys!,1,1.179426091263991e-05,10891
is..,1,1.179426091263991e-05,10891
lined,1,1.179426091263991e-05,10891
"race,",1,1.179426091263991e-05,10891
toys,1,1.179426091263991e-05,10891
ten.,1,1.179426091263991e-05,10891
you-are-so-stupid-look),1,1.179426091263991e-05,10891
staying.,1,1.179426091263991e-05,10891
korea.,1,1.179426091263991e-05,10891
quaker,1,1.179426091263991e-05,10891
pretended,1,1.179426091263991e-05,10891
longest!,1,1.179426091263991e-05,10891
complaining,1,1.179426091263991e-05,10891
go..,1,1.179426091263991e-05,10891
door.)...,1,1.179426091263991e-05,10891
spoken,1,1.179426091263991e-05,10891
'till,1,1.179426091263991e-05,10891
hitchhike,1,1.179426091263991e-05,10891
frosting!,1,1.179426091263991e-05,10891
creamiest,1,1.179426091263991e-05,10891
ribs.,1,1.179426091263991e-05,10891
"bear,",1,1.179426091263991e-05,10891
race,1,1.179426091263991e-05,10891
big!,1,1.179426091263991e-05,10891
cups,1,1.179426091263991e-05,10891
recommendation,1,1.179426091263991e-05,10891
letters,1,1.179426091263991e-05,10891
(horrified),1,1.179426091263991e-05,10891
client?,1,1.179426091263991e-05,10891
going!,1,1.179426091263991e-05,10891
wasn't.,1,1.179426091263991e-05,10891
canada!,1,1.179426091263991e-05,10891
"paul,",1,1.179426091263991e-05,10891
tightly),1,1.179426091263991e-05,10891
(embraces,1,1.179426091263991e-05,10891
size.,1,1.179426091263991e-05,10891
"animals,",1,1.179426091263991e-05,10891
organise,1,1.179426091263991e-05,10891
technically...,1,1.179426091263991e-05,10891
"line,",1,1.179426091263991e-05,10891
crossed,1,1.179426091263991e-05,10891
loser.,1,1.179426091263991e-05,10891
cross,1,1.179426091263991e-05,10891
stated,1,1.179426091263991e-05,10891
help?,1,1.179426091263991e-05,10891
barking,1,1.179426091263991e-05,10891
dog),1,1.179426091263991e-05,10891
lines,1,1.179426091263991e-05,10891
platter,1,1.179426091263991e-05,10891
ram,1,1.179426091263991e-05,10891
started!,1,1.179426091263991e-05,10891
right...,1,1.179426091263991e-05,10891
mouths,1,1.179426091263991e-05,10891
its...,1,1.179426091263991e-05,10891
now...,1,1.179426091263991e-05,10891
buffo-martisis!,1,1.179426091263991e-05,10891
yonkers!,1,1.179426091263991e-05,10891
harsh!,1,1.179426091263991e-05,10891
bragging,1,1.179426091263991e-05,10891
"calling!""",1,1.179426091263991e-05,10891
darling!,1,1.179426091263991e-05,10891
"""monica,",1,1.179426091263991e-05,10891
seconds.,1,1.179426091263991e-05,10891
apes,1,1.179426091263991e-05,10891
-leg?,1,1.179426091263991e-05,10891
worst!,1,1.179426091263991e-05,10891
watch?,1,1.179426091263991e-05,10891
shredded,1,1.179426091263991e-05,10891
colleen,1,1.179426091263991e-05,10891
heads-up.,1,1.179426091263991e-05,10891
phoebs,1,1.179426091263991e-05,10891
"binder,",1,1.179426091263991e-05,10891
bathroom?,1,1.179426091263991e-05,10891
towel.,1,1.179426091263991e-05,10891
it's..,1,1.179426091263991e-05,10891
'no'),1,1.179426091263991e-05,10891
ah...,1,1.179426091263991e-05,10891
uncontrollable,1,1.179426091263991e-05,10891
1992.,1,1.179426091263991e-05,10891
emotionally.,1,1.179426091263991e-05,10891
reconnect...,1,1.179426091263991e-05,10891
vermont?,1,1.179426091263991e-05,10891
amanda.,1,1.179426091263991e-05,10891
paul.,1,1.179426091263991e-05,10891
"umm-umm,",1,1.179426091263991e-05,10891
things!,1,1.179426091263991e-05,10891
amanda),1,1.179426091263991e-05,10891
just--i'll,1,1.179426091263991e-05,10891
listens),1,1.179426091263991e-05,10891
"ehm,",1,1.179426091263991e-05,10891
would?,1,1.179426091263991e-05,10891
(beaming),1,1.179426091263991e-05,10891
accident?,1,1.179426091263991e-05,10891
emergency.,1,1.179426091263991e-05,10891
cutting-her-out,1,1.179426091263991e-05,10891
open!,1,1.179426091263991e-05,10891
pop,1,1.179426091263991e-05,10891
popped,1,1.179426091263991e-05,10891
three...,1,1.179426091263991e-05,10891
around!!,1,1.179426091263991e-05,10891
"booth,",1,1.179426091263991e-05,10891
"""with",1,1.179426091263991e-05,10891
"words"".",1,1.179426091263991e-05,10891
nice?!,1,1.179426091263991e-05,10891
'not,1,1.179426091263991e-05,10891
wholesome,1,1.179426091263991e-05,10891
started.,1,1.179426091263991e-05,10891
kids!,1,1.179426091263991e-05,10891
spruce,1,1.179426091263991e-05,10891
duty.,1,1.179426091263991e-05,10891
jury,1,1.179426091263991e-05,10891
plaza,1,1.179426091263991e-05,10891
"same,",1,1.179426091263991e-05,10891
buzz,1,1.179426091263991e-05,10891
it).,1,1.179426091263991e-05,10891
"lady,",1,1.179426091263991e-05,10891
vcr?,1,1.179426091263991e-05,10891
filthy,1,1.179426091263991e-05,10891
"tank,",1,1.179426091263991e-05,10891
toilet,1,1.179426091263991e-05,10891
joey:,1,1.179426091263991e-05,10891
"couch,",1,1.179426091263991e-05,10891
cigarettes?,1,1.179426091263991e-05,10891
state.,1,1.179426091263991e-05,10891
"perfectly,",1,1.179426091263991e-05,10891
m-i-i-ne!,1,1.179426091263991e-05,10891
(impatient,1,1.179426091263991e-05,10891
poster!,1,1.179426091263991e-05,10891
drugs.,1,1.179426091263991e-05,10891
(laura,1,1.179426091263991e-05,10891
ohh...,1,1.179426091263991e-05,10891
laura...,1,1.179426091263991e-05,10891
cooked),1,1.179426091263991e-05,10891
baton,1,1.179426091263991e-05,10891
"""me""!",1,1.179426091263991e-05,10891
"face,",1,1.179426091263991e-05,10891
tin!,1,1.179426091263991e-05,10891
2,1,1.179426091263991e-05,10891
pie-eating,1,1.179426091263991e-05,10891
bleecker.,1,1.179426091263991e-05,10891
6:30?,1,1.179426091263991e-05,10891
lady!,1,1.179426091263991e-05,10891
really...?,1,1.179426091263991e-05,10891
roaming,1,1.179426091263991e-05,10891
god...!,1,1.179426091263991e-05,10891
hi...,1,1.179426091263991e-05,10891
hello...?,1,1.179426091263991e-05,10891
bedroom).,1,1.179426091263991e-05,10891
laura),1,1.179426091263991e-05,10891
confused),1,1.179426091263991e-05,10891
nervously,1,1.179426091263991e-05,10891
spare,1,1.179426091263991e-05,10891
"furniture,",1,1.179426091263991e-05,10891
bert!,1,1.179426091263991e-05,10891
(offended),1,1.179426091263991e-05,10891
do),1,1.179426091263991e-05,10891
bathroom!,1,1.179426091263991e-05,10891
"desperate,",1,1.179426091263991e-05,10891
(surprised),1,1.179426091263991e-05,10891
store.,1,1.179426091263991e-05,10891
"screwed,",1,1.179426091263991e-05,10891
birds!,1,1.179426091263991e-05,10891
orchids,1,1.179426091263991e-05,10891
collects,1,1.179426091263991e-05,10891
couples,1,1.179426091263991e-05,10891
file!,1,1.179426091263991e-05,10891
letter,1,1.179426091263991e-05,10891
hand-wrote,1,1.179426091263991e-05,10891
sweety..,1,1.179426091263991e-05,10891
suspect,1,1.179426091263991e-05,10891
screen?,1,1.179426091263991e-05,10891
stay?,1,1.179426091263991e-05,10891
propose?,1,1.179426091263991e-05,10891
rap,1,1.179426091263991e-05,10891
worrying,1,1.179426091263991e-05,10891
look).,1,1.179426091263991e-05,10891
'and-whats-wrong-with-that',1,1.179426091263991e-05,10891
tribbiani,1,1.179426091263991e-05,10891
kangaroo,1,1.179426091263991e-05,10891
signed,1,1.179426091263991e-05,10891
originally?,1,1.179426091263991e-05,10891
child?,1,1.179426091263991e-05,10891
sights,1,1.179426091263991e-05,10891
greenmore's,1,1.179426091263991e-05,10891
cancel...,1,1.179426091263991e-05,10891
date',1,1.179426091263991e-05,10891
my!,1,1.179426091263991e-05,10891
landed,1,1.179426091263991e-05,10891
insist!,1,1.179426091263991e-05,10891
huh!,1,1.179426091263991e-05,10891
painting?,1,1.179426091263991e-05,10891
through!,1,1.179426091263991e-05,10891
"me!""",1,1.179426091263991e-05,10891
"easy,",1,1.179426091263991e-05,10891
i-i-i-i...,1,1.179426091263991e-05,10891
loss!,1,1.179426091263991e-05,10891
organizing!,1,1.179426091263991e-05,10891
tragic,1,1.179426091263991e-05,10891
frightened,1,1.179426091263991e-05,10891
frame.,1,1.179426091263991e-05,10891
dummy,1,1.179426091263991e-05,10891
half-a-body,1,1.179426091263991e-05,10891
horrific,1,1.179426091263991e-05,10891
gladys?,1,1.179426091263991e-05,10891
gladys.,1,1.179426091263991e-05,10891
phoebe:,1,1.179426091263991e-05,10891
maker!,1,1.179426091263991e-05,10891
orgasm.,1,1.179426091263991e-05,10891
frank.,1,1.179426091263991e-05,10891
punch?,1,1.179426091263991e-05,10891
theater,1,1.179426091263991e-05,10891
advice?,1,1.179426091263991e-05,10891
phoebe).,1,1.179426091263991e-05,10891
theirs,1,1.179426091263991e-05,10891
barry?,1,1.179426091263991e-05,10891
ok?!,1,1.179426091263991e-05,10891
"humidity,",1,1.179426091263991e-05,10891
smiling.,1,1.179426091263991e-05,10891
recover,1,1.179426091263991e-05,10891
david's,1,1.179426091263991e-05,10891
"""no"",",1,1.179426091263991e-05,10891
tony,1,1.179426091263991e-05,10891
advice!,1,1.179426091263991e-05,10891
glee.,1,1.179426091263991e-05,10891
"play,",1,1.179426091263991e-05,10891
sensing,1,1.179426091263991e-05,10891
demarco?,1,1.179426091263991e-05,10891
"guess,",1,1.179426091263991e-05,10891
(pinching,1,1.179426091263991e-05,10891
trip.,1,1.179426091263991e-05,10891
"david,",1,1.179426091263991e-05,10891
conceived.,1,1.179426091263991e-05,10891
somewhere,1,1.179426091263991e-05,10891
it:,1,1.179426091263991e-05,10891
park.,1,1.179426091263991e-05,10891
"pinocchio,",1,1.179426091263991e-05,10891
agencies.,1,1.179426091263991e-05,10891
answer?,1,1.179426091263991e-05,10891
meddling!,1,1.179426091263991e-05,10891
everybody),1,1.179426091263991e-05,10891
ring...,1,1.179426091263991e-05,10891
flattered),1,1.179426091263991e-05,10891
humidity!,1,1.179426091263991e-05,10891
mike.,1,1.179426091263991e-05,10891
un-meddle,1,1.179426091263991e-05,10891
"meddle,",1,1.179426091263991e-05,10891
lenny,1,1.179426091263991e-05,10891
hadn't,1,1.179426091263991e-05,10891
b'cause,1,1.179426091263991e-05,10891
squigy,1,1.179426091263991e-05,10891
happy!,1,1.179426091263991e-05,10891
humidity?,1,1.179426091263991e-05,10891
curly,1,1.179426091263991e-05,10891
barbados.,1,1.179426091263991e-05,10891
paradise,1,1.179426091263991e-05,10891
vain),1,1.179426091263991e-05,10891
damned,1,1.179426091263991e-05,10891
jobs.,1,1.179426091263991e-05,10891
reruns',1,1.179426091263991e-05,10891
"married""",1,1.179426091263991e-05,10891
production,1,1.179426091263991e-05,10891
adopt?,1,1.179426091263991e-05,10891
adoption.,1,1.179426091263991e-05,10891
world...,1,1.179426091263991e-05,10891
zack,1,1.179426091263991e-05,10891
uterus,1,1.179426091263991e-05,10891
weeping),1,1.179426091263991e-05,10891
(weeping),1,1.179426091263991e-05,10891
uh?,1,1.179426091263991e-05,10891
"""",1,1.179426091263991e-05,10891
"frannie,",1,1.179426091263991e-05,10891
"called"".",1,1.179426091263991e-05,10891
florida?,1,1.179426091263991e-05,10891
(deadpan),1,1.179426091263991e-05,10891
wringing,1,1.179426091263991e-05,10891
news?,1,1.179426091263991e-05,10891
vaginal,1,1.179426091263991e-05,10891
invasive,1,1.179426091263991e-05,10891
"fertile,",1,1.179426091263991e-05,10891
cares!,1,1.179426091263991e-05,10891
"embarrassing,",1,1.179426091263991e-05,10891
"possible,",1,1.179426091263991e-05,10891
sweetest,1,1.179426091263991e-05,10891
bell?,1,1.179426091263991e-05,10891
doctor's,1,1.179426091263991e-05,10891
tests.,1,1.179426091263991e-05,10891
tank.,1,1.179426091263991e-05,10891
tadpoles,1,1.179426091263991e-05,10891
inhospitable,1,1.179426091263991e-05,10891
environment?,1,1.179426091263991e-05,10891
tune,1,1.179426091263991e-05,10891
you:,1,1.179426091263991e-05,10891
&,1,1.179426091263991e-05,10891
(m,1,1.179426091263991e-05,10891
yess!!,1,1.179426091263991e-05,10891
agreeing-sound),1,1.179426091263991e-05,10891
gout?,1,1.179426091263991e-05,10891
"alzheimers,",1,1.179426091263991e-05,10891
"disease,",1,1.179426091263991e-05,10891
eh...,1,1.179426091263991e-05,10891
diabetes?,1,1.179426091263991e-05,10891
relatives,1,1.179426091263991e-05,10891
information.,1,1.179426091263991e-05,10891
(long,1,1.179426091263991e-05,10891
him...,1,1.179426091263991e-05,10891
gay!!,1,1.179426091263991e-05,10891
enthusiastic,1,1.179426091263991e-05,10891
feelings.,1,1.179426091263991e-05,10891
donor!,1,1.179426091263991e-05,10891
random,1,1.179426091263991e-05,10891
"sperm""!",1,1.179426091263991e-05,10891
"""come",1,1.179426091263991e-05,10891
selves,1,1.179426091263991e-05,10891
pause),1,1.179426091263991e-05,10891
snuggles,1,1.179426091263991e-05,10891
sun,1,1.179426091263991e-05,10891
reserve,1,1.179426091263991e-05,10891
turn-on.you,1,1.179426091263991e-05,10891
tingle),1,1.179426091263991e-05,10891
(shakes,1,1.179426091263991e-05,10891
wall!,1,1.179426091263991e-05,10891
wall),1,1.179426091263991e-05,10891
-what,1,1.179426091263991e-05,10891
salon.,1,1.179426091263991e-05,10891
"charlie,",1,1.179426091263991e-05,10891
minute...,1,1.179426091263991e-05,10891
wall.),1,1.179426091263991e-05,10891
returns,1,1.179426091263991e-05,10891
clicking,1,1.179426091263991e-05,10891
switch!,1,1.179426091263991e-05,10891
unmistakable!,1,1.179426091263991e-05,10891
"bedsprings,",1,1.179426091263991e-05,10891
closing...,1,1.179426091263991e-05,10891
curtains,1,1.179426091263991e-05,10891
(muffled),1,1.179426091263991e-05,10891
walls,1,1.179426091263991e-05,10891
loud!),1,1.179426091263991e-05,10891
monica-excited-way...,1,1.179426091263991e-05,10891
glass!,1,1.179426091263991e-05,10891
charlie!,1,1.179426091263991e-05,10891
walls.,1,1.179426091263991e-05,10891
these...,1,1.179426091263991e-05,10891
tingle,1,1.179426091263991e-05,10891
noodles?,1,1.179426091263991e-05,10891
disappointed),1,1.179426091263991e-05,10891
brochures,1,1.179426091263991e-05,10891
adoption..,1,1.179426091263991e-05,10891
dependency,1,1.179426091263991e-05,10891
"adoption,",1,1.179426091263991e-05,10891
inter-country,1,1.179426091263991e-05,10891
overwhelming.,1,1.179426091263991e-05,10891
what?.....,1,1.179426091263991e-05,10891
book.),1,1.179426091263991e-05,10891
drawer...,1,1.179426091263991e-05,10891
gnaw,1,1.179426091263991e-05,10891
goes),1,1.179426091263991e-05,10891
chest,1,1.179426091263991e-05,10891
"rail,",1,1.179426091263991e-05,10891
spell,1,1.179426091263991e-05,10891
move...,1,1.179426091263991e-05,10891
stuck.,1,1.179426091263991e-05,10891
"cry""",1,1.179426091263991e-05,10891
ouch!,1,1.179426091263991e-05,10891
violently),1,1.179426091263991e-05,10891
"""10"".",1,1.179426091263991e-05,10891
"""bolero""",1,1.179426091263991e-05,10891
hums...),1,1.179426091263991e-05,10891
wanna...?,1,1.179426091263991e-05,10891
pong,1,1.179426091263991e-05,10891
"chairs,",1,1.179426091263991e-05,10891
crushed,1,1.179426091263991e-05,10891
thousand...,1,1.179426091263991e-05,10891
shouting),1,1.179426091263991e-05,10891
(nearly,1,1.179426091263991e-05,10891
fifty!,1,1.179426091263991e-05,10891
"hell,",1,1.179426091263991e-05,10891
i'm-i'm-i'm,1,1.179426091263991e-05,10891
super!,1,1.179426091263991e-05,10891
losers...,1,1.179426091263991e-05,10891
wins?,1,1.179426091263991e-05,10891
clunked,1,1.179426091263991e-05,10891
phoebe...?,1,1.179426091263991e-05,10891
you...?,1,1.179426091263991e-05,10891
punched,1,1.179426091263991e-05,10891
(hesitatingly),1,1.179426091263991e-05,10891
smashed,1,1.179426091263991e-05,10891
pong!,1,1.179426091263991e-05,10891
pong?,1,1.179426091263991e-05,10891
(pause)...yeah.,1,1.179426091263991e-05,10891
(pleasantly,1,1.179426091263991e-05,10891
unfair!!!,1,1.179426091263991e-05,10891
raining,1,1.179426091263991e-05,10891
before),1,1.179426091263991e-05,10891
lotion.,1,1.179426091263991e-05,10891
pockets),1,1.179426091263991e-05,10891
quarter?,1,1.179426091263991e-05,10891
heads!,1,1.179426091263991e-05,10891
scream),1,1.179426091263991e-05,10891
tournaments!,1,1.179426091263991e-05,10891
doubles,1,1.179426091263991e-05,10891
sucking?,1,1.179426091263991e-05,10891
(back,1,1.179426091263991e-05,10891
loser!,1,1.179426091263991e-05,10891
lost!,1,1.179426091263991e-05,10891
shaking!,1,1.179426091263991e-05,10891
"shaking,",1,1.179426091263991e-05,10891
painful),1,1.179426091263991e-05,10891
wrist,1,1.179426091263991e-05,10891
sickness!,1,1.179426091263991e-05,10891
tails!,1,1.179426091263991e-05,10891
health.,1,1.179426091263991e-05,10891
sickness,1,1.179426091263991e-05,10891
chump!,1,1.179426091263991e-05,10891
three?,1,1.179426091263991e-05,10891
cocky!,1,1.179426091263991e-05,10891
(threatening),1,1.179426091263991e-05,10891
yeaaaah!,1,1.179426091263991e-05,10891
yeaaah!,1,1.179426091263991e-05,10891
chances!,1,1.179426091263991e-05,10891
he-he-heads!,1,1.179426091263991e-05,10891
weeks!,1,1.179426091263991e-05,10891
'hat',1,1.179426091263991e-05,10891
"oven,",1,1.179426091263991e-05,10891
subway?,1,1.179426091263991e-05,10891
picket,1,1.179426091263991e-05,10891
"yards,",1,1.179426091263991e-05,10891
"trees,",1,1.179426091263991e-05,10891
inspection,1,1.179426091263991e-05,10891
well-rounded,1,1.179426091263991e-05,10891
full,1,1.179426091263991e-05,10891
consuela?,1,1.179426091263991e-05,10891
hannigan.,1,1.179426091263991e-05,10891
mrs,1,1.179426091263991e-05,10891
bureau...,1,1.179426091263991e-05,10891
names...,1,1.179426091263991e-05,10891
ministry...,1,1.179426091263991e-05,10891
acknowledge,1,1.179426091263991e-05,10891
for...,1,1.179426091263991e-05,10891
happiest,1,1.179426091263991e-05,10891
"seconds,",1,1.179426091263991e-05,10891
diner,1,1.179426091263991e-05,10891
over-reacting.,1,1.179426091263991e-05,10891
differently?,1,1.179426091263991e-05,10891
treat,1,1.179426091263991e-05,10891
hopeful),1,1.179426091263991e-05,10891
accused,1,1.179426091263991e-05,10891
falsely,1,1.179426091263991e-05,10891
fences.,1,1.179426091263991e-05,10891
afternoon,1,1.179426091263991e-05,10891
ready...,1,1.179426091263991e-05,10891
supportive...,1,1.179426091263991e-05,10891
suprise.,1,1.179426091263991e-05,10891
element,1,1.179426091263991e-05,10891
eliminates,1,1.179426091263991e-05,10891
wherever,1,1.179426091263991e-05,10891
stil,1,1.179426091263991e-05,10891
houses?,1,1.179426091263991e-05,10891
(clapping,1,1.179426091263991e-05,10891
janice's,1,1.179426091263991e-05,10891
realtor,1,1.179426091263991e-05,10891
why.,1,1.179426091263991e-05,10891
scared),1,1.179426091263991e-05,10891
(janice,1,1.179426091263991e-05,10891
"neighbors,",1,1.179426091263991e-05,10891
cave!,1,1.179426091263991e-05,10891
dining,1,1.179426091263991e-05,10891
"smaller,",1,1.179426091263991e-05,10891
ours,1,1.179426091263991e-05,10891
paper?,1,1.179426091263991e-05,10891
*so*,1,1.179426091263991e-05,10891
ours?,1,1.179426091263991e-05,10891
market.,1,1.179426091263991e-05,10891
westchester?,1,1.179426091263991e-05,10891
ron?,1,1.179426091263991e-05,10891
moo-ing.,1,1.179426091263991e-05,10891
"alot,",1,1.179426091263991e-05,10891
hysterical,1,1.179426091263991e-05,10891
annoys,1,1.179426091263991e-05,10891
dresses...,1,1.179426091263991e-05,10891
hugs.,1,1.179426091263991e-05,10891
whiff,1,1.179426091263991e-05,10891
"chappy,",1,1.179426091263991e-05,10891
position.,1,1.179426091263991e-05,10891
isle.,1,1.179426091263991e-05,10891
"ceremony,",1,1.179426091263991e-05,10891
snowed,1,1.179426091263991e-05,10891
situation.,1,1.179426091263991e-05,10891
drill.,1,1.179426091263991e-05,10891
"repeat,",1,1.179426091263991e-05,10891
alert.,1,1.179426091263991e-05,10891
1,1,1.179426091263991e-05,10891
"a.m.,",1,1.179426091263991e-05,10891
answers),1,1.179426091263991e-05,10891
(nobody,1,1.179426091263991e-05,10891
grate?,1,1.179426091263991e-05,10891
ground),1,1.179426091263991e-05,10891
sculpture,1,1.179426091263991e-05,10891
satisfied),1,1.179426091263991e-05,10891
lights.,1,1.179426091263991e-05,10891
affirmative!,1,1.179426091263991e-05,10891
(thinking),1,1.179426091263991e-05,10891
hell.,1,1.179426091263991e-05,10891
zero,1,1.179426091263991e-05,10891
execute,1,1.179426091263991e-05,10891
year-long,1,1.179426091263991e-05,10891
building...,1,1.179426091263991e-05,10891
empire,1,1.179426091263991e-05,10891
"liberty,",1,1.179426091263991e-05,10891
statue,1,1.179426091263991e-05,10891
spots...,1,1.179426091263991e-05,10891
tourists',1,1.179426091263991e-05,10891
fat!,1,1.179426091263991e-05,10891
erica!,1,1.179426091263991e-05,10891
sobbing,1,1.179426091263991e-05,10891
cairo?,1,1.179426091263991e-05,10891
shouldn't.,1,1.179426091263991e-05,10891
road.,1,1.179426091263991e-05,10891
(realizes),1,1.179426091263991e-05,10891
bridesmaid,1,1.179426091263991e-05,10891
arrow.,1,1.179426091263991e-05,10891
bridesmaid?,1,1.179426091263991e-05,10891
3:00,1,1.179426091263991e-05,10891
"marjorie,",1,1.179426091263991e-05,10891
2300,1,1.179426091263991e-05,10891
nudity,1,1.179426091263991e-05,10891
scheduled,1,1.179426091263991e-05,10891
clipboard),1,1.179426091263991e-05,10891
balls,1,1.179426091263991e-05,10891
mimicking,1,1.179426091263991e-05,10891
pushing,1,1.179426091263991e-05,10891
"dracula,",1,1.179426091263991e-05,10891
"gun,",1,1.179426091263991e-05,10891
girl-baby,1,1.179426091263991e-05,10891
children!,1,1.179426091263991e-05,10891
"enough""",1,1.179426091263991e-05,10891
"""eight",1,1.179426091263991e-05,10891
cast,1,1.179426091263991e-05,10891
matter!,1,1.179426091263991e-05,10891
adopt.,1,1.179426091263991e-05,10891
adopts,1,1.179426091263991e-05,10891
panicking!,1,1.179426091263991e-05,10891
"do""?",1,1.179426091263991e-05,10891
twins?,1,1.179426091263991e-05,10891
doctor),1,1.179426091263991e-05,10891
lucky!,1,1.179426091263991e-05,10891
verge,1,1.179426091263991e-05,10891
son),1,1.179426091263991e-05,10891
miracle,1,1.179426091263991e-05,10891
child!,1,1.179426091263991e-05,10891
seen!,1,1.179426091263991e-05,10891
"more,",1,1.179426091263991e-05,10891
"won't,",1,1.179426091263991e-05,10891
situation,1,1.179426091263991e-05,10891
social,1,1.179426091263991e-05,10891
bunnies!,1,1.179426091263991e-05,10891
see..,1,1.179426091263991e-05,10891
twins!,1,1.179426091263991e-05,10891
"8:40,",1,1.179426091263991e-05,10891
dancer?,1,1.179426091263991e-05,10891
"grandma,",1,1.179426091263991e-05,10891
summer,1,1.179426091263991e-05,10891
"truck,",1,1.179426091263991e-05,10891
grandmother's.,1,1.179426091263991e-05,10891
freezer.,1,1.179426091263991e-05,10891
lasagnas,1,1.179426091263991e-05,10891
slowing,1,1.179426091263991e-05,10891
gimme!,1,1.179426091263991e-05,10891
before?!,1,1.179426091263991e-05,10891
"421,",1,1.179426091263991e-05,10891
(explaining,1,1.179426091263991e-05,10891
8:40.,1,1.179426091263991e-05,10891
421.,1,1.179426091263991e-05,10891
"shoot,",1,1.179426091263991e-05,10891
making.,1,1.179426091263991e-05,10891
twins,1,1.179426091263991e-05,10891
chinese,1,1.179426091263991e-05,10891
oh..,1,1.179426091263991e-05,10891
twins.,1,1.179426091263991e-05,10891
feces.,1,1.179426091263991e-05,10891
infants.,1,1.179426091263991e-05,10891
chips?,1,1.179426091263991e-05,10891
breathe...,1,1.179426091263991e-05,10891
packing?,1,1.179426091263991e-05,10891
labor!,1,1.179426091263991e-05,10891
"dessert,",1,1.179426091263991e-05,10891
"juices,",1,1.179426091263991e-05,10891
beans,1,1.179426091263991e-05,10891
kidney,1,1.179426091263991e-05,10891
"crust,",1,1.179426091263991e-05,10891
cereal,1,1.179426091263991e-05,10891
casserole,1,1.179426091263991e-05,10891
oyster,1,1.179426091263991e-05,10891
enjoy:,1,1.179426091263991e-05,10891
yahoos!,1,1.179426091263991e-05,10891
"blood,",1,1.179426091263991e-05,10891
teen,1,1.179426091263991e-05,10891
loner,1,1.179426091263991e-05,10891
helpful,1,1.179426091263991e-05,10891
"mhm,",1,1.179426091263991e-05,10891
incomes.,1,1.179426091263991e-05,10891
nana's,1,1.179426091263991e-05,10891
lease,1,1.179426091263991e-05,10891
wants.,1,1.179426091263991e-05,10891
hotel.,1,1.179426091263991e-05,10891
"belly,",1,1.179426091263991e-05,10891
boxes),1,1.179426091263991e-05,10891
carry-ons?,1,1.179426091263991e-05,10891
orange.,1,1.179426091263991e-05,10891
handcuffs),1,1.179426091263991e-05,10891
pillow.,1,1.179426091263991e-05,10891
bands,1,1.179426091263991e-05,10891
stomach-ache.,1,1.179426091263991e-05,10891
hyperventilating),1,1.179426091263991e-05,10891
packing!,1,1.179426091263991e-05,10891
coats.,1,1.179426091263991e-05,10891
labor.,1,1.179426091263991e-05,10891
rough!,1,1.179426091263991e-05,10891
nana,1,1.179426091263991e-05,10891
pictures),1,1.179426091263991e-05,10891
harsh,1,1.179426091263991e-05,10891
wrapped.,1,1.179426091263991e-05,10891
rubber,1,1.179426091263991e-05,10891
punishment.,1,1.179426091263991e-05,10891
silverware,1,1.179426091263991e-05,10891
stacked,1,1.179426091263991e-05,10891
protectors,1,1.179426091263991e-05,10891
pride,1,1.179426091263991e-05,10891
"goodbye"",",1,1.179426091263991e-05,10891
implicit.,1,1.179426091263991e-05,10891
history,1,1.179426091263991e-05,10891
problem),1,1.179426091263991e-05,10891
(having,1,1.179426091263991e-05,10891
bare,1,1.179426091263991e-05,10891
"done,",1,1.179426091263991e-05,10891
make-up,1,1.179426091263991e-05,10891
purse),1,1.179426091263991e-05,10891
feeing,1,1.179426091263991e-05,10891
perfume,1,1.179426091263991e-05,10891
"you""!",1,1.179426091263991e-05,10891
"""sex",1,1.179426091263991e-05,10891
"""sex""",1,1.179426091263991e-05,10891
hesitation),1,1.179426091263991e-05,10891
(with,1,1.179426091263991e-05,10891
cake.,1,1.179426091263991e-05,10891
mmh...,1,1.179426091263991e-05,10891
file...,1,1.179426091263991e-05,10891
consider...,1,1.179426091263991e-05,10891
"witness""...",1,1.179426091263991e-05,10891
"""bore",1,1.179426091263991e-05,10891
quotation,1,1.179426091263991e-05,10891
(makes,1,1.179426091263991e-05,10891
we...,1,1.179426091263991e-05,10891
sonogram),1,1.179426091263991e-05,10891
picture?,1,1.179426091263991e-05,10891
i-is...,1,1.179426091263991e-05,10891
technicality!,1,1.179426091263991e-05,10891
reverend?,1,1.179426091263991e-05,10891
(sniffing),1,1.179426091263991e-05,10891
please..,1,1.179426091263991e-05,10891
poor.,1,1.179426091263991e-05,10891
cigarettes.,1,1.179426091263991e-05,10891
smoke!,1,1.179426091263991e-05,10891
bridesmaids?,1,1.179426091263991e-05,10891
rest),1,1.179426091263991e-05,10891
stream,1,1.179426091263991e-05,10891
leads,1,1.179426091263991e-05,10891
swingset...,1,1.179426091263991e-05,10891
lawn,1,1.179426091263991e-05,10891
houses,1,1.179426091263991e-05,10891
showing,1,1.179426091263991e-05,10891
affair.,1,1.179426091263991e-05,10891
em...,1,1.179426091263991e-05,10891
homey?,1,1.179426091263991e-05,10891
neighborhood,1,1.179426091263991e-05,10891
obviously...,1,1.179426091263991e-05,10891
wainscotting,1,1.179426091263991e-05,10891
"devastated,",1,1.179426091263991e-05,10891
sure...,1,1.179426091263991e-05,10891
smaller,1,1.179426091263991e-05,10891
"smoke,",1,1.179426091263991e-05,10891
"price,",1,1.179426091263991e-05,10891
yard?,1,1.179426091263991e-05,10891
attic?,1,1.179426091263991e-05,10891
dormer,1,1.179426091263991e-05,10891
molding,1,1.179426091263991e-05,10891
crown,1,1.179426091263991e-05,10891
hungry,1,1.179426091263991e-05,10891
pipe,1,1.179426091263991e-05,10891
de-caff.,1,1.179426091263991e-05,10891
ways.,1,1.179426091263991e-05,10891
unscrew,1,1.179426091263991e-05,10891
sides,1,1.179426091263991e-05,10891
grease,1,1.179426091263991e-05,10891
apologies.,1,1.179426091263991e-05,10891
force,1,1.179426091263991e-05,10891
pies?,1,1.179426091263991e-05,10891
darling?,1,1.179426091263991e-05,10891
supreme,1,1.179426091263991e-05,10891
grand,1,1.179426091263991e-05,10891
dessert.,1,1.179426091263991e-05,10891
stinky?!,1,1.179426091263991e-05,10891
get.,1,1.179426091263991e-05,10891
independence.,1,1.179426091263991e-05,10891
soggy.,1,1.179426091263991e-05,10891
dried,1,1.179426091263991e-05,10891
sloppy!,1,1.179426091263991e-05,10891
talking!,1,1.179426091263991e-05,10891
soap!!,1,1.179426091263991e-05,10891
cranberries.,1,1.179426091263991e-05,10891
washing,1,1.179426091263991e-05,10891
"whole,",1,1.179426091263991e-05,10891
cranberry,1,1.179426091263991e-05,10891
phil,1,1.179426091263991e-05,10891
chain.,1,1.179426091263991e-05,10891
tools?,1,1.179426091263991e-05,10891
vein,1,1.179426091263991e-05,10891
amen.,1,1.179426091263991e-05,10891
mysterious,1,1.179426091263991e-05,10891
heaven!,1,1.179426091263991e-05,10891
hugs).,1,1.179426091263991e-05,10891
"organ,",1,1.179426091263991e-05,10891
breathe..,1,1.179426091263991e-05,10891
themselves,1,1.179426091263991e-05,10891
things...,1,1.179426091263991e-05,10891
behold,1,1.179426091263991e-05,10891
it!.,1,1.179426091263991e-05,10891
healing,1,1.179426091263991e-05,10891
(overlapping),1,1.179426091263991e-05,10891
spoken.,1,1.179426091263991e-05,10891
obviously!,1,1.179426091263991e-05,10891
you.(the,1,1.179426091263991e-05,10891
{she,1,1.179426091263991e-05,10891
suckers.,1,1.179426091263991e-05,10891
mummy,1,1.179426091263991e-05,10891
don't?,1,1.179426091263991e-05,10891
application,1,1.179426091263991e-05,10891
"ohio,",1,1.179426091263991e-05,10891
agency...,1,1.179426091263991e-05,10891
"best,",1,1.179426091263991e-05,10891
trees...,1,1.179426091263991e-05,10891
"beautiful,",1,1.179426091263991e-05,10891
business!,1,1.179426091263991e-05,10891
1800,1,1.179426091263991e-05,10891
mike).,1,1.179426091263991e-05,10891
2030.,1,1.179426091263991e-05,10891
appears),1,1.179426091263991e-05,10891
2100,1,1.179426091263991e-05,10891
surprises!,1,1.179426091263991e-05,10891
fax,1,1.179426091263991e-05,10891
pork,1,1.179426091263991e-05,10891
(coming),1,1.179426091263991e-05,10891
scent.,1,1.179426091263991e-05,10891
overwhelming,1,1.179426091263991e-05,10891
marjorie's,1,1.179426091263991e-05,10891
nor,1,1.179426091263991e-05,10891
"wedding"".",1,1.179426091263991e-05,10891
"""elegant",1,1.179426091263991e-05,10891
steel,1,1.179426091263991e-05,10891
backed,1,1.179426091263991e-05,10891
ooh...,1,1.179426091263991e-05,10891
harpist,1,1.179426091263991e-05,10891
details,1,1.179426091263991e-05,10891
sculpture?,1,1.179426091263991e-05,10891
mobile,1,1.179426091263991e-05,10891
o'clock!,1,1.179426091263991e-05,10891
(screaming),1,1.179426091263991e-05,10891
regard,1,1.179426091263991e-05,10891
speeches.,1,1.179426091263991e-05,10891
2101,1,1.179426091263991e-05,10891
setback),1,1.179426091263991e-05,10891
moved),1,1.179426091263991e-05,10891
seeing),1,1.179426091263991e-05,10891
(enjoying,1,1.179426091263991e-05,10891
pickle.,1,1.179426091263991e-05,10891
(by,1,1.179426091263991e-05,10891
address.,1,1.179426091263991e-05,10891
shipping,1,1.179426091263991e-05,10891
opposed,1,1.179426091263991e-05,10891
address,1,1.179426091263991e-05,10891
billing,1,1.179426091263991e-05,10891
computer.,1,1.179426091263991e-05,10891
(pause).,1,1.179426091263991e-05,10891
printed,1,1.179426091263991e-05,10891
mm-mh.,1,1.179426091263991e-05,10891
"skills,",1,1.179426091263991e-05,10891
organizational,1,1.179426091263991e-05,10891
awards,1,1.179426091263991e-05,10891
return),1,1.179426091263991e-05,10891
"grandchildren,",1,1.179426091263991e-05,10891
here...,1,1.179426091263991e-05,10891
night...,1,1.179426091263991e-05,10891
groom,1,1.179426091263991e-05,10891
subtract,1,1.179426091263991e-05,10891
too),1,1.179426091263991e-05,10891
marshmallows,1,1.179426091263991e-05,10891
matters,1,1.179426091263991e-05,10891
...if-you-say-so.,1,1.179426091263991e-05,10891
"uhm,...",1,1.179426091263991e-05,10891
"officer,",1,1.179426091263991e-05,10891
exhausted),1,1.179426091263991e-05,10891
"dismay,",1,1.179426091263991e-05,10891
officer?,1,1.179426091263991e-05,10891
"country""...",1,1.179426091263991e-05,10891
marie.,1,1.179426091263991e-05,10891
donny,1,1.179426091263991e-05,10891
"draw"".",1,1.179426091263991e-05,10891
"""win,",1,1.179426091263991e-05,10891
sunken,1,1.179426091263991e-05,10891
"seaweed,",1,1.179426091263991e-05,10891
"fish,",1,1.179426091263991e-05,10891
answering),1,1.179426091263991e-05,10891
celebrity,1,1.179426091263991e-05,10891
enjoy!,1,1.179426091263991e-05,10891
(quickly),1,1.179426091263991e-05,10891
baby...,1,1.179426091263991e-05,10891
!?,1,1.179426091263991e-05,10891
"houses,",1,1.179426091263991e-05,10891
iit-t's,1,1.179426091263991e-05,10891
bast-oh,1,1.179426091263991e-05,10891
stripper),1,1.179426091263991e-05,10891
officer...,1,1.179426091263991e-05,10891
sir...,1,1.179426091263991e-05,10891
slut,1,1.179426091263991e-05,10891
"grandchildren.""",1,1.179426091263991e-05,10891
ever?,1,1.179426091263991e-05,10891
kisser?,1,1.179426091263991e-05,10891
mystery,1,1.179426091263991e-05,10891
midnight,1,1.179426091263991e-05,10891
coats!,1,1.179426091263991e-05,10891
face),1,1.179426091263991e-05,10891
"no!""",1,1.179426091263991e-05,10891
(screeching),1,1.179426091263991e-05,10891
fixed.,1,1.179426091263991e-05,10891
became,1,1.179426091263991e-05,10891
"knew,",1,1.179426091263991e-05,10891
wild!,1,1.179426091263991e-05,10891
"munch,",1,1.179426091263991e-05,10891
approaches),1,1.179426091263991e-05,10891
beers,1,1.179426091263991e-05,10891
those.,1,1.179426091263991e-05,10891
chairs.,1,1.179426091263991e-05,10891
bean,1,1.179426091263991e-05,10891
unimpressed),1,1.179426091263991e-05,10891
giggle,1,1.179426091263991e-05,10891
ross'.,1,1.179426091263991e-05,10891
fertility,1,1.179426091263991e-05,10891
audience!,1,1.179426091263991e-05,10891
mess?,1,1.179426091263991e-05,10891
i-it's...,1,1.179426091263991e-05,10891
"change,",1,1.179426091263991e-05,10891
's'going,1,1.179426091263991e-05,10891
ooohhh...,1,1.179426091263991e-05,10891
geoffrey...,1,1.179426091263991e-05,10891
jealous...?,1,1.179426091263991e-05,10891
weird...?,1,1.179426091263991e-05,10891
sentence?,1,1.179426091263991e-05,10891
yes...,1,1.179426091263991e-05,10891
raw,1,1.179426091263991e-05,10891
"freezer,",1,1.179426091263991e-05,10891
minelli,1,1.179426091263991e-05,10891
liza,1,1.179426091263991e-05,10891
monday...,1,1.179426091263991e-05,10891
pressurised?,1,1.179426091263991e-05,10891
cabin,1,1.179426091263991e-05,10891
hearing),1,1.179426091263991e-05,10891
heeeeeey!,1,1.179426091263991e-05,10891
david!,1,1.179426091263991e-05,10891
exchange,1,1.179426091263991e-05,10891
ironic,1,1.179426091263991e-05,10891
continue...,1,1.179426091263991e-05,10891
heard.),1,1.179426091263991e-05,10891
instant,1,1.179426091263991e-05,10891
wipes,1,1.179426091263991e-05,10891
whaddya,1,1.179426091263991e-05,10891
photocopied,1,1.179426091263991e-05,10891
listen...,1,1.179426091263991e-05,10891
lowered,1,1.179426091263991e-05,10891
fed.,1,1.179426091263991e-05,10891
investment.the,1,1.179426091263991e-05,10891
"market,",1,1.179426091263991e-05,10891
risky.,1,1.179426091263991e-05,10891
emus,1,1.179426091263991e-05,10891
joe...,1,1.179426091263991e-05,10891
swear...,1,1.179426091263991e-05,10891
"hard,",1,1.179426091263991e-05,10891
naaaa...,1,1.179426091263991e-05,10891
sexist,1,1.179426091263991e-05,10891
geoffrey,1,1.179426091263991e-05,10891
slayed,1,1.179426091263991e-05,10891
eye...?,1,1.179426091263991e-05,10891
lazy,1,1.179426091263991e-05,10891
jerry,1,1.179426091263991e-05,10891
limericks...,1,1.179426091263991e-05,10891
impressions...,1,1.179426091263991e-05,10891
bits...,1,1.179426091263991e-05,10891
does...,1,1.179426091263991e-05,10891
a-a-and...,1,1.179426091263991e-05,10891
sarcastic,1,1.179426091263991e-05,10891
(puling,1,1.179426091263991e-05,10891
"(chandler,",1,1.179426091263991e-05,10891
funniest,1,1.179426091263991e-05,10891
"doubt,",1,1.179426091263991e-05,10891
"d.,",1,1.179426091263991e-05,10891
"cigarettes,",1,1.179426091263991e-05,10891
liked.,1,1.179426091263991e-05,10891
huch.,1,1.179426091263991e-05,10891
"mnya,",1,1.179426091263991e-05,10891
uncles,1,1.179426091263991e-05,10891
sensitivity.,1,1.179426091263991e-05,10891
mister,1,1.179426091263991e-05,10891
tie.,1,1.179426091263991e-05,10891
cuddling.,1,1.179426091263991e-05,10891
"ovulating,",1,1.179426091263991e-05,10891
"cigarette,",1,1.179426091263991e-05,10891
do:,1,1.179426091263991e-05,10891
(?),1,1.179426091263991e-05,10891
mhmm.,1,1.179426091263991e-05,10891
sexy!,1,1.179426091263991e-05,10891
power?,1,1.179426091263991e-05,10891
chilling.,1,1.179426091263991e-05,10891
"grandpa,",1,1.179426091263991e-05,10891
"alan,",1,1.179426091263991e-05,10891
huhdid,1,1.179426091263991e-05,10891
(sniffs,1,1.179426091263991e-05,10891
"o-kay,",1,1.179426091263991e-05,10891
doorway),1,1.179426091263991e-05,10891
"once,",1,1.179426091263991e-05,10891
herd.,1,1.179426091263991e-05,10891
members,1,1.179426091263991e-05,10891
descended,1,1.179426091263991e-05,10891
schhorry.,1,1.179426091263991e-05,10891
clean...,1,1.179426091263991e-05,10891
health,1,1.179426091263991e-05,10891
like-,1,1.179426091263991e-05,10891
a-a-and,1,1.179426091263991e-05,10891
allessandro's.,1,1.179426091263991e-05,10891
twice,1,1.179426091263991e-05,10891
kitchen:,1,1.179426091263991e-05,10891
screaming),1,1.179426091263991e-05,10891
oviduct,1,1.179426091263991e-05,10891
"smokie,",1,1.179426091263991e-05,10891
uch.,1,1.179426091263991e-05,10891
"coyotes,",1,1.179426091263991e-05,10891
"uch,",1,1.179426091263991e-05,10891
duck.,1,1.179426091263991e-05,10891
"whoo,",1,1.179426091263991e-05,10891
"huh-huh,",1,1.179426091263991e-05,10891
(being,1,1.179426091263991e-05,10891
kennedy.,1,1.179426091263991e-05,10891
husband),1,1.179426091263991e-05,10891
fighting.,1,1.179426091263991e-05,10891
blablablabaybaybay.,1,1.179426091263991e-05,10891
rates,1,1.179426091263991e-05,10891
interest,1,1.179426091263991e-05,10891
mortgage,1,1.179426091263991e-05,10891
merlot,1,1.179426091263991e-05,10891
could-,1,1.179426091263991e-05,10891
wendy?,1,1.179426091263991e-05,10891
-i'd,1,1.179426091263991e-05,10891
"child,",1,1.179426091263991e-05,10891
here;,1,1.179426091263991e-05,10891
(welling,1,1.179426091263991e-05,10891
armadillo,1,1.179426091263991e-05,10891
eve??,1,1.179426091263991e-05,10891
christmas...,1,1.179426091263991e-05,10891
plates!,1,1.179426091263991e-05,10891
comes?,1,1.179426091263991e-05,10891
scold.,1,1.179426091263991e-05,10891
realizes...>,1,1.179426091263991e-05,10891
<pauses,1,1.179426091263991e-05,10891
its',1,1.179426091263991e-05,10891
huh..,1,1.179426091263991e-05,10891
boxes!!,1,1.179426091263991e-05,10891
noses,1,1.179426091263991e-05,10891
wait..,1,1.179426091263991e-05,10891
furniture.,1,1.179426091263991e-05,10891
"grounded""?",1,1.179426091263991e-05,10891
parts.,1,1.179426091263991e-05,10891
dad...,1,1.179426091263991e-05,10891
"parents,...",1,1.179426091263991e-05,10891
eve.,1,1.179426091263991e-05,10891
boss!,1,1.179426091263991e-05,10891
passion,1,1.179426091263991e-05,10891
career,1,1.179426091263991e-05,10891
(flipping,1,1.179426091263991e-05,10891
erection,1,1.179426091263991e-05,10891
files!,1,1.179426091263991e-05,10891
folks?,1,1.179426091263991e-05,10891
industry.,1,1.179426091263991e-05,10891
jobs,1,1.179426091263991e-05,10891
categorize,1,1.179426091263991e-05,10891
"qualifications,",1,1.179426091263991e-05,10891
organized.,1,1.179426091263991e-05,10891
erection.,1,1.179426091263991e-05,10891
pretty?,1,1.179426091263991e-05,10891
tiger!,1,1.179426091263991e-05,10891
handing,1,1.179426091263991e-05,10891
copying,1,1.179426091263991e-05,10891
snowing,1,1.179426091263991e-05,10891
snow.,1,1.179426091263991e-05,10891
"""wendy""",1,1.179426091263991e-05,10891
around:),1,1.179426091263991e-05,10891
oklahoma,1,1.179426091263991e-05,10891
prettiest,1,1.179426091263991e-05,10891
*what*??,1,1.179426091263991e-05,10891
condom.,1,1.179426091263991e-05,10891
product,1,1.179426091263991e-05,10891
deductible.,1,1.179426091263991e-05,10891
responsible.,1,1.179426091263991e-05,10891
changes),1,1.179426091263991e-05,10891
expression,1,1.179426091263991e-05,10891
'we,1,1.179426091263991e-05,10891
again',1,1.179426091263991e-05,10891
'you,1,1.179426091263991e-05,10891
worn,1,1.179426091263991e-05,10891
boots?,1,1.179426091263991e-05,10891
matters.,1,1.179426091263991e-05,10891
pathetic,1,1.179426091263991e-05,10891
private.,1,1.179426091263991e-05,10891
(pauses),1,1.179426091263991e-05,10891
naked'.,1,1.179426091263991e-05,10891
"bit,",1,1.179426091263991e-05,10891
"falls,",1,1.179426091263991e-05,10891
"jacket,",1,1.179426091263991e-05,10891
"realise,",1,1.179426091263991e-05,10891
(it,1,1.179426091263991e-05,10891
thumb,1,1.179426091263991e-05,10891
disbelief),1,1.179426091263991e-05,10891
1400!,1,1.179426091263991e-05,10891
pincer?,1,1.179426091263991e-05,10891
wallis,1,1.179426091263991e-05,10891
golf,1,1.179426091263991e-05,10891
i-it's,1,1.179426091263991e-05,10891
insulting!,1,1.179426091263991e-05,10891
blank,1,1.179426091263991e-05,10891
moved.,1,1.179426091263991e-05,10891
disappeared,1,1.179426091263991e-05,10891
plate..,1,1.179426091263991e-05,10891
protect,1,1.179426091263991e-05,10891
its.,1,1.179426091263991e-05,10891
arm>,1,1.179426091263991e-05,10891
ross',1,1.179426091263991e-05,10891
<pinches,1,1.179426091263991e-05,10891
recieved.,1,1.179426091263991e-05,10891
comedy,1,1.179426091263991e-05,10891
china..,1,1.179426091263991e-05,10891
offense,1,1.179426091263991e-05,10891
"tape,",1,1.179426091263991e-05,10891
chose,1,1.179426091263991e-05,10891
careful!,1,1.179426091263991e-05,10891
plate>,1,1.179426091263991e-05,10891
<hands,1,1.179426091263991e-05,10891
queen.,1,1.179426091263991e-05,10891
<laughs>,1,1.179426091263991e-05,10891
over..,1,1.179426091263991e-05,10891
expensive.,1,1.179426091263991e-05,10891
loosely,1,1.179426091263991e-05,10891
translated,1,1.179426091263991e-05,10891
(naughty,1,1.179426091263991e-05,10891
alan),1,1.179426091263991e-05,10891
wearing.,1,1.179426091263991e-05,10891
..excuse,1,1.179426091263991e-05,10891
nurse,1,1.179426091263991e-05,10891
condom?,1,1.179426091263991e-05,10891
hurryoh,1,1.179426091263991e-05,10891
"sterile,",1,1.179426091263991e-05,10891
little?,1,1.179426091263991e-05,10891
mood,1,1.179426091263991e-05,10891
clean!!,1,1.179426091263991e-05,10891
alans.,1,1.179426091263991e-05,10891
sec.,1,1.179426091263991e-05,10891
trying?,1,1.179426091263991e-05,10891
(dubious),1,1.179426091263991e-05,10891
"scary,",1,1.179426091263991e-05,10891
relieved?,1,1.179426091263991e-05,10891
whoa.,1,1.179426091263991e-05,10891
y'know..,1,1.179426091263991e-05,10891
what-what-whats,1,1.179426091263991e-05,10891
(freaking,1,1.179426091263991e-05,10891
(dubious,1,1.179426091263991e-05,10891
cab.,1,1.179426091263991e-05,10891
odds.,1,1.179426091263991e-05,10891
(shes,1,1.179426091263991e-05,10891
omnipotent?,1,1.179426091263991e-05,10891
everything!!,1,1.179426091263991e-05,10891
act.),1,1.179426091263991e-05,10891
fertilize,1,1.179426091263991e-05,10891
fourteen.,1,1.179426091263991e-05,10891
piano,1,1.179426091263991e-05,10891
pretending-,1,1.179426091263991e-05,10891
inappropriate.,1,1.179426091263991e-05,10891
nows,1,1.179426091263991e-05,10891
positions,1,1.179426091263991e-05,10891
-but,1,1.179426091263991e-05,10891
daddy?!,1,1.179426091263991e-05,10891
were-were,1,1.179426091263991e-05,10891
alan-,1,1.179426091263991e-05,10891
sees!,1,1.179426091263991e-05,10891
"recitals,",1,1.179426091263991e-05,10891
available?,1,1.179426091263991e-05,10891
daniel.,1,1.179426091263991e-05,10891
closets,1,1.179426091263991e-05,10891
chances,1,1.179426091263991e-05,10891
beautiful?,1,1.179426091263991e-05,10891
each!,1,1.179426091263991e-05,10891
liddys,1,1.179426091263991e-05,10891
geller),1,1.179426091263991e-05,10891
cousin?,1,1.179426091263991e-05,10891
sorry..,1,1.179426091263991e-05,10891
screwed.,1,1.179426091263991e-05,10891
somone,1,1.179426091263991e-05,10891
betting.,1,1.179426091263991e-05,10891
hundred.,1,1.179426091263991e-05,10891
isdo,1,1.179426091263991e-05,10891
peaceful.,1,1.179426091263991e-05,10891
"alessandros,",1,1.179426091263991e-05,10891
drama!,1,1.179426091263991e-05,10891
courtroom,1,1.179426091263991e-05,10891
chef!,1,1.179426091263991e-05,10891
doing!,1,1.179426091263991e-05,10891
"cookies,",1,1.179426091263991e-05,10891
foil.,1,1.179426091263991e-05,10891
aluminum,1,1.179426091263991e-05,10891
fashioning,1,1.179426091263991e-05,10891
liberty,1,1.179426091263991e-05,10891
hats,1,1.179426091263991e-05,10891
your-your,1,1.179426091263991e-05,10891
i-i-im,1,1.179426091263991e-05,10891
cooking.,1,1.179426091263991e-05,10891
tarragon.,1,1.179426091263991e-05,10891
tiki,1,1.179426091263991e-05,10891
"shirvel,",1,1.179426091263991e-05,10891
"shallots,",1,1.179426091263991e-05,10891
bearnaise,1,1.179426091263991e-05,10891
"base,",1,1.179426091263991e-05,10891
yolk,1,1.179426091263991e-05,10891
death,1,1.179426091263991e-05,10891
spoon?,1,1.179426091263991e-05,10891
food?,1,1.179426091263991e-05,10891
stink.,1,1.179426091263991e-05,10891
beginners!,1,1.179426091263991e-05,10891
shots,1,1.179426091263991e-05,10891
chandlerchandler,1,1.179426091263991e-05,10891
"practical,",1,1.179426091263991e-05,10891
needs.,1,1.179426091263991e-05,10891
(pays,1,1.179426091263991e-05,10891
bucks!,1,1.179426091263991e-05,10891
damnit!!,1,1.179426091263991e-05,10891
kingdom.,1,1.179426091263991e-05,10891
interesting?,1,1.179426091263991e-05,10891
slutty,1,1.179426091263991e-05,10891
comprehending,1,1.179426091263991e-05,10891
belly,1,1.179426091263991e-05,10891
yourself?,1,1.179426091263991e-05,10891
scream.),1,1.179426091263991e-05,10891
sequined,1,1.179426091263991e-05,10891
affect,1,1.179426091263991e-05,10891
snoozing.,1,1.179426091263991e-05,10891
somebodys,1,1.179426091263991e-05,10891
snooze,1,1.179426091263991e-05,10891
early?,1,1.179426091263991e-05,10891
died!,1,1.179426091263991e-05,10891
limos,1,1.179426091263991e-05,10891
limo?,1,1.179426091263991e-05,10891
(rachels,1,1.179426091263991e-05,10891
negative,1,1.179426091263991e-05,10891
(ties,1,1.179426091263991e-05,10891
"flattering,",1,1.179426091263991e-05,10891
freshen,1,1.179426091263991e-05,10891
those?,1,1.179426091263991e-05,10891
romana.,1,1.179426091263991e-05,10891
hi..,1,1.179426091263991e-05,10891
fantastic!,1,1.179426091263991e-05,10891
thinks),1,1.179426091263991e-05,10891
"(pause,",1,1.179426091263991e-05,10891
rush,1,1.179426091263991e-05,10891
mamma.,1,1.179426091263991e-05,10891
woah,1,1.179426091263991e-05,10891
objectify,1,1.179426091263991e-05,10891
high),1,1.179426091263991e-05,10891
goes:,1,1.179426091263991e-05,10891
land.,1,1.179426091263991e-05,10891
pediatrician?,1,1.179426091263991e-05,10891
nicest,1,1.179426091263991e-05,10891
"tuesdays,",1,1.179426091263991e-05,10891
thursday,1,1.179426091263991e-05,10891
"ask,",1,1.179426091263991e-05,10891
hand!,1,1.179426091263991e-05,10891
manhattan.,1,1.179426091263991e-05,10891
(sp?).,1,1.179426091263991e-05,10891
it!',1,1.179426091263991e-05,10891
c'mon!,1,1.179426091263991e-05,10891
rach,1,1.179426091263991e-05,10891
molesting,1,1.179426091263991e-05,10891
toothier.,1,1.179426091263991e-05,10891
hmhmm.,1,1.179426091263991e-05,10891
(alan,1,1.179426091263991e-05,10891
treat.,1,1.179426091263991e-05,10891
thrash.,1,1.179426091263991e-05,10891
tub,1,1.179426091263991e-05,10891
"else,",1,1.179426091263991e-05,10891
sharks?,1,1.179426091263991e-05,10891
killers.,1,1.179426091263991e-05,10891
crocodile,1,1.179426091263991e-05,10891
"exits,",1,1.179426091263991e-05,10891
neck.),1,1.179426091263991e-05,10891
disease,1,1.179426091263991e-05,10891
presses,1,1.179426091263991e-05,10891
i.,1,1.179426091263991e-05,10891
flight?,1,1.179426091263991e-05,10891
alan-bashing,1,1.179426091263991e-05,10891
begin.,1,1.179426091263991e-05,10891
bother.,1,1.179426091263991e-05,10891
eww,1,1.179426091263991e-05,10891
jaws!,1,1.179426091263991e-05,10891
jollys,1,1.179426091263991e-05,10891
"shot,",1,1.179426091263991e-05,10891
'i'll,1,1.179426091263991e-05,10891
personally?,1,1.179426091263991e-05,10891
balloon,1,1.179426091263991e-05,10891
looking?,1,1.179426091263991e-05,10891
(emma,1,1.179426091263991e-05,10891
...y'know,1,1.179426091263991e-05,10891
shush!!,1,1.179426091263991e-05,10891
fetch,1,1.179426091263991e-05,10891
"misunderstood,",1,1.179426091263991e-05,10891
raise?,1,1.179426091263991e-05,10891
offer,1,1.179426091263991e-05,10891
"matters,",1,1.179426091263991e-05,10891
gay?,1,1.179426091263991e-05,10891
"oklahoma,",1,1.179426091263991e-05,10891
musical,1,1.179426091263991e-05,10891
(smiles).,1,1.179426091263991e-05,10891
this..,1,1.179426091263991e-05,10891
she.,1,1.179426091263991e-05,10891
uh..,1,1.179426091263991e-05,10891
rapidly,1,1.179426091263991e-05,10891
nononono..,1,1.179426091263991e-05,10891
breaks,1,1.179426091263991e-05,10891
just..,1,1.179426091263991e-05,10891
pocket.,1,1.179426091263991e-05,10891
pita,1,1.179426091263991e-05,10891
(waking,1,1.179426091263991e-05,10891
i-,1,1.179426091263991e-05,10891
asleep),1,1.179426091263991e-05,10891
unfair?,1,1.179426091263991e-05,10891
sleep!,1,1.179426091263991e-05,10891
"nightmare,",1,1.179426091263991e-05,10891
alan,1,1.179426091263991e-05,10891
maybe..,1,1.179426091263991e-05,10891
relocated...because,1,1.179426091263991e-05,10891
nancy.,1,1.179426091263991e-05,10891
head-hunter.,1,1.179426091263991e-05,10891
biz,1,1.179426091263991e-05,10891
"nancy,",1,1.179426091263991e-05,10891
cheesy.,1,1.179426091263991e-05,10891
pickings'...that,1,1.179426091263991e-05,10891
'slim,1,1.179426091263991e-05,10891
recurring,1,1.179426091263991e-05,10891
magical,1,1.179426091263991e-05,10891
therapist.,1,1.179426091263991e-05,10891
sometimes..,1,1.179426091263991e-05,10891
botox.,1,1.179426091263991e-05,10891
die.,1,1.179426091263991e-05,10891
..i,1,1.179426091263991e-05,10891
high-five.),1,1.179426091263991e-05,10891
208,1,1.179426091263991e-05,10891
"dunno,",1,1.179426091263991e-05,10891
alan?,1,1.179426091263991e-05,10891
powers!,1,1.179426091263991e-05,10891
"guides,",1,1.179426091263991e-05,10891
passages,1,1.179426091263991e-05,10891
too!!,1,1.179426091263991e-05,10891
tone!!,1,1.179426091263991e-05,10891
"un,",1,1.179426091263991e-05,10891
nightstand!,1,1.179426091263991e-05,10891
finishes,1,1.179426091263991e-05,10891
10,1,1.179426091263991e-05,10891
remaining,1,1.179426091263991e-05,10891
"40,",1,1.179426091263991e-05,10891
groups,1,1.179426091263991e-05,10891
a-,1,1.179426091263991e-05,10891
"butt,",1,1.179426091263991e-05,10891
answer),1,1.179426091263991e-05,10891
ideas,1,1.179426091263991e-05,10891
won.,1,1.179426091263991e-05,10891
cheers),1,1.179426091263991e-05,10891
(everybody,1,1.179426091263991e-05,10891
lottery!!,1,1.179426091263991e-05,10891
"""boohaki""",1,1.179426091263991e-05,10891
lottery,1,1.179426091263991e-05,10891
50,1,1.179426091263991e-05,10891
"for,",1,1.179426091263991e-05,10891
"""know""",1,1.179426091263991e-05,10891
..,1,1.179426091263991e-05,10891
wishbone,1,1.179426091263991e-05,10891
reminds,1,1.179426091263991e-05,10891
mistaken!,1,1.179426091263991e-05,10891
fine!!,1,1.179426091263991e-05,10891
alphabetical,1,1.179426091263991e-05,10891
plastic!,1,1.179426091263991e-05,10891
sofa,1,1.179426091263991e-05,10891
bet!,1,1.179426091263991e-05,10891
boss.,1,1.179426091263991e-05,10891
shoe,1,1.179426091263991e-05,10891
no...(takes,1,1.179426091263991e-05,10891
"so)...no,",1,1.179426091263991e-05,10891
rich!!,1,1.179426091263991e-05,10891
rich!,1,1.179426091263991e-05,10891
numbers!,1,1.179426091263991e-05,10891
people!!,1,1.179426091263991e-05,10891
131!,1,1.179426091263991e-05,10891
pocket,1,1.179426091263991e-05,10891
ya....,1,1.179426091263991e-05,10891
draws,1,1.179426091263991e-05,10891
honey...,1,1.179426091263991e-05,10891
phoebe)...,1,1.179426091263991e-05,10891
hid,1,1.179426091263991e-05,10891
friends...,1,1.179426091263991e-05,10891
surgery,1,1.179426091263991e-05,10891
married!!,1,1.179426091263991e-05,10891
days!,1,1.179426091263991e-05,10891
mini-muffins,1,1.179426091263991e-05,10891
"lottery,",1,1.179426091263991e-05,10891
"interns,",1,1.179426091263991e-05,10891
assistent,1,1.179426091263991e-05,10891
"ross)so,",1,1.179426091263991e-05,10891
morton!,1,1.179426091263991e-05,10891
wow!!,1,1.179426091263991e-05,10891
sceptical).,1,1.179426091263991e-05,10891
"concerned,",1,1.179426091263991e-05,10891
mike's,1,1.179426091263991e-05,10891
harder.,1,1.179426091263991e-05,10891
think!,1,1.179426091263991e-05,10891
unit!,1,1.179426091263991e-05,10891
damnit,1,1.179426091263991e-05,10891
prince.,1,1.179426091263991e-05,10891
born.,1,1.179426091263991e-05,10891
current,1,1.179426091263991e-05,10891
we!,1,1.179426091263991e-05,10891
slide.,1,1.179426091263991e-05,10891
tunnel,1,1.179426091263991e-05,10891
pounds,1,1.179426091263991e-05,10891
210,1,1.179426091263991e-05,10891
slice,1,1.179426091263991e-05,10891
"sliver,",1,1.179426091263991e-05,10891
icing...,1,1.179426091263991e-05,10891
starts.,1,1.179426091263991e-05,10891
afternoon!,1,1.179426091263991e-05,10891
animals?,1,1.179426091263991e-05,10891
rouge.,1,1.179426091263991e-05,10891
dangerous,1,1.179426091263991e-05,10891
territory.,1,1.179426091263991e-05,10891
pigeon,1,1.179426091263991e-05,10891
man??,1,1.179426091263991e-05,10891
garage,1,1.179426091263991e-05,10891
whose,1,1.179426091263991e-05,10891
(smiling)that,1,1.179426091263991e-05,10891
heavy,1,1.179426091263991e-05,10891
assume,1,1.179426091263991e-05,10891
exciting!,1,1.179426091263991e-05,10891
talking?,1,1.179426091263991e-05,10891
"paid,",1,1.179426091263991e-05,10891
keys),1,1.179426091263991e-05,10891
ehm...what,1,1.179426091263991e-05,10891
ammunition,1,1.179426091263991e-05,10891
discuss:,1,1.179426091263991e-05,10891
up)!,1,1.179426091263991e-05,10891
zips,1,1.179426091263991e-05,10891
undone,1,1.179426091263991e-05,10891
heartless!,1,1.179426091263991e-05,10891
moving!,1,1.179426091263991e-05,10891
speech!,1,1.179426091263991e-05,10891
speech?,1,1.179426091263991e-05,10891
fool!!,1,1.179426091263991e-05,10891
fungus,1,1.179426091263991e-05,10891
"mucus,",1,1.179426091263991e-05,10891
area),1,1.179426091263991e-05,10891
sometime,1,1.179426091263991e-05,10891
weeks?,1,1.179426091263991e-05,10891
salt?,1,1.179426091263991e-05,10891
severe,1,1.179426091263991e-05,10891
surrounded,1,1.179426091263991e-05,10891
lowered.,1,1.179426091263991e-05,10891
inhibitions,1,1.179426091263991e-05,10891
(yells,1,1.179426091263991e-05,10891
lowder!,1,1.179426091263991e-05,10891
kyle,1,1.179426091263991e-05,10891
robe!,1,1.179426091263991e-05,10891
game's,1,1.179426091263991e-05,10891
roof!,1,1.179426091263991e-05,10891
up??,1,1.179426091263991e-05,10891
robe,1,1.179426091263991e-05,10891
can-can,1,1.179426091263991e-05,10891
(charlie,1,1.179426091263991e-05,10891
hotty!!,1,1.179426091263991e-05,10891
noticed,1,1.179426091263991e-05,10891
introduce,1,1.179426091263991e-05,10891
elbow):,1,1.179426091263991e-05,10891
(fingering,1,1.179426091263991e-05,10891
cooking!,1,1.179426091263991e-05,10891
"who,",1,1.179426091263991e-05,10891
weird...it's,1,1.179426091263991e-05,10891
hear?,1,1.179426091263991e-05,10891
autographs!,1,1.179426091263991e-05,10891
gettting,1,1.179426091263991e-05,10891
too:,1,1.179426091263991e-05,10891
"joe,",1,1.179426091263991e-05,10891
"hunting,",1,1.179426091263991e-05,10891
hunting?,1,1.179426091263991e-05,10891
chains.,1,1.179426091263991e-05,10891
corporate,1,1.179426091263991e-05,10891
charlie,1,1.179426091263991e-05,10891
wonderful.,1,1.179426091263991e-05,10891
beacon,1,1.179426091263991e-05,10891
(shrugs).,1,1.179426091263991e-05,10891
hooking,1,1.179426091263991e-05,10891
13...,1,1.179426091263991e-05,10891
so).,1,1.179426091263991e-05,10891
"""best",1,1.179426091263991e-05,10891
leather),1,1.179426091263991e-05,10891
mercy!,1,1.179426091263991e-05,10891
oooh,1,1.179426091263991e-05,10891
by)...,1,1.179426091263991e-05,10891
life...,1,1.179426091263991e-05,10891
dogs,1,1.179426091263991e-05,10891
will!!,1,1.179426091263991e-05,10891
"""love"".",1,1.179426091263991e-05,10891
crap.,1,1.179426091263991e-05,10891
"wishes""",1,1.179426091263991e-05,10891
looks),1,1.179426091263991e-05,10891
(without,1,1.179426091263991e-05,10891
solid,1,1.179426091263991e-05,10891
ooohh...,1,1.179426091263991e-05,10891
upscale,1,1.179426091263991e-05,10891
oh...phoebe?,1,1.179426091263991e-05,10891
psych,1,1.179426091263991e-05,10891
psychology,1,1.179426091263991e-05,10891
drake.,1,1.179426091263991e-05,10891
"scene,",1,1.179426091263991e-05,10891
connor!,1,1.179426091263991e-05,10891
olivia?,1,1.179426091263991e-05,10891
scene?,1,1.179426091263991e-05,10891
him-kiss,1,1.179426091263991e-05,10891
"mccheese,",1,1.179426091263991e-05,10891
paul's,1,1.179426091263991e-05,10891
classy,1,1.179426091263991e-05,10891
musician?,1,1.179426091263991e-05,10891
criticism.,1,1.179426091263991e-05,10891
oh..please!i-i,1,1.179426091263991e-05,10891
anything...,1,1.179426091263991e-05,10891
compliment),1,1.179426091263991e-05,10891
3rd,1,1.179426091263991e-05,10891
you!(she,1,1.179426091263991e-05,10891
beds!,1,1.179426091263991e-05,10891
honey!i,1,1.179426091263991e-05,10891
month!,1,1.179426091263991e-05,10891
wear.,1,1.179426091263991e-05,10891
songs...,1,1.179426091263991e-05,10891
songs,1,1.179426091263991e-05,10891
geller..i'm,1,1.179426091263991e-05,10891
library,1,1.179426091263991e-05,10891
pretention,1,1.179426091263991e-05,10891
tone,1,1.179426091263991e-05,10891
outside?,1,1.179426091263991e-05,10891
bothered,1,1.179426091263991e-05,10891
"hands,",1,1.179426091263991e-05,10891
applause,1,1.179426091263991e-05,10891
expecting,1,1.179426091263991e-05,10891
something)..,1,1.179426091263991e-05,10891
here..,1,1.179426091263991e-05,10891
customers),1,1.179426091263991e-05,10891
portions?,1,1.179426091263991e-05,10891
restuarant,1,1.179426091263991e-05,10891
settle,1,1.179426091263991e-05,10891
cats,1,1.179426091263991e-05,10891
"inside,",1,1.179426091263991e-05,10891
plugs.,1,1.179426091263991e-05,10891
"songs,",1,1.179426091263991e-05,10891
bopping,1,1.179426091263991e-05,10891
key?,1,1.179426091263991e-05,10891
quality?,1,1.179426091263991e-05,10891
quantity.,1,1.179426091263991e-05,10891
moulin,1,1.179426091263991e-05,10891
known.,1,1.179426091263991e-05,10891
shock,1,1.179426091263991e-05,10891
stroke,1,1.179426091263991e-05,10891
scary!,1,1.179426091263991e-05,10891
but...it's,1,1.179426091263991e-05,10891
rock,1,1.179426091263991e-05,10891
sing?,1,1.179426091263991e-05,10891
"gavin,",1,1.179426091263991e-05,10891
kissing?,1,1.179426091263991e-05,10891
yeah...so,1,1.179426091263991e-05,10891
others?,1,1.179426091263991e-05,10891
judgments,1,1.179426091263991e-05,10891
growing,1,1.179426091263991e-05,10891
singing.,1,1.179426091263991e-05,10891
sing.,1,1.179426091263991e-05,10891
desperately,1,1.179426091263991e-05,10891
eyebrows,1,1.179426091263991e-05,10891
"to,your",1,1.179426091263991e-05,10891
actor.,1,1.179426091263991e-05,10891
disagree.,1,1.179426091263991e-05,10891
(screams,1,1.179426091263991e-05,10891
ohmygod!,1,1.179426091263991e-05,10891
recover.,1,1.179426091263991e-05,10891
windows).,1,1.179426091263991e-05,10891
(gavin,1,1.179426091263991e-05,10891
gavin,1,1.179426091263991e-05,10891
sing...,1,1.179426091263991e-05,10891
baby/lesbian,1,1.179426091263991e-05,10891
"dawn""",1,1.179426091263991e-05,10891
tips!,1,1.179426091263991e-05,10891
thistime,1,1.179426091263991e-05,10891
aside.,1,1.179426091263991e-05,10891
"""tonight's",1,1.179426091263991e-05,10891
bouncy!,1,1.179426091263991e-05,10891
excited.,1,1.179426091263991e-05,10891
pointersisters,1,1.179426091263991e-05,10891
upbeat.,1,1.179426091263991e-05,10891
ever.,1,1.179426091263991e-05,10891
them...i,1,1.179426091263991e-05,10891
tips?,1,1.179426091263991e-05,10891
shouting,1,1.179426091263991e-05,10891
"dawn""""delta",1,1.179426091263991e-05,10891
thatone,1,1.179426091263991e-05,10891
"sky-y"".",1,1.179426091263991e-05,10891
"""take",1,1.179426091263991e-05,10891
"sky-y?""",1,1.179426091263991e-05,10891
"""to",1,1.179426091263991e-05,10891
"...""",1,1.179426091263991e-05,10891
by?,1,1.179426091263991e-05,10891
rose,1,1.179426091263991e-05,10891
faded,1,1.179426091263991e-05,10891
"dawn,",1,1.179426091263991e-05,10891
jerk,1,1.179426091263991e-05,10891
(put,1,1.179426091263991e-05,10891
"cares,",1,1.179426091263991e-05,10891
playground,1,1.179426091263991e-05,10891
analysis,1,1.179426091263991e-05,10891
statistical,1,1.179426091263991e-05,10891
month?,1,1.179426091263991e-05,10891
ours!,1,1.179426091263991e-05,10891
(digs,1,1.179426091263991e-05,10891
elbow,1,1.179426091263991e-05,10891
knees.,1,1.179426091263991e-05,10891
lover.,1,1.179426091263991e-05,10891
(enters,1,1.179426091263991e-05,10891
(enters),1,1.179426091263991e-05,10891
"everybody.""",1,1.179426091263991e-05,10891
"""marriage.",1,1.179426091263991e-05,10891
anecdotes,1,1.179426091263991e-05,10891
president,1,1.179426091263991e-05,10891
"best.""",1,1.179426091263991e-05,10891
family's,1,1.179426091263991e-05,10891
"""socks.",1,1.179426091263991e-05,10891
shredder!,1,1.179426091263991e-05,10891
wasted,1,1.179426091263991e-05,10891
maker,1,1.179426091263991e-05,10891
rest?,1,1.179426091263991e-05,10891
a's.,1,1.179426091263991e-05,10891
informed,1,1.179426091263991e-05,10891
data,1,1.179426091263991e-05,10891
reconfiguration.,1,1.179426091263991e-05,10891
unemployed,1,1.179426091263991e-05,10891
go!?!,1,1.179426091263991e-05,10891
pushed,1,1.179426091263991e-05,10891
langwild,1,1.179426091263991e-05,10891
skippy,1,1.179426091263991e-05,10891
bothering,1,1.179426091263991e-05,10891
fake!,1,1.179426091263991e-05,10891
pleased,1,1.179426091263991e-05,10891
lunch?,1,1.179426091263991e-05,10891
elected,1,1.179426091263991e-05,10891
attractive,1,1.179426091263991e-05,10891
shook,1,1.179426091263991e-05,10891
ribbons,1,1.179426091263991e-05,10891
busy.,1,1.179426091263991e-05,10891
space!?,1,1.179426091263991e-05,10891
subject),1,1.179426091263991e-05,10891
ribbons?!,1,1.179426091263991e-05,10891
messes,1,1.179426091263991e-05,10891
drawer?,1,1.179426091263991e-05,10891
stories?,1,1.179426091263991e-05,10891
"mess,",1,1.179426091263991e-05,10891
apartment's,1,1.179426091263991e-05,10891
scary.,1,1.179426091263991e-05,10891
reasons.,1,1.179426091263991e-05,10891
"affection...""",1,1.179426091263991e-05,10891
"excited...""",1,1.179426091263991e-05,10891
(phone,1,1.179426091263991e-05,10891
know...god.,1,1.179426091263991e-05,10891
"""this",1,1.179426091263991e-05,10891
makeup.,1,1.179426091263991e-05,10891
pig.,1,1.179426091263991e-05,10891
install,1,1.179426091263991e-05,10891
handyman,1,1.179426091263991e-05,10891
"erm,",1,1.179426091263991e-05,10891
dollars?,1,1.179426091263991e-05,10891
bills.,1,1.179426091263991e-05,10891
and..and,1,1.179426091263991e-05,10891
on...i,1,1.179426091263991e-05,10891
lent,1,1.179426091263991e-05,10891
all...it,1,1.179426091263991e-05,10891
exasperated),1,1.179426091263991e-05,10891
listen...i,1,1.179426091263991e-05,10891
pride.,1,1.179426091263991e-05,10891
is...we,1,1.179426091263991e-05,10891
gold.,1,1.179426091263991e-05,10891
finding,1,1.179426091263991e-05,10891
y'know...,1,1.179426091263991e-05,10891
it'd,1,1.179426091263991e-05,10891
"internship,",1,1.179426091263991e-05,10891
oreos.,1,1.179426091263991e-05,10891
double-stuffed,1,1.179426091263991e-05,10891
"like""",1,1.179426091263991e-05,10891
bells.,1,1.179426091263991e-05,10891
mean..groomy?,1,1.179426091263991e-05,10891
weather,1,1.179426091263991e-05,10891
"long""?",1,1.179426091263991e-05,10891
"""gay",1,1.179426091263991e-05,10891
screen),1,1.179426091263991e-05,10891
as...,1,1.179426091263991e-05,10891
rookie,1,1.179426091263991e-05,10891
want...,1,1.179426091263991e-05,10891
feelin',1,1.179426091263991e-05,10891
doin'?,1,1.179426091263991e-05,10891
group,1,1.179426091263991e-05,10891
package,1,1.179426091263991e-05,10891
bigger!,1,1.179426091263991e-05,10891
someone?,1,1.179426091263991e-05,10891
erm...i'm,1,1.179426091263991e-05,10891
coach.,1,1.179426091263991e-05,10891
wrestling,1,1.179426091263991e-05,10891
"""just",1,1.179426091263991e-05,10891
"perfect!""",1,1.179426091263991e-05,10891
examin,1,1.179426091263991e-05,10891
bigger?,1,1.179426091263991e-05,10891
"know,you",1,1.179426091263991e-05,10891
ok..you,1,1.179426091263991e-05,10891
wierd.,1,1.179426091263991e-05,10891
savings,1,1.179426091263991e-05,10891
afternoon?!,1,1.179426091263991e-05,10891
"""oprah,""",1,1.179426091263991e-05,10891
ordering,1,1.179426091263991e-05,10891
"milk?""",1,1.179426091263991e-05,10891
moment.,1,1.179426091263991e-05,10891
wha-...,1,1.179426091263991e-05,10891
suddenly,1,1.179426091263991e-05,10891
weren't!,1,1.179426091263991e-05,10891
dramatic.,1,1.179426091263991e-05,10891
"""peek-a-boo.""",1,1.179426091263991e-05,10891
"emma,",1,1.179426091263991e-05,10891
then...,1,1.179426091263991e-05,10891
"another,",1,1.179426091263991e-05,10891
"pregnant,",1,1.179426091263991e-05,10891
w-w-w-...,1,1.179426091263991e-05,10891
'involved'?,1,1.179426091263991e-05,10891
curry.,1,1.179426091263991e-05,10891
deer?,1,1.179426091263991e-05,10891
canoodling?,1,1.179426091263991e-05,10891
aware,1,1.179426091263991e-05,10891
ovulation-sticks?,1,1.179426091263991e-05,10891
"spaghetti,",1,1.179426091263991e-05,10891
ovulating!,1,1.179426091263991e-05,10891
sixth?!,1,1.179426091263991e-05,10891
"sixth,",1,1.179426091263991e-05,10891
resume!,1,1.179426091263991e-05,10891
(sighs),1,1.179426091263991e-05,10891
macbeth.,1,1.179426091263991e-05,10891
previews.,1,1.179426091263991e-05,10891
(disapproving),1,1.179426091263991e-05,10891
bill!,1,1.179426091263991e-05,10891
cable,1,1.179426091263991e-05,10891
"rocks!""",1,1.179426091263991e-05,10891
"""geology",1,1.179426091263991e-05,10891
superpower,1,1.179426091263991e-05,10891
wonderwoman!,1,1.179426091263991e-05,10891
(coughing),1,1.179426091263991e-05,10891
pan.),1,1.179426091263991e-05,10891
must've,1,1.179426091263991e-05,10891
herself!,1,1.179426091263991e-05,10891
seriously?,1,1.179426091263991e-05,10891
jackass.,1,1.179426091263991e-05,10891
mugger?,1,1.179426091263991e-05,10891
(bewildered),1,1.179426091263991e-05,10891
knockers?,1,1.179426091263991e-05,10891
considered,1,1.179426091263991e-05,10891
lasagne),1,1.179426091263991e-05,10891
experience.,1,1.179426091263991e-05,10891
positive:,1,1.179426091263991e-05,10891
w-w-wh-...,1,1.179426091263991e-05,10891
nods),1,1.179426091263991e-05,10891
audition!,1,1.179426091263991e-05,10891
golden,1,1.179426091263991e-05,10891
permanent,1,1.179426091263991e-05,10891
(threateningly),1,1.179426091263991e-05,10891
(theres,1,1.179426091263991e-05,10891
real?!,1,1.179426091263991e-05,10891
throw!!,1,1.179426091263991e-05,10891
(upset),1,1.179426091263991e-05,10891
ritual),1,1.179426091263991e-05,10891
pre-bouquet-catching,1,1.179426091263991e-05,10891
(cocking,1,1.179426091263991e-05,10891
atomic,1,1.179426091263991e-05,10891
alone?,1,1.179426091263991e-05,10891
and....(phoebe,1,1.179426091263991e-05,10891
understand),1,1.179426091263991e-05,10891
waistband,1,1.179426091263991e-05,10891
realises),1,1.179426091263991e-05,10891
retiling,1,1.179426091263991e-05,10891
cups?,1,1.179426091263991e-05,10891
dress.),1,1.179426091263991e-05,10891
"am,",1,1.179426091263991e-05,10891
waltham.,1,1.179426091263991e-05,10891
hold.,1,1.179426091263991e-05,10891
"ah-ah-ah,",1,1.179426091263991e-05,10891
withill,1,1.179426091263991e-05,10891
dishes,1,1.179426091263991e-05,10891
dishes!,1,1.179426091263991e-05,10891
(finally,1,1.179426091263991e-05,10891
"sad,",1,1.179426091263991e-05,10891
snoring.,1,1.179426091263991e-05,10891
"someday,",1,1.179426091263991e-05,10891
decision),1,1.179426091263991e-05,10891
pants?,1,1.179426091263991e-05,10891
adds,1,1.179426091263991e-05,10891
1982?,1,1.179426091263991e-05,10891
prom.,1,1.179426091263991e-05,10891
highly,1,1.179426091263991e-05,10891
romantic!,1,1.179426091263991e-05,10891
brothers,1,1.179426091263991e-05,10891
doubt,1,1.179426091263991e-05,10891
gouged,1,1.179426091263991e-05,10891
dingy,1,1.179426091263991e-05,10891
"nugies,",1,1.179426091263991e-05,10891
surgeons,1,1.179426091263991e-05,10891
remove,1,1.179426091263991e-05,10891
colon!,1,1.179426091263991e-05,10891
seriously.,1,1.179426091263991e-05,10891
snoring?,1,1.179426091263991e-05,10891
silly?,1,1.179426091263991e-05,10891
next!!,1,1.179426091263991e-05,10891
half-hour?,1,1.179426091263991e-05,10891
changing,1,1.179426091263991e-05,10891
karate,1,1.179426091263991e-05,10891
laminated,1,1.179426091263991e-05,10891
"snore,",1,1.179426091263991e-05,10891
roast,1,1.179426091263991e-05,10891
(has,1,1.179426091263991e-05,10891
bellyaching!,1,1.179426091263991e-05,10891
need.,1,1.179426091263991e-05,10891
thatd,1,1.179426091263991e-05,10891
lamp?,1,1.179426091263991e-05,10891
cheating,1,1.179426091263991e-05,10891
girlfriends,1,1.179426091263991e-05,10891
"stereo,",1,1.179426091263991e-05,10891
"soo,",1,1.179426091263991e-05,10891
heat.,1,1.179426091263991e-05,10891
does!,1,1.179426091263991e-05,10891
"chest,",1,1.179426091263991e-05,10891
get-get,1,1.179426091263991e-05,10891
nightie,1,1.179426091263991e-05,10891
coke.,1,1.179426091263991e-05,10891
diet,1,1.179426091263991e-05,10891
humidity.,1,1.179426091263991e-05,10891
lemonade?,1,1.179426091263991e-05,10891
"cooking,",1,1.179426091263991e-05,10891
bitched,1,1.179426091263991e-05,10891
comfortable.,1,1.179426091263991e-05,10891
croup.,1,1.179426091263991e-05,10891
au,1,1.179426091263991e-05,10891
live!,1,1.179426091263991e-05,10891
knicks,1,1.179426091263991e-05,10891
"sleeper,",1,1.179426091263991e-05,10891
hey-hey-hey.,1,1.179426091263991e-05,10891
loud?,1,1.179426091263991e-05,10891
coffee!,1,1.179426091263991e-05,10891
cup,1,1.179426091263991e-05,10891
"didhow,",1,1.179426091263991e-05,10891
what-whats,1,1.179426091263991e-05,10891
let-let-lets,1,1.179426091263991e-05,10891
leaving!,1,1.179426091263991e-05,10891
shut.),1,1.179426091263991e-05,10891
discuss,1,1.179426091263991e-05,10891
"table),",1,1.179426091263991e-05,10891
"ace,",1,1.179426091263991e-05,10891
congratulations,1,1.179426091263991e-05,10891
low!,1,1.179426091263991e-05,10891
ace,1,1.179426091263991e-05,10891
chris,1,1.179426091263991e-05,10891
card.),1,1.179426091263991e-05,10891
bar.,1,1.179426091263991e-05,10891
"cards,",1,1.179426091263991e-05,10891
deck,1,1.179426091263991e-05,10891
titanic,1,1.179426091263991e-05,10891
"boys,",1,1.179426091263991e-05,10891
wanted.,1,1.179426091263991e-05,10891
car.,1,1.179426091263991e-05,10891
license,1,1.179426091263991e-05,10891
expired.,1,1.179426091263991e-05,10891
eyes...,1,1.179426091263991e-05,10891
personal,1,1.179426091263991e-05,10891
comments:,1,1.179426091263991e-05,10891
'new,1,1.179426091263991e-05,10891
"knicks,",1,1.179426091263991e-05,10891
rule!',1,1.179426091263991e-05,10891
rocket,1,1.179426091263991e-05,10891
bank.,1,1.179426091263991e-05,10891
sperm.,1,1.179426091263991e-05,10891
37135.,1,1.179426091263991e-05,10891
'fraid,1,1.179426091263991e-05,10891
hoyt?,1,1.179426091263991e-05,10891
"sisters,",1,1.179426091263991e-05,10891
swimmer?,1,1.179426091263991e-05,10891
signs.,1,1.179426091263991e-05,10891
boy?,1,1.179426091263991e-05,10891
torn,1,1.179426091263991e-05,10891
"wings,",1,1.179426091263991e-05,10891
"they're,",1,1.179426091263991e-05,10891
deck.,1,1.179426091263991e-05,10891
hoyt,1,1.179426091263991e-05,10891
wraps,1,1.179426091263991e-05,10891
"perhaps,",1,1.179426091263991e-05,10891
only....boy.,1,1.179426091263991e-05,10891
"actor,",1,1.179426091263991e-05,10891
tenth,1,1.179426091263991e-05,10891
"03815,",1,1.179426091263991e-05,10891
pot.),1,1.179426091263991e-05,10891
jam),1,1.179426091263991e-05,10891
blackberry,1,1.179426091263991e-05,10891
curin.,1,1.179426091263991e-05,10891
batch.,1,1.179426091263991e-05,10891
even.,1,1.179426091263991e-05,10891
well...id,1,1.179426091263991e-05,10891
56,1,1.179426091263991e-05,10891
swimmers.,1,1.179426091263991e-05,10891
donor,1,1.179426091263991e-05,10891
"6'2"",",1,1.179426091263991e-05,10891
italian-american,1,1.179426091263991e-05,10891
170,1,1.179426091263991e-05,10891
"pounds,",1,1.179426091263991e-05,10891
describes,1,1.179426091263991e-05,10891
male,1,1.179426091263991e-05,10891
geena,1,1.179426091263991e-05,10891
davis.,1,1.179426091263991e-05,10891
ideal,1,1.179426091263991e-05,10891
something....,1,1.179426091263991e-05,10891
lips,1,1.179426091263991e-05,10891
"ideal,",1,1.179426091263991e-05,10891
notepads,1,1.179426091263991e-05,10891
pad.,1,1.179426091263991e-05,10891
boob?,1,1.179426091263991e-05,10891
"laughing,",1,1.179426091263991e-05,10891
sterilised,1,1.179426091263991e-05,10891
'....won't,1,1.179426091263991e-05,10891
hormones.,1,1.179426091263991e-05,10891
"coffee,",1,1.179426091263991e-05,10891
like-like,1,1.179426091263991e-05,10891
gifts,1,1.179426091263991e-05,10891
"unless,",1,1.179426091263991e-05,10891
',1,1.179426091263991e-05,10891
a-ha!!!,1,1.179426091263991e-05,10891
baby.),1,1.179426091263991e-05,10891
(its,1,1.179426091263991e-05,10891
distant,1,1.179426091263991e-05,10891
favourite.,1,1.179426091263991e-05,10891
babies.),1,1.179426091263991e-05,10891
hides,1,1.179426091263991e-05,10891
fox.,1,1.179426091263991e-05,10891
list?,1,1.179426091263991e-05,10891
bought.,1,1.179426091263991e-05,10891
"boyfriend,",1,1.179426091263991e-05,10891
sooo?,1,1.179426091263991e-05,10891
headin,1,1.179426091263991e-05,10891
cabinet.,1,1.179426091263991e-05,10891
tea.',1,1.179426091263991e-05,10891
bible?!,1,1.179426091263991e-05,10891
bea.',1,1.179426091263991e-05,10891
nieces,1,1.179426091263991e-05,10891
tunnel.,1,1.179426091263991e-05,10891
low-fat.,1,1.179426091263991e-05,10891
"terminal,",1,1.179426091263991e-05,10891
damage,1,1.179426091263991e-05,10891
'aloof',1,1.179426091263991e-05,10891
travellers,1,1.179426091263991e-05,10891
doof'.,1,1.179426091263991e-05,10891
if-if-if,1,1.179426091263991e-05,10891
woke,1,1.179426091263991e-05,10891
sleepy.,1,1.179426091263991e-05,10891
unfair.,1,1.179426091263991e-05,10891
digging,1,1.179426091263991e-05,10891
'good',1,1.179426091263991e-05,10891
cream),1,1.179426091263991e-05,10891
weenie,1,1.179426091263991e-05,10891
"barbi,",1,1.179426091263991e-05,10891
"hat,",1,1.179426091263991e-05,10891
"pearls,",1,1.179426091263991e-05,10891
handbag.,1,1.179426091263991e-05,10891
you...bea.,1,1.179426091263991e-05,10891
"nephews,",1,1.179426091263991e-05,10891
"asparagus,",1,1.179426091263991e-05,10891
"rice,",1,1.179426091263991e-05,10891
hot.,1,1.179426091263991e-05,10891
(high,1,1.179426091263991e-05,10891
ceiling.),1,1.179426091263991e-05,10891
vail.,1,1.179426091263991e-05,10891
flitted,1,1.179426091263991e-05,10891
"barry,",1,1.179426091263991e-05,10891
orchard.,1,1.179426091263991e-05,10891
deer,1,1.179426091263991e-05,10891
vermont!,1,1.179426091263991e-05,10891
brave.,1,1.179426091263991e-05,10891
distraction.,1,1.179426091263991e-05,10891
shh!!,1,1.179426091263991e-05,10891
pitched),1,1.179426091263991e-05,10891
panties?,1,1.179426091263991e-05,10891
9:30,1,1.179426091263991e-05,10891
face?,1,1.179426091263991e-05,10891
joshua,1,1.179426091263991e-05,10891
rweee!!,1,1.179426091263991e-05,10891
"blocks,",1,1.179426091263991e-05,10891
"hole,",1,1.179426091263991e-05,10891
hat!,1,1.179426091263991e-05,10891
suit.),1,1.179426091263991e-05,10891
genius!,1,1.179426091263991e-05,10891
ensemble.,1,1.179426091263991e-05,10891
"ones,",1,1.179426091263991e-05,10891
sliding,1,1.179426091263991e-05,10891
ahead.,1,1.179426091263991e-05,10891
intrigued.),1,1.179426091263991e-05,10891
teacher.,1,1.179426091263991e-05,10891
outlet.,1,1.179426091263991e-05,10891
done?,1,1.179426091263991e-05,10891
racecar,1,1.179426091263991e-05,10891
janice?!,1,1.179426091263991e-05,10891
care?,1,1.179426091263991e-05,10891
ex-husband.,1,1.179426091263991e-05,10891
chantal!,1,1.179426091263991e-05,10891
petite.,1,1.179426091263991e-05,10891
"itd,",1,1.179426091263991e-05,10891
spunky!,1,1.179426091263991e-05,10891
dancers,1,1.179426091263991e-05,10891
airplane,1,1.179426091263991e-05,10891
agree),1,1.179426091263991e-05,10891
josh?,1,1.179426091263991e-05,10891
"club,",1,1.179426091263991e-05,10891
(moves,1,1.179426091263991e-05,10891
carpet,1,1.179426091263991e-05,10891
daiquiris.,1,1.179426091263991e-05,10891
"sec,",1,1.179426091263991e-05,10891
waitress),1,1.179426091263991e-05,10891
beam,1,1.179426091263991e-05,10891
fishing,1,1.179426091263991e-05,10891
name!,1,1.179426091263991e-05,10891
"clothes,",1,1.179426091263991e-05,10891
competitive,1,1.179426091263991e-05,10891
"every,",1,1.179426091263991e-05,10891
bowl.,1,1.179426091263991e-05,10891
ended.,1,1.179426091263991e-05,10891
"captains,",1,1.179426091263991e-05,10891
gravy,1,1.179426091263991e-05,10891
kindve,1,1.179426091263991e-05,10891
apartments.,1,1.179426091263991e-05,10891
switched,1,1.179426091263991e-05,10891
purses,1,1.179426091263991e-05,10891
it)throw,1,1.179426091263991e-05,10891
grunts,1,1.179426091263991e-05,10891
pancakes?,1,1.179426091263991e-05,10891
just(rachel,1,1.179426091263991e-05,10891
"year,",1,1.179426091263991e-05,10891
"vi,",1,1.179426091263991e-05,10891
somewhere.,1,1.179426091263991e-05,10891
nose.,1,1.179426091263991e-05,10891
"touchdown,",1,1.179426091263991e-05,10891
lollipop.,1,1.179426091263991e-05,10891
(shouting),1,1.179426091263991e-05,10891
mattresses.,1,1.179426091263991e-05,10891
box?,1,1.179426091263991e-05,10891
"stocked,",1,1.179426091263991e-05,10891
receive,1,1.179426091263991e-05,10891
bang?,1,1.179426091263991e-05,10891
exploded.,1,1.179426091263991e-05,10891
hostess.,1,1.179426091263991e-05,10891
"mentioning,",1,1.179426091263991e-05,10891
post),1,1.179426091263991e-05,10891
snacks.,1,1.179426091263991e-05,10891
carpet.,1,1.179426091263991e-05,10891
"bang,",1,1.179426091263991e-05,10891
daddy,1,1.179426091263991e-05,10891
suffered,1,1.179426091263991e-05,10891
punish,1,1.179426091263991e-05,10891
bonking,1,1.179426091263991e-05,10891
dollies,1,1.179426091263991e-05,10891
pancakes.),1,1.179426091263991e-05,10891
"hostess,",1,1.179426091263991e-05,10891
take-out!,1,1.179426091263991e-05,10891
jerk!,1,1.179426091263991e-05,10891
treats,1,1.179426091263991e-05,10891
fiddling,1,1.179426091263991e-05,10891
oven!,1,1.179426091263991e-05,10891
chase,1,1.179426091263991e-05,10891
marshmellows,1,1.179426091263991e-05,10891
relief,1,1.179426091263991e-05,10891
players.,1,1.179426091263991e-05,10891
switch.,1,1.179426091263991e-05,10891
plugged,1,1.179426091263991e-05,10891
outlets,1,1.179426091263991e-05,10891
"cockpit,",1,1.179426091263991e-05,10891
"knives,",1,1.179426091263991e-05,10891
plane!,1,1.179426091263991e-05,10891
"strong,",1,1.179426091263991e-05,10891
"couldnt,",1,1.179426091263991e-05,10891
did-did-did,1,1.179426091263991e-05,10891
said?,1,1.179426091263991e-05,10891
alice?,1,1.179426091263991e-05,10891
frank,1,1.179426091263991e-05,10891
"anyone,",1,1.179426091263991e-05,10891
stewardess,1,1.179426091263991e-05,10891
applaud.,1,1.179426091263991e-05,10891
"lemonade,",1,1.179426091263991e-05,10891
"too!""",1,1.179426091263991e-05,10891
"you!""",1,1.179426091263991e-05,10891
gate.,1,1.179426091263991e-05,10891
sour,1,1.179426091263991e-05,10891
cushion,1,1.179426091263991e-05,10891
"love,",1,1.179426091263991e-05,10891
madly,1,1.179426091263991e-05,10891
what?!?!,1,1.179426091263991e-05,10891
"land,",1,1.179426091263991e-05,10891
spill.,1,1.179426091263991e-05,10891
guy!!,1,1.179426091263991e-05,10891
asks,1,1.179426091263991e-05,10891
"noise,",1,1.179426091263991e-05,10891
england?,1,1.179426091263991e-05,10891
lemonade.),1,1.179426091263991e-05,10891
goat,1,1.179426091263991e-05,10891
salad,1,1.179426091263991e-05,10891
frieze,1,1.179426091263991e-05,10891
"florida,",1,1.179426091263991e-05,10891
landlord,1,1.179426091263991e-05,10891
choosing,1,1.179426091263991e-05,10891
"asks,",1,1.179426091263991e-05,10891
emily),1,1.179426091263991e-05,10891
surprised?,1,1.179426091263991e-05,10891
87,1,1.179426091263991e-05,10891
huh!!,1,1.179426091263991e-05,10891
fight!,1,1.179426091263991e-05,10891
doorstep!,1,1.179426091263991e-05,10891
nicer.,1,1.179426091263991e-05,10891
vcr.,1,1.179426091263991e-05,10891
thirsty?,1,1.179426091263991e-05,10891
penis!,1,1.179426091263991e-05,10891
god!!!,1,1.179426091263991e-05,10891
doing?!!,1,1.179426091263991e-05,10891
"paulo,",1,1.179426091263991e-05,10891
so?!,1,1.179426091263991e-05,10891
sink.,1,1.179426091263991e-05,10891
(all,1,1.179426091263991e-05,10891
dont-dont,1,1.179426091263991e-05,10891
$25,1,1.179426091263991e-05,10891
downstairs.,1,1.179426091263991e-05,10891
baseboard.,1,1.179426091263991e-05,10891
disappears,1,1.179426091263991e-05,10891
connected,1,1.179426091263991e-05,10891
themselves.,1,1.179426091263991e-05,10891
picture.,1,1.179426091263991e-05,10891
brighten,1,1.179426091263991e-05,10891
theyd,1,1.179426091263991e-05,10891
appalled,1,1.179426091263991e-05,10891
prices.,1,1.179426091263991e-05,10891
mattress),1,1.179426091263991e-05,10891
"live,",1,1.179426091263991e-05,10891
ordered!,1,1.179426091263991e-05,10891
electrical,1,1.179426091263991e-05,10891
saucy!,1,1.179426091263991e-05,10891
out?!,1,1.179426091263991e-05,10891
realises,1,1.179426091263991e-05,10891
starts.),1,1.179426091263991e-05,10891
hum,1,1.179426091263991e-05,10891
brownies,1,1.179426091263991e-05,10891
dreams.,1,1.179426091263991e-05,10891
offers,1,1.179426091263991e-05,10891
chatracus.,1,1.179426091263991e-05,10891
"divorce,",1,1.179426091263991e-05,10891
$200,1,1.179426091263991e-05,10891
electrician,1,1.179426091263991e-05,10891
boyfriend?,1,1.179426091263991e-05,10891
horrible.,1,1.179426091263991e-05,10891
mute,1,1.179426091263991e-05,10891
"least,",1,1.179426091263991e-05,10891
"let(pause),",1,1.179426091263991e-05,10891
"cannot,",1,1.179426091263991e-05,10891
rachel-rachel-rachel,1,1.179426091263991e-05,10891
"sale,",1,1.179426091263991e-05,10891
tongues,1,1.179426091263991e-05,10891
row!,1,1.179426091263991e-05,10891
bottle?,1,1.179426091263991e-05,10891
spin,1,1.179426091263991e-05,10891
mistletoe.,1,1.179426091263991e-05,10891
cleavage?,1,1.179426091263991e-05,10891
changed?,1,1.179426091263991e-05,10891
bummed.,1,1.179426091263991e-05,10891
"days,",1,1.179426091263991e-05,10891
extinct?,1,1.179426091263991e-05,10891
museums,1,1.179426091263991e-05,10891
ninety-nine,1,1.179426091263991e-05,10891
shocks.,1,1.179426091263991e-05,10891
spits,1,1.179426091263991e-05,10891
traveller's,1,1.179426091263991e-05,10891
guide,1,1.179426091263991e-05,10891
discussed.,1,1.179426091263991e-05,10891
nickel,1,1.179426091263991e-05,10891
hadn't...(everyone,1,1.179426091263991e-05,10891
"kitchen,",1,1.179426091263991e-05,10891
"her),",1,1.179426091263991e-05,10891
larry,1,1.179426091263991e-05,10891
paulo,1,1.179426091263991e-05,10891
shivering.,1,1.179426091263991e-05,10891
tell?,1,1.179426091263991e-05,10891
tracked,1,1.179426091263991e-05,10891
cuter.,1,1.179426091263991e-05,10891
"decide,",1,1.179426091263991e-05,10891
"se,",1,1.179426091263991e-05,10891
sacrifice,1,1.179426091263991e-05,10891
cremated.,1,1.179426091263991e-05,10891
"attached,",1,1.179426091263991e-05,10891
chris?,1,1.179426091263991e-05,10891
crematorium,1,1.179426091263991e-05,10891
rude!,1,1.179426091263991e-05,10891
fogged,1,1.179426091263991e-05,10891
we're-we're,1,1.179426091263991e-05,10891
fog!,1,1.179426091263991e-05,10891
bomb,1,1.179426091263991e-05,10891
warming,1,1.179426091263991e-05,10891
he-he's,1,1.179426091263991e-05,10891
area,1,1.179426091263991e-05,10891
upstairs.,1,1.179426091263991e-05,10891
(upon,1,1.179426091263991e-05,10891
julie),1,1.179426091263991e-05,10891
downstairs.),1,1.179426091263991e-05,10891
expression.,1,1.179426091263991e-05,10891
ooooh!,1,1.179426091263991e-05,10891
"pheebes,",1,1.179426091263991e-05,10891
longer.),1,1.179426091263991e-05,10891
distracted,1,1.179426091263991e-05,10891
"haircuts,",1,1.179426091263991e-05,10891
retreats,1,1.179426091263991e-05,10891
blocked,1,1.179426091263991e-05,10891
by.,1,1.179426091263991e-05,10891
downstairs,1,1.179426091263991e-05,10891
salsa.,1,1.179426091263991e-05,10891
"salsa,",1,1.179426091263991e-05,10891
stairs),1,1.179426091263991e-05,10891
danny!,1,1.179426091263991e-05,10891
ladle.,1,1.179426091263991e-05,10891
"pathetic,",1,1.179426091263991e-05,10891
danny),1,1.179426091263991e-05,10891
places?,1,1.179426091263991e-05,10891
court?,1,1.179426091263991e-05,10891
"axe,",1,1.179426091263991e-05,10891
storage,1,1.179426091263991e-05,10891
albany,1,1.179426091263991e-05,10891
purse!,1,1.179426091263991e-05,10891
elevator.,1,1.179426091263991e-05,10891
"expensive,",1,1.179426091263991e-05,10891
adult,1,1.179426091263991e-05,10891
resist.,1,1.179426091263991e-05,10891
(there,1,1.179426091263991e-05,10891
there.),1,1.179426091263991e-05,10891
thanohhh!,1,1.179426091263991e-05,10891
nike,1,1.179426091263991e-05,10891
exactly?,1,1.179426091263991e-05,10891
phased,1,1.179426091263991e-05,10891
shoes.),1,1.179426091263991e-05,10891
"curler,",1,1.179426091263991e-05,10891
urghh!!,1,1.179426091263991e-05,10891
dollars?!,1,1.179426091263991e-05,10891
i'm...,1,1.179426091263991e-05,10891
outside.),1,1.179426091263991e-05,10891
awful.,1,1.179426091263991e-05,10891
"it-it,",1,1.179426091263991e-05,10891
romantic,1,1.179426091263991e-05,10891
shopping,1,1.179426091263991e-05,10891
"shopping,",1,1.179426091263991e-05,10891
tank,1,1.179426091263991e-05,10891
eyelash,1,1.179426091263991e-05,10891
would've,1,1.179426091263991e-05,10891
he.,1,1.179426091263991e-05,10891
indecent,1,1.179426091263991e-05,10891
poison?,1,1.179426091263991e-05,10891
cooks,1,1.179426091263991e-05,10891
bomb.,1,1.179426091263991e-05,10891
dudley,1,1.179426091263991e-05,10891
actress,1,1.179426091263991e-05,10891
"disclosure,",1,1.179426091263991e-05,10891
box.),1,1.179426091263991e-05,10891
iron.,1,1.179426091263991e-05,10891
waffle,1,1.179426091263991e-05,10891
"waffles,",1,1.179426091263991e-05,10891
"proposal,",1,1.179426091263991e-05,10891
enjoyed,1,1.179426091263991e-05,10891
getting-rid-of-everything-rachel-ever-used,1,1.179426091263991e-05,10891
"basically,",1,1.179426091263991e-05,10891
flyer),1,1.179426091263991e-05,10891
ghost!,1,1.179426091263991e-05,10891
notepad,1,1.179426091263991e-05,10891
mary,1,1.179426091263991e-05,10891
"rules,",1,1.179426091263991e-05,10891
madlibs.,1,1.179426091263991e-05,10891
as-as,1,1.179426091263991e-05,10891
tyler,1,1.179426091263991e-05,10891
points),1,1.179426091263991e-05,10891
ball?,1,1.179426091263991e-05,10891
"airport,",1,1.179426091263991e-05,10891
slips,1,1.179426091263991e-05,10891
choked,1,1.179426091263991e-05,10891
i...i,1,1.179426091263991e-05,10891
gum.,1,1.179426091263991e-05,10891
toe!,1,1.179426091263991e-05,10891
donating,1,1.179426091263991e-05,10891
porsche!,1,1.179426091263991e-05,10891
cole,1,1.179426091263991e-05,10891
doctor.),1,1.179426091263991e-05,10891
"slaw,",1,1.179426091263991e-05,10891
shoe.),1,1.179426091263991e-05,10891
"arm,",1,1.179426091263991e-05,10891
chance?,1,1.179426091263991e-05,10891
action,1,1.179426091263991e-05,10891
reflex,1,1.179426091263991e-05,10891
buns...,1,1.179426091263991e-05,10891
that(she,1,1.179426091263991e-05,10891
melanie,1,1.179426091263991e-05,10891
"shoulder,",1,1.179426091263991e-05,10891
carrots,1,1.179426091263991e-05,10891
"knife,",1,1.179426091263991e-05,10891
exposed,1,1.179426091263991e-05,10891
science,1,1.179426091263991e-05,10891
"26,",1,1.179426091263991e-05,10891
fly,1,1.179426091263991e-05,10891
thankful,1,1.179426091263991e-05,10891
disease!,1,1.179426091263991e-05,10891
"older,",1,1.179426091263991e-05,10891
biblical,1,1.179426091263991e-05,10891
happily),1,1.179426091263991e-05,10891
underpants.,1,1.179426091263991e-05,10891
stalk,1,1.179426091263991e-05,10891
disgusting.,1,1.179426091263991e-05,10891
entice,1,1.179426091263991e-05,10891
souvenir.,1,1.179426091263991e-05,10891
really...,1,1.179426091263991e-05,10891
...love,1,1.179426091263991e-05,10891
picture),1,1.179426091263991e-05,10891
change?,1,1.179426091263991e-05,10891
belive,1,1.179426091263991e-05,10891
aunt.,1,1.179426091263991e-05,10891
pill?,1,1.179426091263991e-05,10891
polaroid.),1,1.179426091263991e-05,10891
preview.,1,1.179426091263991e-05,10891
nephew.,1,1.179426091263991e-05,10891
"sandwich,",1,1.179426091263991e-05,10891
guitar?,1,1.179426091263991e-05,10891
"ankles,",1,1.179426091263991e-05,10891
(inspecting,1,1.179426091263991e-05,10891
project?,1,1.179426091263991e-05,10891
carrots.),1,1.179426091263991e-05,10891
hip,1,1.179426091263991e-05,10891
27-b?,1,1.179426091263991e-05,10891
reveal,1,1.179426091263991e-05,10891
distance.,1,1.179426091263991e-05,10891
video.,1,1.179426091263991e-05,10891
prom,1,1.179426091263991e-05,10891
self,1,1.179426091263991e-05,10891
thought.,1,1.179426091263991e-05,10891
hours?,1,1.179426091263991e-05,10891
thanksgiving.,1,1.179426091263991e-05,10891
3!,1,1.179426091263991e-05,10891
2.,1,1.179426091263991e-05,10891
giggling.),1,1.179426091263991e-05,10891
man's,1,1.179426091263991e-05,10891
wide,1,1.179426091263991e-05,10891
spread,1,1.179426091263991e-05,10891
pull.,1,1.179426091263991e-05,10891
parent's,1,1.179426091263991e-05,10891
feed,1,1.179426091263991e-05,10891
pressure!,1,1.179426091263991e-05,10891
'so'!,1,1.179426091263991e-05,10891
bastedoh,1,1.179426091263991e-05,10891
thong?,1,1.179426091263991e-05,10891
teensy,1,1.179426091263991e-05,10891
nose.),1,1.179426091263991e-05,10891
thanksgiving!,1,1.179426091263991e-05,10891
present?,1,1.179426091263991e-05,10891
skirt!,1,1.179426091263991e-05,10891
joey...,1,1.179426091263991e-05,10891
fingers.),1,1.179426091263991e-05,10891
china?,1,1.179426091263991e-05,10891
carrots!,1,1.179426091263991e-05,10891
cheek.,1,1.179426091263991e-05,10891
love-i,1,1.179426091263991e-05,10891
carl.,1,1.179426091263991e-05,10891
coffeehouse.,1,1.179426091263991e-05,10891
burgers?,1,1.179426091263991e-05,10891
tiger.,1,1.179426091263991e-05,10891
d-did,1,1.179426091263991e-05,10891
itinerary),1,1.179426091263991e-05,10891
laugh!,1,1.179426091263991e-05,10891
"wanna,",1,1.179426091263991e-05,10891
airport?,1,1.179426091263991e-05,10891
torn...,1,1.179426091263991e-05,10891
friends-in-law!,1,1.179426091263991e-05,10891
fifteenth,1,1.179426091263991e-05,10891
tree?!,1,1.179426091263991e-05,10891
dumping,1,1.179426091263991e-05,10891
brother?!?,1,1.179426091263991e-05,10891
canada,1,1.179426091263991e-05,10891
tonight!,1,1.179426091263991e-05,10891
refrigerator...,1,1.179426091263991e-05,10891
pictures!,1,1.179426091263991e-05,10891
(poking,1,1.179426091263991e-05,10891
european,1,1.179426091263991e-05,10891
tower,1,1.179426091263991e-05,10891
(yelling),1,1.179426091263991e-05,10891
flirted,1,1.179426091263991e-05,10891
deflated.),1,1.179426091263991e-05,10891
"message,",1,1.179426091263991e-05,10891
(gunther,1,1.179426091263991e-05,10891
gunther!,1,1.179426091263991e-05,10891
everywhere!,1,1.179426091263991e-05,10891
smudgey!,1,1.179426091263991e-05,10891
trap?,1,1.179426091263991e-05,10891
fingers!,1,1.179426091263991e-05,10891
edges!,1,1.179426091263991e-05,10891
"casual,",1,1.179426091263991e-05,10891
edges.,1,1.179426091263991e-05,10891
reception.,1,1.179426091263991e-05,10891
greece!,1,1.179426091263991e-05,10891
greece.,1,1.179426091263991e-05,10891
abandoned,1,1.179426091263991e-05,10891
watch),1,1.179426091263991e-05,10891
athens.,1,1.179426091263991e-05,10891
socks.,1,1.179426091263991e-05,10891
trap?!,1,1.179426091263991e-05,10891
bodington's!,1,1.179426091263991e-05,10891
galaxy,1,1.179426091263991e-05,10891
puke!,1,1.179426091263991e-05,10891
park!,1,1.179426091263991e-05,10891
central,1,1.179426091263991e-05,10891
"gasps),",1,1.179426091263991e-05,10891
picnic,1,1.179426091263991e-05,10891
know-i,1,1.179426091263991e-05,10891
hurting.,1,1.179426091263991e-05,10891
"wants,",1,1.179426091263991e-05,10891
"dangerous,",1,1.179426091263991e-05,10891
lessons.,1,1.179426091263991e-05,10891
discussed,1,1.179426091263991e-05,10891
dave,1,1.179426091263991e-05,10891
"far,",1,1.179426091263991e-05,10891
"(rachel,",1,1.179426091263991e-05,10891
cry?,1,1.179426091263991e-05,10891
magic?,1,1.179426091263991e-05,10891
"fired!""",1,1.179426091263991e-05,10891
"decisions,",1,1.179426091263991e-05,10891
dave!,1,1.179426091263991e-05,10891
shots!,1,1.179426091263991e-05,10891
other),1,1.179426091263991e-05,10891
blew,1,1.179426091263991e-05,10891
delayed,1,1.179426091263991e-05,10891
pub,1,1.179426091263991e-05,10891
wigging,1,1.179426091263991e-05,10891
opposite,1,1.179426091263991e-05,10891
"know.""",1,1.179426091263991e-05,10891
noooo!!!!,1,1.179426091263991e-05,10891
"jam,",1,1.179426091263991e-05,10891
docks.,1,1.179426091263991e-05,10891
wholesale.,1,1.179426091263991e-05,10891
away...,1,1.179426091263991e-05,10891
well...i'd,1,1.179426091263991e-05,10891
"plan,",1,1.179426091263991e-05,10891
"already,",1,1.179426091263991e-05,10891
god...,1,1.179426091263991e-05,10891
salmon!!,1,1.179426091263991e-05,10891
outgoing?!,1,1.179426091263991e-05,10891
mmmmm...,1,1.179426091263991e-05,10891
salmon....,1,1.179426091263991e-05,10891
"tulips,",1,1.179426091263991e-05,10891
postpone,1,1.179426091263991e-05,10891
didn't..,1,1.179426091263991e-05,10891
jam.,1,1.179426091263991e-05,10891
oowww!!,1,1.179426091263991e-05,10891
pot),1,1.179426091263991e-05,10891
tore,1,1.179426091263991e-05,10891
chickenella...,1,1.179426091263991e-05,10891
outgoing!!!,1,1.179426091263991e-05,10891
outgoing!,1,1.179426091263991e-05,10891
breezy!,1,1.179426091263991e-05,10891
michelle?,1,1.179426091263991e-05,10891
justthat,1,1.179426091263991e-05,10891
were-we-re,1,1.179426091263991e-05,10891
areohh!,1,1.179426091263991e-05,10891
breezy?,1,1.179426091263991e-05,10891
just-that,1,1.179426091263991e-05,10891
code,1,1.179426091263991e-05,10891
mother...,1,1.179426091263991e-05,10891
we're-we-re,1,1.179426091263991e-05,10891
checkin'.,1,1.179426091263991e-05,10891
"breezy.""",1,1.179426091263991e-05,10891
woo!,1,1.179426091263991e-05,10891
michelle,1,1.179426091263991e-05,10891
woods.,1,1.179426091263991e-05,10891
dialed,1,1.179426091263991e-05,10891
are-ohh!,1,1.179426091263991e-05,10891
great...,1,1.179426091263991e-05,10891
that....,1,1.179426091263991e-05,10891
allowed.,1,1.179426091263991e-05,10891
yeah-huh!,1,1.179426091263991e-05,10891
friends!!,1,1.179426091263991e-05,10891
(michelle,1,1.179426091263991e-05,10891
bitch,1,1.179426091263991e-05,10891
quizzically.),1,1.179426091263991e-05,10891
videos,1,1.179426091263991e-05,10891
painful,1,1.179426091263991e-05,10891
girlfriend.,1,1.179426091263991e-05,10891
jersey.,1,1.179426091263991e-05,10891
excellent.,1,1.179426091263991e-05,10891
judy.,1,1.179426091263991e-05,10891
lotta,1,1.179426091263991e-05,10891
weekend?,1,1.179426091263991e-05,10891
around.,1,1.179426091263991e-05,10891
sneaking,1,1.179426091263991e-05,10891
silly!,1,1.179426091263991e-05,10891
"noon,",1,1.179426091263991e-05,10891
jody!,1,1.179426091263991e-05,10891
led,1,1.179426091263991e-05,10891
conference,1,1.179426091263991e-05,10891
arms.),1,1.179426091263991e-05,10891
were...shopping.,1,1.179426091263991e-05,10891
occur,1,1.179426091263991e-05,10891
answer.),1,1.179426091263991e-05,10891
working?,1,1.179426091263991e-05,10891
toy!,1,1.179426091263991e-05,10891
"joanne,",1,1.179426091263991e-05,10891
ball?!,1,1.179426091263991e-05,10891
magic,1,1.179426091263991e-05,10891
dance.),1,1.179426091263991e-05,10891
that-that-that's,1,1.179426091263991e-05,10891
connecticut,1,1.179426091263991e-05,10891
"office,",1,1.179426091263991e-05,10891
rooms.,1,1.179426091263991e-05,10891
ju(sees,1,1.179426091263991e-05,10891
suckers!,1,1.179426091263991e-05,10891
"watching)hi,",1,1.179426091263991e-05,10891
jew!,1,1.179426091263991e-05,10891
kitchen.),1,1.179426091263991e-05,10891
ocean,1,1.179426091263991e-05,10891
garden,1,1.179426091263991e-05,10891
rooms,1,1.179426091263991e-05,10891
"rooms,",1,1.179426091263991e-05,10891
eddie,1,1.179426091263991e-05,10891
moskowitz.,1,1.179426091263991e-05,10891
musta,1,1.179426091263991e-05,10891
reaffirms,1,1.179426091263991e-05,10891
"does,",1,1.179426091263991e-05,10891
pillows!,1,1.179426091263991e-05,10891
chocolates,1,1.179426091263991e-05,10891
faith.,1,1.179426091263991e-05,10891
crying.,1,1.179426091263991e-05,10891
puzzles,1,1.179426091263991e-05,10891
crossword,1,1.179426091263991e-05,10891
"bars,",1,1.179426091263991e-05,10891
quality,1,1.179426091263991e-05,10891
simple,1,1.179426091263991e-05,10891
imitates,1,1.179426091263991e-05,10891
hops,1,1.179426091263991e-05,10891
dan,1,1.179426091263991e-05,10891
vomit,1,1.179426091263991e-05,10891
(panicking),1,1.179426091263991e-05,10891
drain.,1,1.179426091263991e-05,10891
"gross,",1,1.179426091263991e-05,10891
nap.,1,1.179426091263991e-05,10891
robe),1,1.179426091263991e-05,10891
drain,1,1.179426091263991e-05,10891
(drops,1,1.179426091263991e-05,10891
favorite.,1,1.179426091263991e-05,10891
cereal),1,1.179426091263991e-05,10891
missing,1,1.179426091263991e-05,10891
pass.,1,1.179426091263991e-05,10891
memory,1,1.179426091263991e-05,10891
woman?,1,1.179426091263991e-05,10891
szechwan,1,1.179426091263991e-05,10891
dragon.,1,1.179426091263991e-05,10891
wine.,1,1.179426091263991e-05,10891
mistake?,1,1.179426091263991e-05,10891
women?,1,1.179426091263991e-05,10891
awake,1,1.179426091263991e-05,10891
broke!,1,1.179426091263991e-05,10891
pee.,1,1.179426091263991e-05,10891
tux?,1,1.179426091263991e-05,10891
vomited,1,1.179426091263991e-05,10891
ony'know,1,1.179426091263991e-05,10891
pbs?,1,1.179426091263991e-05,10891
champ?,1,1.179426091263991e-05,10891
steve,1,1.179426091263991e-05,10891
"catalog,",1,1.179426091263991e-05,10891
"sonoma,",1,1.179426091263991e-05,10891
william,1,1.179426091263991e-05,10891
thinks.,1,1.179426091263991e-05,10891
broiling,1,1.179426091263991e-05,10891
"terrible,",1,1.179426091263991e-05,10891
tv?,1,1.179426091263991e-05,10891
cannot.,1,1.179426091263991e-05,10891
"emily,",1,1.179426091263991e-05,10891
can'twhat,1,1.179426091263991e-05,10891
"my...we're,",1,1.179426091263991e-05,10891
privacy,1,1.179426091263991e-05,10891
respect,1,1.179426091263991e-05,10891
"we're...oh,",1,1.179426091263991e-05,10891
julie's,1,1.179426091263991e-05,10891
patch,1,1.179426091263991e-05,10891
ex-wife,1,1.179426091263991e-05,10891
"guts,",1,1.179426091263991e-05,10891
might've,1,1.179426091263991e-05,10891
once!!,1,1.179426091263991e-05,10891
"bong,",1,1.179426091263991e-05,10891
essay,1,1.179426091263991e-05,10891
mop.,1,1.179426091263991e-05,10891
yesss!!,1,1.179426091263991e-05,10891
ceiling!,1,1.179426091263991e-05,10891
gin.,1,1.179426091263991e-05,10891
hey!!,1,1.179426091263991e-05,10891
bet.,1,1.179426091263991e-05,10891
mark?!,1,1.179426091263991e-05,10891
banana,1,1.179426091263991e-05,10891
"info-mercial,",1,1.179426091263991e-05,10891
never-ever,1,1.179426091263991e-05,10891
pain.,1,1.179426091263991e-05,10891
stand.,1,1.179426091263991e-05,10891
"chip,",1,1.179426091263991e-05,10891
stung,1,1.179426091263991e-05,10891
stung.,1,1.179426091263991e-05,10891
"waxing,",1,1.179426091263991e-05,10891
amazing....,1,1.179426091263991e-05,10891
swore,1,1.179426091263991e-05,10891
"walk,",1,1.179426091263991e-05,10891
"cheese,",1,1.179426091263991e-05,10891
organic,1,1.179426091263991e-05,10891
baaad!!!!,1,1.179426091263991e-05,10891
step),1,1.179426091263991e-05,10891
everywhere.),1,1.179426091263991e-05,10891
lid,1,1.179426091263991e-05,10891
recently,1,1.179426091263991e-05,10891
"motorcycle,",1,1.179426091263991e-05,10891
"never,",1,1.179426091263991e-05,10891
classes.,1,1.179426091263991e-05,10891
ec,1,1.179426091263991e-05,10891
project,1,1.179426091263991e-05,10891
soir?,1,1.179426091263991e-05,10891
specially,1,1.179426091263991e-05,10891
uniform,1,1.179426091263991e-05,10891
(mischa,1,1.179426091263991e-05,10891
service,1,1.179426091263991e-05,10891
letterman,1,1.179426091263991e-05,10891
cafe,1,1.179426091263991e-05,10891
"bank,",1,1.179426091263991e-05,10891
"popular,",1,1.179426091263991e-05,10891
schools...,1,1.179426091263991e-05,10891
silently,1,1.179426091263991e-05,10891
conversation?,1,1.179426091263991e-05,10891
prom?,1,1.179426091263991e-05,10891
matthews?,1,1.179426091263991e-05,10891
conversation!!,1,1.179426091263991e-05,10891
mans,1,1.179426091263991e-05,10891
diplomatic,1,1.179426091263991e-05,10891
chip?,1,1.179426091263991e-05,10891
substances,1,1.179426091263991e-05,10891
jellyfish!,1,1.179426091263991e-05,10891
fighter,1,1.179426091263991e-05,10891
road!!,1,1.179426091263991e-05,10891
waxing,1,1.179426091263991e-05,10891
familiar.,1,1.179426091263991e-05,10891
oh!!,1,1.179426091263991e-05,10891
he?!,1,1.179426091263991e-05,10891
sand),1,1.179426091263991e-05,10891
sand,1,1.179426091263991e-05,10891
handful,1,1.179426091263991e-05,10891
us?!,1,1.179426091263991e-05,10891
sand?,1,1.179426091263991e-05,10891
voice.,1,1.179426091263991e-05,10891
nine?!,1,1.179426091263991e-05,10891
bikini,1,1.179426091263991e-05,10891
laughed.,1,1.179426091263991e-05,10891
fudge!,1,1.179426091263991e-05,10891
maid.,1,1.179426091263991e-05,10891
unscheduled,1,1.179426091263991e-05,10891
"by,",1,1.179426091263991e-05,10891
(watching,1,1.179426091263991e-05,10891
countries,1,1.179426091263991e-05,10891
listing,1,1.179426091263991e-05,10891
stops.,1,1.179426091263991e-05,10891
ever!!,1,1.179426091263991e-05,10891
strips?,1,1.179426091263991e-05,10891
deadened,1,1.179426091263991e-05,10891
jellyfish.,1,1.179426091263991e-05,10891
"sweety,",1,1.179426091263991e-05,10891
discovered,1,1.179426091263991e-05,10891
miles!,1,1.179426091263991e-05,10891
depths,1,1.179426091263991e-05,10891
hurts!,1,1.179426091263991e-05,10891
sting!,1,1.179426091263991e-05,10891
jellyfish,1,1.179426091263991e-05,10891
ow!!!,1,1.179426091263991e-05,10891
forest!,1,1.179426091263991e-05,10891
(screaming,1,1.179426091263991e-05,10891
ow!!!!!,1,1.179426091263991e-05,10891
soda.,1,1.179426091263991e-05,10891
reveals,1,1.179426091263991e-05,10891
ow-oh-oh!,1,1.179426091263991e-05,10891
disgust),1,1.179426091263991e-05,10891
painful.,1,1.179426091263991e-05,10891
log.,1,1.179426091263991e-05,10891
"pain-zine,",1,1.179426091263991e-05,10891
wax.,1,1.179426091263991e-05,10891
chasing,1,1.179426091263991e-05,10891
toenails?,1,1.179426091263991e-05,10891
nerves,1,1.179426091263991e-05,10891
pants.),1,1.179426091263991e-05,10891
ce,1,1.179426091263991e-05,10891
moi,1,1.179426091263991e-05,10891
avec,1,1.179426091263991e-05,10891
word.,1,1.179426091263991e-05,10891
carton,1,1.179426091263991e-05,10891
pissed),1,1.179426091263991e-05,10891
war?,1,1.179426091263991e-05,10891
korean,1,1.179426091263991e-05,10891
documentary,1,1.179426091263991e-05,10891
sudden?,1,1.179426091263991e-05,10891
volcanoes,1,1.179426091263991e-05,10891
smile,1,1.179426091263991e-05,10891
2.95.,1,1.179426091263991e-05,10891
nails.,1,1.179426091263991e-05,10891
success.,1,1.179426091263991e-05,10891
trash?,1,1.179426091263991e-05,10891
make.,1,1.179426091263991e-05,10891
motherlike,1,1.179426091263991e-05,10891
follows.),1,1.179426091263991e-05,10891
silence,1,1.179426091263991e-05,10891
awkward,1,1.179426091263991e-05,10891
tone),1,1.179426091263991e-05,10891
lasagnas!,1,1.179426091263991e-05,10891
ha-ha-ha-ha-ha.,1,1.179426091263991e-05,10891
faith,1,1.179426091263991e-05,10891
due?,1,1.179426091263991e-05,10891
fridge!,1,1.179426091263991e-05,10891
garbage.),1,1.179426091263991e-05,10891
coucher,1,1.179426091263991e-05,10891
watched,1,1.179426091263991e-05,10891
hop.,1,1.179426091263991e-05,10891
dancing?,1,1.179426091263991e-05,10891
"hey-hey,",1,1.179426091263991e-05,10891
distract,1,1.179426091263991e-05,10891
massaging,1,1.179426091263991e-05,10891
gym.,1,1.179426091263991e-05,10891
gym?,1,1.179426091263991e-05,10891
poisoning!?,1,1.179426091263991e-05,10891
fire?,1,1.179426091263991e-05,10891
partner?!,1,1.179426091263991e-05,10891
beeps.,1,1.179426091263991e-05,10891
package.,1,1.179426091263991e-05,10891
sucked,1,1.179426091263991e-05,10891
cha,1,1.179426091263991e-05,10891
cries!,1,1.179426091263991e-05,10891
flirtin!,1,1.179426091263991e-05,10891
wanna?,1,1.179426091263991e-05,10891
petticure.,1,1.179426091263991e-05,10891
milk),1,1.179426091263991e-05,10891
milks,1,1.179426091263991e-05,10891
ginger?,1,1.179426091263991e-05,10891
out.],1,1.179426091263991e-05,10891
phrase.,1,1.179426091263991e-05,10891
"weinburg,",1,1.179426091263991e-05,10891
un.,1,1.179426091263991e-05,10891
lipper,1,1.179426091263991e-05,10891
desperate,1,1.179426091263991e-05,10891
"copy,",1,1.179426091263991e-05,10891
extent,1,1.179426091263991e-05,10891
knowledge,1,1.179426091263991e-05,10891
multiplex?,1,1.179426091263991e-05,10891
notepad),1,1.179426091263991e-05,10891
architect,1,1.179426091263991e-05,10891
doodle,1,1.179426091263991e-05,10891
"ladybug,",1,1.179426091263991e-05,10891
chipper.,1,1.179426091263991e-05,10891
nevermind.,1,1.179426091263991e-05,10891
prize,1,1.179426091263991e-05,10891
chip.,1,1.179426091263991e-05,10891
"chopper,",1,1.179426091263991e-05,10891
fancy.,1,1.179426091263991e-05,10891
chipper!,1,1.179426091263991e-05,10891
spackel,1,1.179426091263991e-05,10891
towel),1,1.179426091263991e-05,10891
(sliding,1,1.179426091263991e-05,10891
french.,1,1.179426091263991e-05,10891
start.,1,1.179426091263991e-05,10891
voulez-vous,1,1.179426091263991e-05,10891
cater,1,1.179426091263991e-05,10891
sharpener.,1,1.179426091263991e-05,10891
pencil,1,1.179426091263991e-05,10891
schmidgen,1,1.179426091263991e-05,10891
frozen,1,1.179426091263991e-05,10891
nail?,1,1.179426091263991e-05,10891
rubbing.,1,1.179426091263991e-05,10891
"cups,",1,1.179426091263991e-05,10891
quiche,1,1.179426091263991e-05,10891
fingernail,1,1.179426091263991e-05,10891
quiche!,1,1.179426091263991e-05,10891
nails),1,1.179426091263991e-05,10891
atlas.,1,1.179426091263991e-05,10891
grief,1,1.179426091263991e-05,10891
globe.,1,1.179426091263991e-05,10891
yes.),1,1.179426091263991e-05,10891
nod,1,1.179426091263991e-05,10891
prize.,1,1.179426091263991e-05,10891
"kay,",1,1.179426091263991e-05,10891
"pity,",1,1.179426091263991e-05,10891
globe.),1,1.179426091263991e-05,10891
globe,1,1.179426091263991e-05,10891
along.,1,1.179426091263991e-05,10891
quiches,1,1.179426091263991e-05,10891
self-respect.,1,1.179426091263991e-05,10891
gas.,1,1.179426091263991e-05,10891
pees,1,1.179426091263991e-05,10891
barge.,1,1.179426091263991e-05,10891
company?,1,1.179426091263991e-05,10891
"nurses,",1,1.179426091263991e-05,10891
midget,1,1.179426091263991e-05,10891
rodeo.,1,1.179426091263991e-05,10891
confident,1,1.179426091263991e-05,10891
burners.,1,1.179426091263991e-05,10891
burners!,1,1.179426091263991e-05,10891
"cruel,",1,1.179426091263991e-05,10891
"cranky,",1,1.179426091263991e-05,10891
gigantic!,1,1.179426091263991e-05,10891
refrigerator!,1,1.179426091263991e-05,10891
computer,1,1.179426091263991e-05,10891
lips),1,1.179426091263991e-05,10891
lassie.,1,1.179426091263991e-05,10891
dollhouse?,1,1.179426091263991e-05,10891
claws?!,1,1.179426091263991e-05,10891
clogs.,1,1.179426091263991e-05,10891
clogs?,1,1.179426091263991e-05,10891
travel?,1,1.179426091263991e-05,10891
dollhouse!,1,1.179426091263991e-05,10891
dollhouse.,1,1.179426091263991e-05,10891
"dollhouse,",1,1.179426091263991e-05,10891
with-with,1,1.179426091263991e-05,10891
zip,1,1.179426091263991e-05,10891
whos-whos,1,1.179426091263991e-05,10891
wallpapers,1,1.179426091263991e-05,10891
caller,1,1.179426091263991e-05,10891
loon.,1,1.179426091263991e-05,10891
encourage,1,1.179426091263991e-05,10891
kate?,1,1.179426091263991e-05,10891
behaviour.,1,1.179426091263991e-05,10891
pete),1,1.179426091263991e-05,10891
healthy.,1,1.179426091263991e-05,10891
th-this,1,1.179426091263991e-05,10891
"fair,",1,1.179426091263991e-05,10891
24,1,1.179426091263991e-05,10891
lire?,1,1.179426091263991e-05,10891
version.,1,1.179426091263991e-05,10891
"young,",1,1.179426091263991e-05,10891
"version,",1,1.179426091263991e-05,10891
emergencies!,1,1.179426091263991e-05,10891
all!!,1,1.179426091263991e-05,10891
and!,1,1.179426091263991e-05,10891
sleeve.,1,1.179426091263991e-05,10891
plus!,1,1.179426091263991e-05,10891
sweater),1,1.179426091263991e-05,10891
says...),1,1.179426091263991e-05,10891
(pete,1,1.179426091263991e-05,10891
future?,1,1.179426091263991e-05,10891
easier,1,1.179426091263991e-05,10891
"faded,",1,1.179426091263991e-05,10891
stopping,1,1.179426091263991e-05,10891
sturdier,1,1.179426091263991e-05,10891
i-i-i-i,1,1.179426091263991e-05,10891
shower!,1,1.179426091263991e-05,10891
theres....been,1,1.179426091263991e-05,10891
breasts),1,1.179426091263991e-05,10891
removes,1,1.179426091263991e-05,10891
dues.,1,1.179426091263991e-05,10891
giraffes,1,1.179426091263991e-05,10891
pirate.,1,1.179426091263991e-05,10891
bakery.,1,1.179426091263991e-05,10891
skate,1,1.179426091263991e-05,10891
crumpled,1,1.179426091263991e-05,10891
stu,1,1.179426091263991e-05,10891
paper.,1,1.179426091263991e-05,10891
trip?,1,1.179426091263991e-05,10891
gift),1,1.179426091263991e-05,10891
falls),1,1.179426091263991e-05,10891
oh.(she,1,1.179426091263991e-05,10891
toiletries,1,1.179426091263991e-05,10891
decaf?,1,1.179426091263991e-05,10891
japan.,1,1.179426091263991e-05,10891
(popping,1,1.179426091263991e-05,10891
coffee?,1,1.179426091263991e-05,10891
cabinet?!,1,1.179426091263991e-05,10891
vincent,1,1.179426091263991e-05,10891
carpets,1,1.179426091263991e-05,10891
go),1,1.179426091263991e-05,10891
loose.,1,1.179426091263991e-05,10891
"crash,",1,1.179426091263991e-05,10891
sight.,1,1.179426091263991e-05,10891
doorway,1,1.179426091263991e-05,10891
woo-hoo!,1,1.179426091263991e-05,10891
quitting!!,1,1.179426091263991e-05,10891
office),1,1.179426091263991e-05,10891
hardwood,1,1.179426091263991e-05,10891
floors!!,1,1.179426091263991e-05,10891
push?,1,1.179426091263991e-05,10891
quit!,1,1.179426091263991e-05,10891
"victorian,",1,1.179426091263991e-05,10891
roof.,1,1.179426091263991e-05,10891
ghost.,1,1.179426091263991e-05,10891
cheek),1,1.179426091263991e-05,10891
"dinosaurs,",1,1.179426091263991e-05,10891
"ghosts,",1,1.179426091263991e-05,10891
oh?,1,1.179426091263991e-05,10891
me....,1,1.179426091263991e-05,10891
giant,1,1.179426091263991e-05,10891
"size,",1,1.179426091263991e-05,10891
sanders.,1,1.179426091263991e-05,10891
whats-whats,1,1.179426091263991e-05,10891
romania.,1,1.179426091263991e-05,10891
tax,1,1.179426091263991e-05,10891
wrestling.,1,1.179426091263991e-05,10891
non-breasts?!,1,1.179426091263991e-05,10891
dangerous.,1,1.179426091263991e-05,10891
stew.,1,1.179426091263991e-05,10891
freemont.,1,1.179426091263991e-05,10891
"ya,",1,1.179426091263991e-05,10891
hooking?,1,1.179426091263991e-05,10891
fish,1,1.179426091263991e-05,10891
"west-westmont,",1,1.179426091263991e-05,10891
"bite,",1,1.179426091263991e-05,10891
westburg?,1,1.179426091263991e-05,10891
sorta,1,1.179426091263991e-05,10891
own...,1,1.179426091263991e-05,10891
half?,1,1.179426091263991e-05,10891
thingy.,1,1.179426091263991e-05,10891
competition,1,1.179426091263991e-05,10891
smoking?,1,1.179426091263991e-05,10891
penny.,1,1.179426091263991e-05,10891
stock,1,1.179426091263991e-05,10891
robin),1,1.179426091263991e-05,10891
sign),1,1.179426091263991e-05,10891
(robin,1,1.179426091263991e-05,10891
pleh?,1,1.179426091263991e-05,10891
workout,1,1.179426091263991e-05,10891
boom?,1,1.179426091263991e-05,10891
tax.,1,1.179426091263991e-05,10891
"divorced,",1,1.179426091263991e-05,10891
"buns,",1,1.179426091263991e-05,10891
dogs),1,1.179426091263991e-05,10891
nervous.,1,1.179426091263991e-05,10891
"four,",1,1.179426091263991e-05,10891
thieves.,1,1.179426091263991e-05,10891
restrooms.,1,1.179426091263991e-05,10891
iran,1,1.179426091263991e-05,10891
trains,1,1.179426091263991e-05,10891
opponent.,1,1.179426091263991e-05,10891
interviewing,1,1.179426091263991e-05,10891
normal,1,1.179426091263991e-05,10891
pete!!!,1,1.179426091263991e-05,10891
already?,1,1.179426091263991e-05,10891
person?,1,1.179426091263991e-05,10891
neck,1,1.179426091263991e-05,10891
regrets.,1,1.179426091263991e-05,10891
nuts,1,1.179426091263991e-05,10891
please!!,1,1.179426091263991e-05,10891
mon-i-ca!,1,1.179426091263991e-05,10891
"tiny,",1,1.179426091263991e-05,10891
pete!!,1,1.179426091263991e-05,10891
ring),1,1.179426091263991e-05,10891
over...,1,1.179426091263991e-05,10891
designer,1,1.179426091263991e-05,10891
ring,1,1.179426091263991e-05,10891
talk',1,1.179426091263991e-05,10891
video-phone.,1,1.179426091263991e-05,10891
load,1,1.179426091263991e-05,10891
command.,1,1.179426091263991e-05,10891
dim),1,1.179426091263991e-05,10891
bright),1,1.179426091263991e-05,10891
"automatically,",1,1.179426091263991e-05,10891
"$20,000",1,1.179426091263991e-05,10891
den.,1,1.179426091263991e-05,10891
more?,1,1.179426091263991e-05,10891
(stops),1,1.179426091263991e-05,10891
`we,1,1.179426091263991e-05,10891
doofus,1,1.179426091263991e-05,10891
"atlanta,",1,1.179426091263991e-05,10891
"messages,",1,1.179426091263991e-05,10891
"check,",1,1.179426091263991e-05,10891
clinton.,1,1.179426091263991e-05,10891
huggin,1,1.179426091263991e-05,10891
beach.,1,1.179426091263991e-05,10891
triumphantly.),1,1.179426091263991e-05,10891
offensive.,1,1.179426091263991e-05,10891
family?,1,1.179426091263991e-05,10891
check),1,1.179426091263991e-05,10891
walker,1,1.179426091263991e-05,10891
video-phone!,1,1.179426091263991e-05,10891
"wig,",1,1.179426091263991e-05,10891
automatically,1,1.179426091263991e-05,10891
spelled,1,1.179426091263991e-05,10891
backwards?,1,1.179426091263991e-05,10891
some),1,1.179426091263991e-05,10891
pie.,1,1.179426091263991e-05,10891
skiing?,1,1.179426091263991e-05,10891
"rushed,",1,1.179426091263991e-05,10891
"sudden,",1,1.179426091263991e-05,10891
amazement.),1,1.179426091263991e-05,10891
(shyly),1,1.179426091263991e-05,10891
imagining,1,1.179426091263991e-05,10891
understood.,1,1.179426091263991e-05,10891
pheebs,1,1.179426091263991e-05,10891
magazines?,1,1.179426091263991e-05,10891
meet?,1,1.179426091263991e-05,10891
"realised,",1,1.179426091263991e-05,10891
propose.,1,1.179426091263991e-05,10891
"weeks,",1,1.179426091263991e-05,10891
customer),1,1.179426091263991e-05,10891
blond,1,1.179426091263991e-05,10891
watering,1,1.179426091263991e-05,10891
how.,1,1.179426091263991e-05,10891
ginger,1,1.179426091263991e-05,10891
words!,1,1.179426091263991e-05,10891
chinadolor,1,1.179426091263991e-05,10891
reaches,1,1.179426091263991e-05,10891
(joeys,1,1.179426091263991e-05,10891
"doll,",1,1.179426091263991e-05,10891
ability,1,1.179426091263991e-05,10891
"ass,",1,1.179426091263991e-05,10891
walk...,1,1.179426091263991e-05,10891
gaining,1,1.179426091263991e-05,10891
pumpkin?,1,1.179426091263991e-05,10891
hired!,1,1.179426091263991e-05,10891
waiter?,1,1.179426091263991e-05,10891
confrontation.,1,1.179426091263991e-05,10891
stops),1,1.179426091263991e-05,10891
spot),1,1.179426091263991e-05,10891
supply),1,1.179426091263991e-05,10891
"where,",1,1.179426091263991e-05,10891
see-saw,1,1.179426091263991e-05,10891
treasures?,1,1.179426091263991e-05,10891
kindergarten,1,1.179426091263991e-05,10891
bitch),1,1.179426091263991e-05,10891
boxes.,1,1.179426091263991e-05,10891
it-it-its,1,1.179426091263991e-05,10891
neck),1,1.179426091263991e-05,10891
tree.,1,1.179426091263991e-05,10891
patting,1,1.179426091263991e-05,10891
kitty,1,1.179426091263991e-05,10891
glaring,1,1.179426091263991e-05,10891
woman!!,1,1.179426091263991e-05,10891
that?!!,1,1.179426091263991e-05,10891
highway!,1,1.179426091263991e-05,10891
afterthought.),1,1.179426091263991e-05,10891
atmosphere!,1,1.179426091263991e-05,10891
(louder),1,1.179426091263991e-05,10891
atmosphere,1,1.179426091263991e-05,10891
field,1,1.179426091263991e-05,10891
create,1,1.179426091263991e-05,10891
thirty-two!,1,1.179426091263991e-05,10891
seventy-one!,1,1.179426091263991e-05,10891
leg?!!,1,1.179426091263991e-05,10891
waiters,1,1.179426091263991e-05,10891
bagwhy,1,1.179426091263991e-05,10891
relish,1,1.179426091263991e-05,10891
mango,1,1.179426091263991e-05,10891
prepared,1,1.179426091263991e-05,10891
bass,1,1.179426091263991e-05,10891
sea,1,1.179426091263991e-05,10891
chilean,1,1.179426091263991e-05,10891
specials?,1,1.179426091263991e-05,10891
tonights,1,1.179426091263991e-05,10891
gather,1,1.179426091263991e-05,10891
"headway,",1,1.179426091263991e-05,10891
eveyone,1,1.179426091263991e-05,10891
retract.,1,1.179426091263991e-05,10891
owner,1,1.179426091263991e-05,10891
noisy,1,1.179426091263991e-05,10891
"snowballing,",1,1.179426091263991e-05,10891
catering.,1,1.179426091263991e-05,10891
upstairs?,1,1.179426091263991e-05,10891
excuses,1,1.179426091263991e-05,10891
job?!,1,1.179426091263991e-05,10891
jell-o,1,1.179426091263991e-05,10891
chef!!,1,1.179426091263991e-05,10891
shots?,1,1.179426091263991e-05,10891
allesandros,1,1.179426091263991e-05,10891
tongue.,1,1.179426091263991e-05,10891
allesandros.,1,1.179426091263991e-05,10891
my!!,1,1.179426091263991e-05,10891
"tomatoes,",1,1.179426091263991e-05,10891
good?!,1,1.179426091263991e-05,10891
hammered,1,1.179426091263991e-05,10891
celery.,1,1.179426091263991e-05,10891
sisters.,1,1.179426091263991e-05,10891
juice!,1,1.179426091263991e-05,10891
tasted,1,1.179426091263991e-05,10891
dreamy.,1,1.179426091263991e-05,10891
"phrase,",1,1.179426091263991e-05,10891
gunther.,1,1.179426091263991e-05,10891
dowdy!,1,1.179426091263991e-05,10891
recipe...,1,1.179426091263991e-05,10891
deliver.,1,1.179426091263991e-05,10891
"cooperation,",1,1.179426091263991e-05,10891
dollup,1,1.179426091263991e-05,10891
dash,1,1.179426091263991e-05,10891
"exictement,",1,1.179426091263991e-05,10891
pinch,1,1.179426091263991e-05,10891
card),1,1.179426091263991e-05,10891
way-to-go,1,1.179426091263991e-05,10891
um-mm.,1,1.179426091263991e-05,10891
"carpet,",1,1.179426091263991e-05,10891
"deliver,",1,1.179426091263991e-05,10891
"area,",1,1.179426091263991e-05,10891
i-i-ill,1,1.179426091263991e-05,10891
"uh-uh,",1,1.179426091263991e-05,10891
pizza?!,1,1.179426091263991e-05,10891
sush!!,1,1.179426091263991e-05,10891
order,1,1.179426091263991e-05,10891
businesses,1,1.179426091263991e-05,10891
yentel,1,1.179426091263991e-05,10891
alone),1,1.179426091263991e-05,10891
"beans,",1,1.179426091263991e-05,10891
howdy,1,1.179426091263991e-05,10891
"invested,",1,1.179426091263991e-05,10891
"holding,",1,1.179426091263991e-05,10891
happened?!,1,1.179426091263991e-05,10891
saying?,1,1.179426091263991e-05,10891
asked?,1,1.179426091263991e-05,10891
forty-two!!,1,1.179426091263991e-05,10891
lord,1,1.179426091263991e-05,10891
"flatley,",1,1.179426091263991e-05,10891
michael,1,1.179426091263991e-05,10891
category?,1,1.179426091263991e-05,10891
thirty-eight!!,1,1.179426091263991e-05,10891
scared?,1,1.179426091263991e-05,10891
timer,1,1.179426091263991e-05,10891
snap!,1,1.179426091263991e-05,10891
count!,1,1.179426091263991e-05,10891
leg!!,1,1.179426091263991e-05,10891
runnin,1,1.179426091263991e-05,10891
surrogate,1,1.179426091263991e-05,10891
thigh.),1,1.179426091263991e-05,10891
"buzzer,",1,1.179426091263991e-05,10891
mono.,1,1.179426091263991e-05,10891
halftime.,1,1.179426091263991e-05,10891
hospital,1,1.179426091263991e-05,10891
"fixed,",1,1.179426091263991e-05,10891
swam,1,1.179426091263991e-05,10891
lake,1,1.179426091263991e-05,10891
fished,1,1.179426091263991e-05,10891
viva,1,1.179426091263991e-05,10891
gaygas!,1,1.179426091263991e-05,10891
swordfish.,1,1.179426091263991e-05,10891
processing.,1,1.179426091263991e-05,10891
fault.,1,1.179426091263991e-05,10891
captains.,1,1.179426091263991e-05,10891
bunnied,1,1.179426091263991e-05,10891
twenty-eight,1,1.179426091263991e-05,10891
much?!,1,1.179426091263991e-05,10891
baste,1,1.179426091263991e-05,10891
block.,1,1.179426091263991e-05,10891
tonsils,1,1.179426091263991e-05,10891
color,1,1.179426091263991e-05,10891
score!!,1,1.179426091263991e-05,10891
sandwiches!,1,1.179426091263991e-05,10891
"dead,",1,1.179426091263991e-05,10891
rock!,1,1.179426091263991e-05,10891
steady,1,1.179426091263991e-05,10891
spice,1,1.179426091263991e-05,10891
300?,1,1.179426091263991e-05,10891
wont.,1,1.179426091263991e-05,10891
150?,1,1.179426091263991e-05,10891
bet?,1,1.179426091263991e-05,10891
"score,",1,1.179426091263991e-05,10891
rounds.,1,1.179426091263991e-05,10891
lighting,1,1.179426091263991e-05,10891
focus?,1,1.179426091263991e-05,10891
toes.,1,1.179426091263991e-05,10891
whoa!!,1,1.179426091263991e-05,10891
quit,1,1.179426091263991e-05,10891
haircut!,1,1.179426091263991e-05,10891
chef),1,1.179426091263991e-05,10891
swordfish!,1,1.179426091263991e-05,10891
earlier),1,1.179426091263991e-05,10891
worker,1,1.179426091263991e-05,10891
points.,1,1.179426091263991e-05,10891
salads,1,1.179426091263991e-05,10891
sauce?,1,1.179426091263991e-05,10891
points....,1,1.179426091263991e-05,10891
chuckles?,1,1.179426091263991e-05,10891
interrupted,1,1.179426091263991e-05,10891
camp.,1,1.179426091263991e-05,10891
slow-motion,1,1.179426091263991e-05,10891
opens),1,1.179426091263991e-05,10891
sauce!,1,1.179426091263991e-05,10891
spills,1,1.179426091263991e-05,10891
five.),1,1.179426091263991e-05,10891
button-hook,1,1.179426091263991e-05,10891
sweep,1,1.179426091263991e-05,10891
swordfish?,1,1.179426091263991e-05,10891
chefs),1,1.179426091263991e-05,10891
"behind,",1,1.179426091263991e-05,10891
um!,1,1.179426091263991e-05,10891
messed,1,1.179426091263991e-05,10891
womankind.,1,1.179426091263991e-05,10891
out...,1,1.179426091263991e-05,10891
1-2-3,1,1.179426091263991e-05,10891
(continuing),1,1.179426091263991e-05,10891
tackled,1,1.179426091263991e-05,10891
"everyday,",1,1.179426091263991e-05,10891
ya?,1,1.179426091263991e-05,10891
forty-two,1,1.179426091263991e-05,10891
twenty-one!,1,1.179426091263991e-05,10891
"turkey,",1,1.179426091263991e-05,10891
done!,1,1.179426091263991e-05,10891
"argument,",1,1.179426091263991e-05,10891
drawing,1,1.179426091263991e-05,10891
"pad,",1,1.179426091263991e-05,10891
agreement,1,1.179426091263991e-05,10891
exhaling!,1,1.179426091263991e-05,10891
hairy-backed,1,1.179426091263991e-05,10891
alley,1,1.179426091263991e-05,10891
marries.,1,1.179426091263991e-05,10891
lousy,1,1.179426091263991e-05,10891
"had,",1,1.179426091263991e-05,10891
"girlfriends,",1,1.179426091263991e-05,10891
beginning,1,1.179426091263991e-05,10891
"review,",1,1.179426091263991e-05,10891
hummina-hummina-hummina.,1,1.179426091263991e-05,10891
manly,1,1.179426091263991e-05,10891
omelet?,1,1.179426091263991e-05,10891
the..,1,1.179426091263991e-05,10891
soda,1,1.179426091263991e-05,10891
burkart?,1,1.179426091263991e-05,10891
car?,1,1.179426091263991e-05,10891
so),1,1.179426091263991e-05,10891
looki've,1,1.179426091263991e-05,10891
beed.,1,1.179426091263991e-05,10891
went.,1,1.179426091263991e-05,10891
be.....,1,1.179426091263991e-05,10891
order!,1,1.179426091263991e-05,10891
station!,1,1.179426091263991e-05,10891
...payment?,1,1.179426091263991e-05,10891
omelet,1,1.179426091263991e-05,10891
pans),1,1.179426091263991e-05,10891
frying,1,1.179426091263991e-05,10891
accident!,1,1.179426091263991e-05,10891
platonic,1,1.179426091263991e-05,10891
sure.(she,1,1.179426091263991e-05,10891
dead-guy-from-today's,1,1.179426091263991e-05,10891
tomorrowthe,1,1.179426091263991e-05,10891
supplies,1,1.179426091263991e-05,10891
$500,1,1.179426091263991e-05,10891
of...,1,1.179426091263991e-05,10891
thick,1,1.179426091263991e-05,10891
"curiosity,",1,1.179426091263991e-05,10891
"pay,",1,1.179426091263991e-05,10891
8:02.,1,1.179426091263991e-05,10891
sound.,1,1.179426091263991e-05,10891
juice,1,1.179426091263991e-05,10891
innocent,1,1.179426091263991e-05,10891
burger.,1,1.179426091263991e-05,10891
sister.,1,1.179426091263991e-05,10891
geller...,1,1.179426091263991e-05,10891
has.,1,1.179426091263991e-05,10891
nothings,1,1.179426091263991e-05,10891
wuss.,1,1.179426091263991e-05,10891
widow,1,1.179426091263991e-05,10891
squishing.,1,1.179426091263991e-05,10891
"bowl,",1,1.179426091263991e-05,10891
event.,1,1.179426091263991e-05,10891
squishing,1,1.179426091263991e-05,10891
tomatoes.,1,1.179426091263991e-05,10891
intermission?,1,1.179426091263991e-05,10891
eyeballs,1,1.179426091263991e-05,10891
oops.,1,1.179426091263991e-05,10891
faking?,1,1.179426091263991e-05,10891
giant.,1,1.179426091263991e-05,10891
tears,1,1.179426091263991e-05,10891
notice.,1,1.179426091263991e-05,10891
equipment,1,1.179426091263991e-05,10891
breadsticks,1,1.179426091263991e-05,10891
streets,1,1.179426091263991e-05,10891
very!,1,1.179426091263991e-05,10891
sweatshirt,1,1.179426091263991e-05,10891
world),1,1.179426091263991e-05,10891
(football,1,1.179426091263991e-05,10891
soccer,1,1.179426091263991e-05,10891
nyu,1,1.179426091263991e-05,10891
bedroom....,1,1.179426091263991e-05,10891
someday,1,1.179426091263991e-05,10891
josh.,1,1.179426091263991e-05,10891
14?,1,1.179426091263991e-05,10891
"dying,",1,1.179426091263991e-05,10891
grill,1,1.179426091263991e-05,10891
vowed,1,1.179426091263991e-05,10891
moustache.,1,1.179426091263991e-05,10891
"kathy,",1,1.179426091263991e-05,10891
kathy!,1,1.179426091263991e-05,10891
racquetball?,1,1.179426091263991e-05,10891
"someone,""",1,1.179426091263991e-05,10891
thorns!,1,1.179426091263991e-05,10891
delicacy,1,1.179426091263991e-05,10891
india.,1,1.179426091263991e-05,10891
bank?,1,1.179426091263991e-05,10891
tour.),1,1.179426091263991e-05,10891
breast.),1,1.179426091263991e-05,10891
currently,1,1.179426091263991e-05,10891
sitter!,1,1.179426091263991e-05,10891
guests.,1,1.179426091263991e-05,10891
racquetball,1,1.179426091263991e-05,10891
buddies?,1,1.179426091263991e-05,10891
"bedroom,",1,1.179426091263991e-05,10891
cancelling,1,1.179426091263991e-05,10891
adults?,1,1.179426091263991e-05,10891
"shifts,",1,1.179426091263991e-05,10891
mine!!,1,1.179426091263991e-05,10891
`my-keg-sucking-boyfriend-is-stealing-from-me!',1,1.179426091263991e-05,10891
12-year-old,1,1.179426091263991e-05,10891
"drops,",1,1.179426091263991e-05,10891
cooler,1,1.179426091263991e-05,10891
drops?,1,1.179426091263991e-05,10891
ohhhh!!,1,1.179426091263991e-05,10891
"""good."")",1,1.179426091263991e-05,10891
(nodding,1,1.179426091263991e-05,10891
those?!,1,1.179426091263991e-05,10891
cold),1,1.179426091263991e-05,10891
suffering,1,1.179426091263991e-05,10891
(sneezes),1,1.179426091263991e-05,10891
pneumonia.,1,1.179426091263991e-05,10891
older,1,1.179426091263991e-05,10891
cling.,1,1.179426091263991e-05,10891
static,1,1.179426091263991e-05,10891
grabbing,1,1.179426091263991e-05,10891
poet,1,1.179426091263991e-05,10891
no-no-no,1,1.179426091263991e-05,10891
separate,1,1.179426091263991e-05,10891
stuck.),1,1.179426091263991e-05,10891
"consolation,",1,1.179426091263991e-05,10891
agreement),1,1.179426091263991e-05,10891
coat),1,1.179426091263991e-05,10891
"julio,",1,1.179426091263991e-05,10891
reading?,1,1.179426091263991e-05,10891
saved,1,1.179426091263991e-05,10891
soap.,1,1.179426091263991e-05,10891
"sink,",1,1.179426091263991e-05,10891
peeking!,1,1.179426091263991e-05,10891
towels,1,1.179426091263991e-05,10891
that.'),1,1.179426091263991e-05,10891
loudly),1,1.179426091263991e-05,10891
lower,1,1.179426091263991e-05,10891
tim.,1,1.179426091263991e-05,10891
box!!,1,1.179426091263991e-05,10891
lip),1,1.179426091263991e-05,10891
"fire,",1,1.179426091263991e-05,10891
"dancer,",1,1.179426091263991e-05,10891
"altar,",1,1.179426091263991e-05,10891
goood,1,1.179426091263991e-05,10891
leading,1,1.179426091263991e-05,10891
(removes,1,1.179426091263991e-05,10891
van?,1,1.179426091263991e-05,10891
carried,1,1.179426091263991e-05,10891
waiter,1,1.179426091263991e-05,10891
eats,1,1.179426091263991e-05,10891
insane?,1,1.179426091263991e-05,10891
gina?,1,1.179426091263991e-05,10891
dina.,1,1.179426091263991e-05,10891
decision?,1,1.179426091263991e-05,10891
penny,1,1.179426091263991e-05,10891
page.,1,1.179426091263991e-05,10891
weekends,1,1.179426091263991e-05,10891
dinners.,1,1.179426091263991e-05,10891
happening,1,1.179426091263991e-05,10891
mark.,1,1.179426091263991e-05,10891
"pushy,",1,1.179426091263991e-05,10891
dozens,1,1.179426091263991e-05,10891
influence,1,1.179426091263991e-05,10891
reporter.,1,1.179426091263991e-05,10891
chelsea,1,1.179426091263991e-05,10891
critic,1,1.179426091263991e-05,10891
fill,1,1.179426091263991e-05,10891
everything?,1,1.179426091263991e-05,10891
cilantro,1,1.179426091263991e-05,10891
"lesbian,",1,1.179426091263991e-05,10891
son.,1,1.179426091263991e-05,10891
"rhyme,",1,1.179426091263991e-05,10891
judgment,1,1.179426091263991e-05,10891
jabs,1,1.179426091263991e-05,10891
freezer?!,1,1.179426091263991e-05,10891
museum!,1,1.179426091263991e-05,10891
poems,1,1.179426091263991e-05,10891
cares?,1,1.179426091263991e-05,10891
eaten,1,1.179426091263991e-05,10891
plugs),1,1.179426091263991e-05,10891
catalog.,1,1.179426091263991e-05,10891
(removing,1,1.179426091263991e-05,10891
appreciate.,1,1.179426091263991e-05,10891
six?,1,1.179426091263991e-05,10891
sick?,1,1.179426091263991e-05,10891
starbucks,1,1.179426091263991e-05,10891
basement!,1,1.179426091263991e-05,10891
proofing,1,1.179426091263991e-05,10891
lip,1,1.179426091263991e-05,10891
bald.,1,1.179426091263991e-05,10891
was-that,1,1.179426091263991e-05,10891
words),1,1.179426091263991e-05,10891
loss,1,1.179426091263991e-05,10891
(richard,1,1.179426091263991e-05,10891
"sound.""",1,1.179426091263991e-05,10891
trick,1,1.179426091263991e-05,10891
"vase,",1,1.179426091263991e-05,10891
julio),1,1.179426091263991e-05,10891
kills.,1,1.179426091263991e-05,10891
matie?,1,1.179426091263991e-05,10891
"aye,",1,1.179426091263991e-05,10891
plank?,1,1.179426091263991e-05,10891
pirates,1,1.179426091263991e-05,10891
(sympathetic),1,1.179426091263991e-05,10891
(happy),1,1.179426091263991e-05,10891
"amazing,",1,1.179426091263991e-05,10891
"sexy,",1,1.179426091263991e-05,10891
pirate?!,1,1.179426091263991e-05,10891
sexier.,1,1.179426091263991e-05,10891
fooling,1,1.179426091263991e-05,10891
burke,1,1.179426091263991e-05,10891
burke.,1,1.179426091263991e-05,10891
doctor?,1,1.179426091263991e-05,10891
7.,1,1.179426091263991e-05,10891
dial,1,1.179426091263991e-05,10891
speed,1,1.179426091263991e-05,10891
poem,1,1.179426091263991e-05,10891
dense,1,1.179426091263991e-05,10891
"poetry,",1,1.179426091263991e-05,10891
"oh-ho,",1,1.179426091263991e-05,10891
learners!,1,1.179426091263991e-05,10891
questions!!,1,1.179426091263991e-05,10891
guy?!!,1,1.179426091263991e-05,10891
carrying),1,1.179426091263991e-05,10891
wendy's,1,1.179426091263991e-05,10891
heart.),1,1.179426091263991e-05,10891
"care,",1,1.179426091263991e-05,10891
soul?,1,1.179426091263991e-05,10891
book),1,1.179426091263991e-05,10891
ankle?,1,1.179426091263991e-05,10891
cantwe,1,1.179426091263991e-05,10891
"wh-what,",1,1.179426091263991e-05,10891
"though,",1,1.179426091263991e-05,10891
bizarre.,1,1.179426091263991e-05,10891
caroline?,1,1.179426091263991e-05,10891
she'd,1,1.179426091263991e-05,10891
(shouting,1,1.179426091263991e-05,10891
poor,1,1.179426091263991e-05,10891
"wendy,",1,1.179426091263991e-05,10891
dresser,1,1.179426091263991e-05,10891
macho,1,1.179426091263991e-05,10891
closed,1,1.179426091263991e-05,10891
drapes,1,1.179426091263991e-05,10891
drapes.),1,1.179426091263991e-05,10891
gonna(as,1,1.179426091263991e-05,10891
sister!,1,1.179426091263991e-05,10891
"one-day,",1,1.179426091263991e-05,10891
"and-and-and,",1,1.179426091263991e-05,10891
apartment),1,1.179426091263991e-05,10891
robot!!,1,1.179426091263991e-05,10891
pre-appetizer.,1,1.179426091263991e-05,10891
assistants,1,1.179426091263991e-05,10891
stars,1,1.179426091263991e-05,10891
low,1,1.179426091263991e-05,10891
just-hes,1,1.179426091263991e-05,10891
boring!,1,1.179426091263991e-05,10891
divorced?,1,1.179426091263991e-05,10891
amouz-bouche.,1,1.179426091263991e-05,10891
shhhh!!!,1,1.179426091263991e-05,10891
havent.,1,1.179426091263991e-05,10891
beyond!,1,1.179426091263991e-05,10891
waitresses,1,1.179426091263991e-05,10891
wife!!,1,1.179426091263991e-05,10891
tear,1,1.179426091263991e-05,10891
you?!!!,1,1.179426091263991e-05,10891
river,1,1.179426091263991e-05,10891
"tear,",1,1.179426091263991e-05,10891
"you,""",1,1.179426091263991e-05,10891
hour?...,1,1.179426091263991e-05,10891
drawer,1,1.179426091263991e-05,10891
eulogy,1,1.179426091263991e-05,10891
illness.,1,1.179426091263991e-05,10891
sister?,1,1.179426091263991e-05,10891
promised!,1,1.179426091263991e-05,10891
monkeys!,1,1.179426091263991e-05,10891
celantro,1,1.179426091263991e-05,10891
jill.),1,1.179426091263991e-05,10891
fine-d.,1,1.179426091263991e-05,10891
"sits,",1,1.179426091263991e-05,10891
tissue!,1,1.179426091263991e-05,10891
brings,1,1.179426091263991e-05,10891
tray),1,1.179426091263991e-05,10891
rot-shrimp,1,1.179426091263991e-05,10891
"ravioli,",1,1.179426091263991e-05,10891
pansies!,1,1.179426091263991e-05,10891
weaklings,1,1.179426091263991e-05,10891
sick!!,1,1.179426091263991e-05,10891
"rub,",1,1.179426091263991e-05,10891
pondou,1,1.179426091263991e-05,10891
(congested),1,1.179426091263991e-05,10891
hug).,1,1.179426091263991e-05,10891
(embarrassed),1,1.179426091263991e-05,10891
sauce...,1,1.179426091263991e-05,10891
quickly)...,1,1.179426091263991e-05,10891
upon,1,1.179426091263991e-05,10891
inflicting,1,1.179426091263991e-05,10891
blamed,1,1.179426091263991e-05,10891
"credit,",1,1.179426091263991e-05,10891
boat?,1,1.179426091263991e-05,10891
robe.),1,1.179426091263991e-05,10891
(calling,1,1.179426091263991e-05,10891
steve!,1,1.179426091263991e-05,10891
charm.,1,1.179426091263991e-05,10891
wendy,1,1.179426091263991e-05,10891
rule,1,1.179426091263991e-05,10891
bailed.,1,1.179426091263991e-05,10891
this;,1,1.179426091263991e-05,10891
roof,1,1.179426091263991e-05,10891
desperate),1,1.179426091263991e-05,10891
vap-o-rub,1,1.179426091263991e-05,10891
vicks,1,1.179426091263991e-05,10891
chest?,1,1.179426091263991e-05,10891
steve),1,1.179426091263991e-05,10891
(coughs,1,1.179426091263991e-05,10891
flu.),1,1.179426091263991e-05,10891
fits,1,1.179426091263991e-05,10891
half-coughing,1,1.179426091263991e-05,10891
"sneezing,",1,1.179426091263991e-05,10891
feel.,1,1.179426091263991e-05,10891
tour?,1,1.179426091263991e-05,10891
seductive),1,1.179426091263991e-05,10891
libe.,1,1.179426091263991e-05,10891
pribe,1,1.179426091263991e-05,10891
loudly.),1,1.179426091263991e-05,10891
this'll,1,1.179426091263991e-05,10891
fat.),1,1.179426091263991e-05,10891
terrific!,1,1.179426091263991e-05,10891
doin,1,1.179426091263991e-05,10891
halfheartedly),1,1.179426091263991e-05,10891
physical.,1,1.179426091263991e-05,10891
"appointment,",1,1.179426091263991e-05,10891
"now?""",1,1.179426091263991e-05,10891
"""can",1,1.179426091263991e-05,10891
"nervous,",1,1.179426091263991e-05,10891
slut!,1,1.179426091263991e-05,10891
lights?,1,1.179426091263991e-05,10891
fresca.,1,1.179426091263991e-05,10891
scotty,1,1.179426091263991e-05,10891
whatcha,1,1.179426091263991e-05,10891
youyou,1,1.179426091263991e-05,10891
away.),1,1.179426091263991e-05,10891
moves?,1,1.179426091263991e-05,10891
helping,1,1.179426091263991e-05,10891
"horrible,",1,1.179426091263991e-05,10891
compare,1,1.179426091263991e-05,10891
oyster?,1,1.179426091263991e-05,10891
virgin!,1,1.179426091263991e-05,10891
many?,1,1.179426091263991e-05,10891
times!,1,1.179426091263991e-05,10891
jared,1,1.179426091263991e-05,10891
oregano,1,1.179426091263991e-05,10891
burning's,1,1.179426091263991e-05,10891
(brings,1,1.179426091263991e-05,10891
"gonnai,",1,1.179426091263991e-05,10891
meals.,1,1.179426091263991e-05,10891
countdown,1,1.179426091263991e-05,10891
continuing,1,1.179426091263991e-05,10891
"oop,",1,1.179426091263991e-05,10891
expensive?,1,1.179426091263991e-05,10891
bunny.),1,1.179426091263991e-05,10891
monthsi,1,1.179426091263991e-05,10891
"month-and-a-half,",1,1.179426091263991e-05,10891
oops!,1,1.179426091263991e-05,10891
"kitchen),",1,1.179426091263991e-05,10891
effort,1,1.179426091263991e-05,10891
giggles,1,1.179426091263991e-05,10891
differentokay!,1,1.179426091263991e-05,10891
rabbits.,1,1.179426091263991e-05,10891
uhtheyre,1,1.179426091263991e-05,10891
makesthats,1,1.179426091263991e-05,10891
"beer,",1,1.179426091263991e-05,10891
bunny?,1,1.179426091263991e-05,10891
gift!,1,1.179426091263991e-05,10891
leaves.),1,1.179426091263991e-05,10891
sarcastic/scared,1,1.179426091263991e-05,10891
ritual?,1,1.179426091263991e-05,10891
waswas,1,1.179426091263991e-05,10891
justtonight,1,1.179426091263991e-05,10891
funny!!,1,1.179426091263991e-05,10891
published,1,1.179426091263991e-05,10891
"business,",1,1.179426091263991e-05,10891
restaurant's,1,1.179426091263991e-05,10891
comics!,1,1.179426091263991e-05,10891
10th,1,1.179426091263991e-05,10891
mayonnaise!!,1,1.179426091263991e-05,10891
kit-kat,1,1.179426091263991e-05,10891
pockets,1,1.179426091263991e-05,10891
audition.,1,1.179426091263991e-05,10891
'ooh',1,1.179426091263991e-05,10891
writer!,1,1.179426091263991e-05,10891
(hugs,1,1.179426091263991e-05,10891
pure...,1,1.179426091263991e-05,10891
'ahh',1,1.179426091263991e-05,10891
magazine!,1,1.179426091263991e-05,10891
yummy,1,1.179426091263991e-05,10891
noises.,1,1.179426091263991e-05,10891
natures,1,1.179426091263991e-05,10891
kit-kats,1,1.179426091263991e-05,10891
mousse.,1,1.179426091263991e-05,10891
ours.,1,1.179426091263991e-05,10891
other?,1,1.179426091263991e-05,10891
mousse?,1,1.179426091263991e-05,10891
betcha!,1,1.179426091263991e-05,10891
(taps,1,1.179426091263991e-05,10891
have!,1,1.179426091263991e-05,10891
30,1,1.179426091263991e-05,10891
ohhh,1,1.179426091263991e-05,10891
beeper,1,1.179426091263991e-05,10891
sensual!,1,1.179426091263991e-05,10891
cinamon,1,1.179426091263991e-05,10891
eraser?,1,1.179426091263991e-05,10891
cous-cous.,1,1.179426091263991e-05,10891
eastern,1,1.179426091263991e-05,10891
aphrodisiac.,1,1.179426091263991e-05,10891
oysters,1,1.179426091263991e-05,10891
"oysters,",1,1.179426091263991e-05,10891
oysters.,1,1.179426091263991e-05,10891
"hungry,",1,1.179426091263991e-05,10891
guitar.,1,1.179426091263991e-05,10891
cigarette,1,1.179426091263991e-05,10891
bathroom?!,1,1.179426091263991e-05,10891
husband!,1,1.179426091263991e-05,10891
cheat,1,1.179426091263991e-05,10891
flower.,1,1.179426091263991e-05,10891
"roger,",1,1.179426091263991e-05,10891
opportunities.,1,1.179426091263991e-05,10891
"louder,",1,1.179426091263991e-05,10891
mints...,1,1.179426091263991e-05,10891
"doctors,",1,1.179426091263991e-05,10891
sweetest.,1,1.179426091263991e-05,10891
butter.,1,1.179426091263991e-05,10891
cook.),1,1.179426091263991e-05,10891
stove,1,1.179426091263991e-05,10891
lowering,1,1.179426091263991e-05,10891
subjects.),1,1.179426091263991e-05,10891
anyway),1,1.179426091263991e-05,10891
dating.,1,1.179426091263991e-05,10891
"subjects),",1,1.179426091263991e-05,10891
joke),1,1.179426091263991e-05,10891
amused,1,1.179426091263991e-05,10891
insurance,1,1.179426091263991e-05,10891
fraud.,1,1.179426091263991e-05,10891
"subjects,",1,1.179426091263991e-05,10891
cone,1,1.179426091263991e-05,10891
feeder,1,1.179426091263991e-05,10891
nurse),1,1.179426091263991e-05,10891
underwear.,1,1.179426091263991e-05,10891
fights,1,1.179426091263991e-05,10891
drywall.,1,1.179426091263991e-05,10891
hammer,1,1.179426091263991e-05,10891
beer,1,1.179426091263991e-05,10891
forms,1,1.179426091263991e-05,10891
girlie,1,1.179426091263991e-05,10891
"nowhere,",1,1.179426091263991e-05,10891
"hah,",1,1.179426091263991e-05,10891
waste,1,1.179426091263991e-05,10891
.,1,1.179426091263991e-05,10891
"mirror,",1,1.179426091263991e-05,10891
lying),1,1.179426091263991e-05,10891
"lights,",1,1.179426091263991e-05,10891
mmmm!,1,1.179426091263991e-05,10891
ankle,1,1.179426091263991e-05,10891
"name,",1,1.179426091263991e-05,10891
address...,1,1.179426091263991e-05,10891
"emergency,",1,1.179426091263991e-05,10891
the-,1,1.179426091263991e-05,10891
stoned!,1,1.179426091263991e-05,10891
"anywhere,",1,1.179426091263991e-05,10891
"mainly,",1,1.179426091263991e-05,10891
dancer,1,1.179426091263991e-05,10891
"janine,",1,1.179426091263991e-05,10891
"(touched,",1,1.179426091263991e-05,10891
wherere,1,1.179426091263991e-05,10891
(no,1,1.179426091263991e-05,10891
touched),1,1.179426091263991e-05,10891
x-rays,1,1.179426091263991e-05,10891
shouldve,1,1.179426091263991e-05,10891
"sarcastic,",1,1.179426091263991e-05,10891
"aloof,",1,1.179426091263991e-05,10891
pantyhose.,1,1.179426091263991e-05,10891
drawers,1,1.179426091263991e-05,10891
"women,",1,1.179426091263991e-05,10891
(chuckles),1,1.179426091263991e-05,10891
different?,1,1.179426091263991e-05,10891
medicine,1,1.179426091263991e-05,10891
had?,1,1.179426091263991e-05,10891
worse.,1,1.179426091263991e-05,10891
scene,1,1.179426091263991e-05,10891
crime.,1,1.179426091263991e-05,10891
ankles.,1,1.179426091263991e-05,10891
truth.,1,1.179426091263991e-05,10891
"album,",1,1.179426091263991e-05,10891
flirt.,1,1.179426091263991e-05,10891
"quarters,",1,1.179426091263991e-05,10891
"insane,",1,1.179426091263991e-05,10891
dates.,1,1.179426091263991e-05,10891
it-it'll,1,1.179426091263991e-05,10891
minute...joey.,1,1.179426091263991e-05,10891
interview,1,1.179426091263991e-05,10891
janine...?,1,1.179426091263991e-05,10891
nailing,1,1.179426091263991e-05,10891
(jumps,1,1.179426091263991e-05,10891
'b',1,1.179426091263991e-05,10891
roses.,1,1.179426091263991e-05,10891
kinda.,1,1.179426091263991e-05,10891
bizarre,1,1.179426091263991e-05,10891
"..yes,",1,1.179426091263991e-05,10891
bright.,1,1.179426091263991e-05,10891
"magazine,.)",1,1.179426091263991e-05,10891
lighter.,1,1.179426091263991e-05,10891
purple.,1,1.179426091263991e-05,10891
"orange,",1,1.179426091263991e-05,10891
"white,",1,1.179426091263991e-05,10891
"black,",1,1.179426091263991e-05,10891
"red,",1,1.179426091263991e-05,10891
"yellow,",1,1.179426091263991e-05,10891
"blue,",1,1.179426091263991e-05,10891
colors,1,1.179426091263991e-05,10891
friend's,1,1.179426091263991e-05,10891
lauren.,1,1.179426091263991e-05,10891
punches,1,1.179426091263991e-05,10891
hillary?,1,1.179426091263991e-05,10891
longer?,1,1.179426091263991e-05,10891
"form,",1,1.179426091263991e-05,10891
teeth.,1,1.179426091263991e-05,10891
ruffle.,1,1.179426091263991e-05,10891
dust,1,1.179426091263991e-05,10891
hem,1,1.179426091263991e-05,10891
anywhere,1,1.179426091263991e-05,10891
gloves,1,1.179426091263991e-05,10891
thing's,1,1.179426091263991e-05,10891
edge),1,1.179426091263991e-05,10891
(out,1,1.179426091263991e-05,10891
(rushing,1,1.179426091263991e-05,10891
(extremely,1,1.179426091263991e-05,10891
janine),1,1.179426091263991e-05,10891
appetite.,1,1.179426091263991e-05,10891
another...,1,1.179426091263991e-05,10891
minutes...,1,1.179426091263991e-05,10891
apartments.),1,1.179426091263991e-05,10891
respective,1,1.179426091263991e-05,10891
"""no!"")",1,1.179426091263991e-05,10891
"motioning,",1,1.179426091263991e-05,10891
(reaches,1,1.179426091263991e-05,10891
quietly),1,1.179426091263991e-05,10891
juice?,1,1.179426091263991e-05,10891
shells),1,1.179426091263991e-05,10891
loud!,1,1.179426091263991e-05,10891
"will,",1,1.179426091263991e-05,10891
nicer,1,1.179426091263991e-05,10891
seat,1,1.179426091263991e-05,10891
spots,1,1.179426091263991e-05,10891
janine?,1,1.179426091263991e-05,10891
(furious),1,1.179426091263991e-05,10891
pasta,1,1.179426091263991e-05,10891
tellingif,1,1.179426091263991e-05,10891
counter?,1,1.179426091263991e-05,10891
hallway!!,1,1.179426091263991e-05,10891
hall?!,1,1.179426091263991e-05,10891
parents),1,1.179426091263991e-05,10891
serving,1,1.179426091263991e-05,10891
offensive,1,1.179426091263991e-05,10891
finishes)...,1,1.179426091263991e-05,10891
continue.,1,1.179426091263991e-05,10891
decide?,1,1.179426091263991e-05,10891
maintenance!,1,1.179426091263991e-05,10891
hah!,1,1.179426091263991e-05,10891
pushover.,1,1.179426091263991e-05,10891
japanese.,1,1.179426091263991e-05,10891
too.),1,1.179426091263991e-05,10891
"leaves,",1,1.179426091263991e-05,10891
untrue.,1,1.179426091263991e-05,10891
men.),1,1.179426091263991e-05,10891
recreate,1,1.179426091263991e-05,10891
obvious.,1,1.179426091263991e-05,10891
(visibly,1,1.179426091263991e-05,10891
grass,1,1.179426091263991e-05,10891
"picturesare,",1,1.179426091263991e-05,10891
(relieved),1,1.179426091263991e-05,10891
jokes!,1,1.179426091263991e-05,10891
tartlets.,1,1.179426091263991e-05,10891
(hearing,1,1.179426091263991e-05,10891
task.),1,1.179426091263991e-05,10891
ceramic,1,1.179426091263991e-05,10891
kind.,1,1.179426091263991e-05,10891
"history,",1,1.179426091263991e-05,10891
decorated,1,1.179426091263991e-05,10891
taping,1,1.179426091263991e-05,10891
platforms.,1,1.179426091263991e-05,10891
camera.,1,1.179426091263991e-05,10891
eve!,1,1.179426091263991e-05,10891
millennium!,1,1.179426091263991e-05,10891
remember!,1,1.179426091263991e-05,10891
eve?,1,1.179426091263991e-05,10891
(remotely,1,1.179426091263991e-05,10891
television),1,1.179426091263991e-05,10891
tree,1,1.179426091263991e-05,10891
perfectly,1,1.179426091263991e-05,10891
tartlet?,1,1.179426091263991e-05,10891
again!!!!,1,1.179426091263991e-05,10891
divorced!,1,1.179426091263991e-05,10891
freezing,1,1.179426091263991e-05,10891
inside?,1,1.179426091263991e-05,10891
playboys!,1,1.179426091263991e-05,10891
fired?,1,1.179426091263991e-05,10891
mailman,1,1.179426091263991e-05,10891
college!,1,1.179426091263991e-05,10891
oh-my-god,1,1.179426091263991e-05,10891
mom!,1,1.179426091263991e-05,10891
quietly.,1,1.179426091263991e-05,10891
snippy,1,1.179426091263991e-05,10891
platform.,1,1.179426091263991e-05,10891
"sir,",1,1.179426091263991e-05,10891
produced,1,1.179426091263991e-05,10891
mass,1,1.179426091263991e-05,10891
barn.,1,1.179426091263991e-05,10891
barn?!,1,1.179426091263991e-05,10891
creatures,1,1.179426091263991e-05,10891
cooks.,1,1.179426091263991e-05,10891
(janine,1,1.179426091263991e-05,10891
years...,1,1.179426091263991e-05,10891
update,1,1.179426091263991e-05,10891
cut!,1,1.179426091263991e-05,10891
"millennium,",1,1.179426091263991e-05,10891
"platform,",1,1.179426091263991e-05,10891
purifier?,1,1.179426091263991e-05,10891
"congratulations,",1,1.179426091263991e-05,10891
thinnest,1,1.179426091263991e-05,10891
practising,1,1.179426091263991e-05,10891
platform),1,1.179426091263991e-05,10891
faced!,1,1.179426091263991e-05,10891
"talking,",1,1.179426091263991e-05,10891
then?,1,1.179426091263991e-05,10891
"jealous,",1,1.179426091263991e-05,10891
dogs.,1,1.179426091263991e-05,10891
kitchen),1,1.179426091263991e-05,10891
"world,",1,1.179426091263991e-05,10891
'engorged'.,1,1.179426091263991e-05,10891
(outside,1,1.179426091263991e-05,10891
night!!,1,1.179426091263991e-05,10891
'j',1,1.179426091263991e-05,10891
formally,1,1.179426091263991e-05,10891
resentful.,1,1.179426091263991e-05,10891
dontmaybe,1,1.179426091263991e-05,10891
goes?!,1,1.179426091263991e-05,10891
hallway,1,1.179426091263991e-05,10891
ross?!,1,1.179426091263991e-05,10891
characturist!,1,1.179426091263991e-05,10891
awake!,1,1.179426091263991e-05,10891
(reads),1,1.179426091263991e-05,10891
sixteen!,1,1.179426091263991e-05,10891
thunder.,1,1.179426091263991e-05,10891
monsieur.,1,1.179426091263991e-05,10891
"bonjour,",1,1.179426091263991e-05,10891
paris?,1,1.179426091263991e-05,10891
lovely.,1,1.179426091263991e-05,10891
stolen!!,1,1.179426091263991e-05,10891
thunder,1,1.179426091263991e-05,10891
thunder!,1,1.179426091263991e-05,10891
unlike,1,1.179426091263991e-05,10891
warn,1,1.179426091263991e-05,10891
pregnant!,1,1.179426091263991e-05,10891
"question,",1,1.179426091263991e-05,10891
square,1,1.179426091263991e-05,10891
rollers,1,1.179426091263991e-05,10891
bay,1,1.179426091263991e-05,10891
cocktails.,1,1.179426091263991e-05,10891
trio,1,1.179426091263991e-05,10891
jazz,1,1.179426091263991e-05,10891
procession.,1,1.179426091263991e-05,10891
quartet,1,1.179426091263991e-05,10891
string,1,1.179426091263991e-05,10891
cleared,1,1.179426091263991e-05,10891
footage.,1,1.179426091263991e-05,10891
"geographically,",1,1.179426091263991e-05,10891
why!,1,1.179426091263991e-05,10891
"alphabetically,",1,1.179426091263991e-05,10891
organized,1,1.179426091263991e-05,10891
chapter.),1,1.179426091263991e-05,10891
instance.,1,1.179426091263991e-05,10891
"3""",1,1.179426091263991e-05,10891
"undone,",1,1.179426091263991e-05,10891
annoying?,1,1.179426091263991e-05,10891
karen,1,1.179426091263991e-05,10891
green'.,1,1.179426091263991e-05,10891
oww!,1,1.179426091263991e-05,10891
"engaged,",1,1.179426091263991e-05,10891
"around?""",1,1.179426091263991e-05,10891
"grown-up,",1,1.179426091263991e-05,10891
lungs),1,1.179426091263991e-05,10891
worried.),1,1.179426091263991e-05,10891
buddy?!,1,1.179426091263991e-05,10891
talk!,1,1.179426091263991e-05,10891
"(pauses,",1,1.179426091263991e-05,10891
listens,1,1.179426091263991e-05,10891
(someone,1,1.179426091263991e-05,10891
bride!!!!,1,1.179426091263991e-05,10891
married!!!!,1,1.179426091263991e-05,10891
engaged!!!!,1,1.179426091263991e-05,10891
engaged!!!!!!,1,1.179426091263991e-05,10891
meat's,1,1.179426091263991e-05,10891
(bangs,1,1.179426091263991e-05,10891
"layer,",1,1.179426091263991e-05,10891
scrape.,1,1.179426091263991e-05,10891
"favor,",1,1.179426091263991e-05,10891
dozen,1,1.179426091263991e-05,10891
"styknow,",1,1.179426091263991e-05,10891
figuresome,1,1.179426091263991e-05,10891
knumm.,1,1.179426091263991e-05,10891
syl,1,1.179426091263991e-05,10891
fair?,1,1.179426091263991e-05,10891
pig,1,1.179426091263991e-05,10891
yelling!,1,1.179426091263991e-05,10891
toast.),1,1.179426091263991e-05,10891
hall.),1,1.179426091263991e-05,10891
comforter,1,1.179426091263991e-05,10891
sight,1,1.179426091263991e-05,10891
gasps,1,1.179426091263991e-05,10891
my(she,1,1.179426091263991e-05,10891
celebrating,1,1.179426091263991e-05,10891
"so),",1,1.179426091263991e-05,10891
go.),1,1.179426091263991e-05,10891
"""that",1,1.179426091263991e-05,10891
"nice?""",1,1.179426091263991e-05,10891
(lustily),1,1.179426091263991e-05,10891
give.,1,1.179426091263991e-05,10891
folds,1,1.179426091263991e-05,10891
thati,1,1.179426091263991e-05,10891
dressed.,1,1.179426091263991e-05,10891
"around!""",1,1.179426091263991e-05,10891
diamond,1,1.179426091263991e-05,10891
ring?,1,1.179426091263991e-05,10891
'niffle'?,1,1.179426091263991e-05,10891
champagne,1,1.179426091263991e-05,10891
onwaitstop,1,1.179426091263991e-05,10891
meusdamnit!,1,1.179426091263991e-05,10891
myour-our,1,1.179426091263991e-05,10891
collection.,1,1.179426091263991e-05,10891
way..,1,1.179426091263991e-05,10891
centerpieces?,1,1.179426091263991e-05,10891
roses,1,1.179426091263991e-05,10891
ninth,1,1.179426091263991e-05,10891
tollhouse?!,1,1.179426091263991e-05,10891
"sound,",1,1.179426091263991e-05,10891
now'?,1,1.179426091263991e-05,10891
name...,1,1.179426091263991e-05,10891
grandmothers?,1,1.179426091263991e-05,10891
rabe.,1,1.179426091263991e-05,10891
broccoli,1,1.179426091263991e-05,10891
confit,1,1.179426091263991e-05,10891
duck,1,1.179426091263991e-05,10891
friday,1,1.179426091263991e-05,10891
"peel,",1,1.179426091263991e-05,10891
chips),1,1.179426091263991e-05,10891
thesell,1,1.179426091263991e-05,10891
batch,1,1.179426091263991e-05,10891
"sleeping,",1,1.179426091263991e-05,10891
squirrel.,1,1.179426091263991e-05,10891
escaping.,1,1.179426091263991e-05,10891
funny;,1,1.179426091263991e-05,10891
sailing?,1,1.179426091263991e-05,10891
layman.,1,1.179426091263991e-05,10891
difference,1,1.179426091263991e-05,10891
lawyer.,1,1.179426091263991e-05,10891
tollhouse,1,1.179426091263991e-05,10891
(tosses,1,1.179426091263991e-05,10891
lilies?,1,1.179426091263991e-05,10891
craving,1,1.179426091263991e-05,10891
pit,1,1.179426091263991e-05,10891
city?!,1,1.179426091263991e-05,10891
atlantic,1,1.179426091263991e-05,10891
depression.,1,1.179426091263991e-05,10891
whistle.,1,1.179426091263991e-05,10891
mexico.,1,1.179426091263991e-05,10891
shells.),1,1.179426091263991e-05,10891
smileys.,1,1.179426091263991e-05,10891
beef,1,1.179426091263991e-05,10891
uhground,1,1.179426091263991e-05,10891
tacos!,1,1.179426091263991e-05,10891
bag.),1,1.179426091263991e-05,10891
sucker!!,1,1.179426091263991e-05,10891
thompson,1,1.179426091263991e-05,10891
woo-woo!,1,1.179426091263991e-05,10891
disneyland?,1,1.179426091263991e-05,10891
awww.,1,1.179426091263991e-05,10891
'woo-hoo'?,1,1.179426091263991e-05,10891
dresses?,1,1.179426091263991e-05,10891
animal,1,1.179426091263991e-05,10891
wh-what,1,1.179426091263991e-05,10891
cupboard,1,1.179426091263991e-05,10891
cookie!,1,1.179426091263991e-05,10891
"lawyer,",1,1.179426091263991e-05,10891
gifts!,1,1.179426091263991e-05,10891
wedding?!,1,1.179426091263991e-05,10891
you-youre,1,1.179426091263991e-05,10891
earn,1,1.179426091263991e-05,10891
forty-five...,1,1.179426091263991e-05,10891
amount,1,1.179426091263991e-05,10891
saver?!,1,1.179426091263991e-05,10891
sports.,1,1.179426091263991e-05,10891
whoa!!!,1,1.179426091263991e-05,10891
lilies!,1,1.179426091263991e-05,10891
band!,1,1.179426091263991e-05,10891
nah...,1,1.179426091263991e-05,10891
23!,1,1.179426091263991e-05,10891
register,1,1.179426091263991e-05,10891
not-not,1,1.179426091263991e-05,10891
waaay,1,1.179426091263991e-05,10891
...what,1,1.179426091263991e-05,10891
dont.),1,1.179426091263991e-05,10891
fund.,1,1.179426091263991e-05,10891
withdrawal,1,1.179426091263991e-05,10891
"plans,",1,1.179426091263991e-05,10891
ask?,1,1.179426091263991e-05,10891
off...on,1,1.179426091263991e-05,10891
each.),1,1.179426091263991e-05,10891
again...,1,1.179426091263991e-05,10891
fares,1,1.179426091263991e-05,10891
bill...,1,1.179426091263991e-05,10891
reduction,1,1.179426091263991e-05,10891
original?!!,1,1.179426091263991e-05,10891
yards,1,1.179426091263991e-05,10891
fireproof,1,1.179426091263991e-05,10891
copy,1,1.179426091263991e-05,10891
win.,1,1.179426091263991e-05,10891
marina,1,1.179426091263991e-05,10891
sculpting,1,1.179426091263991e-05,10891
congress,1,1.179426091263991e-05,10891
children.,1,1.179426091263991e-05,10891
recipe.,1,1.179426091263991e-05,10891
grandmothers,1,1.179426091263991e-05,10891
deprive,1,1.179426091263991e-05,10891
"present,",1,1.179426091263991e-05,10891
(interrupts,1,1.179426091263991e-05,10891
gang.),1,1.179426091263991e-05,10891
"idea,""",1,1.179426091263991e-05,10891
"mouths,",1,1.179426091263991e-05,10891
debating,1,1.179426091263991e-05,10891
"cat,",1,1.179426091263991e-05,10891
talkin,1,1.179426091263991e-05,10891
deficit,1,1.179426091263991e-05,10891
mean?!,1,1.179426091263991e-05,10891
mask.),1,1.179426091263991e-05,10891
kiddin,1,1.179426091263991e-05,10891
city?,1,1.179426091263991e-05,10891
ooh...hey,1,1.179426091263991e-05,10891
ross!!,1,1.179426091263991e-05,10891
conferences,1,1.179426091263991e-05,10891
parent/teacher,1,1.179426091263991e-05,10891
shut-down!,1,1.179426091263991e-05,10891
spat,1,1.179426091263991e-05,10891
lovers,1,1.179426091263991e-05,10891
flick,1,1.179426091263991e-05,10891
wussies!,1,1.179426091263991e-05,10891
"going,",1,1.179426091263991e-05,10891
mistakes!,1,1.179426091263991e-05,10891
375,1,1.179426091263991e-05,10891
beating,1,1.179426091263991e-05,10891
allergies?!,1,1.179426091263991e-05,10891
wh?!,1,1.179426091263991e-05,10891
ahh!,1,1.179426091263991e-05,10891
(startled),1,1.179426091263991e-05,10891
outa,1,1.179426091263991e-05,10891
jullienne.,1,1.179426091263991e-05,10891
they'r,1,1.179426091263991e-05,10891
tomatos.,1,1.179426091263991e-05,10891
sibling,1,1.179426091263991e-05,10891
stevens?,1,1.179426091263991e-05,10891
childrens,1,1.179426091263991e-05,10891
tearing,1,1.179426091263991e-05,10891
"breasts!""",1,1.179426091263991e-05,10891
museums!,1,1.179426091263991e-05,10891
baby-sitting,1,1.179426091263991e-05,10891
"""how",1,1.179426091263991e-05,10891
"""enormous",1,1.179426091263991e-05,10891
"assseven!""",1,1.179426091263991e-05,10891
wise,1,1.179426091263991e-05,10891
boyfriends,1,1.179426091263991e-05,10891
"""wow!",1,1.179426091263991e-05,10891
"seven,",1,1.179426091263991e-05,10891
six!,1,1.179426091263991e-05,10891
coffeehouse,1,1.179426091263991e-05,10891
controls,1,1.179426091263991e-05,10891
comes!,1,1.179426091263991e-05,10891
writing),1,1.179426091263991e-05,10891
"paolo,",1,1.179426091263991e-05,10891
lasagna),1,1.179426091263991e-05,10891
paper),1,1.179426091263991e-05,10891
(writing,1,1.179426091263991e-05,10891
hmm!,1,1.179426091263991e-05,10891
phyllis!,1,1.179426091263991e-05,10891
robot,1,1.179426091263991e-05,10891
c.h.e.e.s.e.!,1,1.179426091263991e-05,10891
lettuce.,1,1.179426091263991e-05,10891
"patrick,",1,1.179426091263991e-05,10891
syl.,1,1.179426091263991e-05,10891
strain,1,1.179426091263991e-05,10891
oh-ho!,1,1.179426091263991e-05,10891
oven.,1,1.179426091263991e-05,10891
has!,1,1.179426091263991e-05,10891
mcnailshisstudents.,1,1.179426091263991e-05,10891
professor,1,1.179426091263991e-05,10891
reputation,1,1.179426091263991e-05,10891
student.,1,1.179426091263991e-05,10891
inspector.,1,1.179426091263991e-05,10891
pie,1,1.179426091263991e-05,10891
carney?,1,1.179426091263991e-05,10891
eggs,1,1.179426091263991e-05,10891
charity?,1,1.179426091263991e-05,10891
"howard-the-""i-win""-guy.",1,1.179426091263991e-05,10891
favor?!,1,1.179426091263991e-05,10891
(imitating),1,1.179426091263991e-05,10891
ex-girlfriend.,1,1.179426091263991e-05,10891
working!,1,1.179426091263991e-05,10891
smiling.),1,1.179426091263991e-05,10891
nature,1,1.179426091263991e-05,10891
mime.,1,1.179426091263991e-05,10891
(enter,1,1.179426091263991e-05,10891
"win!""",1,1.179426091263991e-05,10891
crumbies!,1,1.179426091263991e-05,10891
mumble,1,1.179426091263991e-05,10891
eldads,1,1.179426091263991e-05,10891
vacation,1,1.179426091263991e-05,10891
winning!,1,1.179426091263991e-05,10891
failure!,1,1.179426091263991e-05,10891
"years,",1,1.179426091263991e-05,10891
"eldad,",1,1.179426091263991e-05,10891
13!,1,1.179426091263991e-05,10891
1981,1,1.179426091263991e-05,10891
insensitive,1,1.179426091263991e-05,10891
professor.,1,1.179426091263991e-05,10891
frat,1,1.179426091263991e-05,10891
grandparents.,1,1.179426091263991e-05,10891
sucking,1,1.179426091263991e-05,10891
paying,1,1.179426091263991e-05,10891
elizabeth?,1,1.179426091263991e-05,10891
dancer!,1,1.179426091263991e-05,10891
dresser!,1,1.179426091263991e-05,10891
liking,1,1.179426091263991e-05,10891
cookie),1,1.179426091263991e-05,10891
enough?,1,1.179426091263991e-05,10891
tag-a-longs.,1,1.179426091263991e-05,10891
hi...may,1,1.179426091263991e-05,10891
okay...who,1,1.179426091263991e-05,10891
attention?,1,1.179426091263991e-05,10891
soakin,1,1.179426091263991e-05,10891
culture.,1,1.179426091263991e-05,10891
"chest),",1,1.179426091263991e-05,10891
youwhat?!,1,1.179426091263991e-05,10891
then-then-then,1,1.179426091263991e-05,10891
honestly,1,1.179426091263991e-05,10891
pigs,1,1.179426091263991e-05,10891
"yesterday,",1,1.179426091263991e-05,10891
government.,1,1.179426091263991e-05,10891
poconos?,1,1.179426091263991e-05,10891
knows...,1,1.179426091263991e-05,10891
this-this-this-this,1,1.179426091263991e-05,10891
africa?,1,1.179426091263991e-05,10891
ago?!,1,1.179426091263991e-05,10891
uhwhat,1,1.179426091263991e-05,10891
dead-end,1,1.179426091263991e-05,10891
it...?,1,1.179426091263991e-05,10891
complement,1,1.179426091263991e-05,10891
busy.),1,1.179426091263991e-05,10891
part!,1,1.179426091263991e-05,10891
declare,1,1.179426091263991e-05,10891
commitment!,1,1.179426091263991e-05,10891
solidify,1,1.179426091263991e-05,10891
internet.,1,1.179426091263991e-05,10891
branching,1,1.179426091263991e-05,10891
chute,1,1.179426091263991e-05,10891
mirror?,1,1.179426091263991e-05,10891
i-id,1,1.179426091263991e-05,10891
aisle,1,1.179426091263991e-05,10891
scotch,1,1.179426091263991e-05,10891
faced,1,1.179426091263991e-05,10891
flat,1,1.179426091263991e-05,10891
"ugly,",1,1.179426091263991e-05,10891
mask),1,1.179426091263991e-05,10891
nevski?,1,1.179426091263991e-05,10891
edward,1,1.179426091263991e-05,10891
freddie,1,1.179426091263991e-05,10891
"thats,",1,1.179426091263991e-05,10891
cigars?,1,1.179426091263991e-05,10891
(moving,1,1.179426091263991e-05,10891
idiot!,1,1.179426091263991e-05,10891
wasting,1,1.179426091263991e-05,10891
be!,1,1.179426091263991e-05,10891
mouth?,1,1.179426091263991e-05,10891
unlikely,1,1.179426091263991e-05,10891
fellow,1,1.179426091263991e-05,10891
complex,1,1.179426091263991e-05,10891
marriage!,1,1.179426091263991e-05,10891
nothing?,1,1.179426091263991e-05,10891
talk?,1,1.179426091263991e-05,10891
boat,1,1.179426091263991e-05,10891
changed.,1,1.179426091263991e-05,10891
trash,1,1.179426091263991e-05,10891
balance,1,1.179426091263991e-05,10891
wishes.),1,1.179426091263991e-05,10891
"""yknow,",1,1.179426091263991e-05,10891
exhibits,1,1.179426091263991e-05,10891
long-term,1,1.179426091263991e-05,10891
"aside,",1,1.179426091263991e-05,10891
"scores,",1,1.179426091263991e-05,10891
"sex,",1,1.179426091263991e-05,10891
surefire,1,1.179426091263991e-05,10891
pressure,1,1.179426091263991e-05,10891
high-fives,1,1.179426091263991e-05,10891
stare.,1,1.179426091263991e-05,10891
"down?""",1,1.179426091263991e-05,10891
(mimicking,1,1.179426091263991e-05,10891
guys',1,1.179426091263991e-05,10891
anywhere!,1,1.179426091263991e-05,10891
heard!,1,1.179426091263991e-05,10891
cancellation,1,1.179426091263991e-05,10891
noooo!!!!!!!!,1,1.179426091263991e-05,10891
"groceries,",1,1.179426091263991e-05,10891
"arm-waving,",1,1.179426091263991e-05,10891
entrance,1,1.179426091263991e-05,10891
arch,1,1.179426091263991e-05,10891
arch.,1,1.179426091263991e-05,10891
places.),1,1.179426091263991e-05,10891
apprehension,1,1.179426091263991e-05,10891
glances.),1,1.179426091263991e-05,10891
giggles.),1,1.179426091263991e-05,10891
actuallyim,1,1.179426091263991e-05,10891
(exits,1,1.179426091263991e-05,10891
(suspiciously),1,1.179426091263991e-05,10891
heads?,1,1.179426091263991e-05,10891
answer.,1,1.179426091263991e-05,10891
thinkthats,1,1.179426091263991e-05,10891
consideration.),1,1.179426091263991e-05,10891
pauses,1,1.179426091263991e-05,10891
"future?""",1,1.179426091263991e-05,10891
"""do",1,1.179426091263991e-05,10891
(switching,1,1.179426091263991e-05,10891
weighing,1,1.179426091263991e-05,10891
pauses),1,1.179426091263991e-05,10891
weigh,1,1.179426091263991e-05,10891
of!,1,1.179426091263991e-05,10891
commitments,1,1.179426091263991e-05,10891
one...second!,1,1.179426091263991e-05,10891
wh-why,1,1.179426091263991e-05,10891
mustache,1,1.179426091263991e-05,10891
yeahoh,1,1.179426091263991e-05,10891
"(yep,",1,1.179426091263991e-05,10891
jacket?,1,1.179426091263991e-05,10891
wuss?,1,1.179426091263991e-05,10891
princess...,1,1.179426091263991e-05,10891
popular.,1,1.179426091263991e-05,10891
twig,1,1.179426091263991e-05,10891
"person,",1,1.179426091263991e-05,10891
spirit.,1,1.179426091263991e-05,10891
wild.,1,1.179426091263991e-05,10891
notreally,1,1.179426091263991e-05,10891
gunnersens,1,1.179426091263991e-05,10891
that-can't-keep-their-hands-off-each-other-doing-it-in-the-park,1,1.179426091263991e-05,10891
sexual.,1,1.179426091263991e-05,10891
gotta-win-at-all-costs-super-competitive,1,1.179426091263991e-05,10891
fifteen.,1,1.179426091263991e-05,10891
park,1,1.179426091263991e-05,10891
had!,1,1.179426091263991e-05,10891
astounding,1,1.179426091263991e-05,10891
counting,1,1.179426091263991e-05,10891
stairway.,1,1.179426091263991e-05,10891
lobby.,1,1.179426091263991e-05,10891
boston,1,1.179426091263991e-05,10891
"windows,",1,1.179426091263991e-05,10891
celtics,1,1.179426091263991e-05,10891
...they,1,1.179426091263991e-05,10891
waved,1,1.179426091263991e-05,10891
hottest!,1,1.179426091263991e-05,10891
hotel!,1,1.179426091263991e-05,10891
anybody's,1,1.179426091263991e-05,10891
pennsylvania,1,1.179426091263991e-05,10891
"'cause,",1,1.179426091263991e-05,10891
observe.,1,1.179426091263991e-05,10891
"did?""",1,1.179426091263991e-05,10891
park?,1,1.179426091263991e-05,10891
"""audition",1,1.179426091263991e-05,10891
(sadly),1,1.179426091263991e-05,10891
(hushes,1,1.179426091263991e-05,10891
cups.,1,1.179426091263991e-05,10891
plenty,1,1.179426091263991e-05,10891
there's-there's,1,1.179426091263991e-05,10891
"everything,",1,1.179426091263991e-05,10891
cds!,1,1.179426091263991e-05,10891
alphabetized,1,1.179426091263991e-05,10891
...nana.,1,1.179426091263991e-05,10891
d'y'see,1,1.179426091263991e-05,10891
uncoordinated?,1,1.179426091263991e-05,10891
style,1,1.179426091263991e-05,10891
nightmare.,1,1.179426091263991e-05,10891
"menus,",1,1.179426091263991e-05,10891
sample,1,1.179426091263991e-05,10891
...hi.,1,1.179426091263991e-05,10891
sketch,1,1.179426091263991e-05,10891
ideas.),1,1.179426091263991e-05,10891
mo-,1,1.179426091263991e-05,10891
'scuse,1,1.179426091263991e-05,10891
again.},1,1.179426091263991e-05,10891
length,1,1.179426091263991e-05,10891
lying.,1,1.179426091263991e-05,10891
yo-,1,1.179426091263991e-05,10891
"close,",1,1.179426091263991e-05,10891
hooo!,1,1.179426091263991e-05,10891
watchin',1,1.179426091263991e-05,10891
flirt,1,1.179426091263991e-05,10891
crashed,1,1.179426091263991e-05,10891
noooo!,1,1.179426091263991e-05,10891
squeeze,1,1.179426091263991e-05,10891
whispers),1,1.179426091263991e-05,10891
closeness?,1,1.179426091263991e-05,10891
after?,1,1.179426091263991e-05,10891
(start,1,1.179426091263991e-05,10891
girlfriend!,1,1.179426091263991e-05,10891
is.),1,1.179426091263991e-05,10891
realizing,1,1.179426091263991e-05,10891
sweats!,1,1.179426091263991e-05,10891
circus,1,1.179426091263991e-05,10891
(cooking,1,1.179426091263991e-05,10891
smart!,1,1.179426091263991e-05,10891
works),1,1.179426091263991e-05,10891
insane,1,1.179426091263991e-05,10891
fluff,1,1.179426091263991e-05,10891
"we're,",1,1.179426091263991e-05,10891
doubtfire.,1,1.179426091263991e-05,10891
yet,1,1.179426091263991e-05,10891
kiss?,1,1.179426091263991e-05,10891
{here,1,1.179426091263991e-05,10891
privacy.),1,1.179426091263991e-05,10891
nononononono.,1,1.179426091263991e-05,10891
movie!,1,1.179426091263991e-05,10891
episode?!),1,1.179426091263991e-05,10891
flippin',1,1.179426091263991e-05,10891
writers,1,1.179426091263991e-05,10891
heck,1,1.179426091263991e-05,10891
competitiveness,1,1.179426091263991e-05,10891
(that,1,1.179426091263991e-05,10891
interview!,1,1.179426091263991e-05,10891
hyper-competitive,1,1.179426091263991e-05,10891
lauren,1,1.179426091263991e-05,10891
shunned.,1,1.179426091263991e-05,10891
"whew,",1,1.179426091263991e-05,10891
"flame,",1,1.179426091263991e-05,10891
"fiery,",1,1.179426091263991e-05,10891
couple!!,1,1.179426091263991e-05,10891
facts,1,1.179426091263991e-05,10891
recommend,1,1.179426091263991e-05,10891
now.),1,1.179426091263991e-05,10891
mode,1,1.179426091263991e-05,10891
callback,1,1.179426091263991e-05,10891
riding,1,1.179426091263991e-05,10891
horseback,1,1.179426091263991e-05,10891
photos;,1,1.179426091263991e-05,10891
rachel's),1,1.179426091263991e-05,10891
ice.,1,1.179426091263991e-05,10891
"mix,",1,1.179426091263991e-05,10891
margarita,1,1.179426091263991e-05,10891
"salt,",1,1.179426091263991e-05,10891
margaritas.,1,1.179426091263991e-05,10891
cash.,1,1.179426091263991e-05,10891
prototype.,1,1.179426091263991e-05,10891
152,1,1.179426091263991e-05,10891
hadn't!,1,1.179426091263991e-05,10891
photo.),1,1.179426091263991e-05,10891
irony.,1,1.179426091263991e-05,10891
152.,1,1.179426091263991e-05,10891
(waves,1,1.179426091263991e-05,10891
birthdays,1,1.179426091263991e-05,10891
cross-referenced,1,1.179426091263991e-05,10891
"candids,",1,1.179426091263991e-05,10891
"birthdays,",1,1.179426091263991e-05,10891
"holidays,",1,1.179426091263991e-05,10891
categories.,1,1.179426091263991e-05,10891
photos!,1,1.179426091263991e-05,10891
dismissively,1,1.179426091263991e-05,10891
erase,1,1.179426091263991e-05,10891
pointing,1,1.179426091263991e-05,10891
gross!,1,1.179426091263991e-05,10891
shoves,1,1.179426091263991e-05,10891
chair?!...,1,1.179426091263991e-05,10891
leader.,1,1.179426091263991e-05,10891
"loudly,",1,1.179426091263991e-05,10891
fantastic,1,1.179426091263991e-05,10891
war!,1,1.179426091263991e-05,10891
argue,1,1.179426091263991e-05,10891
rational,1,1.179426091263991e-05,10891
message!,1,1.179426091263991e-05,10891
erased,1,1.179426091263991e-05,10891
pocket.),1,1.179426091263991e-05,10891
twisted,1,1.179426091263991e-05,10891
"controlling,",1,1.179426091263991e-05,10891
brrrrrrr!,1,1.179426091263991e-05,10891
marriage?!,1,1.179426091263991e-05,10891
pee?,1,1.179426091263991e-05,10891
said.),1,1.179426091263991e-05,10891
(realizing,1,1.179426091263991e-05,10891
"unstable,",1,1.179426091263991e-05,10891
himhelp,1,1.179426091263991e-05,10891
hurt!,1,1.179426091263991e-05,10891
"sister,",1,1.179426091263991e-05,10891
"neurotic,",1,1.179426091263991e-05,10891
taste!,1,1.179426091263991e-05,10891
luckier.,1,1.179426091263991e-05,10891
other!,1,1.179426091263991e-05,10891
y'knowgo!,1,1.179426091263991e-05,10891
commercial.,1,1.179426091263991e-05,10891
diaper,1,1.179426091263991e-05,10891
crawling,1,1.179426091263991e-05,10891
stores,1,1.179426091263991e-05,10891
saving,1,1.179426091263991e-05,10891
doesn't?,1,1.179426091263991e-05,10891
english,1,1.179426091263991e-05,10891
intimidated,1,1.179426091263991e-05,10891
art,1,1.179426091263991e-05,10891
supplies.,1,1.179426091263991e-05,10891
cones!,1,1.179426091263991e-05,10891
same?,1,1.179426091263991e-05,10891
snow,1,1.179426091263991e-05,10891
one's,1,1.179426091263991e-05,10891
everyone--no,1,1.179426091263991e-05,10891
supplies!,1,1.179426091263991e-05,10891
(overhearing,1,1.179426091263991e-05,10891
closer.),1,1.179426091263991e-05,10891
"compare,",1,1.179426091263991e-05,10891
not;,1,1.179426091263991e-05,10891
we.,1,1.179426091263991e-05,10891
smokey,1,1.179426091263991e-05,10891
"earrings,",1,1.179426091263991e-05,10891
humping.,1,1.179426091263991e-05,10891
shush,1,1.179426091263991e-05,10891
wave,1,1.179426091263991e-05,10891
these?,1,1.179426091263991e-05,10891
sunglasses!,1,1.179426091263991e-05,10891
"sweater,",1,1.179426091263991e-05,10891
sweater!,1,1.179426091263991e-05,10891
"jewelry,",1,1.179426091263991e-05,10891
jewelry!,1,1.179426091263991e-05,10891
sidney),1,1.179426091263991e-05,10891
resignation.),1,1.179426091263991e-05,10891
stuff!!,1,1.179426091263991e-05,10891
lend,1,1.179426091263991e-05,10891
purpose.,1,1.179426091263991e-05,10891
aww...,1,1.179426091263991e-05,10891
spent!,1,1.179426091263991e-05,10891
reckless,1,1.179426091263991e-05,10891
one-minute,1,1.179426091263991e-05,10891
earrings.,1,1.179426091263991e-05,10891
women.,1,1.179426091263991e-05,10891
"flirt,",1,1.179426091263991e-05,10891
"straight,",1,1.179426091263991e-05,10891
do.),1,1.179426091263991e-05,10891
spending.,1,1.179426091263991e-05,10891
bills,1,1.179426091263991e-05,10891
own?,1,1.179426091263991e-05,10891
floss,1,1.179426091263991e-05,10891
inventory,1,1.179426091263991e-05,10891
pills.,1,1.179426091263991e-05,10891
popping,1,1.179426091263991e-05,10891
"'um,",1,1.179426091263991e-05,10891
ethan?,1,1.179426091263991e-05,10891
carved!,1,1.179426091263991e-05,10891
"basted,",1,1.179426091263991e-05,10891
"browned,",1,1.179426091263991e-05,10891
bank,1,1.179426091263991e-05,10891
i-ithere,1,1.179426091263991e-05,10891
work's,1,1.179426091263991e-05,10891
laugh?,1,1.179426091263991e-05,10891
they?!,1,1.179426091263991e-05,10891
made?,1,1.179426091263991e-05,10891
hide.,1,1.179426091263991e-05,10891
celebrating?,1,1.179426091263991e-05,10891
difficult,1,1.179426091263991e-05,10891
wrapped,1,1.179426091263991e-05,10891
"loser,",1,1.179426091263991e-05,10891
no-no.,1,1.179426091263991e-05,10891
you're-you're,1,1.179426091263991e-05,10891
goes.,1,1.179426091263991e-05,10891
25...,1,1.179426091263991e-05,10891
racquets,1,1.179426091263991e-05,10891
95%,1,1.179426091263991e-05,10891
"pants,",1,1.179426091263991e-05,10891
"""not",1,1.179426091263991e-05,10891
ah.,1,1.179426091263991e-05,10891
bigot.,1,1.179426091263991e-05,10891
big(thinks)ot.,1,1.179426091263991e-05,10891
turn?,1,1.179426091263991e-05,10891
been?!!,1,1.179426091263991e-05,10891
tomorrow',1,1.179426091263991e-05,10891
something's,1,1.179426091263991e-05,10891
suck-up.,1,1.179426091263991e-05,10891
(mocks,1,1.179426091263991e-05,10891
"doug!""",1,1.179426091263991e-05,10891
"bing!""",1,1.179426091263991e-05,10891
forehand,1,1.179426091263991e-05,10891
"games,",1,1.179426091263991e-05,10891
'i'm,1,1.179426091263991e-05,10891
isit's,1,1.179426091263991e-05,10891
frustrated,1,1.179426091263991e-05,10891
frustrated.,1,1.179426091263991e-05,10891
point.),1,1.179426091263991e-05,10891
kara,1,1.179426091263991e-05,10891
goat?',1,1.179426091263991e-05,10891
bounces,1,1.179426091263991e-05,10891
smash,1,1.179426091263991e-05,10891
thirteen,1,1.179426091263991e-05,10891
senior?,1,1.179426091263991e-05,10891
divorces,1,1.179426091263991e-05,10891
collins.,1,1.179426091263991e-05,10891
ethan's,1,1.179426091263991e-05,10891
"well,fall",1,1.179426091263991e-05,10891
undefeated.,1,1.179426091263991e-05,10891
shiny,1,1.179426091263991e-05,10891
streets.,1,1.179426091263991e-05,10891
"tough,",1,1.179426091263991e-05,10891
chad.,1,1.179426091263991e-05,10891
bucket,1,1.179426091263991e-05,10891
eww!!,1,1.179426091263991e-05,10891
joan,1,1.179426091263991e-05,10891
danny,1,1.179426091263991e-05,10891
wrestle,1,1.179426091263991e-05,10891
"ha,ha,",1,1.179426091263991e-05,10891
cares?!,1,1.179426091263991e-05,10891
amusing.,1,1.179426091263991e-05,10891
gonna...,1,1.179426091263991e-05,10891
relationship!!,1,1.179426091263991e-05,10891
icky.,1,1.179426091263991e-05,10891
screen.),1,1.179426091263991e-05,10891
perfect...she,1,1.179426091263991e-05,10891
fridays,1,1.179426091263991e-05,10891
danny?,1,1.179426091263991e-05,10891
cat.,1,1.179426091263991e-05,10891
states.,1,1.179426091263991e-05,10891
pictures.,1,1.179426091263991e-05,10891
less.,1,1.179426091263991e-05,10891
resolution!,1,1.179426091263991e-05,10891
ok...ay.,1,1.179426091263991e-05,10891
'em.,1,1.179426091263991e-05,10891
ben!,1,1.179426091263991e-05,10891
"jobs,",1,1.179426091263991e-05,10891
alive,1,1.179426091263991e-05,10891
bicentennial.,1,1.179426091263991e-05,10891
coworkers,1,1.179426091263991e-05,10891
kopel,1,1.179426091263991e-05,10891
ted,1,1.179426091263991e-05,10891
gossip,1,1.179426091263991e-05,10891
buddy!,1,1.179426091263991e-05,10891
wings,1,1.179426091263991e-05,10891
sprouting,1,1.179426091263991e-05,10891
focus.,1,1.179426091263991e-05,10891
perfume.,1,1.179426091263991e-05,10891
kelly?,1,1.179426091263991e-05,10891
felon,1,1.179426091263991e-05,10891
wrestling.),1,1.179426091263991e-05,10891
wrestle!,1,1.179426091263991e-05,10891
necks.),1,1.179426091263991e-05,10891
other's,1,1.179426091263991e-05,10891
racist,1,1.179426091263991e-05,10891
control?,1,1.179426091263991e-05,10891
lasagne.,1,1.179426091263991e-05,10891
emergencies.,1,1.179426091263991e-05,10891
undo,1,1.179426091263991e-05,10891
circus?,1,1.179426091263991e-05,10891
not...,1,1.179426091263991e-05,10891
"worried,",1,1.179426091263991e-05,10891
wondering.,1,1.179426091263991e-05,10891
necessarily...,1,1.179426091263991e-05,10891
amish.,1,1.179426091263991e-05,10891
flounders),1,1.179426091263991e-05,10891
just...please,1,1.179426091263991e-05,10891
she-she's,1,1.179426091263991e-05,10891
panicked!,1,1.179426091263991e-05,10891
theater!,1,1.179426091263991e-05,10891
they're-they're,1,1.179426091263991e-05,10891
"'help,",1,1.179426091263991e-05,10891
extinct.',1,1.179426091263991e-05,10891
explanation,1,1.179426091263991e-05,10891
send?,1,1.179426091263991e-05,10891
bow,1,1.179426091263991e-05,10891
pinball,1,1.179426091263991e-05,10891
quarters.,1,1.179426091263991e-05,10891
bicep?,1,1.179426091263991e-05,10891
misunderstood,1,1.179426091263991e-05,10891
chain;,1,1.179426091263991e-05,10891
steps,1,1.179426091263991e-05,10891
headache?,1,1.179426091263991e-05,10891
storms,1,1.179426091263991e-05,10891
monana!,1,1.179426091263991e-05,10891
ridiculous,1,1.179426091263991e-05,10891
(kneels,1,1.179426091263991e-05,10891
sorry?,1,1.179426091263991e-05,10891
don't-don't-don't,1,1.179426091263991e-05,10891
what-wh-wh-what,1,1.179426091263991e-05,10891
(raising,1,1.179426091263991e-05,10891
"relationship,",1,1.179426091263991e-05,10891
tutor.,1,1.179426091263991e-05,10891
helloooo?,1,1.179426091263991e-05,10891
arrested,1,1.179426091263991e-05,10891
wintergarden,1,1.179426091263991e-05,10891
fever!,1,1.179426091263991e-05,10891
using.,1,1.179426091263991e-05,10891
joking,1,1.179426091263991e-05,10891
this!!,1,1.179426091263991e-05,10891
open.),1,1.179426091263991e-05,10891
snap,1,1.179426091263991e-05,10891
(his,1,1.179426091263991e-05,10891
preschool?,1,1.179426091263991e-05,10891
bodyguard.,1,1.179426091263991e-05,10891
"need,",1,1.179426091263991e-05,10891
sexless,1,1.179426091263991e-05,10891
possible!,1,1.179426091263991e-05,10891
cuter!!,1,1.179426091263991e-05,10891
fish?,1,1.179426091263991e-05,10891
brag,1,1.179426091263991e-05,10891
lit.,1,1.179426091263991e-05,10891
boxers.],1,1.179426091263991e-05,10891
belt's,1,1.179426091263991e-05,10891
wh-wh-what,1,1.179426091263991e-05,10891
belt.,1,1.179426091263991e-05,10891
thatever,1,1.179426091263991e-05,10891
liar,1,1.179426091263991e-05,10891
justi'm,1,1.179426091263991e-05,10891
help.,1,1.179426091263991e-05,10891
physically.,1,1.179426091263991e-05,10891
(raises),1,1.179426091263991e-05,10891
imply,1,1.179426091263991e-05,10891
was-was,1,1.179426091263991e-05,10891
"tasting,",1,1.179426091263991e-05,10891
kara's,1,1.179426091263991e-05,10891
dinner),1,1.179426091263991e-05,10891
respect.,1,1.179426091263991e-05,10891
weasel,1,1.179426091263991e-05,10891
sniveling,1,1.179426091263991e-05,10891
rather,1,1.179426091263991e-05,10891
"mind,",1,1.179426091263991e-05,10891
candels,1,1.179426091263991e-05,10891
sore,1,1.179426091263991e-05,10891
muscles!,1,1.179426091263991e-05,10891
hurry),1,1.179426091263991e-05,10891
bag.,1,1.179426091263991e-05,10891
monica?,1,1.179426091263991e-05,10891
"massage,",1,1.179426091263991e-05,10891
he's...,1,1.179426091263991e-05,10891
age.,1,1.179426091263991e-05,10891
massages.,1,1.179426091263991e-05,10891
22?,1,1.179426091263991e-05,10891
"massages.""",1,1.179426091263991e-05,10891
mejust,1,1.179426091263991e-05,10891
26.,1,1.179426091263991e-05,10891
honest,1,1.179426091263991e-05,10891
society.,1,1.179426091263991e-05,10891
'we',1,1.179426091263991e-05,10891
saying.),1,1.179426091263991e-05,10891
massage.),1,1.179426091263991e-05,10891
(indignant),1,1.179426091263991e-05,10891
tense.,1,1.179426091263991e-05,10891
him?!,1,1.179426091263991e-05,10891
die?,1,1.179426091263991e-05,10891
guys),1,1.179426091263991e-05,10891
"clean,",1,1.179426091263991e-05,10891
sugarlips,1,1.179426091263991e-05,10891
dental,1,1.179426091263991e-05,10891
what!!?,1,1.179426091263991e-05,10891
relieved),1,1.179426091263991e-05,10891
said!,1,1.179426091263991e-05,10891
mechanics?,1,1.179426091263991e-05,10891
responses.,1,1.179426091263991e-05,10891
it-thats,1,1.179426091263991e-05,10891
(reading):,1,1.179426091263991e-05,10891
now-now,1,1.179426091263991e-05,10891
green...,1,1.179426091263991e-05,10891
(crumpes,1,1.179426091263991e-05,10891
youre-youre-youre,1,1.179426091263991e-05,10891
totally!,1,1.179426091263991e-05,10891
mocking,1,1.179426091263991e-05,10891
match!,1,1.179426091263991e-05,10891
antiques.,1,1.179426091263991e-05,10891
letter),1,1.179426091263991e-05,10891
games,1,1.179426091263991e-05,10891
arcade,1,1.179426091263991e-05,10891
"whatever,",1,1.179426091263991e-05,10891
comment,1,1.179426091263991e-05,10891
typical,1,1.179426091263991e-05,10891
bedside,1,1.179426091263991e-05,10891
sleigh,1,1.179426091263991e-05,10891
mahogany,1,1.179426091263991e-05,10891
lounger!,1,1.179426091263991e-05,10891
fault,1,1.179426091263991e-05,10891
denise?,1,1.179426091263991e-05,10891
(hides,1,1.179426091263991e-05,10891
cant?!,1,1.179426091263991e-05,10891
se,1,1.179426091263991e-05,10891
(normal,1,1.179426091263991e-05,10891
r),1,1.179426091263991e-05,10891
gellerrr.,1,1.179426091263991e-05,10891
irish,1,1.179426091263991e-05,10891
sexy?,1,1.179426091263991e-05,10891
lecture,1,1.179426091263991e-05,10891
candlesticks.),1,1.179426091263991e-05,10891
drawer.),1,1.179426091263991e-05,10891
liar.,1,1.179426091263991e-05,10891
ugly!,1,1.179426091263991e-05,10891
breath),1,1.179426091263991e-05,10891
(under,1,1.179426091263991e-05,10891
pair),1,1.179426091263991e-05,10891
llevo,1,1.179426091263991e-05,10891
magnet!,1,1.179426091263991e-05,10891
remoto.,1,1.179426091263991e-05,10891
"(look,",1,1.179426091263991e-05,10891
marcel's,1,1.179426091263991e-05,10891
remote.),1,1.179426091263991e-05,10891
medicine.,1,1.179426091263991e-05,10891
response.,1,1.179426091263991e-05,10891
"vegas,",1,1.179426091263991e-05,10891
iris?,1,1.179426091263991e-05,10891
misunderstanding,1,1.179426091263991e-05,10891
are-are-are,1,1.179426091263991e-05,10891
years?!,1,1.179426091263991e-05,10891
emotion!,1,1.179426091263991e-05,10891
disgusted.),1,1.179426091263991e-05,10891
slightly,1,1.179426091263991e-05,10891
dammit!,1,1.179426091263991e-05,10891
surprisingly,1,1.179426091263991e-05,10891
rush.,1,1.179426091263991e-05,10891
clear!,1,1.179426091263991e-05,10891
pay!,1,1.179426091263991e-05,10891
upset?,1,1.179426091263991e-05,10891
bucks...,1,1.179426091263991e-05,10891
(slapping,1,1.179426091263991e-05,10891
soon!,1,1.179426091263991e-05,10891
correct,1,1.179426091263991e-05,10891
incident!,1,1.179426091263991e-05,10891
"gesturing,",1,1.179426091263991e-05,10891
a-and,1,1.179426091263991e-05,10891
iris.,1,1.179426091263991e-05,10891
sign!,1,1.179426091263991e-05,10891
christen,1,1.179426091263991e-05,10891
says.,1,1.179426091263991e-05,10891
guys?!,1,1.179426091263991e-05,10891
tears?!!,1,1.179426091263991e-05,10891
in-in,1,1.179426091263991e-05,10891
say!,1,1.179426091263991e-05,10891
impulsively,1,1.179426091263991e-05,10891
"any,",1,1.179426091263991e-05,10891
believe?,1,1.179426091263991e-05,10891
all?!,1,1.179426091263991e-05,10891
anymore?!,1,1.179426091263991e-05,10891
upset?!,1,1.179426091263991e-05,10891
roulettes,1,1.179426091263991e-05,10891
defined,1,1.179426091263991e-05,10891
era,1,1.179426091263991e-05,10891
era.,1,1.179426091263991e-05,10891
"era,",1,1.179426091263991e-05,10891
dividing,1,1.179426091263991e-05,10891
by!,1,1.179426091263991e-05,10891
assorted,1,1.179426091263991e-05,10891
plate?,1,1.179426091263991e-05,10891
memories!,1,1.179426091263991e-05,10891
crudites.,1,1.179426091263991e-05,10891
star.),1,1.179426091263991e-05,10891
5-point,1,1.179426091263991e-05,10891
chrome,1,1.179426091263991e-05,10891
real.,1,1.179426091263991e-05,10891
stakes...,1,1.179426091263991e-05,10891
exiting,1,1.179426091263991e-05,10891
student,1,1.179426091263991e-05,10891
accent.),1,1.179426091263991e-05,10891
"""hi",1,1.179426091263991e-05,10891
unpacking.),1,1.179426091263991e-05,10891
aboutwhat,1,1.179426091263991e-05,10891
pen!,1,1.179426091263991e-05,10891
rightshe,1,1.179426091263991e-05,10891
"ross!""",1,1.179426091263991e-05,10891
explain?,1,1.179426091263991e-05,10891
"it!""",1,1.179426091263991e-05,10891
yeah???,1,1.179426091263991e-05,10891
(smiles,1,1.179426091263991e-05,10891
reassure,1,1.179426091263991e-05,10891
down.(listens),1,1.179426091263991e-05,10891
dreskin,1,1.179426091263991e-05,10891
counts,1,1.179426091263991e-05,10891
pen.,1,1.179426091263991e-05,10891
actually.,1,1.179426091263991e-05,10891
"always,",1,1.179426091263991e-05,10891
sometimes.,1,1.179426091263991e-05,10891
forms.,1,1.179426091263991e-05,10891
where-where,1,1.179426091263991e-05,10891
bedtime.,1,1.179426091263991e-05,10891
"oclock,",1,1.179426091263991e-05,10891
11,1,1.179426091263991e-05,10891
moving!!,1,1.179426091263991e-05,10891
brief,1,1.179426091263991e-05,10891
o,1,1.179426091263991e-05,10891
pairs,1,1.179426091263991e-05,10891
"..see,",1,1.179426091263991e-05,10891
altar.,1,1.179426091263991e-05,10891
"haha,",1,1.179426091263991e-05,10891
(indicating,1,1.179426091263991e-05,10891
hummus?,1,1.179426091263991e-05,10891
(suddenly,1,1.179426091263991e-05,10891
spoiled...,1,1.179426091263991e-05,10891
(revealing,1,1.179426091263991e-05,10891
outside?!,1,1.179426091263991e-05,10891
anger,1,1.179426091263991e-05,10891
"147,000",1,1.179426091263991e-05,10891
sequence,1,1.179426091263991e-05,10891
friend),1,1.179426091263991e-05,10891
further,1,1.179426091263991e-05,10891
"li-listen,",1,1.179426091263991e-05,10891
meaning,1,1.179426091263991e-05,10891
freshman,1,1.179426091263991e-05,10891
(talking,1,1.179426091263991e-05,10891
mad!,1,1.179426091263991e-05,10891
"""yes."")",1,1.179426091263991e-05,10891
"""no.""",1,1.179426091263991e-05,10891
unpacking,1,1.179426091263991e-05,10891
movers,1,1.179426091263991e-05,10891
attempt),1,1.179426091263991e-05,10891
needing,1,1.179426091263991e-05,10891
"mira,",1,1.179426091263991e-05,10891
others.,1,1.179426091263991e-05,10891
washed,1,1.179426091263991e-05,10891
sal's,1,1.179426091263991e-05,10891
compound.,1,1.179426091263991e-05,10891
polishing,1,1.179426091263991e-05,10891
wax,1,1.179426091263991e-05,10891
carnuba,1,1.179426091263991e-05,10891
rags,1,1.179426091263991e-05,10891
sponges,1,1.179426091263991e-05,10891
chicken?),1,1.179426091263991e-05,10891
visit.,1,1.179426091263991e-05,10891
interrupting,1,1.179426091263991e-05,10891
changes)people,1,1.179426091263991e-05,10891
when(realizes,1,1.179426091263991e-05,10891
found?,1,1.179426091263991e-05,10891
america.,1,1.179426091263991e-05,10891
adjusting,1,1.179426091263991e-05,10891
"youre,",1,1.179426091263991e-05,10891
fade,1,1.179426091263991e-05,10891
em!,1,1.179426091263991e-05,10891
marcel,1,1.179426091263991e-05,10891
laddies!,1,1.179426091263991e-05,10891
tso?,1,1.179426091263991e-05,10891
pollo,1,1.179426091263991e-05,10891
single?!,1,1.179426091263991e-05,10891
concentrating,1,1.179426091263991e-05,10891
"wrap,",1,1.179426091263991e-05,10891
"boxes,",1,1.179426091263991e-05,10891
"help,",1,1.179426091263991e-05,10891
coordinator!,1,1.179426091263991e-05,10891
peanuts),1,1.179426091263991e-05,10891
styrofoam,1,1.179426091263991e-05,10891
signature,1,1.179426091263991e-05,10891
packed!!!!,1,1.179426091263991e-05,10891
borrowyoure,1,1.179426091263991e-05,10891
form.,1,1.179426091263991e-05,10891
minutes!,1,1.179426091263991e-05,10891
michael.,1,1.179426091263991e-05,10891
mess!,1,1.179426091263991e-05,10891
quin,1,1.179426091263991e-05,10891
"throat,",1,1.179426091263991e-05,10891
lodged,1,1.179426091263991e-05,10891
while!,1,1.179426091263991e-05,10891
"asleep,",1,1.179426091263991e-05,10891
emergency,1,1.179426091263991e-05,10891
clothes?,1,1.179426091263991e-05,10891
pidio,1,1.179426091263991e-05,10891
yes!!!!!!!!,1,1.179426091263991e-05,10891
rachel...,1,1.179426091263991e-05,10891
{and,1,1.179426091263991e-05,10891
ushers,1,1.179426091263991e-05,10891
bobcats?,1,1.179426091263991e-05,10891
miller?,1,1.179426091263991e-05,10891
marcel?,1,1.179426091263991e-05,10891
whaaat!,1,1.179426091263991e-05,10891
puff,1,1.179426091263991e-05,10891
closely),1,1.179426091263991e-05,10891
mess.),1,1.179426091263991e-05,10891
chandler!!!!,1,1.179426091263991e-05,10891
"marcel,",1,1.179426091263991e-05,10891
fully,1,1.179426091263991e-05,10891
blinky!,1,1.179426091263991e-05,10891
p,1,1.179426091263991e-05,10891
marcel!,1,1.179426091263991e-05,10891
appointment!,1,1.179426091263991e-05,10891
permission.,1,1.179426091263991e-05,10891
mimics,1,1.179426091263991e-05,10891
"""i""",1,1.179426091263991e-05,10891
(marcel,1,1.179426091263991e-05,10891
"song,",1,1.179426091263991e-05,10891
gosh.,1,1.179426091263991e-05,10891
mentioned,1,1.179426091263991e-05,10891
von,1,1.179426091263991e-05,10891
chart),1,1.179426091263991e-05,10891
e,1,1.179426091263991e-05,10891
trapp,1,1.179426091263991e-05,10891
run?,1,1.179426091263991e-05,10891
legs.),1,1.179426091263991e-05,10891
friendly,1,1.179426091263991e-05,10891
move?!,1,1.179426091263991e-05,10891
eyedropper.),1,1.179426091263991e-05,10891
squeezed,1,1.179426091263991e-05,10891
wet!,1,1.179426091263991e-05,10891
pillow's,1,1.179426091263991e-05,10891
drops.),1,1.179426091263991e-05,10891
avoid,1,1.179426091263991e-05,10891
123!,1,1.179426091263991e-05,10891
reconcile,1,1.179426091263991e-05,10891
sake?,1,1.179426091263991e-05,10891
"introduced,",1,1.179426091263991e-05,10891
who!,1,1.179426091263991e-05,10891
grammar?,1,1.179426091263991e-05,10891
correcting,1,1.179426091263991e-05,10891
"may,",1,1.179426091263991e-05,10891
coat.,1,1.179426091263991e-05,10891
lollipop.),1,1.179426091263991e-05,10891
times',1,1.179426091263991e-05,10891
d.,1,1.179426091263991e-05,10891
f,1,1.179426091263991e-05,10891
red!,1,1.179426091263991e-05,10891
race!,1,1.179426091263991e-05,10891
laugh.,1,1.179426091263991e-05,10891
(wandering,1,1.179426091263991e-05,10891
head.),1,1.179426091263991e-05,10891
ex-best,1,1.179426091263991e-05,10891
i-i'm,1,1.179426091263991e-05,10891
faking,1,1.179426091263991e-05,10891
hours?!,1,1.179426091263991e-05,10891
counter),1,1.179426091263991e-05,10891
tea.),1,1.179426091263991e-05,10891
yeah..,1,1.179426091263991e-05,10891
"reference,",1,1.179426091263991e-05,10891
'hello',1,1.179426091263991e-05,10891
longer!,1,1.179426091263991e-05,10891
did.),1,1.179426091263991e-05,10891
"tell,",1,1.179426091263991e-05,10891
counter.,1,1.179426091263991e-05,10891
him!!,1,1.179426091263991e-05,10891
gary's,1,1.179426091263991e-05,10891
(sitting,1,1.179426091263991e-05,10891
rach...,1,1.179426091263991e-05,10891
cries,1,1.179426091263991e-05,10891
flowers.,1,1.179426091263991e-05,10891
it.},1,1.179426091263991e-05,10891
resist,1,1.179426091263991e-05,10891
altar?,1,1.179426091263991e-05,10891
(sounding,1,1.179426091263991e-05,10891
ball!,1,1.179426091263991e-05,10891
vision's,1,1.179426091263991e-05,10891
ballplayers,1,1.179426091263991e-05,10891
ballplayer!,1,1.179426091263991e-05,10891
kids?,1,1.179426091263991e-05,10891
profit!,1,1.179426091263991e-05,10891
bowls!,1,1.179426091263991e-05,10891
ago?,1,1.179426091263991e-05,10891
gut-check,1,1.179426091263991e-05,10891
wipe,1,1.179426091263991e-05,10891
tissue,1,1.179426091263991e-05,10891
compromised!!,1,1.179426091263991e-05,10891
don't-don't,1,1.179426091263991e-05,10891
scratches,1,1.179426091263991e-05,10891
water!,1,1.179426091263991e-05,10891
cat's,1,1.179426091263991e-05,10891
myoh,1,1.179426091263991e-05,10891
dropper!,1,1.179426091263991e-05,10891
pressuring,1,1.179426091263991e-05,10891
300!!,1,1.179426091263991e-05,10891
barry.,1,1.179426091263991e-05,10891
cat!,1,1.179426091263991e-05,10891
scratches.),1,1.179426091263991e-05,10891
(rachel's,1,1.179426091263991e-05,10891
going--turn,1,1.179426091263991e-05,10891
first?,1,1.179426091263991e-05,10891
marcel.,1,1.179426091263991e-05,10891
"cincinnati,",1,1.179426091263991e-05,10891
"9,",1,1.179426091263991e-05,10891
"6,",1,1.179426091263991e-05,10891
fate,1,1.179426091263991e-05,10891
decide.,1,1.179426091263991e-05,10891
dice,1,1.179426091263991e-05,10891
bacon.,1,1.179426091263991e-05,10891
"heart,",1,1.179426091263991e-05,10891
yourselves,1,1.179426091263991e-05,10891
graduation,1,1.179426091263991e-05,10891
chit-chat?,1,1.179426091263991e-05,10891
"blinds,",1,1.179426091263991e-05,10891
"11,",1,1.179426091263991e-05,10891
ante.,1,1.179426091263991e-05,10891
no-no-no!,1,1.179426091263991e-05,10891
(deals,1,1.179426091263991e-05,10891
check.,1,1.179426091263991e-05,10891
way;,1,1.179426091263991e-05,10891
move!,1,1.179426091263991e-05,10891
"drawing,",1,1.179426091263991e-05,10891
8?!,1,1.179426091263991e-05,10891
birdie.,1,1.179426091263991e-05,10891
richme,1,1.179426091263991e-05,10891
"10,",1,1.179426091263991e-05,10891
approach,1,1.179426091263991e-05,10891
eyedropper,1,1.179426091263991e-05,10891
bible,1,1.179426091263991e-05,10891
unpack,1,1.179426091263991e-05,10891
same!,1,1.179426091263991e-05,10891
changes!,1,1.179426091263991e-05,10891
"fast,",1,1.179426091263991e-05,10891
poker.,1,1.179426091263991e-05,10891
snack!,1,1.179426091263991e-05,10891
kicked,1,1.179426091263991e-05,10891
"we,",1,1.179426091263991e-05,10891
others,1,1.179426091263991e-05,10891
side-by-side,1,1.179426091263991e-05,10891
ladies?,1,1.179426091263991e-05,10891
craps,1,1.179426091263991e-05,10891
priest,1,1.179426091263991e-05,10891
sign.,1,1.179426091263991e-05,10891
clear-cut,1,1.179426091263991e-05,10891
"lose,",1,1.179426091263991e-05,10891
"beg,",1,1.179426091263991e-05,10891
fate.,1,1.179426091263991e-05,10891
elevators.),1,1.179426091263991e-05,10891
pack?,1,1.179426091263991e-05,10891
eight!,1,1.179426091263991e-05,10891
dime,1,1.179426091263991e-05,10891
suite,1,1.179426091263991e-05,10891
steak,1,1.179426091263991e-05,10891
bunk,1,1.179426091263991e-05,10891
climbs,1,1.179426091263991e-05,10891
shoe?,1,1.179426091263991e-05,10891
ones?,1,1.179426091263991e-05,10891
he-,1,1.179426091263991e-05,10891
shoe.,1,1.179426091263991e-05,10891
tomorrow's,1,1.179426091263991e-05,10891
fourth.,1,1.179426091263991e-05,10891
ended,1,1.179426091263991e-05,10891
spray,1,1.179426091263991e-05,10891
tall,1,1.179426091263991e-05,10891
lysol,1,1.179426091263991e-05,10891
chair,1,1.179426091263991e-05,10891
chan-chan,1,1.179426091263991e-05,10891
remembered,1,1.179426091263991e-05,10891
"shoe,",1,1.179426091263991e-05,10891
"heckles,",1,1.179426091263991e-05,10891
vests?,1,1.179426091263991e-05,10891
monkey?,1,1.179426091263991e-05,10891
(phoebe's,1,1.179426091263991e-05,10891
(answers,1,1.179426091263991e-05,10891
damn!,1,1.179426091263991e-05,10891
eyedropper),1,1.179426091263991e-05,10891
mouth.),1,1.179426091263991e-05,10891
celebration,1,1.179426091263991e-05,10891
plane-aversary.,1,1.179426091263991e-05,10891
"own,",1,1.179426091263991e-05,10891
ani-vegas-ary!,1,1.179426091263991e-05,10891
seven.,1,1.179426091263991e-05,10891
(shaking,1,1.179426091263991e-05,10891
empty.,1,1.179426091263991e-05,10891
suitcase.),1,1.179426091263991e-05,10891
any?,1,1.179426091263991e-05,10891
won't!,1,1.179426091263991e-05,10891
chases,1,1.179426091263991e-05,10891
almost...?,1,1.179426091263991e-05,10891
"mindy,",1,1.179426091263991e-05,10891
hmm.,1,1.179426091263991e-05,10891
of...?,1,1.179426091263991e-05,10891
bartender),1,1.179426091263991e-05,10891
should've,1,1.179426091263991e-05,10891
animals.,1,1.179426091263991e-05,10891
mindy?,1,1.179426091263991e-05,10891
"present""",1,1.179426091263991e-05,10891
wonderful!,1,1.179426091263991e-05,10891
triplets!,1,1.179426091263991e-05,10891
nudity!,1,1.179426091263991e-05,10891
ditch,1,1.179426091263991e-05,10891
a-nevadaversary!,1,1.179426091263991e-05,10891
treeger,1,1.179426091263991e-05,10891


==> figures/zipfs/Phoebe.csv <==
types,counts,probs,total_unique
i,2603,0.03093800513454407,11470
you,2536,0.0301416753827137,11470
the,2122,0.025221070647523058,11470
to,1696,0.02015783968812399,11470
and,1601,0.01902871541314063,11470
a,1585,0.018838547114196063,11470
that,814,0.009674812208804793,11470
is,745,0.008854711419606351,11470
my,708,0.008414947228297043,11470
of,686,0.008153465817248264,11470
just,656,0.007796900256727204,11470
in,648,0.0077018161072549204,11470
it,647,0.007689930588570885,11470
so,638,0.007582960920414567,11470
this,565,0.006715318056479984,11470
"oh,",563,0.006691547019111914,11470
oh,526,0.006251782827802605,11470
have,510,0.00606161452885804,11470
her,473,0.005621850337548731,11470
what,472,0.005609964818864695,11470
with,466,0.005538651706760483,11470
but,463,0.005502995150708377,11470
for,444,0.0052771702957117046,11470
all,438,0.005205857183607492,11470
"okay,",427,0.005075116478083104,11470
we,419,0.0049800323286108205,11470
was,410,0.004873062660454502,11470
on,407,0.004837406104402396,11470
like,402,0.00477797851098222,11470
do,402,0.00477797851098222,11470
not,392,0.0046591233241418655,11470
your,390,0.0046353522867737945,11470
be,387,0.004599695730721689,11470
are,381,0.004528382618617477,11470
"yeah,",367,0.0043619853570409815,11470
at,348,0.00413616050204431,11470
me,347,0.004124274983360274,11470
"well,",345,0.004100503945992203,11470
know,336,0.0039935342778358845,11470
im,331,0.003934106684415708,11470
get,327,0.0038865646096795663,11470
he,327,0.0038865646096795663,11470
gonna,321,0.003815251497575354,11470
"no,",318,0.003779594941523248,11470
i'm,318,0.003779594941523248,11470
its,316,0.0037558239041551775,11470
can,306,0.003636968717314824,11470
she,305,0.0036250831986307883,11470
(she,294,0.003494342493106399,11470
about,282,0.003351716268897975,11470
it's,271,0.0032209755633735857,11470
up,270,0.00320909004468955,11470
really,267,0.003173433488637444,11470
dont,261,0.003102120376533232,11470
if,232,0.002757440334696206,11470
how,226,0.002686127222591994,11470
out,222,0.0026385851478558523,11470
don't,218,0.002591043073119711,11470
one,211,0.0025078444423314635,11470
think,211,0.0025078444423314635,11470
they,207,0.002460302367595322,11470
okay.,206,0.0024484168489112865,11470
youre,202,0.002400874774175145,11470
(to,201,0.00238898925549111,11470
thats,194,0.002305790624702862,11470
were,188,0.0022344775125986496,11470
"know,",186,0.002210706475230579,11470
hey!,185,0.0021988209565465436,11470
his,182,0.0021631644004944375,11470
then,182,0.0021631644004944375,11470
him,180,0.002139393363126367,11470
want,175,0.00207996576970619,11470
no,174,0.002068080251022155,11470
go,173,0.0020561947323381193,11470
did,171,0.0020324236949700483,11470
well,169,0.0020086526576019777,11470
would,164,0.001949225064181801,11470
got,161,0.0019135685081296948,11470
"umm,",160,0.0019016829894456593,11470
from,157,0.0018660264333935533,11470
you're,154,0.0018303698773414472,11470
you.,153,0.001818484358657412,11470
look,151,0.0017947133212893411,11470
"right,",146,0.0017352857278691643,11470
why,145,0.0017234002091851288,11470
see,144,0.0017115146905010935,11470
could,144,0.0017115146905010935,11470
come,143,0.001699629171817058,11470
yeah.,143,0.001699629171817058,11470
tell,142,0.0016877436531330227,11470
going,141,0.0016758581344489874,11470
it.,138,0.0016402015783968812,11470
there,135,0.001604545022344775,11470
good,134,0.0015926595036607398,11470
when,133,0.0015807739849767043,11470
no!,129,0.001533231910240563,11470
who,129,0.001533231910240563,11470
that's,126,0.0014975753541884567,11470
oh!,126,0.0014975753541884567,11470
or,122,0.0014500332794523153,11470
little,121,0.0014381477607682798,11470
because,120,0.0014262622420842446,11470
as,116,0.001378720167348103,11470
over,115,0.0013668346486640677,11470
right,115,0.0013668346486640677,11470
back,114,0.0013549491299800324,11470
what?,114,0.0013549491299800324,11470
"so,",114,0.0013549491299800324,11470
maybe,113,0.001343063611295997,11470
me.,112,0.0013311780926119616,11470
god!,112,0.0013311780926119616,11470
had,112,0.0013311780926119616,11470
"hey,",112,0.0013311780926119616,11470
love,108,0.00128363601787582,11470
should,107,0.0012717504991917848,11470
yeah!,106,0.0012598649805077493,11470
some,105,0.001247979461823714,11470
make,103,0.0012242084244556432,11470
an,101,0.0012004373870875724,11470
"ooh,",101,0.0012004373870875724,11470
now,97,0.001152895312351431,11470
can't,96,0.0011410097936673956,11470
say,96,0.0011410097936673956,11470
cant,96,0.0011410097936673956,11470
thank,96,0.0011410097936673956,11470
no.,95,0.0011291242749833603,11470
here,94,0.0011172387562993248,11470
never,94,0.0011172387562993248,11470
been,93,0.0011053532376152895,11470
he's,92,0.0010934677189312542,11470
down,92,0.0010934677189312542,11470
rachel,91,0.0010815822002472187,11470
them,91,0.0010815822002472187,11470
"um,",90,0.0010696966815631835,11470
something,90,0.0010696966815631835,11470
yknow,90,0.0010696966815631835,11470
take,90,0.0010696966815631835,11470
guys,90,0.0010696966815631835,11470
hes,89,0.001057811162879148,11470
guy,89,0.001057811162879148,11470
ross,88,0.0010459256441951127,11470
wanna,87,0.0010340401255110774,11470
mean,87,0.0010340401255110774,11470
monica,87,0.0010340401255110774,11470
"ok,",86,0.001022154606827042,11470
it!,86,0.001022154606827042,11470
y'know,85,0.0010102690881430066,11470
has,85,0.0010102690881430066,11470
"god,",85,0.0010102690881430066,11470
thought,84,0.0009983835694589711,11470
time,84,0.0009983835694589711,11470
(they,82,0.0009746125320909004,11470
where,81,0.0009627270134068651,11470
"you,",81,0.0009627270134068651,11470
okay,81,0.0009627270134068651,11470
very,81,0.0009627270134068651,11470
give,80,0.0009508414947228297,11470
will,80,0.0009508414947228297,11470
know.,80,0.0009508414947228297,11470
that.,80,0.0009508414947228297,11470
looks,79,0.0009389559760387944,11470
said,76,0.0009032994199866882,11470
you!,76,0.0009032994199866882,11470
talk,75,0.0008914139013026528,11470
didnt,75,0.0008914139013026528,11470
still,74,0.0008795283826186174,11470
right.,74,0.0008795283826186174,11470
joey,73,0.0008676428639345821,11470
phoebe,73,0.0008676428639345821,11470
even,73,0.0008676428639345821,11470
chandler,71,0.0008438718265665114,11470
am,71,0.0008438718265665114,11470
"y'know,",70,0.000831986307882476,11470
yeah,69,0.0008201007891984406,11470
let,69,0.0008201007891984406,11470
believe,68,0.0008082152705144053,11470
oh.,68,0.0008082152705144053,11470
into,67,0.0007963297518303699,11470
"look,",66,0.0007844442331463345,11470
people,66,0.0007844442331463345,11470
off,66,0.0007844442331463345,11470
does,66,0.0007844442331463345,11470
didn't,66,0.0007844442331463345,11470
sorry.,65,0.0007725587144622991,11470
which,65,0.0007725587144622991,11470
hey,64,0.0007606731957782637,11470
way,63,0.0007487876770942283,11470
great,63,0.0007487876770942283,11470
feel,63,0.0007487876770942283,11470
need,62,0.0007369021584101931,11470
around,62,0.0007369021584101931,11470
by,62,0.0007369021584101931,11470
here.,61,0.0007250166397261577,11470
"it,",61,0.0007250166397261577,11470
first,61,0.0007250166397261577,11470
it?,61,0.0007250166397261577,11470
two,61,0.0007250166397261577,11470
put,60,0.0007131311210421223,11470
"sorry,",59,0.0007012456023580869,11470
okay?,59,0.0007012456023580869,11470
ill,58,0.0006893600836740515,11470
us,58,0.0006893600836740515,11470
i'll,58,0.0006893600836740515,11470
much,57,0.0006774745649900162,11470
wow!,57,0.0006774745649900162,11470
starts,57,0.0006774745649900162,11470
you?,56,0.0006655890463059808,11470
only,56,0.0006655890463059808,11470
doing,56,0.0006655890463059808,11470
call,56,0.0006655890463059808,11470
having,55,0.0006537035276219454,11470
other,55,0.0006537035276219454,11470
hi!,55,0.0006537035276219454,11470
'cause,54,0.00064181800893791,11470
after,54,0.00064181800893791,11470
any,53,0.0006299324902538746,11470
last,53,0.0006299324902538746,11470
"wait,",53,0.0006299324902538746,11470
these,53,0.0006299324902538746,11470
cause,52,0.0006180469715698393,11470
"monica,",52,0.0006180469715698393,11470
new,52,0.0006180469715698393,11470
"me,",52,0.0006180469715698393,11470
our,52,0.0006180469715698393,11470
"now,",52,0.0006180469715698393,11470
great!,51,0.000606161452885804,11470
(entering),51,0.000606161452885804,11470
too,51,0.000606161452885804,11470
thing,51,0.000606161452885804,11470
me!,50,0.0005942759342017686,11470
"mean,",50,0.0005942759342017686,11470
gets,50,0.0005942759342017686,11470
too.,50,0.0005942759342017686,11470
stop,50,0.0005942759342017686,11470
big,49,0.0005823904155177332,11470
"ross,",49,0.0005823904155177332,11470
this.,49,0.0005823904155177332,11470
ask,49,0.0005823904155177332,11470
totally,49,0.0005823904155177332,11470
more,49,0.0005823904155177332,11470
"yes,",48,0.0005705048968336978,11470
what?!,48,0.0005705048968336978,11470
lets,48,0.0005705048968336978,11470
wanted,48,0.0005705048968336978,11470
someone,47,0.0005586193781496624,11470
kinda,47,0.0005586193781496624,11470
(pause),47,0.0005586193781496624,11470
"yknow,",47,0.0005586193781496624,11470
hey.,47,0.0005586193781496624,11470
find,46,0.0005467338594656271,11470
what's,46,0.0005467338594656271,11470
ive,45,0.0005348483407815917,11470
shes,45,0.0005348483407815917,11470
"ohh,",45,0.0005348483407815917,11470
we're,45,0.0005348483407815917,11470
happy,45,0.0005348483407815917,11470
she's,45,0.0005348483407815917,11470
ooh!,44,0.0005229628220975563,11470
wait,44,0.0005229628220975563,11470
"uh,",44,0.0005229628220975563,11470
now.,44,0.0005229628220975563,11470
"guys,",43,0.000511077303413521,11470
i-i,43,0.000511077303413521,11470
whats,43,0.000511077303413521,11470
than,43,0.000511077303413521,11470
know!,42,0.0004991917847294856,11470
work,42,0.0004991917847294856,11470
"but,",42,0.0004991917847294856,11470
each,42,0.0004991917847294856,11470
i've,42,0.0004991917847294856,11470
both,42,0.0004991917847294856,11470
those,42,0.0004991917847294856,11470
"what,",42,0.0004991917847294856,11470
"like,",41,0.0004873062660454502,11470
gotta,41,0.0004873062660454502,11470
good.,41,0.0004873062660454502,11470
him.,41,0.0004873062660454502,11470
another,41,0.0004873062660454502,11470
mike,41,0.0004873062660454502,11470
made,41,0.0004873062660454502,11470
ever,40,0.00047542074736141483,11470
keep,40,0.00047542074736141483,11470
their,40,0.00047542074736141483,11470
really?,40,0.00047542074736141483,11470
long,40,0.00047542074736141483,11470
always,40,0.00047542074736141483,11470
rachel),39,0.0004635352286773795,11470
anything,39,0.0004635352286773795,11470
hear,39,0.0004635352286773795,11470
doesnt,39,0.0004635352286773795,11470
talking,39,0.0004635352286773795,11470
old,39,0.0004635352286773795,11470
that?,39,0.0004635352286773795,11470
why?,39,0.0004635352286773795,11470
her.,39,0.0004635352286773795,11470
go.,39,0.0004635352286773795,11470
things,39,0.0004635352286773795,11470
okay!,39,0.0004635352286773795,11470
play,39,0.0004635352286773795,11470
theyre,39,0.0004635352286773795,11470
getting,39,0.0004635352286773795,11470
name,39,0.0004635352286773795,11470
doesn't,39,0.0004635352286773795,11470
help,38,0.0004516497099933441,11470
might,38,0.0004516497099933441,11470
went,38,0.0004516497099933441,11470
better,38,0.0004516497099933441,11470
(the,38,0.0004516497099933441,11470
monica),37,0.0004397641913093087,11470
kind,36,0.0004278786726252734,11470
they're,36,0.0004278786726252734,11470
head,36,0.0004278786726252734,11470
her.),36,0.0004278786726252734,11470
left,36,0.0004278786726252734,11470
lot,36,0.0004278786726252734,11470
yeah?,36,0.0004278786726252734,11470
looking,36,0.0004278786726252734,11470
start,36,0.0004278786726252734,11470
"joey,",36,0.0004278786726252734,11470
(points,36,0.0004278786726252734,11470
there's,36,0.0004278786726252734,11470
best,36,0.0004278786726252734,11470
three,35,0.000415993153941238,11470
actually,35,0.000415993153941238,11470
"and,",35,0.000415993153941238,11470
out.,35,0.000415993153941238,11470
again.,35,0.000415993153941238,11470
sorry,35,0.000415993153941238,11470
goes,34,0.00040410763525720265,11470
told,34,0.00040410763525720265,11470
her),34,0.00040410763525720265,11470
(joey,34,0.00040410763525720265,11470
coming,34,0.00040410763525720265,11470
guess,34,0.00040410763525720265,11470
(monica,34,0.00040410763525720265,11470
remember,34,0.00040410763525720265,11470
(starts,33,0.00039222211657316726,11470
probably,33,0.00039222211657316726,11470
hi,33,0.00039222211657316726,11470
let's,33,0.00039222211657316726,11470
"wow,",33,0.00039222211657316726,11470
go!,33,0.00039222211657316726,11470
stuff,33,0.00039222211657316726,11470
hand,33,0.00039222211657316726,11470
walks,32,0.00038033659788913187,11470
here!,32,0.00038033659788913187,11470
phone),32,0.00038033659788913187,11470
there.,32,0.00038033659788913187,11470
right?,32,0.00038033659788913187,11470
up.,32,0.00038033659788913187,11470
through,32,0.00038033659788913187,11470
joey),31,0.00036845107920509653,11470
friend,31,0.00036845107920509653,11470
wait!,31,0.00036845107920509653,11470
hands,31,0.00036845107920509653,11470
nice,31,0.00036845107920509653,11470
away,31,0.00036845107920509653,11470
next,31,0.00036845107920509653,11470
"just,",31,0.00036845107920509653,11470
already,31,0.00036845107920509653,11470
being,31,0.00036845107920509653,11470
try,31,0.00036845107920509653,11470
gave,30,0.00035656556052106114,11470
mom,30,0.00035656556052106114,11470
eat,30,0.00035656556052106114,11470
guys!,30,0.00035656556052106114,11470
move,30,0.00035656556052106114,11470
yes!,30,0.00035656556052106114,11470
"listen,",30,0.00035656556052106114,11470
that!,30,0.00035656556052106114,11470
miss,30,0.00035656556052106114,11470
ok.,30,0.00035656556052106114,11470
(singing),30,0.00035656556052106114,11470
"see,",30,0.00035656556052106114,11470
ross),29,0.00034468004183702575,11470
phone,29,0.00034468004183702575,11470
uhm...,29,0.00034468004183702575,11470
(rachel,29,0.00034468004183702575,11470
thanks.,29,0.00034468004183702575,11470
pretty,29,0.00034468004183702575,11470
also,29,0.00034468004183702575,11470
theres,29,0.00034468004183702575,11470
good!,29,0.00034468004183702575,11470
"hi,",29,0.00034468004183702575,11470
living,29,0.00034468004183702575,11470
(he,29,0.00034468004183702575,11470
such,29,0.00034468004183702575,11470
"that,",29,0.00034468004183702575,11470
hi.,29,0.00034468004183702575,11470
every,29,0.00034468004183702575,11470
sure,28,0.0003327945231529904,11470
turns,28,0.0003327945231529904,11470
on!,28,0.0003327945231529904,11470
please,28,0.0003327945231529904,11470
"rachel,",28,0.0003327945231529904,11470
friends,28,0.0003327945231529904,11470
huh?,28,0.0003327945231529904,11470
day,28,0.0003327945231529904,11470
isnt,28,0.0003327945231529904,11470
same,28,0.0003327945231529904,11470
chandler),28,0.0003327945231529904,11470
trying,28,0.0003327945231529904,11470
"please,",28,0.0003327945231529904,11470
everyone,28,0.0003327945231529904,11470
bad,28,0.0003327945231529904,11470
"on,",28,0.0003327945231529904,11470
nothing,28,0.0003327945231529904,11470
do.,28,0.0003327945231529904,11470
whole,27,0.000320909004468955,11470
before,27,0.000320909004468955,11470
too!,27,0.000320909004468955,11470
"good,",27,0.000320909004468955,11470
live,27,0.000320909004468955,11470
bring,27,0.000320909004468955,11470
this?,27,0.000320909004468955,11470
takes,27,0.000320909004468955,11470
one.,27,0.000320909004468955,11470
him),27,0.000320909004468955,11470
wants,27,0.000320909004468955,11470
man,27,0.000320909004468955,11470
hard,27,0.000320909004468955,11470
found,27,0.000320909004468955,11470
"alright,",27,0.000320909004468955,11470
came,26,0.00030902348578491963,11470
time.,26,0.00030902348578491963,11470
me?,26,0.00030902348578491963,11470
meet,26,0.00030902348578491963,11470
yknow?,26,0.00030902348578491963,11470
uh-huh.,26,0.00030902348578491963,11470
massage,26,0.00030902348578491963,11470
took,26,0.00030902348578491963,11470
fun,26,0.00030902348578491963,11470
wont,26,0.00030902348578491963,11470
this!,25,0.0002971379671008843,11470
door,25,0.0002971379671008843,11470
(looking,25,0.0002971379671008843,11470
money,25,0.0002971379671008843,11470
everything,25,0.0002971379671008843,11470
god.,25,0.0002971379671008843,11470
chandler.,25,0.0002971379671008843,11470
here?,25,0.0002971379671008843,11470
fine.,25,0.0002971379671008843,11470
him!,25,0.0002971379671008843,11470
else,25,0.0002971379671008843,11470
do!,25,0.0002971379671008843,11470
face,24,0.0002852524484168489,11470
use,24,0.0002852524484168489,11470
puts,24,0.0002852524484168489,11470
phoebe.,24,0.0002852524484168489,11470
(on,24,0.0002852524484168489,11470
"chandler,",24,0.0002852524484168489,11470
kill,24,0.0002852524484168489,11470
fine!,24,0.0002852524484168489,11470
joey!,24,0.0002852524484168489,11470
baby,24,0.0002852524484168489,11470
ok,24,0.0002852524484168489,11470
yes.,24,0.0002852524484168489,11470
must,24,0.0002852524484168489,11470
behind,23,0.00027336692973281356,11470
great.,23,0.00027336692973281356,11470
(looks,23,0.00027336692973281356,11470
excuse,23,0.00027336692973281356,11470
leave,23,0.00027336692973281356,11470
(listens),23,0.00027336692973281356,11470
out!,23,0.00027336692973281356,11470
hate,23,0.00027336692973281356,11470
yay!,23,0.00027336692973281356,11470
up),23,0.00027336692973281356,11470
guy.,23,0.00027336692973281356,11470
her!,22,0.00026148141104877817,11470
guys.,22,0.00026148141104877817,11470
(in,22,0.00026148141104877817,11470
do?,22,0.00026148141104877817,11470
used,22,0.00026148141104877817,11470
y'know?,22,0.00026148141104877817,11470
supposed,22,0.00026148141104877817,11470
knew,22,0.00026148141104877817,11470
"this,",22,0.00026148141104877817,11470
care,22,0.00026148141104877817,11470
married,22,0.00026148141104877817,11470
turn,22,0.00026148141104877817,11470
grabs,22,0.00026148141104877817,11470
"fine,",22,0.00026148141104877817,11470
i'd,22,0.00026148141104877817,11470
(ross,21,0.0002495958923647428,11470
joey.,21,0.0002495958923647428,11470
forget,21,0.0002495958923647428,11470
making,21,0.0002495958923647428,11470
ohh!,21,0.0002495958923647428,11470
except,21,0.0002495958923647428,11470
him.),21,0.0002495958923647428,11470
umm,21,0.0002495958923647428,11470
"her,",21,0.0002495958923647428,11470
woman,21,0.0002495958923647428,11470
"really,",21,0.0002495958923647428,11470
"him,",21,0.0002495958923647428,11470
kiss,21,0.0002495958923647428,11470
is.,21,0.0002495958923647428,11470
sure!,21,0.0002495958923647428,11470
(goes,21,0.0002495958923647428,11470
(sees,21,0.0002495958923647428,11470
"say,",20,0.00023771037368070742,11470
god,20,0.00023771037368070742,11470
bad.,20,0.00023771037368070742,11470
playing,20,0.00023771037368070742,11470
anyone,20,0.00023771037368070742,11470
wedding,20,0.00023771037368070742,11470
hang,20,0.00023771037368070742,11470
back.,20,0.00023771037368070742,11470
"up,",20,0.00023771037368070742,11470
listen,20,0.00023771037368070742,11470
thing.,20,0.00023771037368070742,11470
real,20,0.00023771037368070742,11470
on.,20,0.00023771037368070742,11470
again,20,0.00023771037368070742,11470
wouldnt,20,0.00023771037368070742,11470
(hands,20,0.00023771037368070742,11470
look!,20,0.00023771037368070742,11470
it.),20,0.00023771037368070742,11470
on?,20,0.00023771037368070742,11470
la,19,0.00022582485499667205,11470
(chandler,19,0.00022582485499667205,11470
high,19,0.00022582485499667205,11470
really?!,19,0.00022582485499667205,11470
change,19,0.00022582485499667205,11470
wearing,19,0.00022582485499667205,11470
frank,19,0.00022582485499667205,11470
ross.,19,0.00022582485499667205,11470
hold,19,0.00022582485499667205,11470
rachel.,19,0.00022582485499667205,11470
means,19,0.00022582485499667205,11470
thinking,19,0.00022582485499667205,11470
makes,19,0.00022582485499667205,11470
together.,19,0.00022582485499667205,11470
uh,19,0.00022582485499667205,11470
while,19,0.00022582485499667205,11470
up!,19,0.00022582485499667205,11470
may,19,0.00022582485499667205,11470
right!,19,0.00022582485499667205,11470
up.),19,0.00022582485499667205,11470
done,18,0.0002139393363126367,11470
picks,18,0.0002139393363126367,11470
broke,18,0.0002139393363126367,11470
ready,18,0.0002139393363126367,11470
"uh-huh,",18,0.0002139393363126367,11470
sounds,18,0.0002139393363126367,11470
one!,18,0.0002139393363126367,11470
monica.,18,0.0002139393363126367,11470
open,18,0.0002139393363126367,11470
ross!,18,0.0002139393363126367,11470
walk,18,0.0002139393363126367,11470
"here,",18,0.0002139393363126367,11470
youve,18,0.0002139393363126367,11470
hell,18,0.0002139393363126367,11470
sex,18,0.0002139393363126367,11470
taking,18,0.0002139393363126367,11470
course,18,0.0002139393363126367,11470
id,18,0.0002139393363126367,11470
picture,18,0.0002139393363126367,11470
youll,18,0.0002139393363126367,11470
buy,18,0.0002139393363126367,11470
heard,18,0.0002139393363126367,11470
(gets,18,0.0002139393363126367,11470
started,18,0.0002139393363126367,11470
holds,17,0.00020205381762860132,11470
date,17,0.00020205381762860132,11470
wish,17,0.00020205381762860132,11470
and...,17,0.00020205381762860132,11470
whos,17,0.00020205381762860132,11470
ones,17,0.00020205381762860132,11470
own,17,0.00020205381762860132,11470
them!,17,0.00020205381762860132,11470
"then,",17,0.00020205381762860132,11470
killed,17,0.00020205381762860132,11470
called,17,0.00020205381762860132,11470
under,17,0.00020205381762860132,11470
and-and,17,0.00020205381762860132,11470
isn't,17,0.00020205381762860132,11470
(phoebe,17,0.00020205381762860132,11470
them.,17,0.00020205381762860132,11470
pick,17,0.00020205381762860132,11470
run,17,0.00020205381762860132,11470
him?,17,0.00020205381762860132,11470
us.,17,0.00020205381762860132,11470
since,17,0.00020205381762860132,11470
sure.,17,0.00020205381762860132,11470
monica!,17,0.00020205381762860132,11470
off.,17,0.00020205381762860132,11470
dog,17,0.00020205381762860132,11470
saying,17,0.00020205381762860132,11470
sit,17,0.00020205381762860132,11470
somebody,17,0.00020205381762860132,11470
monicas,17,0.00020205381762860132,11470
lost,17,0.00020205381762860132,11470
mother,17,0.00020205381762860132,11470
"i,",16,0.00019016829894456593,11470
"rach,",16,0.00019016829894456593,11470
mr.,16,0.00019016829894456593,11470
know...,16,0.00019016829894456593,11470
night,16,0.00019016829894456593,11470
front,16,0.00019016829894456593,11470
once,16,0.00019016829894456593,11470
"do,",16,0.00019016829894456593,11470
(gasps),16,0.00019016829894456593,11470
(walks,16,0.00019016829894456593,11470
couple,16,0.00019016829894456593,11470
dinner,16,0.00019016829894456593,11470
telling,16,0.00019016829894456593,11470
stay,16,0.00019016829894456593,11470
(grabs,16,0.00019016829894456593,11470
show,16,0.00019016829894456593,11470
mad,16,0.00019016829894456593,11470
are.,16,0.00019016829894456593,11470
party,16,0.00019016829894456593,11470
end,16,0.00019016829894456593,11470
set,16,0.00019016829894456593,11470
is!,16,0.00019016829894456593,11470
place.,16,0.00019016829894456593,11470
wrong,16,0.00019016829894456593,11470
down.,16,0.00019016829894456593,11470
opens,16,0.00019016829894456593,11470
"or,",16,0.00019016829894456593,11470
years,15,0.00017828278026053057,11470
person,15,0.00017828278026053057,11470
wait.,15,0.00017828278026053057,11470
"go,",15,0.00017828278026053057,11470
place,15,0.00017828278026053057,11470
"there,",15,0.00017828278026053057,11470
comes,15,0.00017828278026053057,11470
gives,15,0.00017828278026053057,11470
apartment,15,0.00017828278026053057,11470
check,15,0.00017828278026053057,11470
rachel?,15,0.00017828278026053057,11470
most,15,0.00017828278026053057,11470
up?,15,0.00017828278026053057,11470
voice),15,0.00017828278026053057,11470
now?,15,0.00017828278026053057,11470
in.,15,0.00017828278026053057,11470
ass.,15,0.00017828278026053057,11470
thanks,15,0.00017828278026053057,11470
please!,15,0.00017828278026053057,11470
definitely,15,0.00017828278026053057,11470
sits,15,0.00017828278026053057,11470
see?,15,0.00017828278026053057,11470
break,15,0.00017828278026053057,11470
between,15,0.00017828278026053057,11470
out.),15,0.00017828278026053057,11470
says,15,0.00017828278026053057,11470
"no-no,",15,0.00017828278026053057,11470
babies,15,0.00017828278026053057,11470
until,15,0.00017828278026053057,11470
back!,14,0.0001663972615764952,11470
runs,14,0.0001663972615764952,11470
hope,14,0.0001663972615764952,11470
ok?,14,0.0001663972615764952,11470
five,14,0.0001663972615764952,11470
read,14,0.0001663972615764952,11470
enough,14,0.0001663972615764952,11470
seen,14,0.0001663972615764952,11470
sitting,14,0.0001663972615764952,11470
life,14,0.0001663972615764952,11470
six,14,0.0001663972615764952,11470
hair,14,0.0001663972615764952,11470
who's,14,0.0001663972615764952,11470
thinks,14,0.0001663972615764952,11470
you've,14,0.0001663972615764952,11470
lived,14,0.0001663972615764952,11470
naked,14,0.0001663972615764952,11470
way.,14,0.0001663972615764952,11470
seems,14,0.0001663972615764952,11470
"too,",14,0.0001663972615764952,11470
it),14,0.0001663972615764952,11470
running,14,0.0001663972615764952,11470
baby.,14,0.0001663972615764952,11470
anymore.,14,0.0001663972615764952,11470
asked,14,0.0001663972615764952,11470
mike's,14,0.0001663972615764952,11470
happened,14,0.0001663972615764952,11470
her?,14,0.0001663972615764952,11470
not?,14,0.0001663972615764952,11470
seeing,14,0.0001663972615764952,11470
almost,14,0.0001663972615764952,11470
sweet,14,0.0001663972615764952,11470
bye!,14,0.0001663972615764952,11470
now!,14,0.0001663972615764952,11470
no!!,13,0.00015451174289245981,11470
without,13,0.00015451174289245981,11470
side,13,0.00015451174289245981,11470
again),13,0.00015451174289245981,11470
tonight.,13,0.00015451174289245981,11470
(takes,13,0.00015451174289245981,11470
eyes,13,0.00015451174289245981,11470
havent,13,0.00015451174289245981,11470
anything.,13,0.00015451174289245981,11470
"mike,",13,0.00015451174289245981,11470
"ugh,",13,0.00015451174289245981,11470
we'll,13,0.00015451174289245981,11470
saw,13,0.00015451174289245981,11470
stupid,13,0.00015451174289245981,11470
chandler?,13,0.00015451174289245981,11470
ass,13,0.00015451174289245981,11470
table,13,0.00015451174289245981,11470
so...,13,0.00015451174289245981,11470
pregnant,13,0.00015451174289245981,11470
david,13,0.00015451174289245981,11470
rachel's,13,0.00015451174289245981,11470
part,13,0.00015451174289245981,11470
door),13,0.00015451174289245981,11470
crazy,13,0.00015451174289245981,11470
cute,13,0.00015451174289245981,11470
fun.,13,0.00015451174289245981,11470
important,13,0.00015451174289245981,11470
moving,13,0.00015451174289245981,11470
"nothing,",13,0.00015451174289245981,11470
off.),13,0.00015451174289245981,11470
piece,12,0.00014262622420842445,11470
house,12,0.00014262622420842445,11470
hello.,12,0.00014262622420842445,11470
haven't,12,0.00014262622420842445,11470
rest,12,0.00014262622420842445,11470
"hello,",12,0.00014262622420842445,11470
top,12,0.00014262622420842445,11470
song,12,0.00014262622420842445,11470
again!,12,0.00014262622420842445,11470
one?,12,0.00014262622420842445,11470
carrying,12,0.00014262622420842445,11470
(entering,12,0.00014262622420842445,11470
glad,12,0.00014262622420842445,11470
(as,12,0.00014262622420842445,11470
touch,12,0.00014262622420842445,11470
bye.,12,0.00014262622420842445,11470
ew!,12,0.00014262622420842445,11470
brought,12,0.00014262622420842445,11470
perfect,12,0.00014262622420842445,11470
girl,12,0.00014262622420842445,11470
yes,12,0.00014262622420842445,11470
door.),12,0.00014262622420842445,11470
then.,12,0.00014262622420842445,11470
just...,12,0.00014262622420842445,11470
chandler!,12,0.00014262622420842445,11470
won't,12,0.00014262622420842445,11470
"time,",12,0.00014262622420842445,11470
birth,12,0.00014262622420842445,11470
sees,12,0.00014262622420842445,11470
"not,",12,0.00014262622420842445,11470
ohh.,12,0.00014262622420842445,11470
dance,12,0.00014262622420842445,11470
(picks,12,0.00014262622420842445,11470
number,12,0.00014262622420842445,11470
working,12,0.00014262622420842445,11470
monica's,12,0.00014262622420842445,11470
luck,12,0.00014262622420842445,11470
again.),12,0.00014262622420842445,11470
kick,12,0.00014262622420842445,11470
sleep,12,0.00014262622420842445,11470
away.),12,0.00014262622420842445,11470
happened?,12,0.00014262622420842445,11470
met,12,0.00014262622420842445,11470
few,12,0.00014262622420842445,11470
phone.),12,0.00014262622420842445,11470
friends.,12,0.00014262622420842445,11470
"sure,",12,0.00014262622420842445,11470
throws,12,0.00014262622420842445,11470
bit,12,0.00014262622420842445,11470
free,12,0.00014262622420842445,11470
stuff.,12,0.00014262622420842445,11470
"out,",12,0.00014262622420842445,11470
throw,12,0.00014262622420842445,11470
time!,12,0.00014262622420842445,11470
else?,11,0.00013074070552438909,11470
"again,",11,0.00013074070552438909,11470
"guy,",11,0.00013074070552438909,11470
hello?,11,0.00013074070552438909,11470
crazy.,11,0.00013074070552438909,11470
huge,11,0.00013074070552438909,11470
yourself,11,0.00013074070552438909,11470
day.,11,0.00013074070552438909,11470
"is,",11,0.00013074070552438909,11470
please?,11,0.00013074070552438909,11470
room),11,0.00013074070552438909,11470
second,11,0.00013074070552438909,11470
"why,",11,0.00013074070552438909,11470
doing?,11,0.00013074070552438909,11470
kisses,11,0.00013074070552438909,11470
you...,11,0.00013074070552438909,11470
night.,11,0.00013074070552438909,11470
onto,11,0.00013074070552438909,11470
rachel.),11,0.00013074070552438909,11470
(turns,11,0.00013074070552438909,11470
room,11,0.00013074070552438909,11470
"uhm,",11,0.00013074070552438909,11470
fact,11,0.00013074070552438909,11470
none,11,0.00013074070552438909,11470
understand,11,0.00013074070552438909,11470
hug,11,0.00013074070552438909,11470
ring,11,0.00013074070552438909,11470
inside,11,0.00013074070552438909,11470
not!,11,0.00013074070552438909,11470
four,11,0.00013074070552438909,11470
leave),11,0.00013074070552438909,11470
wouldn't,11,0.00013074070552438909,11470
together,11,0.00013074070552438909,11470
ross?,11,0.00013074070552438909,11470
bet,11,0.00013074070552438909,11470
everybody,11,0.00013074070552438909,11470
street,11,0.00013074070552438909,11470
table),11,0.00013074070552438909,11470
"phoebe,",11,0.00013074070552438909,11470
couldn't,11,0.00013074070552438909,11470
"thing,",11,0.00013074070552438909,11470
everything.,11,0.00013074070552438909,11470
people.,11,0.00013074070552438909,11470
"cat,",11,0.00013074070552438909,11470
window),11,0.00013074070552438909,11470
"one,",11,0.00013074070552438909,11470
much.,11,0.00013074070552438909,11470
coffee,11,0.00013074070552438909,11470
out?,11,0.00013074070552438909,11470
holding,11,0.00013074070552438909,11470
there!,11,0.00013074070552438909,11470
nods,11,0.00013074070552438909,11470
guitar,11,0.00013074070552438909,11470
food,11,0.00013074070552438909,11470
smelly,11,0.00013074070552438909,11470
there?,11,0.00013074070552438909,11470
water,11,0.00013074070552438909,11470
okay...,11,0.00013074070552438909,11470
hand.),11,0.00013074070552438909,11470
marry,11,0.00013074070552438909,11470
many,11,0.00013074070552438909,11470
buffay.,11,0.00013074070552438909,11470
problem,11,0.00013074070552438909,11470
least,11,0.00013074070552438909,11470
you'll,11,0.00013074070552438909,11470
mouth,11,0.00013074070552438909,11470
leaving,11,0.00013074070552438909,11470
sexy,11,0.00013074070552438909,11470
bunch,11,0.00013074070552438909,11470
rachels,11,0.00013074070552438909,11470
birthday,11,0.00013074070552438909,11470
"down,",11,0.00013074070552438909,11470
wasn't,11,0.00013074070552438909,11470
(holds,11,0.00013074070552438909,11470
father,11,0.00013074070552438909,11470
down),10,0.00011885518684035371,11470
"together,",10,0.00011885518684035371,11470
"great,",10,0.00011885518684035371,11470
hello,10,0.00011885518684035371,11470
obviously,10,0.00011885518684035371,11470
clothes,10,0.00011885518684035371,11470
them.),10,0.00011885518684035371,11470
parents,10,0.00011885518684035371,11470
go?,10,0.00011885518684035371,11470
im-im,10,0.00011885518684035371,11470
work.,10,0.00011885518684035371,11470
god!!,10,0.00011885518684035371,11470
"day,",10,0.00011885518684035371,11470
feels,10,0.00011885518684035371,11470
cannot,10,0.00011885518684035371,11470
thanks!,10,0.00011885518684035371,11470
yet.,10,0.00011885518684035371,11470
(shocked),10,0.00011885518684035371,11470
different,10,0.00011885518684035371,11470
beautiful,10,0.00011885518684035371,11470
anything!,10,0.00011885518684035371,11470
"was,",10,0.00011885518684035371,11470
tried,10,0.00011885518684035371,11470
pay,10,0.00011885518684035371,11470
outside,10,0.00011885518684035371,11470
world,10,0.00011885518684035371,11470
"back,",10,0.00011885518684035371,11470
decided,10,0.00011885518684035371,11470
(puts,10,0.00011885518684035371,11470
loves,10,0.00011885518684035371,11470
walking,10,0.00011885518684035371,11470
moves,10,0.00011885518684035371,11470
home,10,0.00011885518684035371,11470
room.,10,0.00011885518684035371,11470
arent,10,0.00011885518684035371,11470
all.,10,0.00011885518684035371,11470
see.,10,0.00011885518684035371,11470
"all,",10,0.00011885518684035371,11470
you'd,10,0.00011885518684035371,11470
together?,10,0.00011885518684035371,11470
though.,10,0.00011885518684035371,11470
box,10,0.00011885518684035371,11470
"them,",10,0.00011885518684035371,11470
nothing.,10,0.00011885518684035371,11470
mrs.,10,0.00011885518684035371,11470
soon,10,0.00011885518684035371,11470
christmas,10,0.00011885518684035371,11470
figure,10,0.00011885518684035371,11470
wrote,10,0.00011885518684035371,11470
able,10,0.00011885518684035371,11470
speak,10,0.00011885518684035371,11470
am.,10,0.00011885518684035371,11470
special,10,0.00011885518684035371,11470
-,10,0.00011885518684035371,11470
car,10,0.00011885518684035371,11470
yet?,10,0.00011885518684035371,11470
"said,",10,0.00011885518684035371,11470
cool!,10,0.00011885518684035371,11470
wrong.,10,0.00011885518684035371,11470
out),10,0.00011885518684035371,11470
fire,10,0.00011885518684035371,11470
watch,10,0.00011885518684035371,11470
against,10,0.00011885518684035371,11470
giving,10,0.00011885518684035371,11470
pregnant.,10,0.00011885518684035371,11470
"bed,",10,0.00011885518684035371,11470
something.,10,0.00011885518684035371,11470
sweet.,10,0.00011885518684035371,11470
"anyway,",10,0.00011885518684035371,11470
here's,10,0.00011885518684035371,11470
days,10,0.00011885518684035371,11470
accent),10,0.00011885518684035371,11470
fun!,9,0.00010696966815631834,11470
alice,9,0.00010696966815631834,11470
cut,9,0.00010696966815631834,11470
together!,9,0.00010696966815631834,11470
imagine,9,0.00010696966815631834,11470
reason,9,0.00010696966815631834,11470
matter,9,0.00010696966815631834,11470
about.,9,0.00010696966815631834,11470
rachel!,9,0.00010696966815631834,11470
for?,9,0.00010696966815631834,11470
cup,9,0.00010696966815631834,11470
baby!,9,0.00010696966815631834,11470
today.,9,0.00010696966815631834,11470
fine,9,0.00010696966815631834,11470
seem,9,0.00010696966815631834,11470
sound,9,0.00010696966815631834,11470
nice.,9,0.00010696966815631834,11470
relationship,9,0.00010696966815631834,11470
watching,9,0.00010696966815631834,11470
names,9,0.00010696966815631834,11470
bye,9,0.00010696966815631834,11470
no...,9,0.00010696966815631834,11470
meeting,9,0.00010696966815631834,11470
down.),9,0.00010696966815631834,11470
sister,9,0.00010696966815631834,11470
kids,9,0.00010696966815631834,11470
coat,9,0.00010696966815631834,11470
(turning,9,0.00010696966815631834,11470
nobody,9,0.00010696966815631834,11470
we've,9,0.00010696966815631834,11470
stops,9,0.00010696966815631834,11470
though,9,0.00010696966815631834,11470
want.,9,0.00010696966815631834,11470
(a,9,0.00010696966815631834,11470
done.,9,0.00010696966815631834,11470
smell,9,0.00010696966815631834,11470
easy.,9,0.00010696966815631834,11470
joey's,9,0.00010696966815631834,11470
dr.,9,0.00010696966815631834,11470
kid,9,0.00010696966815631834,11470
wasnt,9,0.00010696966815631834,11470
(sits,9,0.00010696966815631834,11470
(reading,9,0.00010696966815631834,11470
ree!,9,0.00010696966815631834,11470
myself,9,0.00010696966815631834,11470
tiny,9,0.00010696966815631834,11470
weird,9,0.00010696966815631834,11470
ow!,9,0.00010696966815631834,11470
putting,9,0.00010696966815631834,11470
will.,9,0.00010696966815631834,11470
uh-huh!,9,0.00010696966815631834,11470
yeah...,9,0.00010696966815631834,11470
lady,9,0.00010696966815631834,11470
"(entering,",9,0.00010696966815631834,11470
and!,9,0.00010696966815631834,11470
(laughs),9,0.00010696966815631834,11470
idea,9,0.00010696966815631834,11470
fat,9,0.00010696966815631834,11470
calm,9,0.00010696966815631834,11470
excited,9,0.00010696966815631834,11470
wow.,9,0.00010696966815631834,11470
over.,9,0.00010696966815631834,11470
"to,",9,0.00010696966815631834,11470
less,9,0.00010696966815631834,11470
"way,",9,0.00010696966815631834,11470
ooh,9,0.00010696966815631834,11470
completely,9,0.00010696966815631834,11470
answer,9,0.00010696966815631834,11470
weird.,9,0.00010696966815631834,11470
bought,9,0.00010696966815631834,11470
cool,9,0.00010696966815631834,11470
"hmm,",9,0.00010696966815631834,11470
again?,9,0.00010696966815631834,11470
promise,9,0.00010696966815631834,11470
shakes,9,0.00010696966815631834,11470
happen,9,0.00010696966815631834,11470
heres,9,0.00010696966815631834,11470
meant,9,0.00010696966815631834,11470
freak,9,0.00010696966815631834,11470
missed,9,0.00010696966815631834,11470
girls,9,0.00010696966815631834,11470
ursula,8,9.508414947228297e-05,11470
heads,8,9.508414947228297e-05,11470
but...,8,9.508414947228297e-05,11470
mom.,8,9.508414947228297e-05,11470
especially,8,9.508414947228297e-05,11470
tries,8,9.508414947228297e-05,11470
friend.,8,9.508414947228297e-05,11470
are!,8,9.508414947228297e-05,11470
"david,",8,9.508414947228297e-05,11470
away.,8,9.508414947228297e-05,11470
story,8,9.508414947228297e-05,11470
vince,8,9.508414947228297e-05,11470
"night,",8,9.508414947228297e-05,11470
so?,8,9.508414947228297e-05,11470
dad,8,9.508414947228297e-05,11470
either,8,9.508414947228297e-05,11470
in),8,9.508414947228297e-05,11470
(mike,8,9.508414947228297e-05,11470
smoke,8,9.508414947228297e-05,11470
couch.),8,9.508414947228297e-05,11470
(interrupting),8,9.508414947228297e-05,11470
us?,8,9.508414947228297e-05,11470
herself),8,9.508414947228297e-05,11470
worked,8,9.508414947228297e-05,11470
lie,8,9.508414947228297e-05,11470
person.,8,9.508414947228297e-05,11470
engagement,8,9.508414947228297e-05,11470
jack,8,9.508414947228297e-05,11470
client,8,9.508414947228297e-05,11470
i?,8,9.508414947228297e-05,11470
handle,8,9.508414947228297e-05,11470
breaking,8,9.508414947228297e-05,11470
little.,8,9.508414947228297e-05,11470
"because,",8,9.508414947228297e-05,11470
seven,8,9.508414947228297e-05,11470
send,8,9.508414947228297e-05,11470
monica.),8,9.508414947228297e-05,11470
mike),8,9.508414947228297e-05,11470
dead.,8,9.508414947228297e-05,11470
can.,8,9.508414947228297e-05,11470
life.,8,9.508414947228297e-05,11470
job,8,9.508414947228297e-05,11470
"mon,",8,9.508414947228297e-05,11470
better.,8,9.508414947228297e-05,11470
y'know.,8,9.508414947228297e-05,11470
yourself.,8,9.508414947228297e-05,11470
worst,8,9.508414947228297e-05,11470
reading,8,9.508414947228297e-05,11470
frank.,8,9.508414947228297e-05,11470
huh.,8,9.508414947228297e-05,11470
"are,",8,9.508414947228297e-05,11470
slept,8,9.508414947228297e-05,11470
feeling,8,9.508414947228297e-05,11470
before.,8,9.508414947228297e-05,11470
"fun,",8,9.508414947228297e-05,11470
phoebe!,8,9.508414947228297e-05,11470
beat,8,9.508414947228297e-05,11470
name?,8,9.508414947228297e-05,11470
hanging,8,9.508414947228297e-05,11470
minute.,8,9.508414947228297e-05,11470
later.,8,9.508414947228297e-05,11470
shut,8,9.508414947228297e-05,11470
head.),8,9.508414947228297e-05,11470
ice,8,9.508414947228297e-05,11470
drive,8,9.508414947228297e-05,11470
worse,8,9.508414947228297e-05,11470
name.,8,9.508414947228297e-05,11470
mess,8,9.508414947228297e-05,11470
middle,8,9.508414947228297e-05,11470
aunt,8,9.508414947228297e-05,11470
dead,8,9.508414947228297e-05,11470
chandlers,8,9.508414947228297e-05,11470
city,8,9.508414947228297e-05,11470
regular,8,9.508414947228297e-05,11470
sure?,8,9.508414947228297e-05,11470
uh-hmm.,8,9.508414947228297e-05,11470
hot,8,9.508414947228297e-05,11470
much!,8,9.508414947228297e-05,11470
about?,8,9.508414947228297e-05,11470
tickets,8,9.508414947228297e-05,11470
babies.,8,9.508414947228297e-05,11470
mine.,8,9.508414947228297e-05,11470
close,8,9.508414947228297e-05,11470
(shes,8,9.508414947228297e-05,11470
to.,8,9.508414947228297e-05,11470
gift,8,9.508414947228297e-05,11470
calling,8,9.508414947228297e-05,11470
towards,8,9.508414947228297e-05,11470
married.,8,9.508414947228297e-05,11470
joey?,8,9.508414947228297e-05,11470
over!,8,9.508414947228297e-05,11470
if-if,8,9.508414947228297e-05,11470
weren't,8,9.508414947228297e-05,11470
tomorrow,8,9.508414947228297e-05,11470
cute.,8,9.508414947228297e-05,11470
"in,",8,9.508414947228297e-05,11470
girl.,8,9.508414947228297e-05,11470
sad.,8,9.508414947228297e-05,11470
closes,8,9.508414947228297e-05,11470
ursula),8,9.508414947228297e-05,11470
book),8,9.508414947228297e-05,11470
hurt,8,9.508414947228297e-05,11470
along,8,9.508414947228297e-05,11470
"money,",8,9.508414947228297e-05,11470
movie,7,8.31986307882476e-05,11470
(thinks,7,8.31986307882476e-05,11470
around),7,8.31986307882476e-05,11470
"life,",7,8.31986307882476e-05,11470
(runs,7,8.31986307882476e-05,11470
window,7,8.31986307882476e-05,11470
join,7,8.31986307882476e-05,11470
(her,7,8.31986307882476e-05,11470
it...,7,8.31986307882476e-05,11470
hand),7,8.31986307882476e-05,11470
needs,7,8.31986307882476e-05,11470
"room,",7,8.31986307882476e-05,11470
(excited),7,8.31986307882476e-05,11470
(still,7,8.31986307882476e-05,11470
where's,7,8.31986307882476e-05,11470
world.,7,8.31986307882476e-05,11470
face),7,8.31986307882476e-05,11470
monica?,7,8.31986307882476e-05,11470
word,7,8.31986307882476e-05,11470
smells,7,8.31986307882476e-05,11470
lots,7,8.31986307882476e-05,11470
so.,7,8.31986307882476e-05,11470
removes,7,8.31986307882476e-05,11470
well.,7,8.31986307882476e-05,11470
stuff?,7,8.31986307882476e-05,11470
ten,7,8.31986307882476e-05,11470
chandler's,7,8.31986307882476e-05,11470
things.,7,8.31986307882476e-05,11470
going?,7,8.31986307882476e-05,11470
other.,7,8.31986307882476e-05,11470
"no-no-no,",7,8.31986307882476e-05,11470
philange.,7,8.31986307882476e-05,11470
sergei,7,8.31986307882476e-05,11470
know?,7,8.31986307882476e-05,11470
away),7,8.31986307882476e-05,11470
alone,7,8.31986307882476e-05,11470
please.,7,8.31986307882476e-05,11470
broken,7,8.31986307882476e-05,11470
(running,7,8.31986307882476e-05,11470
easy,7,8.31986307882476e-05,11470
british,7,8.31986307882476e-05,11470
small,7,8.31986307882476e-05,11470
mine,7,8.31986307882476e-05,11470
stop.),7,8.31986307882476e-05,11470
town,7,8.31986307882476e-05,11470
crying,7,8.31986307882476e-05,11470
gift.,7,8.31986307882476e-05,11470
idea.,7,8.31986307882476e-05,11470
works,7,8.31986307882476e-05,11470
needed,7,8.31986307882476e-05,11470
oh...,7,8.31986307882476e-05,11470
be.,7,8.31986307882476e-05,11470
ugly,7,8.31986307882476e-05,11470
us!,7,8.31986307882476e-05,11470
shows,7,8.31986307882476e-05,11470
dressed,7,8.31986307882476e-05,11470
whatever.,7,8.31986307882476e-05,11470
music,7,8.31986307882476e-05,11470
why?!,7,8.31986307882476e-05,11470
"ah,",7,8.31986307882476e-05,11470
green,7,8.31986307882476e-05,11470
teach,7,8.31986307882476e-05,11470
down!,7,8.31986307882476e-05,11470
sing,7,8.31986307882476e-05,11470
point,7,8.31986307882476e-05,11470
ate,7,8.31986307882476e-05,11470
rosss,7,8.31986307882476e-05,11470
exciting!,7,8.31986307882476e-05,11470
game,7,8.31986307882476e-05,11470
whatever,7,8.31986307882476e-05,11470
finds,7,8.31986307882476e-05,11470
charge,7,8.31986307882476e-05,11470
deal,7,8.31986307882476e-05,11470
all!,7,8.31986307882476e-05,11470
asking,7,8.31986307882476e-05,11470
waiting,7,8.31986307882476e-05,11470
paper,7,8.31986307882476e-05,11470
fight,7,8.31986307882476e-05,11470
justi,7,8.31986307882476e-05,11470
apartment.,7,8.31986307882476e-05,11470
secret,7,8.31986307882476e-05,11470
shot,7,8.31986307882476e-05,11470
one.),7,8.31986307882476e-05,11470
writing,7,8.31986307882476e-05,11470
"off,",7,8.31986307882476e-05,11470
funny.,7,8.31986307882476e-05,11470
book,7,8.31986307882476e-05,11470
not.,7,8.31986307882476e-05,11470
kids.,7,8.31986307882476e-05,11470
listen.,7,8.31986307882476e-05,11470
first.,7,8.31986307882476e-05,11470
smiles,7,8.31986307882476e-05,11470
tough,7,8.31986307882476e-05,11470
idea!,7,8.31986307882476e-05,11470
fix,7,8.31986307882476e-05,11470
bed.,7,8.31986307882476e-05,11470
grandmother,7,8.31986307882476e-05,11470
wait!!,7,8.31986307882476e-05,11470
"married,",7,8.31986307882476e-05,11470
dating,7,8.31986307882476e-05,11470
"want,",7,8.31986307882476e-05,11470
liked,7,8.31986307882476e-05,11470
rather,7,8.31986307882476e-05,11470
instead,7,8.31986307882476e-05,11470
points,7,8.31986307882476e-05,11470
year!,7,8.31986307882476e-05,11470
unless,7,8.31986307882476e-05,11470
thanksgiving,7,8.31986307882476e-05,11470
talked,7,8.31986307882476e-05,11470
say?,7,8.31986307882476e-05,11470
quit,7,8.31986307882476e-05,11470
afraid,7,8.31986307882476e-05,11470
while.,7,8.31986307882476e-05,11470
sad,7,8.31986307882476e-05,11470
leaves,7,8.31986307882476e-05,11470
exits.),7,8.31986307882476e-05,11470
morning.,7,8.31986307882476e-05,11470
...,7,8.31986307882476e-05,11470
hows,7,8.31986307882476e-05,11470
can!,7,8.31986307882476e-05,11470
chance,7,8.31986307882476e-05,11470
cant.,7,8.31986307882476e-05,11470
school,7,8.31986307882476e-05,11470
invite,7,8.31986307882476e-05,11470
"weird,",7,8.31986307882476e-05,11470
short,7,8.31986307882476e-05,11470
realise,7,8.31986307882476e-05,11470
lives,7,8.31986307882476e-05,11470
it's...,7,8.31986307882476e-05,11470
ross.),7,8.31986307882476e-05,11470
finally,7,8.31986307882476e-05,11470
fall,7,8.31986307882476e-05,11470
shopping,7,8.31986307882476e-05,11470
party.,7,8.31986307882476e-05,11470
child,7,8.31986307882476e-05,11470
kidding?,7,8.31986307882476e-05,11470
"woman,",7,8.31986307882476e-05,11470
ooh.,7,8.31986307882476e-05,11470
richard,7,8.31986307882476e-05,11470
dress,7,8.31986307882476e-05,11470
(gives,7,8.31986307882476e-05,11470
normal,7,8.31986307882476e-05,11470
times,7,8.31986307882476e-05,11470
apartment?,7,8.31986307882476e-05,11470
"aw,",7,8.31986307882476e-05,11470
funny,7,8.31986307882476e-05,11470
third,7,8.31986307882476e-05,11470
night?,7,8.31986307882476e-05,11470
happening,7,8.31986307882476e-05,11470
hugs,7,8.31986307882476e-05,11470
alright.,7,8.31986307882476e-05,11470
won,7,8.31986307882476e-05,11470
store,7,8.31986307882476e-05,11470
joeys,7,8.31986307882476e-05,11470
doctor,6,7.131311210421222e-05,11470
"can,",6,7.131311210421222e-05,11470
"maybe,",6,7.131311210421222e-05,11470
restaurant,6,7.131311210421222e-05,11470
je,6,7.131311210421222e-05,11470
sorry!,6,7.131311210421222e-05,11470
emma,6,7.131311210421222e-05,11470
baby?,6,7.131311210421222e-05,11470
maternity,6,7.131311210421222e-05,11470
rid,6,7.131311210421222e-05,11470
soul,6,7.131311210421222e-05,11470
happen.,6,7.131311210421222e-05,11470
something?,6,7.131311210421222e-05,11470
stand,6,7.131311210421222e-05,11470
mike?,6,7.131311210421222e-05,11470
kiss.),6,7.131311210421222e-05,11470
mike.,6,7.131311210421222e-05,11470
felt,6,7.131311210421222e-05,11470
(screaming),6,7.131311210421222e-05,11470
(motions,6,7.131311210421222e-05,11470
late,6,7.131311210421222e-05,11470
pulls,6,7.131311210421222e-05,11470
purse,6,7.131311210421222e-05,11470
"first,",6,7.131311210421222e-05,11470
way!,6,7.131311210421222e-05,11470
heart,6,7.131311210421222e-05,11470
ruin,6,7.131311210421222e-05,11470
them?,6,7.131311210421222e-05,11470
burned,6,7.131311210421222e-05,11470
ralph,6,7.131311210421222e-05,11470
(exits.),6,7.131311210421222e-05,11470
ring.,6,7.131311210421222e-05,11470
hangs,6,7.131311210421222e-05,11470
wedding.,6,7.131311210421222e-05,11470
wedding!,6,7.131311210421222e-05,11470
copy,6,7.131311210421222e-05,11470
stupid!,6,7.131311210421222e-05,11470
they'll,6,7.131311210421222e-05,11470
nice!,6,7.131311210421222e-05,11470
youd,6,7.131311210421222e-05,11470
coming!,6,7.131311210421222e-05,11470
"though,",6,7.131311210421222e-05,11470
minute,6,7.131311210421222e-05,11470
david!,6,7.131311210421222e-05,11470
ii,6,7.131311210421222e-05,11470
psychic,6,7.131311210421222e-05,11470
regina,6,7.131311210421222e-05,11470
meat.,6,7.131311210421222e-05,11470
"hand,",6,7.131311210421222e-05,11470
hour,6,7.131311210421222e-05,11470
leave.),6,7.131311210421222e-05,11470
late!,6,7.131311210421222e-05,11470
emily,6,7.131311210421222e-05,11470
ran,6,7.131311210421222e-05,11470
office,6,7.131311210421222e-05,11470
(everyone,6,7.131311210421222e-05,11470
month,6,7.131311210421222e-05,11470
(hangs,6,7.131311210421222e-05,11470
minutes.,6,7.131311210421222e-05,11470
favourite,6,7.131311210421222e-05,11470
phone.,6,7.131311210421222e-05,11470
moved,6,7.131311210421222e-05,11470
couldnt,6,7.131311210421222e-05,11470
"about,",6,7.131311210421222e-05,11470
hug),6,7.131311210421222e-05,11470
ever.,6,7.131311210421222e-05,11470
ugh!,6,7.131311210421222e-05,11470
black,6,7.131311210421222e-05,11470
werent,6,7.131311210421222e-05,11470
shouldnt,6,7.131311210421222e-05,11470
save,6,7.131311210421222e-05,11470
home.,6,7.131311210421222e-05,11470
ready.,6,7.131311210421222e-05,11470
help.,6,7.131311210421222e-05,11470
moms,6,7.131311210421222e-05,11470
late.,6,7.131311210421222e-05,11470
caught,6,7.131311210421222e-05,11470
human,6,7.131311210421222e-05,11470
eyes.,6,7.131311210421222e-05,11470
stares,6,7.131311210421222e-05,11470
huge.,6,7.131311210421222e-05,11470
starting,6,7.131311210421222e-05,11470
changed,6,7.131311210421222e-05,11470
stopped,6,7.131311210421222e-05,11470
young,6,7.131311210421222e-05,11470
call.,6,7.131311210421222e-05,11470
princess,6,7.131311210421222e-05,11470
music.,6,7.131311210421222e-05,11470
cab,6,7.131311210421222e-05,11470
following,6,7.131311210421222e-05,11470
fault.,6,7.131311210421222e-05,11470
7,6,7.131311210421222e-05,11470
apparently,6,7.131311210421222e-05,11470
"actually,",6,7.131311210421222e-05,11470
i...,6,7.131311210421222e-05,11470
too?,6,7.131311210421222e-05,11470
eye,6,7.131311210421222e-05,11470
speaking,6,7.131311210421222e-05,11470
shhh!,6,7.131311210421222e-05,11470
"also,",6,7.131311210421222e-05,11470
wrong!,6,7.131311210421222e-05,11470
clearly,6,7.131311210421222e-05,11470
house.,6,7.131311210421222e-05,11470
spent,6,7.131311210421222e-05,11470
off?,6,7.131311210421222e-05,11470
drags,6,7.131311210421222e-05,11470
light,6,7.131311210421222e-05,11470
weve,6,7.131311210421222e-05,11470
forgot,6,7.131311210421222e-05,11470
off!,6,7.131311210421222e-05,11470
today,6,7.131311210421222e-05,11470
breasts,6,7.131311210421222e-05,11470
for.,6,7.131311210421222e-05,11470
"""yeah,",6,7.131311210421222e-05,11470
stick,6,7.131311210421222e-05,11470
ordered,6,7.131311210421222e-05,11470
it'll,6,7.131311210421222e-05,11470
"dont,",6,7.131311210421222e-05,11470
threw,6,7.131311210421222e-05,11470
more.,6,7.131311210421222e-05,11470
route,6,7.131311210421222e-05,11470
(walking,6,7.131311210421222e-05,11470
"us,",6,7.131311210421222e-05,11470
tired,6,7.131311210421222e-05,11470
ass!,6,7.131311210421222e-05,11470
learned,6,7.131311210421222e-05,11470
don't...,6,7.131311210421222e-05,11470
today!,6,7.131311210421222e-05,11470
hasnt,6,7.131311210421222e-05,11470
said.,6,7.131311210421222e-05,11470
learn,6,7.131311210421222e-05,11470
oh!!,6,7.131311210421222e-05,11470
(holding,6,7.131311210421222e-05,11470
date?,6,7.131311210421222e-05,11470
"knock,",6,7.131311210421222e-05,11470
it?!,6,7.131311210421222e-05,11470
dream,6,7.131311210421222e-05,11470
chair,6,7.131311210421222e-05,11470
"hard,",6,7.131311210421222e-05,11470
gone,6,7.131311210421222e-05,11470
them),6,7.131311210421222e-05,11470
body.,6,7.131311210421222e-05,11470
pulled,6,7.131311210421222e-05,11470
well...,6,7.131311210421222e-05,11470
glares,6,7.131311210421222e-05,11470
looked,6,7.131311210421222e-05,11470
rach.,6,7.131311210421222e-05,11470
matter?,6,7.131311210421222e-05,11470
look.,6,7.131311210421222e-05,11470
year,6,7.131311210421222e-05,11470
hit,6,7.131311210421222e-05,11470
bell,6,7.131311210421222e-05,11470
lying,6,7.131311210421222e-05,11470
hundred,6,7.131311210421222e-05,11470
kissing,6,7.131311210421222e-05,11470
dollars,6,7.131311210421222e-05,11470
covers,6,7.131311210421222e-05,11470
full,6,7.131311210421222e-05,11470
say.,6,7.131311210421222e-05,11470
"sweet,",6,7.131311210421222e-05,11470
kept,6,7.131311210421222e-05,11470
mean?,6,7.131311210421222e-05,11470
sell,6,7.131311210421222e-05,11470
true.,6,7.131311210421222e-05,11470
sucks!,6,7.131311210421222e-05,11470
herself,6,7.131311210421222e-05,11470
with.,6,7.131311210421222e-05,11470
(seeing,6,7.131311210421222e-05,11470
bite,6,7.131311210421222e-05,11470
around.,6,7.131311210421222e-05,11470
"someone,",6,7.131311210421222e-05,11470
"thanks,",6,7.131311210421222e-05,11470
across,6,7.131311210421222e-05,11470
"honey,",6,7.131311210421222e-05,11470
see!,6,7.131311210421222e-05,11470
exactly,6,7.131311210421222e-05,11470
suddenly,6,7.131311210421222e-05,11470
yep!,6,7.131311210421222e-05,11470
"worry,",6,7.131311210421222e-05,11470
woman.,6,7.131311210421222e-05,11470
name!,5,5.9427593420176854e-05,11470
shirt,5,5.9427593420176854e-05,11470
floor,5,5.9427593420176854e-05,11470
line,5,5.9427593420176854e-05,11470
"saying,",5,5.9427593420176854e-05,11470
taste,5,5.9427593420176854e-05,11470
ohhh.,5,5.9427593420176854e-05,11470
children.,5,5.9427593420176854e-05,11470
grown,5,5.9427593420176854e-05,11470
ohh!!,5,5.9427593420176854e-05,11470
page,5,5.9427593420176854e-05,11470
james,5,5.9427593420176854e-05,11470
raises,5,5.9427593420176854e-05,11470
sleeping,5,5.9427593420176854e-05,11470
poor,5,5.9427593420176854e-05,11470
flying,5,5.9427593420176854e-05,11470
song.,5,5.9427593420176854e-05,11470
(makes,5,5.9427593420176854e-05,11470
using,5,5.9427593420176854e-05,11470
bag),5,5.9427593420176854e-05,11470
grab,5,5.9427593420176854e-05,11470
certainly,5,5.9427593420176854e-05,11470
staying,5,5.9427593420176854e-05,11470
"im,",5,5.9427593420176854e-05,11470
acting,5,5.9427593420176854e-05,11470
"huh,",5,5.9427593420176854e-05,11470
is...,5,5.9427593420176854e-05,11470
stupid.,5,5.9427593420176854e-05,11470
shh!,5,5.9427593420176854e-05,11470
marcia,5,5.9427593420176854e-05,11470
why.,5,5.9427593420176854e-05,11470
exits,5,5.9427593420176854e-05,11470
fancy,5,5.9427593420176854e-05,11470
"eh,",5,5.9427593420176854e-05,11470
leg,5,5.9427593420176854e-05,11470
um...,5,5.9427593420176854e-05,11470
doctor?,5,5.9427593420176854e-05,11470
exact,5,5.9427593420176854e-05,11470
this...,5,5.9427593420176854e-05,11470
in!,5,5.9427593420176854e-05,11470
daughter,5,5.9427593420176854e-05,11470
rip,5,5.9427593420176854e-05,11470
man!,5,5.9427593420176854e-05,11470
"for,",5,5.9427593420176854e-05,11470
(hugs,5,5.9427593420176854e-05,11470
ah!,5,5.9427593420176854e-05,11470
sweet!,5,5.9427593420176854e-05,11470
air,5,5.9427593420176854e-05,11470
white,5,5.9427593420176854e-05,11470
crazy!,5,5.9427593420176854e-05,11470
"friends,",5,5.9427593420176854e-05,11470
chef,5,5.9427593420176854e-05,11470
"stuff,",5,5.9427593420176854e-05,11470
room?,5,5.9427593420176854e-05,11470
cat,5,5.9427593420176854e-05,11470
money!,5,5.9427593420176854e-05,11470
test,5,5.9427593420176854e-05,11470
steal,5,5.9427593420176854e-05,11470
bed,5,5.9427593420176854e-05,11470
news,5,5.9427593420176854e-05,11470
chandler.),5,5.9427593420176854e-05,11470
continues,5,5.9427593420176854e-05,11470
dinosaur,5,5.9427593420176854e-05,11470
enjoy,5,5.9427593420176854e-05,11470
oooh!,5,5.9427593420176854e-05,11470
like...,5,5.9427593420176854e-05,11470
street.,5,5.9427593420176854e-05,11470
people!,5,5.9427593420176854e-05,11470
bowl,5,5.9427593420176854e-05,11470
it!!,5,5.9427593420176854e-05,11470
drink,5,5.9427593420176854e-05,11470
"before,",5,5.9427593420176854e-05,11470
party?,5,5.9427593420176854e-05,11470
head!,5,5.9427593420176854e-05,11470
sheet,5,5.9427593420176854e-05,11470
decide,5,5.9427593420176854e-05,11470
ahh!,5,5.9427593420176854e-05,11470
drunk,5,5.9427593420176854e-05,11470
spend,5,5.9427593420176854e-05,11470
hey!!,5,5.9427593420176854e-05,11470
picture),5,5.9427593420176854e-05,11470
plan.,5,5.9427593420176854e-05,11470
number?,5,5.9427593420176854e-05,11470
(at,5,5.9427593420176854e-05,11470
"cute,",5,5.9427593420176854e-05,11470
tonight?,5,5.9427593420176854e-05,11470
bike,5,5.9427593420176854e-05,11470
story.,5,5.9427593420176854e-05,11470
class,5,5.9427593420176854e-05,11470
cab!,5,5.9427593420176854e-05,11470
children,5,5.9427593420176854e-05,11470
leaves.),5,5.9427593420176854e-05,11470
(whispering),5,5.9427593420176854e-05,11470
just-,5,5.9427593420176854e-05,11470
family,5,5.9427593420176854e-05,11470
sent,5,5.9427593420176854e-05,11470
mother.,5,5.9427593420176854e-05,11470
ben.,5,5.9427593420176854e-05,11470
doing?!,5,5.9427593420176854e-05,11470
health,5,5.9427593420176854e-05,11470
hasn't,5,5.9427593420176854e-05,11470
staring,5,5.9427593420176854e-05,11470
french,5,5.9427593420176854e-05,11470
thing?,5,5.9427593420176854e-05,11470
sometimes,5,5.9427593420176854e-05,11470
whoa!,5,5.9427593420176854e-05,11470
babies!,5,5.9427593420176854e-05,11470
question.,5,5.9427593420176854e-05,11470
absolutely!,5,5.9427593420176854e-05,11470
wondering,5,5.9427593420176854e-05,11470
(not,5,5.9427593420176854e-05,11470
milk,5,5.9427593420176854e-05,11470
theyve,5,5.9427593420176854e-05,11470
"else,",5,5.9427593420176854e-05,11470
"wrong,",5,5.9427593420176854e-05,11470
"street,",5,5.9427593420176854e-05,11470
sick,5,5.9427593420176854e-05,11470
step,5,5.9427593420176854e-05,11470
monica!!,5,5.9427593420176854e-05,11470
harder,5,5.9427593420176854e-05,11470
million,5,5.9427593420176854e-05,11470
what-what,5,5.9427593420176854e-05,11470
suck,5,5.9427593420176854e-05,11470
incredibly,5,5.9427593420176854e-05,11470
anymore,5,5.9427593420176854e-05,11470
nose,5,5.9427593420176854e-05,11470
no-no!,5,5.9427593420176854e-05,11470
weekend,5,5.9427593420176854e-05,11470
shocked.),5,5.9427593420176854e-05,11470
gang,5,5.9427593420176854e-05,11470
stole,5,5.9427593420176854e-05,11470
tv,5,5.9427593420176854e-05,11470
aren't,5,5.9427593420176854e-05,11470
"who,",5,5.9427593420176854e-05,11470
planning,5,5.9427593420176854e-05,11470
bitch!,5,5.9427593420176854e-05,11470
date.,5,5.9427593420176854e-05,11470
serious,5,5.9427593420176854e-05,11470
question,5,5.9427593420176854e-05,11470
happens,5,5.9427593420176854e-05,11470
else.,5,5.9427593420176854e-05,11470
nothing!,5,5.9427593420176854e-05,11470
"anything,",5,5.9427593420176854e-05,11470
alive!,5,5.9427593420176854e-05,11470
interesting,5,5.9427593420176854e-05,11470
anniversary.,5,5.9427593420176854e-05,11470
italian,5,5.9427593420176854e-05,11470
hoping,5,5.9427593420176854e-05,11470
selfless,5,5.9427593420176854e-05,11470
til,5,5.9427593420176854e-05,11470
worth,5,5.9427593420176854e-05,11470
not...,5,5.9427593420176854e-05,11470
case,5,5.9427593420176854e-05,11470
cover,5,5.9427593420176854e-05,11470
drinks,5,5.9427593420176854e-05,11470
near,5,5.9427593420176854e-05,11470
guy),5,5.9427593420176854e-05,11470
"mother,",5,5.9427593420176854e-05,11470
helps,5,5.9427593420176854e-05,11470
job!,5,5.9427593420176854e-05,11470
straight,5,5.9427593420176854e-05,11470
hire,5,5.9427593420176854e-05,11470
happy.,5,5.9427593420176854e-05,11470
"earl,",5,5.9427593420176854e-05,11470
i-i-i,5,5.9427593420176854e-05,11470
man.,5,5.9427593420176854e-05,11470
hand.,5,5.9427593420176854e-05,11470
terrible,5,5.9427593420176854e-05,11470
taught,5,5.9427593420176854e-05,11470
"pants,",5,5.9427593420176854e-05,11470
do?!,5,5.9427593420176854e-05,11470
boss,5,5.9427593420176854e-05,11470
(pointing,5,5.9427593420176854e-05,11470
incredible,5,5.9427593420176854e-05,11470
myself.,5,5.9427593420176854e-05,11470
knows,5,5.9427593420176854e-05,11470
couldve,5,5.9427593420176854e-05,11470
died.,5,5.9427593420176854e-05,11470
lucky,5,5.9427593420176854e-05,11470
nine,5,5.9427593420176854e-05,11470
hair.,5,5.9427593420176854e-05,11470
crap,5,5.9427593420176854e-05,11470
rach!,5,5.9427593420176854e-05,11470
bag,5,5.9427593420176854e-05,11470
gone.,5,5.9427593420176854e-05,11470
worried,5,5.9427593420176854e-05,11470
weeks,5,5.9427593420176854e-05,11470
understand.,5,5.9427593420176854e-05,11470
"news,",5,5.9427593420176854e-05,11470
"black,",5,5.9427593420176854e-05,11470
anything?,5,5.9427593420176854e-05,11470
coat.),5,5.9427593420176854e-05,11470
write,5,5.9427593420176854e-05,11470
wear,5,5.9427593420176854e-05,11470
won!,5,5.9427593420176854e-05,11470
although,5,5.9427593420176854e-05,11470
mon,5,5.9427593420176854e-05,11470
howd,5,5.9427593420176854e-05,11470
bigger,5,5.9427593420176854e-05,11470
standing,5,5.9427593420176854e-05,11470
anyway,5,5.9427593420176854e-05,11470
lunch,5,5.9427593420176854e-05,11470
table.,5,5.9427593420176854e-05,11470
shell,5,5.9427593420176854e-05,11470
neither.,5,5.9427593420176854e-05,11470
strong,5,5.9427593420176854e-05,11470
beautiful.,5,5.9427593420176854e-05,11470
trip,5,5.9427593420176854e-05,11470
whoever,5,5.9427593420176854e-05,11470
enters.),5,5.9427593420176854e-05,11470
watch.,5,5.9427593420176854e-05,11470
(coming,5,5.9427593420176854e-05,11470
what!,5,5.9427593420176854e-05,11470
(checking,5,5.9427593420176854e-05,11470
(shows,5,5.9427593420176854e-05,11470
"nice,",5,5.9427593420176854e-05,11470
(after,5,5.9427593420176854e-05,11470
time?,5,5.9427593420176854e-05,11470
he'll,5,5.9427593420176854e-05,11470
finish,5,5.9427593420176854e-05,11470
reset,5,5.9427593420176854e-05,11470
better?,5,5.9427593420176854e-05,11470
luck!,5,5.9427593420176854e-05,11470
bathroom),5,5.9427593420176854e-05,11470
smart,5,5.9427593420176854e-05,11470
"home,",5,5.9427593420176854e-05,11470
boyfriend,5,5.9427593420176854e-05,11470
week,5,5.9427593420176854e-05,11470
good?,5,5.9427593420176854e-05,11470
keeps,5,5.9427593420176854e-05,11470
"leave,",5,5.9427593420176854e-05,11470
die.,5,5.9427593420176854e-05,11470
win,5,5.9427593420176854e-05,11470
"left,",5,5.9427593420176854e-05,11470
people?,5,5.9427593420176854e-05,11470
notices,5,5.9427593420176854e-05,11470
alone.,5,5.9427593420176854e-05,11470
plate,5,5.9427593420176854e-05,11470
slowly,5,5.9427593420176854e-05,11470
massages,5,5.9427593420176854e-05,11470
sweater,5,5.9427593420176854e-05,11470
"tonight,",5,5.9427593420176854e-05,11470
"frank,",5,5.9427593420176854e-05,11470
fly,5,5.9427593420176854e-05,11470
company.,5,5.9427593420176854e-05,11470
mind,5,5.9427593420176854e-05,11470
hard.,5,5.9427593420176854e-05,11470
park,5,5.9427593420176854e-05,11470
leaves),5,5.9427593420176854e-05,11470
hits,5,5.9427593420176854e-05,11470
problem.,5,5.9427593420176854e-05,11470
everyone.,5,5.9427593420176854e-05,11470
dirty,5,5.9427593420176854e-05,11470
love.,5,5.9427593420176854e-05,11470
welcome.,5,5.9427593420176854e-05,11470
stare,5,5.9427593420176854e-05,11470
bathroom,5,5.9427593420176854e-05,11470
cant!,5,5.9427593420176854e-05,11470
tomorrow.,5,5.9427593420176854e-05,11470
single,5,5.9427593420176854e-05,11470
sexual,5,5.9427593420176854e-05,11470
chick,5,5.9427593420176854e-05,11470
singing),5,5.9427593420176854e-05,11470
anybody,5,5.9427593420176854e-05,11470
stay.,5,5.9427593420176854e-05,11470
calls,5,5.9427593420176854e-05,11470
where?,5,5.9427593420176854e-05,11470
guy's,5,5.9427593420176854e-05,11470
geller,5,5.9427593420176854e-05,11470
excited),5,5.9427593420176854e-05,11470
cookies,5,5.9427593420176854e-05,11470
yesterday,5,5.9427593420176854e-05,11470
cups,5,5.9427593420176854e-05,11470
think?,5,5.9427593420176854e-05,11470
hug.),5,5.9427593420176854e-05,11470
freaked,5,5.9427593420176854e-05,11470
questions,5,5.9427593420176854e-05,11470
care.,5,5.9427593420176854e-05,11470
figured,5,5.9427593420176854e-05,11470
the-the,5,5.9427593420176854e-05,11470
deep,5,5.9427593420176854e-05,11470
women,5,5.9427593420176854e-05,11470
(smiling),5,5.9427593420176854e-05,11470
going.,5,5.9427593420176854e-05,11470
plans,5,5.9427593420176854e-05,11470
sister.,5,5.9427593420176854e-05,11470
yummy,5,5.9427593420176854e-05,11470
yes!!,5,5.9427593420176854e-05,11470
"""i",5,5.9427593420176854e-05,11470
brother,5,5.9427593420176854e-05,11470
over?,5,5.9427593420176854e-05,11470
(laughs,5,5.9427593420176854e-05,11470
swear,5,5.9427593420176854e-05,11470
sense.,5,5.9427593420176854e-05,11470
shake,5,5.9427593420176854e-05,11470
boy,5,5.9427593420176854e-05,11470
own.,5,5.9427593420176854e-05,11470
back),5,5.9427593420176854e-05,11470
office.,5,5.9427593420176854e-05,11470
rings,5,5.9427593420176854e-05,11470
catch,5,5.9427593420176854e-05,11470
thousand,5,5.9427593420176854e-05,11470
leave?,4,4.754207473614148e-05,11470
supply,4,4.754207473614148e-05,11470
record,4,4.754207473614148e-05,11470
gross,4,4.754207473614148e-05,11470
fighting,4,4.754207473614148e-05,11470
"says,",4,4.754207473614148e-05,11470
noises,4,4.754207473614148e-05,11470
whose,4,4.754207473614148e-05,11470
shot.,4,4.754207473614148e-05,11470
special.,4,4.754207473614148e-05,11470
yet!,4,4.754207473614148e-05,11470
spit,4,4.754207473614148e-05,11470
voice,4,4.754207473614148e-05,11470
tree,4,4.754207473614148e-05,11470
feeding,4,4.754207473614148e-05,11470
central,4,4.754207473614148e-05,11470
yknow.,4,4.754207473614148e-05,11470
throwing,4,4.754207473614148e-05,11470
fake,4,4.754207473614148e-05,11470
not?!,4,4.754207473614148e-05,11470
congratulations!,4,4.754207473614148e-05,11470
so-so,4,4.754207473614148e-05,11470
fault,4,4.754207473614148e-05,11470
play?,4,4.754207473614148e-05,11470
watch),4,4.754207473614148e-05,11470
womens,4,4.754207473614148e-05,11470
invited,4,4.754207473614148e-05,11470
minsk.,4,4.754207473614148e-05,11470
does.,4,4.754207473614148e-05,11470
stripper,4,4.754207473614148e-05,11470
(checks,4,4.754207473614148e-05,11470
lot.,4,4.754207473614148e-05,11470
totally.,4,4.754207473614148e-05,11470
(reading),4,4.754207473614148e-05,11470
favorite,4,4.754207473614148e-05,11470
"little,",4,4.754207473614148e-05,11470
waltham.,4,4.754207473614148e-05,11470
"seriously,",4,4.754207473614148e-05,11470
important.,4,4.754207473614148e-05,11470
sting,4,4.754207473614148e-05,11470
bee,4,4.754207473614148e-05,11470
yours!,4,4.754207473614148e-05,11470
raised,4,4.754207473614148e-05,11470
her!!,4,4.754207473614148e-05,11470
"oo,",4,4.754207473614148e-05,11470
responsibility,4,4.754207473614148e-05,11470
chinese,4,4.754207473614148e-05,11470
best!,4,4.754207473614148e-05,11470
tv!,4,4.754207473614148e-05,11470
key,4,4.754207473614148e-05,11470
girl?,4,4.754207473614148e-05,11470
you're-you're,4,4.754207473614148e-05,11470
brain,4,4.754207473614148e-05,11470
knock,4,4.754207473614148e-05,11470
minsk,4,4.754207473614148e-05,11470
"hours,",4,4.754207473614148e-05,11470
speaks,4,4.754207473614148e-05,11470
"dunno,",4,4.754207473614148e-05,11470
hed,4,4.754207473614148e-05,11470
cop,4,4.754207473614148e-05,11470
"gonna,",4,4.754207473614148e-05,11470
birthday.,4,4.754207473614148e-05,11470
yours?,4,4.754207473614148e-05,11470
(tries,4,4.754207473614148e-05,11470
notice,4,4.754207473614148e-05,11470
3,4,4.754207473614148e-05,11470
halloween,4,4.754207473614148e-05,11470
table.),4,4.754207473614148e-05,11470
franks,4,4.754207473614148e-05,11470
tone),4,4.754207473614148e-05,11470
borrowed,4,4.754207473614148e-05,11470
no-one,4,4.754207473614148e-05,11470
second.,4,4.754207473614148e-05,11470
leave.,4,4.754207473614148e-05,11470
mean.,4,4.754207473614148e-05,11470
backup!,4,4.754207473614148e-05,11470
police,4,4.754207473614148e-05,11470
negative,4,4.754207473614148e-05,11470
(angrily),4,4.754207473614148e-05,11470
seat.,4,4.754207473614148e-05,11470
all?,4,4.754207473614148e-05,11470
more!,4,4.754207473614148e-05,11470
that-that,4,4.754207473614148e-05,11470
so.),4,4.754207473614148e-05,11470
someone.,4,4.754207473614148e-05,11470
fan,4,4.754207473614148e-05,11470
sisters,4,4.754207473614148e-05,11470
itll,4,4.754207473614148e-05,11470
early,4,4.754207473614148e-05,11470
love!,4,4.754207473614148e-05,11470
guest,4,4.754207473614148e-05,11470
better!,4,4.754207473614148e-05,11470
its-its,4,4.754207473614148e-05,11470
business.,4,4.754207473614148e-05,11470
"thought,",4,4.754207473614148e-05,11470
leslie?,4,4.754207473614148e-05,11470
husband,4,4.754207473614148e-05,11470
saying?,4,4.754207473614148e-05,11470
feel?,4,4.754207473614148e-05,11470
unbelievable!,4,4.754207473614148e-05,11470
whenever,4,4.754207473614148e-05,11470
divorced,4,4.754207473614148e-05,11470
hurry!,4,4.754207473614148e-05,11470
deal!,4,4.754207473614148e-05,11470
woman!,4,4.754207473614148e-05,11470
hadn't,4,4.754207473614148e-05,11470
checking,4,4.754207473614148e-05,11470
strong.,4,4.754207473614148e-05,11470
bit.,4,4.754207473614148e-05,11470
"op,",4,4.754207473614148e-05,11470
garbage,4,4.754207473614148e-05,11470
cold,4,4.754207473614148e-05,11470
owe,4,4.754207473614148e-05,11470
trade,4,4.754207473614148e-05,11470
enters,4,4.754207473614148e-05,11470
porn!,4,4.754207473614148e-05,11470
"second,",4,4.754207473614148e-05,11470
knocks,4,4.754207473614148e-05,11470
(yelling,4,4.754207473614148e-05,11470
singing,4,4.754207473614148e-05,11470
myself!,4,4.754207473614148e-05,11470
triplets,4,4.754207473614148e-05,11470
himself.,4,4.754207473614148e-05,11470
las,4,4.754207473614148e-05,11470
"voice,",4,4.754207473614148e-05,11470
tie,4,4.754207473614148e-05,11470
wake,4,4.754207473614148e-05,11470
buffay,4,4.754207473614148e-05,11470
"fault,",4,4.754207473614148e-05,11470
die,4,4.754207473614148e-05,11470
(quietly),4,4.754207473614148e-05,11470
shame,4,4.754207473614148e-05,11470
songs,4,4.754207473614148e-05,11470
(slams,4,4.754207473614148e-05,11470
father.,4,4.754207473614148e-05,11470
10,4,4.754207473614148e-05,11470
tea,4,4.754207473614148e-05,11470
sorta,4,4.754207473614148e-05,11470
kissed,4,4.754207473614148e-05,11470
cost,4,4.754207473614148e-05,11470
food?,4,4.754207473614148e-05,11470
help?,4,4.754207473614148e-05,11470
convince,4,4.754207473614148e-05,11470
reads,4,4.754207473614148e-05,11470
alive.,4,4.754207473614148e-05,11470
damn,4,4.754207473614148e-05,11470
hands.),4,4.754207473614148e-05,11470
ahead,4,4.754207473614148e-05,11470
or...,4,4.754207473614148e-05,11470
china,4,4.754207473614148e-05,11470
perform,4,4.754207473614148e-05,11470
yay!!,4,4.754207473614148e-05,11470
waves,4,4.754207473614148e-05,11470
two?,4,4.754207473614148e-05,11470
hairy,4,4.754207473614148e-05,11470
hearing,4,4.754207473614148e-05,11470
coat!,4,4.754207473614148e-05,11470
exactly!,4,4.754207473614148e-05,11470
(from,4,4.754207473614148e-05,11470
laugh,4,4.754207473614148e-05,11470
closing,4,4.754207473614148e-05,11470
bright,4,4.754207473614148e-05,11470
ross's,4,4.754207473614148e-05,11470
lights,4,4.754207473614148e-05,11470
glass,4,4.754207473614148e-05,11470
larry,4,4.754207473614148e-05,11470
kitchen,4,4.754207473614148e-05,11470
back?,4,4.754207473614148e-05,11470
meat,4,4.754207473614148e-05,11470
slip,4,4.754207473614148e-05,11470
"lady,",4,4.754207473614148e-05,11470
it!!!,4,4.754207473614148e-05,11470
stop.,4,4.754207473614148e-05,11470
past,4,4.754207473614148e-05,11470
scared,4,4.754207473614148e-05,11470
sets,4,4.754207473614148e-05,11470
(trying,4,4.754207473614148e-05,11470
grandma,4,4.754207473614148e-05,11470
ends,4,4.754207473614148e-05,11470
volunteer,4,4.754207473614148e-05,11470
cat),4,4.754207473614148e-05,11470
wonder,4,4.754207473614148e-05,11470
realized,4,4.754207473614148e-05,11470
(kisses,4,4.754207473614148e-05,11470
deserve,4,4.754207473614148e-05,11470
marriage,4,4.754207473614148e-05,11470
wouldve,4,4.754207473614148e-05,11470
cell,4,4.754207473614148e-05,11470
em,4,4.754207473614148e-05,11470
"bad,",4,4.754207473614148e-05,11470
surprise,4,4.754207473614148e-05,11470
hands.,4,4.754207473614148e-05,11470
voice.,4,4.754207473614148e-05,11470
jeweler),4,4.754207473614148e-05,11470
control,4,4.754207473614148e-05,11470
"minute,",4,4.754207473614148e-05,11470
long.,4,4.754207473614148e-05,11470
mustve,4,4.754207473614148e-05,11470
soo,4,4.754207473614148e-05,11470
next?,4,4.754207473614148e-05,11470
scientist,4,4.754207473614148e-05,11470
have!,4,4.754207473614148e-05,11470
freaking,4,4.754207473614148e-05,11470
(pause,4,4.754207473614148e-05,11470
chester,4,4.754207473614148e-05,11470
quit.,4,4.754207473614148e-05,11470
hear!,4,4.754207473614148e-05,11470
video,4,4.754207473614148e-05,11470
share,4,4.754207473614148e-05,11470
coming.,4,4.754207473614148e-05,11470
death,4,4.754207473614148e-05,11470
married!,4,4.754207473614148e-05,11470
guy!,4,4.754207473614148e-05,11470
ear,4,4.754207473614148e-05,11470
crap.,4,4.754207473614148e-05,11470
changing,4,4.754207473614148e-05,11470
alright,4,4.754207473614148e-05,11470
so!,4,4.754207473614148e-05,11470
mary,4,4.754207473614148e-05,11470
hard!,4,4.754207473614148e-05,11470
"year,",4,4.754207473614148e-05,11470
foot,4,4.754207473614148e-05,11470
mon?,4,4.754207473614148e-05,11470
gun,4,4.754207473614148e-05,11470
missing,4,4.754207473614148e-05,11470
"house,",4,4.754207473614148e-05,11470
"something,",4,4.754207473614148e-05,11470
driving,4,4.754207473614148e-05,11470
"dog,",4,4.754207473614148e-05,11470
"massage,",4,4.754207473614148e-05,11470
in?,4,4.754207473614148e-05,11470
guy?,4,4.754207473614148e-05,11470
business!,4,4.754207473614148e-05,11470
he-he,4,4.754207473614148e-05,11470
years!,4,4.754207473614148e-05,11470
(sings),4,4.754207473614148e-05,11470
ms.,4,4.754207473614148e-05,11470
welcome,4,4.754207473614148e-05,11470
to...,4,4.754207473614148e-05,11470
dollars.,4,4.754207473614148e-05,11470
hair!,4,4.754207473614148e-05,11470
couch),4,4.754207473614148e-05,11470
uterus.,4,4.754207473614148e-05,11470
left.,4,4.754207473614148e-05,11470
trick,4,4.754207473614148e-05,11470
busy,4,4.754207473614148e-05,11470
bar,4,4.754207473614148e-05,11470
"oooh,",4,4.754207473614148e-05,11470
slams,4,4.754207473614148e-05,11470
son,4,4.754207473614148e-05,11470
"it's,",4,4.754207473614148e-05,11470
stop!,4,4.754207473614148e-05,11470
(she's,4,4.754207473614148e-05,11470
(answering,4,4.754207473614148e-05,11470
word.,4,4.754207473614148e-05,11470
morning,4,4.754207473614148e-05,11470
clears,4,4.754207473614148e-05,11470
stops),4,4.754207473614148e-05,11470
divorce,4,4.754207473614148e-05,11470
trash,4,4.754207473614148e-05,11470
evil,4,4.754207473614148e-05,11470
chest,4,4.754207473614148e-05,11470
(getting,4,4.754207473614148e-05,11470
rich,4,4.754207473614148e-05,11470
extra,4,4.754207473614148e-05,11470
brothers,4,4.754207473614148e-05,11470
have.,4,4.754207473614148e-05,11470
anniversary,4,4.754207473614148e-05,11470
pregnancy,4,4.754207473614148e-05,11470
follow,4,4.754207473614148e-05,11470
"buffay,",4,4.754207473614148e-05,11470
"mom,",4,4.754207473614148e-05,11470
"away,",4,4.754207473614148e-05,11470
pair,4,4.754207473614148e-05,11470
emergency.,4,4.754207473614148e-05,11470
cuts,4,4.754207473614148e-05,11470
goodbye,4,4.754207473614148e-05,11470
uh...,4,4.754207473614148e-05,11470
emma!,4,4.754207473614148e-05,11470
herself.,4,4.754207473614148e-05,11470
ja!,4,4.754207473614148e-05,11470
bedroom.,4,4.754207473614148e-05,11470
night!,4,4.754207473614148e-05,11470
sooo,4,4.754207473614148e-05,11470
ok!,4,4.754207473614148e-05,11470
huh!,4,4.754207473614148e-05,11470
(giggles),4,4.754207473614148e-05,11470
"'cause,",4,4.754207473614148e-05,11470
um,4,4.754207473614148e-05,11470
(ursula,4,4.754207473614148e-05,11470
yes.),4,4.754207473614148e-05,11470
butt.),4,4.754207473614148e-05,11470
"around,",4,4.754207473614148e-05,11470
does!,4,4.754207473614148e-05,11470
"mouth,",4,4.754207473614148e-05,11470
work!,4,4.754207473614148e-05,11470
fill,4,4.754207473614148e-05,11470
"plus,",4,4.754207473614148e-05,11470
fingers,4,4.754207473614148e-05,11470
(raises,4,4.754207473614148e-05,11470
playing.,4,4.754207473614148e-05,11470
bob,4,4.754207473614148e-05,11470
m'appelle,4,4.754207473614148e-05,11470
terrible.,4,4.754207473614148e-05,11470
toward,4,4.754207473614148e-05,11470
roger.,4,4.754207473614148e-05,11470
hardly,4,4.754207473614148e-05,11470
dollars!,4,4.754207473614148e-05,11470
great?,4,4.754207473614148e-05,11470
hands),4,4.754207473614148e-05,11470
mind.,4,4.754207473614148e-05,11470
money.,4,4.754207473614148e-05,11470
(does,4,4.754207473614148e-05,11470
"over,",4,4.754207473614148e-05,11470
years.,4,4.754207473614148e-05,11470
how's,4,4.754207473614148e-05,11470
book.,4,4.754207473614148e-05,11470
head),4,4.754207473614148e-05,11470
eight,4,4.754207473614148e-05,11470
months.,4,4.754207473614148e-05,11470
purse),4,4.754207473614148e-05,11470
this?!,4,4.754207473614148e-05,11470
no?,4,4.754207473614148e-05,11470
promise.,4,4.754207473614148e-05,11470
"gunther,",4,4.754207473614148e-05,11470
later!,4,4.754207473614148e-05,11470
knowing,4,4.754207473614148e-05,11470
stuck,4,4.754207473614148e-05,11470
phone?,4,4.754207473614148e-05,11470
throat),4,4.754207473614148e-05,11470
bathroom.),4,4.754207473614148e-05,11470
a...,4,4.754207473614148e-05,11470
thing...,4,4.754207473614148e-05,11470
"two,",4,4.754207473614148e-05,11470
paying,4,4.754207473614148e-05,11470
outta,4,4.754207473614148e-05,11470
"baby,",4,4.754207473614148e-05,11470
prove,4,4.754207473614148e-05,11470
ruined,4,4.754207473614148e-05,11470
pause),4,4.754207473614148e-05,11470
appreciate,4,4.754207473614148e-05,11470
fair,4,4.754207473614148e-05,11470
lie.,4,4.754207473614148e-05,11470
reminds,4,4.754207473614148e-05,11470
phoebe),4,4.754207473614148e-05,11470
breath,4,4.754207473614148e-05,11470
(simultaneously),4,4.754207473614148e-05,11470
boutros,4,4.754207473614148e-05,11470
pull,4,4.754207473614148e-05,11470
santa,4,4.754207473614148e-05,11470
that?!,4,4.754207473614148e-05,11470
"guess,",4,4.754207473614148e-05,11470
party!,4,4.754207473614148e-05,11470
"anymore,",4,4.754207473614148e-05,11470
(opens,4,4.754207473614148e-05,11470
stands,4,4.754207473614148e-05,11470
soon.,4,4.754207473614148e-05,11470
counter,4,4.754207473614148e-05,11470
feelings,4,4.754207473614148e-05,11470
cheer,4,4.754207473614148e-05,11470
off),4,4.754207473614148e-05,11470
turned,4,4.754207473614148e-05,11470
spirit,4,4.754207473614148e-05,11470
mine!,4,4.754207473614148e-05,11470
(and,4,4.754207473614148e-05,11470
"ago,",4,4.754207473614148e-05,11470
bitch,4,4.754207473614148e-05,11470
is?,4,4.754207473614148e-05,11470
minutes,4,4.754207473614148e-05,11470
raise,4,4.754207473614148e-05,11470
pain,4,4.754207473614148e-05,11470
wedding?,4,4.754207473614148e-05,11470
god!!!,4,4.754207473614148e-05,11470
ah-ha!,4,4.754207473614148e-05,11470
"wedding,",4,4.754207473614148e-05,11470
pants.,4,4.754207473614148e-05,11470
list,4,4.754207473614148e-05,11470
going!,4,4.754207473614148e-05,11470
ago,4,4.754207473614148e-05,11470
die!,4,4.754207473614148e-05,11470
pulling,4,4.754207473614148e-05,11470
"boy,",4,4.754207473614148e-05,11470
words,4,4.754207473614148e-05,11470
away!,4,4.754207473614148e-05,11470
dog's,3,3.565655605210611e-05,11470
ice?,3,3.565655605210611e-05,11470
fireman,3,3.565655605210611e-05,11470
"birthday,",3,3.565655605210611e-05,11470
did!,3,3.565655605210611e-05,11470
(finds,3,3.565655605210611e-05,11470
dad.,3,3.565655605210611e-05,11470
"leslie,",3,3.565655605210611e-05,11470
hired,3,3.565655605210611e-05,11470
words.,3,3.565655605210611e-05,11470
cares,3,3.565655605210611e-05,11470
"as,",3,3.565655605210611e-05,11470
coffee.,3,3.565655605210611e-05,11470
roll,3,3.565655605210611e-05,11470
spelled,3,3.565655605210611e-05,11470
nervous.,3,3.565655605210611e-05,11470
choose,3,3.565655605210611e-05,11470
purse.),3,3.565655605210611e-05,11470
"pepperoni,",3,3.565655605210611e-05,11470
london.,3,3.565655605210611e-05,11470
(noticing,3,3.565655605210611e-05,11470
did.,3,3.565655605210611e-05,11470
"store,",3,3.565655605210611e-05,11470
movie.,3,3.565655605210611e-05,11470
funny...,3,3.565655605210611e-05,11470
dry,3,3.565655605210611e-05,11470
frank!,3,3.565655605210611e-05,11470
drinking,3,3.565655605210611e-05,11470
"part,",3,3.565655605210611e-05,11470
mischa),3,3.565655605210611e-05,11470
busted.,3,3.565655605210611e-05,11470
asleep,3,3.565655605210611e-05,11470
"family,",3,3.565655605210611e-05,11470
me?!,3,3.565655605210611e-05,11470
mom?,3,3.565655605210611e-05,11470
forward,3,3.565655605210611e-05,11470
house!,3,3.565655605210611e-05,11470
whore.,3,3.565655605210611e-05,11470
kiss.,3,3.565655605210611e-05,11470
lover.,3,3.565655605210611e-05,11470
burn,3,3.565655605210611e-05,11470
dress.),3,3.565655605210611e-05,11470
(examining,3,3.565655605210611e-05,11470
cant!!,3,3.565655605210611e-05,11470
noo!,3,3.565655605210611e-05,11470
interesting.,3,3.565655605210611e-05,11470
pregnant!,3,3.565655605210611e-05,11470
us?!,3,3.565655605210611e-05,11470
breath),3,3.565655605210611e-05,11470
shocked),3,3.565655605210611e-05,11470
eww!,3,3.565655605210611e-05,11470
football,3,3.565655605210611e-05,11470
sex!,3,3.565655605210611e-05,11470
water.,3,3.565655605210611e-05,11470
oh?,3,3.565655605210611e-05,11470
pinches,3,3.565655605210611e-05,11470
constant,3,3.565655605210611e-05,11470
platting,3,3.565655605210611e-05,11470
get?,3,3.565655605210611e-05,11470
lipstick,3,3.565655605210611e-05,11470
fired,3,3.565655605210611e-05,11470
husband.,3,3.565655605210611e-05,11470
"man,",3,3.565655605210611e-05,11470
(notices,3,3.565655605210611e-05,11470
change.,3,3.565655605210611e-05,11470
allowed,3,3.565655605210611e-05,11470
soup.,3,3.565655605210611e-05,11470
clients,3,3.565655605210611e-05,11470
spot,3,3.565655605210611e-05,11470
lose?,3,3.565655605210611e-05,11470
"be,",3,3.565655605210611e-05,11470
cancel,3,3.565655605210611e-05,11470
wore,3,3.565655605210611e-05,11470
second!,3,3.565655605210611e-05,11470
apologize,3,3.565655605210611e-05,11470
cigarette,3,3.565655605210611e-05,11470
works.,3,3.565655605210611e-05,11470
frantically,3,3.565655605210611e-05,11470
answers,3,3.565655605210611e-05,11470
offered,3,3.565655605210611e-05,11470
sec.,3,3.565655605210611e-05,11470
likes,3,3.565655605210611e-05,11470
"work,",3,3.565655605210611e-05,11470
say!,3,3.565655605210611e-05,11470
switch,3,3.565655605210611e-05,11470
drops,3,3.565655605210611e-05,11470
generous,3,3.565655605210611e-05,11470
tonight!,3,3.565655605210611e-05,11470
(some,3,3.565655605210611e-05,11470
(mischa,3,3.565655605210611e-05,11470
chocolate,3,3.565655605210611e-05,11470
twins.,3,3.565655605210611e-05,11470
school.,3,3.565655605210611e-05,11470
"yep,",3,3.565655605210611e-05,11470
play.,3,3.565655605210611e-05,11470
remember?,3,3.565655605210611e-05,11470
guess.,3,3.565655605210611e-05,11470
far,3,3.565655605210611e-05,11470
door?,3,3.565655605210611e-05,11470
"father,",3,3.565655605210611e-05,11470
parents.,3,3.565655605210611e-05,11470
"figured,",3,3.565655605210611e-05,11470
me!!,3,3.565655605210611e-05,11470
orange,3,3.565655605210611e-05,11470
vegas,3,3.565655605210611e-05,11470
ditch,3,3.565655605210611e-05,11470
"yet,",3,3.565655605210611e-05,11470
london?,3,3.565655605210611e-05,11470
off!!,3,3.565655605210611e-05,11470
lasted,3,3.565655605210611e-05,11470
long?,3,3.565655605210611e-05,11470
bedroom.),3,3.565655605210611e-05,11470
emily!,3,3.565655605210611e-05,11470
finger,3,3.565655605210611e-05,11470
finger),3,3.565655605210611e-05,11470
super,3,3.565655605210611e-05,11470
guard,3,3.565655605210611e-05,11470
week.,3,3.565655605210611e-05,11470
hide,3,3.565655605210611e-05,11470
partly,3,3.565655605210611e-05,11470
bonnie.,3,3.565655605210611e-05,11470
"friend,",3,3.565655605210611e-05,11470
first!,3,3.565655605210611e-05,11470
thought.,3,3.565655605210611e-05,11470
jingle,3,3.565655605210611e-05,11470
conversation,3,3.565655605210611e-05,11470
fish,3,3.565655605210611e-05,11470
(disappointed),3,3.565655605210611e-05,11470
machine,3,3.565655605210611e-05,11470
sweaty,3,3.565655605210611e-05,11470
checks,3,3.565655605210611e-05,11470
was!,3,3.565655605210611e-05,11470
"crazy,",3,3.565655605210611e-05,11470
room!,3,3.565655605210611e-05,11470
"name,",3,3.565655605210611e-05,11470
shower,3,3.565655605210611e-05,11470
candle,3,3.565655605210611e-05,11470
focus,3,3.565655605210611e-05,11470
...i,3,3.565655605210611e-05,11470
pizza,3,3.565655605210611e-05,11470
chewing,3,3.565655605210611e-05,11470
forever.,3,3.565655605210611e-05,11470
tone,3,3.565655605210611e-05,11470
warm.,3,3.565655605210611e-05,11470
here?!,3,3.565655605210611e-05,11470
never!,3,3.565655605210611e-05,11470
heart.,3,3.565655605210611e-05,11470
how'd,3,3.565655605210611e-05,11470
leslie,3,3.565655605210611e-05,11470
am!,3,3.565655605210611e-05,11470
excited!,3,3.565655605210611e-05,11470
warn,3,3.565655605210611e-05,11470
thing!,3,3.565655605210611e-05,11470
"so-so,",3,3.565655605210611e-05,11470
talk.,3,3.565655605210611e-05,11470
shouldn't,3,3.565655605210611e-05,11470
"happen,",3,3.565655605210611e-05,11470
"terrible,",3,3.565655605210611e-05,11470
country,3,3.565655605210611e-05,11470
count,3,3.565655605210611e-05,11470
losing,3,3.565655605210611e-05,11470
once.,3,3.565655605210611e-05,11470
"boyfriend,",3,3.565655605210611e-05,11470
goes.,3,3.565655605210611e-05,11470
hungry.,3,3.565655605210611e-05,11470
definitely!,3,3.565655605210611e-05,11470
eyes),3,3.565655605210611e-05,11470
lady.,3,3.565655605210611e-05,11470
kidding.,3,3.565655605210611e-05,11470
chase,3,3.565655605210611e-05,11470
birds,3,3.565655605210611e-05,11470
be?,3,3.565655605210611e-05,11470
yes),3,3.565655605210611e-05,11470
"phone,",3,3.565655605210611e-05,11470
lot!,3,3.565655605210611e-05,11470
breathe.,3,3.565655605210611e-05,11470
"care,",3,3.565655605210611e-05,11470
returning,3,3.565655605210611e-05,11470
"eww,",3,3.565655605210611e-05,11470
herbal,3,3.565655605210611e-05,11470
beard,3,3.565655605210611e-05,11470
"big,",3,3.565655605210611e-05,11470
this-this,3,3.565655605210611e-05,11470
"""hey,",3,3.565655605210611e-05,11470
talking!,3,3.565655605210611e-05,11470
fire!,3,3.565655605210611e-05,11470
car.,3,3.565655605210611e-05,11470
fantastic!,3,3.565655605210611e-05,11470
"sensitive,",3,3.565655605210611e-05,11470
ursula.,3,3.565655605210611e-05,11470
push,3,3.565655605210611e-05,11470
"does,",3,3.565655605210611e-05,11470
suicide,3,3.565655605210611e-05,11470
atlas!,3,3.565655605210611e-05,11470
"hall,",3,3.565655605210611e-05,11470
good-bye,3,3.565655605210611e-05,11470
ride,3,3.565655605210611e-05,11470
address,3,3.565655605210611e-05,11470
roommate.,3,3.565655605210611e-05,11470
didnt.,3,3.565655605210611e-05,11470
"pregnant,",3,3.565655605210611e-05,11470
hopes,3,3.565655605210611e-05,11470
saved,3,3.565655605210611e-05,11470
carol,3,3.565655605210611e-05,11470
personal,3,3.565655605210611e-05,11470
snooty,3,3.565655605210611e-05,11470
they?,3,3.565655605210611e-05,11470
scare,3,3.565655605210611e-05,11470
smell?,3,3.565655605210611e-05,11470
apartment),3,3.565655605210611e-05,11470
means.,3,3.565655605210611e-05,11470
york,3,3.565655605210611e-05,11470
"relax,",3,3.565655605210611e-05,11470
(taking,3,3.565655605210611e-05,11470
company,3,3.565655605210611e-05,11470
place?,3,3.565655605210611e-05,11470
story!,3,3.565655605210611e-05,11470
drug,3,3.565655605210611e-05,11470
nervous,3,3.565655605210611e-05,11470
"football,",3,3.565655605210611e-05,11470
lit,3,3.565655605210611e-05,11470
"other,",3,3.565655605210611e-05,11470
part?,3,3.565655605210611e-05,11470
surprise.,3,3.565655605210611e-05,11470
leather,3,3.565655605210611e-05,11470
half.),3,3.565655605210611e-05,11470
"days,",3,3.565655605210611e-05,11470
shoes.,3,3.565655605210611e-05,11470
alices,3,3.565655605210611e-05,11470
"dentist,",3,3.565655605210611e-05,11470
"alice,",3,3.565655605210611e-05,11470
you?!,3,3.565655605210611e-05,11470
bob.,3,3.565655605210611e-05,11470
writes,3,3.565655605210611e-05,11470
pants),3,3.565655605210611e-05,11470
ohh,3,3.565655605210611e-05,11470
holidays.,3,3.565655605210611e-05,11470
(exits),3,3.565655605210611e-05,11470
percent,3,3.565655605210611e-05,11470
lose,3,3.565655605210611e-05,11470
worry,3,3.565655605210611e-05,11470
set.,3,3.565655605210611e-05,11470
tv.),3,3.565655605210611e-05,11470
arm,3,3.565655605210611e-05,11470
window.),3,3.565655605210611e-05,11470
tongue,3,3.565655605210611e-05,11470
sticking,3,3.565655605210611e-05,11470
jane,3,3.565655605210611e-05,11470
grow,3,3.565655605210611e-05,11470
yourself!,3,3.565655605210611e-05,11470
happened.,3,3.565655605210611e-05,11470
"would,",3,3.565655605210611e-05,11470
entering),3,3.565655605210611e-05,11470
clean,3,3.565655605210611e-05,11470
hat,3,3.565655605210611e-05,11470
dont!,3,3.565655605210611e-05,11470
happy!,3,3.565655605210611e-05,11470
bathroom.,3,3.565655605210611e-05,11470
meat!,3,3.565655605210611e-05,11470
innocent,3,3.565655605210611e-05,11470
anymore?,3,3.565655605210611e-05,11470
"""oh,",3,3.565655605210611e-05,11470
grandmothers,3,3.565655605210611e-05,11470
including,3,3.565655605210611e-05,11470
moment,3,3.565655605210611e-05,11470
smoking,3,3.565655605210611e-05,11470
le,3,3.565655605210611e-05,11470
back.),3,3.565655605210611e-05,11470
sign,3,3.565655605210611e-05,11470
(one,3,3.565655605210611e-05,11470
jump,3,3.565655605210611e-05,11470
know?!,3,3.565655605210611e-05,11470
green.,3,3.565655605210611e-05,11470
easy!,3,3.565655605210611e-05,11470
months,3,3.565655605210611e-05,11470
fur,3,3.565655605210611e-05,11470
guys?,3,3.565655605210611e-05,11470
bra),3,3.565655605210611e-05,11470
explain,3,3.565655605210611e-05,11470
picking,3,3.565655605210611e-05,11470
feet,3,3.565655605210611e-05,11470
played,3,3.565655605210611e-05,11470
grandma.,3,3.565655605210611e-05,11470
kicked!,3,3.565655605210611e-05,11470
pheebs.,3,3.565655605210611e-05,11470
"funny,",3,3.565655605210611e-05,11470
other!,3,3.565655605210611e-05,11470
ordinary,3,3.565655605210611e-05,11470
(imitating,3,3.565655605210611e-05,11470
(doing,3,3.565655605210611e-05,11470
(catches,3,3.565655605210611e-05,11470
selfish,3,3.565655605210611e-05,11470
she?,3,3.565655605210611e-05,11470
"ohhh,",3,3.565655605210611e-05,11470
anyway?,3,3.565655605210611e-05,11470
(laughs.),3,3.565655605210611e-05,11470
kidding!,3,3.565655605210611e-05,11470
power,3,3.565655605210611e-05,11470
too?!,3,3.565655605210611e-05,11470
ice!,3,3.565655605210611e-05,11470
alone.),3,3.565655605210611e-05,11470
(laughing),3,3.565655605210611e-05,11470
badge,3,3.565655605210611e-05,11470
(plays,3,3.565655605210611e-05,11470
hello!,3,3.565655605210611e-05,11470
carry,3,3.565655605210611e-05,11470
bucket!,3,3.565655605210611e-05,11470
"aww,",3,3.565655605210611e-05,11470
total,3,3.565655605210611e-05,11470
b.,3,3.565655605210611e-05,11470
dinner?,3,3.565655605210611e-05,11470
lock,3,3.565655605210611e-05,11470
wrong?,3,3.565655605210611e-05,11470
official,3,3.565655605210611e-05,11470
building,3,3.565655605210611e-05,11470
hates,3,3.565655605210611e-05,11470
relax,3,3.565655605210611e-05,11470
language.,3,3.565655605210611e-05,11470
"everybody,",3,3.565655605210611e-05,11470
"everyone,",3,3.565655605210611e-05,11470
cheek),3,3.565655605210611e-05,11470
thanksgiving!,3,3.565655605210611e-05,11470
picked,3,3.565655605210611e-05,11470
happen?,3,3.565655605210611e-05,11470
gellers,3,3.565655605210611e-05,11470
empty,3,3.565655605210611e-05,11470
rolling,3,3.565655605210611e-05,11470
order,3,3.565655605210611e-05,11470
kids!,3,3.565655605210611e-05,11470
(realizes),3,3.565655605210611e-05,11470
camera,3,3.565655605210611e-05,11470
trip!,3,3.565655605210611e-05,11470
falls,3,3.565655605210611e-05,11470
ended,3,3.565655605210611e-05,11470
'til,3,3.565655605210611e-05,11470
grocery,3,3.565655605210611e-05,11470
laundry,3,3.565655605210611e-05,11470
interested,3,3.565655605210611e-05,11470
city.,3,3.565655605210611e-05,11470
oo!,3,3.565655605210611e-05,11470
bottom,3,3.565655605210611e-05,11470
"herself,",3,3.565655605210611e-05,11470
part!,3,3.565655605210611e-05,11470
ben,3,3.565655605210611e-05,11470
(screaming,3,3.565655605210611e-05,11470
covering,3,3.565655605210611e-05,11470
catering,3,3.565655605210611e-05,11470
driver,3,3.565655605210611e-05,11470
london,3,3.565655605210611e-05,11470
someone's,3,3.565655605210611e-05,11470
settle,3,3.565655605210611e-05,11470
hours.,3,3.565655605210611e-05,11470
amazing!,3,3.565655605210611e-05,11470
was?,3,3.565655605210611e-05,11470
"enough,",3,3.565655605210611e-05,11470
mistake.,3,3.565655605210611e-05,11470
man?,3,3.565655605210611e-05,11470
tears,3,3.565655605210611e-05,11470
"dear,",3,3.565655605210611e-05,11470
market,3,3.565655605210611e-05,11470
job.,3,3.565655605210611e-05,11470
store.,3,3.565655605210611e-05,11470
rhymes,3,3.565655605210611e-05,11470
nickname,3,3.565655605210611e-05,11470
quick,3,3.565655605210611e-05,11470
lady!,3,3.565655605210611e-05,11470
nods),3,3.565655605210611e-05,11470
easier,3,3.565655605210611e-05,11470
birthday!,3,3.565655605210611e-05,11470
yet,3,3.565655605210611e-05,11470
walked,3,3.565655605210611e-05,11470
figures,3,3.565655605210611e-05,11470
50,3,3.565655605210611e-05,11470
commercial,3,3.565655605210611e-05,11470
ignore,3,3.565655605210611e-05,11470
undo,3,3.565655605210611e-05,11470
something!,3,3.565655605210611e-05,11470
"looking,",3,3.565655605210611e-05,11470
bob!,3,3.565655605210611e-05,11470
bunny,3,3.565655605210611e-05,11470
half,3,3.565655605210611e-05,11470
dont.,3,3.565655605210611e-05,11470
puppy,3,3.565655605210611e-05,11470
magic,3,3.565655605210611e-05,11470
cool.,3,3.565655605210611e-05,11470
"happy,",3,3.565655605210611e-05,11470
(closes,3,3.565655605210611e-05,11470
vegetarian!,3,3.565655605210611e-05,11470
obvious,3,3.565655605210611e-05,11470
"eyes,",3,3.565655605210611e-05,11470
woo!,3,3.565655605210611e-05,11470
yours,3,3.565655605210611e-05,11470
places,3,3.565655605210611e-05,11470
hospital.,3,3.565655605210611e-05,11470
ready?,3,3.565655605210611e-05,11470
plan,3,3.565655605210611e-05,11470
flipping,3,3.565655605210611e-05,11470
death.,3,3.565655605210611e-05,11470
enter,3,3.565655605210611e-05,11470
"prison,",3,3.565655605210611e-05,11470
enough.,3,3.565655605210611e-05,11470
20,3,3.565655605210611e-05,11470
got.,3,3.565655605210611e-05,11470
"ya,",3,3.565655605210611e-05,11470
anyway.,3,3.565655605210611e-05,11470
airport.,3,3.565655605210611e-05,11470
jason,3,3.565655605210611e-05,11470
bitch.,3,3.565655605210611e-05,11470
men,3,3.565655605210611e-05,11470
"ahh,",3,3.565655605210611e-05,11470
holiday,3,3.565655605210611e-05,11470
shower.,3,3.565655605210611e-05,11470
cups.,3,3.565655605210611e-05,11470
ago.,3,3.565655605210611e-05,11470
ring!,3,3.565655605210611e-05,11470
missing.,3,3.565655605210611e-05,11470
airport,3,3.565655605210611e-05,11470
"once,",3,3.565655605210611e-05,11470
plane,3,3.565655605210611e-05,11470
stink,3,3.565655605210611e-05,11470
sock!,3,3.565655605210611e-05,11470
flashback,3,3.565655605210611e-05,11470
"parents,",3,3.565655605210611e-05,11470
$10.,3,3.565655605210611e-05,11470
"table,",3,3.565655605210611e-05,11470
later,3,3.565655605210611e-05,11470
phoebe's,3,3.565655605210611e-05,11470
(everybody,3,3.565655605210611e-05,11470
gay.,3,3.565655605210611e-05,11470
engaged,3,3.565655605210611e-05,11470
lunch.,3,3.565655605210611e-05,11470
ewww!,3,3.565655605210611e-05,11470
smiling,3,3.565655605210611e-05,11470
officer,3,3.565655605210611e-05,11470
dumb,3,3.565655605210611e-05,11470
"hair,",3,3.565655605210611e-05,11470
quite,3,3.565655605210611e-05,11470
david's,3,3.565655605210611e-05,11470
emma's,3,3.565655605210611e-05,11470
(smiling,3,3.565655605210611e-05,11470
um.,3,3.565655605210611e-05,11470
ring?,3,3.565655605210611e-05,11470
different.,3,3.565655605210611e-05,11470
wrap,3,3.565655605210611e-05,11470
bus.,3,3.565655605210611e-05,11470
friends!,3,3.565655605210611e-05,11470
maid,3,3.565655605210611e-05,11470
"cant,",3,3.565655605210611e-05,11470
kyles,3,3.565655605210611e-05,11470
cute!,3,3.565655605210611e-05,11470
"leaves,",3,3.565655605210611e-05,11470
with?,3,3.565655605210611e-05,11470
proposed,3,3.565655605210611e-05,11470
plastic,3,3.565655605210611e-05,11470
recipe,3,3.565655605210611e-05,11470
cookie,3,3.565655605210611e-05,11470
yourself?,3,3.565655605210611e-05,11470
"upset,",3,3.565655605210611e-05,11470
remembered,3,3.565655605210611e-05,11470
pretty.,3,3.565655605210611e-05,11470
ellen,3,3.565655605210611e-05,11470
fortune.,3,3.565655605210611e-05,11470
joey.),3,3.565655605210611e-05,11470
"date,",3,3.565655605210611e-05,11470
huh,3,3.565655605210611e-05,11470
really.,3,3.565655605210611e-05,11470
(writing,3,3.565655605210611e-05,11470
trust,3,3.565655605210611e-05,11470
you!!,3,3.565655605210611e-05,11470
sex?,3,3.565655605210611e-05,11470
toilet,3,3.565655605210611e-05,11470
"kidding,",3,3.565655605210611e-05,11470
pretend,3,3.565655605210611e-05,11470
daddy,3,3.565655605210611e-05,11470
movie!,3,3.565655605210611e-05,11470
pervert,3,3.565655605210611e-05,11470
rush,3,3.565655605210611e-05,11470
girlfriend,3,3.565655605210611e-05,11470
joins,3,3.565655605210611e-05,11470
dress),3,3.565655605210611e-05,11470
biggest,3,3.565655605210611e-05,11470
picture.),3,3.565655605210611e-05,11470
two!,3,3.565655605210611e-05,11470
search,3,3.565655605210611e-05,11470
(returning,3,3.565655605210611e-05,11470
huge!,3,3.565655605210611e-05,11470
(clears,3,3.565655605210611e-05,11470
known,3,3.565655605210611e-05,11470
kitchen),3,3.565655605210611e-05,11470
dump,3,3.565655605210611e-05,11470
gold,3,3.565655605210611e-05,11470
amazing,3,3.565655605210611e-05,11470
work?,3,3.565655605210611e-05,11470
"of,",3,3.565655605210611e-05,11470
sticks,3,3.565655605210611e-05,11470
(presses,3,3.565655605210611e-05,11470
gorgeous,3,3.565655605210611e-05,11470
discuss,3,3.565655605210611e-05,11470
tell.,3,3.565655605210611e-05,11470
david.,3,3.565655605210611e-05,11470
uhuh...,3,3.565655605210611e-05,11470
patrick),3,3.565655605210611e-05,11470
hmmm...,3,3.565655605210611e-05,11470
elbows,3,3.565655605210611e-05,11470
hurt?,3,3.565655605210611e-05,11470
working.,3,3.565655605210611e-05,11470
quickly,3,3.565655605210611e-05,11470
(deadpan),3,3.565655605210611e-05,11470
cry),3,3.565655605210611e-05,11470
now...,3,3.565655605210611e-05,11470
pressure,3,3.565655605210611e-05,11470
public,3,3.565655605210611e-05,11470
have?,3,3.565655605210611e-05,11470
(shakes,3,3.565655605210611e-05,11470
smoked,3,3.565655605210611e-05,11470
year.,3,3.565655605210611e-05,11470
through!,3,3.565655605210611e-05,11470
too...,3,3.565655605210611e-05,11470
falling,3,3.565655605210611e-05,11470
bag.,3,3.565655605210611e-05,11470
door.,3,3.565655605210611e-05,11470
wonderful,3,3.565655605210611e-05,11470
movies,3,3.565655605210611e-05,11470
i-i'm,3,3.565655605210611e-05,11470
"door,",3,3.565655605210611e-05,11470
universe,3,3.565655605210611e-05,11470
plus,3,3.565655605210611e-05,11470
shoot!,3,3.565655605210611e-05,11470
way),3,3.565655605210611e-05,11470
"my,",3,3.565655605210611e-05,11470
mimes,3,3.565655605210611e-05,11470
greg,3,3.565655605210611e-05,11470
manager,3,3.565655605210611e-05,11470
kidding,3,3.565655605210611e-05,11470
empire,3,3.565655605210611e-05,11470
repeat,3,3.565655605210611e-05,11470
tim,3,3.565655605210611e-05,11470
poem.,3,3.565655605210611e-05,11470
"talking,",3,3.565655605210611e-05,11470
two.,3,3.565655605210611e-05,11470
(mimicking,3,3.565655605210611e-05,11470
plane.,3,3.565655605210611e-05,11470
ursulas,3,3.565655605210611e-05,11470
naked.,3,3.565655605210611e-05,11470
we-we,3,3.565655605210611e-05,11470
who?,3,3.565655605210611e-05,11470
arms,3,3.565655605210611e-05,11470
gay?,3,3.565655605210611e-05,11470
horrible,3,3.565655605210611e-05,11470
nope.,3,3.565655605210611e-05,11470
news?,3,3.565655605210611e-05,11470
hears,3,3.565655605210611e-05,11470
longer,3,3.565655605210611e-05,11470
(all,3,3.565655605210611e-05,11470
swing,3,3.565655605210611e-05,11470
marrying,3,3.565655605210611e-05,11470
butt,3,3.565655605210611e-05,11470
"relationship,",3,3.565655605210611e-05,11470
liver,3,3.565655605210611e-05,11470
massage.,3,3.565655605210611e-05,11470
brolin,3,3.565655605210611e-05,11470
kicked,3,3.565655605210611e-05,11470
finding,3,3.565655605210611e-05,11470
rach,3,3.565655605210611e-05,11470
named,3,3.565655605210611e-05,11470
today?,3,3.565655605210611e-05,11470
sex.,3,3.565655605210611e-05,11470
"kids,",3,3.565655605210611e-05,11470
hall?,3,3.565655605210611e-05,11470
everyones,3,3.565655605210611e-05,11470
positive.,3,3.565655605210611e-05,11470
"button,",3,3.565655605210611e-05,11470
clients.,3,3.565655605210611e-05,11470
"when,",3,3.565655605210611e-05,11470
black.,3,3.565655605210611e-05,11470
doctors,3,3.565655605210611e-05,11470
"party,",3,3.565655605210611e-05,11470
game.,3,3.565655605210611e-05,11470
skull,3,3.565655605210611e-05,11470
(sarcastically),3,3.565655605210611e-05,11470
hospital,3,3.565655605210611e-05,11470
face.,3,3.565655605210611e-05,11470
drop,3,3.565655605210611e-05,11470
angry,3,3.565655605210611e-05,11470
storms,3,3.565655605210611e-05,11470
boss.,3,3.565655605210611e-05,11470
over),3,3.565655605210611e-05,11470
'kay.,3,3.565655605210611e-05,11470
pushes,3,3.565655605210611e-05,11470
present.,3,3.565655605210611e-05,11470
present,3,3.565655605210611e-05,11470
fires,3,3.565655605210611e-05,11470
uh.,3,3.565655605210611e-05,11470
bike!,3,3.565655605210611e-05,11470
everybody.,3,3.565655605210611e-05,11470
bodies,3,3.565655605210611e-05,11470
susan,3,3.565655605210611e-05,11470
growing,3,3.565655605210611e-05,11470
"whoa,",3,3.565655605210611e-05,11470
reveal,3,3.565655605210611e-05,11470
fourth,3,3.565655605210611e-05,11470
badly,3,3.565655605210611e-05,11470
hallway,3,3.565655605210611e-05,11470
wall.,3,3.565655605210611e-05,11470
tear,3,3.565655605210611e-05,11470
beeping,3,3.565655605210611e-05,11470
bachelorette,3,3.565655605210611e-05,11470
cards,3,3.565655605210611e-05,11470
lying.,3,3.565655605210611e-05,11470
deal.,3,3.565655605210611e-05,11470
(with,3,3.565655605210611e-05,11470
flight,3,3.565655605210611e-05,11470
stings,3,3.565655605210611e-05,11470
willing,3,3.565655605210611e-05,11470
belong,3,3.565655605210611e-05,11470
bill,3,3.565655605210611e-05,11470
tickets!,3,3.565655605210611e-05,11470
then...,3,3.565655605210611e-05,11470
tonight,3,3.565655605210611e-05,11470
"green,",3,3.565655605210611e-05,11470
dear,3,3.565655605210611e-05,11470
perhaps,3,3.565655605210611e-05,11470
bing.,3,3.565655605210611e-05,11470
"bing,",3,3.565655605210611e-05,11470
loved,3,3.565655605210611e-05,11470
dress?,3,3.565655605210611e-05,11470
truth.,3,3.565655605210611e-05,11470
closer,3,3.565655605210611e-05,11470
gone!,3,3.565655605210611e-05,11470
crap!,3,3.565655605210611e-05,11470
bake,3,3.565655605210611e-05,11470
smooth,3,3.565655605210611e-05,11470
alright...,3,3.565655605210611e-05,11470
romantic,3,3.565655605210611e-05,11470
"worse,",3,3.565655605210611e-05,11470
presents,3,3.565655605210611e-05,11470
movie?,3,3.565655605210611e-05,11470
legs,3,3.565655605210611e-05,11470
(throws,3,3.565655605210611e-05,11470
neck),3,3.565655605210611e-05,11470
wont.,3,3.565655605210611e-05,11470
opening,3,3.565655605210611e-05,11470
mike!,3,3.565655605210611e-05,11470
"love,",3,3.565655605210611e-05,11470
(translation:,3,3.565655605210611e-05,11470
flea,3,3.565655605210611e-05,11470
(mimics,3,3.565655605210611e-05,11470
pour,3,3.565655605210611e-05,11470
monicas.,3,3.565655605210611e-05,11470
doing!,3,3.565655605210611e-05,11470
come?,3,3.565655605210611e-05,11470
"think,",3,3.565655605210611e-05,11470
bye-bye.,3,3.565655605210611e-05,11470
hair?,3,3.565655605210611e-05,11470
"careful,",3,3.565655605210611e-05,11470
pass,3,3.565655605210611e-05,11470
shoes,3,3.565655605210611e-05,11470
gladys,3,3.565655605210611e-05,11470
pet,3,3.565655605210611e-05,11470
money?,3,3.565655605210611e-05,11470
add,3,3.565655605210611e-05,11470
hummus.,3,3.565655605210611e-05,11470
everywhere,3,3.565655605210611e-05,11470
"talk,",3,3.565655605210611e-05,11470
complicated,3,3.565655605210611e-05,11470
claude.,3,3.565655605210611e-05,11470
charity,3,3.565655605210611e-05,11470
to!,3,3.565655605210611e-05,11470
(pushes,3,3.565655605210611e-05,11470
average,3,3.565655605210611e-05,11470
day!,3,3.565655605210611e-05,11470
mobile,3,3.565655605210611e-05,11470
from?,3,3.565655605210611e-05,11470
turkey,3,3.565655605210611e-05,11470
fair!,3,3.565655605210611e-05,11470
swedish,3,3.565655605210611e-05,11470
fifty,3,3.565655605210611e-05,11470
oven.,3,3.565655605210611e-05,11470
can.),3,3.565655605210611e-05,11470
himself,3,3.565655605210611e-05,11470
corporate,3,3.565655605210611e-05,11470
curly,3,3.565655605210611e-05,11470
sleep.,3,3.565655605210611e-05,11470
"uhu,",3,3.565655605210611e-05,11470
ya!,3,3.565655605210611e-05,11470
"kind,",3,3.565655605210611e-05,11470
hours,3,3.565655605210611e-05,11470
rings.),3,3.565655605210611e-05,11470
should.,3,3.565655605210611e-05,11470
"the,",3,3.565655605210611e-05,11470
road,3,3.565655605210611e-05,11470
patient,3,3.565655605210611e-05,11470
sheets,3,3.565655605210611e-05,11470
they'd,3,3.565655605210611e-05,11470
don't.,3,3.565655605210611e-05,11470
second?,3,3.565655605210611e-05,11470
"could,",3,3.565655605210611e-05,11470
marriage.,3,3.565655605210611e-05,11470
they-they,3,3.565655605210611e-05,11470
"did,",3,3.565655605210611e-05,11470
one-year,3,3.565655605210611e-05,11470
drawer,3,3.565655605210611e-05,11470
answer.,3,3.565655605210611e-05,11470
banana,3,3.565655605210611e-05,11470
"""we",2,2.377103736807074e-05,11470
pilot,2,2.377103736807074e-05,11470
(happily),2,2.377103736807074e-05,11470
glow,2,2.377103736807074e-05,11470
raining.,2,2.377103736807074e-05,11470
ear),2,2.377103736807074e-05,11470
home!,2,2.377103736807074e-05,11470
bank.,2,2.377103736807074e-05,11470
(whispering,2,2.377103736807074e-05,11470
god...,2,2.377103736807074e-05,11470
bens,2,2.377103736807074e-05,11470
how-how,2,2.377103736807074e-05,11470
friday,2,2.377103736807074e-05,11470
"eat,",2,2.377103736807074e-05,11470
intelligent,2,2.377103736807074e-05,11470
moral,2,2.377103736807074e-05,11470
pretending,2,2.377103736807074e-05,11470
eat!,2,2.377103736807074e-05,11470
yard,2,2.377103736807074e-05,11470
"""no",2,2.377103736807074e-05,11470
article,2,2.377103736807074e-05,11470
schools,2,2.377103736807074e-05,11470
sold,2,2.377103736807074e-05,11470
"meat,",2,2.377103736807074e-05,11470
"presents,",2,2.377103736807074e-05,11470
craving,2,2.377103736807074e-05,11470
chased,2,2.377103736807074e-05,11470
boys,2,2.377103736807074e-05,11470
jacks,2,2.377103736807074e-05,11470
plays,2,2.377103736807074e-05,11470
meat?,2,2.377103736807074e-05,11470
donation,2,2.377103736807074e-05,11470
like?,2,2.377103736807074e-05,11470
sit!,2,2.377103736807074e-05,11470
fooling,2,2.377103736807074e-05,11470
8,2,2.377103736807074e-05,11470
chair.),2,2.377103736807074e-05,11470
flips,2,2.377103736807074e-05,11470
uncomfortable,2,2.377103736807074e-05,11470
uh-uh.,2,2.377103736807074e-05,11470
soda,2,2.377103736807074e-05,11470
uncomfortable),2,2.377103736807074e-05,11470
mona,2,2.377103736807074e-05,11470
asking!,2,2.377103736807074e-05,11470
expensive.,2,2.377103736807074e-05,11470
happiest,2,2.377103736807074e-05,11470
school?,2,2.377103736807074e-05,11470
"taffy,",2,2.377103736807074e-05,11470
dresses,2,2.377103736807074e-05,11470
swallows,2,2.377103736807074e-05,11470
food!,2,2.377103736807074e-05,11470
mate.,2,2.377103736807074e-05,11470
massages!,2,2.377103736807074e-05,11470
book.),2,2.377103736807074e-05,11470
knocked,2,2.377103736807074e-05,11470
"bookstore,",2,2.377103736807074e-05,11470
phoebe.),2,2.377103736807074e-05,11470
medicine.,2,2.377103736807074e-05,11470
western,2,2.377103736807074e-05,11470
other?,2,2.377103736807074e-05,11470
"york,",2,2.377103736807074e-05,11470
ordered.,2,2.377103736807074e-05,11470
parker,2,2.377103736807074e-05,11470
treats,2,2.377103736807074e-05,11470
alan!,2,2.377103736807074e-05,11470
eggs,2,2.377103736807074e-05,11470
freaked.,2,2.377103736807074e-05,11470
catches,2,2.377103736807074e-05,11470
"born,",2,2.377103736807074e-05,11470
enjoyed,2,2.377103736807074e-05,11470
machine!,2,2.377103736807074e-05,11470
"concert,",2,2.377103736807074e-05,11470
"girls,",2,2.377103736807074e-05,11470
awfully,2,2.377103736807074e-05,11470
"honest,",2,2.377103736807074e-05,11470
asleep.,2,2.377103736807074e-05,11470
cutout,2,2.377103736807074e-05,11470
evander,2,2.377103736807074e-05,11470
comfort,2,2.377103736807074e-05,11470
underwear,2,2.377103736807074e-05,11470
holyfield,2,2.377103736807074e-05,11470
enjoy.,2,2.377103736807074e-05,11470
unless!,2,2.377103736807074e-05,11470
and-,2,2.377103736807074e-05,11470
"uhuh,",2,2.377103736807074e-05,11470
"game,",2,2.377103736807074e-05,11470
chuck,2,2.377103736807074e-05,11470
"girl,",2,2.377103736807074e-05,11470
lure),2,2.377103736807074e-05,11470
trays.,2,2.377103736807074e-05,11470
crushes,2,2.377103736807074e-05,11470
move.,2,2.377103736807074e-05,11470
stepped,2,2.377103736807074e-05,11470
knicks,2,2.377103736807074e-05,11470
from.,2,2.377103736807074e-05,11470
lee,2,2.377103736807074e-05,11470
shouldve,2,2.377103736807074e-05,11470
majors,2,2.377103736807074e-05,11470
should!,2,2.377103736807074e-05,11470
massage!,2,2.377103736807074e-05,11470
mean!,2,2.377103736807074e-05,11470
boo,2,2.377103736807074e-05,11470
you've...,2,2.377103736807074e-05,11470
genius.,2,2.377103736807074e-05,11470
negative.,2,2.377103736807074e-05,11470
volvo,2,2.377103736807074e-05,11470
manly,2,2.377103736807074e-05,11470
slut.,2,2.377103736807074e-05,11470
(drags,2,2.377103736807074e-05,11470
bride,2,2.377103736807074e-05,11470
divorced.,2,2.377103736807074e-05,11470
engaged!,2,2.377103736807074e-05,11470
hmm?,2,2.377103736807074e-05,11470
dragging,2,2.377103736807074e-05,11470
can),2,2.377103736807074e-05,11470
(its,2,2.377103736807074e-05,11470
ever!,2,2.377103736807074e-05,11470
vous,2,2.377103736807074e-05,11470
ed,2,2.377103736807074e-05,11470
team!,2,2.377103736807074e-05,11470
"""its",2,2.377103736807074e-05,11470
mention,2,2.377103736807074e-05,11470
sexually,2,2.377103736807074e-05,11470
pelle,2,2.377103736807074e-05,11470
course.,2,2.377103736807074e-05,11470
"check,",2,2.377103736807074e-05,11470
m'ap,2,2.377103736807074e-05,11470
game!,2,2.377103736807074e-05,11470
raw,2,2.377103736807074e-05,11470
"thinking,",2,2.377103736807074e-05,11470
bam!,2,2.377103736807074e-05,11470
gunther?,2,2.377103736807074e-05,11470
naughty,2,2.377103736807074e-05,11470
lists,2,2.377103736807074e-05,11470
(pulls,2,2.377103736807074e-05,11470
couples,2,2.377103736807074e-05,11470
gallon,2,2.377103736807074e-05,11470
mouths,2,2.377103736807074e-05,11470
nobel,2,2.377103736807074e-05,11470
(really,2,2.377103736807074e-05,11470
gig.,2,2.377103736807074e-05,11470
hammock.,2,2.377103736807074e-05,11470
lover,2,2.377103736807074e-05,11470
tribbiani!!,2,2.377103736807074e-05,11470
kicking,2,2.377103736807074e-05,11470
(starting,2,2.377103736807074e-05,11470
"coffee,",2,2.377103736807074e-05,11470
happiness,2,2.377103736807074e-05,11470
itself.,2,2.377103736807074e-05,11470
bringing,2,2.377103736807074e-05,11470
consuela,2,2.377103736807074e-05,11470
buffay-hannigan,2,2.377103736807074e-05,11470
rach?,2,2.377103736807074e-05,11470
clerk,2,2.377103736807074e-05,11470
"giant,",2,2.377103736807074e-05,11470
neil,2,2.377103736807074e-05,11470
imaginary,2,2.377103736807074e-05,11470
woman),2,2.377103736807074e-05,11470
capable,2,2.377103736807074e-05,11470
"adorable,",2,2.377103736807074e-05,11470
oooh,2,2.377103736807074e-05,11470
problem!,2,2.377103736807074e-05,11470
visit,2,2.377103736807074e-05,11470
slow,2,2.377103736807074e-05,11470
groom,2,2.377103736807074e-05,11470
lesbian.,2,2.377103736807074e-05,11470
small.,2,2.377103736807074e-05,11470
seconds?,2,2.377103736807074e-05,11470
example,2,2.377103736807074e-05,11470
will!,2,2.377103736807074e-05,11470
blond,2,2.377103736807074e-05,11470
"ha,",2,2.377103736807074e-05,11470
did?,2,2.377103736807074e-05,11470
general,2,2.377103736807074e-05,11470
"lily,",2,2.377103736807074e-05,11470
grade,2,2.377103736807074e-05,11470
(stands,2,2.377103736807074e-05,11470
"teacher,",2,2.377103736807074e-05,11470
steak,2,2.377103736807074e-05,11470
information,2,2.377103736807074e-05,11470
dream.,2,2.377103736807074e-05,11470
"line,",2,2.377103736807074e-05,11470
normally,2,2.377103736807074e-05,11470
ursula?!,2,2.377103736807074e-05,11470
drawing,2,2.377103736807074e-05,11470
justyou,2,2.377103736807074e-05,11470
simple,2,2.377103736807074e-05,11470
luck.,2,2.377103736807074e-05,11470
dealership.,2,2.377103736807074e-05,11470
talking.,2,2.377103736807074e-05,11470
shooting,2,2.377103736807074e-05,11470
rides,2,2.377103736807074e-05,11470
shaky,2,2.377103736807074e-05,11470
wide,2,2.377103736807074e-05,11470
(covers,2,2.377103736807074e-05,11470
"dad,",2,2.377103736807074e-05,11470
trouble,2,2.377103736807074e-05,11470
competition,2,2.377103736807074e-05,11470
three?,2,2.377103736807074e-05,11470
either.,2,2.377103736807074e-05,11470
moves.),2,2.377103736807074e-05,11470
74,2,2.377103736807074e-05,11470
smaller,2,2.377103736807074e-05,11470
ugh.,2,2.377103736807074e-05,11470
school!,2,2.377103736807074e-05,11470
red,2,2.377103736807074e-05,11470
names.,2,2.377103736807074e-05,11470
hurt.,2,2.377103736807074e-05,11470
problems,2,2.377103736807074e-05,11470
city!,2,2.377103736807074e-05,11470
honeymoon.,2,2.377103736807074e-05,11470
"area,",2,2.377103736807074e-05,11470
found!,2,2.377103736807074e-05,11470
est,2,2.377103736807074e-05,11470
bamn!,2,2.377103736807074e-05,11470
holy,2,2.377103736807074e-05,11470
beach.,2,2.377103736807074e-05,11470
breaks,2,2.377103736807074e-05,11470
lorkins?,2,2.377103736807074e-05,11470
"bye,",2,2.377103736807074e-05,11470
gene.,2,2.377103736807074e-05,11470
montauk.,2,2.377103736807074e-05,11470
your-your,2,2.377103736807074e-05,11470
naming,2,2.377103736807074e-05,11470
"hulk,",2,2.377103736807074e-05,11470
jenny.,2,2.377103736807074e-05,11470
'i,2,2.377103736807074e-05,11470
pastry,2,2.377103736807074e-05,11470
form,2,2.377103736807074e-05,11470
fit,2,2.377103736807074e-05,11470
amused),2,2.377103736807074e-05,11470
twirling,2,2.377103736807074e-05,11470
bridesmaid.,2,2.377103736807074e-05,11470
relaxi,2,2.377103736807074e-05,11470
damage.,2,2.377103736807074e-05,11470
"okay?""",2,2.377103736807074e-05,11470
got?,2,2.377103736807074e-05,11470
"gift,",2,2.377103736807074e-05,11470
otherwise,2,2.377103736807074e-05,11470
"much,",2,2.377103736807074e-05,11470
stepdad,2,2.377103736807074e-05,11470
gentle,2,2.377103736807074e-05,11470
respect,2,2.377103736807074e-05,11470
goats,2,2.377103736807074e-05,11470
think...,2,2.377103736807074e-05,11470
treats.,2,2.377103736807074e-05,11470
tummy,2,2.377103736807074e-05,11470
"allright,",2,2.377103736807074e-05,11470
chair),2,2.377103736807074e-05,11470
(accent),2,2.377103736807074e-05,11470
at?,2,2.377103736807074e-05,11470
(no,2,2.377103736807074e-05,11470
theodore...,2,2.377103736807074e-05,11470
mine...,2,2.377103736807074e-05,11470
present?,2,2.377103736807074e-05,11470
"dollars,",2,2.377103736807074e-05,11470
veal...,2,2.377103736807074e-05,11470
decision.,2,2.377103736807074e-05,11470
pocket.),2,2.377103736807074e-05,11470
(picking,2,2.377103736807074e-05,11470
forgive,2,2.377103736807074e-05,11470
vein,2,2.377103736807074e-05,11470
"either,",2,2.377103736807074e-05,11470
fork,2,2.377103736807074e-05,11470
chicken,2,2.377103736807074e-05,11470
noodle,2,2.377103736807074e-05,11470
thumbs,2,2.377103736807074e-05,11470
ooooohhhhh!,2,2.377103736807074e-05,11470
joe?,2,2.377103736807074e-05,11470
hour.,2,2.377103736807074e-05,11470
phone!,2,2.377103736807074e-05,11470
medical,2,2.377103736807074e-05,11470
someday.,2,2.377103736807074e-05,11470
secretly,2,2.377103736807074e-05,11470
"shoes,",2,2.377103736807074e-05,11470
garlic,2,2.377103736807074e-05,11470
i'm...,2,2.377103736807074e-05,11470
room.),2,2.377103736807074e-05,11470
(mrs.,2,2.377103736807074e-05,11470
"service,",2,2.377103736807074e-05,11470
pretentious,2,2.377103736807074e-05,11470
lined,2,2.377103736807074e-05,11470
paid,2,2.377103736807074e-05,11470
powerball,2,2.377103736807074e-05,11470
accept,2,2.377103736807074e-05,11470
swinging,2,2.377103736807074e-05,11470
greatest,2,2.377103736807074e-05,11470
"""the",2,2.377103736807074e-05,11470
usually,2,2.377103736807074e-05,11470
feeling.,2,2.377103736807074e-05,11470
smelled,2,2.377103736807074e-05,11470
that...,2,2.377103736807074e-05,11470
mean...,2,2.377103736807074e-05,11470
smile,2,2.377103736807074e-05,11470
"jobs,",2,2.377103736807074e-05,11470
2,2,2.377103736807074e-05,11470
17,2,2.377103736807074e-05,11470
took!,2,2.377103736807074e-05,11470
david),2,2.377103736807074e-05,11470
mon!,2,2.377103736807074e-05,11470
moving.,2,2.377103736807074e-05,11470
return,2,2.377103736807074e-05,11470
listen!,2,2.377103736807074e-05,11470
"dress,",2,2.377103736807074e-05,11470
puzzled),2,2.377103736807074e-05,11470
",",2,2.377103736807074e-05,11470
gasps),2,2.377103736807074e-05,11470
honey.,2,2.377103736807074e-05,11470
yelling),2,2.377103736807074e-05,11470
emma.,2,2.377103736807074e-05,11470
sing.,2,2.377103736807074e-05,11470
towel),2,2.377103736807074e-05,11470
family.,2,2.377103736807074e-05,11470
tight.,2,2.377103736807074e-05,11470
"rick,",2,2.377103736807074e-05,11470
area.,2,2.377103736807074e-05,11470
food.,2,2.377103736807074e-05,11470
piano,2,2.377103736807074e-05,11470
pants,2,2.377103736807074e-05,11470
maintenance,2,2.377103736807074e-05,11470
rats?,2,2.377103736807074e-05,11470
"""science",2,2.377103736807074e-05,11470
i-im,2,2.377103736807074e-05,11470
rat,2,2.377103736807074e-05,11470
(thinking,2,2.377103736807074e-05,11470
(beat),2,2.377103736807074e-05,11470
ruining,2,2.377103736807074e-05,11470
newspaper,2,2.377103736807074e-05,11470
area,2,2.377103736807074e-05,11470
mugged,2,2.377103736807074e-05,11470
fixed,2,2.377103736807074e-05,11470
covered,2,2.377103736807074e-05,11470
alone!,2,2.377103736807074e-05,11470
stood,2,2.377103736807074e-05,11470
nerds,2,2.377103736807074e-05,11470
professional.,2,2.377103736807074e-05,11470
"don't,",2,2.377103736807074e-05,11470
"lowell,",2,2.377103736807074e-05,11470
prepared.,2,2.377103736807074e-05,11470
joe,2,2.377103736807074e-05,11470
oath,2,2.377103736807074e-05,11470
mugging,2,2.377103736807074e-05,11470
baseball.,2,2.377103736807074e-05,11470
sandwiches.,2,2.377103736807074e-05,11470
sticky,2,2.377103736807074e-05,11470
others),2,2.377103736807074e-05,11470
actor.,2,2.377103736807074e-05,11470
future...,2,2.377103736807074e-05,11470
"next,",2,2.377103736807074e-05,11470
massages.,2,2.377103736807074e-05,11470
whore,2,2.377103736807074e-05,11470
wise.,2,2.377103736807074e-05,11470
(simultaneous,2,2.377103736807074e-05,11470
"shoe,",2,2.377103736807074e-05,11470
shoe,2,2.377103736807074e-05,11470
sing),2,2.377103736807074e-05,11470
uh!,2,2.377103736807074e-05,11470
"a,",2,2.377103736807074e-05,11470
"""pick",2,2.377103736807074e-05,11470
"(singing,",2,2.377103736807074e-05,11470
kid.,2,2.377103736807074e-05,11470
before!,2,2.377103736807074e-05,11470
poop,2,2.377103736807074e-05,11470
mouth),2,2.377103736807074e-05,11470
bob's,2,2.377103736807074e-05,11470
mike...,2,2.377103736807074e-05,11470
where...,2,2.377103736807074e-05,11470
gag,2,2.377103736807074e-05,11470
rick,2,2.377103736807074e-05,11470
crooked,2,2.377103736807074e-05,11470
aisle,2,2.377103736807074e-05,11470
"client,",2,2.377103736807074e-05,11470
"monica.""",2,2.377103736807074e-05,11470
mom!,2,2.377103736807074e-05,11470
clock),2,2.377103736807074e-05,11470
"""no!",2,2.377103736807074e-05,11470
check),2,2.377103736807074e-05,11470
(david,2,2.377103736807074e-05,11470
"cares,",2,2.377103736807074e-05,11470
appreciated,2,2.377103736807074e-05,11470
"hug,",2,2.377103736807074e-05,11470
sucking,2,2.377103736807074e-05,11470
along.,2,2.377103736807074e-05,11470
propose?,2,2.377103736807074e-05,11470
goodie!,2,2.377103736807074e-05,11470
master,2,2.377103736807074e-05,11470
puppet,2,2.377103736807074e-05,11470
"susie,",2,2.377103736807074e-05,11470
possibly,2,2.377103736807074e-05,11470
need?,2,2.377103736807074e-05,11470
"jr.,",2,2.377103736807074e-05,11470
no.),2,2.377103736807074e-05,11470
turn.,2,2.377103736807074e-05,11470
barbados,2,2.377103736807074e-05,11470
drake,2,2.377103736807074e-05,11470
fancy!,2,2.377103736807074e-05,11470
santa's,2,2.377103736807074e-05,11470
wall),2,2.377103736807074e-05,11470
sat,2,2.377103736807074e-05,11470
done!,2,2.377103736807074e-05,11470
tails!,2,2.377103736807074e-05,11470
exhausted,2,2.377103736807074e-05,11470
floating,2,2.377103736807074e-05,11470
complaining,2,2.377103736807074e-05,11470
her?!,2,2.377103736807074e-05,11470
scream,2,2.377103736807074e-05,11470
merry,2,2.377103736807074e-05,11470
restaurant?,2,2.377103736807074e-05,11470
somebody.,2,2.377103736807074e-05,11470
double,2,2.377103736807074e-05,11470
"kittens,",2,2.377103736807074e-05,11470
there-there,2,2.377103736807074e-05,11470
egg,2,2.377103736807074e-05,11470
birth.,2,2.377103736807074e-05,11470
both.),2,2.377103736807074e-05,11470
parker!,2,2.377103736807074e-05,11470
apart,2,2.377103736807074e-05,11470
presents!,2,2.377103736807074e-05,11470
25,2,2.377103736807074e-05,11470
apologized,2,2.377103736807074e-05,11470
e,2,2.377103736807074e-05,11470
shocking!,2,2.377103736807074e-05,11470
amanda,2,2.377103736807074e-05,11470
"forget,",2,2.377103736807074e-05,11470
pregnant?,2,2.377103736807074e-05,11470
positive,2,2.377103736807074e-05,11470
"mo-bile!""",2,2.377103736807074e-05,11470
prepared,2,2.377103736807074e-05,11470
"mine,",2,2.377103736807074e-05,11470
spade,2,2.377103736807074e-05,11470
"shower,",2,2.377103736807074e-05,11470
thick.,2,2.377103736807074e-05,11470
separate,2,2.377103736807074e-05,11470
proposing,2,2.377103736807074e-05,11470
proud,2,2.377103736807074e-05,11470
be!,2,2.377103736807074e-05,11470
nod,2,2.377103736807074e-05,11470
"try,",2,2.377103736807074e-05,11470
"situation,",2,2.377103736807074e-05,11470
focusing,2,2.377103736807074e-05,11470
worry.,2,2.377103736807074e-05,11470
tapping,2,2.377103736807074e-05,11470
dress.,2,2.377103736807074e-05,11470
blow,2,2.377103736807074e-05,11470
popping,2,2.377103736807074e-05,11470
bucks.,2,2.377103736807074e-05,11470
pain!,2,2.377103736807074e-05,11470
law,2,2.377103736807074e-05,11470
upset),2,2.377103736807074e-05,11470
surprising,2,2.377103736807074e-05,11470
scottish,2,2.377103736807074e-05,11470
(?),2,2.377103736807074e-05,11470
decides,2,2.377103736807074e-05,11470
cooking,2,2.377103736807074e-05,11470
i-,2,2.377103736807074e-05,11470
blood,2,2.377103736807074e-05,11470
common.,2,2.377103736807074e-05,11470
blast.),2,2.377103736807074e-05,11470
true,2,2.377103736807074e-05,11470
replace,2,2.377103736807074e-05,11470
confused),2,2.377103736807074e-05,11470
(applause),2,2.377103736807074e-05,11470
"sake,",2,2.377103736807074e-05,11470
emma?,2,2.377103736807074e-05,11470
starving.,2,2.377103736807074e-05,11470
angrily),2,2.377103736807074e-05,11470
entertainment,2,2.377103736807074e-05,11470
shoo!,2,2.377103736807074e-05,11470
rings),2,2.377103736807074e-05,11470
packet,2,2.377103736807074e-05,11470
parade,2,2.377103736807074e-05,11470
realises,2,2.377103736807074e-05,11470
added,2,2.377103736807074e-05,11470
business,2,2.377103736807074e-05,11470
"christmas,",2,2.377103736807074e-05,11470
no-no-no!,2,2.377103736807074e-05,11470
flash,2,2.377103736807074e-05,11470
answers),2,2.377103736807074e-05,11470
about...,2,2.377103736807074e-05,11470
musical,2,2.377103736807074e-05,11470
rachel!!,2,2.377103736807074e-05,11470
raising,2,2.377103736807074e-05,11470
reception.,2,2.377103736807074e-05,11470
colours,2,2.377103736807074e-05,11470
contain,2,2.377103736807074e-05,11470
dressing,2,2.377103736807074e-05,11470
spin,2,2.377103736807074e-05,11470
uhuh.,2,2.377103736807074e-05,11470
"chanukah,",2,2.377103736807074e-05,11470
emergency,2,2.377103736807074e-05,11470
thirty's,2,2.377103736807074e-05,11470
long-term,2,2.377103736807074e-05,11470
crying),2,2.377103736807074e-05,11470
opened,2,2.377103736807074e-05,11470
"made,",2,2.377103736807074e-05,11470
awful,2,2.377103736807074e-05,11470
noooo!!,2,2.377103736807074e-05,11470
crying.,2,2.377103736807074e-05,11470
ashamed,2,2.377103736807074e-05,11470
mouth.,2,2.377103736807074e-05,11470
vicrum,2,2.377103736807074e-05,11470
outfit,2,2.377103736807074e-05,11470
15,2,2.377103736807074e-05,11470
"unhappy,",2,2.377103736807074e-05,11470
"not-not-mine,",2,2.377103736807074e-05,11470
seriously,2,2.377103736807074e-05,11470
certificate,2,2.377103736807074e-05,11470
"call,",2,2.377103736807074e-05,11470
meaningless,2,2.377103736807074e-05,11470
depressed,2,2.377103736807074e-05,11470
wa-i,2,2.377103736807074e-05,11470
(leaves),2,2.377103736807074e-05,11470
shop,2,2.377103736807074e-05,11470
peoples,2,2.377103736807074e-05,11470
experience,2,2.377103736807074e-05,11470
outside),2,2.377103736807074e-05,11470
paint,2,2.377103736807074e-05,11470
drugs,2,2.377103736807074e-05,11470
everythings,2,2.377103736807074e-05,11470
ahh-ahhh!!,2,2.377103736807074e-05,11470
couch.,2,2.377103736807074e-05,11470
neither,2,2.377103736807074e-05,11470
joan.,2,2.377103736807074e-05,11470
hurry,2,2.377103736807074e-05,11470
fired.,2,2.377103736807074e-05,11470
yelling.),2,2.377103736807074e-05,11470
other's,2,2.377103736807074e-05,11470
fourteen.,2,2.377103736807074e-05,11470
waitress,2,2.377103736807074e-05,11470
go!!,2,2.377103736807074e-05,11470
ahhh!!,2,2.377103736807074e-05,11470
monica!!!!,2,2.377103736807074e-05,11470
eyes!!!,2,2.377103736807074e-05,11470
eyes!!!!,2,2.377103736807074e-05,11470
taken,2,2.377103736807074e-05,11470
barry,2,2.377103736807074e-05,11470
theyll,2,2.377103736807074e-05,11470
tea?,2,2.377103736807074e-05,11470
incoherently.),2,2.377103736807074e-05,11470
class?,2,2.377103736807074e-05,11470
iron.,2,2.377103736807074e-05,11470
know.),2,2.377103736807074e-05,11470
masseuse,2,2.377103736807074e-05,11470
(smiles,2,2.377103736807074e-05,11470
dodge,2,2.377103736807074e-05,11470
sit.,2,2.377103736807074e-05,11470
(he's,2,2.377103736807074e-05,11470
"nose,",2,2.377103736807074e-05,11470
walk.,2,2.377103736807074e-05,11470
lipstick.,2,2.377103736807074e-05,11470
sock,2,2.377103736807074e-05,11470
a.,2,2.377103736807074e-05,11470
c.,2,2.377103736807074e-05,11470
beg,2,2.377103736807074e-05,11470
nu-uh!,2,2.377103736807074e-05,11470
(quickly,2,2.377103736807074e-05,11470
know?!!!,2,2.377103736807074e-05,11470
here!!!,2,2.377103736807074e-05,11470
francis',2,2.377103736807074e-05,11470
yuck!,2,2.377103736807074e-05,11470
bottle,2,2.377103736807074e-05,11470
wine,2,2.377103736807074e-05,11470
ours.,2,2.377103736807074e-05,11470
nervous?,2,2.377103736807074e-05,11470
time.),2,2.377103736807074e-05,11470
backing,2,2.377103736807074e-05,11470
lotion.,2,2.377103736807074e-05,11470
"barn,",2,2.377103736807074e-05,11470
world!,2,2.377103736807074e-05,11470
pottery,2,2.377103736807074e-05,11470
buttons.,2,2.377103736807074e-05,11470
showcasing,2,2.377103736807074e-05,11470
bra.),2,2.377103736807074e-05,11470
bra.,2,2.377103736807074e-05,11470
bendy.,2,2.377103736807074e-05,11470
comes.,2,2.377103736807074e-05,11470
mad!,2,2.377103736807074e-05,11470
lamp!,2,2.377103736807074e-05,11470
fan.,2,2.377103736807074e-05,11470
"mind,",2,2.377103736807074e-05,11470
knows?,2,2.377103736807074e-05,11470
position,2,2.377103736807074e-05,11470
cookie.,2,2.377103736807074e-05,11470
wow,2,2.377103736807074e-05,11470
jacket,2,2.377103736807074e-05,11470
"course,",2,2.377103736807074e-05,11470
arm),2,2.377103736807074e-05,11470
much?,2,2.377103736807074e-05,11470
lamp?,2,2.377103736807074e-05,11470
(quietly.),2,2.377103736807074e-05,11470
already.,2,2.377103736807074e-05,11470
attractive.,2,2.377103736807074e-05,11470
were?,2,2.377103736807074e-05,11470
flaky.,2,2.377103736807074e-05,11470
bicep,2,2.377103736807074e-05,11470
choice!,2,2.377103736807074e-05,11470
homemade,2,2.377103736807074e-05,11470
potato,2,2.377103736807074e-05,11470
dollar?,2,2.377103736807074e-05,11470
nailed,2,2.377103736807074e-05,11470
guitar!,2,2.377103736807074e-05,11470
matt,2,2.377103736807074e-05,11470
one:,2,2.377103736807074e-05,11470
chords.,2,2.377103736807074e-05,11470
wall,2,2.377103736807074e-05,11470
generous!,2,2.377103736807074e-05,11470
name.),2,2.377103736807074e-05,11470
justits,2,2.377103736807074e-05,11470
"obvious,",2,2.377103736807074e-05,11470
said.),2,2.377103736807074e-05,11470
"""you",2,2.377103736807074e-05,11470
well.),2,2.377103736807074e-05,11470
cut.,2,2.377103736807074e-05,11470
written,2,2.377103736807074e-05,11470
book!,2,2.377103736807074e-05,11470
(storms,2,2.377103736807074e-05,11470
guitar.),2,2.377103736807074e-05,11470
corner.,2,2.377103736807074e-05,11470
showing,2,2.377103736807074e-05,11470
fire.,2,2.377103736807074e-05,11470
scowls,2,2.377103736807074e-05,11470
on.),2,2.377103736807074e-05,11470
albino,2,2.377103736807074e-05,11470
trash.,2,2.377103736807074e-05,11470
jeweler,2,2.377103736807074e-05,11470
ignores,2,2.377103736807074e-05,11470
bucket,2,2.377103736807074e-05,11470
firm,2,2.377103736807074e-05,11470
cleaned,2,2.377103736807074e-05,11470
open.,2,2.377103736807074e-05,11470
jar,2,2.377103736807074e-05,11470
coffeehouse.,2,2.377103736807074e-05,11470
whoa-whoa-whoa!,2,2.377103736807074e-05,11470
toilet.,2,2.377103736807074e-05,11470
knocking,2,2.377103736807074e-05,11470
lady.),2,2.377103736807074e-05,11470
thoughts!,2,2.377103736807074e-05,11470
anybody.,2,2.377103736807074e-05,11470
glasses.,2,2.377103736807074e-05,11470
died,2,2.377103736807074e-05,11470
own!,2,2.377103736807074e-05,11470
funny?,2,2.377103736807074e-05,11470
chin,2,2.377103736807074e-05,11470
skin,2,2.377103736807074e-05,11470
weirdo.,2,2.377103736807074e-05,11470
yogurt,2,2.377103736807074e-05,11470
checkout,2,2.377103736807074e-05,11470
memorial,2,2.377103736807074e-05,11470
ball?,2,2.377103736807074e-05,11470
service,2,2.377103736807074e-05,11470
choice,2,2.377103736807074e-05,11470
"business,",2,2.377103736807074e-05,11470
mess.,2,2.377103736807074e-05,11470
concert.,2,2.377103736807074e-05,11470
3-d,2,2.377103736807074e-05,11470
glasses,2,2.377103736807074e-05,11470
"sebastian,",2,2.377103736807074e-05,11470
wonton!,2,2.377103736807074e-05,11470
paulo,2,2.377103736807074e-05,11470
floor.),2,2.377103736807074e-05,11470
gooood,2,2.377103736807074e-05,11470
(overacting,2,2.377103736807074e-05,11470
see!!,2,2.377103736807074e-05,11470
past!,2,2.377103736807074e-05,11470
turn!,2,2.377103736807074e-05,11470
extremely,2,2.377103736807074e-05,11470
machine!!,2,2.377103736807074e-05,11470
judging,2,2.377103736807074e-05,11470
"nutter-butter,",2,2.377103736807074e-05,11470
patrick,2,2.377103736807074e-05,11470
step-dad,2,2.377103736807074e-05,11470
contestant!,2,2.377103736807074e-05,11470
judge!,2,2.377103736807074e-05,11470
patrick.,2,2.377103736807074e-05,11470
hey-hey,2,2.377103736807074e-05,11470
technically,2,2.377103736807074e-05,11470
bird,2,2.377103736807074e-05,11470
cents.,2,2.377103736807074e-05,11470
strings,2,2.377103736807074e-05,11470
preparing,2,2.377103736807074e-05,11470
wondrous,2,2.377103736807074e-05,11470
triplets.,2,2.377103736807074e-05,11470
vegas.,2,2.377103736807074e-05,11470
illinois,2,2.377103736807074e-05,11470
relax.,2,2.377103736807074e-05,11470
thinking!,2,2.377103736807074e-05,11470
before?,2,2.377103736807074e-05,11470
leans,2,2.377103736807074e-05,11470
gasps.),2,2.377103736807074e-05,11470
bummed,2,2.377103736807074e-05,11470
bag?,2,2.377103736807074e-05,11470
or-or,2,2.377103736807074e-05,11470
dial,2,2.377103736807074e-05,11470
what?!!,2,2.377103736807074e-05,11470
cigarettes.,2,2.377103736807074e-05,11470
prison.,2,2.377103736807074e-05,11470
denise,2,2.377103736807074e-05,11470
ball,2,2.377103736807074e-05,11470
"boring,",2,2.377103736807074e-05,11470
team,2,2.377103736807074e-05,11470
"em,",2,2.377103736807074e-05,11470
gosh!,2,2.377103736807074e-05,11470
mischievous!,2,2.377103736807074e-05,11470
flowers,2,2.377103736807074e-05,11470
vase.),2,2.377103736807074e-05,11470
still.,2,2.377103736807074e-05,11470
"flowers,",2,2.377103736807074e-05,11470
stamps.,2,2.377103736807074e-05,11470
"na-uh,",2,2.377103736807074e-05,11470
water?,2,2.377103736807074e-05,11470
paper),2,2.377103736807074e-05,11470
mirror),2,2.377103736807074e-05,11470
at!,2,2.377103736807074e-05,11470
you-you,2,2.377103736807074e-05,11470
gun.,2,2.377103736807074e-05,11470
swallow,2,2.377103736807074e-05,11470
chess!,2,2.377103736807074e-05,11470
blew,2,2.377103736807074e-05,11470
"heyooh,",2,2.377103736807074e-05,11470
lucky!,2,2.377103736807074e-05,11470
"times,",2,2.377103736807074e-05,11470
posing,2,2.377103736807074e-05,11470
go.),2,2.377103736807074e-05,11470
buried,2,2.377103736807074e-05,11470
"geller,",2,2.377103736807074e-05,11470
roof,2,2.377103736807074e-05,11470
"vegas,",2,2.377103736807074e-05,11470
always.,2,2.377103736807074e-05,11470
fair.,2,2.377103736807074e-05,11470
costume,2,2.377103736807074e-05,11470
ohhh!,2,2.377103736807074e-05,11470
move),2,2.377103736807074e-05,11470
"um-hmm,",2,2.377103736807074e-05,11470
card?,2,2.377103736807074e-05,11470
phalange.,2,2.377103736807074e-05,11470
giant,2,2.377103736807074e-05,11470
dates,2,2.377103736807074e-05,11470
whatever!,2,2.377103736807074e-05,11470
richard?,2,2.377103736807074e-05,11470
go?!,2,2.377103736807074e-05,11470
richard.,2,2.377103736807074e-05,11470
roommate,2,2.377103736807074e-05,11470
bucks!,2,2.377103736807074e-05,11470
annoying,2,2.377103736807074e-05,11470
ground,2,2.377103736807074e-05,11470
worked!,2,2.377103736807074e-05,11470
(theres,2,2.377103736807074e-05,11470
denise.,2,2.377103736807074e-05,11470
suit,2,2.377103736807074e-05,11470
minutes!,2,2.377103736807074e-05,11470
(sitting,2,2.377103736807074e-05,11470
simmons!,2,2.377103736807074e-05,11470
1,2,2.377103736807074e-05,11470
99,2,2.377103736807074e-05,11470
lobster,2,2.377103736807074e-05,11470
gladiator,2,2.377103736807074e-05,11470
commitment!,2,2.377103736807074e-05,11470
fast.,2,2.377103736807074e-05,11470
agreement.),2,2.377103736807074e-05,11470
jacques,2,2.377103736807074e-05,11470
arrest,2,2.377103736807074e-05,11470
lawyer,2,2.377103736807074e-05,11470
dinner.,2,2.377103736807074e-05,11470
interview,2,2.377103736807074e-05,11470
walk?,2,2.377103736807074e-05,11470
"obviously,",2,2.377103736807074e-05,11470
plans.,2,2.377103736807074e-05,11470
"club,",2,2.377103736807074e-05,11470
"will,",2,2.377103736807074e-05,11470
any.,2,2.377103736807074e-05,11470
12,2,2.377103736807074e-05,11470
weekend.,2,2.377103736807074e-05,11470
differently.,2,2.377103736807074e-05,11470
burning,2,2.377103736807074e-05,11470
mind!,2,2.377103736807074e-05,11470
napkin.),2,2.377103736807074e-05,11470
before.),2,2.377103736807074e-05,11470
concern,2,2.377103736807074e-05,11470
war,2,2.377103736807074e-05,11470
(donates,2,2.377103736807074e-05,11470
gimme,2,2.377103736807074e-05,11470
saying.,2,2.377103736807074e-05,11470
opium.,2,2.377103736807074e-05,11470
"""who",2,2.377103736807074e-05,11470
market?,2,2.377103736807074e-05,11470
honest,2,2.377103736807074e-05,11470
defend,2,2.377103736807074e-05,11470
table!,2,2.377103736807074e-05,11470
badge.),2,2.377103736807074e-05,11470
"c'mere,",2,2.377103736807074e-05,11470
ma'am?,2,2.377103736807074e-05,11470
jokes,2,2.377103736807074e-05,11470
backup.,2,2.377103736807074e-05,11470
sense,2,2.377103736807074e-05,11470
minx.,2,2.377103736807074e-05,11470
(flashes,2,2.377103736807074e-05,11470
cups?,2,2.377103736807074e-05,11470
dreamt,2,2.377103736807074e-05,11470
else!,2,2.377103736807074e-05,11470
(jumps,2,2.377103736807074e-05,11470
uptight.,2,2.377103736807074e-05,11470
embarrassed,2,2.377103736807074e-05,11470
lied,2,2.377103736807074e-05,11470
sneak,2,2.377103736807074e-05,11470
karen,2,2.377103736807074e-05,11470
jewelry,2,2.377103736807074e-05,11470
now?!,2,2.377103736807074e-05,11470
"ahead,",2,2.377103736807074e-05,11470
something),2,2.377103736807074e-05,11470
running!,2,2.377103736807074e-05,11470
box.),2,2.377103736807074e-05,11470
crimes.,2,2.377103736807074e-05,11470
makeup,2,2.377103736807074e-05,11470
dumps,2,2.377103736807074e-05,11470
everyone!,2,2.377103736807074e-05,11470
peace,2,2.377103736807074e-05,11470
you;,2,2.377103736807074e-05,11470
fast,2,2.377103736807074e-05,11470
flyers,2,2.377103736807074e-05,11470
brief,2,2.377103736807074e-05,11470
dessert,2,2.377103736807074e-05,11470
kenny,2,2.377103736807074e-05,11470
um-hmm.,2,2.377103736807074e-05,11470
"ice,",2,2.377103736807074e-05,11470
demon!!,2,2.377103736807074e-05,11470
(gestures,2,2.377103736807074e-05,11470
hes-hes,2,2.377103736807074e-05,11470
lauren.,2,2.377103736807074e-05,11470
silver,2,2.377103736807074e-05,11470
married?,2,2.377103736807074e-05,11470
introduced,2,2.377103736807074e-05,11470
lauren,2,2.377103736807074e-05,11470
delivery,2,2.377103736807074e-05,11470
machine.,2,2.377103736807074e-05,11470
benefits,2,2.377103736807074e-05,11470
besides,2,2.377103736807074e-05,11470
done?,2,2.377103736807074e-05,11470
"lately,",2,2.377103736807074e-05,11470
(angrily.),2,2.377103736807074e-05,11470
given,2,2.377103736807074e-05,11470
causes,2,2.377103736807074e-05,11470
ether,2,2.377103736807074e-05,11470
"men,",2,2.377103736807074e-05,11470
fly.,2,2.377103736807074e-05,11470
"no..umm,",2,2.377103736807074e-05,11470
presses,2,2.377103736807074e-05,11470
been?!,2,2.377103736807074e-05,11470
"alone,",2,2.377103736807074e-05,11470
button.),2,2.377103736807074e-05,11470
blanket,2,2.377103736807074e-05,11470
detector.),2,2.377103736807074e-05,11470
steady,2,2.377103736807074e-05,11470
that!!!,2,2.377103736807074e-05,11470
wedding!!,2,2.377103736807074e-05,11470
"done,",2,2.377103736807074e-05,11470
going?!,2,2.377103736807074e-05,11470
relieved.,2,2.377103736807074e-05,11470
wire,2,2.377103736807074e-05,11470
had.,2,2.377103736807074e-05,11470
"chippy.""",2,2.377103736807074e-05,11470
chippy!,2,2.377103736807074e-05,11470
(while,2,2.377103736807074e-05,11470
chance!,2,2.377103736807074e-05,11470
(chases,2,2.377103736807074e-05,11470
script.),2,2.377103736807074e-05,11470
spank,2,2.377103736807074e-05,11470
litter.,2,2.377103736807074e-05,11470
glocken..shire.,2,2.377103736807074e-05,11470
oh...yes..is,2,2.377103736807074e-05,11470
"wondering,",2,2.377103736807074e-05,11470
"trouble,",2,2.377103736807074e-05,11470
"waltham,",2,2.377103736807074e-05,11470
swear!!!,2,2.377103736807074e-05,11470
are?,2,2.377103736807074e-05,11470
"somebody,",2,2.377103736807074e-05,11470
detector.,2,2.377103736807074e-05,11470
burden,2,2.377103736807074e-05,11470
toner,2,2.377103736807074e-05,11470
point!,2,2.377103736807074e-05,11470
arm.),2,2.377103736807074e-05,11470
doctor!,2,2.377103736807074e-05,11470
different!,2,2.377103736807074e-05,11470
appointment.,2,2.377103736807074e-05,11470
"salad,",2,2.377103736807074e-05,11470
(theyre,2,2.377103736807074e-05,11470
"didnt,",2,2.377103736807074e-05,11470
russia,2,2.377103736807074e-05,11470
"interchangeable,",2,2.377103736807074e-05,11470
boyfriends,2,2.377103736807074e-05,11470
expect,2,2.377103736807074e-05,11470
comfortable,2,2.377103736807074e-05,11470
"plans,",2,2.377103736807074e-05,11470
french.,2,2.377103736807074e-05,11470
park!,2,2.377103736807074e-05,11470
joseph,2,2.377103736807074e-05,11470
through-through,2,2.377103736807074e-05,11470
"medicine,",2,2.377103736807074e-05,11470
yea.,2,2.377103736807074e-05,11470
gum!,2,2.377103736807074e-05,11470
men?,2,2.377103736807074e-05,11470
frustration,2,2.377103736807074e-05,11470
ruined?,2,2.377103736807074e-05,11470
above,2,2.377103736807074e-05,11470
shoulder.),2,2.377103736807074e-05,11470
hand!,2,2.377103736807074e-05,11470
ship.,2,2.377103736807074e-05,11470
babies...,2,2.377103736807074e-05,11470
peanuts,2,2.377103736807074e-05,11470
"bitch,",2,2.377103736807074e-05,11470
space,2,2.377103736807074e-05,11470
brother's,2,2.377103736807074e-05,11470
york),2,2.377103736807074e-05,11470
"physician,",2,2.377103736807074e-05,11470
scaring,2,2.377103736807074e-05,11470
discovered,2,2.377103736807074e-05,11470
"supplies,",2,2.377103736807074e-05,11470
stunned),2,2.377103736807074e-05,11470
joy.),2,2.377103736807074e-05,11470
hug?,2,2.377103736807074e-05,11470
speed,2,2.377103736807074e-05,11470
bar.,2,2.377103736807074e-05,11470
newspaper?,2,2.377103736807074e-05,11470
waitress.,2,2.377103736807074e-05,11470
"book,",2,2.377103736807074e-05,11470
barneys,2,2.377103736807074e-05,11470
pats,2,2.377103736807074e-05,11470
wedgie.,2,2.377103736807074e-05,11470
5,2,2.377103736807074e-05,11470
suicide.,2,2.377103736807074e-05,11470
lunch?,2,2.377103736807074e-05,11470
date!,2,2.377103736807074e-05,11470
career,2,2.377103736807074e-05,11470
china.,2,2.377103736807074e-05,11470
knew!,2,2.377103736807074e-05,11470
knew!!,2,2.377103736807074e-05,11470
best.,2,2.377103736807074e-05,11470
anymore!,2,2.377103736807074e-05,11470
girl!,2,2.377103736807074e-05,11470
relief.),2,2.377103736807074e-05,11470
actual,2,2.377103736807074e-05,11470
"problem,",2,2.377103736807074e-05,11470
whistle,2,2.377103736807074e-05,11470
signal,2,2.377103736807074e-05,11470
veil),2,2.377103736807074e-05,11470
harder.),2,2.377103736807074e-05,11470
(reads,2,2.377103736807074e-05,11470
(sets,2,2.377103736807074e-05,11470
eee!!,2,2.377103736807074e-05,11470
stomach,2,2.377103736807074e-05,11470
originally,2,2.377103736807074e-05,11470
feed,2,2.377103736807074e-05,11470
capsules!,2,2.377103736807074e-05,11470
pinching,2,2.377103736807074e-05,11470
stuff!,2,2.377103736807074e-05,11470
internet,2,2.377103736807074e-05,11470
obvious!,2,2.377103736807074e-05,11470
"clean.""",2,2.377103736807074e-05,11470
needs.,2,2.377103736807074e-05,11470
sells,2,2.377103736807074e-05,11470
"grease,",2,2.377103736807074e-05,11470
hah?,2,2.377103736807074e-05,11470
jerks,2,2.377103736807074e-05,11470
she!,2,2.377103736807074e-05,11470
aversion,2,2.377103736807074e-05,11470
therapy.,2,2.377103736807074e-05,11470
smacks,2,2.377103736807074e-05,11470
helpful,2,2.377103736807074e-05,11470
speak.,2,2.377103736807074e-05,11470
call!,2,2.377103736807074e-05,11470
homesick,2,2.377103736807074e-05,11470
"birds,",2,2.377103736807074e-05,11470
girlfriend?,2,2.377103736807074e-05,11470
sink.,2,2.377103736807074e-05,11470
no-no,2,2.377103736807074e-05,11470
toner?,2,2.377103736807074e-05,11470
eew-oh,2,2.377103736807074e-05,11470
"picture,",2,2.377103736807074e-05,11470
photos,2,2.377103736807074e-05,11470
hiccups,2,2.377103736807074e-05,11470
driven,2,2.377103736807074e-05,11470
chocolate.,2,2.377103736807074e-05,11470
speech!,2,2.377103736807074e-05,11470
tepid,2,2.377103736807074e-05,11470
gathers,2,2.377103736807074e-05,11470
things.),2,2.377103736807074e-05,11470
together),2,2.377103736807074e-05,11470
pictures,2,2.377103736807074e-05,11470
compare,2,2.377103736807074e-05,11470
flaws.,2,2.377103736807074e-05,11470
certificate),2,2.377103736807074e-05,11470
certificate?,2,2.377103736807074e-05,11470
thirtieth,2,2.377103736807074e-05,11470
haul,2,2.377103736807074e-05,11470
"started,",2,2.377103736807074e-05,11470
jumps,2,2.377103736807074e-05,11470
sensing,2,2.377103736807074e-05,11470
atlantic,2,2.377103736807074e-05,11470
plan!,2,2.377103736807074e-05,11470
thatits,2,2.377103736807074e-05,11470
ballroom,2,2.377103736807074e-05,11470
divert,2,2.377103736807074e-05,11470
lost.,2,2.377103736807074e-05,11470
hums,2,2.377103736807074e-05,11470
creep,2,2.377103736807074e-05,11470
treat,2,2.377103736807074e-05,11470
number.,2,2.377103736807074e-05,11470
place!,2,2.377103736807074e-05,11470
(smiles),2,2.377103736807074e-05,11470
"today,",2,2.377103736807074e-05,11470
worse.,2,2.377103736807074e-05,11470
life!,2,2.377103736807074e-05,11470
(realizes.),2,2.377103736807074e-05,11470
brand,2,2.377103736807074e-05,11470
nesele,2,2.377103736807074e-05,11470
step.,2,2.377103736807074e-05,11470
kyle,2,2.377103736807074e-05,11470
funny!,2,2.377103736807074e-05,11470
legacy,2,2.377103736807074e-05,11470
"potato,",2,2.377103736807074e-05,11470
twice!,2,2.377103736807074e-05,11470
honor,2,2.377103736807074e-05,11470
phil,2,2.377103736807074e-05,11470
bastard!,2,2.377103736807074e-05,11470
honor?,2,2.377103736807074e-05,11470
attractive,2,2.377103736807074e-05,11470
potaato.,2,2.377103736807074e-05,11470
laughs,2,2.377103736807074e-05,11470
eat.,2,2.377103736807074e-05,11470
feel.,2,2.377103736807074e-05,11470
larry),2,2.377103736807074e-05,11470
crazy?,2,2.377103736807074e-05,11470
inspector,2,2.377103736807074e-05,11470
show!,2,2.377103736807074e-05,11470
(interrupting,2,2.377103736807074e-05,11470
uses,2,2.377103736807074e-05,11470
batch,2,2.377103736807074e-05,11470
family?,2,2.377103736807074e-05,11470
"city,",2,2.377103736807074e-05,11470
spot.,2,2.377103736807074e-05,11470
(points.),2,2.377103736807074e-05,11470
pervert!,2,2.377103736807074e-05,11470
point.,2,2.377103736807074e-05,11470
ways.,2,2.377103736807074e-05,11470
spreading,2,2.377103736807074e-05,11470
gumball,2,2.377103736807074e-05,11470
joy,2,2.377103736807074e-05,11470
brings,2,2.377103736807074e-05,11470
winks,2,2.377103736807074e-05,11470
somethings,2,2.377103736807074e-05,11470
"""merry",2,2.377103736807074e-05,11470
languages.,2,2.377103736807074e-05,11470
poses,2,2.377103736807074e-05,11470
sir.,2,2.377103736807074e-05,11470
joy.,2,2.377103736807074e-05,11470
musket,2,2.377103736807074e-05,11470
dying,2,2.377103736807074e-05,11470
enjoying,2,2.377103736807074e-05,11470
think.,2,2.377103736807074e-05,11470
with!,2,2.377103736807074e-05,11470
considers,2,2.377103736807074e-05,11470
deal?,2,2.377103736807074e-05,11470
rude.,2,2.377103736807074e-05,11470
days?,2,2.377103736807074e-05,11470
bags,2,2.377103736807074e-05,11470
angrily.),2,2.377103736807074e-05,11470
final,2,2.377103736807074e-05,11470
finish.,2,2.377103736807074e-05,11470
tray,2,2.377103736807074e-05,11470
pound,2,2.377103736807074e-05,11470
note,2,2.377103736807074e-05,11470
wave,2,2.377103736807074e-05,11470
someday,2,2.377103736807074e-05,11470
stabbed,2,2.377103736807074e-05,11470
cop.,2,2.377103736807074e-05,11470
creepy,2,2.377103736807074e-05,11470
lie!,2,2.377103736807074e-05,11470
admit,2,2.377103736807074e-05,11470
coins,2,2.377103736807074e-05,11470
be?!,2,2.377103736807074e-05,11470
needing,2,2.377103736807074e-05,11470
doctor.,2,2.377103736807074e-05,11470
soon?,2,2.377103736807074e-05,11470
training,2,2.377103736807074e-05,11470
excitement.),2,2.377103736807074e-05,11470
load,2,2.377103736807074e-05,11470
opportunity,2,2.377103736807074e-05,11470
clock,2,2.377103736807074e-05,11470
news.,2,2.377103736807074e-05,11470
fluffed,2,2.377103736807074e-05,11470
favor,2,2.377103736807074e-05,11470
hardest,2,2.377103736807074e-05,11470
"pool,",2,2.377103736807074e-05,11470
(imitates,2,2.377103736807074e-05,11470
seat,2,2.377103736807074e-05,11470
cry.,2,2.377103736807074e-05,11470
should've,2,2.377103736807074e-05,11470
absolutely,2,2.377103736807074e-05,11470
carcass,2,2.377103736807074e-05,11470
that-,2,2.377103736807074e-05,11470
bones!,2,2.377103736807074e-05,11470
high-five,2,2.377103736807074e-05,11470
nurse),2,2.377103736807074e-05,11470
we?,2,2.377103736807074e-05,11470
brother.,2,2.377103736807074e-05,11470
amount,2,2.377103736807074e-05,11470
(sarcastic),2,2.377103736807074e-05,11470
sympathy,2,2.377103736807074e-05,11470
doing?!!,2,2.377103736807074e-05,11470
pains.,2,2.377103736807074e-05,11470
counter),2,2.377103736807074e-05,11470
drums.,2,2.377103736807074e-05,11470
surprised),2,2.377103736807074e-05,11470
blanket.),2,2.377103736807074e-05,11470
thunder.,2,2.377103736807074e-05,11470
weird!,2,2.377103736807074e-05,11470
bike),2,2.377103736807074e-05,11470
over.),2,2.377103736807074e-05,11470
box.,2,2.377103736807074e-05,11470
around.),2,2.377103736807074e-05,11470
minute!,2,2.377103736807074e-05,11470
smart.,2,2.377103736807074e-05,11470
tennis,2,2.377103736807074e-05,11470
"win,",2,2.377103736807074e-05,11470
month.,2,2.377103736807074e-05,11470
town.,2,2.377103736807074e-05,11470
belonged,2,2.377103736807074e-05,11470
thingy,2,2.377103736807074e-05,11470
course!,2,2.377103736807074e-05,11470
idea?,2,2.377103736807074e-05,11470
changing.,2,2.377103736807074e-05,11470
honor.,2,2.377103736807074e-05,11470
coat.,2,2.377103736807074e-05,11470
fashion?!,2,2.377103736807074e-05,11470
here...,2,2.377103736807074e-05,11470
exit.),2,2.377103736807074e-05,11470
conference,2,2.377103736807074e-05,11470
horror.),2,2.377103736807074e-05,11470
(interrupts,2,2.377103736807074e-05,11470
rushes,2,2.377103736807074e-05,11470
about?!,2,2.377103736807074e-05,11470
closer!,2,2.377103736807074e-05,11470
drag,2,2.377103736807074e-05,11470
shock.),2,2.377103736807074e-05,11470
deed!,2,2.377103736807074e-05,11470
cookies.,2,2.377103736807074e-05,11470
pink,2,2.377103736807074e-05,11470
perk),2,2.377103736807074e-05,11470
deed.,2,2.377103736807074e-05,11470
escape,2,2.377103736807074e-05,11470
donate,2,2.377103736807074e-05,11470
supporting,2,2.377103736807074e-05,11470
"look-look,",2,2.377103736807074e-05,11470
building.,2,2.377103736807074e-05,11470
him...,2,2.377103736807074e-05,11470
subway.,2,2.377103736807074e-05,11470
earrings.,2,2.377103736807074e-05,11470
pack,2,2.377103736807074e-05,11470
one),2,2.377103736807074e-05,11470
attack!!,2,2.377103736807074e-05,11470
so),2,2.377103736807074e-05,11470
wrist,2,2.377103736807074e-05,11470
"holidays,",2,2.377103736807074e-05,11470
u.s.,2,2.377103736807074e-05,11470
junior,2,2.377103736807074e-05,11470
scouts,2,2.377103736807074e-05,11470
"arm,",2,2.377103736807074e-05,11470
floor),2,2.377103736807074e-05,11470
cook,2,2.377103736807074e-05,11470
downstairs,2,2.377103736807074e-05,11470
"person,",2,2.377103736807074e-05,11470
tasted,2,2.377103736807074e-05,11470
built,2,2.377103736807074e-05,11470
dog.,2,2.377103736807074e-05,11470
"milk,",2,2.377103736807074e-05,11470
house.),2,2.377103736807074e-05,11470
"quick,",2,2.377103736807074e-05,11470
shaking,2,2.377103736807074e-05,11470
mouse,2,2.377103736807074e-05,11470
draws,2,2.377103736807074e-05,11470
bras!,2,2.377103736807074e-05,11470
(whispers),2,2.377103736807074e-05,11470
slides,2,2.377103736807074e-05,11470
"ben,",2,2.377103736807074e-05,11470
dumb.',2,2.377103736807074e-05,11470
'you,2,2.377103736807074e-05,11470
"duh,",2,2.377103736807074e-05,11470
actor,2,2.377103736807074e-05,11470
hides,2,2.377103736807074e-05,11470
"died,",2,2.377103736807074e-05,11470
'joker',2,2.377103736807074e-05,11470
because...,2,2.377103736807074e-05,11470
startled),2,2.377103736807074e-05,11470
brown,2,2.377103736807074e-05,11470
milk.,2,2.377103736807074e-05,11470
"queen,",2,2.377103736807074e-05,11470
recognize,2,2.377103736807074e-05,11470
(joins,2,2.377103736807074e-05,11470
large,2,2.377103736807074e-05,11470
ha-ha.,2,2.377103736807074e-05,11470
barrel.,2,2.377103736807074e-05,11470
purse.,2,2.377103736807074e-05,11470
half.,2,2.377103736807074e-05,11470
"still,",2,2.377103736807074e-05,11470
valentine's,2,2.377103736807074e-05,11470
"morning,",2,2.377103736807074e-05,11470
thanksgiving.,2,2.377103736807074e-05,11470
estelle.,2,2.377103736807074e-05,11470
reaches,2,2.377103736807074e-05,11470
purse?,2,2.377103736807074e-05,11470
jack.,2,2.377103736807074e-05,11470
couch,2,2.377103736807074e-05,11470
gravity,2,2.377103736807074e-05,11470
"audition,",2,2.377103736807074e-05,11470
loses,2,2.377103736807074e-05,11470
exactly.,2,2.377103736807074e-05,11470
touched,2,2.377103736807074e-05,11470
sort,2,2.377103736807074e-05,11470
"creepy,",2,2.377103736807074e-05,11470
tony,2,2.377103736807074e-05,11470
state,2,2.377103736807074e-05,11470
that!!,2,2.377103736807074e-05,11470
(reading):,2,2.377103736807074e-05,11470
mother's,2,2.377103736807074e-05,11470
"kid,",2,2.377103736807074e-05,11470
try.,2,2.377103736807074e-05,11470
patch,2,2.377103736807074e-05,11470
twelve,2,2.377103736807074e-05,11470
though?,2,2.377103736807074e-05,11470
material,2,2.377103736807074e-05,11470
kinda.,2,2.377103736807074e-05,11470
kiss),2,2.377103736807074e-05,11470
whered,2,2.377103736807074e-05,11470
fool,2,2.377103736807074e-05,11470
john,2,2.377103736807074e-05,11470
dwha!,2,2.377103736807074e-05,11470
line.,2,2.377103736807074e-05,11470
camped,2,2.377103736807074e-05,11470
yikes!,2,2.377103736807074e-05,11470
recently,2,2.377103736807074e-05,11470
"dead,",2,2.377103736807074e-05,11470
promised,2,2.377103736807074e-05,11470
candles.,2,2.377103736807074e-05,11470
free!,2,2.377103736807074e-05,11470
rolls,2,2.377103736807074e-05,11470
relax?,2,2.377103736807074e-05,11470
loud,2,2.377103736807074e-05,11470
(just,2,2.377103736807074e-05,11470
"tomorrow,",2,2.377103736807074e-05,11470
message.,2,2.377103736807074e-05,11470
"playing,",2,2.377103736807074e-05,11470
"chance,",2,2.377103736807074e-05,11470
doing.,2,2.377103736807074e-05,11470
"cool,",2,2.377103736807074e-05,11470
close!,2,2.377103736807074e-05,11470
"how,",2,2.377103736807074e-05,11470
to?,2,2.377103736807074e-05,11470
borrow,2,2.377103736807074e-05,11470
demi,2,2.377103736807074e-05,11470
yells,2,2.377103736807074e-05,11470
case.,2,2.377103736807074e-05,11470
assume,2,2.377103736807074e-05,11470
returns,2,2.377103736807074e-05,11470
shadow,2,2.377103736807074e-05,11470
betty!,2,2.377103736807074e-05,11470
on),2,2.377103736807074e-05,11470
connected,2,2.377103736807074e-05,11470
"far,",2,2.377103736807074e-05,11470
(joining,2,2.377103736807074e-05,11470
paolo,2,2.377103736807074e-05,11470
sec!,2,2.377103736807074e-05,11470
win!,2,2.377103736807074e-05,11470
alright?,2,2.377103736807074e-05,11470
dont-dont,2,2.377103736807074e-05,11470
break.,2,2.377103736807074e-05,11470
pain.),2,2.377103736807074e-05,11470
setting,2,2.377103736807074e-05,11470
yell,2,2.377103736807074e-05,11470
(hugging,2,2.377103736807074e-05,11470
"arthur,",2,2.377103736807074e-05,11470
headache.,2,2.377103736807074e-05,11470
furniture.,2,2.377103736807074e-05,11470
sucks.,2,2.377103736807074e-05,11470
realize,2,2.377103736807074e-05,11470
"can't,",2,2.377103736807074e-05,11470
tissue.),2,2.377103736807074e-05,11470
minute?,2,2.377103736807074e-05,11470
"apart,",2,2.377103736807074e-05,11470
happened?!,2,2.377103736807074e-05,11470
'till,2,2.377103736807074e-05,11470
choice.,2,2.377103736807074e-05,11470
boy.,2,2.377103736807074e-05,11470
bubble,2,2.377103736807074e-05,11470
pointing,2,2.377103736807074e-05,11470
"watch,",2,2.377103736807074e-05,11470
lately.,2,2.377103736807074e-05,11470
grandmas,2,2.377103736807074e-05,11470
coming?,2,2.377103736807074e-05,11470
tree),2,2.377103736807074e-05,11470
guests,2,2.377103736807074e-05,11470
some?,2,2.377103736807074e-05,11470
weddings,2,2.377103736807074e-05,11470
require,2,2.377103736807074e-05,11470
(sung),2,2.377103736807074e-05,11470
work?!,2,2.377103736807074e-05,11470
sign.,2,2.377103736807074e-05,11470
touchdown!!,2,2.377103736807074e-05,11470
serious.,2,2.377103736807074e-05,11470
touchdown.,2,2.377103736807074e-05,11470
"side,",2,2.377103736807074e-05,11470
dated,2,2.377103736807074e-05,11470
"boys,",2,2.377103736807074e-05,11470
stuffing,2,2.377103736807074e-05,11470
"chord,",2,2.377103736807074e-05,11470
what...,2,2.377103736807074e-05,11470
(sung:),2,2.377103736807074e-05,11470
agree,2,2.377103736807074e-05,11470
look),2,2.377103736807074e-05,11470
national,2,2.377103736807074e-05,11470
"food,",2,2.377103736807074e-05,11470
disgust.),2,2.377103736807074e-05,11470
wish.,2,2.377103736807074e-05,11470
game?,2,2.377103736807074e-05,11470
janice,2,2.377103736807074e-05,11470
split,2,2.377103736807074e-05,11470
thermos),2,2.377103736807074e-05,11470
definitely.,2,2.377103736807074e-05,11470
what'd,2,2.377103736807074e-05,11470
(answers,2,2.377103736807074e-05,11470
"'yeah,",2,2.377103736807074e-05,11470
rachel's.,2,2.377103736807074e-05,11470
tickets.,2,2.377103736807074e-05,11470
ohhh,2,2.377103736807074e-05,11470
"things,",2,2.377103736807074e-05,11470
proves,2,2.377103736807074e-05,11470
"she,",2,2.377103736807074e-05,11470
chef.,2,2.377103736807074e-05,11470
laughing.,2,2.377103736807074e-05,11470
(handing,2,2.377103736807074e-05,11470
bedroom),2,2.377103736807074e-05,11470
ah.,2,2.377103736807074e-05,11470
"we,",2,2.377103736807074e-05,11470
chandler!!,2,2.377103736807074e-05,11470
seemed,2,2.377103736807074e-05,11470
cab.,2,2.377103736807074e-05,11470
"very,",2,2.377103736807074e-05,11470
yep.,2,2.377103736807074e-05,11470
wine.,2,2.377103736807074e-05,11470
according,2,2.377103736807074e-05,11470
fire),2,2.377103736807074e-05,11470
yes?,2,2.377103736807074e-05,11470
talks,2,2.377103736807074e-05,11470
menu.,2,2.377103736807074e-05,11470
sergei),2,2.377103736807074e-05,11470
entire,2,2.377103736807074e-05,11470
create,2,2.377103736807074e-05,11470
lemme,2,2.377103736807074e-05,11470
themselves,2,2.377103736807074e-05,11470
cookie),2,2.377103736807074e-05,11470
tells,2,2.377103736807074e-05,11470
coma,2,2.377103736807074e-05,11470
how?,2,2.377103736807074e-05,11470
walking..,2,2.377103736807074e-05,11470
cursed,2,2.377103736807074e-05,11470
wh-what,2,2.377103736807074e-05,11470
thermos,2,2.377103736807074e-05,11470
period,2,2.377103736807074e-05,11470
match,2,2.377103736807074e-05,11470
strip,2,2.377103736807074e-05,11470
nobody's,2,2.377103736807074e-05,11470
waxine,2,2.377103736807074e-05,11470
bet.,2,2.377103736807074e-05,11470
linen,2,2.377103736807074e-05,11470
"information,",2,2.377103736807074e-05,11470
cup),2,2.377103736807074e-05,11470
strips,2,2.377103736807074e-05,11470
celebrating,2,2.377103736807074e-05,11470
coincidence?,2,2.377103736807074e-05,11470
cards),2,2.377103736807074e-05,11470
boyfriend.,2,2.377103736807074e-05,11470
'j.',2,2.377103736807074e-05,11470
'poker',2,2.377103736807074e-05,11470
coffee?,2,2.377103736807074e-05,11470
incredible!,2,2.377103736807074e-05,11470
december,2,2.377103736807074e-05,11470
"downstairs,",2,2.377103736807074e-05,11470
quiet,2,2.377103736807074e-05,11470
oooh.,2,2.377103736807074e-05,11470
whoa!!,2,2.377103736807074e-05,11470
apology,2,2.377103736807074e-05,11470
spends,2,2.377103736807074e-05,11470
accepted.,2,2.377103736807074e-05,11470
(yelling),2,2.377103736807074e-05,11470
"with,",2,2.377103736807074e-05,11470
order.,2,2.377103736807074e-05,11470
someones,2,2.377103736807074e-05,11470
awkward.,2,2.377103736807074e-05,11470
"ursula,",2,2.377103736807074e-05,11470
bird!,2,2.377103736807074e-05,11470
twin,2,2.377103736807074e-05,11470
ameri-can.,2,2.377103736807074e-05,11470
indian,2,2.377103736807074e-05,11470
seriously.,2,2.377103736807074e-05,11470
triple,2,2.377103736807074e-05,11470
un,2,2.377103736807074e-05,11470
27.,2,2.377103736807074e-05,11470
title,2,2.377103736807074e-05,11470
laughing.),2,2.377103736807074e-05,11470
finishes,2,2.377103736807074e-05,11470
loud.,2,2.377103736807074e-05,11470
counting,2,2.377103736807074e-05,11470
dunno,2,2.377103736807074e-05,11470
soothing,2,2.377103736807074e-05,11470
plant,2,2.377103736807074e-05,11470
"three,",2,2.377103736807074e-05,11470
keys.,2,2.377103736807074e-05,11470
glass.,2,2.377103736807074e-05,11470
"window,",2,2.377103736807074e-05,11470
"sick,",2,2.377103736807074e-05,11470
millions,2,2.377103736807074e-05,11470
great...,2,2.377103736807074e-05,11470
pencil),2,2.377103736807074e-05,11470
scares,2,2.377103736807074e-05,11470
song!,2,2.377103736807074e-05,11470
yellow,2,2.377103736807074e-05,11470
pointer.,2,2.377103736807074e-05,11470
man?!,2,2.377103736807074e-05,11470
age,2,2.377103736807074e-05,11470
golf,2,2.377103736807074e-05,11470
leia,2,2.377103736807074e-05,11470
audition.,2,2.377103736807074e-05,11470
sec?,2,2.377103736807074e-05,11470
roller,2,2.377103736807074e-05,11470
waking,2,2.377103736807074e-05,11470
cheek,2,2.377103736807074e-05,11470
lady?,2,2.377103736807074e-05,11470
intense.,2,2.377103736807074e-05,11470
she'll,2,2.377103736807074e-05,11470
"'hi,",2,2.377103736807074e-05,11470
cleansing,2,2.377103736807074e-05,11470
make!,2,2.377103736807074e-05,11470
um-mm.,2,2.377103736807074e-05,11470
"come,",2,2.377103736807074e-05,11470
woke,2,2.377103736807074e-05,11470
warm,2,2.377103736807074e-05,11470
lesson,2,2.377103736807074e-05,11470
grow.,2,2.377103736807074e-05,11470
"cold,",2,2.377103736807074e-05,11470
lying?,2,2.377103736807074e-05,11470
drove,2,2.377103736807074e-05,11470
"""hi,",2,2.377103736807074e-05,11470
drives!,2,2.377103736807074e-05,11470
"going,",2,2.377103736807074e-05,11470
sweetie.,2,2.377103736807074e-05,11470
tin,2,2.377103736807074e-05,11470
mix,2,2.377103736807074e-05,11470
"fast,",2,2.377103736807074e-05,11470
leslie),2,2.377103736807074e-05,11470
band-aid.,2,2.377103736807074e-05,11470
if...,2,2.377103736807074e-05,11470
ha.,2,2.377103736807074e-05,11470
"you're,",2,2.377103736807074e-05,11470
"am,",2,2.377103736807074e-05,11470
"stop,",2,2.377103736807074e-05,11470
kinds,2,2.377103736807074e-05,11470
hung,2,2.377103736807074e-05,11470
"easy,",2,2.377103736807074e-05,11470
penny.,2,2.377103736807074e-05,11470
want?,2,2.377103736807074e-05,11470
oughta,2,2.377103736807074e-05,11470
sweat,2,2.377103736807074e-05,11470
wheres,2,2.377103736807074e-05,11470
pot,2,2.377103736807074e-05,11470
lovely,2,2.377103736807074e-05,11470
neat,2,2.377103736807074e-05,11470
pepper,2,2.377103736807074e-05,11470
"thats,",2,2.377103736807074e-05,11470
la.,2,2.377103736807074e-05,11470
called.,2,2.377103736807074e-05,11470
"otherwise,",2,2.377103736807074e-05,11470
shoot,2,2.377103736807074e-05,11470
dumped,2,2.377103736807074e-05,11470
marcel?,2,2.377103736807074e-05,11470
never.,2,2.377103736807074e-05,11470
home?,2,2.377103736807074e-05,11470
scary.,2,2.377103736807074e-05,11470
realized?,2,2.377103736807074e-05,11470
"lot,",2,2.377103736807074e-05,11470
mostly,2,2.377103736807074e-05,11470
guy.),2,2.377103736807074e-05,11470
nametag,2,2.377103736807074e-05,11470
me...,2,2.377103736807074e-05,11470
bedroom,2,2.377103736807074e-05,11470
lyrics,2,2.377103736807074e-05,11470
enters),2,2.377103736807074e-05,11470
those.,2,2.377103736807074e-05,11470
i-i-i-i,2,2.377103736807074e-05,11470
"underwear,",2,2.377103736807074e-05,11470
born,2,2.377103736807074e-05,11470
face.),2,2.377103736807074e-05,11470
masseuse.,2,2.377103736807074e-05,11470
(knocks,2,2.377103736807074e-05,11470
parts,2,2.377103736807074e-05,11470
most.,2,2.377103736807074e-05,11470
dies.,2,2.377103736807074e-05,11470
early.,2,2.377103736807074e-05,11470
"face,",2,2.377103736807074e-05,11470
side),2,2.377103736807074e-05,11470
who're,2,2.377103736807074e-05,11470
"better,",2,2.377103736807074e-05,11470
body,2,2.377103736807074e-05,11470
friend?,2,2.377103736807074e-05,11470
cowboy,2,2.377103736807074e-05,11470
chair!,2,2.377103736807074e-05,11470
"""oh",2,2.377103736807074e-05,11470
barbecue,2,2.377103736807074e-05,11470
"peace,",2,2.377103736807074e-05,11470
bed),2,2.377103736807074e-05,11470
land,2,2.377103736807074e-05,11470
(drops,2,2.377103736807074e-05,11470
jason?,2,2.377103736807074e-05,11470
field.,2,2.377103736807074e-05,11470
lives!,2,2.377103736807074e-05,11470
well!,2,2.377103736807074e-05,11470
someone?,2,2.377103736807074e-05,11470
vent.,2,2.377103736807074e-05,11470
wild,2,2.377103736807074e-05,11470
(stops,2,2.377103736807074e-05,11470
dark,2,2.377103736807074e-05,11470
struggling,2,2.377103736807074e-05,11470
"words,",2,2.377103736807074e-05,11470
been?,2,2.377103736807074e-05,11470
"susan,",2,2.377103736807074e-05,11470
"everything,",2,2.377103736807074e-05,11470
balcony),2,2.377103736807074e-05,11470
stain,2,2.377103736807074e-05,11470
cardigan,2,2.377103736807074e-05,11470
"song,",2,2.377103736807074e-05,11470
"learn,",2,2.377103736807074e-05,11470
minsk?,2,2.377103736807074e-05,11470
(stopping,2,2.377103736807074e-05,11470
bedroom?,2,2.377103736807074e-05,11470
naked!,2,2.377103736807074e-05,11470
"office,",2,2.377103736807074e-05,11470
varoom!,2,2.377103736807074e-05,11470
"kay,",2,2.377103736807074e-05,11470
fifteenth,2,2.377103736807074e-05,11470
nicest,2,2.377103736807074e-05,11470
them...,2,2.377103736807074e-05,11470
perfect?,2,2.377103736807074e-05,11470
crush,2,2.377103736807074e-05,11470
"""mr.",2,2.377103736807074e-05,11470
"while,",2,2.377103736807074e-05,11470
"true,",2,2.377103736807074e-05,11470
"mad,",2,2.377103736807074e-05,11470
trusted,2,2.377103736807074e-05,11470
"run,",2,2.377103736807074e-05,11470
judy,2,2.377103736807074e-05,11470
butt.,2,2.377103736807074e-05,11470
gestures,2,2.377103736807074e-05,11470
musical.,2,2.377103736807074e-05,11470
jason!,2,2.377103736807074e-05,11470
up;,2,2.377103736807074e-05,11470
hopping,2,2.377103736807074e-05,11470
hearing.,2,2.377103736807074e-05,11470
math,2,2.377103736807074e-05,11470
the...,2,2.377103736807074e-05,11470
"boss,""",2,2.377103736807074e-05,11470
bone,2,2.377103736807074e-05,11470
barely,2,2.377103736807074e-05,11470
"fireman,",2,2.377103736807074e-05,11470
won't.,2,2.377103736807074e-05,11470
bye-bye!,2,2.377103736807074e-05,11470
"forever,",2,2.377103736807074e-05,11470
"world,",2,2.377103736807074e-05,11470
"thermos,",2,2.377103736807074e-05,11470
we'd,2,2.377103736807074e-05,11470
caring,2,2.377103736807074e-05,11470
breasts.,2,2.377103736807074e-05,11470
"""i'm",2,2.377103736807074e-05,11470
bath,2,2.377103736807074e-05,11470
far.,2,2.377103736807074e-05,11470
pans,2,2.377103736807074e-05,11470
"10,",2,2.377103736807074e-05,11470
ever?,2,2.377103736807074e-05,11470
"sisters,",2,2.377103736807074e-05,11470
"whatever,",2,2.377103736807074e-05,11470
prefer,2,2.377103736807074e-05,11470
alive,2,2.377103736807074e-05,11470
showed,2,2.377103736807074e-05,11470
betraying,2,2.377103736807074e-05,11470
knows!,2,2.377103736807074e-05,11470
curse,2,2.377103736807074e-05,11470
"youre,",2,2.377103736807074e-05,11470
resumes,2,2.377103736807074e-05,11470
"although,",2,2.377103736807074e-05,11470
"closed,",2,2.377103736807074e-05,11470
thinking?,2,2.377103736807074e-05,11470
chris,2,2.377103736807074e-05,11470
beautiful!,2,2.377103736807074e-05,11470
visit.,2,2.377103736807074e-05,11470
(intrigued),2,2.377103736807074e-05,11470
hear.,2,2.377103736807074e-05,11470
(realises),2,2.377103736807074e-05,11470
knitting,2,2.377103736807074e-05,11470
dropping,2,2.377103736807074e-05,11470
feelings.,2,2.377103736807074e-05,11470
"la,",2,2.377103736807074e-05,11470
"wanna,",2,2.377103736807074e-05,11470
honey,2,2.377103736807074e-05,11470
(flashback,2,2.377103736807074e-05,11470
sudden,2,2.377103736807074e-05,11470
"into,",2,2.377103736807074e-05,11470
singing?,2,2.377103736807074e-05,11470
woo-hoo!,2,2.377103736807074e-05,11470
"paolo,",2,2.377103736807074e-05,11470
number),2,2.377103736807074e-05,11470
max!,2,2.377103736807074e-05,11470
bunny.,2,2.377103736807074e-05,11470
happening.,2,2.377103736807074e-05,11470
dead!,2,2.377103736807074e-05,11470
hops,2,2.377103736807074e-05,11470
quickly.,2,2.377103736807074e-05,11470
e-cliner,1,1.188551868403537e-05,11470
here:,1,1.188551868403537e-05,11470
camp,1,1.188551868403537e-05,11470
wherever,1,1.188551868403537e-05,11470
"grant,",1,1.188551868403537e-05,11470
anger,1,1.188551868403537e-05,11470
"3000,",1,1.188551868403537e-05,11470
magazine,1,1.188551868403537e-05,11470
"sip,",1,1.188551868403537e-05,11470
fight.,1,1.188551868403537e-05,11470
sleeping.),1,1.188551868403537e-05,11470
fight?,1,1.188551868403537e-05,11470
engaged.,1,1.188551868403537e-05,11470
joey):,1,1.188551868403537e-05,11470
motto!,1,1.188551868403537e-05,11470
the-the-the,1,1.188551868403537e-05,11470
"break!""",1,1.188551868403537e-05,11470
rejects.,1,1.188551868403537e-05,11470
"ready,",1,1.188551868403537e-05,11470
"werent!""",1,1.188551868403537e-05,11470
two?!,1,1.188551868403537e-05,11470
jennys,1,1.188551868403537e-05,11470
quietly),1,1.188551868403537e-05,11470
its...,1,1.188551868403537e-05,11470
wearing.),1,1.188551868403537e-05,11470
mitzvah.,1,1.188551868403537e-05,11470
la-z-boy,1,1.188551868403537e-05,11470
cant.),1,1.188551868403537e-05,11470
leading,1,1.188551868403537e-05,11470
teeth.,1,1.188551868403537e-05,11470
g-string,1,1.188551868403537e-05,11470
untied,1,1.188551868403537e-05,11470
party!!,1,1.188551868403537e-05,11470
for...,1,1.188551868403537e-05,11470
recognizes,1,1.188551868403537e-05,11470
gosh.,1,1.188551868403537e-05,11470
wherere,1,1.188551868403537e-05,11470
nicely.,1,1.188551868403537e-05,11470
buster,1,1.188551868403537e-05,11470
rest!,1,1.188551868403537e-05,11470
embarrassing.,1,1.188551868403537e-05,11470
typographical,1,1.188551868403537e-05,11470
think!!,1,1.188551868403537e-05,11470
error,1,1.188551868403537e-05,11470
boss?,1,1.188551868403537e-05,11470
manual.,1,1.188551868403537e-05,11470
i..,1,1.188551868403537e-05,11470
reach,1,1.188551868403537e-05,11470
bluffing?,1,1.188551868403537e-05,11470
absolute,1,1.188551868403537e-05,11470
repercussions,1,1.188551868403537e-05,11470
latour,1,1.188551868403537e-05,11470
lafite.,1,1.188551868403537e-05,11470
counter.),1,1.188551868403537e-05,11470
catastrophic.,1,1.188551868403537e-05,11470
miracle,1,1.188551868403537e-05,11470
were.,1,1.188551868403537e-05,11470
leprechaun,1,1.188551868403537e-05,11470
(ken,1,1.188551868403537e-05,11470
baptism,1,1.188551868403537e-05,11470
snooze,1,1.188551868403537e-05,11470
unicorn,1,1.188551868403537e-05,11470
a-ha!,1,1.188551868403537e-05,11470
fest.,1,1.188551868403537e-05,11470
slang,1,1.188551868403537e-05,11470
brushes,1,1.188551868403537e-05,11470
piss.,1,1.188551868403537e-05,11470
clothes!,1,1.188551868403537e-05,11470
numbered.,1,1.188551868403537e-05,11470
expand,1,1.188551868403537e-05,11470
damnit!,1,1.188551868403537e-05,11470
hell!!!,1,1.188551868403537e-05,11470
mimicking,1,1.188551868403537e-05,11470
"heartbeat,",1,1.188551868403537e-05,11470
artistic.,1,1.188551868403537e-05,11470
jenny,1,1.188551868403537e-05,11470
"""not""",1,1.188551868403537e-05,11470
ref!,1,1.188551868403537e-05,11470
"girl""",1,1.188551868403537e-05,11470
"greg,",1,1.188551868403537e-05,11470
glancing),1,1.188551868403537e-05,11470
(nonchalantly,1,1.188551868403537e-05,11470
sentiment.,1,1.188551868403537e-05,11470
faster),1,1.188551868403537e-05,11470
phoebe-phoebe-phoebe-phoebeburrrrr!,1,1.188551868403537e-05,11470
},1,1.188551868403537e-05,11470
greg.,1,1.188551868403537e-05,11470
poker.,1,1.188551868403537e-05,11470
bay.,1,1.188551868403537e-05,11470
lions,1,1.188551868403537e-05,11470
"won,",1,1.188551868403537e-05,11470
honeymoon?,1,1.188551868403537e-05,11470
"school,",1,1.188551868403537e-05,11470
club.,1,1.188551868403537e-05,11470
instincts,1,1.188551868403537e-05,11470
heartbeat,1,1.188551868403537e-05,11470
information!!,1,1.188551868403537e-05,11470
join!,1,1.188551868403537e-05,11470
....,1,1.188551868403537e-05,11470
"eight,",1,1.188551868403537e-05,11470
tiger.,1,1.188551868403537e-05,11470
chest.),1,1.188551868403537e-05,11470
lure,1,1.188551868403537e-05,11470
look.),1,1.188551868403537e-05,11470
baymermen.,1,1.188551868403537e-05,11470
victory,1,1.188551868403537e-05,11470
honeymooning,1,1.188551868403537e-05,11470
direction),1,1.188551868403537e-05,11470
j,1,1.188551868403537e-05,11470
where.,1,1.188551868403537e-05,11470
taped,1,1.188551868403537e-05,11470
turkeys,1,1.188551868403537e-05,11470
(nasally),1,1.188551868403537e-05,11470
animals!,1,1.188551868403537e-05,11470
circle),1,1.188551868403537e-05,11470
(camera,1,1.188551868403537e-05,11470
clubs.,1,1.188551868403537e-05,11470
"beautiful,",1,1.188551868403537e-05,11470
sound),1,1.188551868403537e-05,11470
melons.,1,1.188551868403537e-05,11470
folding,1,1.188551868403537e-05,11470
shoplifting,1,1.188551868403537e-05,11470
jenny?,1,1.188551868403537e-05,11470
babys,1,1.188551868403537e-05,11470
front.),1,1.188551868403537e-05,11470
stretchy,1,1.188551868403537e-05,11470
grows?,1,1.188551868403537e-05,11470
zurich,1,1.188551868403537e-05,11470
interest,1,1.188551868403537e-05,11470
napkins,1,1.188551868403537e-05,11470
cardiac,1,1.188551868403537e-05,11470
grimaces),1,1.188551868403537e-05,11470
june.,1,1.188551868403537e-05,11470
august,1,1.188551868403537e-05,11470
monitor,1,1.188551868403537e-05,11470
lasts,1,1.188551868403537e-05,11470
winter,1,1.188551868403537e-05,11470
wisconsin,1,1.188551868403537e-05,11470
"winter,",1,1.188551868403537e-05,11470
"{actually,",1,1.188551868403537e-05,11470
screaming,1,1.188551868403537e-05,11470
(softly),1,1.188551868403537e-05,11470
bay!,1,1.188551868403537e-05,11470
bay,1,1.188551868403537e-05,11470
lukewarm,1,1.188551868403537e-05,11470
tv)green,1,1.188551868403537e-05,11470
yknow(looks,1,1.188551868403537e-05,11470
isbrilliant!,1,1.188551868403537e-05,11470
preach.,1,1.188551868403537e-05,11470
sous,1,1.188551868403537e-05,11470
papa,1,1.188551868403537e-05,11470
fiance,1,1.188551868403537e-05,11470
gameboy.,1,1.188551868403537e-05,11470
really-really,1,1.188551868403537e-05,11470
hasmeje,1,1.188551868403537e-05,11470
reallyand,1,1.188551868403537e-05,11470
"cliff,",1,1.188551868403537e-05,11470
pose.),1,1.188551868403537e-05,11470
character,1,1.188551868403537e-05,11470
iokay,1,1.188551868403537e-05,11470
supergirl,1,1.188551868403537e-05,11470
hips,1,1.188551868403537e-05,11470
tv.,1,1.188551868403537e-05,11470
armenian,1,1.188551868403537e-05,11470
lounge!,1,1.188551868403537e-05,11470
masseuseby,1,1.188551868403537e-05,11470
games.,1,1.188551868403537e-05,11470
politics,1,1.188551868403537e-05,11470
grade.,1,1.188551868403537e-05,11470
question?,1,1.188551868403537e-05,11470
understand',1,1.188551868403537e-05,11470
forking.,1,1.188551868403537e-05,11470
perkazet.,1,1.188551868403537e-05,11470
liar!,1,1.188551868403537e-05,11470
(eats,1,1.188551868403537e-05,11470
"know."")",1,1.188551868403537e-05,11470
spoonful,1,1.188551868403537e-05,11470
"motions,",1,1.188551868403537e-05,11470
"corps,",1,1.188551868403537e-05,11470
quiet.),1,1.188551868403537e-05,11470
motions,1,1.188551868403537e-05,11470
pudding,1,1.188551868403537e-05,11470
weeks?,1,1.188551868403537e-05,11470
did-did,1,1.188551868403537e-05,11470
meet?,1,1.188551868403537e-05,11470
shoulder),1,1.188551868403537e-05,11470
handsome.,1,1.188551868403537e-05,11470
cliff,1,1.188551868403537e-05,11470
mop,1,1.188551868403537e-05,11470
responsible.,1,1.188551868403537e-05,11470
$7.50.,1,1.188551868403537e-05,11470
grade!,1,1.188551868403537e-05,11470
costume.,1,1.188551868403537e-05,11470
fiance?,1,1.188551868403537e-05,11470
cursed.,1,1.188551868403537e-05,11470
disgusts,1,1.188551868403537e-05,11470
chemistry,1,1.188551868403537e-05,11470
justimim,1,1.188551868403537e-05,11470
doesnt!,1,1.188551868403537e-05,11470
original!,1,1.188551868403537e-05,11470
uck!,1,1.188551868403537e-05,11470
oh-oh,1,1.188551868403537e-05,11470
"alike,",1,1.188551868403537e-05,11470
justim,1,1.188551868403537e-05,11470
aw.,1,1.188551868403537e-05,11470
(silence,1,1.188551868403537e-05,11470
bein,1,1.188551868403537e-05,11470
butscrew,1,1.188551868403537e-05,11470
kidding?!,1,1.188551868403537e-05,11470
"fired,",1,1.188551868403537e-05,11470
"dumped,",1,1.188551868403537e-05,11470
squeeze,1,1.188551868403537e-05,11470
"you.""",1,1.188551868403537e-05,11470
(assistant,1,1.188551868403537e-05,11470
"""did-did",1,1.188551868403537e-05,11470
ummthisi-i,1,1.188551868403537e-05,11470
money),1,1.188551868403537e-05,11470
catwoman.,1,1.188551868403537e-05,11470
marrying.,1,1.188551868403537e-05,11470
away?,1,1.188551868403537e-05,11470
come.,1,1.188551868403537e-05,11470
"err-err,",1,1.188551868403537e-05,11470
walking.),1,1.188551868403537e-05,11470
fifteen.,1,1.188551868403537e-05,11470
"smiles,",1,1.188551868403537e-05,11470
"turns,",1,1.188551868403537e-05,11470
aside),1,1.188551868403537e-05,11470
ursula!,1,1.188551868403537e-05,11470
hitting,1,1.188551868403537e-05,11470
"listening,",1,1.188551868403537e-05,11470
"""im",1,1.188551868403537e-05,11470
arrested?,1,1.188551868403537e-05,11470
tonight!!,1,1.188551868403537e-05,11470
sexy.,1,1.188551868403537e-05,11470
like.,1,1.188551868403537e-05,11470
lately,1,1.188551868403537e-05,11470
best-o?,1,1.188551868403537e-05,11470
pesto.,1,1.188551868403537e-05,11470
excitement,1,1.188551868403537e-05,11470
"eric,",1,1.188551868403537e-05,11470
follows,1,1.188551868403537e-05,11470
eyes!!,1,1.188551868403537e-05,11470
jerks.,1,1.188551868403537e-05,11470
secret.,1,1.188551868403537e-05,11470
by..,1,1.188551868403537e-05,11470
sous-neath,1,1.188551868403537e-05,11470
"nervous,",1,1.188551868403537e-05,11470
agamemnon?,1,1.188551868403537e-05,11470
ah-uh.,1,1.188551868403537e-05,11470
eric!,1,1.188551868403537e-05,11470
kettle?,1,1.188551868403537e-05,11470
fiance.,1,1.188551868403537e-05,11470
electricity,1,1.188551868403537e-05,11470
hand?,1,1.188551868403537e-05,11470
"""so",1,1.188551868403537e-05,11470
and(he,1,1.188551868403537e-05,11470
laughs.),1,1.188551868403537e-05,11470
elevator!!,1,1.188551868403537e-05,11470
clothes?!,1,1.188551868403537e-05,11470
you-youyou,1,1.188551868403537e-05,11470
wreck,1,1.188551868403537e-05,11470
wheelchair.,1,1.188551868403537e-05,11470
stand.,1,1.188551868403537e-05,11470
eric),1,1.188551868403537e-05,11470
(simultaneously,1,1.188551868403537e-05,11470
youyou,1,1.188551868403537e-05,11470
kisses.,1,1.188551868403537e-05,11470
pesto?,1,1.188551868403537e-05,11470
"mid-thirties,",1,1.188551868403537e-05,11470
"woo-hoo,",1,1.188551868403537e-05,11470
pesto,1,1.188551868403537e-05,11470
her)second,1,1.188551868403537e-05,11470
remoray.,1,1.188551868403537e-05,11470
gorilla?,1,1.188551868403537e-05,11470
"goes,",1,1.188551868403537e-05,11470
glen.,1,1.188551868403537e-05,11470
college.,1,1.188551868403537e-05,11470
y...,1,1.188551868403537e-05,11470
chance?,1,1.188551868403537e-05,11470
detailed,1,1.188551868403537e-05,11470
"chain,",1,1.188551868403537e-05,11470
group.,1,1.188551868403537e-05,11470
resting,1,1.188551868403537e-05,11470
prayer,1,1.188551868403537e-05,11470
yeahnot,1,1.188551868403537e-05,11470
pillow,1,1.188551868403537e-05,11470
papers.),1,1.188551868403537e-05,11470
"oops,",1,1.188551868403537e-05,11470
lying!,1,1.188551868403537e-05,11470
is.),1,1.188551868403537e-05,11470
thinki,1,1.188551868403537e-05,11470
dumping,1,1.188551868403537e-05,11470
card,1,1.188551868403537e-05,11470
spoon.),1,1.188551868403537e-05,11470
waving,1,1.188551868403537e-05,11470
peg,1,1.188551868403537e-05,11470
bank,1,1.188551868403537e-05,11470
glen?,1,1.188551868403537e-05,11470
ship,1,1.188551868403537e-05,11470
violationand,1,1.188551868403537e-05,11470
(cliff,1,1.188551868403537e-05,11470
eric,1,1.188551868403537e-05,11470
calls!!,1,1.188551868403537e-05,11470
(checks),1,1.188551868403537e-05,11470
annoying;,1,1.188551868403537e-05,11470
romantic.,1,1.188551868403537e-05,11470
nametag.),1,1.188551868403537e-05,11470
intimidating.,1,1.188551868403537e-05,11470
impulsive,1,1.188551868403537e-05,11470
younger.,1,1.188551868403537e-05,11470
one-eyed,1,1.188551868403537e-05,11470
lies,1,1.188551868403537e-05,11470
"license,",1,1.188551868403537e-05,11470
waitress!,1,1.188551868403537e-05,11470
dumpster,1,1.188551868403537e-05,11470
drycleaners.,1,1.188551868403537e-05,11470
natural,1,1.188551868403537e-05,11470
manly.,1,1.188551868403537e-05,11470
playmate.,1,1.188551868403537e-05,11470
furry,1,1.188551868403537e-05,11470
"live,",1,1.188551868403537e-05,11470
"real,",1,1.188551868403537e-05,11470
(knocking,1,1.188551868403537e-05,11470
fathers,1,1.188551868403537e-05,11470
daughter.,1,1.188551868403537e-05,11470
laid!,1,1.188551868403537e-05,11470
candys,1,1.188551868403537e-05,11470
tape!,1,1.188551868403537e-05,11470
"mona,",1,1.188551868403537e-05,11470
long!,1,1.188551868403537e-05,11470
scone?,1,1.188551868403537e-05,11470
top?,1,1.188551868403537e-05,11470
(sighs),1,1.188551868403537e-05,11470
doing.),1,1.188551868403537e-05,11470
realizes,1,1.188551868403537e-05,11470
liked?,1,1.188551868403537e-05,11470
finally!,1,1.188551868403537e-05,11470
polite!,1,1.188551868403537e-05,11470
lovers.,1,1.188551868403537e-05,11470
he-hee!,1,1.188551868403537e-05,11470
trouble?,1,1.188551868403537e-05,11470
"disneyland,",1,1.188551868403537e-05,11470
(referring,1,1.188551868403537e-05,11470
beer?,1,1.188551868403537e-05,11470
subdued.,1,1.188551868403537e-05,11470
dog?,1,1.188551868403537e-05,11470
buddy.,1,1.188551868403537e-05,11470
finally),1,1.188551868403537e-05,11470
magical?,1,1.188551868403537e-05,11470
fairies?,1,1.188551868403537e-05,11470
brake,1,1.188551868403537e-05,11470
"gum,",1,1.188551868403537e-05,11470
"lights,",1,1.188551868403537e-05,11470
wendy.,1,1.188551868403537e-05,11470
towhat,1,1.188551868403537e-05,11470
"lucky,",1,1.188551868403537e-05,11470
before:,1,1.188551868403537e-05,11470
clause,1,1.188551868403537e-05,11470
saltwater,1,1.188551868403537e-05,11470
provide,1,1.188551868403537e-05,11470
"who's,",1,1.188551868403537e-05,11470
cheers,1,1.188551868403537e-05,11470
"prozac,",1,1.188551868403537e-05,11470
"clients,",1,1.188551868403537e-05,11470
p,1,1.188551868403537e-05,11470
"have,",1,1.188551868403537e-05,11470
"guitar,",1,1.188551868403537e-05,11470
cool...it,1,1.188551868403537e-05,11470
"ebe,",1,1.188551868403537e-05,11470
curious,1,1.188551868403537e-05,11470
leaving!,1,1.188551868403537e-05,11470
okayoop!,1,1.188551868403537e-05,11470
cardigan),1,1.188551868403537e-05,11470
intriguing,1,1.188551868403537e-05,11470
umm(monica,1,1.188551868403537e-05,11470
b,1,1.188551868403537e-05,11470
tov.,1,1.188551868403537e-05,11470
"oebe,",1,1.188551868403537e-05,11470
bee-bee,1,1.188551868403537e-05,11470
australian,1,1.188551868403537e-05,11470
mazel,1,1.188551868403537e-05,11470
ello,1,1.188551868403537e-05,11470
bathroom!,1,1.188551868403537e-05,11470
hot!,1,1.188551868403537e-05,11470
..did,1,1.188551868403537e-05,11470
chords),1,1.188551868403537e-05,11470
mate!,1,1.188551868403537e-05,11470
professional!,1,1.188551868403537e-05,11470
o,1,1.188551868403537e-05,11470
at?!,1,1.188551868403537e-05,11470
$200,1,1.188551868403537e-05,11470
closely.),1,1.188551868403537e-05,11470
ohhhh.,1,1.188551868403537e-05,11470
oo,1,1.188551868403537e-05,11470
(sexily),1,1.188551868403537e-05,11470
spurred,1,1.188551868403537e-05,11470
h,1,1.188551868403537e-05,11470
massaged!,1,1.188551868403537e-05,11470
600.,1,1.188551868403537e-05,11470
$500.,1,1.188551868403537e-05,11470
rates,1,1.188551868403537e-05,11470
cooking?,1,1.188551868403537e-05,11470
"met,",1,1.188551868403537e-05,11470
stating,1,1.188551868403537e-05,11470
pressure?,1,1.188551868403537e-05,11470
massage.),1,1.188551868403537e-05,11470
begin.,1,1.188551868403537e-05,11470
sheet?,1,1.188551868403537e-05,11470
(calling,1,1.188551868403537e-05,11470
"hoebe,",1,1.188551868403537e-05,11470
dragons.,1,1.188551868403537e-05,11470
moment.,1,1.188551868403537e-05,11470
miserable!,1,1.188551868403537e-05,11470
"ohjoey,",1,1.188551868403537e-05,11470
guysfor,1,1.188551868403537e-05,11470
opinion?,1,1.188551868403537e-05,11470
exchange,1,1.188551868403537e-05,11470
nelson,1,1.188551868403537e-05,11470
"opinion,",1,1.188551868403537e-05,11470
jim,1,1.188551868403537e-05,11470
"jim,",1,1.188551868403537e-05,11470
collective,1,1.188551868403537e-05,11470
cleaners;,1,1.188551868403537e-05,11470
people),1,1.188551868403537e-05,11470
hm,1,1.188551868403537e-05,11470
mona?,1,1.188551868403537e-05,11470
necessary.,1,1.188551868403537e-05,11470
oyster,1,1.188551868403537e-05,11470
pretends,1,1.188551868403537e-05,11470
mmmhmmmmm.,1,1.188551868403537e-05,11470
abouteverything.,1,1.188551868403537e-05,11470
post,1,1.188551868403537e-05,11470
35th,1,1.188551868403537e-05,11470
(delighted),1,1.188551868403537e-05,11470
dreams.,1,1.188551868403537e-05,11470
information.),1,1.188551868403537e-05,11470
(thrilled),1,1.188551868403537e-05,11470
stinks.,1,1.188551868403537e-05,11470
ummwell,1,1.188551868403537e-05,11470
zest,1,1.188551868403537e-05,11470
i-i-id,1,1.188551868403537e-05,11470
shaved,1,1.188551868403537e-05,11470
universe),1,1.188551868403537e-05,11470
adult,1,1.188551868403537e-05,11470
"bank,",1,1.188551868403537e-05,11470
"parker,",1,1.188551868403537e-05,11470
"doubt,",1,1.188551868403537e-05,11470
benefit,1,1.188551868403537e-05,11470
parker?,1,1.188551868403537e-05,11470
"janice,",1,1.188551868403537e-05,11470
wildly,1,1.188551868403537e-05,11470
"betty,",1,1.188551868403537e-05,11470
parties.,1,1.188551868403537e-05,11470
"masseuse,",1,1.188551868403537e-05,11470
"enthusiastic,",1,1.188551868403537e-05,11470
dated?,1,1.188551868403537e-05,11470
banter.,1,1.188551868403537e-05,11470
"tag,",1,1.188551868403537e-05,11470
witty,1,1.188551868403537e-05,11470
sang.,1,1.188551868403537e-05,11470
oyster?,1,1.188551868403537e-05,11470
loses!,1,1.188551868403537e-05,11470
mature,1,1.188551868403537e-05,11470
bluebells,1,1.188551868403537e-05,11470
(mouths,1,1.188551868403537e-05,11470
don.,1,1.188551868403537e-05,11470
animals,1,1.188551868403537e-05,11470
"mate,",1,1.188551868403537e-05,11470
drink?,1,1.188551868403537e-05,11470
butyknow,1,1.188551868403537e-05,11470
confident.,1,1.188551868403537e-05,11470
valium?,1,1.188551868403537e-05,11470
centered,1,1.188551868403537e-05,11470
(cough,1,1.188551868403537e-05,11470
british.,1,1.188551868403537e-05,11470
happy),1,1.188551868403537e-05,11470
tall.,1,1.188551868403537e-05,11470
quietly!,1,1.188551868403537e-05,11470
mates?,1,1.188551868403537e-05,11470
around...,1,1.188551868403537e-05,11470
sleighbells,1,1.188551868403537e-05,11470
longest.,1,1.188551868403537e-05,11470
wendys.,1,1.188551868403537e-05,11470
whadyou,1,1.188551868403537e-05,11470
talks),1,1.188551868403537e-05,11470
soon!,1,1.188551868403537e-05,11470
ladder.,1,1.188551868403537e-05,11470
embracing,1,1.188551868403537e-05,11470
discovery!,1,1.188551868403537e-05,11470
parker.,1,1.188551868403537e-05,11470
scientific,1,1.188551868403537e-05,11470
circle.,1,1.188551868403537e-05,11470
"sunny,",1,1.188551868403537e-05,11470
"uh-hmm,",1,1.188551868403537e-05,11470
violent,1,1.188551868403537e-05,11470
promotion,1,1.188551868403537e-05,11470
trots.,1,1.188551868403537e-05,11470
mates.,1,1.188551868403537e-05,11470
hah!,1,1.188551868403537e-05,11470
tends,1,1.188551868403537e-05,11470
unpredictability.,1,1.188551868403537e-05,11470
joys,1,1.188551868403537e-05,11470
coma.,1,1.188551868403537e-05,11470
accurate.,1,1.188551868403537e-05,11470
cheese!,1,1.188551868403537e-05,11470
anythings,1,1.188551868403537e-05,11470
mates,1,1.188551868403537e-05,11470
nutsy,1,1.188551868403537e-05,11470
bubbles.,1,1.188551868403537e-05,11470
bonjour.,1,1.188551868403537e-05,11470
"twenty,",1,1.188551868403537e-05,11470
pen,1,1.188551868403537e-05,11470
penthat,1,1.188551868403537e-05,11470
"scatterbrain,",1,1.188551868403537e-05,11470
hiring?,1,1.188551868403537e-05,11470
could-could,1,1.188551868403537e-05,11470
"inquiry,",1,1.188551868403537e-05,11470
stings.,1,1.188551868403537e-05,11470
fancy?,1,1.188551868403537e-05,11470
yknow!,1,1.188551868403537e-05,11470
"carol,",1,1.188551868403537e-05,11470
impression.,1,1.188551868403537e-05,11470
susan.,1,1.188551868403537e-05,11470
"""blah,",1,1.188551868403537e-05,11470
difficult,1,1.188551868403537e-05,11470
mothers.,1,1.188551868403537e-05,11470
however...,1,1.188551868403537e-05,11470
(crumples,1,1.188551868403537e-05,11470
teacher,1,1.188551868403537e-05,11470
"blah,",1,1.188551868403537e-05,11470
fathers.,1,1.188551868403537e-05,11470
famous,1,1.188551868403537e-05,11470
floor-to-ceiling,1,1.188551868403537e-05,11470
(rachels,1,1.188551868403537e-05,11470
jealous.,1,1.188551868403537e-05,11470
sprung.),1,1.188551868403537e-05,11470
pickle.,1,1.188551868403537e-05,11470
jetson,1,1.188551868403537e-05,11470
"""extra!",1,1.188551868403537e-05,11470
extra!,1,1.188551868403537e-05,11470
"it!""",1,1.188551868403537e-05,11470
inquite,1,1.188551868403537e-05,11470
oclock?,1,1.188551868403537e-05,11470
flirting,1,1.188551868403537e-05,11470
a-with,1,1.188551868403537e-05,11470
alert,1,1.188551868403537e-05,11470
bookcase),1,1.188551868403537e-05,11470
reschedule?,1,1.188551868403537e-05,11470
joining,1,1.188551868403537e-05,11470
wont-wont,1,1.188551868403537e-05,11470
trudie,1,1.188551868403537e-05,11470
random,1,1.188551868403537e-05,11470
books,1,1.188551868403537e-05,11470
church,1,1.188551868403537e-05,11470
elders!,1,1.188551868403537e-05,11470
passageway!,1,1.188551868403537e-05,11470
"outside,",1,1.188551868403537e-05,11470
"blah.""",1,1.188551868403537e-05,11470
son.,1,1.188551868403537e-05,11470
spades,1,1.188551868403537e-05,11470
"...so,",1,1.188551868403537e-05,11470
of...,1,1.188551868403537e-05,11470
"philange.""",1,1.188551868403537e-05,11470
unusual,1,1.188551868403537e-05,11470
magazine.,1,1.188551868403537e-05,11470
picture.,1,1.188551868403537e-05,11470
"son,",1,1.188551868403537e-05,11470
two...,1,1.188551868403537e-05,11470
anything?!,1,1.188551868403537e-05,11470
sidestep,1,1.188551868403537e-05,11470
concert,1,1.188551868403537e-05,11470
smithfield,1,1.188551868403537e-05,11470
"trick.""",1,1.188551868403537e-05,11470
"""theres",1,1.188551868403537e-05,11470
"words,""",1,1.188551868403537e-05,11470
when-when,1,1.188551868403537e-05,11470
crotch,1,1.188551868403537e-05,11470
placenta.,1,1.188551868403537e-05,11470
pants!,1,1.188551868403537e-05,11470
imagined,1,1.188551868403537e-05,11470
sting?,1,1.188551868403537e-05,11470
"poker,",1,1.188551868403537e-05,11470
class.,1,1.188551868403537e-05,11470
"nods,",1,1.188551868403537e-05,11470
letter),1,1.188551868403537e-05,11470
ben!,1,1.188551868403537e-05,11470
tickets!!,1,1.188551868403537e-05,11470
rossss,1,1.188551868403537e-05,11470
rosssss,1,1.188551868403537e-05,11470
himself!,1,1.188551868403537e-05,11470
visa,1,1.188551868403537e-05,11470
rest),1,1.188551868403537e-05,11470
"""yes."")",1,1.188551868403537e-05,11470
seven?!,1,1.188551868403537e-05,11470
sexist,1,1.188551868403537e-05,11470
playpen!,1,1.188551868403537e-05,11470
"blocks,",1,1.188551868403537e-05,11470
"jokes,",1,1.188551868403537e-05,11470
come?!,1,1.188551868403537e-05,11470
needy.,1,1.188551868403537e-05,11470
interviewer,1,1.188551868403537e-05,11470
"""hi!",1,1.188551868403537e-05,11470
tomorrow!,1,1.188551868403537e-05,11470
tickets?!,1,1.188551868403537e-05,11470
oooh...,1,1.188551868403537e-05,11470
newspapers.,1,1.188551868403537e-05,11470
during.,1,1.188551868403537e-05,11470
heart...,1,1.188551868403537e-05,11470
dies.),1,1.188551868403537e-05,11470
gotten,1,1.188551868403537e-05,11470
green!,1,1.188551868403537e-05,11470
initials!,1,1.188551868403537e-05,11470
unfortunate,1,1.188551868403537e-05,11470
everybody!,1,1.188551868403537e-05,11470
list)oh,1,1.188551868403537e-05,11470
before(sees,1,1.188551868403537e-05,11470
hogging,1,1.188551868403537e-05,11470
talkin',1,1.188551868403537e-05,11470
bitch!!!!!,1,1.188551868403537e-05,11470
clark,1,1.188551868403537e-05,11470
spits,1,1.188551868403537e-05,11470
winning.,1,1.188551868403537e-05,11470
"scores,",1,1.188551868403537e-05,11470
ahh.,1,1.188551868403537e-05,11470
first?,1,1.188551868403537e-05,11470
pac-man,1,1.188551868403537e-05,11470
present!!,1,1.188551868403537e-05,11470
good.),1,1.188551868403537e-05,11470
noooooooo!!!!!!!,1,1.188551868403537e-05,11470
benno!!,1,1.188551868403537e-05,11470
glue,1,1.188551868403537e-05,11470
staring!,1,1.188551868403537e-05,11470
mm-hmm.,1,1.188551868403537e-05,11470
ursula):,1,1.188551868403537e-05,11470
"feelings,",1,1.188551868403537e-05,11470
crush.,1,1.188551868403537e-05,11470
"sakes,",1,1.188551868403537e-05,11470
rare.,1,1.188551868403537e-05,11470
knooow.,1,1.188551868403537e-05,11470
risk,1,1.188551868403537e-05,11470
joey?!,1,1.188551868403537e-05,11470
(groans),1,1.188551868403537e-05,11470
"bridge,",1,1.188551868403537e-05,11470
veto,1,1.188551868403537e-05,11470
soap,1,1.188551868403537e-05,11470
vetoes?,1,1.188551868403537e-05,11470
often,1,1.188551868403537e-05,11470
sandrine.,1,1.188551868403537e-05,11470
phoebo!,1,1.188551868403537e-05,11470
(nervously,1,1.188551868403537e-05,11470
screen.),1,1.188551868403537e-05,11470
five.,1,1.188551868403537e-05,11470
"people,",1,1.188551868403537e-05,11470
longingly),1,1.188551868403537e-05,11470
(automatically),1,1.188551868403537e-05,11470
morning?,1,1.188551868403537e-05,11470
was-i,1,1.188551868403537e-05,11470
terms,1,1.188551868403537e-05,11470
hormones,1,1.188551868403537e-05,11470
thanked,1,1.188551868403537e-05,11470
"normal,",1,1.188551868403537e-05,11470
"pregnancy,",1,1.188551868403537e-05,11470
randy,1,1.188551868403537e-05,11470
knee),1,1.188551868403537e-05,11470
pajamas?!,1,1.188551868403537e-05,11470
law!,1,1.188551868403537e-05,11470
randy.,1,1.188551868403537e-05,11470
member,1,1.188551868403537e-05,11470
"wife,",1,1.188551868403537e-05,11470
"sting,",1,1.188551868403537e-05,11470
yards,1,1.188551868403537e-05,11470
seats?,1,1.188551868403537e-05,11470
camera.),1,1.188551868403537e-05,11470
reunion?!,1,1.188551868403537e-05,11470
police?,1,1.188551868403537e-05,11470
son!,1,1.188551868403537e-05,11470
thrice,1,1.188551868403537e-05,11470
cardboard,1,1.188551868403537e-05,11470
loan.,1,1.188551868403537e-05,11470
pregnancy?,1,1.188551868403537e-05,11470
cutout.),1,1.188551868403537e-05,11470
drunk!,1,1.188551868403537e-05,11470
roger,1,1.188551868403537e-05,11470
virgin.,1,1.188551868403537e-05,11470
drinks.,1,1.188551868403537e-05,11470
where?!,1,1.188551868403537e-05,11470
sweaty?,1,1.188551868403537e-05,11470
"lovely,",1,1.188551868403537e-05,11470
women!,1,1.188551868403537e-05,11470
albeit,1,1.188551868403537e-05,11470
(whips,1,1.188551868403537e-05,11470
during,1,1.188551868403537e-05,11470
appointment,1,1.188551868403537e-05,11470
slightly,1,1.188551868403537e-05,11470
guitar),1,1.188551868403537e-05,11470
goodpill.,1,1.188551868403537e-05,11470
locker.,1,1.188551868403537e-05,11470
"brown,",1,1.188551868403537e-05,11470
pajamas.),1,1.188551868403537e-05,11470
(unconsciously,1,1.188551868403537e-05,11470
medium,1,1.188551868403537e-05,11470
risk?!,1,1.188551868403537e-05,11470
talk?,1,1.188551868403537e-05,11470
gentleman.,1,1.188551868403537e-05,11470
reference,1,1.188551868403537e-05,11470
have-i,1,1.188551868403537e-05,11470
haveyknow,1,1.188551868403537e-05,11470
thati,1,1.188551868403537e-05,11470
w-wi,1,1.188551868403537e-05,11470
forever!,1,1.188551868403537e-05,11470
waiter.),1,1.188551868403537e-05,11470
menu,1,1.188551868403537e-05,11470
ravioli.,1,1.188551868403537e-05,11470
"mahi,",1,1.188551868403537e-05,11470
mahi,1,1.188551868403537e-05,11470
"rib,",1,1.188551868403537e-05,11470
prime,1,1.188551868403537e-05,11470
times!,1,1.188551868403537e-05,11470
specials,1,1.188551868403537e-05,11470
waters,1,1.188551868403537e-05,11470
"'phoebe,",1,1.188551868403537e-05,11470
9:00!,1,1.188551868403537e-05,11470
or!,1,1.188551868403537e-05,11470
"principles,",1,1.188551868403537e-05,11470
beliefs!,1,1.188551868403537e-05,11470
beliefs?!,1,1.188551868403537e-05,11470
"potentially,",1,1.188551868403537e-05,11470
speech,1,1.188551868403537e-05,11470
talk.),1,1.188551868403537e-05,11470
now'.,1,1.188551868403537e-05,11470
'your,1,1.188551868403537e-05,11470
beeps,1,1.188551868403537e-05,11470
place.),1,1.188551868403537e-05,11470
yanks,1,1.188551868403537e-05,11470
25-26.,1,1.188551868403537e-05,11470
thumbtack,1,1.188551868403537e-05,11470
investigate,1,1.188551868403537e-05,11470
beeping.),1,1.188551868403537e-05,11470
detector,1,1.188551868403537e-05,11470
remover),1,1.188551868403537e-05,11470
that?!'.,1,1.188551868403537e-05,11470
(crossing,1,1.188551868403537e-05,11470
"high,",1,1.188551868403537e-05,11470
1700,1,1.188551868403537e-05,11470
amazing?,1,1.188551868403537e-05,11470
nature,1,1.188551868403537e-05,11470
particles,1,1.188551868403537e-05,11470
sub-atomic,1,1.188551868403537e-05,11470
distillation,1,1.188551868403537e-05,11470
positronic,1,1.188551868403537e-05,11470
achieve,1,1.188551868403537e-05,11470
"wellbutnow,",1,1.188551868403537e-05,11470
passport.,1,1.188551868403537e-05,11470
(crying.),1,1.188551868403537e-05,11470
neveri,1,1.188551868403537e-05,11470
nows,1,1.188551868403537e-05,11470
"admit,",1,1.188551868403537e-05,11470
bing's,1,1.188551868403537e-05,11470
la...something,1,1.188551868403537e-05,11470
haircut?,1,1.188551868403537e-05,11470
russia?,1,1.188551868403537e-05,11470
likely.,1,1.188551868403537e-05,11470
skylight?!,1,1.188551868403537e-05,11470
wow!!!,1,1.188551868403537e-05,11470
excitedly),1,1.188551868403537e-05,11470
see.),1,1.188551868403537e-05,11470
sconces!,1,1.188551868403537e-05,11470
anymoreooh!,1,1.188551868403537e-05,11470
presence,1,1.188551868403537e-05,11470
changes,1,1.188551868403537e-05,11470
drumming,1,1.188551868403537e-05,11470
"yay,",1,1.188551868403537e-05,11470
"""boss",1,1.188551868403537e-05,11470
fish!,1,1.188551868403537e-05,11470
along),1,1.188551868403537e-05,11470
(nods,1,1.188551868403537e-05,11470
hm?,1,1.188551868403537e-05,11470
tarantulas,1,1.188551868403537e-05,11470
drums,1,1.188551868403537e-05,11470
"bing"".",1,1.188551868403537e-05,11470
"best,",1,1.188551868403537e-05,11470
'could,1,1.188551868403537e-05,11470
cage?,1,1.188551868403537e-05,11470
constructed,1,1.188551868403537e-05,11470
poorly,1,1.188551868403537e-05,11470
spider,1,1.188551868403537e-05,11470
scary,1,1.188551868403537e-05,11470
wow!!,1,1.188551868403537e-05,11470
slowly),1,1.188551868403537e-05,11470
"man"".",1,1.188551868403537e-05,11470
yet?!!,1,1.188551868403537e-05,11470
noodles,1,1.188551868403537e-05,11470
string.,1,1.188551868403537e-05,11470
bloated?,1,1.188551868403537e-05,11470
friendship),1,1.188551868403537e-05,11470
girlfriends,1,1.188551868403537e-05,11470
whatcha,1,1.188551868403537e-05,11470
doin'?,1,1.188551868403537e-05,11470
exellent.,1,1.188551868403537e-05,11470
rule.,1,1.188551868403537e-05,11470
francis!,1,1.188551868403537e-05,11470
note.,1,1.188551868403537e-05,11470
tribbiani,1,1.188551868403537e-05,11470
"bit,",1,1.188551868403537e-05,11470
francis,1,1.188551868403537e-05,11470
"promoted,",1,1.188551868403537e-05,11470
noted.,1,1.188551868403537e-05,11470
duly,1,1.188551868403537e-05,11470
few...,1,1.188551868403537e-05,11470
funeral?,1,1.188551868403537e-05,11470
bunnys,1,1.188551868403537e-05,11470
easter,1,1.188551868403537e-05,11470
porcupine,1,1.188551868403537e-05,11470
superman,1,1.188551868403537e-05,11470
gift!,1,1.188551868403537e-05,11470
secretary.,1,1.188551868403537e-05,11470
"battery,",1,1.188551868403537e-05,11470
jumping,1,1.188551868403537e-05,11470
earl?,1,1.188551868403537e-05,11470
me!!!,1,1.188551868403537e-05,11470
dare,1,1.188551868403537e-05,11470
"swirly,",1,1.188551868403537e-05,11470
finished,1,1.188551868403537e-05,11470
boyfriend!,1,1.188551868403537e-05,11470
about-what,1,1.188551868403537e-05,11470
for!,1,1.188551868403537e-05,11470
there-theres,1,1.188551868403537e-05,11470
sounded,1,1.188551868403537e-05,11470
(hits,1,1.188551868403537e-05,11470
overhears,1,1.188551868403537e-05,11470
coworkers,1,1.188551868403537e-05,11470
exist!,1,1.188551868403537e-05,11470
wait-wait!,1,1.188551868403537e-05,11470
that?'.,1,1.188551868403537e-05,11470
is-is,1,1.188551868403537e-05,11470
luck),1,1.188551868403537e-05,11470
(doesnt,1,1.188551868403537e-05,11470
surely,1,1.188551868403537e-05,11470
toner.,1,1.188551868403537e-05,11470
prices,1,1.188551868403537e-05,11470
supplies,1,1.188551868403537e-05,11470
popes,1,1.188551868403537e-05,11470
volkswagen!,1,1.188551868403537e-05,11470
"offense,",1,1.188551868403537e-05,11470
marge),1,1.188551868403537e-05,11470
desk),1,1.188551868403537e-05,11470
beeps.),1,1.188551868403537e-05,11470
earl!,1,1.188551868403537e-05,11470
mile,1,1.188551868403537e-05,11470
...thank,1,1.188551868403537e-05,11470
breakfast!,1,1.188551868403537e-05,11470
earl),1,1.188551868403537e-05,11470
all),1,1.188551868403537e-05,11470
freaky,1,1.188551868403537e-05,11470
dont-i,1,1.188551868403537e-05,11470
lotsa,1,1.188551868403537e-05,11470
(imitates),1,1.188551868403537e-05,11470
ifno,1,1.188551868403537e-05,11470
layers,1,1.188551868403537e-05,11470
bumps.,1,1.188551868403537e-05,11470
goose,1,1.188551868403537e-05,11470
got-ive,1,1.188551868403537e-05,11470
(thinks.),1,1.188551868403537e-05,11470
p-earl.,1,1.188551868403537e-05,11470
"pearl,",1,1.188551868403537e-05,11470
manager.,1,1.188551868403537e-05,11470
fate!,1,1.188551868403537e-05,11470
this-thisthis,1,1.188551868403537e-05,11470
tips!,1,1.188551868403537e-05,11470
mightve,1,1.188551868403537e-05,11470
(dancing,1,1.188551868403537e-05,11470
"job,",1,1.188551868403537e-05,11470
fate,1,1.188551868403537e-05,11470
"rightum,",1,1.188551868403537e-05,11470
bother,1,1.188551868403537e-05,11470
joke.,1,1.188551868403537e-05,11470
chair's,1,1.188551868403537e-05,11470
alarm?,1,1.188551868403537e-05,11470
(scared),1,1.188551868403537e-05,11470
noisy,1,1.188551868403537e-05,11470
chute.),1,1.188551868403537e-05,11470
press?,1,1.188551868403537e-05,11470
me?!!!!!!!,1,1.188551868403537e-05,11470
(yelling.),1,1.188551868403537e-05,11470
short-term-work.,1,1.188551868403537e-05,11470
emanating,1,1.188551868403537e-05,11470
'it's,1,1.188551868403537e-05,11470
just...such,1,1.188551868403537e-05,11470
entrance,1,1.188551868403537e-05,11470
trek,1,1.188551868403537e-05,11470
dummie.,1,1.188551868403537e-05,11470
stopped.),1,1.188551868403537e-05,11470
satisfied,1,1.188551868403537e-05,11470
"stops,",1,1.188551868403537e-05,11470
"""massage-yourself-at-home-workshop.""",1,1.188551868403537e-05,11470
pummel,1,1.188551868403537e-05,11470
proceeds,1,1.188551868403537e-05,11470
plugs,1,1.188551868403537e-05,11470
interrupt,1,1.188551868403537e-05,11470
battery!,1,1.188551868403537e-05,11470
disconnected,1,1.188551868403537e-05,11470
beeping?!,1,1.188551868403537e-05,11470
"officerfireman,",1,1.188551868403537e-05,11470
can-can,1,1.188551868403537e-05,11470
"youokay,",1,1.188551868403537e-05,11470
tearing,1,1.188551868403537e-05,11470
brunt.,1,1.188551868403537e-05,11470
...flame,1,1.188551868403537e-05,11470
"good-bye,",1,1.188551868403537e-05,11470
monkey,1,1.188551868403537e-05,11470
called!,1,1.188551868403537e-05,11470
telephone,1,1.188551868403537e-05,11470
tippers,1,1.188551868403537e-05,11470
february,1,1.188551868403537e-05,11470
attic!,1,1.188551868403537e-05,11470
attic?!,1,1.188551868403537e-05,11470
thumb.),1,1.188551868403537e-05,11470
attached,1,1.188551868403537e-05,11470
warrant?,1,1.188551868403537e-05,11470
button,1,1.188551868403537e-05,11470
pen),1,1.188551868403537e-05,11470
button?,1,1.188551868403537e-05,11470
gimme.,1,1.188551868403537e-05,11470
operating,1,1.188551868403537e-05,11470
button!,1,1.188551868403537e-05,11470
button?!,1,1.188551868403537e-05,11470
drill,1,1.188551868403537e-05,11470
god;,1,1.188551868403537e-05,11470
america!,1,1.188551868403537e-05,11470
checked,1,1.188551868403537e-05,11470
"gross,",1,1.188551868403537e-05,11470
drum-stool,1,1.188551868403537e-05,11470
dont-they,1,1.188551868403537e-05,11470
list),1,1.188551868403537e-05,11470
celery.,1,1.188551868403537e-05,11470
"celery,",1,1.188551868403537e-05,11470
types,1,1.188551868403537e-05,11470
states.,1,1.188551868403537e-05,11470
dwarf.,1,1.188551868403537e-05,11470
languages,1,1.188551868403537e-05,11470
"italian,",1,1.188551868403537e-05,11470
loner.,1,1.188551868403537e-05,11470
spark?,1,1.188551868403537e-05,11470
erin),1,1.188551868403537e-05,11470
affair!,1,1.188551868403537e-05,11470
luckiest,1,1.188551868403537e-05,11470
referring,1,1.188551868403537e-05,11470
14?,1,1.188551868403537e-05,11470
fighting.,1,1.188551868403537e-05,11470
ridiculous,1,1.188551868403537e-05,11470
forgiven,1,1.188551868403537e-05,11470
drinks.),1,1.188551868403537e-05,11470
showering,1,1.188551868403537e-05,11470
pheebs?!,1,1.188551868403537e-05,11470
handsome,1,1.188551868403537e-05,11470
uniform),1,1.188551868403537e-05,11470
deciding.,1,1.188551868403537e-05,11470
cared,1,1.188551868403537e-05,11470
worker,1,1.188551868403537e-05,11470
celery!,1,1.188551868403537e-05,11470
puzzled.),1,1.188551868403537e-05,11470
miracle!,1,1.188551868403537e-05,11470
knit,1,1.188551868403537e-05,11470
"yelling,",1,1.188551868403537e-05,11470
peeks,1,1.188551868403537e-05,11470
max,1,1.188551868403537e-05,11470
ironic?,1,1.188551868403537e-05,11470
hands!!!,1,1.188551868403537e-05,11470
wash,1,1.188551868403537e-05,11470
next...(sees,1,1.188551868403537e-05,11470
lonely.,1,1.188551868403537e-05,11470
clunkers),1,1.188551868403537e-05,11470
stepfather,1,1.188551868403537e-05,11470
rosss.,1,1.188551868403537e-05,11470
clunkers,1,1.188551868403537e-05,11470
cream?,1,1.188551868403537e-05,11470
"odd,",1,1.188551868403537e-05,11470
clunkers.,1,1.188551868403537e-05,11470
paws),1,1.188551868403537e-05,11470
bends,1,1.188551868403537e-05,11470
"jail,",1,1.188551868403537e-05,11470
barks,1,1.188551868403537e-05,11470
coughing,1,1.188551868403537e-05,11470
coughing!,1,1.188551868403537e-05,11470
already?,1,1.188551868403537e-05,11470
pieces,1,1.188551868403537e-05,11470
residence.,1,1.188551868403537e-05,11470
geller-bing,1,1.188551868403537e-05,11470
talking.),1,1.188551868403537e-05,11470
ben...,1,1.188551868403537e-05,11470
rescue!,1,1.188551868403537e-05,11470
i-ive,1,1.188551868403537e-05,11470
said?!,1,1.188551868403537e-05,11470
weapon!,1,1.188551868403537e-05,11470
(screen,1,1.188551868403537e-05,11470
color,1,1.188551868403537e-05,11470
blank),1,1.188551868403537e-05,11470
and-andno!,1,1.188551868403537e-05,11470
"critical,",1,1.188551868403537e-05,11470
dancing?,1,1.188551868403537e-05,11470
ex-wife?,1,1.188551868403537e-05,11470
ex.,1,1.188551868403537e-05,11470
diverting,1,1.188551868403537e-05,11470
key.),1,1.188551868403537e-05,11470
sherlock!,1,1.188551868403537e-05,11470
ginger.,1,1.188551868403537e-05,11470
(picture,1,1.188551868403537e-05,11470
finals.,1,1.188551868403537e-05,11470
ex-wife,1,1.188551868403537e-05,11470
hop.,1,1.188551868403537e-05,11470
"(points),",1,1.188551868403537e-05,11470
whitney,1,1.188551868403537e-05,11470
haircut!,1,1.188551868403537e-05,11470
"semi-finals,",1,1.188551868403537e-05,11470
half-hour!,1,1.188551868403537e-05,11470
divorcedross!,1,1.188551868403537e-05,11470
pees,1,1.188551868403537e-05,11470
everybody?,1,1.188551868403537e-05,11470
cooked,1,1.188551868403537e-05,11470
rabbit,1,1.188551868403537e-05,11470
club!,1,1.188551868403537e-05,11470
wouldnt!,1,1.188551868403537e-05,11470
marry!,1,1.188551868403537e-05,11470
matter?!,1,1.188551868403537e-05,11470
appears,1,1.188551868403537e-05,11470
wh-why,1,1.188551868403537e-05,11470
yes!!!,1,1.188551868403537e-05,11470
couple.,1,1.188551868403537e-05,11470
as.),1,1.188551868403537e-05,11470
pronounces,1,1.188551868403537e-05,11470
vent,1,1.188551868403537e-05,11470
overhead),1,1.188551868403537e-05,11470
mens,1,1.188551868403537e-05,11470
decorating,1,1.188551868403537e-05,11470
rats,1,1.188551868403537e-05,11470
attention?!,1,1.188551868403537e-05,11470
whining,1,1.188551868403537e-05,11470
part.,1,1.188551868403537e-05,11470
whitney?,1,1.188551868403537e-05,11470
annoying?,1,1.188551868403537e-05,11470
back!!,1,1.188551868403537e-05,11470
1997.,1,1.188551868403537e-05,11470
eve,1,1.188551868403537e-05,11470
unavailable?,1,1.188551868403537e-05,11470
emotionally,1,1.188551868403537e-05,11470
"shh,",1,1.188551868403537e-05,11470
ross',1,1.188551868403537e-05,11470
atarantula!,1,1.188551868403537e-05,11470
candy,1,1.188551868403537e-05,11470
mom's.,1,1.188551868403537e-05,11470
ahhhh!,1,1.188551868403537e-05,11470
(grins,1,1.188551868403537e-05,11470
disappointed,1,1.188551868403537e-05,11470
haaaa...,1,1.188551868403537e-05,11470
skull),1,1.188551868403537e-05,11470
attached.),1,1.188551868403537e-05,11470
firmly,1,1.188551868403537e-05,11470
wheels,1,1.188551868403537e-05,11470
(fake,1,1.188551868403537e-05,11470
"shiny,",1,1.188551868403537e-05,11470
after-school,1,1.188551868403537e-05,11470
corny,1,1.188551868403537e-05,11470
rode,1,1.188551868403537e-05,11470
quietly,1,1.188551868403537e-05,11470
"whole,",1,1.188551868403537e-05,11470
them-not-liking-you-extravaganza.,1,1.188551868403537e-05,11470
"crap,",1,1.188551868403537e-05,11470
cheery,1,1.188551868403537e-05,11470
hell?!,1,1.188551868403537e-05,11470
bell.),1,1.188551868403537e-05,11470
bike.),1,1.188551868403537e-05,11470
suspiciously,1,1.188551868403537e-05,11470
suspects.,1,1.188551868403537e-05,11470
stolen,1,1.188551868403537e-05,11470
remind,1,1.188551868403537e-05,11470
"skull,",1,1.188551868403537e-05,11470
dressy-dress.,1,1.188551868403537e-05,11470
"licorice,",1,1.188551868403537e-05,11470
report,1,1.188551868403537e-05,11470
aquarium,1,1.188551868403537e-05,11470
level.,1,1.188551868403537e-05,11470
later?',1,1.188551868403537e-05,11470
react,1,1.188551868403537e-05,11470
disappointedly.),1,1.188551868403537e-05,11470
situation.,1,1.188551868403537e-05,11470
unbearable,1,1.188551868403537e-05,11470
"worried,",1,1.188551868403537e-05,11470
"that's,",1,1.188551868403537e-05,11470
drums!,1,1.188551868403537e-05,11470
teaches,1,1.188551868403537e-05,11470
history,1,1.188551868403537e-05,11470
yourselves!,1,1.188551868403537e-05,11470
"""probably!""",1,1.188551868403537e-05,11470
on-on,1,1.188551868403537e-05,11470
"herself,""",1,1.188551868403537e-05,11470
"""your",1,1.188551868403537e-05,11470
(raises),1,1.188551868403537e-05,11470
probably?,1,1.188551868403537e-05,11470
rush.,1,1.188551868403537e-05,11470
"more,",1,1.188551868403537e-05,11470
"soon,",1,1.188551868403537e-05,11470
landlord,1,1.188551868403537e-05,11470
bite.),1,1.188551868403537e-05,11470
butthe,1,1.188551868403537e-05,11470
liar.,1,1.188551868403537e-05,11470
onlookers.),1,1.188551868403537e-05,11470
"i,i",1,1.188551868403537e-05,11470
"nod,",1,1.188551868403537e-05,11470
backyard.,1,1.188551868403537e-05,11470
can't.,1,1.188551868403537e-05,11470
speechless),1,1.188551868403537e-05,11470
front.,1,1.188551868403537e-05,11470
daisies,1,1.188551868403537e-05,11470
basket,1,1.188551868403537e-05,11470
wicker,1,1.188551868403537e-05,11470
and-and-and,1,1.188551868403537e-05,11470
"grips,",1,1.188551868403537e-05,11470
tassels,1,1.188551868403537e-05,11470
colored,1,1.188551868403537e-05,11470
rainbow,1,1.188551868403537e-05,11470
petrie.,1,1.188551868403537e-05,11470
awhile.,1,1.188551868403537e-05,11470
"bike,",1,1.188551868403537e-05,11470
stopped?,1,1.188551868403537e-05,11470
believing,1,1.188551868403537e-05,11470
"in(realizes,",1,1.188551868403537e-05,11470
paw,1,1.188551868403537e-05,11470
teeny,1,1.188551868403537e-05,11470
tapped,1,1.188551868403537e-05,11470
"minsk,",1,1.188551868403537e-05,11470
climbed,1,1.188551868403537e-05,11470
seen!,1,1.188551868403537e-05,11470
"""oh."")",1,1.188551868403537e-05,11470
ross!!,1,1.188551868403537e-05,11470
hires,1,1.188551868403537e-05,11470
beanbag,1,1.188551868403537e-05,11470
geek,1,1.188551868403537e-05,11470
shocked!!,1,1.188551868403537e-05,11470
shocked!,1,1.188551868403537e-05,11470
swore!,1,1.188551868403537e-05,11470
weee!!!,1,1.188551868403537e-05,11470
swear?!,1,1.188551868403537e-05,11470
star.,1,1.188551868403537e-05,11470
"""mr."",",1,1.188551868403537e-05,11470
distract,1,1.188551868403537e-05,11470
emergency?,1,1.188551868403537e-05,11470
learn?,1,1.188551868403537e-05,11470
seator,1,1.188551868403537e-05,11470
gotten.,1,1.188551868403537e-05,11470
airplane,1,1.188551868403537e-05,11470
"perhaps,",1,1.188551868403537e-05,11470
uncomfortable!,1,1.188551868403537e-05,11470
"""mr.,",1,1.188551868403537e-05,11470
(hopping,1,1.188551868403537e-05,11470
"buddy,",1,1.188551868403537e-05,11470
"feet,",1,1.188551868403537e-05,11470
"bing!""",1,1.188551868403537e-05,11470
"rack,",1,1.188551868403537e-05,11470
giggles,1,1.188551868403537e-05,11470
uh-huh,1,1.188551868403537e-05,11470
hippity-hop!,1,1.188551868403537e-05,11470
thirty.,1,1.188551868403537e-05,11470
godsend,1,1.188551868403537e-05,11470
goofing,1,1.188551868403537e-05,11470
sweetie!,1,1.188551868403537e-05,11470
shopping.,1,1.188551868403537e-05,11470
circles.,1,1.188551868403537e-05,11470
once!,1,1.188551868403537e-05,11470
belgian,1,1.188551868403537e-05,11470
waffle,1,1.188551868403537e-05,11470
heckles.,1,1.188551868403537e-05,11470
mrs.?,1,1.188551868403537e-05,11470
divorce?,1,1.188551868403537e-05,11470
marriages,1,1.188551868403537e-05,11470
writing.,1,1.188551868403537e-05,11470
"ass,",1,1.188551868403537e-05,11470
succeed.),1,1.188551868403537e-05,11470
monkey's,1,1.188551868403537e-05,11470
after?,1,1.188551868403537e-05,11470
creature,1,1.188551868403537e-05,11470
fuss,1,1.188551868403537e-05,11470
melissa.,1,1.188551868403537e-05,11470
"melissa,",1,1.188551868403537e-05,11470
exploding.,1,1.188551868403537e-05,11470
somewhere,1,1.188551868403537e-05,11470
poisoning.,1,1.188551868403537e-05,11470
alcohol,1,1.188551868403537e-05,11470
philange,1,1.188551868403537e-05,11470
tampon.,1,1.188551868403537e-05,11470
pauses.),1,1.188551868403537e-05,11470
dared,1,1.188551868403537e-05,11470
bunch.,1,1.188551868403537e-05,11470
briefs,1,1.188551868403537e-05,11470
(reaching,1,1.188551868403537e-05,11470
i-ii,1,1.188551868403537e-05,11470
right?!,1,1.188551868403537e-05,11470
(looks.),1,1.188551868403537e-05,11470
hunt,1,1.188551868403537e-05,11470
possible,1,1.188551868403537e-05,11470
negative!,1,1.188551868403537e-05,11470
though!,1,1.188551868403537e-05,11470
make-up!,1,1.188551868403537e-05,11470
ahead.,1,1.188551868403537e-05,11470
war.,1,1.188551868403537e-05,11470
house?!,1,1.188551868403537e-05,11470
left?,1,1.188551868403537e-05,11470
joe!,1,1.188551868403537e-05,11470
lucky...,1,1.188551868403537e-05,11470
underwear!,1,1.188551868403537e-05,11470
masculinity,1,1.188551868403537e-05,11470
secure,1,1.188551868403537e-05,11470
jake!,1,1.188551868403537e-05,11470
skin.,1,1.188551868403537e-05,11470
silk,1,1.188551868403537e-05,11470
comfortable.,1,1.188551868403537e-05,11470
says?,1,1.188551868403537e-05,11470
jake,1,1.188551868403537e-05,11470
flap?,1,1.188551868403537e-05,11470
mega,1,1.188551868403537e-05,11470
thigh,1,1.188551868403537e-05,11470
sovanilla.,1,1.188551868403537e-05,11470
soyknow,1,1.188551868403537e-05,11470
losers!,1,1.188551868403537e-05,11470
pairing.),1,1.188551868403537e-05,11470
nods.),1,1.188551868403537e-05,11470
leg!,1,1.188551868403537e-05,11470
women.),1,1.188551868403537e-05,11470
$40.),1,1.188551868403537e-05,11470
mittens...,1,1.188551868403537e-05,11470
seed,1,1.188551868403537e-05,11470
list!,1,1.188551868403537e-05,11470
got!,1,1.188551868403537e-05,11470
stone.,1,1.188551868403537e-05,11470
individual,1,1.188551868403537e-05,11470
carve,1,1.188551868403537e-05,11470
boxes,1,1.188551868403537e-05,11470
mahogany,1,1.188551868403537e-05,11470
favors,1,1.188551868403537e-05,11470
theme?,1,1.188551868403537e-05,11470
(timidly),1,1.188551868403537e-05,11470
flesh.,1,1.188551868403537e-05,11470
lusts,1,1.188551868403537e-05,11470
both!,1,1.188551868403537e-05,11470
chili!,1,1.188551868403537e-05,11470
tea.,1,1.188551868403537e-05,11470
sandwiches,1,1.188551868403537e-05,11470
"yesterday,",1,1.188551868403537e-05,11470
forgetting,1,1.188551868403537e-05,11470
"came,",1,1.188551868403537e-05,11470
sur-surprise.,1,1.188551868403537e-05,11470
library,1,1.188551868403537e-05,11470
lewdly.),1,1.188551868403537e-05,11470
jail?,1,1.188551868403537e-05,11470
cheek.,1,1.188551868403537e-05,11470
peck,1,1.188551868403537e-05,11470
spritzers,1,1.188551868403537e-05,11470
joeys!,1,1.188551868403537e-05,11470
(bends,1,1.188551868403537e-05,11470
checkers.),1,1.188551868403537e-05,11470
cousin!,1,1.188551868403537e-05,11470
www.deniserichards.com.),1,1.188551868403537e-05,11470
website,1,1.188551868403537e-05,11470
local,1,1.188551868403537e-05,11470
"cassie,",1,1.188551868403537e-05,11470
richards,1,1.188551868403537e-05,11470
entranced.,1,1.188551868403537e-05,11470
hair-flipping,1,1.188551868403537e-05,11470
background,1,1.188551868403537e-05,11470
motion,1,1.188551868403537e-05,11470
dun-dun-duuuur!,1,1.188551868403537e-05,11470
oh-my-god!,1,1.188551868403537e-05,11470
emerges,1,1.188551868403537e-05,11470
(cassie,1,1.188551868403537e-05,11470
brushed,1,1.188551868403537e-05,11470
whistle.,1,1.188551868403537e-05,11470
floss?,1,1.188551868403537e-05,11470
(finding,1,1.188551868403537e-05,11470
intrigued,1,1.188551868403537e-05,11470
bus?,1,1.188551868403537e-05,11470
annoying.,1,1.188551868403537e-05,11470
gym.,1,1.188551868403537e-05,11470
lynn.,1,1.188551868403537e-05,11470
pregnant.),1,1.188551868403537e-05,11470
gothe-he-he-hes,1,1.188551868403537e-05,11470
dad?,1,1.188551868403537e-05,11470
make.,1,1.188551868403537e-05,11470
decision,1,1.188551868403537e-05,11470
...teen!,1,1.188551868403537e-05,11470
rock!,1,1.188551868403537e-05,11470
ten-dollar,1,1.188551868403537e-05,11470
clue!,1,1.188551868403537e-05,11470
big?,1,1.188551868403537e-05,11470
magnetism.,1,1.188551868403537e-05,11470
bill),1,1.188551868403537e-05,11470
bird?,1,1.188551868403537e-05,11470
mcmahon,1,1.188551868403537e-05,11470
trying.,1,1.188551868403537e-05,11470
floor?,1,1.188551868403537e-05,11470
tall,1,1.188551868403537e-05,11470
building?,1,1.188551868403537e-05,11470
bags.,1,1.188551868403537e-05,11470
salt!,1,1.188551868403537e-05,11470
mirror,1,1.188551868403537e-05,11470
"negative,",1,1.188551868403537e-05,11470
scout!,1,1.188551868403537e-05,11470
well-well,1,1.188551868403537e-05,11470
"garbage,",1,1.188551868403537e-05,11470
ripping,1,1.188551868403537e-05,11470
key?,1,1.188551868403537e-05,11470
shining,1,1.188551868403537e-05,11470
ate?,1,1.188551868403537e-05,11470
and?!,1,1.188551868403537e-05,11470
and?,1,1.188551868403537e-05,11470
towels?,1,1.188551868403537e-05,11470
ketchup,1,1.188551868403537e-05,11470
butoh,1,1.188551868403537e-05,11470
"sweater,",1,1.188551868403537e-05,11470
honeymoon!,1,1.188551868403537e-05,11470
buddy!,1,1.188551868403537e-05,11470
salami,1,1.188551868403537e-05,11470
tribbiani.,1,1.188551868403537e-05,11470
orpoison?,1,1.188551868403537e-05,11470
sweater.,1,1.188551868403537e-05,11470
knuckles?,1,1.188551868403537e-05,11470
father.),1,1.188551868403537e-05,11470
confront,1,1.188551868403537e-05,11470
band-aid,1,1.188551868403537e-05,11470
belongs,1,1.188551868403537e-05,11470
dents,1,1.188551868403537e-05,11470
chandlers.),1,1.188551868403537e-05,11470
ofsee?,1,1.188551868403537e-05,11470
(rips,1,1.188551868403537e-05,11470
"painless,",1,1.188551868403537e-05,11470
guns,1,1.188551868403537e-05,11470
seconds.,1,1.188551868403537e-05,11470
30,1,1.188551868403537e-05,11470
register.,1,1.188551868403537e-05,11470
3.,1,1.188551868403537e-05,11470
chucky,1,1.188551868403537e-05,11470
hi-ya?,1,1.188551868403537e-05,11470
sent!,1,1.188551868403537e-05,11470
seek,1,1.188551868403537e-05,11470
frown,1,1.188551868403537e-05,11470
overreacting!,1,1.188551868403537e-05,11470
apart?,1,1.188551868403537e-05,11470
drift,1,1.188551868403537e-05,11470
vest!,1,1.188551868403537e-05,11470
opinion,1,1.188551868403537e-05,11470
lower,1,1.188551868403537e-05,11470
"disguise,",1,1.188551868403537e-05,11470
someone.),1,1.188551868403537e-05,11470
stall,1,1.188551868403537e-05,11470
tired.,1,1.188551868403537e-05,11470
missing?,1,1.188551868403537e-05,11470
"future,",1,1.188551868403537e-05,11470
using?,1,1.188551868403537e-05,11470
trash.),1,1.188551868403537e-05,11470
"whoah,",1,1.188551868403537e-05,11470
turning,1,1.188551868403537e-05,11470
new?,1,1.188551868403537e-05,11470
mouth.),1,1.188551868403537e-05,11470
negative?,1,1.188551868403537e-05,11470
altar.),1,1.188551868403537e-05,11470
"trash,",1,1.188551868403537e-05,11470
pregnant(she,1,1.188551868403537e-05,11470
jr.,1,1.188551868403537e-05,11470
"triplets,",1,1.188551868403537e-05,11470
bother?,1,1.188551868403537e-05,11470
"sure?""",1,1.188551868403537e-05,11470
"brolin,",1,1.188551868403537e-05,11470
"""james,",1,1.188551868403537e-05,11470
"singer,",1,1.188551868403537e-05,11470
"lover,",1,1.188551868403537e-05,11470
ah-hah!,1,1.188551868403537e-05,11470
itoh,1,1.188551868403537e-05,11470
tag?,1,1.188551868403537e-05,11470
father?!,1,1.188551868403537e-05,11470
begley,1,1.188551868403537e-05,11470
head)its,1,1.188551868403537e-05,11470
bombs,1,1.188551868403537e-05,11470
"names,",1,1.188551868403537e-05,11470
sneaky.,1,1.188551868403537e-05,11470
bridemaids?,1,1.188551868403537e-05,11470
buses,1,1.188551868403537e-05,11470
brolin.,1,1.188551868403537e-05,11470
fast...,1,1.188551868403537e-05,11470
famous.,1,1.188551868403537e-05,11470
day;,1,1.188551868403537e-05,11470
(flash),1,1.188551868403537e-05,11470
child.,1,1.188551868403537e-05,11470
option?,1,1.188551868403537e-05,11470
shower?,1,1.188551868403537e-05,11470
audition?,1,1.188551868403537e-05,11470
thatd,1,1.188551868403537e-05,11470
listeni,1,1.188551868403537e-05,11470
pigeon!,1,1.188551868403537e-05,11470
hotter,1,1.188551868403537e-05,11470
amazement.),1,1.188551868403537e-05,11470
exhales,1,1.188551868403537e-05,11470
you-could,1,1.188551868403537e-05,11470
arguing,1,1.188551868403537e-05,11470
explaining,1,1.188551868403537e-05,11470
apartment!,1,1.188551868403537e-05,11470
justbe,1,1.188551868403537e-05,11470
"14,",1,1.188551868403537e-05,11470
morton,1,1.188551868403537e-05,11470
birds...,1,1.188551868403537e-05,11470
at-at,1,1.188551868403537e-05,11470
8:30?,1,1.188551868403537e-05,11470
evidence.,1,1.188551868403537e-05,11470
damning,1,1.188551868403537e-05,11470
didnt!,1,1.188551868403537e-05,11470
dial?,1,1.188551868403537e-05,11470
(gesturing.),1,1.188551868403537e-05,11470
store!,1,1.188551868403537e-05,11470
naked?,1,1.188551868403537e-05,11470
eater.,1,1.188551868403537e-05,11470
"machine,",1,1.188551868403537e-05,11470
"beeps,",1,1.188551868403537e-05,11470
friend!,1,1.188551868403537e-05,11470
eeee!!!,1,1.188551868403537e-05,11470
night!!,1,1.188551868403537e-05,11470
ordained,1,1.188551868403537e-05,11470
headacheheadache.,1,1.188551868403537e-05,11470
"nausea,",1,1.188551868403537e-05,11470
"swelling,",1,1.188551868403537e-05,11470
facial,1,1.188551868403537e-05,11470
"drowsiness,",1,1.188551868403537e-05,11470
"nervousness,",1,1.188551868403537e-05,11470
"dizziness,",1,1.188551868403537e-05,11470
paper.),1,1.188551868403537e-05,11470
affects,1,1.188551868403537e-05,11470
instructions,1,1.188551868403537e-05,11470
hexadrin!,1,1.188551868403537e-05,11470
called?,1,1.188551868403537e-05,11470
pills,1,1.188551868403537e-05,11470
headache,1,1.188551868403537e-05,11470
pills.),1,1.188551868403537e-05,11470
"headache,",1,1.188551868403537e-05,11470
forefinger,1,1.188551868403537e-05,11470
thumb,1,1.188551868403537e-05,11470
testosteroney!,1,1.188551868403537e-05,11470
apply,1,1.188551868403537e-05,11470
chattering!,1,1.188551868403537e-05,11470
headache!,1,1.188551868403537e-05,11470
talking...,1,1.188551868403537e-05,11470
legal!,1,1.188551868403537e-05,11470
smiling..,1,1.188551868403537e-05,11470
ratchet.,1,1.188551868403537e-05,11470
tune,1,1.188551868403537e-05,11470
cocky!,1,1.188551868403537e-05,11470
tag,1,1.188551868403537e-05,11470
lamp,1,1.188551868403537e-05,11470
thirtieth!,1,1.188551868403537e-05,11470
hippity-hop.),1,1.188551868403537e-05,11470
that!'.,1,1.188551868403537e-05,11470
ass!!!!,1,1.188551868403537e-05,11470
sofa),1,1.188551868403537e-05,11470
alarm,1,1.188551868403537e-05,11470
'no!,1,1.188551868403537e-05,11470
unlocks,1,1.188551868403537e-05,11470
"device,",1,1.188551868403537e-05,11470
inserts,1,1.188551868403537e-05,11470
wheel.,1,1.188551868403537e-05,11470
madness.,1,1.188551868403537e-05,11470
cars,1,1.188551868403537e-05,11470
thieves,1,1.188551868403537e-05,11470
reveals,1,1.188551868403537e-05,11470
neutral.,1,1.188551868403537e-05,11470
mini-van,1,1.188551868403537e-05,11470
hurts.,1,1.188551868403537e-05,11470
"madness,",1,1.188551868403537e-05,11470
stud?,1,1.188551868403537e-05,11470
missy.,1,1.188551868403537e-05,11470
behind.),1,1.188551868403537e-05,11470
hippity-hop,1,1.188551868403537e-05,11470
"perk,",1,1.188551868403537e-05,11470
31.,1,1.188551868403537e-05,11470
pamela?,1,1.188551868403537e-05,11470
yuk!,1,1.188551868403537e-05,11470
schedule!,1,1.188551868403537e-05,11470
messages,1,1.188551868403537e-05,11470
together(quietly),1,1.188551868403537e-05,11470
midnight,1,1.188551868403537e-05,11470
beeps?,1,1.188551868403537e-05,11470
knockers,1,1.188551868403537e-05,11470
smiling.),1,1.188551868403537e-05,11470
snipers,1,1.188551868403537e-05,11470
kiss!,1,1.188551868403537e-05,11470
portuguese,1,1.188551868403537e-05,11470
"i-i-i,",1,1.188551868403537e-05,11470
31!,1,1.188551868403537e-05,11470
31?,1,1.188551868403537e-05,11470
twice,1,1.188551868403537e-05,11470
unfair!,1,1.188551868403537e-05,11470
top.),1,1.188551868403537e-05,11470
hoo!!,1,1.188551868403537e-05,11470
wooo!!,1,1.188551868403537e-05,11470
working!,1,1.188551868403537e-05,11470
chair.,1,1.188551868403537e-05,11470
radiator.,1,1.188551868403537e-05,11470
rdtor.,1,1.188551868403537e-05,11470
(clinking,1,1.188551868403537e-05,11470
hippity-hop.,1,1.188551868403537e-05,11470
whoo-hoo!,1,1.188551868403537e-05,11470
"vomiting,",1,1.188551868403537e-05,11470
"bleeding,",1,1.188551868403537e-05,11470
dunno.,1,1.188551868403537e-05,11470
whistle.),1,1.188551868403537e-05,11470
momma.,1,1.188551868403537e-05,11470
system.,1,1.188551868403537e-05,11470
nowhere,1,1.188551868403537e-05,11470
too!!!!,1,1.188551868403537e-05,11470
flaunt,1,1.188551868403537e-05,11470
six.,1,1.188551868403537e-05,11470
blouse.),1,1.188551868403537e-05,11470
(sways,1,1.188551868403537e-05,11470
hickey,1,1.188551868403537e-05,11470
"me?""",1,1.188551868403537e-05,11470
"""is",1,1.188551868403537e-05,11470
neck.,1,1.188551868403537e-05,11470
stroke,1,1.188551868403537e-05,11470
lean,1,1.188551868403537e-05,11470
fulfill.,1,1.188551868403537e-05,11470
whoah.,1,1.188551868403537e-05,11470
satisfy,1,1.188551868403537e-05,11470
accident,1,1.188551868403537e-05,11470
living.,1,1.188551868403537e-05,11470
concertsthey,1,1.188551868403537e-05,11470
kings?,1,1.188551868403537e-05,11470
available?,1,1.188551868403537e-05,11470
tissue.,1,1.188551868403537e-05,11470
veils,1,1.188551868403537e-05,11470
iwe,1,1.188551868403537e-05,11470
doubts,1,1.188551868403537e-05,11470
fears,1,1.188551868403537e-05,11470
anxieties,1,1.188551868403537e-05,11470
actress,1,1.188551868403537e-05,11470
saturday,1,1.188551868403537e-05,11470
york!,1,1.188551868403537e-05,11470
(blows,1,1.188551868403537e-05,11470
neil.,1,1.188551868403537e-05,11470
thank-thank,1,1.188551868403537e-05,11470
simon),1,1.188551868403537e-05,11470
leg.,1,1.188551868403537e-05,11470
simon.,1,1.188551868403537e-05,11470
marcel!,1,1.188551868403537e-05,11470
8:00,1,1.188551868403537e-05,11470
reservations,1,1.188551868403537e-05,11470
award,1,1.188551868403537e-05,11470
dart,1,1.188551868403537e-05,11470
"marcel,",1,1.188551868403537e-05,11470
prize,1,1.188551868403537e-05,11470
c'mere!,1,1.188551868403537e-05,11470
nominated,1,1.188551868403537e-05,11470
uhboy,1,1.188551868403537e-05,11470
unexpected!,1,1.188551868403537e-05,11470
tranquiliser,1,1.188551868403537e-05,11470
love?,1,1.188551868403537e-05,11470
stops.),1,1.188551868403537e-05,11470
correct!,1,1.188551868403537e-05,11470
communicate,1,1.188551868403537e-05,11470
"horoscope,",1,1.188551868403537e-05,11470
blowing,1,1.188551868403537e-05,11470
damage!,1,1.188551868403537e-05,11470
fetal,1,1.188551868403537e-05,11470
weight,1,1.188551868403537e-05,11470
relief!,1,1.188551868403537e-05,11470
woods!,1,1.188551868403537e-05,11470
pill!,1,1.188551868403537e-05,11470
six-hour,1,1.188551868403537e-05,11470
label),1,1.188551868403537e-05,11470
hooked,1,1.188551868403537e-05,11470
gay!,1,1.188551868403537e-05,11470
robin,1,1.188551868403537e-05,11470
hook,1,1.188551868403537e-05,11470
affects!,1,1.188551868403537e-05,11470
eyes?,1,1.188551868403537e-05,11470
bleed,1,1.188551868403537e-05,11470
capsule,1,1.188551868403537e-05,11470
poison,1,1.188551868403537e-05,11470
boots!,1,1.188551868403537e-05,11470
label.),1,1.188551868403537e-05,11470
warning,1,1.188551868403537e-05,11470
swelling?,1,1.188551868403537e-05,11470
swelling.,1,1.188551868403537e-05,11470
disoriented.,1,1.188551868403537e-05,11470
torso.),1,1.188551868403537e-05,11470
strength,1,1.188551868403537e-05,11470
(grabbing,1,1.188551868403537e-05,11470
recall,1,1.188551868403537e-05,11470
lifted!,1,1.188551868403537e-05,11470
affects),1,1.188551868403537e-05,11470
"loss,",1,1.188551868403537e-05,11470
matter;,1,1.188551868403537e-05,11470
curled,1,1.188551868403537e-05,11470
rack.,1,1.188551868403537e-05,11470
whistling,1,1.188551868403537e-05,11470
direction,1,1.188551868403537e-05,11470
do?!!,1,1.188551868403537e-05,11470
(heads,1,1.188551868403537e-05,11470
"asleep,",1,1.188551868403537e-05,11470
that?...,1,1.188551868403537e-05,11470
signal),1,1.188551868403537e-05,11470
(hearing,1,1.188551868403537e-05,11470
on!!!!,1,1.188551868403537e-05,11470
k?,1,1.188551868403537e-05,11470
"rash,",1,1.188551868403537e-05,11470
c,1,1.188551868403537e-05,11470
daily,1,1.188551868403537e-05,11470
(wearing,1,1.188551868403537e-05,11470
job?,1,1.188551868403537e-05,11470
music?,1,1.188551868403537e-05,11470
yesterday's,1,1.188551868403537e-05,11470
euphoriaoh.,1,1.188551868403537e-05,11470
temporary,1,1.188551868403537e-05,11470
"breath,",1,1.188551868403537e-05,11470
shortness,1,1.188551868403537e-05,11470
"hives,",1,1.188551868403537e-05,11470
a),1,1.188551868403537e-05,11470
concerned,1,1.188551868403537e-05,11470
racquela's,1,1.188551868403537e-05,11470
realized...,1,1.188551868403537e-05,11470
compromises,1,1.188551868403537e-05,11470
clearing,1,1.188551868403537e-05,11470
(proud,1,1.188551868403537e-05,11470
omaha,1,1.188551868403537e-05,11470
"old,",1,1.188551868403537e-05,11470
dated.,1,1.188551868403537e-05,11470
numbers,1,1.188551868403537e-05,11470
ring),1,1.188551868403537e-05,11470
hey...,1,1.188551868403537e-05,11470
properly),1,1.188551868403537e-05,11470
kneels,1,1.188551868403537e-05,11470
"thumb,",1,1.188551868403537e-05,11470
then...),1,1.188551868403537e-05,11470
kneel,1,1.188551868403537e-05,11470
finger.,1,1.188551868403537e-05,11470
"cake,",1,1.188551868403537e-05,11470
cake.,1,1.188551868403537e-05,11470
cheesy,1,1.188551868403537e-05,11470
lame,1,1.188551868403537e-05,11470
"writing,",1,1.188551868403537e-05,11470
sky,1,1.188551868403537e-05,11470
basketball,1,1.188551868403537e-05,11470
"whether,",1,1.188551868403537e-05,11470
whether...,1,1.188551868403537e-05,11470
"propose,",1,1.188551868403537e-05,11470
know!!,1,1.188551868403537e-05,11470
battles.,1,1.188551868403537e-05,11470
stuffed,1,1.188551868403537e-05,11470
art,1,1.188551868403537e-05,11470
glynnis.,1,1.188551868403537e-05,11470
hovering.),1,1.188551868403537e-05,11470
dolls,1,1.188551868403537e-05,11470
reaching,1,1.188551868403537e-05,11470
gloves,1,1.188551868403537e-05,11470
blueish,1,1.188551868403537e-05,11470
mannequins,1,1.188551868403537e-05,11470
faceles,1,1.188551868403537e-05,11470
painting/collage.,1,1.188551868403537e-05,11470
hideous,1,1.188551868403537e-05,11470
(there's,1,1.188551868403537e-05,11470
poster.,1,1.188551868403537e-05,11470
(genuinely,1,1.188551868403537e-05,11470
'painting'),1,1.188551868403537e-05,11470
creepy.,1,1.188551868403537e-05,11470
ok...,1,1.188551868403537e-05,11470
coin).,1,1.188551868403537e-05,11470
monica's.,1,1.188551868403537e-05,11470
tails,1,1.188551868403537e-05,11470
"rachel's,",1,1.188551868403537e-05,11470
"heads,",1,1.188551868403537e-05,11470
coin.,1,1.188551868403537e-05,11470
flip,1,1.188551868403537e-05,11470
...like,1,1.188551868403537e-05,11470
frame.,1,1.188551868403537e-05,11470
however,1,1.188551868403537e-05,11470
forgotten...,1,1.188551868403537e-05,11470
consider,1,1.188551868403537e-05,11470
cake,1,1.188551868403537e-05,11470
nachos...,1,1.188551868403537e-05,11470
"sir,",1,1.188551868403537e-05,11470
ticket).,1,1.188551868403537e-05,11470
finest,1,1.188551868403537e-05,11470
frightening...,1,1.188551868403537e-05,11470
"ehm,",1,1.188551868403537e-05,11470
cake),1,1.188551868403537e-05,11470
slipped,1,1.188551868403537e-05,11470
"embarrassed,",1,1.188551868403537e-05,11470
dolphin!,1,1.188551868403537e-05,11470
yeah!!,1,1.188551868403537e-05,11470
(visibly,1,1.188551868403537e-05,11470
straws.,1,1.188551868403537e-05,11470
draw,1,1.188551868403537e-05,11470
leave!,1,1.188551868403537e-05,11470
wh..,1,1.188551868403537e-05,11470
enter),1,1.188551868403537e-05,11470
"leaving,",1,1.188551868403537e-05,11470
g-spot.,1,1.188551868403537e-05,11470
book).,1,1.188551868403537e-05,11470
rambo.,1,1.188551868403537e-05,11470
commanding,1,1.188551868403537e-05,11470
"crenna,",1,1.188551868403537e-05,11470
dilemma.,1,1.188551868403537e-05,11470
digital,1,1.188551868403537e-05,11470
nods).,1,1.188551868403537e-05,11470
(crowd,1,1.188551868403537e-05,11470
cheering),1,1.188551868403537e-05,11470
distracted),1,1.188551868403537e-05,11470
waiter,1,1.188551868403537e-05,11470
balls.,1,1.188551868403537e-05,11470
ways,1,1.188551868403537e-05,11470
(shouting),1,1.188551868403537e-05,11470
enlightened!,1,1.188551868403537e-05,11470
bewildered),1,1.188551868403537e-05,11470
hannigan...,1,1.188551868403537e-05,11470
nutrients.,1,1.188551868403537e-05,11470
thor!,1,1.188551868403537e-05,11470
win...,1,1.188551868403537e-05,11470
praying.,1,1.188551868403537e-05,11470
(seems,1,1.188551868403537e-05,11470
everybody),1,1.188551868403537e-05,11470
pig!,1,1.188551868403537e-05,11470
proposing..,1,1.188551868403537e-05,11470
would...,1,1.188551868403537e-05,11470
desperate?,1,1.188551868403537e-05,11470
propose,1,1.188551868403537e-05,11470
screen,1,1.188551868403537e-05,11470
propose!,1,1.188551868403537e-05,11470
impersonal.,1,1.188551868403537e-05,11470
"tacky,",1,1.188551868403537e-05,11470
lame...,1,1.188551868403537e-05,11470
anniversary!,1,1.188551868403537e-05,11470
gasping,1,1.188551868403537e-05,11470
sight,1,1.188551868403537e-05,11470
monstrous,1,1.188551868403537e-05,11470
pageant.,1,1.188551868403537e-05,11470
tribbiani!,1,1.188551868403537e-05,11470
contestants!,1,1.188551868403537e-05,11470
washed,1,1.188551868403537e-05,11470
makeup!,1,1.188551868403537e-05,11470
judges,1,1.188551868403537e-05,11470
overheard,1,1.188551868403537e-05,11470
tri-state,1,1.188551868403537e-05,11470
hottest,1,1.188551868403537e-05,11470
"takes,",1,1.188551868403537e-05,11470
(panicking),1,1.188551868403537e-05,11470
michelin,1,1.188551868403537e-05,11470
arms!,1,1.188551868403537e-05,11470
cameron.,1,1.188551868403537e-05,11470
folks!,1,1.188551868403537e-05,11470
"open,",1,1.188551868403537e-05,11470
liking,1,1.188551868403537e-05,11470
"gorgeous,",1,1.188551868403537e-05,11470
"croup,",1,1.188551868403537e-05,11470
"haley,",1,1.188551868403537e-05,11470
thinking...,1,1.188551868403537e-05,11470
competition.,1,1.188551868403537e-05,11470
cowgirl,1,1.188551868403537e-05,11470
dog!,1,1.188551868403537e-05,11470
compared,1,1.188551868403537e-05,11470
entering,1,1.188551868403537e-05,11470
spelling,1,1.188551868403537e-05,11470
bee!,1,1.188551868403537e-05,11470
happier!,1,1.188551868403537e-05,11470
mimics,1,1.188551868403537e-05,11470
monica).,1,1.188551868403537e-05,11470
hand).,1,1.188551868403537e-05,11470
trophy,1,1.188551868403537e-05,11470
hall,1,1.188551868403537e-05,11470
priiiize,1,1.188551868403537e-05,11470
"pies,",1,1.188551868403537e-05,11470
locked.,1,1.188551868403537e-05,11470
out).,1,1.188551868403537e-05,11470
thus,1,1.188551868403537e-05,11470
"balloon,",1,1.188551868403537e-05,11470
bursting,1,1.188551868403537e-05,11470
"""fire""",1,1.188551868403537e-05,11470
mugged!,1,1.188551868403537e-05,11470
balloon?,1,1.188551868403537e-05,11470
forehead,1,1.188551868403537e-05,11470
cops,1,1.188551868403537e-05,11470
pcp,1,1.188551868403537e-05,11470
continues),1,1.188551868403537e-05,11470
(others,1,1.188551868403537e-05,11470
o'clock.,1,1.188551868403537e-05,11470
4,1,1.188551868403537e-05,11470
"o'clock,",1,1.188551868403537e-05,11470
this:,1,1.188551868403537e-05,11470
excuse.,1,1.188551868403537e-05,11470
susanne,1,1.188551868403537e-05,11470
beauty,1,1.188551868403537e-05,11470
art.),1,1.188551868403537e-05,11470
pies,1,1.188551868403537e-05,11470
veil,1,1.188551868403537e-05,11470
radiant.,1,1.188551868403537e-05,11470
"toaster),",1,1.188551868403537e-05,11470
image,1,1.188551868403537e-05,11470
reflex,1,1.188551868403537e-05,11470
"ow,",1,1.188551868403537e-05,11470
charity.,1,1.188551868403537e-05,11470
"reception,",1,1.188551868403537e-05,11470
"veil,",1,1.188551868403537e-05,11470
"awe,",1,1.188551868403537e-05,11470
residence?,1,1.188551868403537e-05,11470
moist.,1,1.188551868403537e-05,11470
mhm...,1,1.188551868403537e-05,11470
t-shirt,1,1.188551868403537e-05,11470
t-shirts!,1,1.188551868403537e-05,11470
b-u-f-f-a-y.,1,1.188551868403537e-05,11470
x,1,1.188551868403537e-05,11470
anonymous.,1,1.188551868403537e-05,11470
recognition.,1,1.188551868403537e-05,11470
little...,1,1.188551868403537e-05,11470
sizeable,1,1.188551868403537e-05,11470
intense,1,1.188551868403537e-05,11470
use?,1,1.188551868403537e-05,11470
expensive,1,1.188551868403537e-05,11470
food...,1,1.188551868403537e-05,11470
hall.,1,1.188551868403537e-05,11470
gay,1,1.188551868403537e-05,11470
"straight,",1,1.188551868403537e-05,11470
celebration,1,1.188551868403537e-05,11470
needless-turkey-murder,1,1.188551868403537e-05,11470
competition...,1,1.188551868403537e-05,11470
touch.,1,1.188551868403537e-05,11470
personally,1,1.188551868403537e-05,11470
wonderfulness,1,1.188551868403537e-05,11470
wedding...,1,1.188551868403537e-05,11470
although...,1,1.188551868403537e-05,11470
tainted.,1,1.188551868403537e-05,11470
seconds),1,1.188551868403537e-05,11470
(lightly),1,1.188551868403537e-05,11470
it.(,1,1.188551868403537e-05,11470
mental,1,1.188551868403537e-05,11470
flirting.,1,1.188551868403537e-05,11470
escaped,1,1.188551868403537e-05,11470
tire,1,1.188551868403537e-05,11470
round,1,1.188551868403537e-05,11470
sixteen,1,1.188551868403537e-05,11470
prom.,1,1.188551868403537e-05,11470
graduation,1,1.188551868403537e-05,11470
important!,1,1.188551868403537e-05,11470
persons,1,1.188551868403537e-05,11470
"w,",1,1.188551868403537e-05,11470
"k,",1,1.188551868403537e-05,11470
"earlier,",1,1.188551868403537e-05,11470
abby,1,1.188551868403537e-05,11470
greater,1,1.188551868403537e-05,11470
hers.,1,1.188551868403537e-05,11470
lectures.,1,1.188551868403537e-05,11470
girl's,1,1.188551868403537e-05,11470
"no!"")",1,1.188551868403537e-05,11470
shout,1,1.188551868403537e-05,11470
"phoebe...""",1,1.188551868403537e-05,11470
"""mike,",1,1.188551868403537e-05,11470
it:,1,1.188551868403537e-05,11470
aisle.,1,1.188551868403537e-05,11470
force,1,1.188551868403537e-05,11470
handcuff,1,1.188551868403537e-05,11470
wow?,1,1.188551868403537e-05,11470
"supremes""?",1,1.188551868403537e-05,11470
ceiling!,1,1.188551868403537e-05,11470
mirrors,1,1.188551868403537e-05,11470
heart-shaped,1,1.188551868403537e-05,11470
(shouts,1,1.188551868403537e-05,11470
that's-that's,1,1.188551868403537e-05,11470
why-why,1,1.188551868403537e-05,11470
sorry!!,1,1.188551868403537e-05,11470
refers,1,1.188551868403537e-05,11470
blast,1,1.188551868403537e-05,11470
that's-that's...,1,1.188551868403537e-05,11470
im!,1,1.188551868403537e-05,11470
forgotten,1,1.188551868403537e-05,11470
mike??,1,1.188551868403537e-05,11470
"sunlight,",1,1.188551868403537e-05,11470
dream!,1,1.188551868403537e-05,11470
line:,1,1.188551868403537e-05,11470
roseanne,1,1.188551868403537e-05,11470
score!,1,1.188551868403537e-05,11470
paddle,1,1.188551868403537e-05,11470
wins?,1,1.188551868403537e-05,11470
shouting),1,1.188551868403537e-05,11470
c'mon,1,1.188551868403537e-05,11470
even...,1,1.188551868403537e-05,11470
lawyer!,1,1.188551868403537e-05,11470
proudly),1,1.188551868403537e-05,11470
"naked,",1,1.188551868403537e-05,11470
coin,1,1.188551868403537e-05,11470
soft,1,1.188551868403537e-05,11470
wins!,1,1.188551868403537e-05,11470
right...,1,1.188551868403537e-05,11470
rosannadanna!,1,1.188551868403537e-05,11470
and...?,1,1.188551868403537e-05,11470
sticks.,1,1.188551868403537e-05,11470
shirts,1,1.188551868403537e-05,11470
paleontologists,1,1.188551868403537e-05,11470
future.,1,1.188551868403537e-05,11470
"somewhere,",1,1.188551868403537e-05,11470
headed,1,1.188551868403537e-05,11470
proposal,1,1.188551868403537e-05,11470
answering),1,1.188551868403537e-05,11470
seconds,1,1.188551868403537e-05,11470
happily,1,1.188551868403537e-05,11470
direct,1,1.188551868403537e-05,11470
upwind,1,1.188551868403537e-05,11470
against.,1,1.188551868403537e-05,11470
anyone.,1,1.188551868403537e-05,11470
politics!!,1,1.188551868403537e-05,11470
"aaargh,",1,1.188551868403537e-05,11470
"you!"".",1,1.188551868403537e-05,11470
worry!,1,1.188551868403537e-05,11470
"others,",1,1.188551868403537e-05,11470
ass!!,1,1.188551868403537e-05,11470
semen,1,1.188551868403537e-05,11470
lassy.,1,1.188551868403537e-05,11470
"hole,",1,1.188551868403537e-05,11470
massage?,1,1.188551868403537e-05,11470
righteous,1,1.188551868403537e-05,11470
(through,1,1.188551868403537e-05,11470
green?,1,1.188551868403537e-05,11470
receptionist.,1,1.188551868403537e-05,11470
receptionist's,1,1.188551868403537e-05,11470
microphones,1,1.188551868403537e-05,11470
whispers),1,1.188551868403537e-05,11470
taxes!,1,1.188551868403537e-05,11470
punching,1,1.188551868403537e-05,11470
stooge,1,1.188551868403537e-05,11470
price.,1,1.188551868403537e-05,11470
401k.,1,1.188551868403537e-05,11470
"dental,",1,1.188551868403537e-05,11470
"medical,",1,1.188551868403537e-05,11470
cash!,1,1.188551868403537e-05,11470
that'll,1,1.188551868403537e-05,11470
assistant),1,1.188551868403537e-05,11470
russian,1,1.188551868403537e-05,11470
too),1,1.188551868403537e-05,11470
david?,1,1.188551868403537e-05,11470
"need,",1,1.188551868403537e-05,11470
sage,1,1.188551868403537e-05,11470
culture.,1,1.188551868403537e-05,11470
face!,1,1.188551868403537e-05,11470
"coming,",1,1.188551868403537e-05,11470
dreading,1,1.188551868403537e-05,11470
"who""!",1,1.188551868403537e-05,11470
"""who's",1,1.188551868403537e-05,11470
"games,",1,1.188551868403537e-05,11470
childish,1,1.188551868403537e-05,11470
(comes,1,1.188551868403537e-05,11470
driver.,1,1.188551868403537e-05,11470
branches,1,1.188551868403537e-05,11470
(sticks,1,1.188551868403537e-05,11470
twin?,1,1.188551868403537e-05,11470
deaf,1,1.188551868403537e-05,11470
charlie,1,1.188551868403537e-05,11470
"control,",1,1.188551868403537e-05,11470
ironic,1,1.188551868403537e-05,11470
charlie?,1,1.188551868403537e-05,11470
sacramental,1,1.188551868403537e-05,11470
beets!,1,1.188551868403537e-05,11470
assistant).,1,1.188551868403537e-05,11470
mister.,1,1.188551868403537e-05,11470
want...,1,1.188551868403537e-05,11470
shaves,1,1.188551868403537e-05,11470
"kiss-and-tell,",1,1.188551868403537e-05,11470
hasn't?,1,1.188551868403537e-05,11470
"joel"".",1,1.188551868403537e-05,11470
billy,1,1.188551868403537e-05,11470
"""oh...i",1,1.188551868403537e-05,11470
"mo-bile,",1,1.188551868403537e-05,11470
"cycle,",1,1.188551868403537e-05,11470
(apes,1,1.188551868403537e-05,11470
sometime.,1,1.188551868403537e-05,11470
babysit,1,1.188551868403537e-05,11470
jr.jr.?,1,1.188551868403537e-05,11470
hypothetically.,1,1.188551868403537e-05,11470
argument's,1,1.188551868403537e-05,11470
insane.,1,1.188551868403537e-05,11470
ritual.,1,1.188551868403537e-05,11470
leaving?,1,1.188551868403537e-05,11470
counted,1,1.188551868403537e-05,11470
thing..,1,1.188551868403537e-05,11470
funniest,1,1.188551868403537e-05,11470
babysat,1,1.188551868403537e-05,11470
"handful,",1,1.188551868403537e-05,11470
angels.,1,1.188551868403537e-05,11470
adorable.,1,1.188551868403537e-05,11470
adopted,1,1.188551868403537e-05,11470
colleen.,1,1.188551868403537e-05,11470
welcome!,1,1.188551868403537e-05,11470
baby-sit,1,1.188551868403537e-05,11470
babysitting,1,1.188551868403537e-05,11470
gas!,1,1.188551868403537e-05,11470
clawed,1,1.188551868403537e-05,11470
head?,1,1.188551868403537e-05,11470
prepared?,1,1.188551868403537e-05,11470
performances.,1,1.188551868403537e-05,11470
apple!,1,1.188551868403537e-05,11470
ant,1,1.188551868403537e-05,11470
humans,1,1.188551868403537e-05,11470
invented,1,1.188551868403537e-05,11470
capsule!,1,1.188551868403537e-05,11470
cool!!,1,1.188551868403537e-05,11470
traditions,1,1.188551868403537e-05,11470
fought,1,1.188551868403537e-05,11470
scrappy!,1,1.188551868403537e-05,11470
thy,1,1.188551868403537e-05,11470
shrill.,1,1.188551868403537e-05,11470
compulsive,1,1.188551868403537e-05,11470
controlling,1,1.188551868403537e-05,11470
(also,1,1.188551868403537e-05,11470
"""ass"".",1,1.188551868403537e-05,11470
america,1,1.188551868403537e-05,11470
well...kinda.,1,1.188551868403537e-05,11470
musty!,1,1.188551868403537e-05,11470
torture!,1,1.188551868403537e-05,11470
(leaving),1,1.188551868403537e-05,11470
breath!,1,1.188551868403537e-05,11470
cheated,1,1.188551868403537e-05,11470
birthday?,1,1.188551868403537e-05,11470
tart...,1,1.188551868403537e-05,11470
break-up,1,1.188551868403537e-05,11470
have...,1,1.188551868403537e-05,11470
(lets,1,1.188551868403537e-05,11470
"saturday,",1,1.188551868403537e-05,11470
aaah...,1,1.188551868403537e-05,11470
cabin...,1,1.188551868403537e-05,11470
roam,1,1.188551868403537e-05,11470
sign...,1,1.188551868403537e-05,11470
seatbelt,1,1.188551868403537e-05,11470
captain,1,1.188551868403537e-05,11470
chant,1,1.188551868403537e-05,11470
salon,1,1.188551868403537e-05,11470
listening,1,1.188551868403537e-05,11470
shhh...,1,1.188551868403537e-05,11470
spa...,1,1.188551868403537e-05,11470
resort,1,1.188551868403537e-05,11470
"hotel,",1,1.188551868403537e-05,11470
paradise,1,1.188551868403537e-05,11470
oh!(rachel,1,1.188551868403537e-05,11470
hotel.,1,1.188551868403537e-05,11470
gone...,1,1.188551868403537e-05,11470
eagerly,1,1.188551868403537e-05,11470
joey!!!,1,1.188551868403537e-05,11470
eavesdrop,1,1.188551868403537e-05,11470
giant...,1,1.188551868403537e-05,11470
floozy...,1,1.188551868403537e-05,11470
months?,1,1.188551868403537e-05,11470
there'll,1,1.188551868403537e-05,11470
package,1,1.188551868403537e-05,11470
or...or,1,1.188551868403537e-05,11470
wang.,1,1.188551868403537e-05,11470
"attractive,",1,1.188551868403537e-05,11470
precious...,1,1.188551868403537e-05,11470
perfect.,1,1.188551868403537e-05,11470
"pride,",1,1.188551868403537e-05,11470
endeavours.,1,1.188551868403537e-05,11470
wishes,1,1.188551868403537e-05,11470
effectively,1,1.188551868403537e-05,11470
unfortunately,1,1.188551868403537e-05,11470
together...,1,1.188551868403537e-05,11470
susie?,1,1.188551868403537e-05,11470
"restaurant,",1,1.188551868403537e-05,11470
strap,1,1.188551868403537e-05,11470
enchant,1,1.188551868403537e-05,11470
(stunned),1,1.188551868403537e-05,11470
snout.,1,1.188551868403537e-05,11470
scratch,1,1.188551868403537e-05,11470
pound?,1,1.188551868403537e-05,11470
purebreed,1,1.188551868403537e-05,11470
precious?,1,1.188551868403537e-05,11470
f.y.i.,1,1.188551868403537e-05,11470
spanking,1,1.188551868403537e-05,11470
honesty.,1,1.188551868403537e-05,11470
pair.why,1,1.188551868403537e-05,11470
through.,1,1.188551868403537e-05,11470
brussel,1,1.188551868403537e-05,11470
confronting,1,1.188551868403537e-05,11470
rita),1,1.188551868403537e-05,11470
"lips,",1,1.188551868403537e-05,11470
(without,1,1.188551868403537e-05,11470
"rita,",1,1.188551868403537e-05,11470
"er,",1,1.188551868403537e-05,11470
(shrugs),1,1.188551868403537e-05,11470
client.,1,1.188551868403537e-05,11470
rita's,1,1.188551868403537e-05,11470
rita!,1,1.188551868403537e-05,11470
mister,1,1.188551868403537e-05,11470
"serious,",1,1.188551868403537e-05,11470
"different,",1,1.188551868403537e-05,11470
hammock!,1,1.188551868403537e-05,11470
meet:,1,1.188551868403537e-05,11470
"""aah"")",1,1.188551868403537e-05,11470
ross...,1,1.188551868403537e-05,11470
valerie.,1,1.188551868403537e-05,11470
consuela.,1,1.188551868403537e-05,11470
complicated.,1,1.188551868403537e-05,11470
"shrink,",1,1.188551868403537e-05,11470
"shrinky,",1,1.188551868403537e-05,11470
creative.,1,1.188551868403537e-05,11470
hannigan-buffay?,1,1.188551868403537e-05,11470
vinyl.,1,1.188551868403537e-05,11470
"hannigan,",1,1.188551868403537e-05,11470
husband's,1,1.188551868403537e-05,11470
smile),1,1.188551868403537e-05,11470
ogh...,1,1.188551868403537e-05,11470
sprouts,1,1.188551868403537e-05,11470
hannigan,1,1.188551868403537e-05,11470
key...,1,1.188551868403537e-05,11470
thinks),1,1.188551868403537e-05,11470
understanding,1,1.188551868403537e-05,11470
patience,1,1.188551868403537e-05,11470
might.,1,1.188551868403537e-05,11470
embolism,1,1.188551868403537e-05,11470
estelle!,1,1.188551868403537e-05,11470
reason.,1,1.188551868403537e-05,11470
guessing,1,1.188551868403537e-05,11470
estelle?,1,1.188551868403537e-05,11470
edge.,1,1.188551868403537e-05,11470
agent.,1,1.188551868403537e-05,11470
atlantic.,1,1.188551868403537e-05,11470
solo,1,1.188551868403537e-05,11470
saturday.,1,1.188551868403537e-05,11470
leonard?,1,1.188551868403537e-05,11470
estelle,1,1.188551868403537e-05,11470
agent,1,1.188551868403537e-05,11470
anyway...,1,1.188551868403537e-05,11470
robbins...,1,1.188551868403537e-05,11470
baskin,1,1.188551868403537e-05,11470
joey...,1,1.188551868403537e-05,11470
congratulations.,1,1.188551868403537e-05,11470
...oh,1,1.188551868403537e-05,11470
buffay-hannigan?,1,1.188551868403537e-05,11470
whatsoever),1,1.188551868403537e-05,11470
expression,1,1.188551868403537e-05,11470
law.,1,1.188551868403537e-05,11470
hiding,1,1.188551868403537e-05,11470
jouer,1,1.188551868403537e-05,11470
pouviez,1,1.188551868403537e-05,11470
si,1,1.188551868403537e-05,11470
"alors,",1,1.188551868403537e-05,11470
retarded.),1,1.188551868403537e-05,11470
bother.,1,1.188551868403537e-05,11470
retard.,1,1.188551868403537e-05,11470
peu,1,1.188551868403537e-05,11470
il,1,1.188551868403537e-05,11470
frre.,1,1.188551868403537e-05,11470
petit,1,1.188551868403537e-05,11470
c'est,1,1.188551868403537e-05,11470
vrit.,1,1.188551868403537e-05,11470
dire,1,1.188551868403537e-05,11470
'kay?,1,1.188551868403537e-05,11470
vais,1,1.188551868403537e-05,11470
"coutez,",1,1.188551868403537e-05,11470
lauder.,1,1.188551868403537e-05,11470
este,1,1.188551868403537e-05,11470
dialect,1,1.188551868403537e-05,11470
regional,1,1.188551868403537e-05,11470
passing,1,1.188551868403537e-05,11470
regin,1,1.188551868403537e-05,11470
french!,1,1.188551868403537e-05,11470
"anger,",1,1.188551868403537e-05,11470
jeu,1,1.188551868403537e-05,11470
avec,1,1.188551868403537e-05,11470
lui...,1,1.188551868403537e-05,11470
(intercom),1,1.188551868403537e-05,11470
i'm-i'm,1,1.188551868403537e-05,11470
haven't.,1,1.188551868403537e-05,11470
"boobies,",1,1.188551868403537e-05,11470
depressing.,1,1.188551868403537e-05,11470
prude...,1,1.188551868403537e-05,11470
there's...,1,1.188551868403537e-05,11470
mature.,1,1.188551868403537e-05,11470
hannigan.,1,1.188551868403537e-05,11470
mrs,1,1.188551868403537e-05,11470
geller-bing?,1,1.188551868403537e-05,11470
ready...,1,1.188551868403537e-05,11470
riding?,1,1.188551868403537e-05,11470
humor,1,1.188551868403537e-05,11470
horseback,1,1.188551868403537e-05,11470
archery?,1,1.188551868403537e-05,11470
strikes,1,1.188551868403537e-05,11470
resum.,1,1.188551868403537e-05,11470
tapdance?,1,1.188551868403537e-05,11470
goodbye.),1,1.188551868403537e-05,11470
revoir.,1,1.188551868403537e-05,11470
au,1,1.188551868403537e-05,11470
merci.,1,1.188551868403537e-05,11470
director),1,1.188551868403537e-05,11470
him?),1,1.188551868403537e-05,11470
estelle),1,1.188551868403537e-05,11470
(joey's,1,1.188551868403537e-05,11470
bulge,1,1.188551868403537e-05,11470
dove,1,1.188551868403537e-05,11470
trapp,1,1.188551868403537e-05,11470
von,1,1.188551868403537e-05,11470
"sing,",1,1.188551868403537e-05,11470
bunch?,1,1.188551868403537e-05,11470
"open!""",1,1.188551868403537e-05,11470
gazette.,1,1.188551868403537e-05,11470
"""jack",1,1.188551868403537e-05,11470
'40s,1,1.188551868403537e-05,11470
beard.,1,1.188551868403537e-05,11470
"teeny,",1,1.188551868403537e-05,11470
ethel's,1,1.188551868403537e-05,11470
gorgeous!,1,1.188551868403537e-05,11470
gunthers!,1,1.188551868403537e-05,11470
paris?,1,1.188551868403537e-05,11470
paris!,1,1.188551868403537e-05,11470
don't!,1,1.188551868403537e-05,11470
"luck,",1,1.188551868403537e-05,11470
old?,1,1.188551868403537e-05,11470
"bam-bam-bam-bam...""",1,1.188551868403537e-05,11470
"bam-bam,",1,1.188551868403537e-05,11470
"""bam-bam,",1,1.188551868403537e-05,11470
convincing,1,1.188551868403537e-05,11470
there'd,1,1.188551868403537e-05,11470
feel!,1,1.188551868403537e-05,11470
farm.,1,1.188551868403537e-05,11470
family!,1,1.188551868403537e-05,11470
nazis.,1,1.188551868403537e-05,11470
dull.,1,1.188551868403537e-05,11470
glove,1,1.188551868403537e-05,11470
"worth,",1,1.188551868403537e-05,11470
plane?,1,1.188551868403537e-05,11470
"cell,",1,1.188551868403537e-05,11470
flight-number,1,1.188551868403537e-05,11470
attitude!,1,1.188551868403537e-05,11470
security.,1,1.188551868403537e-05,11470
ticket,1,1.188551868403537e-05,11470
gate?,1,1.188551868403537e-05,11470
clean.,1,1.188551868403537e-05,11470
"damn,",1,1.188551868403537e-05,11470
compartment.,1,1.188551868403537e-05,11470
quarters,1,1.188551868403537e-05,11470
feels!,1,1.188551868403537e-05,11470
toll-booth!,1,1.188551868403537e-05,11470
toll-booth.,1,1.188551868403537e-05,11470
jumped,1,1.188551868403537e-05,11470
"cab!""",1,1.188551868403537e-05,11470
"""get",1,1.188551868403537e-05,11470
medallion,1,1.188551868403537e-05,11470
passengers.,1,1.188551868403537e-05,11470
thrown,1,1.188551868403537e-05,11470
"explode,",1,1.188551868403537e-05,11470
engine,1,1.188551868403537e-05,11470
cab's,1,1.188551868403537e-05,11470
head-first,1,1.188551868403537e-05,11470
dive.,1,1.188551868403537e-05,11470
afraid),1,1.188551868403537e-05,11470
ends.,1,1.188551868403537e-05,11470
mascara?,1,1.188551868403537e-05,11470
waterproof,1,1.188551868403537e-05,11470
into...,1,1.188551868403537e-05,11470
pheebs!,1,1.188551868403537e-05,11470
dna,1,1.188551868403537e-05,11470
process,1,1.188551868403537e-05,11470
cloning,1,1.188551868403537e-05,11470
saliva,1,1.188551868403537e-05,11470
swab,1,1.188551868403537e-05,11470
cotton,1,1.188551868403537e-05,11470
pocket),1,1.188551868403537e-05,11470
internationally,1,1.188551868403537e-05,11470
travel,1,1.188551868403537e-05,11470
limitations,1,1.188551868403537e-05,11470
statute,1,1.188551868403537e-05,11470
roller-skating,1,1.188551868403537e-05,11470
children's,1,1.188551868403537e-05,11470
organ,1,1.188551868403537e-05,11470
"star,",1,1.188551868403537e-05,11470
rock,1,1.188551868403537e-05,11470
sweet...,1,1.188551868403537e-05,11470
career.,1,1.188551868403537e-05,11470
"kiddo,",1,1.188551868403537e-05,11470
by...,1,1.188551868403537e-05,11470
firing,1,1.188551868403537e-05,11470
screwed.,1,1.188551868403537e-05,11470
individually.,1,1.188551868403537e-05,11470
flimsy,1,1.188551868403537e-05,11470
uncle!,1,1.188551868403537e-05,11470
"comes...""",1,1.188551868403537e-05,11470
moon,1,1.188551868403537e-05,11470
beaming!,1,1.188551868403537e-05,11470
sun,1,1.188551868403537e-05,11470
raa...,1,1.188551868403537e-05,11470
"""daa",1,1.188551868403537e-05,11470
musical!,1,1.188551868403537e-05,11470
ducks,1,1.188551868403537e-05,11470
chicks,1,1.188551868403537e-05,11470
smile?,1,1.188551868403537e-05,11470
definite,1,1.188551868403537e-05,11470
"rule,",1,1.188551868403537e-05,11470
waterpipe,1,1.188551868403537e-05,11470
duck!,1,1.188551868403537e-05,11470
goes...,1,1.188551868403537e-05,11470
pants.),1,1.188551868403537e-05,11470
styrofoam,1,1.188551868403537e-05,11470
suprisingly,1,1.188551868403537e-05,11470
handling,1,1.188551868403537e-05,11470
aghast),1,1.188551868403537e-05,11470
"giggles,",1,1.188551868403537e-05,11470
licorice.,1,1.188551868403537e-05,11470
snap,1,1.188551868403537e-05,11470
"these,",1,1.188551868403537e-05,11470
impatient.,1,1.188551868403537e-05,11470
m'appelle!,1,1.188551868403537e-05,11470
"""je""",1,1.188551868403537e-05,11470
"nature,",1,1.188551868403537e-05,11470
aged,1,1.188551868403537e-05,11470
300,1,1.188551868403537e-05,11470
phonebook?,1,1.188551868403537e-05,11470
seat),1,1.188551868403537e-05,11470
"(excited,",1,1.188551868403537e-05,11470
purse!,1,1.188551868403537e-05,11470
wad,1,1.188551868403537e-05,11470
life?,1,1.188551868403537e-05,11470
raunchy!,1,1.188551868403537e-05,11470
hmmmm...,1,1.188551868403537e-05,11470
tea),1,1.188551868403537e-05,11470
"tea,",1,1.188551868403537e-05,11470
"doing,",1,1.188551868403537e-05,11470
pee-pee's,1,1.188551868403537e-05,11470
"dancing,",1,1.188551868403537e-05,11470
"strippers,",1,1.188551868403537e-05,11470
starting?,1,1.188551868403537e-05,11470
when's,1,1.188551868403537e-05,11470
elegant!,1,1.188551868403537e-05,11470
closing.,1,1.188551868403537e-05,11470
ride's,1,1.188551868403537e-05,11470
earrings),1,1.188551868403537e-05,11470
chesters.,1,1.188551868403537e-05,11470
westchester.,1,1.188551868403537e-05,11470
turkey's,1,1.188551868403537e-05,11470
costume!,1,1.188551868403537e-05,11470
stripper),1,1.188551868403537e-05,11470
stripping.,1,1.188551868403537e-05,11470
"always,",1,1.188551868403537e-05,11470
missile,1,1.188551868403537e-05,11470
pick!,1,1.188551868403537e-05,11470
don't-i,1,1.188551868403537e-05,11470
"salmon,",1,1.188551868403537e-05,11470
halibut.,1,1.188551868403537e-05,11470
screaming!,1,1.188551868403537e-05,11470
hello...,1,1.188551868403537e-05,11470
planner.,1,1.188551868403537e-05,11470
hope...,1,1.188551868403537e-05,11470
wisdom...,1,1.188551868403537e-05,11470
shared,1,1.188551868403537e-05,11470
"charming,",1,1.188551868403537e-05,11470
torch.,1,1.188551868403537e-05,11470
monday.,1,1.188551868403537e-05,11470
till,1,1.188551868403537e-05,11470
exercise,1,1.188551868403537e-05,11470
iceman,1,1.188551868403537e-05,11470
stabbing,1,1.188551868403537e-05,11470
he'd,1,1.188551868403537e-05,11470
"furlough,",1,1.188551868403537e-05,11470
dad's,1,1.188551868403537e-05,11470
ho-o-ot!,1,1.188551868403537e-05,11470
deserves,1,1.188551868403537e-05,11470
dance.,1,1.188551868403537e-05,11470
beavers?,1,1.188551868403537e-05,11470
wha..?,1,1.188551868403537e-05,11470
minus,1,1.188551868403537e-05,11470
hooker,1,1.188551868403537e-05,11470
thing's,1,1.188551868403537e-05,11470
doll!,1,1.188551868403537e-05,11470
dinosaurs?,1,1.188551868403537e-05,11470
imagination?,1,1.188551868403537e-05,11470
bra's,1,1.188551868403537e-05,11470
awesome!,1,1.188551868403537e-05,11470
fries,1,1.188551868403537e-05,11470
grape?,1,1.188551868403537e-05,11470
fries...,1,1.188551868403537e-05,11470
monster!,1,1.188551868403537e-05,11470
"fries,",1,1.188551868403537e-05,11470
sarah's,1,1.188551868403537e-05,11470
sarah,1,1.188551868403537e-05,11470
"help,",1,1.188551868403537e-05,11470
fashion,1,1.188551868403537e-05,11470
sarah!,1,1.188551868403537e-05,11470
mandy.,1,1.188551868403537e-05,11470
exists!,1,1.188551868403537e-05,11470
"ideas,",1,1.188551868403537e-05,11470
sarah.,1,1.188551868403537e-05,11470
interview!,1,1.188551868403537e-05,11470
adoption,1,1.188551868403537e-05,11470
pageanting?,1,1.188551868403537e-05,11470
considered,1,1.188551868403537e-05,11470
"sec.,",1,1.188551868403537e-05,11470
creepy!,1,1.188551868403537e-05,11470
affair.,1,1.188551868403537e-05,11470
dull,1,1.188551868403537e-05,11470
(patting,1,1.188551868403537e-05,11470
asian,1,1.188551868403537e-05,11470
rains,1,1.188551868403537e-05,11470
rolex,1,1.188551868403537e-05,11470
5am?,1,1.188551868403537e-05,11470
move?,1,1.188551868403537e-05,11470
realtor?,1,1.188551868403537e-05,11470
"happens,",1,1.188551868403537e-05,11470
cheat.,1,1.188551868403537e-05,11470
him).,1,1.188551868403537e-05,11470
releases,1,1.188551868403537e-05,11470
whod,1,1.188551868403537e-05,11470
quick.,1,1.188551868403537e-05,11470
duck,1,1.188551868403537e-05,11470
we-we'll,1,1.188551868403537e-05,11470
(glancing,1,1.188551868403537e-05,11470
"remember"".",1,1.188551868403537e-05,11470
affair,1,1.188551868403537e-05,11470
"""an",1,1.188551868403537e-05,11470
"""betrayal"",",1,1.188551868403537e-05,11470
"liar""",1,1.188551868403537e-05,11470
"""liar,",1,1.188551868403537e-05,11470
you-that,1,1.188551868403537e-05,11470
so...(back,1,1.188551868403537e-05,11470
themselves.,1,1.188551868403537e-05,11470
1800,1,1.188551868403537e-05,11470
"thousand,",1,1.188551868403537e-05,11470
faster!,1,1.188551868403537e-05,11470
saying!,1,1.188551868403537e-05,11470
"doctor,",1,1.188551868403537e-05,11470
freezing.,1,1.188551868403537e-05,11470
"coat,",1,1.188551868403537e-05,11470
applauds),1,1.188551868403537e-05,11470
forgot...,1,1.188551868403537e-05,11470
mikes,1,1.188551868403537e-05,11470
need...,1,1.188551868403537e-05,11470
na-ah.,1,1.188551868403537e-05,11470
blue.,1,1.188551868403537e-05,11470
care...,1,1.188551868403537e-05,11470
(nervously),1,1.188551868403537e-05,11470
waves),1,1.188551868403537e-05,11470
already),1,1.188551868403537e-05,11470
(sounds,1,1.188551868403537e-05,11470
tears),1,1.188551868403537e-05,11470
(nearly,1,1.188551868403537e-05,11470
me!?,1,1.188551868403537e-05,11470
bartender,1,1.188551868403537e-05,11470
hamilton,1,1.188551868403537e-05,11470
panic),1,1.188551868403537e-05,11470
calls),1,1.188551868403537e-05,11470
(switches,1,1.188551868403537e-05,11470
reverend.,1,1.188551868403537e-05,11470
"""lorkins""",1,1.188551868403537e-05,11470
her...,1,1.188551868403537e-05,11470
"oui,",1,1.188551868403537e-05,11470
bien,1,1.188551868403537e-05,11470
sur,1,1.188551868403537e-05,11470
simple.,1,1.188551868403537e-05,11470
"""je"".",1,1.188551868403537e-05,11470
syllable,1,1.188551868403537e-05,11470
noooo!,1,1.188551868403537e-05,11470
dieu!,1,1.188551868403537e-05,11470
(slowly),1,1.188551868403537e-05,11470
mon.,1,1.188551868403537e-05,11470
"claude"".",1,1.188551868403537e-05,11470
roger's,1,1.188551868403537e-05,11470
"""je",1,1.188551868403537e-05,11470
"claude"",",1,1.188551868403537e-05,11470
"""my",1,1.188551868403537e-05,11470
ami.,1,1.188551868403537e-05,11470
chalk?,1,1.188551868403537e-05,11470
"moi,",1,1.188551868403537e-05,11470
(girls,1,1.188551868403537e-05,11470
plaisir,1,1.188551868403537e-05,11470
tout,1,1.188551868403537e-05,11470
alors?,1,1.188551868403537e-05,11470
penses,1,1.188551868403537e-05,11470
tu,1,1.188551868403537e-05,11470
que,1,1.188551868403537e-05,11470
qu'est-ce,1,1.188551868403537e-05,11470
franais!,1,1.188551868403537e-05,11470
parle,1,1.188551868403537e-05,11470
flowers?,1,1.188551868403537e-05,11470
sven,1,1.188551868403537e-05,11470
sculpture?,1,1.188551868403537e-05,11470
awards?,1,1.188551868403537e-05,11470
note).,1,1.188551868403537e-05,11470
start.,1,1.188551868403537e-05,11470
event,1,1.188551868403537e-05,11470
tomorrow's,1,1.188551868403537e-05,11470
perceptive,1,1.188551868403537e-05,11470
groomsman,1,1.188551868403537e-05,11470
task,1,1.188551868403537e-05,11470
bridesmaid,1,1.188551868403537e-05,11470
by).,1,1.188551868403537e-05,11470
choose!,1,1.188551868403537e-05,11470
pee.,1,1.188551868403537e-05,11470
fax,1,1.188551868403537e-05,11470
stickers,1,1.188551868403537e-05,11470
just-you,1,1.188551868403537e-05,11470
freaks,1,1.188551868403537e-05,11470
were...,1,1.188551868403537e-05,11470
were-you,1,1.188551868403537e-05,11470
rehearse,1,1.188551868403537e-05,11470
free.,1,1.188551868403537e-05,11470
tibet,1,1.188551868403537e-05,11470
angry),1,1.188551868403537e-05,11470
steel,1,1.188551868403537e-05,11470
marjorie,1,1.188551868403537e-05,11470
harpist?,1,1.188551868403537e-05,11470
end.,1,1.188551868403537e-05,11470
paolo's,1,1.188551868403537e-05,11470
speech),1,1.188551868403537e-05,11470
hum...,1,1.188551868403537e-05,11470
i....,1,1.188551868403537e-05,11470
glass.),1,1.188551868403537e-05,11470
"his,",1,1.188551868403537e-05,11470
cheers!,1,1.188551868403537e-05,11470
glass),1,1.188551868403537e-05,11470
(mimes,1,1.188551868403537e-05,11470
fired!,1,1.188551868403537e-05,11470
wants!,1,1.188551868403537e-05,11470
anytime,1,1.188551868403537e-05,11470
fiancee,1,1.188551868403537e-05,11470
cut),1,1.188551868403537e-05,11470
taps,1,1.188551868403537e-05,11470
cut).,1,1.188551868403537e-05,11470
important...,1,1.188551868403537e-05,11470
miming,1,1.188551868403537e-05,11470
skipping,1,1.188551868403537e-05,11470
shrugs,1,1.188551868403537e-05,11470
disapprovingly,1,1.188551868403537e-05,11470
"(rachel,",1,1.188551868403537e-05,11470
moment's,1,1.188551868403537e-05,11470
got...,1,1.188551868403537e-05,11470
"despite,",1,1.188551868403537e-05,11470
"brought,",1,1.188551868403537e-05,11470
fixing,1,1.188551868403537e-05,11470
rehab.,1,1.188551868403537e-05,11470
included.,1,1.188551868403537e-05,11470
tips,1,1.188551868403537e-05,11470
everything!,1,1.188551868403537e-05,11470
bet!,1,1.188551868403537e-05,11470
physique!,1,1.188551868403537e-05,11470
from...,1,1.188551868403537e-05,11470
myself?,1,1.188551868403537e-05,11470
summer?,1,1.188551868403537e-05,11470
accent,1,1.188551868403537e-05,11470
"surreal,",1,1.188551868403537e-05,11470
huh...,1,1.188551868403537e-05,11470
"taxes,",1,1.188551868403537e-05,11470
"which,",1,1.188551868403537e-05,11470
"therapist,",1,1.188551868403537e-05,11470
freelance,1,1.188551868403537e-05,11470
pimp,1,1.188551868403537e-05,11470
"hepatitis,",1,1.188551868403537e-05,11470
received),1,1.188551868403537e-05,11470
(frowns,1,1.188551868403537e-05,11470
while...,1,1.188551868403537e-05,11470
lesabre,1,1.188551868403537e-05,11470
buick,1,1.188551868403537e-05,11470
bone?,1,1.188551868403537e-05,11470
"upstate,",1,1.188551868403537e-05,11470
weed?,1,1.188551868403537e-05,11470
stop...,1,1.188551868403537e-05,11470
hemp?,1,1.188551868403537e-05,11470
ganja?,1,1.188551868403537e-05,11470
lovely.,1,1.188551868403537e-05,11470
time...,1,1.188551868403537e-05,11470
punches,1,1.188551868403537e-05,11470
tight,1,1.188551868403537e-05,11470
theodore,1,1.188551868403537e-05,11470
song...,1,1.188551868403537e-05,11470
fau-lt.,1,1.188551868403537e-05,11470
i-t's,1,1.188551868403537e-05,11470
/,1,1.188551868403537e-05,11470
ca-t,1,1.188551868403537e-05,11470
sme-lly,1,1.188551868403537e-05,11470
chorus...,1,1.188551868403537e-05,11470
...and,1,1.188551868403537e-05,11470
leave...,1,1.188551868403537e-05,11470
sailor,1,1.188551868403537e-05,11470
headboard,1,1.188551868403537e-05,11470
rattle,1,1.188551868403537e-05,11470
sissy,1,1.188551868403537e-05,11470
doobie.,1,1.188551868403537e-05,11470
joint?,1,1.188551868403537e-05,11470
considerate,1,1.188551868403537e-05,11470
women.,1,1.188551868403537e-05,11470
respectful,1,1.188551868403537e-05,11470
raised.,1,1.188551868403537e-05,11470
testament,1,1.188551868403537e-05,11470
"bitsy,",1,1.188551868403537e-05,11470
mom...,1,1.188551868403537e-05,11470
before...,1,1.188551868403537e-05,11470
yes...,1,1.188551868403537e-05,11470
stomach),1,1.188551868403537e-05,11470
delight!,1,1.188551868403537e-05,11470
bitsy...,1,1.188551868403537e-05,11470
noises?,1,1.188551868403537e-05,11470
posh,1,1.188551868403537e-05,11470
looks...,1,1.188551868403537e-05,11470
i'ts,1,1.188551868403537e-05,11470
pain),1,1.188551868403537e-05,11470
passionately,1,1.188551868403537e-05,11470
lips...,1,1.188551868403537e-05,11470
neck,1,1.188551868403537e-05,11470
york...,1,1.188551868403537e-05,11470
pause...,1,1.188551868403537e-05,11470
cheek...,1,1.188551868403537e-05,11470
minsk...,1,1.188551868403537e-05,11470
"cheek,",1,1.188551868403537e-05,11470
inappropriate...,1,1.188551868403537e-05,11470
sighs,1,1.188551868403537e-05,11470
sighs...,1,1.188551868403537e-05,11470
yeah.(they,1,1.188551868403537e-05,11470
continues:,1,1.188551868403537e-05,11470
liam,1,1.188551868403537e-05,11470
oof...,1,1.188551868403537e-05,11470
fricken,1,1.188551868403537e-05,11470
wrong...,1,1.188551868403537e-05,11470
"irony,",1,1.188551868403537e-05,11470
"yeah...!,",1,1.188551868403537e-05,11470
neeson.,1,1.188551868403537e-05,11470
evil!,1,1.188551868403537e-05,11470
"oh.okay,",1,1.188551868403537e-05,11470
elsewhere),1,1.188551868403537e-05,11470
out...,1,1.188551868403537e-05,11470
only...,1,1.188551868403537e-05,11470
wanting,1,1.188551868403537e-05,11470
(mike's,1,1.188551868403537e-05,11470
faking.,1,1.188551868403537e-05,11470
rich!,1,1.188551868403537e-05,11470
pantyhose!,1,1.188551868403537e-05,11470
duh!,1,1.188551868403537e-05,11470
ears),1,1.188551868403537e-05,11470
articulating),1,1.188551868403537e-05,11470
louder,1,1.188551868403537e-05,11470
(speaking,1,1.188551868403537e-05,11470
"lip,",1,1.188551868403537e-05,11470
"""neither"".",1,1.188551868403537e-05,11470
"dresses,",1,1.188551868403537e-05,11470
days.,1,1.188551868403537e-05,11470
'phoebe',1,1.188551868403537e-05,11470
allright...,1,1.188551868403537e-05,11470
avenue!,1,1.188551868403537e-05,11470
east,1,1.188551868403537e-05,11470
upper,1,1.188551868403537e-05,11470
occurred,1,1.188551868403537e-05,11470
bites,1,1.188551868403537e-05,11470
hard),1,1.188551868403537e-05,11470
kiss...,1,1.188551868403537e-05,11470
swear!,1,1.188551868403537e-05,11470
hurt!,1,1.188551868403537e-05,11470
pluck,1,1.188551868403537e-05,11470
spoken,1,1.188551868403537e-05,11470
seventeen,1,1.188551868403537e-05,11470
thistle;,1,1.188551868403537e-05,11470
helps.,1,1.188551868403537e-05,11470
nurse!,1,1.188551868403537e-05,11470
dreyfuss,1,1.188551868403537e-05,11470
cash.,1,1.188551868403537e-05,11470
muffin?,1,1.188551868403537e-05,11470
sip,1,1.188551868403537e-05,11470
imagined.,1,1.188551868403537e-05,11470
snowing!,1,1.188551868403537e-05,11470
blar-blab.,1,1.188551868403537e-05,11470
"blargah,",1,1.188551868403537e-05,11470
blah,1,1.188551868403537e-05,11470
blargh!,1,1.188551868403537e-05,11470
ble-blah-blar,1,1.188551868403537e-05,11470
smelt,1,1.188551868403537e-05,11470
delicious,1,1.188551868403537e-05,11470
guuuyys.,1,1.188551868403537e-05,11470
gas?,1,1.188551868403537e-05,11470
covers!,1,1.188551868403537e-05,11470
combination,1,1.188551868403537e-05,11470
wily...,1,1.188551868403537e-05,11470
(singing:),1,1.188551868403537e-05,11470
signals,1,1.188551868403537e-05,11470
"goodnight!""",1,1.188551868403537e-05,11470
"sight,",1,1.188551868403537e-05,11470
ere,1,1.188551868403537e-05,11470
delicious!,1,1.188551868403537e-05,11470
dies?,1,1.188551868403537e-05,11470
"patch,",1,1.188551868403537e-05,11470
process.,1,1.188551868403537e-05,11470
helpfully,1,1.188551868403537e-05,11470
"""x"".",1,1.188551868403537e-05,11470
"""v""",1,1.188551868403537e-05,11470
peru?,1,1.188551868403537e-05,11470
capital,1,1.188551868403537e-05,11470
tribianni,1,1.188551868403537e-05,11470
challenge,1,1.188551868403537e-05,11470
rise,1,1.188551868403537e-05,11470
stealing,1,1.188551868403537e-05,11470
scene,1,1.188551868403537e-05,11470
threatened.,1,1.188551868403537e-05,11470
becky.,1,1.188551868403537e-05,11470
scene),1,1.188551868403537e-05,11470
davy,1,1.188551868403537e-05,11470
ramoray,1,1.188551868403537e-05,11470
fans.,1,1.188551868403537e-05,11470
confuse,1,1.188551868403537e-05,11470
waitress?,1,1.188551868403537e-05,11470
nurse.,1,1.188551868403537e-05,11470
performance,1,1.188551868403537e-05,11470
memorable,1,1.188551868403537e-05,11470
cafe?,1,1.188551868403537e-05,11470
"nurse,",1,1.188551868403537e-05,11470
"top,",1,1.188551868403537e-05,11470
"exclaim,",1,1.188551868403537e-05,11470
flew,1,1.188551868403537e-05,11470
parade?,1,1.188551868403537e-05,11470
whistle;and,1,1.188551868403537e-05,11470
bathrooms,1,1.188551868403537e-05,11470
thirteen,1,1.188551868403537e-05,11470
rich:,1,1.188551868403537e-05,11470
drawer.,1,1.188551868403537e-05,11470
this...?,1,1.188551868403537e-05,11470
yeah...!,1,1.188551868403537e-05,11470
slamming.),1,1.188551868403537e-05,11470
instant,1,1.188551868403537e-05,11470
face...,1,1.188551868403537e-05,11470
hmmmm....,1,1.188551868403537e-05,11470
meat...),1,1.188551868403537e-05,11470
mouth...,1,1.188551868403537e-05,11470
thoughts...,1,1.188551868403537e-05,11470
vegetarian,1,1.188551868403537e-05,11470
overcome,1,1.188551868403537e-05,11470
"cab,",1,1.188551868403537e-05,11470
steve,1,1.188551868403537e-05,11470
animals:,1,1.188551868403537e-05,11470
love...,1,1.188551868403537e-05,11470
veal,1,1.188551868403537e-05,11470
blazed,1,1.188551868403537e-05,11470
vegetarian...,1,1.188551868403537e-05,11470
veal?,1,1.188551868403537e-05,11470
pubic,1,1.188551868403537e-05,11470
ode,1,1.188551868403537e-05,11470
place...,1,1.188551868403537e-05,11470
closet...,1,1.188551868403537e-05,11470
ta,1,1.188551868403537e-05,11470
claps>,1,1.188551868403537e-05,11470
"sleigh,",1,1.188551868403537e-05,11470
...sprang,1,1.188551868403537e-05,11470
china.),1,1.188551868403537e-05,11470
stealing...,1,1.188551868403537e-05,11470
week:,1,1.188551868403537e-05,11470
plates,1,1.188551868403537e-05,11470
mourn.,1,1.188551868403537e-05,11470
raccoon.,1,1.188551868403537e-05,11470
questions.,1,1.188551868403537e-05,11470
<claps>,1,1.188551868403537e-05,11470
phoe-be.,1,1.188551868403537e-05,11470
<she,1,1.188551868403537e-05,11470
taaa...,1,1.188551868403537e-05,11470
.,1,1.188551868403537e-05,11470
"airport""?",1,1.188551868403537e-05,11470
stop),1,1.188551868403537e-05,11470
what..,1,1.188551868403537e-05,11470
practice,1,1.188551868403537e-05,11470
gone-who,1,1.188551868403537e-05,11470
muffin,1,1.188551868403537e-05,11470
could.,1,1.188551868403537e-05,11470
"moon""",1,1.188551868403537e-05,11470
"""man",1,1.188551868403537e-05,11470
smells.,1,1.188551868403537e-05,11470
irresistible.,1,1.188551868403537e-05,11470
morly,1,1.188551868403537e-05,11470
thinking:,1,1.188551868403537e-05,11470
'iron,1,1.188551868403537e-05,11470
dances,1,1.188551868403537e-05,11470
thanks-fo-r-a-love-ly-even-ing,1,1.188551868403537e-05,11470
act),1,1.188551868403537e-05,11470
salts,1,1.188551868403537e-05,11470
blankly),1,1.188551868403537e-05,11470
everywhere),1,1.188551868403537e-05,11470
(terns,1,1.188551868403537e-05,11470
off...oh,1,1.188551868403537e-05,11470
haaaaa,1,1.188551868403537e-05,11470
more),1,1.188551868403537e-05,11470
(cries,1,1.188551868403537e-05,11470
tissue),1,1.188551868403537e-05,11470
(philosophically),1,1.188551868403537e-05,11470
"prefer,",1,1.188551868403537e-05,11470
present...,1,1.188551868403537e-05,11470
"never,",1,1.188551868403537e-05,11470
queen.,1,1.188551868403537e-05,11470
drama,1,1.188551868403537e-05,11470
yea,1,1.188551868403537e-05,11470
market.,1,1.188551868403537e-05,11470
loins,1,1.188551868403537e-05,11470
raindrops,1,1.188551868403537e-05,11470
zip,1,1.188551868403537e-05,11470
guard!,1,1.188551868403537e-05,11470
covers.,1,1.188551868403537e-05,11470
happiness),1,1.188551868403537e-05,11470
wha-wha-wha-did,1,1.188551868403537e-05,11470
lucifer,1,1.188551868403537e-05,11470
lance,1,1.188551868403537e-05,11470
markers.,1,1.188551868403537e-05,11470
(returning),1,1.188551868403537e-05,11470
i.,1,1.188551868403537e-05,11470
says.),1,1.188551868403537e-05,11470
closed,1,1.188551868403537e-05,11470
awkward,1,1.188551868403537e-05,11470
eye's,1,1.188551868403537e-05,11470
celebrated,1,1.188551868403537e-05,11470
"vicrum,",1,1.188551868403537e-05,11470
designer.,1,1.188551868403537e-05,11470
kite,1,1.188551868403537e-05,11470
bastard,1,1.188551868403537e-05,11470
raber,1,1.188551868403537e-05,11470
call's,1,1.188551868403537e-05,11470
mookurgee.,1,1.188551868403537e-05,11470
whoops!,1,1.188551868403537e-05,11470
lonely,1,1.188551868403537e-05,11470
.and,1,1.188551868403537e-05,11470
lesbians.,1,1.188551868403537e-05,11470
widows,1,1.188551868403537e-05,11470
tours,1,1.188551868403537e-05,11470
forever,1,1.188551868403537e-05,11470
danglers,1,1.188551868403537e-05,11470
feasting,1,1.188551868403537e-05,11470
maiden',1,1.188551868403537e-05,11470
folksy,1,1.188551868403537e-05,11470
attitude.,1,1.188551868403537e-05,11470
acoustic,1,1.188551868403537e-05,11470
apartment!!!,1,1.188551868403537e-05,11470
leaves).,1,1.188551868403537e-05,11470
thankfully,1,1.188551868403537e-05,11470
wickedly.),1,1.188551868403537e-05,11470
strangely),1,1.188551868403537e-05,11470
voices,1,1.188551868403537e-05,11470
birds!,1,1.188551868403537e-05,11470
traffic,1,1.188551868403537e-05,11470
fireball,1,1.188551868403537e-05,11470
deaf?,1,1.188551868403537e-05,11470
pillow),1,1.188551868403537e-05,11470
pillow.,1,1.188551868403537e-05,11470
(disgustedly,1,1.188551868403537e-05,11470
child!,1,1.188551868403537e-05,11470
misery,1,1.188551868403537e-05,11470
stares.),1,1.188551868403537e-05,11470
wants.,1,1.188551868403537e-05,11470
"..okay,",1,1.188551868403537e-05,11470
burping,1,1.188551868403537e-05,11470
fits.,1,1.188551868403537e-05,11470
stay?,1,1.188551868403537e-05,11470
"break""",1,1.188551868403537e-05,11470
(snappily,1,1.188551868403537e-05,11470
hospital?,1,1.188551868403537e-05,11470
candy.,1,1.188551868403537e-05,11470
started.,1,1.188551868403537e-05,11470
"decision,",1,1.188551868403537e-05,11470
sandy,1,1.188551868403537e-05,11470
rabbits,1,1.188551868403537e-05,11470
(delightedly,1,1.188551868403537e-05,11470
pianist.,1,1.188551868403537e-05,11470
examining,1,1.188551868403537e-05,11470
true?,1,1.188551868403537e-05,11470
humiliating!,1,1.188551868403537e-05,11470
loose.,1,1.188551868403537e-05,11470
stranger?,1,1.188551868403537e-05,11470
lap),1,1.188551868403537e-05,11470
roses,1,1.188551868403537e-05,11470
jenkins.,1,1.188551868403537e-05,11470
"..oh,",1,1.188551868403537e-05,11470
se,1,1.188551868403537e-05,11470
poophack.,1,1.188551868403537e-05,11470
really...,1,1.188551868403537e-05,11470
threesomes.,1,1.188551868403537e-05,11470
opposed,1,1.188551868403537e-05,11470
she',1,1.188551868403537e-05,11470
ellen.,1,1.188551868403537e-05,11470
ohhh...,1,1.188551868403537e-05,11470
reaction,1,1.188551868403537e-05,11470
(enters),1,1.188551868403537e-05,11470
titweiller,1,1.188551868403537e-05,11470
lana,1,1.188551868403537e-05,11470
rules,1,1.188551868403537e-05,11470
sorts.,1,1.188551868403537e-05,11470
term,1,1.188551868403537e-05,11470
said:,1,1.188551868403537e-05,11470
toast.,1,1.188551868403537e-05,11470
"sugar,",1,1.188551868403537e-05,11470
standing?,1,1.188551868403537e-05,11470
judy!,1,1.188551868403537e-05,11470
bar),1,1.188551868403537e-05,11470
(waves,1,1.188551868403537e-05,11470
ditches,1,1.188551868403537e-05,11470
tnot,1,1.188551868403537e-05,11470
"nkay,",1,1.188551868403537e-05,11470
"mhuh,",1,1.188551868403537e-05,11470
(returns),1,1.188551868403537e-05,11470
cellular,1,1.188551868403537e-05,11470
courtesy,1,1.188551868403537e-05,11470
evening?,1,1.188551868403537e-05,11470
hideousness,1,1.188551868403537e-05,11470
legs.),1,1.188551868403537e-05,11470
blunt,1,1.188551868403537e-05,11470
outburst,1,1.188551868403537e-05,11470
li-little,1,1.188551868403537e-05,11470
di-did,1,1.188551868403537e-05,11470
rude?,1,1.188551868403537e-05,11470
scared),1,1.188551868403537e-05,11470
"walking,",1,1.188551868403537e-05,11470
"new?""",1,1.188551868403537e-05,11470
"judy,",1,1.188551868403537e-05,11470
(jumping,1,1.188551868403537e-05,11470
fat?,1,1.188551868403537e-05,11470
"breast,",1,1.188551868403537e-05,11470
sugar,1,1.188551868403537e-05,11470
dropping),1,1.188551868403537e-05,11470
safer.,1,1.188551868403537e-05,11470
murky!,1,1.188551868403537e-05,11470
when...,1,1.188551868403537e-05,11470
"a-allright,",1,1.188551868403537e-05,11470
while),1,1.188551868403537e-05,11470
luggage?,1,1.188551868403537e-05,11470
voiceover.),1,1.188551868403537e-05,11470
hi...,1,1.188551868403537e-05,11470
in...!,1,1.188551868403537e-05,11470
proud.),1,1.188551868403537e-05,11470
(both,1,1.188551868403537e-05,11470
wow...,1,1.188551868403537e-05,11470
appreciative.,1,1.188551868403537e-05,11470
ooh...,1,1.188551868403537e-05,11470
key.,1,1.188551868403537e-05,11470
digging?,1,1.188551868403537e-05,11470
(impatient),1,1.188551868403537e-05,11470
rifts.,1,1.188551868403537e-05,11470
hmmm?,1,1.188551868403537e-05,11470
conversation.,1,1.188551868403537e-05,11470
be...,1,1.188551868403537e-05,11470
sorry...,1,1.188551868403537e-05,11470
"couch,",1,1.188551868403537e-05,11470
"enters,",1,1.188551868403537e-05,11470
gods,1,1.188551868403537e-05,11470
s,1,1.188551868403537e-05,11470
"err,",1,1.188551868403537e-05,11470
aw,1,1.188551868403537e-05,11470
bloodhound,1,1.188551868403537e-05,11470
paolo?,1,1.188551868403537e-05,11470
(smells,1,1.188551868403537e-05,11470
smoked!,1,1.188551868403537e-05,11470
spaces?,1,1.188551868403537e-05,11470
heyhey!,1,1.188551868403537e-05,11470
(outside,1,1.188551868403537e-05,11470
humping!,1,1.188551868403537e-05,11470
"dinner,",1,1.188551868403537e-05,11470
(jis),1,1.188551868403537e-05,11470
???,1,1.188551868403537e-05,11470
changed.,1,1.188551868403537e-05,11470
breasts.),1,1.188551868403537e-05,11470
(monicas,1,1.188551868403537e-05,11470
dinner.),1,1.188551868403537e-05,11470
"eve,",1,1.188551868403537e-05,11470
treat!,1,1.188551868403537e-05,11470
colors.,1,1.188551868403537e-05,11470
"uch,",1,1.188551868403537e-05,11470
instead.,1,1.188551868403537e-05,11470
thursday,1,1.188551868403537e-05,11470
reservation,1,1.188551868403537e-05,11470
tern,1,1.188551868403537e-05,11470
worrying,1,1.188551868403537e-05,11470
"egg,",1,1.188551868403537e-05,11470
greek,1,1.188551868403537e-05,11470
goddess.,1,1.188551868403537e-05,11470
(embarrassed),1,1.188551868403537e-05,11470
shant,1,1.188551868403537e-05,11470
wher-where,1,1.188551868403537e-05,11470
until.,1,1.188551868403537e-05,11470
recommend?,1,1.188551868403537e-05,11470
pastas,1,1.188551868403537e-05,11470
tart,1,1.188551868403537e-05,11470
tomato,1,1.188551868403537e-05,11470
order?,1,1.188551868403537e-05,11470
wach.,1,1.188551868403537e-05,11470
manhandle,1,1.188551868403537e-05,11470
cave.,1,1.188551868403537e-05,11470
"move,",1,1.188551868403537e-05,11470
neednt,1,1.188551868403537e-05,11470
(leaves,1,1.188551868403537e-05,11470
thou,1,1.188551868403537e-05,11470
waiter),1,1.188551868403537e-05,11470
joseph!,1,1.188551868403537e-05,11470
offing.,1,1.188551868403537e-05,11470
arrival,1,1.188551868403537e-05,11470
presently.,1,1.188551868403537e-05,11470
expected,1,1.188551868403537e-05,11470
wanna...,1,1.188551868403537e-05,11470
forty,1,1.188551868403537e-05,11470
everyone?,1,1.188551868403537e-05,11470
stairs),1,1.188551868403537e-05,11470
"""to""",1,1.188551868403537e-05,11470
middle.,1,1.188551868403537e-05,11470
(relived),1,1.188551868403537e-05,11470
accident...you,1,1.188551868403537e-05,11470
"fat,",1,1.188551868403537e-05,11470
singing):,1,1.188551868403537e-05,11470
client...,1,1.188551868403537e-05,11470
"home"".",1,1.188551868403537e-05,11470
"""shut",1,1.188551868403537e-05,11470
"suck""",1,1.188551868403537e-05,11470
songs!,1,1.188551868403537e-05,11470
requesting,1,1.188551868403537e-05,11470
entertain!,1,1.188551868403537e-05,11470
customers,1,1.188551868403537e-05,11470
ol!,1,1.188551868403537e-05,11470
spleeeeen.,1,1.188551868403537e-05,11470
humaaan,1,1.188551868403537e-05,11470
spleen.,1,1.188551868403537e-05,11470
pesos,1,1.188551868403537e-05,11470
seeeeen.,1,1.188551868403537e-05,11470
"argentinaaaa,",1,1.188551868403537e-05,11470
(playing,1,1.188551868403537e-05,11470
standing!,1,1.188551868403537e-05,11470
magic!,1,1.188551868403537e-05,11470
recapture,1,1.188551868403537e-05,11470
you!try,1,1.188551868403537e-05,11470
"good!ok,",1,1.188551868403537e-05,11470
no!you,1,1.188551868403537e-05,11470
slips!,1,1.188551868403537e-05,11470
act,1,1.188551868403537e-05,11470
garbage!,1,1.188551868403537e-05,11470
garbaaaaaage!,1,1.188551868403537e-05,11470
portions,1,1.188551868403537e-05,11470
ingredients,1,1.188551868403537e-05,11470
garlic.,1,1.188551868403537e-05,11470
quality.,1,1.188551868403537e-05,11470
well...it's,1,1.188551868403537e-05,11470
"it""!",1,1.188551868403537e-05,11470
spectacles),1,1.188551868403537e-05,11470
(peering,1,1.188551868403537e-05,11470
"appetizer,",1,1.188551868403537e-05,11470
salmon,1,1.188551868403537e-05,11470
"""excuse",1,1.188551868403537e-05,11470
"has,",1,1.188551868403537e-05,11470
foot).,1,1.188551868403537e-05,11470
"classy,",1,1.188551868403537e-05,11470
angrily,1,1.188551868403537e-05,11470
vault.,1,1.188551868403537e-05,11470
diamonds,1,1.188551868403537e-05,11470
fetch,1,1.188551868403537e-05,11470
butler,1,1.188551868403537e-05,11470
uncircumcised,1,1.188551868403537e-05,11470
ballad,1,1.188551868403537e-05,11470
spectacles,1,1.188551868403537e-05,11470
hat),1,1.188551868403537e-05,11470
dons,1,1.188551868403537e-05,11470
uh?,1,1.188551868403537e-05,11470
oil,1,1.188551868403537e-05,11470
revoked,1,1.188551868403537e-05,11470
cloves,1,1.188551868403537e-05,11470
licence,1,1.188551868403537e-05,11470
"bowl,",1,1.188551868403537e-05,11470
(keeping,1,1.188551868403537e-05,11470
betrayed.,1,1.188551868403537e-05,11470
so....,1,1.188551868403537e-05,11470
bowl?,1,1.188551868403537e-05,11470
angry?,1,1.188551868403537e-05,11470
"""daddy""",1,1.188551868403537e-05,11470
three!,1,1.188551868403537e-05,11470
carcasses!,1,1.188551868403537e-05,11470
either!,1,1.188551868403537e-05,11470
wishbone.,1,1.188551868403537e-05,11470
vegetarians,1,1.188551868403537e-05,11470
lottery,1,1.188551868403537e-05,11470
(excited)hey,1,1.188551868403537e-05,11470
lottery?,1,1.188551868403537e-05,11470
hard?,1,1.188551868403537e-05,11470
friends?,1,1.188551868403537e-05,11470
can't...,1,1.188551868403537e-05,11470
happens.,1,1.188551868403537e-05,11470
unit...,1,1.188551868403537e-05,11470
base,1,1.188551868403537e-05,11470
speakerphone,1,1.188551868403537e-05,11470
down...,1,1.188551868403537e-05,11470
mike!?,1,1.188551868403537e-05,11470
billion,1,1.188551868403537e-05,11470
street).,1,1.188551868403537e-05,11470
"important,",1,1.188551868403537e-05,11470
tickets?,1,1.188551868403537e-05,11470
won.,1,1.188551868403537e-05,11470
coo!,1,1.188551868403537e-05,11470
"pigeon,",1,1.188551868403537e-05,11470
blame,1,1.188551868403537e-05,11470
"coo,",1,1.188551868403537e-05,11470
before),1,1.188551868403537e-05,11470
"voice""",1,1.188551868403537e-05,11470
"""pigeon",1,1.188551868403537e-05,11470
(hides,1,1.188551868403537e-05,11470
cookies).,1,1.188551868403537e-05,11470
differ,1,1.188551868403537e-05,11470
"number,",1,1.188551868403537e-05,11470
steve?,1,1.188551868403537e-05,11470
scared!,1,1.188551868403537e-05,11470
start!,1,1.188551868403537e-05,11470
skittish.,1,1.188551868403537e-05,11470
),1,1.188551868403537e-05,11470
ticket!,1,1.188551868403537e-05,11470
winning,1,1.188551868403537e-05,11470
wind,1,1.188551868403537e-05,11470
bowl.,1,1.188551868403537e-05,11470
street),1,1.188551868403537e-05,11470
swoops,1,1.188551868403537e-05,11470
pigeon,1,1.188551868403537e-05,11470
this...(a,1,1.188551868403537e-05,11470
"plugs,",1,1.188551868403537e-05,11470
garlic?,1,1.188551868403537e-05,11470
tapping),1,1.188551868403537e-05,11470
devonian,1,1.188551868403537e-05,11470
promise?,1,1.188551868403537e-05,11470
certificate.,1,1.188551868403537e-05,11470
strongly,1,1.188551868403537e-05,11470
friendship?,1,1.188551868403537e-05,11470
shells.,1,1.188551868403537e-05,11470
hollow,1,1.188551868403537e-05,11470
us...,1,1.188551868403537e-05,11470
hearts,1,1.188551868403537e-05,11470
destroying,1,1.188551868403537e-05,11470
greed,1,1.188551868403537e-05,11470
oon,1,1.188551868403537e-05,11470
ah,1,1.188551868403537e-05,11470
"places""!",1,1.188551868403537e-05,11470
"""big",1,1.188551868403537e-05,11470
overpaid.,1,1.188551868403537e-05,11470
twain.,1,1.188551868403537e-05,11470
shania,1,1.188551868403537e-05,11470
ebay!,1,1.188551868403537e-05,11470
slippers),1,1.188551868403537e-05,11470
laaaaaid!,1,1.188551868403537e-05,11470
magnetism...,1,1.188551868403537e-05,11470
intelligence,1,1.188551868403537e-05,11470
professor!,1,1.188551868403537e-05,11470
"tickets,",1,1.188551868403537e-05,11470
notch!,1,1.188551868403537e-05,11470
around?,1,1.188551868403537e-05,11470
chains,1,1.188551868403537e-05,11470
nokululu,1,1.188551868403537e-05,11470
moments),1,1.188551868403537e-05,11470
knots,1,1.188551868403537e-05,11470
loosening,1,1.188551868403537e-05,11470
uhu...,1,1.188551868403537e-05,11470
annoyed),1,1.188551868403537e-05,11470
anthem!,1,1.188551868403537e-05,11470
"""",1,1.188551868403537e-05,11470
glabi!,1,1.188551868403537e-05,11470
glupi,1,1.188551868403537e-05,11470
"stripan,",1,1.188551868403537e-05,11470
"""ipan",1,1.188551868403537e-05,11470
stockholm.,1,1.188551868403537e-05,11470
scalp,1,1.188551868403537e-05,11470
(watching,1,1.188551868403537e-05,11470
ikea...,1,1.188551868403537e-05,11470
name...,1,1.188551868403537e-05,11470
directions,1,1.188551868403537e-05,11470
swedish...,1,1.188551868403537e-05,11470
hole.,1,1.188551868403537e-05,11470
receipt,1,1.188551868403537e-05,11470
"""ja"",",1,1.188551868403537e-05,11470
heavy,1,1.188551868403537e-05,11470
strange,1,1.188551868403537e-05,11470
listening?,1,1.188551868403537e-05,11470
whispering),1,1.188551868403537e-05,11470
era,1,1.188551868403537e-05,11470
equilibrium,1,1.188551868403537e-05,11470
"having,",1,1.188551868403537e-05,11470
punctuated,1,1.188551868403537e-05,11470
friend's,1,1.188551868403537e-05,11470
lashed,1,1.188551868403537e-05,11470
stubborn,1,1.188551868403537e-05,11470
oh...who,1,1.188551868403537e-05,11470
hands).,1,1.188551868403537e-05,11470
taking?,1,1.188551868403537e-05,11470
poll,1,1.188551868403537e-05,11470
incessant,1,1.188551868403537e-05,11470
evening,1,1.188551868403537e-05,11470
garlicky?,1,1.188551868403537e-05,11470
comma,1,1.188551868403537e-05,11470
identified,1,1.188551868403537e-05,11470
ha!,1,1.188551868403537e-05,11470
go...,1,1.188551868403537e-05,11470
outside?,1,1.188551868403537e-05,11470
garlic-peelers,1,1.188551868403537e-05,11470
restaurant),1,1.188551868403537e-05,11470
bothering,1,1.188551868403537e-05,11470
overuse,1,1.188551868403537e-05,11470
you..,1,1.188551868403537e-05,11470
...will,1,1.188551868403537e-05,11470
'javu',1,1.188551868403537e-05,11470
you..the,1,1.188551868403537e-05,11470
'javu'..will,1,1.188551868403537e-05,11470
martini?,1,1.188551868403537e-05,11470
ridiculously,1,1.188551868403537e-05,11470
over-p...,1,1.188551868403537e-05,11470
"(smiling,",1,1.188551868403537e-05,11470
tour!,1,1.188551868403537e-05,11470
brains!,1,1.188551868403537e-05,11470
phd.,1,1.188551868403537e-05,11470
slum,1,1.188551868403537e-05,11470
charlie!,1,1.188551868403537e-05,11470
paper?,1,1.188551868403537e-05,11470
prizes,1,1.188551868403537e-05,11470
tusks),1,1.188551868403537e-05,11470
mammoth's,1,1.188551868403537e-05,11470
straws,1,1.188551868403537e-05,11470
laughing),1,1.188551868403537e-05,11470
worse?,1,1.188551868403537e-05,11470
museum,1,1.188551868403537e-05,11470
works!,1,1.188551868403537e-05,11470
memorized,1,1.188551868403537e-05,11470
arthopods?,1,1.188551868403537e-05,11470
segmented,1,1.188551868403537e-05,11470
variegation,1,1.188551868403537e-05,11470
species',1,1.188551868403537e-05,11470
theory,1,1.188551868403537e-05,11470
ranion's,1,1.188551868403537e-05,11470
"paleonthologist,",1,1.188551868403537e-05,11470
broads,1,1.188551868403537e-05,11470
"vote,",1,1.188551868403537e-05,11470
"drive,",1,1.188551868403537e-05,11470
chances?,1,1.188551868403537e-05,11470
buzzed,1,1.188551868403537e-05,11470
"whew,",1,1.188551868403537e-05,11470
stage.,1,1.188551868403537e-05,11470
"dates,",1,1.188551868403537e-05,11470
bug,1,1.188551868403537e-05,11470
"dating,",1,1.188551868403537e-05,11470
other;,1,1.188551868403537e-05,11470
"mon',",1,1.188551868403537e-05,11470
?,1,1.188551868403537e-05,11470
anyoneanyway.,1,1.188551868403537e-05,11470
spotlight,1,1.188551868403537e-05,11470
"tummy""",1,1.188551868403537e-05,11470
"yummy,",1,1.188551868403537e-05,11470
"""yummy",1,1.188551868403537e-05,11470
cooking.,1,1.188551868403537e-05,11470
hi...oh,1,1.188551868403537e-05,11470
"world...!""",1,1.188551868403537e-05,11470
champions,1,1.188551868403537e-05,11470
"losers,",1,1.188551868403537e-05,11470
"co-worker,",1,1.188551868403537e-05,11470
five-month,1,1.188551868403537e-05,11470
paper.,1,1.188551868403537e-05,11470
wrapping,1,1.188551868403537e-05,11470
ironing,1,1.188551868403537e-05,11470
drinking...,1,1.188551868403537e-05,11470
thurman.,1,1.188551868403537e-05,11470
support,1,1.188551868403537e-05,11470
singer?,1,1.188551868403537e-05,11470
"""plan-laugh.""",1,1.188551868403537e-05,11470
maniacal,1,1.188551868403537e-05,11470
follows.),1,1.188551868403537e-05,11470
plan-laugh.,1,1.188551868403537e-05,11470
(enthusiastic),1,1.188551868403537e-05,11470
most!,1,1.188551868403537e-05,11470
"most,",1,1.188551868403537e-05,11470
(defending),1,1.188551868403537e-05,11470
indignantly),1,1.188551868403537e-05,11470
"gosh,",1,1.188551868403537e-05,11470
(inquisitive),1,1.188551868403537e-05,11470
mexico!,1,1.188551868403537e-05,11470
run!,1,1.188551868403537e-05,11470
mad.,1,1.188551868403537e-05,11470
"they,",1,1.188551868403537e-05,11470
noises.,1,1.188551868403537e-05,11470
excited;,1,1.188551868403537e-05,11470
phoebes.,1,1.188551868403537e-05,11470
mexico.,1,1.188551868403537e-05,11470
sunny,1,1.188551868403537e-05,11470
anyone's,1,1.188551868403537e-05,11470
cigarette?,1,1.188551868403537e-05,11470
stoned.,1,1.188551868403537e-05,11470
"""plan-laugh."")",1,1.188551868403537e-05,11470
date's,1,1.188551868403537e-05,11470
"lie,",1,1.188551868403537e-05,11470
stuff...?,1,1.188551868403537e-05,11470
teacher?,1,1.188551868403537e-05,11470
scared?,1,1.188551868403537e-05,11470
booed,1,1.188551868403537e-05,11470
attention),1,1.188551868403537e-05,11470
outand,1,1.188551868403537e-05,11470
window!,1,1.188551868403537e-05,11470
careful!,1,1.188551868403537e-05,11470
suzie?,1,1.188551868403537e-05,11470
peeing!,1,1.188551868403537e-05,11470
(sitting),1,1.188551868403537e-05,11470
sink),1,1.188551868403537e-05,11470
cabinet,1,1.188551868403537e-05,11470
robert!,1,1.188551868403537e-05,11470
looking),1,1.188551868403537e-05,11470
bob?,1,1.188551868403537e-05,11470
"bob,",1,1.188551868403537e-05,11470
owl.,1,1.188551868403537e-05,11470
wisecracking,1,1.188551868403537e-05,11470
possom,1,1.188551868403537e-05,11470
friendly,1,1.188551868403537e-05,11470
capture,1,1.188551868403537e-05,11470
bob??,1,1.188551868403537e-05,11470
mikey,1,1.188551868403537e-05,11470
(overemphasizing),1,1.188551868403537e-05,11470
crackers.,1,1.188551868403537e-05,11470
those?,1,1.188551868403537e-05,11470
mmmmmm!,1,1.188551868403537e-05,11470
santa.,1,1.188551868403537e-05,11470
visitor,1,1.188551868403537e-05,11470
occasional,1,1.188551868403537e-05,11470
rats!,1,1.188551868403537e-05,11470
afford,1,1.188551868403537e-05,11470
formula,1,1.188551868403537e-05,11470
favorites.,1,1.188551868403537e-05,11470
flipped,1,1.188551868403537e-05,11470
adorable,1,1.188551868403537e-05,11470
sings.,1,1.188551868403537e-05,11470
uma,1,1.188551868403537e-05,11470
cubicle.,1,1.188551868403537e-05,11470
knuckles,1,1.188551868403537e-05,11470
process!,1,1.188551868403537e-05,11470
depends.,1,1.188551868403537e-05,11470
jacket),1,1.188551868403537e-05,11470
(likes,1,1.188551868403537e-05,11470
"memories,",1,1.188551868403537e-05,11470
thins.,1,1.188551868403537e-05,11470
mate?,1,1.188551868403537e-05,11470
wheat,1,1.188551868403537e-05,11470
reduced,1,1.188551868403537e-05,11470
"children,",1,1.188551868403537e-05,11470
"families,",1,1.188551868403537e-05,11470
fingers),1,1.188551868403537e-05,11470
cube.,1,1.188551868403537e-05,11470
rats.,1,1.188551868403537e-05,11470
sister!,1,1.188551868403537e-05,11470
wh,1,1.188551868403537e-05,11470
box),1,1.188551868403537e-05,11470
sisters.,1,1.188551868403537e-05,11470
bells.,1,1.188551868403537e-05,11470
lowell,1,1.188551868403537e-05,11470
bing!,1,1.188551868403537e-05,11470
"socks!""",1,1.188551868403537e-05,11470
whew!,1,1.188551868403537e-05,11470
ocean.,1,1.188551868403537e-05,11470
blonde,1,1.188551868403537e-05,11470
bad?,1,1.188551868403537e-05,11470
roomy.,1,1.188551868403537e-05,11470
becuase,1,1.188551868403537e-05,11470
patterns!!!!!,1,1.188551868403537e-05,11470
bolts,1,1.188551868403537e-05,11470
begin,1,1.188551868403537e-05,11470
nervously.,1,1.188551868403537e-05,11470
little...and,1,1.188551868403537e-05,11470
offers,1,1.188551868403537e-05,11470
patterns.,1,1.188551868403537e-05,11470
roomy!,1,1.188551868403537e-05,11470
soccer,1,1.188551868403537e-05,11470
junior..,1,1.188551868403537e-05,11470
sophie,1,1.188551868403537e-05,11470
know..near,1,1.188551868403537e-05,11470
connecticut...you,1,1.188551868403537e-05,11470
classy,1,1.188551868403537e-05,11470
highlights,1,1.188551868403537e-05,11470
y'know..i,1,1.188551868403537e-05,11470
huh...we're,1,1.188551868403537e-05,11470
"anymore!""",1,1.188551868403537e-05,11470
"seat!""",1,1.188551868403537e-05,11470
coz,1,1.188551868403537e-05,11470
mister!,1,1.188551868403537e-05,11470
no...i,1,1.188551868403537e-05,11470
"ecclectic,",1,1.188551868403537e-05,11470
hyphen,1,1.188551868403537e-05,11470
(disbelievingly),1,1.188551868403537e-05,11470
(tucks,1,1.188551868403537e-05,11470
simpler,1,1.188551868403537e-05,11470
closet,1,1.188551868403537e-05,11470
cellphone,1,1.188551868403537e-05,11470
obsolete,1,1.188551868403537e-05,11470
"huge,",1,1.188551868403537e-05,11470
harm,1,1.188551868403537e-05,11470
failed.,1,1.188551868403537e-05,11470
unless...,1,1.188551868403537e-05,11470
mocking,1,1.188551868403537e-05,11470
"won't,",1,1.188551868403537e-05,11470
cruel,1,1.188551868403537e-05,11470
aarrgghh!!,1,1.188551868403537e-05,11470
wiggle,1,1.188551868403537e-05,11470
erm...,1,1.188551868403537e-05,11470
boxy...,1,1.188551868403537e-05,11470
helpful!,1,1.188551868403537e-05,11470
cooler.,1,1.188551868403537e-05,11470
helped.,1,1.188551868403537e-05,11470
divorce-o?,1,1.188551868403537e-05,11470
seriously?,1,1.188551868403537e-05,11470
stinks!,1,1.188551868403537e-05,11470
"""put",1,1.188551868403537e-05,11470
embrace,1,1.188551868403537e-05,11470
streets.,1,1.188551868403537e-05,11470
"yeah!""",1,1.188551868403537e-05,11470
year-old,1,1.188551868403537e-05,11470
fourteen,1,1.188551868403537e-05,11470
confession,1,1.188551868403537e-05,11470
(spotting,1,1.188551868403537e-05,11470
said-,1,1.188551868403537e-05,11470
backpack,1,1.188551868403537e-05,11470
sticker,1,1.188551868403537e-05,11470
raisin,1,1.188551868403537e-05,11470
comic,1,1.188551868403537e-05,11470
pre-teen,1,1.188551868403537e-05,11470
weapon,1,1.188551868403537e-05,11470
pipe,1,1.188551868403537e-05,11470
comics.,1,1.188551868403537e-05,11470
marc's,1,1.188551868403537e-05,11470
st.,1,1.188551868403537e-05,11470
oatmeal,1,1.188551868403537e-05,11470
carl-,1,1.188551868403537e-05,11470
stabby,1,1.188551868403537e-05,11470
(worried),1,1.188551868403537e-05,11470
dealer!,1,1.188551868403537e-05,11470
dealer,1,1.188551868403537e-05,11470
pony,1,1.188551868403537e-05,11470
catching,1,1.188551868403537e-05,11470
ouh,1,1.188551868403537e-05,11470
"long,",1,1.188551868403537e-05,11470
was.,1,1.188551868403537e-05,11470
"(interrupting,",1,1.188551868403537e-05,11470
year),1,1.188551868403537e-05,11470
suity-man?,1,1.188551868403537e-05,11470
"""hell",1,1.188551868403537e-05,11470
hannigan...you,1,1.188551868403537e-05,11470
top.,1,1.188551868403537e-05,11470
tube,1,1.188551868403537e-05,11470
ok...i'll,1,1.188551868403537e-05,11470
ou...,1,1.188551868403537e-05,11470
oh...you,1,1.188551868403537e-05,11470
why??,1,1.188551868403537e-05,11470
"boy"".",1,1.188551868403537e-05,11470
vaseline,1,1.188551868403537e-05,11470
"boy""",1,1.188551868403537e-05,11470
astonishment),1,1.188551868403537e-05,11470
"""gimme",1,1.188551868403537e-05,11470
smoke.,1,1.188551868403537e-05,11470
exciting.,1,1.188551868403537e-05,11470
brian's,1,1.188551868403537e-05,11470
lowers,1,1.188551868403537e-05,11470
humiliating,1,1.188551868403537e-05,11470
connections,1,1.188551868403537e-05,11470
"outsider,",1,1.188551868403537e-05,11470
understand),1,1.188551868403537e-05,11470
neat.,1,1.188551868403537e-05,11470
(apologetic),1,1.188551868403537e-05,11470
"punk!""",1,1.188551868403537e-05,11470
tidying.,1,1.188551868403537e-05,11470
four.),1,1.188551868403537e-05,11470
photographer.,1,1.188551868403537e-05,11470
cha,1,1.188551868403537e-05,11470
hell-hell-hell.,1,1.188551868403537e-05,11470
diplomat,1,1.188551868403537e-05,11470
"strike,",1,1.188551868403537e-05,11470
peace.,1,1.188551868403537e-05,11470
type.,1,1.188551868403537e-05,11470
ick-neck-tree-anis.....,1,1.188551868403537e-05,11470
g,1,1.188551868403537e-05,11470
"dashing,",1,1.188551868403537e-05,11470
"sophisticated,",1,1.188551868403537e-05,11470
dontcant,1,1.188551868403537e-05,11470
"english,",1,1.188551868403537e-05,11470
"translator,",1,1.188551868403537e-05,11470
whore!,1,1.188551868403537e-05,11470
mean-i,1,1.188551868403537e-05,11470
sadder.,1,1.188551868403537e-05,11470
tequila.,1,1.188551868403537e-05,11470
hunger,1,1.188551868403537e-05,11470
translates,1,1.188551868403537e-05,11470
babies?,1,1.188551868403537e-05,11470
"end,",1,1.188551868403537e-05,11470
labour.,1,1.188551868403537e-05,11470
false,1,1.188551868403537e-05,11470
right;,1,1.188551868403537e-05,11470
no-no-no-no!!,1,1.188551868403537e-05,11470
hell.,1,1.188551868403537e-05,11470
scrunchy?,1,1.188551868403537e-05,11470
proceed,1,1.188551868403537e-05,11470
youre-youre,1,1.188551868403537e-05,11470
had?,1,1.188551868403537e-05,11470
"i...,",1,1.188551868403537e-05,11470
jingle?,1,1.188551868403537e-05,11470
thethat,1,1.188551868403537e-05,11470
espresso.),1,1.188551868403537e-05,11470
downs,1,1.188551868403537e-05,11470
millionaire,1,1.188551868403537e-05,11470
exposed.,1,1.188551868403537e-05,11470
itsuck!,1,1.188551868403537e-05,11470
magician,1,1.188551868403537e-05,11470
wound,1,1.188551868403537e-05,11470
"high-powered,",1,1.188551868403537e-05,11470
(rhythmically),1,1.188551868403537e-05,11470
upside,1,1.188551868403537e-05,11470
choose.,1,1.188551868403537e-05,11470
break-up.,1,1.188551868403537e-05,11470
planet,1,1.188551868403537e-05,11470
poopy,1,1.188551868403537e-05,11470
partners.,1,1.188551868403537e-05,11470
life-lifes,1,1.188551868403537e-05,11470
lessons,1,1.188551868403537e-05,11470
hopefully,1,1.188551868403537e-05,11470
song?,1,1.188551868403537e-05,11470
screwed,1,1.188551868403537e-05,11470
contraction.,1,1.188551868403537e-05,11470
steps,1,1.188551868403537e-05,11470
lives.,1,1.188551868403537e-05,11470
funk,1,1.188551868403537e-05,11470
dress)!,1,1.188551868403537e-05,11470
fascinated,1,1.188551868403537e-05,11470
kicking.,1,1.188551868403537e-05,11470
babies),1,1.188551868403537e-05,11470
gali,1,1.188551868403537e-05,11470
causeoh!,1,1.188551868403537e-05,11470
"decaf,",1,1.188551868403537e-05,11470
times.,1,1.188551868403537e-05,11470
gali.,1,1.188551868403537e-05,11470
talky,1,1.188551868403537e-05,11470
bladder!,1,1.188551868403537e-05,11470
da,1,1.188551868403537e-05,11470
spoon,1,1.188551868403537e-05,11470
"noise,",1,1.188551868403537e-05,11470
suit.,1,1.188551868403537e-05,11470
peed,1,1.188551868403537e-05,11470
tenth,1,1.188551868403537e-05,11470
lobster.,1,1.188551868403537e-05,11470
trimester!,1,1.188551868403537e-05,11470
"menu,",1,1.188551868403537e-05,11470
(behind,1,1.188551868403537e-05,11470
jealous,1,1.188551868403537e-05,11470
menu),1,1.188551868403537e-05,11470
mischa,1,1.188551868403537e-05,11470
scared.),1,1.188551868403537e-05,11470
banging,1,1.188551868403537e-05,11470
tony.,1,1.188551868403537e-05,11470
attack,1,1.188551868403537e-05,11470
sigh,1,1.188551868403537e-05,11470
moments,1,1.188551868403537e-05,11470
(sips,1,1.188551868403537e-05,11470
globe),1,1.188551868403537e-05,11470
germans,1,1.188551868403537e-05,11470
"alrighty,",1,1.188551868403537e-05,11470
translator,1,1.188551868403537e-05,11470
translators,1,1.188551868403537e-05,11470
spackel,1,1.188551868403537e-05,11470
its-it,1,1.188551868403537e-05,11470
"yknowno-no,",1,1.188551868403537e-05,11470
"flinch,",1,1.188551868403537e-05,11470
(laughing,1,1.188551868403537e-05,11470
"hormones,",1,1.188551868403537e-05,11470
harry!,1,1.188551868403537e-05,11470
edgy,1,1.188551868403537e-05,11470
tad,1,1.188551868403537e-05,11470
iyknow,1,1.188551868403537e-05,11470
apologise,1,1.188551868403537e-05,11470
present?!,1,1.188551868403537e-05,11470
months?!,1,1.188551868403537e-05,11470
tilt,1,1.188551868403537e-05,11470
"(suddenly,",1,1.188551868403537e-05,11470
"(really,",1,1.188551868403537e-05,11470
icky.,1,1.188551868403537e-05,11470
saddest,1,1.188551868403537e-05,11470
emptier,1,1.188551868403537e-05,11470
"lay-up,",1,1.188551868403537e-05,11470
(they're,1,1.188551868403537e-05,11470
sorts,1,1.188551868403537e-05,11470
jock,1,1.188551868403537e-05,11470
burger.,1,1.188551868403537e-05,11470
monica-,1,1.188551868403537e-05,11470
robert.,1,1.188551868403537e-05,11470
robert),1,1.188551868403537e-05,11470
based,1,1.188551868403537e-05,11470
cheek).,1,1.188551868403537e-05,11470
women's,1,1.188551868403537e-05,11470
kissed.,1,1.188551868403537e-05,11470
foul,1,1.188551868403537e-05,11470
...based,1,1.188551868403537e-05,11470
"shot,",1,1.188551868403537e-05,11470
twenty-three,1,1.188551868403537e-05,11470
geller's,1,1.188551868403537e-05,11470
dainty.,1,1.188551868403537e-05,11470
quarter?,1,1.188551868403537e-05,11470
maid.,1,1.188551868403537e-05,11470
(dials,1,1.188551868403537e-05,11470
saying?!,1,1.188551868403537e-05,11470
parents',1,1.188551868403537e-05,11470
this..umm..emily's,1,1.188551868403537e-05,11470
"i-rachel,",1,1.188551868403537e-05,11470
"didn't,",1,1.188551868403537e-05,11470
"swims,",1,1.188551868403537e-05,11470
guys',1,1.188551868403537e-05,11470
dense,1,1.188551868403537e-05,11470
"ooh-ahh,",1,1.188551868403537e-05,11470
still.',1,1.188551868403537e-05,11470
"empty,",1,1.188551868403537e-05,11470
"right!""",1,1.188551868403537e-05,11470
"""well,",1,1.188551868403537e-05,11470
park?,1,1.188551868403537e-05,11470
vase!,1,1.188551868403537e-05,11470
wrapping?,1,1.188551868403537e-05,11470
central(not,1,1.188551868403537e-05,11470
trip?!,1,1.188551868403537e-05,11470
vase.,1,1.188551868403537e-05,11470
bums,1,1.188551868403537e-05,11470
"blades,",1,1.188551868403537e-05,11470
watch.),1,1.188551868403537e-05,11470
marker,1,1.188551868403537e-05,11470
pictures),1,1.188551868403537e-05,11470
poetry?,1,1.188551868403537e-05,11470
play!,1,1.188551868403537e-05,11470
"-but,",1,1.188551868403537e-05,11470
emily?,1,1.188551868403537e-05,11470
hati,1,1.188551868403537e-05,11470
ha-ha-ha.,1,1.188551868403537e-05,11470
blades),1,1.188551868403537e-05,11470
"jogs,",1,1.188551868403537e-05,11470
"""finding-his-flaws""",1,1.188551868403537e-05,11470
robert?,1,1.188551868403537e-05,11470
pheebs,1,1.188551868403537e-05,11470
grieve.,1,1.188551868403537e-05,11470
twirly.,1,1.188551868403537e-05,11470
bummer.,1,1.188551868403537e-05,11470
exclamation,1,1.188551868403537e-05,11470
betray,1,1.188551868403537e-05,11470
become,1,1.188551868403537e-05,11470
"unyielding,",1,1.188551868403537e-05,11470
penetrate,1,1.188551868403537e-05,11470
icy,1,1.188551868403537e-05,11470
exterior.,1,1.188551868403537e-05,11470
"tissue,",1,1.188551868403537e-05,11470
beeper,1,1.188551868403537e-05,11470
"pot,",1,1.188551868403537e-05,11470
abandoned,1,1.188551868403537e-05,11470
not-not,1,1.188551868403537e-05,11470
this..umm..emilys,1,1.188551868403537e-05,11470
oven),1,1.188551868403537e-05,11470
twentieth,1,1.188551868403537e-05,11470
match.,1,1.188551868403537e-05,11470
leslie!,1,1.188551868403537e-05,11470
barge,1,1.188551868403537e-05,11470
doy!,1,1.188551868403537e-05,11470
barge!,1,1.188551868403537e-05,11470
clothes),1,1.188551868403537e-05,11470
"irachel,",1,1.188551868403537e-05,11470
jingles.,1,1.188551868403537e-05,11470
songs.,1,1.188551868403537e-05,11470
'hi!',1,1.188551868403537e-05,11470
"gay.""",1,1.188551868403537e-05,11470
the-that,1,1.188551868403537e-05,11470
drives,1,1.188551868403537e-05,11470
laughing?!,1,1.188551868403537e-05,11470
pops,1,1.188551868403537e-05,11470
flaw!,1,1.188551868403537e-05,11470
umm...,1,1.188551868403537e-05,11470
picture...,1,1.188551868403537e-05,11470
it's-uck!,1,1.188551868403537e-05,11470
guys!!,1,1.188551868403537e-05,11470
freud!,1,1.188551868403537e-05,11470
broom,1,1.188551868403537e-05,11470
married...,1,1.188551868403537e-05,11470
meaning,1,1.188551868403537e-05,11470
don't-can't,1,1.188551868403537e-05,11470
"freud,",1,1.188551868403537e-05,11470
figured....,1,1.188551868403537e-05,11470
roberts,1,1.188551868403537e-05,11470
chaotic,1,1.188551868403537e-05,11470
robert...,1,1.188551868403537e-05,11470
i-i-i-i-i,1,1.188551868403537e-05,11470
oh-ho,1,1.188551868403537e-05,11470
rhyming,1,1.188551868403537e-05,11470
(gesturing),1,1.188551868403537e-05,11470
hidden,1,1.188551868403537e-05,11470
invitation,1,1.188551868403537e-05,11470
right-,1,1.188551868403537e-05,11470
accidentally,1,1.188551868403537e-05,11470
highness.,1,1.188551868403537e-05,11470
happy....,1,1.188551868403537e-05,11470
xerox,1,1.188551868403537e-05,11470
efficiently,1,1.188551868403537e-05,11470
knife?,1,1.188551868403537e-05,11470
coffee!,1,1.188551868403537e-05,11470
knife,1,1.188551868403537e-05,11470
asked.,1,1.188551868403537e-05,11470
case),1,1.188551868403537e-05,11470
skedaddle.,1,1.188551868403537e-05,11470
"trading,",1,1.188551868403537e-05,11470
insider,1,1.188551868403537e-05,11470
fertile,1,1.188551868403537e-05,11470
pharmaceutical,1,1.188551868403537e-05,11470
college,1,1.188551868403537e-05,11470
imitating,1,1.188551868403537e-05,11470
college?,1,1.188551868403537e-05,11470
college!,1,1.188551868403537e-05,11470
floor..,1,1.188551868403537e-05,11470
"expense,",1,1.188551868403537e-05,11470
theater,1,1.188551868403537e-05,11470
"nice?""",1,1.188551868403537e-05,11470
"dealie,",1,1.188551868403537e-05,11470
"row,",1,1.188551868403537e-05,11470
quitting,1,1.188551868403537e-05,11470
saturn,1,1.188551868403537e-05,11470
ooh-ooh!,1,1.188551868403537e-05,11470
log,1,1.188551868403537e-05,11470
yelling,1,1.188551868403537e-05,11470
exxon.,1,1.188551868403537e-05,11470
like-like,1,1.188551868403537e-05,11470
"confident,",1,1.188551868403537e-05,11470
wax.,1,1.188551868403537e-05,11470
again!',1,1.188551868403537e-05,11470
cougar.,1,1.188551868403537e-05,11470
hour!,1,1.188551868403537e-05,11470
sing.),1,1.188551868403537e-05,11470
self-involved.,1,1.188551868403537e-05,11470
drum.,1,1.188551868403537e-05,11470
imy,1,1.188551868403537e-05,11470
people',1,1.188551868403537e-05,11470
schedule,1,1.188551868403537e-05,11470
"relaxi-taxi,",1,1.188551868403537e-05,11470
unreasonable!,1,1.188551868403537e-05,11470
not!!!!,1,1.188551868403537e-05,11470
60,1,1.188551868403537e-05,11470
taxi,1,1.188551868403537e-05,11470
"minutes,",1,1.188551868403537e-05,11470
bolt,1,1.188551868403537e-05,11470
"van,",1,1.188551868403537e-05,11470
combine,1,1.188551868403537e-05,11470
"transportation,",1,1.188551868403537e-05,11470
pizza-,1,1.188551868403537e-05,11470
gum?,1,1.188551868403537e-05,11470
walkin,1,1.188551868403537e-05,11470
choke,1,1.188551868403537e-05,11470
biggest.,1,1.188551868403537e-05,11470
nauseous.,1,1.188551868403537e-05,11470
cab.),1,1.188551868403537e-05,11470
soy-burger,1,1.188551868403537e-05,11470
tricking,1,1.188551868403537e-05,11470
afternoon,1,1.188551868403537e-05,11470
no-,1,1.188551868403537e-05,11470
locking,1,1.188551868403537e-05,11470
rubbing),1,1.188551868403537e-05,11470
(angered,1,1.188551868403537e-05,11470
bologna!,1,1.188551868403537e-05,11470
keys...are,1,1.188551868403537e-05,11470
grimaces.),1,1.188551868403537e-05,11470
tummy.,1,1.188551868403537e-05,11470
"shrugs,",1,1.188551868403537e-05,11470
cake!,1,1.188551868403537e-05,11470
cakeooh!,1,1.188551868403537e-05,11470
"nevermind,",1,1.188551868403537e-05,11470
(finishing,1,1.188551868403537e-05,11470
nauseous!,1,1.188551868403537e-05,11470
removing,1,1.188551868403537e-05,11470
working.),1,1.188551868403537e-05,11470
(suddenly,1,1.188551868403537e-05,11470
sputters,1,1.188551868403537e-05,11470
worked-,1,1.188551868403537e-05,11470
yeah-,1,1.188551868403537e-05,11470
sweat.,1,1.188551868403537e-05,11470
"skiing,",1,1.188551868403537e-05,11470
"hm-mm,",1,1.188551868403537e-05,11470
cabin.,1,1.188551868403537e-05,11470
"card,",1,1.188551868403537e-05,11470
ob-gyn,1,1.188551868403537e-05,11470
"stay,",1,1.188551868403537e-05,11470
my.,1,1.188551868403537e-05,11470
skiing,1,1.188551868403537e-05,11470
wait..,1,1.188551868403537e-05,11470
lugging,1,1.188551868403537e-05,11470
"'ha,",1,1.188551868403537e-05,11470
beef.,1,1.188551868403537e-05,11470
corn,1,1.188551868403537e-05,11470
pastrami.,1,1.188551868403537e-05,11470
binoculars.),1,1.188551868403537e-05,11470
cows.,1,1.188551868403537e-05,11470
meals,1,1.188551868403537e-05,11470
"months,",1,1.188551868403537e-05,11470
cost?,1,1.188551868403537e-05,11470
totally!,1,1.188551868403537e-05,11470
murder.,1,1.188551868403537e-05,11470
blooded,1,1.188551868403537e-05,11470
"murder,",1,1.188551868403537e-05,11470
"lift,",1,1.188551868403537e-05,11470
salami?,1,1.188551868403537e-05,11470
am'.,1,1.188551868403537e-05,11470
organic.,1,1.188551868403537e-05,11470
"""the.""",1,1.188551868403537e-05,11470
wax!,1,1.188551868403537e-05,11470
tab,1,1.188551868403537e-05,11470
olympics.,1,1.188551868403537e-05,11470
instructions),1,1.188551868403537e-05,11470
applying,1,1.188551868403537e-05,11470
tied,1,1.188551868403537e-05,11470
yarn,1,1.188551868403537e-05,11470
"scarf,",1,1.188551868403537e-05,11470
scarfs,1,1.188551868403537e-05,11470
"contest,",1,1.188551868403537e-05,11470
potato.,1,1.188551868403537e-05,11470
"idea,",1,1.188551868403537e-05,11470
grasp,1,1.188551868403537e-05,11470
(opening,1,1.188551868403537e-05,11470
loser.,1,1.188551868403537e-05,11470
motion.,1,1.188551868403537e-05,11470
deck.),1,1.188551868403537e-05,11470
fans,1,1.188551868403537e-05,11470
(shields,1,1.188551868403537e-05,11470
can?!,1,1.188551868403537e-05,11470
deck.,1,1.188551868403537e-05,11470
deck,1,1.188551868403537e-05,11470
cards!,1,1.188551868403537e-05,11470
leafy.,1,1.188551868403537e-05,11470
"leafy,",1,1.188551868403537e-05,11470
"answers,",1,1.188551868403537e-05,11470
fast;,1,1.188551868403537e-05,11470
already?!,1,1.188551868403537e-05,11470
9:15,1,1.188551868403537e-05,11470
cheater!,1,1.188551868403537e-05,11470
guysll,1,1.188551868403537e-05,11470
plate!,1,1.188551868403537e-05,11470
"$60,000",1,1.188551868403537e-05,11470
costs,1,1.188551868403537e-05,11470
what-whats,1,1.188551868403537e-05,11470
bride!,1,1.188551868403537e-05,11470
plate.,1,1.188551868403537e-05,11470
mopping,1,1.188551868403537e-05,11470
luck?,1,1.188551868403537e-05,11470
maybe.,1,1.188551868403537e-05,11470
ceiling?,1,1.188551868403537e-05,11470
"late.""",1,1.188551868403537e-05,11470
waxine!!,1,1.188551868403537e-05,11470
hurley.,1,1.188551868403537e-05,11470
"called,",1,1.188551868403537e-05,11470
mailman,1,1.188551868403537e-05,11470
rent,1,1.188551868403537e-05,11470
real!,1,1.188551868403537e-05,11470
position),1,1.188551868403537e-05,11470
mail.,1,1.188551868403537e-05,11470
(catching,1,1.188551868403537e-05,11470
now!!,1,1.188551868403537e-05,11470
fabutec?,1,1.188551868403537e-05,11470
seen.,1,1.188551868403537e-05,11470
points.,1,1.188551868403537e-05,11470
points!,1,1.188551868403537e-05,11470
trees?,1,1.188551868403537e-05,11470
sycophant,1,1.188551868403537e-05,11470
drum,1,1.188551868403537e-05,11470
wouldnt.,1,1.188551868403537e-05,11470
92,1,1.188551868403537e-05,11470
whe-where,1,1.188551868403537e-05,11470
paranoid,1,1.188551868403537e-05,11470
fingernails,1,1.188551868403537e-05,11470
"hit,",1,1.188551868403537e-05,11470
94,1,1.188551868403537e-05,11470
"trusting,",1,1.188551868403537e-05,11470
92-93,1,1.188551868403537e-05,11470
"means,",1,1.188551868403537e-05,11470
sycophant.,1,1.188551868403537e-05,11470
phoebeball!,1,1.188551868403537e-05,11470
"jealous,",1,1.188551868403537e-05,11470
"untrusting,",1,1.188551868403537e-05,11470
this-this-this,1,1.188551868403537e-05,11470
yesterday.,1,1.188551868403537e-05,11470
messed,1,1.188551868403537e-05,11470
9:00,1,1.188551868403537e-05,11470
"rehack,",1,1.188551868403537e-05,11470
chanoey?,1,1.188551868403537e-05,11470
compromise,1,1.188551868403537e-05,11470
hulk.,1,1.188551868403537e-05,11470
dontmaybe,1,1.188551868403537e-05,11470
roll.,1,1.188551868403537e-05,11470
"factyes,",1,1.188551868403537e-05,11470
"im-im,",1,1.188551868403537e-05,11470
yayohyay!,1,1.188551868403537e-05,11470
"nameoh,",1,1.188551868403537e-05,11470
pain-free?,1,1.188551868403537e-05,11470
"oohoh,",1,1.188551868403537e-05,11470
bet?,1,1.188551868403537e-05,11470
satin,1,1.188551868403537e-05,11470
boy!,1,1.188551868403537e-05,11470
yknowyoure,1,1.188551868403537e-05,11470
"the-the-the-the,",1,1.188551868403537e-05,11470
nighties,1,1.188551868403537e-05,11470
"(finally,",1,1.188551868403537e-05,11470
subway,1,1.188551868403537e-05,11470
nice.),1,1.188551868403537e-05,11470
(removing,1,1.188551868403537e-05,11470
strips),1,1.188551868403537e-05,11470
ow-ow-ow-ow!,1,1.188551868403537e-05,11470
ow!!!,1,1.188551868403537e-05,11470
nuh-uh!,1,1.188551868403537e-05,11470
comfortable!,1,1.188551868403537e-05,11470
em?,1,1.188551868403537e-05,11470
experience.,1,1.188551868403537e-05,11470
wax,1,1.188551868403537e-05,11470
'we,1,1.188551868403537e-05,11470
alice!,1,1.188551868403537e-05,11470
pack.,1,1.188551868403537e-05,11470
inside.,1,1.188551868403537e-05,11470
bird's,1,1.188551868403537e-05,11470
"scary,",1,1.188551868403537e-05,11470
represents,1,1.188551868403537e-05,11470
england.,1,1.188551868403537e-05,11470
mores,1,1.188551868403537e-05,11470
broken!,1,1.188551868403537e-05,11470
heathcliff,1,1.188551868403537e-05,11470
cathy,1,1.188551868403537e-05,11470
tragic,1,1.188551868403537e-05,11470
first!!,1,1.188551868403537e-05,11470
stronger,1,1.188551868403537e-05,11470
dairy....,1,1.188551868403537e-05,11470
"i'll,",1,1.188551868403537e-05,11470
big.,1,1.188551868403537e-05,11470
heathcliff's,1,1.188551868403537e-05,11470
sour.,1,1.188551868403537e-05,11470
(writes,1,1.188551868403537e-05,11470
"power,",1,1.188551868403537e-05,11470
stick.,1,1.188551868403537e-05,11470
a-live!!!,1,1.188551868403537e-05,11470
"okay-shhh,",1,1.188551868403537e-05,11470
"okayooh,",1,1.188551868403537e-05,11470
exam.,1,1.188551868403537e-05,11470
love....,1,1.188551868403537e-05,11470
painful,1,1.188551868403537e-05,11470
windshields,1,1.188551868403537e-05,11470
wildness,1,1.188551868403537e-05,11470
character.,1,1.188551868403537e-05,11470
lamaze,1,1.188551868403537e-05,11470
eyre,1,1.188551868403537e-05,11470
on...i,1,1.188551868403537e-05,11470
(excitedly),1,1.188551868403537e-05,11470
donations.,1,1.188551868403537e-05,11470
collection,1,1.188551868403537e-05,11470
christmastime.,1,1.188551868403537e-05,11470
um......,1,1.188551868403537e-05,11470
cry,1,1.188551868403537e-05,11470
cleaning,1,1.188551868403537e-05,11470
learn.,1,1.188551868403537e-05,11470
snapped!,1,1.188551868403537e-05,11470
robocop.,1,1.188551868403537e-05,11470
comparing,1,1.188551868403537e-05,11470
symbolism.,1,1.188551868403537e-05,11470
insights.,1,1.188551868403537e-05,11470
discussing,1,1.188551868403537e-05,11470
cyborg.,1,1.188551868403537e-05,11470
"eyre,",1,1.188551868403537e-05,11470
(rushing,1,1.188551868403537e-05,11470
either?!,1,1.188551868403537e-05,11470
book?!,1,1.188551868403537e-05,11470
repeating,1,1.188551868403537e-05,11470
venture,1,1.188551868403537e-05,11470
answers.,1,1.188551868403537e-05,11470
answer!,1,1.188551868403537e-05,11470
"intellectual,",1,1.188551868403537e-05,11470
session,1,1.188551868403537e-05,11470
spread,1,1.188551868403537e-05,11470
woo-yay!!,1,1.188551868403537e-05,11470
"himself,",1,1.188551868403537e-05,11470
frozen),1,1.188551868403537e-05,11470
exciting,1,1.188551868403537e-05,11470
"larry,",1,1.188551868403537e-05,11470
bad.),1,1.188551868403537e-05,11470
aromatherapy.,1,1.188551868403537e-05,11470
swig,1,1.188551868403537e-05,11470
thirsty,1,1.188551868403537e-05,11470
thatthis,1,1.188551868403537e-05,11470
healthy!,1,1.188551868403537e-05,11470
enh.,1,1.188551868403537e-05,11470
game!!,1,1.188551868403537e-05,11470
"authority,",1,1.188551868403537e-05,11470
"ladle.""",1,1.188551868403537e-05,11470
"""see",1,1.188551868403537e-05,11470
violated.,1,1.188551868403537e-05,11470
(awed),1,1.188551868403537e-05,11470
nonstop!,1,1.188551868403537e-05,11470
shiny.,1,1.188551868403537e-05,11470
boys?,1,1.188551868403537e-05,11470
ball.,1,1.188551868403537e-05,11470
did.),1,1.188551868403537e-05,11470
imitates,1,1.188551868403537e-05,11470
"huddle,",1,1.188551868403537e-05,11470
bust,1,1.188551868403537e-05,11470
vendor,1,1.188551868403537e-05,11470
found....,1,1.188551868403537e-05,11470
down).,1,1.188551868403537e-05,11470
literature,1,1.188551868403537e-05,11470
heights.,1,1.188551868403537e-05,11470
wethering,1,1.188551868403537e-05,11470
undies!,1,1.188551868403537e-05,11470
ew-eww!!,1,1.188551868403537e-05,11470
milwaukee.,1,1.188551868403537e-05,11470
port,1,1.188551868403537e-05,11470
"half,",1,1.188551868403537e-05,11470
dwarf,1,1.188551868403537e-05,11470
cutest,1,1.188551868403537e-05,11470
fat.,1,1.188551868403537e-05,11470
animal.,1,1.188551868403537e-05,11470
nose.,1,1.188551868403537e-05,11470
huddle.,1,1.188551868403537e-05,11470
(surprised),1,1.188551868403537e-05,11470
block?,1,1.188551868403537e-05,11470
new.,1,1.188551868403537e-05,11470
ball),1,1.188551868403537e-05,11470
worse!,1,1.188551868403537e-05,11470
mine's,1,1.188551868403537e-05,11470
butler?,1,1.188551868403537e-05,11470
boob!,1,1.188551868403537e-05,11470
remote,1,1.188551868403537e-05,11470
tv?,1,1.188551868403537e-05,11470
bucket.,1,1.188551868403537e-05,11470
macys.,1,1.188551868403537e-05,11470
vessel,1,1.188551868403537e-05,11470
signs.),1,1.188551868403537e-05,11470
transcribers,1,1.188551868403537e-05,11470
chords,1,1.188551868403537e-05,11470
zoo.,1,1.188551868403537e-05,11470
killing,1,1.188551868403537e-05,11470
hornswoggle?,1,1.188551868403537e-05,11470
teacher.,1,1.188551868403537e-05,11470
europe,1,1.188551868403537e-05,11470
resolution,1,1.188551868403537e-05,11470
jet.,1,1.188551868403537e-05,11470
ask?,1,1.188551868403537e-05,11470
peacock,1,1.188551868403537e-05,11470
ginger,1,1.188551868403537e-05,11470
"imagination,",1,1.188551868403537e-05,11470
contest,1,1.188551868403537e-05,11470
bitten,1,1.188551868403537e-05,11470
bye.),1,1.188551868403537e-05,11470
yuh-huh!,1,1.188551868403537e-05,11470
co-worker,1,1.188551868403537e-05,11470
signed,1,1.188551868403537e-05,11470
contribution!,1,1.188551868403537e-05,11470
coin?,1,1.188551868403537e-05,11470
canadian,1,1.188551868403537e-05,11470
lint,1,1.188551868403537e-05,11470
lint?,1,1.188551868403537e-05,11470
note:,1,1.188551868403537e-05,11470
pages,1,1.188551868403537e-05,11470
quarter.,1,1.188551868403537e-05,11470
pick.,1,1.188551868403537e-05,11470
g-sharp?,1,1.188551868403537e-05,11470
iceberg!,1,1.188551868403537e-05,11470
study,1,1.188551868403537e-05,11470
"joseph,",1,1.188551868403537e-05,11470
fails.),1,1.188551868403537e-05,11470
iceberg!!,1,1.188551868403537e-05,11470
dragon!,1,1.188551868403537e-05,11470
attempt,1,1.188551868403537e-05,11470
tiger!,1,1.188551868403537e-05,11470
one!!,1,1.188551868403537e-05,11470
guitar?,1,1.188551868403537e-05,11470
strings.,1,1.188551868403537e-05,11470
describe,1,1.188551868403537e-05,11470
surprised,1,1.188551868403537e-05,11470
guitars,1,1.188551868403537e-05,11470
ya.,1,1.188551868403537e-05,11470
compulsively,1,1.188551868403537e-05,11470
gossip,1,1.188551868403537e-05,11470
imitate,1,1.188551868403537e-05,11470
claw.,1,1.188551868403537e-05,11470
bear,1,1.188551868403537e-05,11470
reconfiguring,1,1.188551868403537e-05,11470
you.),1,1.188551868403537e-05,11470
episode,1,1.188551868403537e-05,11470
dime.,1,1.188551868403537e-05,11470
hand;,1,1.188551868403537e-05,11470
"rookie,",1,1.188551868403537e-05,11470
apple),1,1.188551868403537e-05,11470
teeth,1,1.188551868403537e-05,11470
greetings,1,1.188551868403537e-05,11470
seasons,1,1.188551868403537e-05,11470
poor.,1,1.188551868403537e-05,11470
oral,1,1.188551868403537e-05,11470
spreads,1,1.188551868403537e-05,11470
"hygiene,",1,1.188551868403537e-05,11470
nails,1,1.188551868403537e-05,11470
jacket?,1,1.188551868403537e-05,11470
swede,1,1.188551868403537e-05,11470
floss,1,1.188551868403537e-05,11470
la...,1,1.188551868403537e-05,11470
"mailman,",1,1.188551868403537e-05,11470
bucket.),1,1.188551868403537e-05,11470
christmas.,1,1.188551868403537e-05,11470
"allo,",1,1.188551868403537e-05,11470
navidad.,1,1.188551868403537e-05,11470
feliz,1,1.188551868403537e-05,11470
apple,1,1.188551868403537e-05,11470
lied.,1,1.188551868403537e-05,11470
smirks.),1,1.188551868403537e-05,11470
"victim,",1,1.188551868403537e-05,11470
"christmas""",1,1.188551868403537e-05,11470
poltergeist,1,1.188551868403537e-05,11470
"joy,",1,1.188551868403537e-05,11470
"john,",1,1.188551868403537e-05,11470
typical.,1,1.188551868403537e-05,11470
cup.),1,1.188551868403537e-05,11470
open!,1,1.188551868403537e-05,11470
(leaves.),1,1.188551868403537e-05,11470
noticing,1,1.188551868403537e-05,11470
urinal?,1,1.188551868403537e-05,11470
ashtray?,1,1.188551868403537e-05,11470
self-involved,1,1.188551868403537e-05,11470
tooth.,1,1.188551868403537e-05,11470
respects,1,1.188551868403537e-05,11470
nobody!,1,1.188551868403537e-05,11470
morning!,1,1.188551868403537e-05,11470
o'clock,1,1.188551868403537e-05,11470
sniffs,1,1.188551868403537e-05,11470
"mary,",1,1.188551868403537e-05,11470
flames.),1,1.188551868403537e-05,11470
erupts,1,1.188551868403537e-05,11470
smoldering,1,1.188551868403537e-05,11470
grabs.),1,1.188551868403537e-05,11470
"cup,",1,1.188551868403537e-05,11470
(yet,1,1.188551868403537e-05,11470
help!,1,1.188551868403537e-05,11470
charity's,1,1.188551868403537e-05,11470
smoking.),1,1.188551868403537e-05,11470
trash!,1,1.188551868403537e-05,11470
donated,1,1.188551868403537e-05,11470
wait-wait-wait-wait!,1,1.188551868403537e-05,11470
"if,",1,1.188551868403537e-05,11470
vunda.,1,1.188551868403537e-05,11470
personally.,1,1.188551868403537e-05,11470
(psycho),1,1.188551868403537e-05,11470
"deed,",1,1.188551868403537e-05,11470
keys!,1,1.188551868403537e-05,11470
"lightly,",1,1.188551868403537e-05,11470
chain!,1,1.188551868403537e-05,11470
silly.,1,1.188551868403537e-05,11470
lousy,1,1.188551868403537e-05,11470
kid!,1,1.188551868403537e-05,11470
(muffled,1,1.188551868403537e-05,11470
sesame,1,1.188551868403537e-05,11470
it'd,1,1.188551868403537e-05,11470
"place,",1,1.188551868403537e-05,11470
bless,1,1.188551868403537e-05,11470
pbs!,1,1.188551868403537e-05,11470
crying.),1,1.188551868403537e-05,11470
cry.),1,1.188551868403537e-05,11470
begins,1,1.188551868403537e-05,11470
fives.),1,1.188551868403537e-05,11470
tired...,1,1.188551868403537e-05,11470
fives!,1,1.188551868403537e-05,11470
(i,1,1.188551868403537e-05,11470
unintelligible).,1,1.188551868403537e-05,11470
alice's,1,1.188551868403537e-05,11470
aunt.,1,1.188551868403537e-05,11470
selfish.,1,1.188551868403537e-05,11470
deeds,1,1.188551868403537e-05,11470
everyday.,1,1.188551868403537e-05,11470
wonderful.,1,1.188551868403537e-05,11470
fulfil,1,1.188551868403537e-05,11470
pledge.,1,1.188551868403537e-05,11470
toy.,1,1.188551868403537e-05,11470
dammit!,1,1.188551868403537e-05,11470
moment.),1,1.188551868403537e-05,11470
"destiny,",1,1.188551868403537e-05,11470
chipper.,1,1.188551868403537e-05,11470
"further,",1,1.188551868403537e-05,11470
ooh-ohh!,1,1.188551868403537e-05,11470
ahhh.,1,1.188551868403537e-05,11470
jackass!,1,1.188551868403537e-05,11470
nevermind!,1,1.188551868403537e-05,11470
selfless.,1,1.188551868403537e-05,11470
cider,1,1.188551868403537e-05,11470
force-fed,1,1.188551868403537e-05,11470
stoop.,1,1.188551868403537e-05,11470
raked,1,1.188551868403537e-05,11470
snuck,1,1.188551868403537e-05,11470
"emotional,",1,1.188551868403537e-05,11470
meant?,1,1.188551868403537e-05,11470
"clause,",1,1.188551868403537e-05,11470
what-what's,1,1.188551868403537e-05,11470
selfish?!,1,1.188551868403537e-05,11470
there'sno,1,1.188551868403537e-05,11470
(muffled),1,1.188551868403537e-05,11470
charming.,1,1.188551868403537e-05,11470
sidekick,1,1.188551868403537e-05,11470
shock),1,1.188551868403537e-05,11470
"welcome,",1,1.188551868403537e-05,11470
turtles.,1,1.188551868403537e-05,11470
bachelor,1,1.188551868403537e-05,11470
"eitherooh,",1,1.188551868403537e-05,11470
alice?,1,1.188551868403537e-05,11470
clich.,1,1.188551868403537e-05,11470
magician?!,1,1.188551868403537e-05,11470
(covering,1,1.188551868403537e-05,11470
contraction!,1,1.188551868403537e-05,11470
rightooh!,1,1.188551868403537e-05,11470
vagina!,1,1.188551868403537e-05,11470
"joey)-joey,",1,1.188551868403537e-05,11470
dilatedamundo!,1,1.188551868403537e-05,11470
know-(notices,1,1.188551868403537e-05,11470
skirt.),1,1.188551868403537e-05,11470
"julio,",1,1.188551868403537e-05,11470
alice.,1,1.188551868403537e-05,11470
(standing,1,1.188551868403537e-05,11470
senorita?,1,1.188551868403537e-05,11470
palm),1,1.188551868403537e-05,11470
"hurt,",1,1.188551868403537e-05,11470
'my,1,1.188551868403537e-05,11470
broke?,1,1.188551868403537e-05,11470
shotgun!,1,1.188551868403537e-05,11470
purses!,1,1.188551868403537e-05,11470
purses,1,1.188551868403537e-05,11470
labor,1,1.188551868403537e-05,11470
handful,1,1.188551868403537e-05,11470
dish.,1,1.188551868403537e-05,11470
petri,1,1.188551868403537e-05,11470
arghhhh!!,1,1.188551868403537e-05,11470
ottoman.,1,1.188551868403537e-05,11470
vodka,1,1.188551868403537e-05,11470
cranberry,1,1.188551868403537e-05,11470
juice.,1,1.188551868403537e-05,11470
inappropriate,1,1.188551868403537e-05,11470
ask!,1,1.188551868403537e-05,11470
fantasy?,1,1.188551868403537e-05,11470
unload,1,1.188551868403537e-05,11470
pillow...,1,1.188551868403537e-05,11470
defending,1,1.188551868403537e-05,11470
presents.,1,1.188551868403537e-05,11470
(giggles,1,1.188551868403537e-05,11470
secret?,1,1.188551868403537e-05,11470
"doogie,",1,1.188551868403537e-05,11470
"ick,",1,1.188551868403537e-05,11470
eavesdropping.,1,1.188551868403537e-05,11470
specified,1,1.188551868403537e-05,11470
"passion,",1,1.188551868403537e-05,11470
grade?,1,1.188551868403537e-05,11470
fonzie!,1,1.188551868403537e-05,11470
him?!,1,1.188551868403537e-05,11470
$200.,1,1.188551868403537e-05,11470
"themselves,",1,1.188551868403537e-05,11470
has),1,1.188551868403537e-05,11470
twinkly,1,1.188551868403537e-05,11470
lines,1,1.188551868403537e-05,11470
by),1,1.188551868403537e-05,11470
stepping,1,1.188551868403537e-05,11470
"sorry""",1,1.188551868403537e-05,11470
huntley?,1,1.188551868403537e-05,11470
huntley!,1,1.188551868403537e-05,11470
corpses,1,1.188551868403537e-05,11470
grotesquely,1,1.188551868403537e-05,11470
wrapped,1,1.188551868403537e-05,11470
iit's,1,1.188551868403537e-05,11470
tinsel,1,1.188551868403537e-05,11470
minks,1,1.188551868403537e-05,11470
perspective,1,1.188551868403537e-05,11470
lights.,1,1.188551868403537e-05,11470
places.,1,1.188551868403537e-05,11470
coffeehouse,1,1.188551868403537e-05,11470
nooo!!,1,1.188551868403537e-05,11470
mirror.),1,1.188551868403537e-05,11470
russia.,1,1.188551868403537e-05,11470
wintry,1,1.188551868403537e-05,11470
traps,1,1.188551868403537e-05,11470
ass!'.,1,1.188551868403537e-05,11470
realilized,1,1.188551868403537e-05,11470
edge,1,1.188551868403537e-05,11470
"their,",1,1.188551868403537e-05,11470
people;,1,1.188551868403537e-05,11470
saving,1,1.188551868403537e-05,11470
trees,1,1.188551868403537e-05,11470
tagged,1,1.188551868403537e-05,11470
detective,1,1.188551868403537e-05,11470
hatless,1,1.188551868403537e-05,11470
she'd,1,1.188551868403537e-05,11470
league.,1,1.188551868403537e-05,11470
wrote.,1,1.188551868403537e-05,11470
amazing.,1,1.188551868403537e-05,11470
floors.,1,1.188551868403537e-05,11470
yum-my!,1,1.188551868403537e-05,11470
commission?,1,1.188551868403537e-05,11470
inspectors,1,1.188551868403537e-05,11470
cold!,1,1.188551868403537e-05,11470
seeing-eye,1,1.188551868403537e-05,11470
squirrel.),1,1.188551868403537e-05,11470
clerk.),1,1.188551868403537e-05,11470
squirrel,1,1.188551868403537e-05,11470
coats!,1,1.188551868403537e-05,11470
squirrels!,1,1.188551868403537e-05,11470
mink!,1,1.188551868403537e-05,11470
tormenting,1,1.188551868403537e-05,11470
squirrel),1,1.188551868403537e-05,11470
shoulders.),1,1.188551868403537e-05,11470
wraps,1,1.188551868403537e-05,11470
"prime,",1,1.188551868403537e-05,11470
cutting,1,1.188551868403537e-05,11470
sporting,1,1.188551868403537e-05,11470
model,1,1.188551868403537e-05,11470
poo,1,1.188551868403537e-05,11470
"haunty,",1,1.188551868403537e-05,11470
overhand,1,1.188551868403537e-05,11470
demonic,1,1.188551868403537e-05,11470
popular,1,1.188551868403537e-05,11470
convention.,1,1.188551868403537e-05,11470
trump,1,1.188551868403537e-05,11470
donald,1,1.188551868403537e-05,11470
background),1,1.188551868403537e-05,11470
had...,1,1.188551868403537e-05,11470
...then,1,1.188551868403537e-05,11470
ehh!!,1,1.188551868403537e-05,11470
nooooo!!!,1,1.188551868403537e-05,11470
judgmental.,1,1.188551868403537e-05,11470
"madlibs,",1,1.188551868403537e-05,11470
winces,1,1.188551868403537e-05,11470
horror,1,1.188551868403537e-05,11470
"shoulder,",1,1.188551868403537e-05,11470
chipper.),1,1.188551868403537e-05,11470
therefore,1,1.188551868403537e-05,11470
deed,1,1.188551868403537e-05,11470
(realizes,1,1.188551868403537e-05,11470
feeloh,1,1.188551868403537e-05,11470
pledge,1,1.188551868403537e-05,11470
hamster.,1,1.188551868403537e-05,11470
slap,1,1.188551868403537e-05,11470
opponent,1,1.188551868403537e-05,11470
"phoebe!""",1,1.188551868403537e-05,11470
chipper,1,1.188551868403537e-05,11470
cremate,1,1.188551868403537e-05,11470
crematorium?,1,1.188551868403537e-05,11470
owns,1,1.188551868403537e-05,11470
destiny.,1,1.188551868403537e-05,11470
"co-workers,",1,1.188551868403537e-05,11470
everything's,1,1.188551868403537e-05,11470
tree.),1,1.188551868403537e-05,11470
else's,1,1.188551868403537e-05,11470
silvie's,1,1.188551868403537e-05,11470
tribbiani's,1,1.188551868403537e-05,11470
suffered,1,1.188551868403537e-05,11470
animal,1,1.188551868403537e-05,11470
perfectly,1,1.188551868403537e-05,11470
fur?,1,1.188551868403537e-05,11470
coat.)-ohh!!,1,1.188551868403537e-05,11470
fulfilled.,1,1.188551868403537e-05,11470
contents,1,1.188551868403537e-05,11470
eeeee-(she,1,1.188551868403537e-05,11470
heirlooms,1,1.188551868403537e-05,11470
grandmother.,1,1.188551868403537e-05,11470
ageist.,1,1.188551868403537e-05,11470
heirloom,1,1.188551868403537e-05,11470
sounds?,1,1.188551868403537e-05,11470
mood,1,1.188551868403537e-05,11470
"accent,",1,1.188551868403537e-05,11470
chords?,1,1.188551868403537e-05,11470
numbers.,1,1.188551868403537e-05,11470
"scouts,",1,1.188551868403537e-05,11470
jabbering,1,1.188551868403537e-05,11470
incoherently),1,1.188551868403537e-05,11470
oath.,1,1.188551868403537e-05,11470
believed,1,1.188551868403537e-05,11470
next.,1,1.188551868403537e-05,11470
potter,1,1.188551868403537e-05,11470
lizzie.,1,1.188551868403537e-05,11470
forbidden!,1,1.188551868403537e-05,11470
alphabet,1,1.188551868403537e-05,11470
801,1,1.188551868403537e-05,11470
"wallet,",1,1.188551868403537e-05,11470
while...',1,1.188551868403537e-05,11470
country.,1,1.188551868403537e-05,11470
korea,1,1.188551868403537e-05,11470
switched,1,1.188551868403537e-05,11470
ingredients.,1,1.188551868403537e-05,11470
casserole.,1,1.188551868403537e-05,11470
lasagna!,1,1.188551868403537e-05,11470
touching,1,1.188551868403537e-05,11470
ys.,1,1.188551868403537e-05,11470
"""sometimes",1,1.188551868403537e-05,11470
800.,1,1.188551868403537e-05,11470
"here.""",1,1.188551868403537e-05,11470
patience.,1,1.188551868403537e-05,11470
riboflavin.,1,1.188551868403537e-05,11470
announcer,1,1.188551868403537e-05,11470
caller!,1,1.188551868403537e-05,11470
"new,",1,1.188551868403537e-05,11470
anywhere,1,1.188551868403537e-05,11470
touchy.,1,1.188551868403537e-05,11470
view.),1,1.188551868403537e-05,11470
sweater),1,1.188551868403537e-05,11470
"head,",1,1.188551868403537e-05,11470
sleeve.),1,1.188551868403537e-05,11470
injure,1,1.188551868403537e-05,11470
second!!,1,1.188551868403537e-05,11470
(lifts,1,1.188551868403537e-05,11470
scared!!,1,1.188551868403537e-05,11470
siadic,1,1.188551868403537e-05,11470
busy.,1,1.188551868403537e-05,11470
muscles,1,1.188551868403537e-05,11470
portion.,1,1.188551868403537e-05,11470
nah.,1,1.188551868403537e-05,11470
towel,1,1.188551868403537e-05,11470
"siadic,",1,1.188551868403537e-05,11470
theokay,1,1.188551868403537e-05,11470
reassure,1,1.188551868403537e-05,11470
okay?!,1,1.188551868403537e-05,11470
arabian,1,1.188551868403537e-05,11470
leaqve),1,1.188551868403537e-05,11470
nervously,1,1.188551868403537e-05,11470
instruction,1,1.188551868403537e-05,11470
homerun,1,1.188551868403537e-05,11470
type,1,1.188551868403537e-05,11470
nap,1,1.188551868403537e-05,11470
cares?,1,1.188551868403537e-05,11470
lost?,1,1.188551868403537e-05,11470
center),1,1.188551868403537e-05,11470
insecure,1,1.188551868403537e-05,11470
stereo.,1,1.188551868403537e-05,11470
microwave.,1,1.188551868403537e-05,11470
uhh.....,1,1.188551868403537e-05,11470
purred.,1,1.188551868403537e-05,11470
juggling,1,1.188551868403537e-05,11470
sowing,1,1.188551868403537e-05,11470
fell,1,1.188551868403537e-05,11470
oats.,1,1.188551868403537e-05,11470
(watches,1,1.188551868403537e-05,11470
julio),1,1.188551868403537e-05,11470
kind've,1,1.188551868403537e-05,11470
"oat-sowin',",1,1.188551868403537e-05,11470
b-e-a-c-h.,1,1.188551868403537e-05,11470
certain,1,1.188551868403537e-05,11470
field-playin',1,1.188551868403537e-05,11470
noo.,1,1.188551868403537e-05,11470
replaced.,1,1.188551868403537e-05,11470
juggler.,1,1.188551868403537e-05,11470
"squirming,",1,1.188551868403537e-05,11470
(is,1,1.188551868403537e-05,11470
supportive.,1,1.188551868403537e-05,11470
anytime.,1,1.188551868403537e-05,11470
"""yeah",1,1.188551868403537e-05,11470
"constantly,",1,1.188551868403537e-05,11470
manual,1,1.188551868403537e-05,11470
saves,1,1.188551868403537e-05,11470
companies,1,1.188551868403537e-05,11470
800,1,1.188551868403537e-05,11470
"numbers,",1,1.188551868403537e-05,11470
utah-based,1,1.188551868403537e-05,11470
thinks?,1,1.188551868403537e-05,11470
oh-oh!,1,1.188551868403537e-05,11470
date),1,1.188551868403537e-05,11470
shape,1,1.188551868403537e-05,11470
quiches,1,1.188551868403537e-05,11470
prize!,1,1.188551868403537e-05,11470
lesbian!,1,1.188551868403537e-05,11470
wins,1,1.188551868403537e-05,11470
"y"".",1,1.188551868403537e-05,11470
eatthats,1,1.188551868403537e-05,11470
stage),1,1.188551868403537e-05,11470
"nails,",1,1.188551868403537e-05,11470
"vince,",1,1.188551868403537e-05,11470
panic.,1,1.188551868403537e-05,11470
deaf.,1,1.188551868403537e-05,11470
searches,1,1.188551868403537e-05,11470
nails.,1,1.188551868403537e-05,11470
fireman.,1,1.188551868403537e-05,11470
person?,1,1.188551868403537e-05,11470
nowait,1,1.188551868403537e-05,11470
killed.,1,1.188551868403537e-05,11470
sneezes,1,1.188551868403537e-05,11470
pete),1,1.188551868403537e-05,11470
kleenex,1,1.188551868403537e-05,11470
"exciting,",1,1.188551868403537e-05,11470
"japan,",1,1.188551868403537e-05,11470
fictitious.,1,1.188551868403537e-05,11470
broth,1,1.188551868403537e-05,11470
cave,1,1.188551868403537e-05,11470
"chicken,",1,1.188551868403537e-05,11470
jacket.,1,1.188551868403537e-05,11470
"josh,",1,1.188551868403537e-05,11470
fairly,1,1.188551868403537e-05,11470
possible?,1,1.188551868403537e-05,11470
soup?,1,1.188551868403537e-05,11470
how-how-how,1,1.188551868403537e-05,11470
supposedly,1,1.188551868403537e-05,11470
cold.,1,1.188551868403537e-05,11470
phlegm!,1,1.188551868403537e-05,11470
intuitive,1,1.188551868403537e-05,11470
shoes--eww!,1,1.188551868403537e-05,11470
psychic.,1,1.188551868403537e-05,11470
`cause,1,1.188551868403537e-05,11470
"""woo-hoo""",1,1.188551868403537e-05,11470
floozy,1,1.188551868403537e-05,11470
depressing,1,1.188551868403537e-05,11470
germs!,1,1.188551868403537e-05,11470
age.,1,1.188551868403537e-05,11470
substantial,1,1.188551868403537e-05,11470
puppets!,1,1.188551868403537e-05,11470
tissue,1,1.188551868403537e-05,11470
monican't,1,1.188551868403537e-05,11470
negativity?,1,1.188551868403537e-05,11470
crossbow!,1,1.188551868403537e-05,11470
remove,1,1.188551868403537e-05,11470
"girlfriend!""",1,1.188551868403537e-05,11470
roommate's,1,1.188551868403537e-05,11470
pauses,1,1.188551868403537e-05,11470
"special,",1,1.188551868403537e-05,11470
(searches,1,1.188551868403537e-05,11470
foster,1,1.188551868403537e-05,11470
papa.,1,1.188551868403537e-05,11470
platting.,1,1.188551868403537e-05,11470
(rolls,1,1.188551868403537e-05,11470
"whoa-whoa-whoa,",1,1.188551868403537e-05,11470
mache,1,1.188551868403537e-05,11470
-football,1,1.188551868403537e-05,11470
gift.',1,1.188551868403537e-05,11470
voice?,1,1.188551868403537e-05,11470
chicks?,1,1.188551868403537e-05,11470
gunther),1,1.188551868403537e-05,11470
"responsibility,",1,1.188551868403537e-05,11470
"mines,",1,1.188551868403537e-05,11470
"platting,",1,1.188551868403537e-05,11470
kathy.,1,1.188551868403537e-05,11470
hamsters.,1,1.188551868403537e-05,11470
"sandwiches,",1,1.188551868403537e-05,11470
warranty,1,1.188551868403537e-05,11470
nasally,1,1.188551868403537e-05,11470
"clogs,",1,1.188551868403537e-05,11470
claws?,1,1.188551868403537e-05,11470
"policemen,",1,1.188551868403537e-05,11470
(shaking,1,1.188551868403537e-05,11470
rhyme.,1,1.188551868403537e-05,11470
'there,1,1.188551868403537e-05,11470
(frantically,1,1.188551868403537e-05,11470
just-i,1,1.188551868403537e-05,11470
clipped,1,1.188551868403537e-05,11470
flimbys.,1,1.188551868403537e-05,11470
expires,1,1.188551868403537e-05,11470
"unemployed,",1,1.188551868403537e-05,11470
"through,",1,1.188551868403537e-05,11470
enormous,1,1.188551868403537e-05,11470
rick),1,1.188551868403537e-05,11470
"crappy,",1,1.188551868403537e-05,11470
ankle,1,1.188551868403537e-05,11470
ankles.,1,1.188551868403537e-05,11470
knees.,1,1.188551868403537e-05,11470
"smile,",1,1.188551868403537e-05,11470
ricks,1,1.188551868403537e-05,11470
"plate,",1,1.188551868403537e-05,11470
versus,1,1.188551868403537e-05,11470
cold),1,1.188551868403537e-05,11470
"music,",1,1.188551868403537e-05,11470
community,1,1.188551868403537e-05,11470
check.,1,1.188551868403537e-05,11470
"absolutely,",1,1.188551868403537e-05,11470
loudly.),1,1.188551868403537e-05,11470
(coughs,1,1.188551868403537e-05,11470
shoe!,1,1.188551868403537e-05,11470
ba-a-by!,1,1.188551868403537e-05,11470
nursery,1,1.188551868403537e-05,11470
sticky-sticky,1,1.188551868403537e-05,11470
"intuitive,",1,1.188551868403537e-05,11470
memory,1,1.188551868403537e-05,11470
drunk),1,1.188551868403537e-05,11470
whiskey.,1,1.188551868403537e-05,11470
smelly--(stops,1,1.188551868403537e-05,11470
gods.,1,1.188551868403537e-05,11470
"tell,",1,1.188551868403537e-05,11470
cat.,1,1.188551868403537e-05,11470
swore,1,1.188551868403537e-05,11470
verse,1,1.188551868403537e-05,11470
purpose.,1,1.188551868403537e-05,11470
sneeze,1,1.188551868403537e-05,11470
"start,",1,1.188551868403537e-05,11470
(sneezes),1,1.188551868403537e-05,11470
"pretty,",1,1.188551868403537e-05,11470
decorated),1,1.188551868403537e-05,11470
horribly,1,1.188551868403537e-05,11470
lips,1,1.188551868403537e-05,11470
reads?,1,1.188551868403537e-05,11470
gesture),1,1.188551868403537e-05,11470
jason)-wear,1,1.188551868403537e-05,11470
"years,",1,1.188551868403537e-05,11470
"acting,",1,1.188551868403537e-05,11470
creepin,1,1.188551868403537e-05,11470
(jason,1,1.188551868403537e-05,11470
"caring,",1,1.188551868403537e-05,11470
rut.,1,1.188551868403537e-05,11470
"vu...no,",1,1.188551868403537e-05,11470
under-(sees,1,1.188551868403537e-05,11470
"been,",1,1.188551868403537e-05,11470
cookies),1,1.188551868403537e-05,11470
flingy.,1,1.188551868403537e-05,11470
this;,1,1.188551868403537e-05,11470
monica)!,1,1.188551868403537e-05,11470
know..,1,1.188551868403537e-05,11470
rain-forest...and,1,1.188551868403537e-05,11470
continue,1,1.188551868403537e-05,11470
ability,1,1.188551868403537e-05,11470
daughter!,1,1.188551868403537e-05,11470
"abott,",1,1.188551868403537e-05,11470
abott?,1,1.188551868403537e-05,11470
knock.,1,1.188551868403537e-05,11470
pronounce,1,1.188551868403537e-05,11470
flood,1,1.188551868403537e-05,11470
oy!!,1,1.188551868403537e-05,11470
"fridge,",1,1.188551868403537e-05,11470
nah-ha!,1,1.188551868403537e-05,11470
gibberish.),1,1.188551868403537e-05,11470
boobs!,1,1.188551868403537e-05,11470
charcoal.,1,1.188551868403537e-05,11470
"pheebs,",1,1.188551868403537e-05,11470
aww,1,1.188551868403537e-05,11470
"knows,",1,1.188551868403537e-05,11470
...what,1,1.188551868403537e-05,11470
avoiding,1,1.188551868403537e-05,11470
suddenly.,1,1.188551868403537e-05,11470
clamed,1,1.188551868403537e-05,11470
cancelled,1,1.188551868403537e-05,11470
namesake,1,1.188551868403537e-05,11470
cancelled!,1,1.188551868403537e-05,11470
sand,1,1.188551868403537e-05,11470
bored?,1,1.188551868403537e-05,11470
passed,1,1.188551868403537e-05,11470
sos,1,1.188551868403537e-05,11470
shhhh!,1,1.188551868403537e-05,11470
universe?!,1,1.188551868403537e-05,11470
excited.,1,1.188551868403537e-05,11470
clothing.,1,1.188551868403537e-05,11470
item,1,1.188551868403537e-05,11470
"points,",1,1.188551868403537e-05,11470
deja,1,1.188551868403537e-05,11470
spin),1,1.188551868403537e-05,11470
math.,1,1.188551868403537e-05,11470
hat.,1,1.188551868403537e-05,11470
(giving,1,1.188551868403537e-05,11470
`i,1,1.188551868403537e-05,11470
"yeesh,",1,1.188551868403537e-05,11470
park.,1,1.188551868403537e-05,11470
vince),1,1.188551868403537e-05,11470
ants!,1,1.188551868403537e-05,11470
petes...,1,1.188551868403537e-05,11470
drain?,1,1.188551868403537e-05,11470
no-no-no,1,1.188551868403537e-05,11470
definately,1,1.188551868403537e-05,11470
pocket,1,1.188551868403537e-05,11470
(shouting,1,1.188551868403537e-05,11470
oh?!,1,1.188551868403537e-05,11470
sea.,1,1.188551868403537e-05,11470
bad!,1,1.188551868403537e-05,11470
omnipotent,1,1.188551868403537e-05,11470
bonnie?,1,1.188551868403537e-05,11470
bonnies,1,1.188551868403537e-05,11470
personality.,1,1.188551868403537e-05,11470
whatd,1,1.188551868403537e-05,11470
"bald,",1,1.188551868403537e-05,11470
bonnie),1,1.188551868403537e-05,11470
(who,1,1.188551868403537e-05,11470
"height,",1,1.188551868403537e-05,11470
butt),1,1.188551868403537e-05,11470
slaps,1,1.188551868403537e-05,11470
bald...,1,1.188551868403537e-05,11470
"uff,",1,1.188551868403537e-05,11470
aggressive.,1,1.188551868403537e-05,11470
ganged,1,1.188551868403537e-05,11470
quizzically),1,1.188551868403537e-05,11470
karma.,1,1.188551868403537e-05,11470
beach,1,1.188551868403537e-05,11470
fuzzy,1,1.188551868403537e-05,11470
song),1,1.188551868403537e-05,11470
show.,1,1.188551868403537e-05,11470
karma,1,1.188551868403537e-05,11470
"hunger,",1,1.188551868403537e-05,11470
vince!,1,1.188551868403537e-05,11470
beach?,1,1.188551868403537e-05,11470
ive-ive,1,1.188551868403537e-05,11470
stories,1,1.188551868403537e-05,11470
bonnie,1,1.188551868403537e-05,11470
what-what-what-what-what?!!,1,1.188551868403537e-05,11470
b.f.f.,1,1.188551868403537e-05,11470
"yearbook,",1,1.188551868403537e-05,11470
pal,1,1.188551868403537e-05,11470
means?,1,1.188551868403537e-05,11470
writing!,1,1.188551868403537e-05,11470
horrible.,1,1.188551868403537e-05,11470
hurridly),1,1.188551868403537e-05,11470
"both,",1,1.188551868403537e-05,11470
"chose,",1,1.188551868403537e-05,11470
happy?,1,1.188551868403537e-05,11470
hair),1,1.188551868403537e-05,11470
ill-ill,1,1.188551868403537e-05,11470
access,1,1.188551868403537e-05,11470
"colors,",1,1.188551868403537e-05,11470
sr.,1,1.188551868403537e-05,11470
mechanic.,1,1.188551868403537e-05,11470
eat?,1,1.188551868403537e-05,11470
ugly?,1,1.188551868403537e-05,11470
puppies.,1,1.188551868403537e-05,11470
"wait-wait-wait,",1,1.188551868403537e-05,11470
i!,1,1.188551868403537e-05,11470
pizza!,1,1.188551868403537e-05,11470
(hears,1,1.188551868403537e-05,11470
approaching,1,1.188551868403537e-05,11470
even.,1,1.188551868403537e-05,11470
"entered,",1,1.188551868403537e-05,11470
sirens),1,1.188551868403537e-05,11470
"(screaming,",1,1.188551868403537e-05,11470
come!,1,1.188551868403537e-05,11470
(disgusted),1,1.188551868403537e-05,11470
bedroommmm.,1,1.188551868403537e-05,11470
...hi.,1,1.188551868403537e-05,11470
66,1,1.188551868403537e-05,11470
mauvvve.,1,1.188551868403537e-05,11470
...fuchsia,1,1.188551868403537e-05,11470
"`cause,",1,1.188551868403537e-05,11470
"burly,",1,1.188551868403537e-05,11470
burly.,1,1.188551868403537e-05,11470
jason's,1,1.188551868403537e-05,11470
"soda,",1,1.188551868403537e-05,11470
"...dumb,",1,1.188551868403537e-05,11470
manages,1,1.188551868403537e-05,11470
"another,",1,1.188551868403537e-05,11470
mommy.,1,1.188551868403537e-05,11470
lost),1,1.188551868403537e-05,11470
cats....like....fish!,1,1.188551868403537e-05,11470
clue.),1,1.188551868403537e-05,11470
"understands,",1,1.188551868403537e-05,11470
roughy...,1,1.188551868403537e-05,11470
mothers,1,1.188551868403537e-05,11470
agreement),1,1.188551868403537e-05,11470
unsure,1,1.188551868403537e-05,11470
felt.,1,1.188551868403537e-05,11470
know',1,1.188551868403537e-05,11470
shrugs),1,1.188551868403537e-05,11470
"drunken,",1,1.188551868403537e-05,11470
stumped),1,1.188551868403537e-05,11470
skeptismo!,1,1.188551868403537e-05,11470
parked,1,1.188551868403537e-05,11470
worsened),1,1.188551868403537e-05,11470
cats,1,1.188551868403537e-05,11470
n-n-n-n-need,1,1.188551868403537e-05,11470
kitty!,1,1.188551868403537e-05,11470
center?,1,1.188551868403537e-05,11470
"we'd,",1,1.188551868403537e-05,11470
selling,1,1.188551868403537e-05,11470
bitch!!!,1,1.188551868403537e-05,11470
p.s.,1,1.188551868403537e-05,11470
sensitive.,1,1.188551868403537e-05,11470
note),1,1.188551868403537e-05,11470
magioni?,1,1.188551868403537e-05,11470
gremlin,1,1.188551868403537e-05,11470
"..y'know,",1,1.188551868403537e-05,11470
startling,1,1.188551868403537e-05,11470
guests?,1,1.188551868403537e-05,11470
journal,1,1.188551868403537e-05,11470
close?,1,1.188551868403537e-05,11470
thumb.,1,1.188551868403537e-05,11470
asses,1,1.188551868403537e-05,11470
paints.,1,1.188551868403537e-05,11470
ehh?,1,1.188551868403537e-05,11470
heh?,1,1.188551868403537e-05,11470
truth!,1,1.188551868403537e-05,11470
note!,1,1.188551868403537e-05,11470
charcoal,1,1.188551868403537e-05,11470
drawings,1,1.188551868403537e-05,11470
drew,1,1.188551868403537e-05,11470
(waking,1,1.188551868403537e-05,11470
fridge.,1,1.188551868403537e-05,11470
cube,1,1.188551868403537e-05,11470
"i-i,",1,1.188551868403537e-05,11470
noise!,1,1.188551868403537e-05,11470
gum.,1,1.188551868403537e-05,11470
shut.),1,1.188551868403537e-05,11470
climb,1,1.188551868403537e-05,11470
cindy,1,1.188551868403537e-05,11470
clubbing.,1,1.188551868403537e-05,11470
29,1,1.188551868403537e-05,11470
try!,1,1.188551868403537e-05,11470
sissy!,1,1.188551868403537e-05,11470
note?!,1,1.188551868403537e-05,11470
kitchen.,1,1.188551868403537e-05,11470
"kitchen,",1,1.188551868403537e-05,11470
refrigerator,1,1.188551868403537e-05,11470
vince.,1,1.188551868403537e-05,11470
hitch-hiker!,1,1.188551868403537e-05,11470
jasons,1,1.188551868403537e-05,11470
answered,1,1.188551868403537e-05,11470
suitcase),1,1.188551868403537e-05,11470
sensitive,1,1.188551868403537e-05,11470
great!!,1,1.188551868403537e-05,11470
glaze,1,1.188551868403537e-05,11470
you?!!,1,1.188551868403537e-05,11470
cuddling,1,1.188551868403537e-05,11470
insistently),1,1.188551868403537e-05,11470
upstairs),1,1.188551868403537e-05,11470
abandoner!,1,1.188551868403537e-05,11470
wait-wait-wait!,1,1.188551868403537e-05,11470
who-whos,1,1.188551868403537e-05,11470
would!,1,1.188551868403537e-05,11470
pop-tart?,1,1.188551868403537e-05,11470
eyes.),1,1.188551868403537e-05,11470
monican...,1,1.188551868403537e-05,11470
...monica.,1,1.188551868403537e-05,11470
gas,1,1.188551868403537e-05,11470
transferred,1,1.188551868403537e-05,11470
stairs?,1,1.188551868403537e-05,11470
"birth,",1,1.188551868403537e-05,11470
five?,1,1.188551868403537e-05,11470
"one?""",1,1.188551868403537e-05,11470
"""more",1,1.188551868403537e-05,11470
stealing.,1,1.188551868403537e-05,11470
embryossss?,1,1.188551868403537e-05,11470
thick,1,1.188551868403537e-05,11470
huh?!,1,1.188551868403537e-05,11470
layer,1,1.188551868403537e-05,11470
endometria,1,1.188551868403537e-05,11470
embryo,1,1.188551868403537e-05,11470
percent?,1,1.188551868403537e-05,11470
fertility,1,1.188551868403537e-05,11470
"hear,",1,1.188551868403537e-05,11470
animals.,1,1.188551868403537e-05,11470
ec,1,1.188551868403537e-05,11470
regret,1,1.188551868403537e-05,11470
beans.,1,1.188551868403537e-05,11470
"cloth,",1,1.188551868403537e-05,11470
alice),1,1.188551868403537e-05,11470
mustard,1,1.188551868403537e-05,11470
took?,1,1.188551868403537e-05,11470
mustard-tastrophe.,1,1.188551868403537e-05,11470
everything?!,1,1.188551868403537e-05,11470
75,1,1.188551868403537e-05,11470
kidney!,1,1.188551868403537e-05,11470
away?!,1,1.188551868403537e-05,11470
basket.,1,1.188551868403537e-05,11470
throat!,1,1.188551868403537e-05,11470
literally,1,1.188551868403537e-05,11470
sucky.,1,1.188551868403537e-05,11470
odds,1,1.188551868403537e-05,11470
diapers,1,1.188551868403537e-05,11470
implanted.,1,1.188551868403537e-05,11470
embryos),1,1.188551868403537e-05,11470
account.,1,1.188551868403537e-05,11470
"screaming,",1,1.188551868403537e-05,11470
safe,1,1.188551868403537e-05,11470
it-its,1,1.188551868403537e-05,11470
everything?,1,1.188551868403537e-05,11470
uterus,1,1.188551868403537e-05,11470
"babies,",1,1.188551868403537e-05,11470
im-im-im,1,1.188551868403537e-05,11470
economics.,1,1.188551868403537e-05,11470
embryos.,1,1.188551868403537e-05,11470
earn,1,1.188551868403537e-05,11470
thereis,1,1.188551868403537e-05,11470
zane),1,1.188551868403537e-05,11470
"thatokay,",1,1.188551868403537e-05,11470
"lose,",1,1.188551868403537e-05,11470
lose.,1,1.188551868403537e-05,11470
umm!,1,1.188551868403537e-05,11470
ema,1,1.188551868403537e-05,11470
bodys,1,1.188551868403537e-05,11470
(frank,1,1.188551868403537e-05,11470
itsthey,1,1.188551868403537e-05,11470
"no!""",1,1.188551868403537e-05,11470
silence.),1,1.188551868403537e-05,11470
stunned,1,1.188551868403537e-05,11470
but.,1,1.188551868403537e-05,11470
less.,1,1.188551868403537e-05,11470
not-mine.',1,1.188551868403537e-05,11470
what.,1,1.188551868403537e-05,11470
boat.,1,1.188551868403537e-05,11470
gravy,1,1.188551868403537e-05,11470
"kiss,",1,1.188551868403537e-05,11470
kissing.),1,1.188551868403537e-05,11470
her-its,1,1.188551868403537e-05,11470
beanstalk.,1,1.188551868403537e-05,11470
"brother,",1,1.188551868403537e-05,11470
courthouse?,1,1.188551868403537e-05,11470
eloping?,1,1.188551868403537e-05,11470
happen!,1,1.188551868403537e-05,11470
lap.,1,1.188551868403537e-05,11470
moans),1,1.188551868403537e-05,11470
(leaves).,1,1.188551868403537e-05,11470
"""went",1,1.188551868403537e-05,11470
prague.,1,1.188551868403537e-05,11470
similar,1,1.188551868403537e-05,11470
surrogate.,1,1.188551868403537e-05,11470
chat,1,1.188551868403537e-05,11470
ruined.,1,1.188551868403537e-05,11470
day?,1,1.188551868403537e-05,11470
"instead,",1,1.188551868403537e-05,11470
crushed.,1,1.188551868403537e-05,11470
'not-mine.,1,1.188551868403537e-05,11470
cant-if,1,1.188551868403537e-05,11470
"yesno,",1,1.188551868403537e-05,11470
balcony,1,1.188551868403537e-05,11470
balcony.,1,1.188551868403537e-05,11470
dark?,1,1.188551868403537e-05,11470
puppy!!,1,1.188551868403537e-05,11470
puppy.,1,1.188551868403537e-05,11470
not-mine.,1,1.188551868403537e-05,11470
best?,1,1.188551868403537e-05,11470
"sperm,",1,1.188551868403537e-05,11470
erotiery!,1,1.188551868403537e-05,11470
didpot.,1,1.188551868403537e-05,11470
expecting,1,1.188551868403537e-05,11470
"sweetie,",1,1.188551868403537e-05,11470
denim,1,1.188551868403537e-05,11470
supportive,1,1.188551868403537e-05,11470
point?,1,1.188551868403537e-05,11470
give.,1,1.188551868403537e-05,11470
"its,",1,1.188551868403537e-05,11470
bun.,1,1.188551868403537e-05,11470
"oven,",1,1.188551868403537e-05,11470
"test,",1,1.188551868403537e-05,11470
faster,1,1.188551868403537e-05,11470
house),1,1.188551868403537e-05,11470
tow,1,1.188551868403537e-05,11470
ha-ha-ha!,1,1.188551868403537e-05,11470
"ha-ha,",1,1.188551868403537e-05,11470
"mail,",1,1.188551868403537e-05,11470
"that-that,",1,1.188551868403537e-05,11470
around!!,1,1.188551868403537e-05,11470
wuss,1,1.188551868403537e-05,11470
club,1,1.188551868403537e-05,11470
phase,1,1.188551868403537e-05,11470
shhh!!,1,1.188551868403537e-05,11470
"gas,",1,1.188551868403537e-05,11470
phoebe?!,1,1.188551868403537e-05,11470
truck.,1,1.188551868403537e-05,11470
same),1,1.188551868403537e-05,11470
(going,1,1.188551868403537e-05,11470
elastic,1,1.188551868403537e-05,11470
talk?!,1,1.188551868403537e-05,11470
skiing?,1,1.188551868403537e-05,11470
hey!!!,1,1.188551868403537e-05,11470
evening.,1,1.188551868403537e-05,11470
sickness,1,1.188551868403537e-05,11470
"fighting,",1,1.188551868403537e-05,11470
dance.),1,1.188551868403537e-05,11470
"monthly,",1,1.188551868403537e-05,11470
harder),1,1.188551868403537e-05,11470
bug.,1,1.188551868403537e-05,11470
93?,1,1.188551868403537e-05,11470
fault?,1,1.188551868403537e-05,11470
93,1,1.188551868403537e-05,11470
offence,1,1.188551868403537e-05,11470
player,1,1.188551868403537e-05,11470
player),1,1.188551868403537e-05,11470
rugby?!,1,1.188551868403537e-05,11470
tie?,1,1.188551868403537e-05,11470
near?,1,1.188551868403537e-05,11470
answering?,1,1.188551868403537e-05,11470
taller.,1,1.188551868403537e-05,11470
janice.,1,1.188551868403537e-05,11470
'pl'.,1,1.188551868403537e-05,11470
freaky!,1,1.188551868403537e-05,11470
vermont?,1,1.188551868403537e-05,11470
exotic.,1,1.188551868403537e-05,11470
heyooh,1,1.188551868403537e-05,11470
76?,1,1.188551868403537e-05,11470
fighter,1,1.188551868403537e-05,11470
'cause....,1,1.188551868403537e-05,11470
76,1,1.188551868403537e-05,11470
listening!,1,1.188551868403537e-05,11470
girls.,1,1.188551868403537e-05,11470
josh?,1,1.188551868403537e-05,11470
virgin,1,1.188551868403537e-05,11470
"remember,",1,1.188551868403537e-05,11470
are!!,1,1.188551868403537e-05,11470
floopy?,1,1.188551868403537e-05,11470
straight?,1,1.188551868403537e-05,11470
"judgmental,",1,1.188551868403537e-05,11470
"adidas.""",1,1.188551868403537e-05,11470
men.,1,1.188551868403537e-05,11470
cow.,1,1.188551868403537e-05,11470
village..,1,1.188551868403537e-05,11470
married?!,1,1.188551868403537e-05,11470
married!!,1,1.188551868403537e-05,11470
blouses,1,1.188551868403537e-05,11470
test.),1,1.188551868403537e-05,11470
"village,",1,1.188551868403537e-05,11470
"nuts,",1,1.188551868403537e-05,11470
fantastic?,1,1.188551868403537e-05,11470
"early,",1,1.188551868403537e-05,11470
fetus?,1,1.188551868403537e-05,11470
healthy,1,1.188551868403537e-05,11470
"""are",1,1.188551868403537e-05,11470
jobs.,1,1.188551868403537e-05,11470
18.,1,1.188551868403537e-05,11470
drapes,1,1.188551868403537e-05,11470
climbs,1,1.188551868403537e-05,11470
"chair,",1,1.188551868403537e-05,11470
stuff..,1,1.188551868403537e-05,11470
"meanwhile,",1,1.188551868403537e-05,11470
possibilities,1,1.188551868403537e-05,11470
"nope,",1,1.188551868403537e-05,11470
chairs,1,1.188551868403537e-05,11470
shopping?,1,1.188551868403537e-05,11470
buy?,1,1.188551868403537e-05,11470
statement-,1,1.188551868403537e-05,11470
rodeo!!,1,1.188551868403537e-05,11470
youdid,1,1.188551868403537e-05,11470
youwhat,1,1.188551868403537e-05,11470
times!!,1,1.188551868403537e-05,11470
thousands,1,1.188551868403537e-05,11470
out?!!,1,1.188551868403537e-05,11470
"women,",1,1.188551868403537e-05,11470
civil?,1,1.188551868403537e-05,11470
"car,",1,1.188551868403537e-05,11470
"freezing,",1,1.188551868403537e-05,11470
punish,1,1.188551868403537e-05,11470
unsupported.,1,1.188551868403537e-05,11470
bye!!!,1,1.188551868403537e-05,11470
kathys,1,1.188551868403537e-05,11470
doll.,1,1.188551868403537e-05,11470
plate.),1,1.188551868403537e-05,11470
hypnosis.,1,1.188551868403537e-05,11470
pancake,1,1.188551868403537e-05,11470
field,1,1.188551868403537e-05,11470
"heather,",1,1.188551868403537e-05,11470
"oh-okay,",1,1.188551868403537e-05,11470
eastwood.,1,1.188551868403537e-05,11470
clint,1,1.188551868403537e-05,11470
gibson,1,1.188551868403537e-05,11470
mel,1,1.188551868403537e-05,11470
doritos.,1,1.188551868403537e-05,11470
uptown.,1,1.188551868403537e-05,11470
poughkeepsie,1,1.188551868403537e-05,11470
bicycle,1,1.188551868403537e-05,11470
dollhouse!!,1,1.188551868403537e-05,11470
dwarfed,1,1.188551868403537e-05,11470
account,1,1.188551868403537e-05,11470
upbeat,1,1.188551868403537e-05,11470
canti,1,1.188551868403537e-05,11470
lifts,1,1.188551868403537e-05,11470
"roof,",1,1.188551868403537e-05,11470
beetles.,1,1.188551868403537e-05,11470
followed,1,1.188551868403537e-05,11470
chimps,1,1.188551868403537e-05,11470
ridding,1,1.188551868403537e-05,11470
itd,1,1.188551868403537e-05,11470
imagination.,1,1.188551868403537e-05,11470
panel,1,1.188551868403537e-05,11470
inspired!,1,1.188551868403537e-05,11470
(pushing,1,1.188551868403537e-05,11470
revealing,1,1.188551868403537e-05,11470
sowow!,1,1.188551868403537e-05,11470
funky,1,1.188551868403537e-05,11470
"sound.""",1,1.188551868403537e-05,11470
interior.),1,1.188551868403537e-05,11470
"keyboards,",1,1.188551868403537e-05,11470
bah-bah-bha-bhan?,1,1.188551868403537e-05,11470
verse.,1,1.188551868403537e-05,11470
depriving,1,1.188551868403537e-05,11470
"dinosaur,",1,1.188551868403537e-05,11470
"ease""",1,1.188551868403537e-05,11470
trade!,1,1.188551868403537e-05,11470
decisions.,1,1.188551868403537e-05,11470
ahh-ahh!,1,1.188551868403537e-05,11470
attacking,1,1.188551868403537e-05,11470
on-call,1,1.188551868403537e-05,11470
"town,",1,1.188551868403537e-05,11470
burke,1,1.188551868403537e-05,11470
"eye,",1,1.188551868403537e-05,11470
behalf,1,1.188551868403537e-05,11470
'dear,1,1.188551868403537e-05,11470
bark,1,1.188551868403537e-05,11470
dog.),1,1.188551868403537e-05,11470
likes.,1,1.188551868403537e-05,11470
credited,1,1.188551868403537e-05,11470
impossible,1,1.188551868403537e-05,11470
"gets,",1,1.188551868403537e-05,11470
attention,1,1.188551868403537e-05,11470
exchanges,1,1.188551868403537e-05,11470
roof!,1,1.188551868403537e-05,11470
who.,1,1.188551868403537e-05,11470
mystery,1,1.188551868403537e-05,11470
rrroof-roof-roof!,1,1.188551868403537e-05,11470
"santa,",1,1.188551868403537e-05,11470
error.,1,1.188551868403537e-05,11470
stuff),1,1.188551868403537e-05,11470
darn,1,1.188551868403537e-05,11470
slide,1,1.188551868403537e-05,11470
train,1,1.188551868403537e-05,11470
dairy,1,1.188551868403537e-05,11470
"""that",1,1.188551868403537e-05,11470
paying.,1,1.188551868403537e-05,11470
(lights,1,1.188551868403537e-05,11470
caterer!,1,1.188551868403537e-05,11470
incense),1,1.188551868403537e-05,11470
funeral,1,1.188551868403537e-05,11470
tough.,1,1.188551868403537e-05,11470
strand,1,1.188551868403537e-05,11470
maker),1,1.188551868403537e-05,11470
strung,1,1.188551868403537e-05,11470
bill?,1,1.188551868403537e-05,11470
acted,1,1.188551868403537e-05,11470
"songs,""",1,1.188551868403537e-05,11470
maker.),1,1.188551868403537e-05,11470
universal,1,1.188551868403537e-05,11470
develop,1,1.188551868403537e-05,11470
crossword!,1,1.188551868403537e-05,11470
"ooo,",1,1.188551868403537e-05,11470
my...,1,1.188551868403537e-05,11470
remains,1,1.188551868403537e-05,11470
moving!,1,1.188551868403537e-05,11470
lend,1,1.188551868403537e-05,11470
spirit!,1,1.188551868403537e-05,11470
caterer,1,1.188551868403537e-05,11470
aroma,1,1.188551868403537e-05,11470
"""these",1,1.188551868403537e-05,11470
stairs.,1,1.188551868403537e-05,11470
doll,1,1.188551868403537e-05,11470
"tarzan,",1,1.188551868403537e-05,11470
"""little,",1,1.188551868403537e-05,11470
robe?,1,1.188551868403537e-05,11470
fifties!,1,1.188551868403537e-05,11470
wife,1,1.188551868403537e-05,11470
"inconvenience,",1,1.188551868403537e-05,11470
crime!,1,1.188551868403537e-05,11470
wuss.,1,1.188551868403537e-05,11470
this-,1,1.188551868403537e-05,11470
burkart,1,1.188551868403537e-05,11470
"caterers,",1,1.188551868403537e-05,11470
slide),1,1.188551868403537e-05,11470
sombreros,1,1.188551868403537e-05,11470
provided,1,1.188551868403537e-05,11470
bukart,1,1.188551868403537e-05,11470
licorice,1,1.188551868403537e-05,11470
widow!,1,1.188551868403537e-05,11470
widow?,1,1.188551868403537e-05,11470
enough!,1,1.188551868403537e-05,11470
paid!,1,1.188551868403537e-05,11470
bill.,1,1.188551868403537e-05,11470
tootsie,1,1.188551868403537e-05,11470
"girl!""",1,1.188551868403537e-05,11470
roll-away,1,1.188551868403537e-05,11470
remaining,1,1.188551868403537e-05,11470
"butter,",1,1.188551868403537e-05,11470
house!!,1,1.188551868403537e-05,11470
fight.),1,1.188551868403537e-05,11470
"'not-not-mine,",1,1.188551868403537e-05,11470
yellow-bellied-lilly-livered-draw!!,1,1.188551868403537e-05,11470
"quiet,",1,1.188551868403537e-05,11470
"write,",1,1.188551868403537e-05,11470
rests,1,1.188551868403537e-05,11470
old.,1,1.188551868403537e-05,11470
papers,1,1.188551868403537e-05,11470
his.,1,1.188551868403537e-05,11470
fashioned,1,1.188551868403537e-05,11470
museum?,1,1.188551868403537e-05,11470
"full,",1,1.188551868403537e-05,11470
"(joey,",1,1.188551868403537e-05,11470
isnt?,1,1.188551868403537e-05,11470
operation!,1,1.188551868403537e-05,11470
oreos,1,1.188551868403537e-05,11470
a-team.,1,1.188551868403537e-05,11470
"besides,",1,1.188551868403537e-05,11470
unhappy.,1,1.188551868403537e-05,11470
"sad,",1,1.188551868403537e-05,11470
van.,1,1.188551868403537e-05,11470
scream.),1,1.188551868403537e-05,11470
blank,1,1.188551868403537e-05,11470
"dolls,",1,1.188551868403537e-05,11470
ideas,1,1.188551868403537e-05,11470
gold.,1,1.188551868403537e-05,11470
skipping-,1,1.188551868403537e-05,11470
dish.),1,1.188551868403537e-05,11470
(pete,1,1.188551868403537e-05,11470
both.,1,1.188551868403537e-05,11470
"poughkeepsie,",1,1.188551868403537e-05,11470
prep,1,1.188551868403537e-05,11470
uptown,1,1.188551868403537e-05,11470
start.),1,1.188551868403537e-05,11470
wakes,1,1.188551868403537e-05,11470
mark,1,1.188551868403537e-05,11470
"floss,",1,1.188551868403537e-05,11470
decorate,1,1.188551868403537e-05,11470
issues,1,1.188551868403537e-05,11470
zillionaire?,1,1.188551868403537e-05,11470
robots,1,1.188551868403537e-05,11470
"snowy,",1,1.188551868403537e-05,11470
robots!!,1,1.188551868403537e-05,11470
budolph?,1,1.188551868403537e-05,11470
pumpkin?,1,1.188551868403537e-05,11470
rhyme?,1,1.188551868403537e-05,11470
operate.,1,1.188551868403537e-05,11470
mississ-pete.,1,1.188551868403537e-05,11470
spiderman?,1,1.188551868403537e-05,11470
"tweezers,",1,1.188551868403537e-05,11470
"draddle,",1,1.188551868403537e-05,11470
"goldman,",1,1.188551868403537e-05,11470
silverman...,1,1.188551868403537e-05,11470
notebook,1,1.188551868403537e-05,11470
not-not-mine'...,1,1.188551868403537e-05,11470
wa,1,1.188551868403537e-05,11470
elbows!,1,1.188551868403537e-05,11470
burial,1,1.188551868403537e-05,11470
joy)yay!,1,1.188551868403537e-05,11470
case(hops,1,1.188551868403537e-05,11470
business?,1,1.188551868403537e-05,11470
larry.,1,1.188551868403537e-05,11470
cilantro,1,1.188551868403537e-05,11470
karmic,1,1.188551868403537e-05,11470
nipples,1,1.188551868403537e-05,11470
baguette.,1,1.188551868403537e-05,11470
ground.,1,1.188551868403537e-05,11470
"sword,",1,1.188551868403537e-05,11470
"okayyyyy,",1,1.188551868403537e-05,11470
trays,1,1.188551868403537e-05,11470
hugging!,1,1.188551868403537e-05,11470
threefold.,1,1.188551868403537e-05,11470
government.,1,1.188551868403537e-05,11470
debt.,1,1.188551868403537e-05,11470
"it.""",1,1.188551868403537e-05,11470
"""thats",1,1.188551868403537e-05,11470
"phrase,",1,1.188551868403537e-05,11470
dinosaur),1,1.188551868403537e-05,11470
twisted.,1,1.188551868403537e-05,11470
handed,1,1.188551868403537e-05,11470
kitchen!,1,1.188551868403537e-05,11470
board.,1,1.188551868403537e-05,11470
dude,1,1.188551868403537e-05,11470
alert!,1,1.188551868403537e-05,11470
ancient,1,1.188551868403537e-05,11470
houses,1,1.188551868403537e-05,11470
ceramic,1,1.188551868403537e-05,11470
cook!,1,1.188551868403537e-05,11470
i'd-,1,1.188551868403537e-05,11470
radioactive,1,1.188551868403537e-05,11470
job!!,1,1.188551868403537e-05,11470
waste.,1,1.188551868403537e-05,11470
coloring,1,1.188551868403537e-05,11470
depend,1,1.188551868403537e-05,11470
ghost,1,1.188551868403537e-05,11470
intercom),1,1.188551868403537e-05,11470
attic.,1,1.188551868403537e-05,11470
waterbed?,1,1.188551868403537e-05,11470
catering.,1,1.188551868403537e-05,11470
van,1,1.188551868403537e-05,11470
laid,1,1.188551868403537e-05,11470
"head.""",1,1.188551868403537e-05,11470
"meals,",1,1.188551868403537e-05,11470
ghost.,1,1.188551868403537e-05,11470
allesandros?,1,1.188551868403537e-05,11470
"""would",1,1.188551868403537e-05,11470
"reporter,",1,1.188551868403537e-05,11470
chelsea,1,1.188551868403537e-05,11470
studying,1,1.188551868403537e-05,11470
answer.),1,1.188551868403537e-05,11470
professional,1,1.188551868403537e-05,11470
"okay-okay,",1,1.188551868403537e-05,11470
(signs,1,1.188551868403537e-05,11470
fan?,1,1.188551868403537e-05,11470
elton,1,1.188551868403537e-05,11470
cry?,1,1.188551868403537e-05,11470
"close,",1,1.188551868403537e-05,11470
cried,1,1.188551868403537e-05,11470
bambi.,1,1.188551868403537e-05,11470
sadder,1,1.188551868403537e-05,11470
(crying),1,1.188551868403537e-05,11470
spark,1,1.188551868403537e-05,11470
jill,1,1.188551868403537e-05,11470
sweater.),1,1.188551868403537e-05,11470
bethel?,1,1.188551868403537e-05,11470
"sweater.""",1,1.188551868403537e-05,11470
jill.,1,1.188551868403537e-05,11470
cards.,1,1.188551868403537e-05,11470
parent,1,1.188551868403537e-05,11470
bitter?,1,1.188551868403537e-05,11470
spoiled,1,1.188551868403537e-05,11470
which-which,1,1.188551868403537e-05,11470
somewhere.,1,1.188551868403537e-05,11470
swimming,1,1.188551868403537e-05,11470
goldfish,1,1.188551868403537e-05,11470
filled,1,1.188551868403537e-05,11470
autograph),1,1.188551868403537e-05,11470
approaches.),1,1.188551868403537e-05,11470
dan-za.,1,1.188551868403537e-05,11470
address.,1,1.188551868403537e-05,11470
rhymed,1,1.188551868403537e-05,11470
stocks.,1,1.188551868403537e-05,11470
knack,1,1.188551868403537e-05,11470
lynch?,1,1.188551868403537e-05,11470
merrill,1,1.188551868403537e-05,11470
mindy.,1,1.188551868403537e-05,11470
ben's,1,1.188551868403537e-05,11470
porno,1,1.188551868403537e-05,11470
watched,1,1.188551868403537e-05,11470
"suicide,",1,1.188551868403537e-05,11470
hint.,1,1.188551868403537e-05,11470
correct,1,1.188551868403537e-05,11470
(points),1,1.188551868403537e-05,11470
"um-mmm,",1,1.188551868403537e-05,11470
checks;,1,1.188551868403537e-05,11470
buffays,1,1.188551868403537e-05,11470
someone),1,1.188551868403537e-05,11470
disgusting!,1,1.188551868403537e-05,11470
(yells,1,1.188551868403537e-05,11470
youreyou,1,1.188551868403537e-05,11470
movies.,1,1.188551868403537e-05,11470
porn,1,1.188551868403537e-05,11470
tv),1,1.188551868403537e-05,11470
leaving),1,1.188551868403537e-05,11470
gum.),1,1.188551868403537e-05,11470
futile,1,1.188551868403537e-05,11470
"box,",1,1.188551868403537e-05,11470
knock-offs,1,1.188551868403537e-05,11470
drowning,1,1.188551868403537e-05,11470
barn!,1,1.188551868403537e-05,11470
thewait,1,1.188551868403537e-05,11470
birdcage,1,1.188551868403537e-05,11470
cereal.,1,1.188551868403537e-05,11470
"it',",1,1.188551868403537e-05,11470
look-look!,1,1.188551868403537e-05,11470
drain.),1,1.188551868403537e-05,11470
gal.,1,1.188551868403537e-05,11470
"uck,",1,1.188551868403537e-05,11470
junk.,1,1.188551868403537e-05,11470
cheap,1,1.188551868403537e-05,11470
opossum.,1,1.188551868403537e-05,11470
"should,",1,1.188551868403537e-05,11470
redecorateand,1,1.188551868403537e-05,11470
find!,1,1.188551868403537e-05,11470
"bikini,",1,1.188551868403537e-05,11470
merchants,1,1.188551868403537e-05,11470
colonial,1,1.188551868403537e-05,11470
"moment,",1,1.188551868403537e-05,11470
old!,1,1.188551868403537e-05,11470
"when-when,",1,1.188551868403537e-05,11470
80,1,1.188551868403537e-05,11470
"princess,",1,1.188551868403537e-05,11470
opossum,1,1.188551868403537e-05,11470
"sound,",1,1.188551868403537e-05,11470
items,1,1.188551868403537e-05,11470
lunch!,1,1.188551868403537e-05,11470
various,1,1.188551868403537e-05,11470
rummaging,1,1.188551868403537e-05,11470
gross!,1,1.188551868403537e-05,11470
girlfriend.,1,1.188551868403537e-05,11470
cruel!,1,1.188551868403537e-05,11470
explains,1,1.188551868403537e-05,11470
pushover.,1,1.188551868403537e-05,11470
mellow.,1,1.188551868403537e-05,11470
flexible,1,1.188551868403537e-05,11470
easy-going,1,1.188551868403537e-05,11470
easy-going.,1,1.188551868403537e-05,11470
maintenanceokay,1,1.188551868403537e-05,11470
squeaky,1,1.188551868403537e-05,11470
leaning,1,1.188551868403537e-05,11470
bend,1,1.188551868403537e-05,11470
"shirt,",1,1.188551868403537e-05,11470
lift,1,1.188551868403537e-05,11470
picture).,1,1.188551868403537e-05,11470
wh-wh-what,1,1.188551868403537e-05,11470
jokes.,1,1.188551868403537e-05,11470
prints,1,1.188551868403537e-05,11470
playboy,1,1.188551868403537e-05,11470
real.,1,1.188551868403537e-05,11470
apothecary,1,1.188551868403537e-05,11470
"stocks,",1,1.188551868403537e-05,11470
"lox,",1,1.188551868403537e-05,11470
ears.),1,1.188551868403537e-05,11470
jack!!,1,1.188551868403537e-05,11470
company!,1,1.188551868403537e-05,11470
cash,1,1.188551868403537e-05,11470
office!,1,1.188551868403537e-05,11470
plant.),1,1.188551868403537e-05,11470
lobby,1,1.188551868403537e-05,11470
plant.,1,1.188551868403537e-05,11470
"goo,",1,1.188551868403537e-05,11470
"countanyway,",1,1.188551868403537e-05,11470
"research,",1,1.188551868403537e-05,11470
research,1,1.188551868403537e-05,11470
clown,1,1.188551868403537e-05,11470
surprise!,1,1.188551868403537e-05,11470
yen!,1,1.188551868403537e-05,11470
bladder.,1,1.188551868403537e-05,11470
gall,1,1.188551868403537e-05,11470
"lou,",1,1.188551868403537e-05,11470
briefcase!,1,1.188551868403537e-05,11470
shoes!,1,1.188551868403537e-05,11470
briefcase.),1,1.188551868403537e-05,11470
lesson.,1,1.188551868403537e-05,11470
heat,1,1.188551868403537e-05,11470
"changeooh,",1,1.188551868403537e-05,11470
chump,1,1.188551868403537e-05,11470
rubbing,1,1.188551868403537e-05,11470
pesos!,1,1.188551868403537e-05,11470
rubles!,1,1.188551868403537e-05,11470
brother!,1,1.188551868403537e-05,11470
eel!,1,1.188551868403537e-05,11470
socks,1,1.188551868403537e-05,11470
"whiskers,",1,1.188551868403537e-05,11470
bra,1,1.188551868403537e-05,11470
bunnies!,1,1.188551868403537e-05,11470
strap),1,1.188551868403537e-05,11470
make?,1,1.188551868403537e-05,11470
mache!,1,1.188551868403537e-05,11470
fish?,1,1.188551868403537e-05,11470
kettle,1,1.188551868403537e-05,11470
mat,1,1.188551868403537e-05,11470
bamboo,1,1.188551868403537e-05,11470
freshwater,1,1.188551868403537e-05,11470
mistake,1,1.188551868403537e-05,11470
anybodys,1,1.188551868403537e-05,11470
self-defense,1,1.188551868403537e-05,11470
goin,1,1.188551868403537e-05,11470
bras.,1,1.188551868403537e-05,11470
attack.,1,1.188551868403537e-05,11470
dumbass!,1,1.188551868403537e-05,11470
9-1-1),1,1.188551868403537e-05,11470
9-1-1!!,1,1.188551868403537e-05,11470
attack!,1,1.188551868403537e-05,11470
dinner!,1,1.188551868403537e-05,11470
thatow!,1,1.188551868403537e-05,11470
salary,1,1.188551868403537e-05,11470
lucrative!,1,1.188551868403537e-05,11470
fox.,1,1.188551868403537e-05,11470
diff,1,1.188551868403537e-05,11470
having.,1,1.188551868403537e-05,11470
arm?,1,1.188551868403537e-05,11470
pains,1,1.188551868403537e-05,11470
would-would,1,1.188551868403537e-05,11470
"were,",1,1.188551868403537e-05,11470
hurts!,1,1.188551868403537e-05,11470
(louder),1,1.188551868403537e-05,11470
hearts.,1,1.188551868403537e-05,11470
themselves!,1,1.188551868403537e-05,11470
tastes,1,1.188551868403537e-05,11470
13,1,1.188551868403537e-05,11470
no-no!!,1,1.188551868403537e-05,11470
cigarette.),1,1.188551868403537e-05,11470
licked,1,1.188551868403537e-05,11470
brendy?,1,1.188551868403537e-05,11470
wish!,1,1.188551868403537e-05,11470
4-9!!,1,1.188551868403537e-05,11470
number!,1,1.188551868403537e-05,11470
"5-0,",1,1.188551868403537e-05,11470
50!,1,1.188551868403537e-05,11470
snowman.,1,1.188551868403537e-05,11470
lighted,1,1.188551868403537e-05,11470
onnnnnn!!!,1,1.188551868403537e-05,11470
milk?,1,1.188551868403537e-05,11470
puff,1,1.188551868403537e-05,11470
spell,1,1.188551868403537e-05,11470
winner,1,1.188551868403537e-05,11470
watching!,1,1.188551868403537e-05,11470
contest?,1,1.188551868403537e-05,11470
there?!,1,1.188551868403537e-05,11470
whispering,1,1.188551868403537e-05,11470
tea!,1,1.188551868403537e-05,11470
breast,1,1.188551868403537e-05,11470
yell?!,1,1.188551868403537e-05,11470
jack?,1,1.188551868403537e-05,11470
mad?,1,1.188551868403537e-05,11470
(squirts,1,1.188551868403537e-05,11470
cigarette!,1,1.188551868403537e-05,11470
effects.,1,1.188551868403537e-05,11470
everybodys,1,1.188551868403537e-05,11470
carol?,1,1.188551868403537e-05,11470
trading,1,1.188551868403537e-05,11470
youre-youre-youre,1,1.188551868403537e-05,11470
stockbrokers,1,1.188551868403537e-05,11470
wench!,1,1.188551868403537e-05,11470
pirate;,1,1.188551868403537e-05,11470
prisoner.,1,1.188551868403537e-05,11470
warden;,1,1.188551868403537e-05,11470
toys,1,1.188551868403537e-05,11470
"trois,",1,1.188551868403537e-05,11470
mnage,1,1.188551868403537e-05,11470
spice,1,1.188551868403537e-05,11470
ours,1,1.188551868403537e-05,11470
ripped,1,1.188551868403537e-05,11470
wine.),1,1.188551868403537e-05,11470
pen?,1,1.188551868403537e-05,11470
deep-deep-deep,1,1.188551868403537e-05,11470
deep-deep,1,1.188551868403537e-05,11470
hanger,1,1.188551868403537e-05,11470
stop!!,1,1.188551868403537e-05,11470
leaving.,1,1.188551868403537e-05,11470
step!,1,1.188551868403537e-05,11470
pie!,1,1.188551868403537e-05,11470
pumpkin,1,1.188551868403537e-05,11470
incoming,1,1.188551868403537e-05,11470
reservations.,1,1.188551868403537e-05,11470
blades?,1,1.188551868403537e-05,11470
miss.,1,1.188551868403537e-05,11470
resume,1,1.188551868403537e-05,11470
hysterically.),1,1.188551868403537e-05,11470
laughing,1,1.188551868403537e-05,11470
scramble,1,1.188551868403537e-05,11470
selves!,1,1.188551868403537e-05,11470
bow,1,1.188551868403537e-05,11470
jobs,1,1.188551868403537e-05,11470
pack!,1,1.188551868403537e-05,11470
stain),1,1.188551868403537e-05,11470
planned,1,1.188551868403537e-05,11470
skits.,1,1.188551868403537e-05,11470
actor?,1,1.188551868403537e-05,11470
running.,1,1.188551868403537e-05,11470
chase.),1,1.188551868403537e-05,11470
needs?,1,1.188551868403537e-05,11470
flapping,1,1.188551868403537e-05,11470
is...?,1,1.188551868403537e-05,11470
idiot.,1,1.188551868403537e-05,11470
spooky?,1,1.188551868403537e-05,11470
r-r-rotten,1,1.188551868403537e-05,11470
boys!,1,1.188551868403537e-05,11470
whipped,1,1.188551868403537e-05,11470
embarrassed.),1,1.188551868403537e-05,11470
"follows,",1,1.188551868403537e-05,11470
"pauses,",1,1.188551868403537e-05,11470
apart),1,1.188551868403537e-05,11470
"breezy,",1,1.188551868403537e-05,11470
crazily,1,1.188551868403537e-05,11470
(stirring,1,1.188551868403537e-05,11470
"message,",1,1.188551868403537e-05,11470
breezy,1,1.188551868403537e-05,11470
"showers,",1,1.188551868403537e-05,11470
pot),1,1.188551868403537e-05,11470
"please...wait,",1,1.188551868403537e-05,11470
switch.,1,1.188551868403537e-05,11470
"""a.""",1,1.188551868403537e-05,11470
"""and""",1,1.188551868403537e-05,11470
"""its,""",1,1.188551868403537e-05,11470
please...,1,1.188551868403537e-05,11470
fun!!,1,1.188551868403537e-05,11470
"liked,",1,1.188551868403537e-05,11470
bathed,1,1.188551868403537e-05,11470
spills,1,1.188551868403537e-05,11470
blaster,1,1.188551868403537e-05,11470
safe.,1,1.188551868403537e-05,11470
krog,1,1.188551868403537e-05,11470
hospital!,1,1.188551868403537e-05,11470
system,1,1.188551868403537e-05,11470
naturally,1,1.188551868403537e-05,11470
"ew,",1,1.188551868403537e-05,11470
zone!,1,1.188551868403537e-05,11470
we-were,1,1.188551868403537e-05,11470
michelle!,1,1.188551868403537e-05,11470
baby-sitting!,1,1.188551868403537e-05,11470
laughter,1,1.188551868403537e-05,11470
sonic,1,1.188551868403537e-05,11470
diaper,1,1.188551868403537e-05,11470
genius,1,1.188551868403537e-05,11470
happen?!!,1,1.188551868403537e-05,11470
stretching,1,1.188551868403537e-05,11470
parts!,1,1.188551868403537e-05,11470
caller,1,1.188551868403537e-05,11470
complaining.,1,1.188551868403537e-05,11470
diaper),1,1.188551868403537e-05,11470
wiping.,1,1.188551868403537e-05,11470
responsible,1,1.188551868403537e-05,11470
fast?,1,1.188551868403537e-05,11470
fun?,1,1.188551868403537e-05,11470
"do!""",1,1.188551868403537e-05,11470
"misses,",1,1.188551868403537e-05,11470
infectious.,1,1.188551868403537e-05,11470
crawl,1,1.188551868403537e-05,11470
fed,1,1.188551868403537e-05,11470
(exhausted),1,1.188551868403537e-05,11470
disappeared,1,1.188551868403537e-05,11470
nowwho,1,1.188551868403537e-05,11470
foot.),1,1.188551868403537e-05,11470
dry.,1,1.188551868403537e-05,11470
drawer.),1,1.188551868403537e-05,11470
"ribbon,",1,1.188551868403537e-05,11470
'all,1,1.188551868403537e-05,11470
cabinet.),1,1.188551868403537e-05,11470
political.',1,1.188551868403537e-05,11470
managed,1,1.188551868403537e-05,11470
calling.,1,1.188551868403537e-05,11470
words!,1,1.188551868403537e-05,11470
duh!!,1,1.188551868403537e-05,11470
christmas!,1,1.188551868403537e-05,11470
babies.),1,1.188551868403537e-05,11470
counts,1,1.188551868403537e-05,11470
strappys?,1,1.188551868403537e-05,11470
"diaper,",1,1.188551868403537e-05,11470
disposes,1,1.188551868403537e-05,11470
crawls,1,1.188551868403537e-05,11470
break.),1,1.188551868403537e-05,11470
vase,1,1.188551868403537e-05,11470
care?,1,1.188551868403537e-05,11470
guys),1,1.188551868403537e-05,11470
(panting).,1,1.188551868403537e-05,11470
plinky-plunky,1,1.188551868403537e-05,11470
cmon,1,1.188551868403537e-05,11470
ideas?,1,1.188551868403537e-05,11470
horrified),1,1.188551868403537e-05,11470
clever,1,1.188551868403537e-05,11470
hidden.,1,1.188551868403537e-05,11470
(,1,1.188551868403537e-05,11470
"direction,",1,1.188551868403537e-05,11470
azzz.,1,1.188551868403537e-05,11470
muscle,1,1.188551868403537e-05,11470
'cos,1,1.188551868403537e-05,11470
uh-oh.,1,1.188551868403537e-05,11470
wily,1,1.188551868403537e-05,11470
directly,1,1.188551868403537e-05,11470
down?,1,1.188551868403537e-05,11470
"meadow,",1,1.188551868403537e-05,11470
tada!,1,1.188551868403537e-05,11470
cousteau!,1,1.188551868403537e-05,11470
floored,1,1.188551868403537e-05,11470
"seahorse,",1,1.188551868403537e-05,11470
diving,1,1.188551868403537e-05,11470
cousteau,1,1.188551868403537e-05,11470
stars,1,1.188551868403537e-05,11470
sky....,1,1.188551868403537e-05,11470
becuz,1,1.188551868403537e-05,11470
azzz?,1,1.188551868403537e-05,11470
hee,1,1.188551868403537e-05,11470
embarrassing,1,1.188551868403537e-05,11470
bucks,1,1.188551868403537e-05,11470
"became,",1,1.188551868403537e-05,11470
eyelashes.,1,1.188551868403537e-05,11470
loosen,1,1.188551868403537e-05,11470
sheets!,1,1.188551868403537e-05,11470
pager,1,1.188551868403537e-05,11470
magical,1,1.188551868403537e-05,11470
plains.,1,1.188551868403537e-05,11470
perfect!,1,1.188551868403537e-05,11470
vibrate.,1,1.188551868403537e-05,11470
pricing.,1,1.188551868403537e-05,11470
market?!,1,1.188551868403537e-05,11470
500,1,1.188551868403537e-05,11470
hee!,1,1.188551868403537e-05,11470
buns,1,1.188551868403537e-05,11470
potions.,1,1.188551868403537e-05,11470
drawers),1,1.188551868403537e-05,11470
ears,1,1.188551868403537e-05,11470
'do.),1,1.188551868403537e-05,11470
skywalker,1,1.188551868403537e-05,11470
where-where,1,1.188551868403537e-05,11470
rescue,1,1.188551868403537e-05,11470
"clear,",1,1.188551868403537e-05,11470
priceless.,1,1.188551868403537e-05,11470
gifts?,1,1.188551868403537e-05,11470
"nap,",1,1.188551868403537e-05,11470
lounge-chair.),1,1.188551868403537e-05,11470
dissapointment.),1,1.188551868403537e-05,11470
summer,1,1.188551868403537e-05,11470
sack.,1,1.188551868403537e-05,11470
hacky,1,1.188551868403537e-05,11470
trickling,1,1.188551868403537e-05,11470
fountains.,1,1.188551868403537e-05,11470
fox?,1,1.188551868403537e-05,11470
calming,1,1.188551868403537e-05,11470
ralph.),1,1.188551868403537e-05,11470
flyer,1,1.188551868403537e-05,11470
babbling,1,1.188551868403537e-05,11470
brook....,1,1.188551868403537e-05,11470
kisser.,1,1.188551868403537e-05,11470
"copies,",1,1.188551868403537e-05,11470
(faking,1,1.188551868403537e-05,11470
congratulations!!,1,1.188551868403537e-05,11470
bloomingdales,1,1.188551868403537e-05,11470
onions.,1,1.188551868403537e-05,11470
"uhh,",1,1.188551868403537e-05,11470
machine),1,1.188551868403537e-05,11470
"staring,",1,1.188551868403537e-05,11470
neighbor's,1,1.188551868403537e-05,11470
satan?,1,1.188551868403537e-05,11470
swings,1,1.188551868403537e-05,11470
peas,1,1.188551868403537e-05,11470
"message?""",1,1.188551868403537e-05,11470
lauren?,1,1.188551868403537e-05,11470
"waterfalls,",1,1.188551868403537e-05,11470
"just-just,",1,1.188551868403537e-05,11470
brains,1,1.188551868403537e-05,11470
eggplant?,1,1.188551868403537e-05,11470
beef,1,1.188551868403537e-05,11470
"trifle,",1,1.188551868403537e-05,11470
english,1,1.188551868403537e-05,11470
traditional,1,1.188551868403537e-05,11470
condensed,1,1.188551868403537e-05,11470
drinking),1,1.188551868403537e-05,11470
"breeze,",1,1.188551868403537e-05,11470
"hunk.""",1,1.188551868403537e-05,11470
moonlight,1,1.188551868403537e-05,11470
strong!,1,1.188551868403537e-05,11470
brave,1,1.188551868403537e-05,11470
flowing,1,1.188551868403537e-05,11470
trees....,1,1.188551868403537e-05,11470
betting,1,1.188551868403537e-05,11470
remembered.,1,1.188551868403537e-05,11470
thanksgivingy.,1,1.188551868403537e-05,11470
dancer,1,1.188551868403537e-05,11470
wagering,1,1.188551868403537e-05,11470
permitted,1,1.188551868403537e-05,11470
would.,1,1.188551868403537e-05,11470
kenny.,1,1.188551868403537e-05,11470
company?,1,1.188551868403537e-05,11470
sown,1,1.188551868403537e-05,11470
loud!,1,1.188551868403537e-05,11470
26th.,1,1.188551868403537e-05,11470
suspects,1,1.188551868403537e-05,11470
locked,1,1.188551868403537e-05,11470
hm-mmm.,1,1.188551868403537e-05,11470
backup?,1,1.188551868403537e-05,11470
90/10.,1,1.188551868403537e-05,11470
jealous!,1,1.188551868403537e-05,11470
often!,1,1.188551868403537e-05,11470
trash!!!,1,1.188551868403537e-05,11470
late!!!,1,1.188551868403537e-05,11470
coward!,1,1.188551868403537e-05,11470
"question,",1,1.188551868403537e-05,11470
track.,1,1.188551868403537e-05,11470
"manicurist,",1,1.188551868403537e-05,11470
shook,1,1.188551868403537e-05,11470
"reader,",1,1.188551868403537e-05,11470
palm,1,1.188551868403537e-05,11470
dirty.,1,1.188551868403537e-05,11470
chante.,1,1.188551868403537e-05,11470
en,1,1.188551868403537e-05,11470
table?,1,1.188551868403537e-05,11470
paris,1,1.188551868403537e-05,11470
"build,",1,1.188551868403537e-05,11470
blouse-type,1,1.188551868403537e-05,11470
drink.,1,1.188551868403537e-05,11470
"drink,",1,1.188551868403537e-05,11470
ago!,1,1.188551868403537e-05,11470
seal,1,1.188551868403537e-05,11470
booze.),1,1.188551868403537e-05,11470
napkin,1,1.188551868403537e-05,11470
kissed!!!!!,1,1.188551868403537e-05,11470
ready.),1,1.188551868403537e-05,11470
play.),1,1.188551868403537e-05,11470
nuh-uh.,1,1.188551868403537e-05,11470
"finish,",1,1.188551868403537e-05,11470
90!,1,1.188551868403537e-05,11470
19!,1,1.188551868403537e-05,11470
chiming,1,1.188551868403537e-05,11470
band,1,1.188551868403537e-05,11470
switch.),1,1.188551868403537e-05,11470
unfold,1,1.188551868403537e-05,11470
left!,1,1.188551868403537e-05,11470
clicking,1,1.188551868403537e-05,11470
"promise,",1,1.188551868403537e-05,11470
"decisions,",1,1.188551868403537e-05,11470
rash,1,1.188551868403537e-05,11470
justokayjust,1,1.188551868403537e-05,11470
boatthis,1,1.188551868403537e-05,11470
situation!,1,1.188551868403537e-05,11470
aware,1,1.188551868403537e-05,11470
dontlook,1,1.188551868403537e-05,11470
backup,1,1.188551868403537e-05,11470
helped!,1,1.188551868403537e-05,11470
purrs.),1,1.188551868403537e-05,11470
helping,1,1.188551868403537e-05,11470
relationshippy,1,1.188551868403537e-05,11470
together?!,1,1.188551868403537e-05,11470
bars,1,1.188551868403537e-05,11470
sir?,1,1.188551868403537e-05,11470
solve,1,1.188551868403537e-05,11470
"cats,",1,1.188551868403537e-05,11470
propose.,1,1.188551868403537e-05,11470
day...,1,1.188551868403537e-05,11470
"""forget",1,1.188551868403537e-05,11470
doors!,1,1.188551868403537e-05,11470
jail,1,1.188551868403537e-05,11470
jail!,1,1.188551868403537e-05,11470
in.),1,1.188551868403537e-05,11470
caging,1,1.188551868403537e-05,11470
"her""",1,1.188551868403537e-05,11470
trade.,1,1.188551868403537e-05,11470
stores,1,1.188551868403537e-05,11470
locks,1,1.188551868403537e-05,11470
"system,",1,1.188551868403537e-05,11470
security,1,1.188551868403537e-05,11470
"dig,",1,1.188551868403537e-05,11470
"god.""",1,1.188551868403537e-05,11470
mirrors.),1,1.188551868403537e-05,11470
sweeter...,1,1.188551868403537e-05,11470
uh-oh!,1,1.188551868403537e-05,11470
tiara,1,1.188551868403537e-05,11470
how've,1,1.188551868403537e-05,11470
john?,1,1.188551868403537e-05,11470
occasions...,1,1.188551868403537e-05,11470
boat!,1,1.188551868403537e-05,11470
older,1,1.188551868403537e-05,11470
committed.,1,1.188551868403537e-05,11470
salute.],1,1.188551868403537e-05,11470
applauding,1,1.188551868403537e-05,11470
this!!,1,1.188551868403537e-05,11470
just?,1,1.188551868403537e-05,11470
bar!,1,1.188551868403537e-05,11470
drinks!,1,1.188551868403537e-05,11470
"meant,",1,1.188551868403537e-05,11470
silent,1,1.188551868403537e-05,11470
ring.),1,1.188551868403537e-05,11470
oop!,1,1.188551868403537e-05,11470
bar?,1,1.188551868403537e-05,11470
womans,1,1.188551868403537e-05,11470
"since,",1,1.188551868403537e-05,11470
kissy,1,1.188551868403537e-05,11470
kissing.,1,1.188551868403537e-05,11470
practically,1,1.188551868403537e-05,11470
mouthful),1,1.188551868403537e-05,11470
if!,1,1.188551868403537e-05,11470
helped,1,1.188551868403537e-05,11470
eternity,1,1.188551868403537e-05,11470
nether,1,1.188551868403537e-05,11470
wander,1,1.188551868403537e-05,11470
heart?,1,1.188551868403537e-05,11470
mean?!!,1,1.188551868403537e-05,11470
sweeping,1,1.188551868403537e-05,11470
laugh.),1,1.188551868403537e-05,11470
recipe.,1,1.188551868403537e-05,11470
toulouse.,1,1.188551868403537e-05,11470
tolouse.,1,1.188551868403537e-05,11470
becoming,1,1.188551868403537e-05,11470
"grandmother,",1,1.188551868403537e-05,11470
france,1,1.188551868403537e-05,11470
relatives,1,1.188551868403537e-05,11470
2032.,1,1.188551868403537e-05,11470
"15th,",1,1.188551868403537e-05,11470
october,1,1.188551868403537e-05,11470
"yeahno,",1,1.188551868403537e-05,11470
l-l-lookin,1,1.188551868403537e-05,11470
batch?,1,1.188551868403537e-05,11470
butcher,1,1.188551868403537e-05,11470
17.,1,1.188551868403537e-05,11470
sale?,1,1.188551868403537e-05,11470
crumb.,1,1.188551868403537e-05,11470
arrogance.,1,1.188551868403537e-05,11470
froze,1,1.188551868403537e-05,11470
(provocatively),1,1.188551868403537e-05,11470
baggie.),1,1.188551868403537e-05,11470
happiness.,1,1.188551868403537e-05,11470
normal!,1,1.188551868403537e-05,11470
that),1,1.188551868403537e-05,11470
(pauses,1,1.188551868403537e-05,11470
americans,1,1.188551868403537e-05,11470
ew...,1,1.188551868403537e-05,11470
boat?,1,1.188551868403537e-05,11470
hilda.,1,1.188551868403537e-05,11470
portraits,1,1.188551868403537e-05,11470
liberty.,1,1.188551868403537e-05,11470
statue,1,1.188551868403537e-05,11470
sweep,1,1.188551868403537e-05,11470
willies,1,1.188551868403537e-05,11470
assistant.,1,1.188551868403537e-05,11470
involved,1,1.188551868403537e-05,11470
but-but,1,1.188551868403537e-05,11470
ya?,1,1.188551868403537e-05,11470
fist!,1,1.188551868403537e-05,11470
ground-up,1,1.188551868403537e-05,11470
madness!,1,1.188551868403537e-05,11470
"turkeys,",1,1.188551868403537e-05,11470
actor?!,1,1.188551868403537e-05,11470
hilda?,1,1.188551868403537e-05,11470
flesh,1,1.188551868403537e-05,11470
formerly,1,1.188551868403537e-05,11470
cant-you,1,1.188551868403537e-05,11470
qualified.,1,1.188551868403537e-05,11470
assistant,1,1.188551868403537e-05,11470
cows,1,1.188551868403537e-05,11470
press,1,1.188551868403537e-05,11470
ino!,1,1.188551868403537e-05,11470
hell!!,1,1.188551868403537e-05,11470
last?,1,1.188551868403537e-05,11470
"boat,",1,1.188551868403537e-05,11470
plaza!,1,1.188551868403537e-05,11470
"(laughs,",1,1.188551868403537e-05,11470
...trapped,1,1.188551868403537e-05,11470
students),1,1.188551868403537e-05,11470
nothingwhy?!,1,1.188551868403537e-05,11470
sweeper!,1,1.188551868403537e-05,11470
"privacy,",1,1.188551868403537e-05,11470
urgent.,1,1.188551868403537e-05,11470
smart!,1,1.188551868403537e-05,11470
starts?,1,1.188551868403537e-05,11470
him)ohoh!,1,1.188551868403537e-05,11470
cer(chandler,1,1.188551868403537e-05,11470
ceremony!,1,1.188551868403537e-05,11470
fella.,1,1.188551868403537e-05,11470
outside.,1,1.188551868403537e-05,11470
wisdom,1,1.188551868403537e-05,11470
just-theres,1,1.188551868403537e-05,11470
"19,",1,1.188551868403537e-05,11470
permission.,1,1.188551868403537e-05,11470
seuss!,1,1.188551868403537e-05,11470
(exits,1,1.188551868403537e-05,11470
faith,1,1.188551868403537e-05,11470
deposit.,1,1.188551868403537e-05,11470
strumming,1,1.188551868403537e-05,11470
"thais,",1,1.188551868403537e-05,11470
mai,1,1.188551868403537e-05,11470
movies?,1,1.188551868403537e-05,11470
physicist's,1,1.188551868403537e-05,11470
sail,1,1.188551868403537e-05,11470
week!,1,1.188551868403537e-05,11470
"heartoh,",1,1.188551868403537e-05,11470
"jeez,",1,1.188551868403537e-05,11470
deathbed,1,1.188551868403537e-05,11470
recipe?,1,1.188551868403537e-05,11470
am...,1,1.188551868403537e-05,11470
chip,1,1.188551868403537e-05,11470
gynecologist.,1,1.188551868403537e-05,11470
trucks,1,1.188551868403537e-05,11470
tonka,1,1.188551868403537e-05,11470
rolled,1,1.188551868403537e-05,11470
fault?!,1,1.188551868403537e-05,11470
spoons.,1,1.188551868403537e-05,11470
chandlers!,1,1.188551868403537e-05,11470
wooden,1,1.188551868403537e-05,11470
poked,1,1.188551868403537e-05,11470
afternoon.,1,1.188551868403537e-05,11470
arthur?,1,1.188551868403537e-05,11470
board,1,1.188551868403537e-05,11470
sultry,1,1.188551868403537e-05,11470
head.,1,1.188551868403537e-05,11470
order?!,1,1.188551868403537e-05,11470
appointments.,1,1.188551868403537e-05,11470
someplace,1,1.188551868403537e-05,11470
aaaaaahhhh....,1,1.188551868403537e-05,11470
male,1,1.188551868403537e-05,11470
tiara.,1,1.188551868403537e-05,11470
$1,1,1.188551868403537e-05,11470
okayi,1,1.188551868403537e-05,11470
underneath,1,1.188551868403537e-05,11470
justice,1,1.188551868403537e-05,11470
late;,1,1.188551868403537e-05,11470
(looks),1,1.188551868403537e-05,11470
dating.,1,1.188551868403537e-05,11470
auditions.,1,1.188551868403537e-05,11470
thoughts,1,1.188551868403537e-05,11470
sending,1,1.188551868403537e-05,11470
$600,1,1.188551868403537e-05,11470
curling.,1,1.188551868403537e-05,11470
"go!""",1,1.188551868403537e-05,11470
"""uhh,",1,1.188551868403537e-05,11470
rich.,1,1.188551868403537e-05,11470
"dance?""",1,1.188551868403537e-05,11470
"""hey",1,1.188551868403537e-05,11470
upset,1,1.188551868403537e-05,11470
noticed,1,1.188551868403537e-05,11470
"reason,",1,1.188551868403537e-05,11470
andie,1,1.188551868403537e-05,11470
traipsing,1,1.188551868403537e-05,11470
teeth!,1,1.188551868403537e-05,11470
read.,1,1.188551868403537e-05,11470
mcdowell's,1,1.188551868403537e-05,11470
spectacular.,1,1.188551868403537e-05,11470
clip,1,1.188551868403537e-05,11470
pushing,1,1.188551868403537e-05,11470
dimple!,1,1.188551868403537e-05,11470
until...,1,1.188551868403537e-05,11470
fried,1,1.188551868403537e-05,11470
fried!,1,1.188551868403537e-05,11470
circuits,1,1.188551868403537e-05,11470
badly),1,1.188551868403537e-05,11470
bitches.,1,1.188551868403537e-05,11470
go.you,1,1.188551868403537e-05,11470
moore.,1,1.188551868403537e-05,11470
could've,1,1.188551868403537e-05,11470
equipment.),1,1.188551868403537e-05,11470
grabbing,1,1.188551868403537e-05,11470
ten.,1,1.188551868403537e-05,11470
luuuuuuuuck!!!,1,1.188551868403537e-05,11470
elizabeth!,1,1.188551868403537e-05,11470
one's,1,1.188551868403537e-05,11470
time),1,1.188551868403537e-05,11470
moore?,1,1.188551868403537e-05,11470
"resting,",1,1.188551868403537e-05,11470
overacting),1,1.188551868403537e-05,11470
(tremendously,1,1.188551868403537e-05,11470
solid.,1,1.188551868403537e-05,11470
talented!,1,1.188551868403537e-05,11470
script),1,1.188551868403537e-05,11470
"c'mon,",1,1.188551868403537e-05,11470
robot!,1,1.188551868403537e-05,11470
body?,1,1.188551868403537e-05,11470
form),1,1.188551868403537e-05,11470
huge?,1,1.188551868403537e-05,11470
chest),1,1.188551868403537e-05,11470
joeys?,1,1.188551868403537e-05,11470
fur.,1,1.188551868403537e-05,11470
curling,1,1.188551868403537e-05,11470
candle!,1,1.188551868403537e-05,11470
candle.,1,1.188551868403537e-05,11470
pillow?,1,1.188551868403537e-05,11470
usually.,1,1.188551868403537e-05,11470
buying!,1,1.188551868403537e-05,11470
"some,",1,1.188551868403537e-05,11470
realizes),1,1.188551868403537e-05,11470
fireman),1,1.188551868403537e-05,11470
(has,1,1.188551868403537e-05,11470
salad.,1,1.188551868403537e-05,11470
boobs.,1,1.188551868403537e-05,11470
yanking,1,1.188551868403537e-05,11470
movement,1,1.188551868403537e-05,11470
unagi!,1,1.188551868403537e-05,11470
woolery?,1,1.188551868403537e-05,11470
trebek?,1,1.188551868403537e-05,11470
alex,1,1.188551868403537e-05,11470
sajak?,1,1.188551868403537e-05,11470
pat,1,1.188551868403537e-05,11470
freak!!,1,1.188551868403537e-05,11470
ross!!!,1,1.188551868403537e-05,11470
pie.,1,1.188551868403537e-05,11470
full.,1,1.188551868403537e-05,11470
lot?,1,1.188551868403537e-05,11470
towels.),1,1.188551868403537e-05,11470
"funeral,",1,1.188551868403537e-05,11470
squeezes,1,1.188551868403537e-05,11470
these!,1,1.188551868403537e-05,11470
taste.,1,1.188551868403537e-05,11470
(ben,1,1.188551868403537e-05,11470
12?,1,1.188551868403537e-05,11470
sly.,1,1.188551868403537e-05,11470
vet.,1,1.188551868403537e-05,11470
introduction),1,1.188551868403537e-05,11470
monicas.),1,1.188551868403537e-05,11470
"woof,",1,1.188551868403537e-05,11470
wet,1,1.188551868403537e-05,11470
chips.,1,1.188551868403537e-05,11470
woof.,1,1.188551868403537e-05,11470
sink!,1,1.188551868403537e-05,11470
crumbies.,1,1.188551868403537e-05,11470
joeys.,1,1.188551868403537e-05,11470
kindling!,1,1.188551868403537e-05,11470
tissues,1,1.188551868403537e-05,11470
refilled,1,1.188551868403537e-05,11470
straightener,1,1.188551868403537e-05,11470
teeth),1,1.188551868403537e-05,11470
(gritting,1,1.188551868403537e-05,11470
(reaches,1,1.188551868403537e-05,11470
wears,1,1.188551868403537e-05,11470
excellent!,1,1.188551868403537e-05,11470
"""ooh,",1,1.188551868403537e-05,11470
spare,1,1.188551868403537e-05,11470
unbelievable,1,1.188551868403537e-05,11470
hadnt,1,1.188551868403537e-05,11470
pays,1,1.188551868403537e-05,11470
freak.,1,1.188551868403537e-05,11470
heldi,1,1.188551868403537e-05,11470
(son,1,1.188551868403537e-05,11470
"bitch?""",1,1.188551868403537e-05,11470
"""son",1,1.188551868403537e-05,11470
"except,",1,1.188551868403537e-05,11470
agrees.),1,1.188551868403537e-05,11470
list.,1,1.188551868403537e-05,11470
two-year,1,1.188551868403537e-05,11470
anal,1,1.188551868403537e-05,11470
"surprise,",1,1.188551868403537e-05,11470
reason!,1,1.188551868403537e-05,11470
"""no.""",1,1.188551868403537e-05,11470
goin',1,1.188551868403537e-05,11470
maybe?,1,1.188551868403537e-05,11470
lauers,1,1.188551868403537e-05,11470
wed,1,1.188551868403537e-05,11470
know;,1,1.188551868403537e-05,11470
gentleman?,1,1.188551868403537e-05,11470
lauer.,1,1.188551868403537e-05,11470
paulo),1,1.188551868403537e-05,11470
coffeehouse?,1,1.188551868403537e-05,11470
paul?,1,1.188551868403537e-05,11470
"go?""",1,1.188551868403537e-05,11470
tiara?,1,1.188551868403537e-05,11470
"gentler,",1,1.188551868403537e-05,11470
"sex,",1,1.188551868403537e-05,11470
haggle.,1,1.188551868403537e-05,11470
musket),1,1.188551868403537e-05,11470
weaponry?,1,1.188551868403537e-05,11470
handing,1,1.188551868403537e-05,11470
knee,1,1.188551868403537e-05,11470
display,1,1.188551868403537e-05,11470
musket!,1,1.188551868403537e-05,11470
revolutionary,1,1.188551868403537e-05,11470
orooh!,1,1.188551868403537e-05,11470
"bracelet,",1,1.188551868403537e-05,11470
a-as,1,1.188551868403537e-05,11470
they've,1,1.188551868403537e-05,11470
you-maybe,1,1.188551868403537e-05,11470
"smarter,",1,1.188551868403537e-05,11470
bang,1,1.188551868403537e-05,11470
deeper.,1,1.188551868403537e-05,11470
dig,1,1.188551868403537e-05,11470
"paleontologist,",1,1.188551868403537e-05,11470
paul!,1,1.188551868403537e-05,11470
truth,1,1.188551868403537e-05,11470
pickles,1,1.188551868403537e-05,11470
he-he's,1,1.188551868403537e-05,11470
eek!,1,1.188551868403537e-05,11470
fame!,1,1.188551868403537e-05,11470
methodical.,1,1.188551868403537e-05,11470
slower?,1,1.188551868403537e-05,11470
bitter!,1,1.188551868403537e-05,11470
medicine,1,1.188551868403537e-05,11470
chester.,1,1.188551868403537e-05,11470
"wish.""",1,1.188551868403537e-05,11470
trusts,1,1.188551868403537e-05,11470
fired?,1,1.188551868403537e-05,11470
compliment.,1,1.188551868403537e-05,11470
matters,1,1.188551868403537e-05,11470
"pitfalls,",1,1.188551868403537e-05,11470
"traps,",1,1.188551868403537e-05,11470
relationships.,1,1.188551868403537e-05,11470
frantically),1,1.188551868403537e-05,11470
games,1,1.188551868403537e-05,11470
dates.,1,1.188551868403537e-05,11470
handsomeness.,1,1.188551868403537e-05,11470
rugged,1,1.188551868403537e-05,11470
elizabeths,1,1.188551868403537e-05,11470
appointments,1,1.188551868403537e-05,11470
received.,1,1.188551868403537e-05,11470
books.,1,1.188551868403537e-05,11470
14,1,1.188551868403537e-05,11470
useim,1,1.188551868403537e-05,11470
deciding,1,1.188551868403537e-05,11470
waiting.,1,1.188551868403537e-05,11470
aren't.,1,1.188551868403537e-05,11470
"cut,",1,1.188551868403537e-05,11470
"events,",1,1.188551868403537e-05,11470
"rescue,",1,1.188551868403537e-05,11470
but!,1,1.188551868403537e-05,11470
interspersed,1,1.188551868403537e-05,11470
scenes,1,1.188551868403537e-05,11470
lesbian,1,1.188551868403537e-05,11470
photographs,1,1.188551868403537e-05,11470
girls!,1,1.188551868403537e-05,11470
control-y,1,1.188551868403537e-05,11470
museum.,1,1.188551868403537e-05,11470
morgan,1,1.188551868403537e-05,11470
exhibit,1,1.188551868403537e-05,11470
helmet-pelts,1,1.188551868403537e-05,11470
complain,1,1.188551868403537e-05,11470
hate.,1,1.188551868403537e-05,11470
situations,1,1.188551868403537e-05,11470
bossy,1,1.188551868403537e-05,11470
(dejected),1,1.188551868403537e-05,11470
phyllis.,1,1.188551868403537e-05,11470
seven.,1,1.188551868403537e-05,11470
"six,",1,1.188551868403537e-05,11470
sunday,1,1.188551868403537e-05,11470
restarts),1,1.188551868403537e-05,11470
(talking,1,1.188551868403537e-05,11470
hair.),1,1.188551868403537e-05,11470
(rapidly),1,1.188551868403537e-05,11470
shed,1,1.188551868403537e-05,11470
shame.),1,1.188551868403537e-05,11470
ah!!,1,1.188551868403537e-05,11470
power.,1,1.188551868403537e-05,11470
glare,1,1.188551868403537e-05,11470
"arrested,",1,1.188551868403537e-05,11470
deeds.,1,1.188551868403537e-05,11470
blows.,1,1.188551868403537e-05,11470
homicide.,1,1.188551868403537e-05,11470
(mumbles.),1,1.188551868403537e-05,11470
backup!!,1,1.188551868403537e-05,11470
and....,1,1.188551868403537e-05,11470
particular),1,1.188551868403537e-05,11470
bluff.),1,1.188551868403537e-05,11470
tree.,1,1.188551868403537e-05,11470
blocking,1,1.188551868403537e-05,11470
"slammer,",1,1.188551868403537e-05,11470
red!,1,1.188551868403537e-05,11470
'em.,1,1.188551868403537e-05,11470
particular.),1,1.188551868403537e-05,11470
punk!,1,1.188551868403537e-05,11470
freeze,1,1.188551868403537e-05,11470
n.y.p.d!,1,1.188551868403537e-05,11470
badge),1,1.188551868403537e-05,11470
shouldn't!,1,1.188551868403537e-05,11470
tree!,1,1.188551868403537e-05,11470
build,1,1.188551868403537e-05,11470
car?,1,1.188551868403537e-05,11470
entrance.,1,1.188551868403537e-05,11470
crosses,1,1.188551868403537e-05,11470
extinguisher),1,1.188551868403537e-05,11470
"interview,",1,1.188551868403537e-05,11470
nail,1,1.188551868403537e-05,11470
bro.,1,1.188551868403537e-05,11470
impressive.,1,1.188551868403537e-05,11470
"so--ooh,",1,1.188551868403537e-05,11470
gary.,1,1.188551868403537e-05,11470
fool!,1,1.188551868403537e-05,11470
fool.,1,1.188551868403537e-05,11470
universe.,1,1.188551868403537e-05,11470
"47,",1,1.188551868403537e-05,11470
"46,",1,1.188551868403537e-05,11470
minimum.,1,1.188551868403537e-05,11470
kind.,1,1.188551868403537e-05,11470
fugitive?,1,1.188551868403537e-05,11470
harboring,1,1.188551868403537e-05,11470
cop!,1,1.188551868403537e-05,11470
partner,1,1.188551868403537e-05,11470
bald.,1,1.188551868403537e-05,11470
sipowicz?,1,1.188551868403537e-05,11470
undercover,1,1.188551868403537e-05,11470
vice.,1,1.188551868403537e-05,11470
57th.,1,1.188551868403537e-05,11470
10-4.,1,1.188551868403537e-05,11470
"anywhere,",1,1.188551868403537e-05,11470
hope.),1,1.188551868403537e-05,11470
unit,1,1.188551868403537e-05,11470
skills?,1,1.188551868403537e-05,11470
somehow,1,1.188551868403537e-05,11470
judge,1,1.188551868403537e-05,11470
generous.,1,1.188551868403537e-05,11470
(phone,1,1.188551868403537e-05,11470
i-i'll,1,1.188551868403537e-05,11470
nametags!,1,1.188551868403537e-05,11470
"ross,""",1,1.188551868403537e-05,11470
forgot!,1,1.188551868403537e-05,11470
"asked,",1,1.188551868403537e-05,11470
lapse)...,1,1.188551868403537e-05,11470
regulars,1,1.188551868403537e-05,11470
already!,1,1.188551868403537e-05,11470
sympathy.,1,1.188551868403537e-05,11470
abrasive,1,1.188551868403537e-05,11470
emily.,1,1.188551868403537e-05,11470
insisting,1,1.188551868403537e-05,11470
conversation),1,1.188551868403537e-05,11470
continuing,1,1.188551868403537e-05,11470
(ignoring,1,1.188551868403537e-05,11470
hit!,1,1.188551868403537e-05,11470
that's--i'm,1,1.188551868403537e-05,11470
righty.,1,1.188551868403537e-05,11470
stranger.,1,1.188551868403537e-05,11470
in-in,1,1.188551868403537e-05,11470
"exotic,",1,1.188551868403537e-05,11470
"kurt,",1,1.188551868403537e-05,11470
"drunk,",1,1.188551868403537e-05,11470
11,1,1.188551868403537e-05,11470
hero.,1,1.188551868403537e-05,11470
fritzy,1,1.188551868403537e-05,11470
"station,",1,1.188551868403537e-05,11470
badge!,1,1.188551868403537e-05,11470
"cinderelly,",1,1.188551868403537e-05,11470
else.),1,1.188551868403537e-05,11470
talking;,1,1.188551868403537e-05,11470
that.),1,1.188551868403537e-05,11470
dime!,1,1.188551868403537e-05,11470
lay,1,1.188551868403537e-05,11470
nickel!,1,1.188551868403537e-05,11470
digging,1,1.188551868403537e-05,11470
tile,1,1.188551868403537e-05,11470
"lola,",1,1.188551868403537e-05,11470
insulting,1,1.188551868403537e-05,11470
perv!,1,1.188551868403537e-05,11470
robbing,1,1.188551868403537e-05,11470
cradle,1,1.188551868403537e-05,11470
"gold-digger,",1,1.188551868403537e-05,11470
girl),1,1.188551868403537e-05,11470
couple.),1,1.188551868403537e-05,11470
gentleman,1,1.188551868403537e-05,11470
elderly,1,1.188551868403537e-05,11470
numbingly,1,1.188551868403537e-05,11470
cinderelly.,1,1.188551868403537e-05,11470
"gnight,",1,1.188551868403537e-05,11470
handshake.,1,1.188551868403537e-05,11470
prevented,1,1.188551868403537e-05,11470
evaporate/smoke.),1,1.188551868403537e-05,11470
"(see,",1,1.188551868403537e-05,11470
borrowed.,1,1.188551868403537e-05,11470
earrings,1,1.188551868403537e-05,11470
vegetarianism,1,1.188551868403537e-05,11470
stupid?!,1,1.188551868403537e-05,11470
pizzas),1,1.188551868403537e-05,11470
desperate,1,1.188551868403537e-05,11470
law?,1,1.188551868403537e-05,11470
homosexual,1,1.188551868403537e-05,11470
mystical!,1,1.188551868403537e-05,11470
ahhh!,1,1.188551868403537e-05,11470
causing,1,1.188551868403537e-05,11470
possession,1,1.188551868403537e-05,11470
everbody,1,1.188551868403537e-05,11470
(pours,1,1.188551868403537e-05,11470
watch!,1,1.188551868403537e-05,11470
dry!,1,1.188551868403537e-05,11470
cubed!,1,1.188551868403537e-05,11470
crushed!,1,1.188551868403537e-05,11470
half-brother,1,1.188551868403537e-05,11470
buckets,1,1.188551868403537e-05,11470
"smart,",1,1.188551868403537e-05,11470
"connect,",1,1.188551868403537e-05,11470
"bond,",1,1.188551868403537e-05,11470
"sister,",1,1.188551868403537e-05,11470
affect,1,1.188551868403537e-05,11470
cup!,1,1.188551868403537e-05,11470
"""why",1,1.188551868403537e-05,11470
la-la-la-la-la-,1,1.188551868403537e-05,11470
gary),1,1.188551868403537e-05,11470
zoo,1,1.188551868403537e-05,11470
commercial.,1,1.188551868403537e-05,11470
sunglasses.),1,1.188551868403537e-05,11470
'weren't,1,1.188551868403537e-05,11470
suppose,1,1.188551868403537e-05,11470
believable,1,1.188551868403537e-05,11470
being.',1,1.188551868403537e-05,11470
"sunglasses,",1,1.188551868403537e-05,11470
"cute?""",1,1.188551868403537e-05,11470
off-broadway,1,1.188551868403537e-05,11470
tell.),1,1.188551868403537e-05,11470
weird?,1,1.188551868403537e-05,11470
"hm,",1,1.188551868403537e-05,11470
earring?,1,1.188551868403537e-05,11470
smiling),1,1.188551868403537e-05,11470
scene's,1,1.188551868403537e-05,11470
dresser.,1,1.188551868403537e-05,11470
oops!,1,1.188551868403537e-05,11470
'pretty,1,1.188551868403537e-05,11470
earring?!,1,1.188551868403537e-05,11470
coy,1,1.188551868403537e-05,11470
"sistery,",1,1.188551868403537e-05,11470
(following,1,1.188551868403537e-05,11470
chandelier!,1,1.188551868403537e-05,11470
"handshake,",1,1.188551868403537e-05,11470
seriously!,1,1.188551868403537e-05,11470
art?,1,1.188551868403537e-05,11470
"amazing,",1,1.188551868403537e-05,11470
gary's,1,1.188551868403537e-05,11470
(someone,1,1.188551868403537e-05,11470
misspoke.,1,1.188551868403537e-05,11470
fumes,1,1.188551868403537e-05,11470
beast.,1,1.188551868403537e-05,11470
48....,1,1.188551868403537e-05,11470
(under,1,1.188551868403537e-05,11470
curious.,1,1.188551868403537e-05,11470
end?,1,1.188551868403537e-05,11470
y'know?!,1,1.188551868403537e-05,11470
melting.,1,1.188551868403537e-05,11470
"relationships,",1,1.188551868403537e-05,11470
beginning,1,1.188551868403537e-05,11470
shots,1,1.188551868403537e-05,11470
"'kay,",1,1.188551868403537e-05,11470
la-la-la-la...ohhh!,1,1.188551868403537e-05,11470
clerk.,1,1.188551868403537e-05,11470
unfair,1,1.188551868403537e-05,11470
(rubbing,1,1.188551868403537e-05,11470
suddenly),1,1.188551868403537e-05,11470
"hate,",1,1.188551868403537e-05,11470
action.,1,1.188551868403537e-05,11470
detour,1,1.188551868403537e-05,11470
violated,1,1.188551868403537e-05,11470
banner!,1,1.188551868403537e-05,11470
co-host.,1,1.188551868403537e-05,11470
hat.),1,1.188551868403537e-05,11470
hat!,1,1.188551868403537e-05,11470
ice.,1,1.188551868403537e-05,11470
rue,1,1.188551868403537e-05,11470
tongue?,1,1.188551868403537e-05,11470
"couldnt,",1,1.188551868403537e-05,11470
bags),1,1.188551868403537e-05,11470
cant),1,1.188551868403537e-05,11470
dark),1,1.188551868403537e-05,11470
that....,1,1.188551868403537e-05,11470
feburary,1,1.188551868403537e-05,11470
intimate,1,1.188551868403537e-05,11470
section,1,1.188551868403537e-05,11470
16th.,1,1.188551868403537e-05,11470
cocktail,1,1.188551868403537e-05,11470
ideas!,1,1.188551868403537e-05,11470
close.,1,1.188551868403537e-05,11470
whens,1,1.188551868403537e-05,11470
blows,1,1.188551868403537e-05,11470
halloween.,1,1.188551868403537e-05,11470
code!,1,1.188551868403537e-05,11470
criminal,1,1.188551868403537e-05,11470
paragraph,1,1.188551868403537e-05,11470
"melting,",1,1.188551868403537e-05,11470
100,1,1.188551868403537e-05,11470
(time,1,1.188551868403537e-05,11470
sweetest,1,1.188551868403537e-05,11470
francis?,1,1.188551868403537e-05,11470
"fortunately,",1,1.188551868403537e-05,11470
lips),1,1.188551868403537e-05,11470
angry.,1,1.188551868403537e-05,11470
executor,1,1.188551868403537e-05,11470
abandoned!,1,1.188551868403537e-05,11470
chalk,1,1.188551868403537e-05,11470
dumbfounded),1,1.188551868403537e-05,11470
"glenda.""",1,1.188551868403537e-05,11470
"""nice",1,1.188551868403537e-05,11470
dad!,1,1.188551868403537e-05,11470
buffay?,1,1.188551868403537e-05,11470
grass.,1,1.188551868403537e-05,11470
"human,",1,1.188551868403537e-05,11470
bag!,1,1.188551868403537e-05,11470
bag.),1,1.188551868403537e-05,11470
pong,1,1.188551868403537e-05,11470
reverend,1,1.188551868403537e-05,11470
mattress,1,1.188551868403537e-05,11470
king!,1,1.188551868403537e-05,11470
penella!,1,1.188551868403537e-05,11470
croissant.,1,1.188551868403537e-05,11470
didn't!,1,1.188551868403537e-05,11470
janices,1,1.188551868403537e-05,11470
"ex-husband,",1,1.188551868403537e-05,11470
ow!!,1,1.188551868403537e-05,11470
begging,1,1.188551868403537e-05,11470
"counter.""",1,1.188551868403537e-05,11470
"lilly,",1,1.188551868403537e-05,11470
reasons,1,1.188551868403537e-05,11470
abandonment.,1,1.188551868403537e-05,11470
children?,1,1.188551868403537e-05,11470
abandonment,1,1.188551868403537e-05,11470
kitty,1,1.188551868403537e-05,11470
cushion,1,1.188551868403537e-05,11470
"medium,",1,1.188551868403537e-05,11470
"happily,",1,1.188551868403537e-05,11470
keys,1,1.188551868403537e-05,11470
2),1,1.188551868403537e-05,11470
correct?,1,1.188551868403537e-05,11470
1),1,1.188551868403537e-05,11470
anyone!,1,1.188551868403537e-05,11470
receipts.),1,1.188551868403537e-05,11470
crumpled,1,1.188551868403537e-05,11470
forms.,1,1.188551868403537e-05,11470
up-what,1,1.188551868403537e-05,11470
yeahno.,1,1.188551868403537e-05,11470
"righty,",1,1.188551868403537e-05,11470
hesitating.),1,1.188551868403537e-05,11470
hesitant.),1,1.188551868403537e-05,11470
aw!,1,1.188551868403537e-05,11470
lover?,1,1.188551868403537e-05,11470
oh.(goes,1,1.188551868403537e-05,11470
counter.,1,1.188551868403537e-05,11470
race,1,1.188551868403537e-05,11470
howard.,1,1.188551868403537e-05,11470
last.,1,1.188551868403537e-05,11470
boxer,1,1.188551868403537e-05,11470
(pause.),1,1.188551868403537e-05,11470
rain.,1,1.188551868403537e-05,11470
"exits,",1,1.188551868403537e-05,11470
unattended.,1,1.188551868403537e-05,11470
planes,1,1.188551868403537e-05,11470
bound,1,1.188551868403537e-05,11470
boxing),1,1.188551868403537e-05,11470
pages!,1,1.188551868403537e-05,11470
ad,1,1.188551868403537e-05,11470
y,1,1.188551868403537e-05,11470
side!,1,1.188551868403537e-05,11470
past.,1,1.188551868403537e-05,11470
brown!!,1,1.188551868403537e-05,11470
leroy,1,1.188551868403537e-05,11470
christian,1,1.188551868403537e-05,11470
everyone's,1,1.188551868403537e-05,11470
instructor!,1,1.188551868403537e-05,11470
qualified,1,1.188551868403537e-05,11470
harder!,1,1.188551868403537e-05,11470
pleased),1,1.188551868403537e-05,11470
student,1,1.188551868403537e-05,11470
method!,1,1.188551868403537e-05,11470
questioning,1,1.188551868403537e-05,11470
nick,1,1.188551868403537e-05,11470
louisiana,1,1.188551868403537e-05,11470
"""okay",1,1.188551868403537e-05,11470
(hops,1,1.188551868403537e-05,11470
was;,1,1.188551868403537e-05,11470
kid),1,1.188551868403537e-05,11470
bent,1,1.188551868403537e-05,11470
england,1,1.188551868403537e-05,11470
begins.,1,1.188551868403537e-05,11470
motion),1,1.188551868403537e-05,11470
coffeehouse!,1,1.188551868403537e-05,11470
spiritual,1,1.188551868403537e-05,11470
no-no-no.,1,1.188551868403537e-05,11470
friend...,1,1.188551868403537e-05,11470
"from,",1,1.188551868403537e-05,11470
teaching,1,1.188551868403537e-05,11470
purchase?,1,1.188551868403537e-05,11470
"ooooh,",1,1.188551868403537e-05,11470
serious?!,1,1.188551868403537e-05,11470
"mendels,",1,1.188551868403537e-05,11470
delievery,1,1.188551868403537e-05,11470
owner.,1,1.188551868403537e-05,11470
velula,1,1.188551868403537e-05,11470
chick.),1,1.188551868403537e-05,11470
geller.,1,1.188551868403537e-05,11470
tooty,1,1.188551868403537e-05,11470
clucks.),1,1.188551868403537e-05,11470
problem?,1,1.188551868403537e-05,11470
"abandonment,",1,1.188551868403537e-05,11470
government,1,1.188551868403537e-05,11470
"amnesia,",1,1.188551868403537e-05,11470
seven?,1,1.188551868403537e-05,11470
suggestive,1,1.188551868403537e-05,11470
massaging,1,1.188551868403537e-05,11470
farm!,1,1.188551868403537e-05,11470
see...,1,1.188551868403537e-05,11470
begrudgingly,1,1.188551868403537e-05,11470
glasses?,1,1.188551868403537e-05,11470
particular,1,1.188551868403537e-05,11470
dont....,1,1.188551868403537e-05,11470
perfume!,1,1.188551868403537e-05,11470
intercourse.,1,1.188551868403537e-05,11470
her)...,1,1.188551868403537e-05,11470
shall,1,1.188551868403537e-05,11470
silly,1,1.188551868403537e-05,11470
absolutely.,1,1.188551868403537e-05,11470
i-i'd,1,1.188551868403537e-05,11470
"break,",1,1.188551868403537e-05,11470
heard...,1,1.188551868403537e-05,11470
"weekend,",1,1.188551868403537e-05,11470
eh?,1,1.188551868403537e-05,11470
hooker.,1,1.188551868403537e-05,11470
rulers,1,1.188551868403537e-05,11470
bum,1,1.188551868403537e-05,11470
mopeds?,1,1.188551868403537e-05,11470
unfortunate.,1,1.188551868403537e-05,11470
seductive,1,1.188551868403537e-05,11470
anyways.,1,1.188551868403537e-05,11470
"selfish,",1,1.188551868403537e-05,11470
"8,",1,1.188551868403537e-05,11470
president.,1,1.188551868403537e-05,11470
"bathroom,",1,1.188551868403537e-05,11470
scented,1,1.188551868403537e-05,11470
"bread,",1,1.188551868403537e-05,11470
flavor.,1,1.188551868403537e-05,11470
"salt,",1,1.188551868403537e-05,11470
gifts.,1,1.188551868403537e-05,11470
warming,1,1.188551868403537e-05,11470
buttons,1,1.188551868403537e-05,11470
7...,1,1.188551868403537e-05,11470
"myself,",1,1.188551868403537e-05,11470
"9,",1,1.188551868403537e-05,11470
vest,1,1.188551868403537e-05,11470
feet.,1,1.188551868403537e-05,11470
excited?,1,1.188551868403537e-05,11470
hey!-hey!,1,1.188551868403537e-05,11470
"jasmine,",1,1.188551868403537e-05,11470
whiffler,1,1.188551868403537e-05,11470
frank),1,1.188551868403537e-05,11470
did!!,1,1.188551868403537e-05,11470
nooo!,1,1.188551868403537e-05,11470
candle's,1,1.188551868403537e-05,11470
lotion,1,1.188551868403537e-05,11470
rub,1,1.188551868403537e-05,11470
send?,1,1.188551868403537e-05,11470
baskets.,1,1.188551868403537e-05,11470
mini-muffin,1,1.188551868403537e-05,11470
defense?,1,1.188551868403537e-05,11470
"i-ive,",1,1.188551868403537e-05,11470
guessing...,1,1.188551868403537e-05,11470
dot,1,1.188551868403537e-05,11470
ink,1,1.188551868403537e-05,11470
sofa,1,1.188551868403537e-05,11470
cushions.,1,1.188551868403537e-05,11470
application,1,1.188551868403537e-05,11470
spaghetti,1,1.188551868403537e-05,11470
boxes!,1,1.188551868403537e-05,11470
(moves,1,1.188551868403537e-05,11470
songs?,1,1.188551868403537e-05,11470
difference,1,1.188551868403537e-05,11470
quarters.),1,1.188551868403537e-05,11470
nor,1,1.188551868403537e-05,11470
side.,1,1.188551868403537e-05,11470
"daughter,",1,1.188551868403537e-05,11470
soho.,1,1.188551868403537e-05,11470
spill.,1,1.188551868403537e-05,11470
cremating,1,1.188551868403537e-05,11470
lilly's,1,1.188551868403537e-05,11470
lilly?,1,1.188551868403537e-05,11470
you-you-you,1,1.188551868403537e-05,11470
anywhere.,1,1.188551868403537e-05,11470
irresponsible,1,1.188551868403537e-05,11470
degree!,1,1.188551868403537e-05,11470
paolo.,1,1.188551868403537e-05,11470
betcha!,1,1.188551868403537e-05,11470
oboe!,1,1.188551868403537e-05,11470
quarters!,1,1.188551868403537e-05,11470
weight.,1,1.188551868403537e-05,11470
coffeeoh,1,1.188551868403537e-05,11470
sipping,1,1.188551868403537e-05,11470
i'moh!,1,1.188551868403537e-05,11470
bicep!,1,1.188551868403537e-05,11470
softhello,1,1.188551868403537e-05,11470
marks,1,1.188551868403537e-05,11470
(feels,1,1.188551868403537e-05,11470
levels,1,1.188551868403537e-05,11470
sexuality.,1,1.188551868403537e-05,11470
disposal.,1,1.188551868403537e-05,11470
tool,1,1.188551868403537e-05,11470
strongest,1,1.188551868403537e-05,11470
knows.,1,1.188551868403537e-05,11470
levels.,1,1.188551868403537e-05,11470
lip.,1,1.188551868403537e-05,11470
camp!,1,1.188551868403537e-05,11470
linda,1,1.188551868403537e-05,11470
oroh!,1,1.188551868403537e-05,11470
re-wired.,1,1.188551868403537e-05,11470
heckles,1,1.188551868403537e-05,11470
noise,1,1.188551868403537e-05,11470
gary;,1,1.188551868403537e-05,11470
"rejections,",1,1.188551868403537e-05,11470
roommate!,1,1.188551868403537e-05,11470
hellooo!,1,1.188551868403537e-05,11470
weather.,1,1.188551868403537e-05,11470
tombstone,1,1.188551868403537e-05,11470
ross?!,1,1.188551868403537e-05,11470
annulment?!!,1,1.188551868403537e-05,11470
weather-wise!,1,1.188551868403537e-05,11470
cabs,1,1.188551868403537e-05,11470
bangs,1,1.188551868403537e-05,11470
angelica!!,1,1.188551868403537e-05,11470
...what?,1,1.188551868403537e-05,11470
"timing,",1,1.188551868403537e-05,11470
taxi!!,1,1.188551868403537e-05,11470
yummy.,1,1.188551868403537e-05,11470
mines,1,1.188551868403537e-05,11470
sub?,1,1.188551868403537e-05,11470
meatball,1,1.188551868403537e-05,11470
sandwich?,1,1.188551868403537e-05,11470
voice!,1,1.188551868403537e-05,11470
resist,1,1.188551868403537e-05,11470
kissin'.,1,1.188551868403537e-05,11470
court.,1,1.188551868403537e-05,11470
balls,1,1.188551868403537e-05,11470
"drifter,",1,1.188551868403537e-05,11470
partition.),1,1.188551868403537e-05,11470
night-night!,1,1.188551868403537e-05,11470
marriage!,1,1.188551868403537e-05,11470
muscle's,1,1.188551868403537e-05,11470
license,1,1.188551868403537e-05,11470
"kook,",1,1.188551868403537e-05,11470
meg?,1,1.188551868403537e-05,11470
loop.,1,1.188551868403537e-05,11470
karin),1,1.188551868403537e-05,11470
interested?,1,1.188551868403537e-05,11470
ladies?,1,1.188551868403537e-05,11470
girls),1,1.188551868403537e-05,11470
embarrassment,1,1.188551868403537e-05,11470
60.,1,1.188551868403537e-05,11470
restraining,1,1.188551868403537e-05,11470
divorces!,1,1.188551868403537e-05,11470
ridiculous!,1,1.188551868403537e-05,11470
"passionate,",1,1.188551868403537e-05,11470
"it?!op,",1,1.188551868403537e-05,11470
tinsy,1,1.188551868403537e-05,11470
(winks,1,1.188551868403537e-05,11470
annulled,1,1.188551868403537e-05,11470
hint:,1,1.188551868403537e-05,11470
belt,1,1.188551868403537e-05,11470
(bangs,1,1.188551868403537e-05,11470
angelica!,1,1.188551868403537e-05,11470
carried,1,1.188551868403537e-05,11470
spasm...huh.,1,1.188551868403537e-05,11470
closest,1,1.188551868403537e-05,11470
"'de-ursula-ized',",1,1.188551868403537e-05,11470
vision,1,1.188551868403537e-05,11470
games?,1,1.188551868403537e-05,11470
"""hes",1,1.188551868403537e-05,11470
cab?,1,1.188551868403537e-05,11470
mimosa,1,1.188551868403537e-05,11470
"hell,",1,1.188551868403537e-05,11470
believable.,1,1.188551868403537e-05,11470
tennis.,1,1.188551868403537e-05,11470
testing,1,1.188551868403537e-05,11470
message;,1,1.188551868403537e-05,11470
perhaps.,1,1.188551868403537e-05,11470
loving,1,1.188551868403537e-05,11470
frenaissance?,1,1.188551868403537e-05,11470
trip.,1,1.188551868403537e-05,11470
cab;,1,1.188551868403537e-05,11470
breakfast?,1,1.188551868403537e-05,11470
vacation!,1,1.188551868403537e-05,11470
god!eh!,1,1.188551868403537e-05,11470
bearings.,1,1.188551868403537e-05,11470
"deal,",1,1.188551868403537e-05,11470
chapel!,1,1.188551868403537e-05,11470
attendant),1,1.188551868403537e-05,11470
there.),1,1.188551868403537e-05,11470
yourhey!,1,1.188551868403537e-05,11470
chapel.),1,1.188551868403537e-05,11470
phalange!,1,1.188551868403537e-05,11470
identical!,1,1.188551868403537e-05,11470
hands!,1,1.188551868403537e-05,11470
breakfast?!,1,1.188551868403537e-05,11470
"oh-oh,",1,1.188551868403537e-05,11470
rapist?!,1,1.188551868403537e-05,11470
greedy,1,1.188551868403537e-05,11470
hitchhiker),1,1.188551868403537e-05,11470
sleep!,1,1.188551868403537e-05,11470
killer,1,1.188551868403537e-05,11470
rapist,1,1.188551868403537e-05,11470
"face),",1,1.188551868403537e-05,11470
hitchhikers,1,1.188551868403537e-05,11470
rape(she,1,1.188551868403537e-05,11470
hitchhiker?!,1,1.188551868403537e-05,11470
sing!!,1,1.188551868403537e-05,11470
radios,1,1.188551868403537e-05,11470
sleeper!,1,1.188551868403537e-05,11470
"punishment,",1,1.188551868403537e-05,11470
divorce!,1,1.188551868403537e-05,11470
switching,1,1.188551868403537e-05,11470
half!,1,1.188551868403537e-05,11470
goggles,1,1.188551868403537e-05,11470
questions!!!,1,1.188551868403537e-05,11470
asleep),1,1.188551868403537e-05,11470
sandwich.,1,1.188551868403537e-05,11470
groans.),1,1.188551868403537e-05,11470
wisely.,1,1.188551868403537e-05,11470
19,1,1.188551868403537e-05,11470
drunk.,1,1.188551868403537e-05,11470
divorcing,1,1.188551868403537e-05,11470
(leaning,1,1.188551868403537e-05,11470
"girl.""",1,1.188551868403537e-05,11470
glenn,1,1.188551868403537e-05,11470
"week,",1,1.188551868403537e-05,11470
auto,1,1.188551868403537e-05,11470
"art,",1,1.188551868403537e-05,11470
latest,1,1.188551868403537e-05,11470
(so,1,1.188551868403537e-05,11470
waste,1,1.188551868403537e-05,11470
"session,",1,1.188551868403537e-05,11470
triplets!,1,1.188551868403537e-05,11470
dontshe,1,1.188551868403537e-05,11470
get.,1,1.188551868403537e-05,11470
"readings,",1,1.188551868403537e-05,11470
dingus.,1,1.188551868403537e-05,11470
lunar.,1,1.188551868403537e-05,11470
reading.),1,1.188551868403537e-05,11470
professor,1,1.188551868403537e-05,11470
(rosss,1,1.188551868403537e-05,11470
witch.,1,1.188551868403537e-05,11470
guidance,1,1.188551868403537e-05,11470
thinking.,1,1.188551868403537e-05,11470
accidentally),1,1.188551868403537e-05,11470
"microphone,",1,1.188551868403537e-05,11470
computer.,1,1.188551868403537e-05,11470
"shows,",1,1.188551868403537e-05,11470
upcoming,1,1.188551868403537e-05,11470
e-mails,1,1.188551868403537e-05,11470
"magazine),",1,1.188551868403537e-05,11470
exhausting,1,1.188551868403537e-05,11470
counselor,1,1.188551868403537e-05,11470
inexcusable.,1,1.188551868403537e-05,11470
dressed.,1,1.188551868403537e-05,11470
all...,1,1.188551868403537e-05,11470
(stops),1,1.188551868403537e-05,11470
j.,1,1.188551868403537e-05,11470
crew,1,1.188551868403537e-05,11470
"puppies,",1,1.188551868403537e-05,11470
puppies?!,1,1.188551868403537e-05,11470
"turkey,",1,1.188551868403537e-05,11470
sickness!,1,1.188551868403537e-05,11470
core!,1,1.188551868403537e-05,11470
shocked,1,1.188551868403537e-05,11470
(overdoing,1,1.188551868403537e-05,11470
"could(groans,",1,1.188551868403537e-05,11470
insurance,1,1.188551868403537e-05,11470
cookies!,1,1.188551868403537e-05,11470
haunt,1,1.188551868403537e-05,11470
friday.,1,1.188551868403537e-05,11470
sometime,1,1.188551868403537e-05,11470
favor?,1,1.188551868403537e-05,11470
dead?,1,1.188551868403537e-05,11470
mydidnt,1,1.188551868403537e-05,11470
sisters!,1,1.188551868403537e-05,11470
freezes,1,1.188551868403537e-05,11470
"hacks,",1,1.188551868403537e-05,11470
receive,1,1.188551868403537e-05,11470
mystery!,1,1.188551868403537e-05,11470
you-when,1,1.188551868403537e-05,11470
spray,1,1.188551868403537e-05,11470
nice...,1,1.188551868403537e-05,11470
cookie.),1,1.188551868403537e-05,11470
loverson.,1,1.188551868403537e-05,11470
lovey,1,1.188551868403537e-05,11470
hug!,1,1.188551868403537e-05,11470
classic,1,1.188551868403537e-05,11470
comforted,1,1.188551868403537e-05,11470
denise!!!!!,1,1.188551868403537e-05,11470
denise!,1,1.188551868403537e-05,11470
spasm.,1,1.188551868403537e-05,11470
denise?,1,1.188551868403537e-05,11470
"malcom,",1,1.188551868403537e-05,11470
pheromones,1,1.188551868403537e-05,11470
custody,1,1.188551868403537e-05,11470
love...is,1,1.188551868403537e-05,11470
filthy,1,1.188551868403537e-05,11470
convinced,1,1.188551868403537e-05,11470
ick.,1,1.188551868403537e-05,11470
annulment?,1,1.188551868403537e-05,11470
meg.,1,1.188551868403537e-05,11470
bravo,1,1.188551868403537e-05,11470
"done!""",1,1.188551868403537e-05,11470
"""well",1,1.188551868403537e-05,11470
divorces,1,1.188551868403537e-05,11470
ninety,1,1.188551868403537e-05,11470
shorter.,1,1.188551868403537e-05,11470
whined,1,1.188551868403537e-05,11470
"non-smoker,",1,1.188551868403537e-05,11470
bed!,1,1.188551868403537e-05,11470
'you're,1,1.188551868403537e-05,11470
witch,1,1.188551868403537e-05,11470
student.',1,1.188551868403537e-05,11470
re-love,1,1.188551868403537e-05,11470
again;,1,1.188551868403537e-05,11470
admit.,1,1.188551868403537e-05,11470
floor.,1,1.188551868403537e-05,11470
"okay""",1,1.188551868403537e-05,11470
worshipers,1,1.188551868403537e-05,11470
satan,1,1.188551868403537e-05,11470
"bath,",1,1.188551868403537e-05,11470
dumbfounded.),1,1.188551868403537e-05,11470
"bedroom,",1,1.188551868403537e-05,11470
"""two",1,1.188551868403537e-05,11470
asthma,1,1.188551868403537e-05,11470
pencil,1,1.188551868403537e-05,11470
modeling,1,1.188551868403537e-05,11470
pencil.,1,1.188551868403537e-05,11470
swamped,1,1.188551868403537e-05,11470
shhhhhh!,1,1.188551868403537e-05,11470
language,1,1.188551868403537e-05,11470
coffee),1,1.188551868403537e-05,11470
scientist.,1,1.188551868403537e-05,11470
gentlemen,1,1.188551868403537e-05,11470
must've,1,1.188551868403537e-05,11470
file-a-facts?,1,1.188551868403537e-05,11470
bees!,1,1.188551868403537e-05,11470
peanut,1,1.188551868403537e-05,11470
(quickly),1,1.188551868403537e-05,11470
clear,1,1.188551868403537e-05,11470
breath.,1,1.188551868403537e-05,11470
series,1,1.188551868403537e-05,11470
decide!,1,1.188551868403537e-05,11470
tic-tac-toe.,1,1.188551868403537e-05,11470
southern,1,1.188551868403537e-05,11470
story.},1,1.188551868403537e-05,11470
pigeon...crapping,1,1.188551868403537e-05,11470
"wisconsin,",1,1.188551868403537e-05,11470
protest,1,1.188551868403537e-05,11470
whites?,1,1.188551868403537e-05,11470
"{okay,",1,1.188551868403537e-05,11470
bees.,1,1.188551868403537e-05,11470
through.',1,1.188551868403537e-05,11470
"'okay,",1,1.188551868403537e-05,11470
northern,1,1.188551868403537e-05,11470
ahead.',1,1.188551868403537e-05,11470
struck,1,1.188551868403537e-05,11470
it;,1,1.188551868403537e-05,11470
grandmother's,1,1.188551868403537e-05,11470
chilling!,1,1.188551868403537e-05,11470
"ohh-oh,",1,1.188551868403537e-05,11470
butter,1,1.188551868403537e-05,11470
swimmer?,1,1.188551868403537e-05,11470
way?,1,1.188551868403537e-05,11470
supervision.,1,1.188551868403537e-05,11470
cartoon,1,1.188551868403537e-05,11470
"doll,",1,1.188551868403537e-05,11470
don't-don't,1,1.188551868403537e-05,11470
him?',1,1.188551868403537e-05,11470
pen.,1,1.188551868403537e-05,11470
(we,1,1.188551868403537e-05,11470
now.),1,1.188551868403537e-05,11470
dude!,1,1.188551868403537e-05,11470
tilts,1,1.188551868403537e-05,11470
(thinks),1,1.188551868403537e-05,11470
audition,1,1.188551868403537e-05,11470
precious.,1,1.188551868403537e-05,11470
lightning,1,1.188551868403537e-05,11470
hiney.,1,1.188551868403537e-05,11470
remember!,1,1.188551868403537e-05,11470
miniature,1,1.188551868403537e-05,11470
jerk,1,1.188551868403537e-05,11470
'katelynn's',1,1.188551868403537e-05,11470
previously.),1,1.188551868403537e-05,11470
route?,1,1.188551868403537e-05,11470
south,1,1.188551868403537e-05,11470
north,1,1.188551868403537e-05,11470
ascot?,1,1.188551868403537e-05,11470
page.,1,1.188551868403537e-05,11470
"""ross""",1,1.188551868403537e-05,11470
annie.,1,1.188551868403537e-05,11470
businesswoman,1,1.188551868403537e-05,11470
circles,1,1.188551868403537e-05,11470
eventually,1,1.188551868403537e-05,11470
shoulder.,1,1.188551868403537e-05,11470
happy.),1,1.188551868403537e-05,11470
sohappy.,1,1.188551868403537e-05,11470
justi'm,1,1.188551868403537e-05,11470
second.),1,1.188551868403537e-05,11470
stays,1,1.188551868403537e-05,11470
"wearing,",1,1.188551868403537e-05,11470
"forward,",1,1.188551868403537e-05,11470
those....pants.,1,1.188551868403537e-05,11470
(gary,1,1.188551868403537e-05,11470
commitment,1,1.188551868403537e-05,11470
oven,1,1.188551868403537e-05,11470
useless!,1,1.188551868403537e-05,11470
gary,1,1.188551868403537e-05,11470
aman!,1,1.188551868403537e-05,11470
iti'll,1,1.188551868403537e-05,11470
"quit,",1,1.188551868403537e-05,11470
"personal,",1,1.188551868403537e-05,11470
destroy,1,1.188551868403537e-05,11470
"comes,",1,1.188551868403537e-05,11470
revolution,1,1.188551868403537e-05,11470
pacifist,1,1.188551868403537e-05,11470
accent.,1,1.188551868403537e-05,11470
helloo!,1,1.188551868403537e-05,11470
mitts,1,1.188551868403537e-05,11470
buttons!,1,1.188551868403537e-05,11470
signify,1,1.188551868403537e-05,11470
high-,1,1.188551868403537e-05,11470
"trying,",1,1.188551868403537e-05,11470
furious,1,1.188551868403537e-05,11470
gone),1,1.188551868403537e-05,11470
'will,1,1.188551868403537e-05,11470
scale?',1,1.188551868403537e-05,11470
throat,1,1.188551868403537e-05,11470
"nah,",1,1.188551868403537e-05,11470
bird.),1,1.188551868403537e-05,11470
shoots,1,1.188551868403537e-05,11470
breakfast,1,1.188551868403537e-05,11470
sweetheart.,1,1.188551868403537e-05,11470
pool.,1,1.188551868403537e-05,11470
"rooms,",1,1.188551868403537e-05,11470
next....(hangs,1,1.188551868403537e-05,11470
glass!,1,1.188551868403537e-05,11470
tunnel.,1,1.188551868403537e-05,11470
doubts!,1,1.188551868403537e-05,11470
someone!,1,1.188551868403537e-05,11470
bragging!,1,1.188551868403537e-05,11470
rent!,1,1.188551868403537e-05,11470
"debbie,",1,1.188551868403537e-05,11470
today's.,1,1.188551868403537e-05,11470
nervously),1,1.188551868403537e-05,11470
annie,1,1.188551868403537e-05,11470
care!,1,1.188551868403537e-05,11470
protection.,1,1.188551868403537e-05,11470
slot,1,1.188551868403537e-05,11470
lurker!,1,1.188551868403537e-05,11470
karate?,1,1.188551868403537e-05,11470
stalk,1,1.188551868403537e-05,11470
kills,1,1.188551868403537e-05,11470
lurker?,1,1.188551868403537e-05,11470
m-m-mole,1,1.188551868403537e-05,11470
lady's,1,1.188551868403537e-05,11470
"""make-up."")",1,1.188551868403537e-05,11470
indicating,1,1.188551868403537e-05,11470
at.),1,1.188551868403537e-05,11470
debbie.,1,1.188551868403537e-05,11470
(an,1,1.188551868403537e-05,11470
get!,1,1.188551868403537e-05,11470
saget.,1,1.188551868403537e-05,11470
vila?,1,1.188551868403537e-05,11470
pancho,1,1.188551868403537e-05,11470
patch.,1,1.188551868403537e-05,11470
hats!,1,1.188551868403537e-05,11470
"pillar,",1,1.188551868403537e-05,11470
helmet,1,1.188551868403537e-05,11470
terrible!,1,1.188551868403537e-05,11470
"closet,",1,1.188551868403537e-05,11470
(when,1,1.188551868403537e-05,11470
"pencils,",1,1.188551868403537e-05,11470
"definitely,",1,1.188551868403537e-05,11470
quarter,1,1.188551868403537e-05,11470
fauna.,1,1.188551868403537e-05,11470
"monday,",1,1.188551868403537e-05,11470
identical,1,1.188551868403537e-05,11470
walkin',1,1.188551868403537e-05,11470
hole!!,1,1.188551868403537e-05,11470
lurker.),1,1.188551868403537e-05,11470
freakish,1,1.188551868403537e-05,11470
"coincidence,",1,1.188551868403537e-05,11470
quarter.),1,1.188551868403537e-05,11470
toots!,1,1.188551868403537e-05,11470
hike,1,1.188551868403537e-05,11470
train?,1,1.188551868403537e-05,11470
"late,",1,1.188551868403537e-05,11470
turkey.,1,1.188551868403537e-05,11470
lurker,1,1.188551868403537e-05,11470
"your,",1,1.188551868403537e-05,11470
lurk,1,1.188551868403537e-05,11470
"lurk,",1,1.188551868403537e-05,11470
lurking,1,1.188551868403537e-05,11470
"by,",1,1.188551868403537e-05,11470
pitched,1,1.188551868403537e-05,11470
outside!,1,1.188551868403537e-05,11470
act.),1,1.188551868403537e-05,11470
trap,1,1.188551868403537e-05,11470
"spot,",1,1.188551868403537e-05,11470
scurries,1,1.188551868403537e-05,11470
setback,1,1.188551868403537e-05,11470
minor,1,1.188551868403537e-05,11470
vegas!,1,1.188551868403537e-05,11470
"'right,",1,1.188551868403537e-05,11470
"tribbiani,",1,1.188551868403537e-05,11470
course-,1,1.188551868403537e-05,11470
awww!,1,1.188551868403537e-05,11470
office?,1,1.188551868403537e-05,11470
"estelle,",1,1.188551868403537e-05,11470
simmons.,1,1.188551868403537e-05,11470
burns,1,1.188551868403537e-05,11470
simmons?!,1,1.188551868403537e-05,11470
"apartment,",1,1.188551868403537e-05,11470
stop.',1,1.188551868403537e-05,11470
(saddened),1,1.188551868403537e-05,11470
5639?!,1,1.188551868403537e-05,11470
would've,1,1.188551868403537e-05,11470
touchie?,1,1.188551868403537e-05,11470
lazy,1,1.188551868403537e-05,11470
diaz!,1,1.188551868403537e-05,11470
cameron,1,1.188551868403537e-05,11470
mask,1,1.188551868403537e-05,11470
energy,1,1.188551868403537e-05,11470
"chess,",1,1.188551868403537e-05,11470
lake?,1,1.188551868403537e-05,11470
frozen,1,1.188551868403537e-05,11470
boring--ohh!,1,1.188551868403537e-05,11470
garfunkle.,1,1.188551868403537e-05,11470
'annie!,1,1.188551868403537e-05,11470
about.',1,1.188551868403537e-05,11470
includes,1,1.188551868403537e-05,11470
ann,1,1.188551868403537e-05,11470
gladiator!,1,1.188551868403537e-05,11470
gladiator?,1,1.188551868403537e-05,11470
panics.),1,1.188551868403537e-05,11470
spots,1,1.188551868403537e-05,11470
ladies.),1,1.188551868403537e-05,11470
unfair.,1,1.188551868403537e-05,11470
lead.,1,1.188551868403537e-05,11470
casino),1,1.188551868403537e-05,11470
"cents,",1,1.188551868403537e-05,11470
vibe,1,1.188551868403537e-05,11470
cent,1,1.188551868403537e-05,11470
dialing).,1,1.188551868403537e-05,11470
"coupon,",1,1.188551868403537e-05,11470
cleopatra,1,1.188551868403537e-05,11470
london!,1,1.188551868403537e-05,11470
debbie,1,1.188551868403537e-05,11470
"katelynn,",1,1.188551868403537e-05,11470
aft.),1,1.188551868403537e-05,11470
0!,1,1.188551868403537e-05,11470
"1,",1,1.188551868403537e-05,11470
notepad),1,1.188551868403537e-05,11470
candies?,1,1.188551868403537e-05,11470
buffay's,1,1.188551868403537e-05,11470
something's,1,1.188551868403537e-05,11470


==> figures/zipfs/Rachel.csv <==
types,counts,probs,total_unique
i,3889,0.0384007741374884,11923
you,3026,0.029879337243517587,11923
the,2334,0.02304638900408792,11923
to,2186,0.021585007010683888,11923
and,1795,0.017724193771352963,11923
a,1783,0.01760570333945534,11923
that,1179,0.011641684933941585,11923
just,977,0.009647095996998242,11923
is,893,0.008817662973714873,11923
it,851,0.008402946462073188,11923
my,826,0.008156091395619803,11923
oh,783,0.007731500681319984,11923
of,751,0.007415526196259652,11923
this,734,0.007247664751071351,11923
so,700,0.0069119418606947486,11923
in,684,0.006753954618164583,11923
"oh,",655,0.006467602741078658,11923
what,652,0.006437980133104252,11923
not,643,0.006349112309181034,11923
have,625,0.0061713766613345974,11923
was,621,0.0061318798507020555,11923
we,608,0.006003515216146296,11923
do,564,0.005569050299188341,11923
with,564,0.005569050299188341,11923
all,541,0.005341943638051227,11923
her,536,0.00529257262476055,11923
im,532,0.005253075814128009,11923
for,524,0.005174082192862926,11923
on,514,0.005075340166281573,11923
are,511,0.005045717558307167,11923
gonna,505,0.004986472342358355,11923
but,504,0.004976598139700219,11923
me,485,0.0047889882891956476,11923
be,464,0.004581630033374805,11923
"well,",444,0.004384145980212098,11923
at,414,0.0040879199004680376,11923
get,409,0.0040385488871773605,11923
know,407,0.0040188004818610895,11923
your,406,0.0040089262792029545,11923
i'm,377,0.003722574402117029,11923
dont,373,0.0036830775914844876,11923
like,371,0.003663329186168217,11923
he,364,0.0035942097675612694,11923
she,354,0.003495467740979916,11923
its,338,0.00333748049844975,11923
"yeah,",335,0.003307857890475344,11923
what?,328,0.0032387384718683965,11923
think,328,0.0032387384718683965,11923
"okay,",328,0.0032387384718683965,11923
out,316,0.0031202480399707723,11923
about,316,0.0031202480399707723,11923
up,303,0.0029918834054150126,11923
can,297,0.0029326381894662005,11923
really,284,0.002804273554910441,11923
if,283,0.002794399352252306,11923
well,277,0.0027351541363034933,11923
"no,",276,0.0027252799336453582,11923
(she,275,0.0027154057309872227,11923
come,274,0.0027055315283290872,11923
how,271,0.002675908920354681,11923
okay.,269,0.0026561605150384106,11923
would,258,0.0025475442857989215,11923
got,249,0.0024586764618757034,11923
go,249,0.0024586764618757034,11923
it's,245,0.0024191796512431623,11923
don't,240,0.0023698086379524853,11923
were,236,0.0023303118273199437,11923
did,234,0.002310563422003673,11923
want,232,0.0022908150166874026,11923
youre,222,0.002192072990106049,11923
him,218,0.0021525761794735075,11923
from,212,0.0020933309635246954,11923
one,211,0.00208345676086656,11923
mean,210,0.002073582558208425,11923
you.,210,0.002073582558208425,11923
thats,208,0.002053834152892154,11923
tell,205,0.002024211544917748,11923
when,205,0.002024211544917748,11923
no,205,0.002024211544917748,11923
(to,200,0.001974840531627071,11923
going,198,0.0019550921263108,11923
see,197,0.001945217923652665,11923
his,194,0.001915595315678259,11923
look,193,0.0019057211130201236,11923
then,188,0.0018563500997294468,11923
"ross,",182,0.0017971048837806347,11923
little,178,0.0017576080731480934,11923
ross,176,0.0017378596678318226,11923
back,173,0.0017082370598574166,11923
hi!,173,0.0017082370598574166,11923
thank,173,0.0017082370598574166,11923
"mean,",169,0.001668740249224875,11923
"uh,",168,0.0016588660465667398,11923
yeah.,167,0.0016489918439086043,11923
love,165,0.0016292434385923337,11923
there,165,0.0016292434385923337,11923
they,165,0.0016292434385923337,11923
because,163,0.001609495033276063,11923
why,162,0.0015996208306179277,11923
"know,",162,0.0015996208306179277,11923
it.,157,0.0015502498173272509,11923
right,156,0.0015403756146691154,11923
you're,156,0.0015403756146691154,11923
am,154,0.0015206272093528448,11923
oh!,152,0.001500878804036574,11923
had,151,0.0014910046013784388,11923
guys,149,0.001471256196062168,11923
that's,149,0.001471256196062168,11923
me.,149,0.001471256196062168,11923
yknow,148,0.0014613819934040325,11923
who,145,0.0014317593854296265,11923
god!,144,0.0014218851827714912,11923
"right,",143,0.001412010980113356,11923
it!,140,0.0013823883721389499,11923
an,140,0.0013823883721389499,11923
"honey,",137,0.0013527657641645436,11923
good,133,0.0013132689535320023,11923
some,132,0.001303394750873867,11923
joey,132,0.001303394750873867,11923
over,129,0.0012737721428994608,11923
here,129,0.0012737721428994608,11923
as,128,0.0012638979402413255,11923
"joey,",128,0.0012638979402413255,11923
take,128,0.0012638979402413255,11923
"god,",127,0.0012540237375831902,11923
no!,125,0.0012342753322669194,11923
"umm,",125,0.0012342753322669194,11923
said,123,0.0012145269269506487,11923
could,121,0.0011947785216343781,11923
make,120,0.0011849043189762426,11923
never,117,0.0011552817110018366,11923
hey!,116,0.0011454075083437013,11923
now,115,0.0011355333056855658,11923
very,115,0.0011355333056855658,11923
"hey,",113,0.0011157849003692953,11923
even,110,0.001086162292394889,11923
should,110,0.001086162292394889,11923
say,110,0.001086162292394889,11923
believe,109,0.0010762880897367537,11923
will,109,0.0010762880897367537,11923
into,109,0.0010762880897367537,11923
right.,109,0.0010762880897367537,11923
know.,106,0.0010466654817623477,11923
cant,106,0.0010466654817623477,11923
need,105,0.0010367912791042124,11923
yeah!,103,0.0010170428737879416,11923
still,102,0.0010071686711298064,11923
what?!,101,0.0009972944684716709,11923
sorry.,101,0.0009972944684716709,11923
y'know,100,0.0009874202658135356,11923
no.,99,0.0009775460631554,11923
something,99,0.0009775460631554,11923
can't,99,0.0009775460631554,11923
"you,",98,0.0009676718604972648,11923
didnt,97,0.0009577976578391294,11923
has,97,0.0009577976578391294,11923
been,97,0.0009577976578391294,11923
maybe,97,0.0009577976578391294,11923
them,95,0.0009380492525228588,11923
give,95,0.0009380492525228588,11923
big,95,0.0009380492525228588,11923
time,94,0.0009281750498647234,11923
or,94,0.0009281750498647234,11923
"me,",93,0.000918300847206588,11923
by,93,0.000918300847206588,11923
doing,92,0.0009084266445484527,11923
where,92,0.0009084266445484527,11923
thing,92,0.0009084266445484527,11923
that.,91,0.0008985524418903174,11923
actually,90,0.000888678239232182,11923
let,89,0.0008788040365740467,11923
thought,88,0.0008689298339159113,11923
wanna,86,0.0008491814285996405,11923
monica,86,0.0008491814285996405,11923
yeah,85,0.0008393072259415053,11923
"yknow,",85,0.0008393072259415053,11923
you!,85,0.0008393072259415053,11923
wait,84,0.0008294330232833699,11923
"what,",83,0.0008195588206252345,11923
first,82,0.0008096846179670991,11923
gotta,82,0.0008096846179670991,11923
me!,82,0.0008096846179670991,11923
does,82,0.0008096846179670991,11923
talk,81,0.0007998104153089638,11923
oh.,80,0.0007899362126508285,11923
great!,80,0.0007899362126508285,11923
"ohh,",79,0.0007800620099926931,11923
okay,79,0.0007800620099926931,11923
(they,78,0.0007701878073345577,11923
put,78,0.0007701878073345577,11923
"phoebe,",77,0.0007603136046764224,11923
more,77,0.0007603136046764224,11923
hes,77,0.0007603136046764224,11923
two,76,0.000750439402018287,11923
wow!,76,0.000750439402018287,11923
"ok,",76,0.000750439402018287,11923
"it,",76,0.000750439402018287,11923
these,75,0.0007405651993601516,11923
guy,75,0.0007405651993601516,11923
starts,75,0.0007405651993601516,11923
he's,73,0.000720816794043881,11923
rachel,73,0.000720816794043881,11923
god.,73,0.000720816794043881,11923
ill,73,0.000720816794043881,11923
down,72,0.0007109425913857456,11923
phoebe,71,0.0007010683887276102,11923
"yes,",71,0.0007010683887276102,11923
those,71,0.0007010683887276102,11923
"monica,",70,0.0006911941860694749,11923
last,70,0.0006911941860694749,11923
way,70,0.0006911941860694749,11923
much,69,0.0006813199834113396,11923
okay?,69,0.0006813199834113396,11923
any,69,0.0006813199834113396,11923
on!,69,0.0006813199834113396,11923
i-i,69,0.0006813199834113396,11923
told,68,0.0006714457807532042,11923
shes,68,0.0006714457807532042,11923
remember,67,0.0006615715780950688,11923
here.,67,0.0006615715780950688,11923
"sorry,",67,0.0006615715780950688,11923
feel,67,0.0006615715780950688,11923
"look,",66,0.0006516973754369335,11923
ross!,66,0.0006516973754369335,11923
our,66,0.0006516973754369335,11923
talking,64,0.0006319489701206627,11923
ive,64,0.0006319489701206627,11923
right?,64,0.0006319489701206627,11923
"y'know,",63,0.0006220747674625274,11923
"pheebs,",63,0.0006220747674625274,11923
she's,62,0.0006122005648043921,11923
wanted,62,0.0006122005648043921,11923
(pause),62,0.0006122005648043921,11923
great,62,0.0006122005648043921,11923
off,62,0.0006122005648043921,11923
around,61,0.0006023263621462567,11923
him.,61,0.0006023263621462567,11923
didn't,61,0.0006023263621462567,11923
doesnt,61,0.0006023263621462567,11923
theres,60,0.0005924521594881213,11923
that?,60,0.0005924521594881213,11923
sorry,60,0.0005924521594881213,11923
people,60,0.0005924521594881213,11923
(entering),59,0.0005825779568299859,11923
you?,59,0.0005825779568299859,11923
"on,",59,0.0005825779568299859,11923
stop,59,0.0005825779568299859,11923
us,59,0.0005825779568299859,11923
me?,58,0.0005727037541718507,11923
having,58,0.0005727037541718507,11923
new,58,0.0005727037541718507,11923
other,58,0.0005727037541718507,11923
ever,58,0.0005727037541718507,11923
hey,56,0.0005529553488555799,11923
hi.,56,0.0005529553488555799,11923
getting,56,0.0005529553488555799,11923
goes,56,0.0005529553488555799,11923
(ross,55,0.0005430811461974445,11923
made,55,0.0005430811461974445,11923
ross),55,0.0005430811461974445,11923
"so,",55,0.0005430811461974445,11923
okay!,55,0.0005430811461974445,11923
looks,54,0.0005332069435393092,11923
him),54,0.0005332069435393092,11923
lets,54,0.0005332069435393092,11923
call,54,0.0005332069435393092,11923
that!,54,0.0005332069435393092,11923
only,54,0.0005332069435393092,11923
chandler,53,0.0005233327408811738,11923
right!,53,0.0005233327408811738,11923
we're,53,0.0005233327408811738,11923
went,52,0.0005134585382230385,11923
do.,52,0.0005134585382230385,11923
kinda,52,0.0005134585382230385,11923
work,52,0.0005134585382230385,11923
really?,52,0.0005134585382230385,11923
this.,52,0.0005134585382230385,11923
god,52,0.0005134585382230385,11923
whats,52,0.0005134585382230385,11923
guess,51,0.0005035843355649032,11923
too,51,0.0005035843355649032,11923
ross.,51,0.0005035843355649032,11923
uh,51,0.0005035843355649032,11923
keep,50,0.0004937101329067678,11923
away,50,0.0004937101329067678,11923
yes!,50,0.0004937101329067678,11923
such,50,0.0004937101329067678,11923
"now,",50,0.0004937101329067678,11923
phone,50,0.0004937101329067678,11923
(on,49,0.0004838359302486324,11923
looking,49,0.0004838359302486324,11923
(he,49,0.0004838359302486324,11923
why?,49,0.0004838359302486324,11923
find,49,0.0004838359302486324,11923
out.,48,0.0004739617275904971,11923
things,48,0.0004739617275904971,11923
it?,47,0.0004640875249323617,11923
(looks,47,0.0004640875249323617,11923
"um,",47,0.0004640875249323617,11923
here!,47,0.0004640875249323617,11923
cannot,46,0.00045421332227422637,11923
which,46,0.00045421332227422637,11923
"guys,",46,0.00045421332227422637,11923
too.,46,0.00045421332227422637,11923
baby,46,0.00045421332227422637,11923
"wait,",46,0.00045421332227422637,11923
"please,",46,0.00045421332227422637,11923
help,46,0.00045421332227422637,11923
nice,45,0.000444339119616091,11923
stuff,45,0.000444339119616091,11923
fine.,45,0.000444339119616091,11923
what's,45,0.000444339119616091,11923
i've,45,0.000444339119616091,11923
please,45,0.000444339119616091,11923
"hi,",45,0.000444339119616091,11923
(starts,44,0.00043446491695795566,11923
monica),44,0.00043446491695795566,11923
excuse,44,0.00043446491695795566,11923
anything,43,0.0004245907142998203,11923
phone),43,0.0004245907142998203,11923
"chandler,",43,0.0004245907142998203,11923
(joey,43,0.0004245907142998203,11923
joey!,43,0.0004245907142998203,11923
know!,43,0.0004245907142998203,11923
"that,",43,0.0004245907142998203,11923
always,42,0.00041471651164168494,11923
hear,42,0.00041471651164168494,11923
someone,42,0.00041471651164168494,11923
sure,42,0.00041471651164168494,11923
i'll,42,0.00041471651164168494,11923
hi,42,0.00041471651164168494,11923
ask,42,0.00041471651164168494,11923
yes,42,0.00041471651164168494,11923
do?,42,0.00041471651164168494,11923
go.,42,0.00041471651164168494,11923
another,41,0.00040484230898354956,11923
gets,41,0.00040484230898354956,11923
great.,41,0.00040484230898354956,11923
"listen,",40,0.00039496810632541423,11923
yeah?,40,0.00039496810632541423,11923
"ooh,",40,0.00039496810632541423,11923
before,40,0.00039496810632541423,11923
better,40,0.00039496810632541423,11923
emma,40,0.00039496810632541423,11923
happened,39,0.00038509390366727885,11923
whole,39,0.00038509390366727885,11923
happy,39,0.00038509390366727885,11923
there.,39,0.00038509390366727885,11923
ok.,38,0.0003752197010091435,11923
"wow,",38,0.0003752197010091435,11923
her.,38,0.0003752197010091435,11923
walks,38,0.0003752197010091435,11923
telling,37,0.00036534549835100813,11923
now.,37,0.00036534549835100813,11923
use,37,0.00036534549835100813,11923
trying,37,0.00036534549835100813,11923
married,37,0.00036534549835100813,11923
phoebe),37,0.00036534549835100813,11923
turns,37,0.00036534549835100813,11923
lot,36,0.0003554712956928728,11923
totally,36,0.0003554712956928728,11923
hands,36,0.0003554712956928728,11923
"this,",36,0.0003554712956928728,11923
"ah,",36,0.0003554712956928728,11923
leave,36,0.0003554712956928728,11923
each,36,0.0003554712956928728,11923
time.,35,0.00034559709303473747,11923
best,35,0.00034559709303473747,11923
through,35,0.00034559709303473747,11923
pretty,35,0.00034559709303473747,11923
saw,35,0.00034559709303473747,11923
long,35,0.00034559709303473747,11923
"but,",34,0.0003357228903766021,11923
being,34,0.0003357228903766021,11923
makes,34,0.0003357228903766021,11923
stupid,34,0.0003357228903766021,11923
hate,34,0.0003357228903766021,11923
up!,34,0.0003357228903766021,11923
"alright,",34,0.0003357228903766021,11923
care,34,0.0003357228903766021,11923
than,34,0.0003357228903766021,11923
job,34,0.0003357228903766021,11923
takes,34,0.0003357228903766021,11923
here?,34,0.0003357228903766021,11923
(listens),34,0.0003357228903766021,11923
head,34,0.0003357228903766021,11923
theyre,33,0.00032584868771846676,11923
this?,33,0.00032584868771846676,11923
huh?,33,0.00032584868771846676,11923
since,33,0.00032584868771846676,11923
coming,33,0.00032584868771846676,11923
under,33,0.00032584868771846676,11923
wants,33,0.00032584868771846676,11923
date,33,0.00032584868771846676,11923
after,33,0.00032584868771846676,11923
already,33,0.00032584868771846676,11923
start,33,0.00032584868771846676,11923
"him,",33,0.00032584868771846676,11923
mr.,32,0.00031597448506033137,11923
wait!,32,0.00031597448506033137,11923
her.),32,0.00031597448506033137,11923
until,32,0.00031597448506033137,11923
saying,32,0.00031597448506033137,11923
"here,",32,0.00031597448506033137,11923
again.,32,0.00031597448506033137,11923
thing.,32,0.00031597448506033137,11923
this!,32,0.00031597448506033137,11923
good.,32,0.00031597448506033137,11923
"just,",32,0.00031597448506033137,11923
pick,31,0.00030610028240219604,11923
old,31,0.00030610028240219604,11923
left,31,0.00030610028240219604,11923
"there,",31,0.00030610028240219604,11923
watch,31,0.00030610028240219604,11923
isnt,31,0.00030610028240219604,11923
hey.,31,0.00030610028240219604,11923
three,31,0.00030610028240219604,11923
woman,31,0.00030610028240219604,11923
night.,31,0.00030610028240219604,11923
making,30,0.00029622607974406066,11923
nothing,30,0.00029622607974406066,11923
"really,",30,0.00029622607974406066,11923
stay,30,0.00029622607974406066,11923
their,30,0.00029622607974406066,11923
took,30,0.00029622607974406066,11923
room,30,0.00029622607974406066,11923
next,30,0.00029622607974406066,11923
girl,30,0.00029622607974406066,11923
meet,30,0.00029622607974406066,11923
else,30,0.00029622607974406066,11923
thinking,30,0.00029622607974406066,11923
everything,30,0.00029622607974406066,11923
heard,30,0.00029622607974406066,11923
(laughs),29,0.00028635187708592533,11923
miss,29,0.00028635187708592533,11923
move,29,0.00028635187708592533,11923
together,29,0.00028635187708592533,11923
same,29,0.00028635187708592533,11923
there's,29,0.00028635187708592533,11923
ralph,29,0.00028635187708592533,11923
let's,29,0.00028635187708592533,11923
him.),29,0.00028635187708592533,11923
day,29,0.00028635187708592533,11923
door,29,0.00028635187708592533,11923
found,29,0.00028635187708592533,11923
couple,29,0.00028635187708592533,11923
hand,28,0.00027647767442778994,11923
ross?,28,0.00027647767442778994,11923
doing?,28,0.00027647767442778994,11923
"out,",28,0.00027647767442778994,11923
they're,28,0.00027647767442778994,11923
"up,",28,0.00027647767442778994,11923
apartment,28,0.00027647767442778994,11923
"see,",28,0.00027647767442778994,11923
knew,27,0.0002666034717696546,11923
guys!,27,0.0002666034717696546,11923
came,27,0.0002666034717696546,11923
night,27,0.0002666034717696546,11923
honey,27,0.0002666034717696546,11923
every,27,0.0002666034717696546,11923
might,27,0.0002666034717696546,11923
(looking,27,0.0002666034717696546,11923
up.,27,0.0002666034717696546,11923
(points,27,0.0002666034717696546,11923
supposed,27,0.0002666034717696546,11923
gave,27,0.0002666034717696546,11923
kiss,27,0.0002666034717696546,11923
somebody,27,0.0002666034717696546,11923
kind,27,0.0002666034717696546,11923
something.,27,0.0002666034717696546,11923
really?!,27,0.0002666034717696546,11923
place,27,0.0002666034717696546,11923
both,26,0.00025672926911151923,11923
"is,",26,0.00025672926911151923,11923
who's,26,0.00025672926911151923,11923
room),26,0.00025672926911151923,11923
try,26,0.00025672926911151923,11923
check,26,0.00025672926911151923,11923
hell,26,0.00025672926911151923,11923
ohh!,26,0.00025672926911151923,11923
up),26,0.00025672926911151923,11923
yes.,26,0.00025672926911151923,11923
yknow?,26,0.00025672926911151923,11923
joey.,26,0.00025672926911151923,11923
isn't,26,0.00025672926911151923,11923
probably,26,0.00025672926911151923,11923
live,25,0.0002468550664533839,11923
go!,25,0.0002468550664533839,11923
doesn't,25,0.0002468550664533839,11923
done,25,0.0002468550664533839,11923
(goes,25,0.0002468550664533839,11923
(grabs,25,0.0002468550664533839,11923
enough,25,0.0002468550664533839,11923
(gets,25,0.0002468550664533839,11923
out!,25,0.0002468550664533839,11923
you've,25,0.0002468550664533839,11923
sex,25,0.0002468550664533839,11923
on.,25,0.0002468550664533839,11923
sorry!,25,0.0002468550664533839,11923
umm,25,0.0002468550664533839,11923
listen,25,0.0002468550664533839,11923
him!,25,0.0002468550664533839,11923
play,24,0.00023698086379524854,11923
much.,24,0.00023698086379524854,11923
name,24,0.00023698086379524854,11923
there!,24,0.00023698086379524854,11923
walk,24,0.00023698086379524854,11923
sit,24,0.00023698086379524854,11923
everybody,24,0.00023698086379524854,11923
bring,24,0.00023698086379524854,11923
forget,24,0.00023698086379524854,11923
wrong,24,0.00023698086379524854,11923
y'know?,24,0.00023698086379524854,11923
"mon,",24,0.00023698086379524854,11923
course,24,0.00023698086379524854,11923
there?,24,0.00023698086379524854,11923
door.),24,0.00023698086379524854,11923
grabs,24,0.00023698086379524854,11923
sees,24,0.00023698086379524854,11923
"her,",24,0.00023698086379524854,11923
cause,23,0.00022710666113711319,11923
own,23,0.00022710666113711319,11923
almost,23,0.00022710666113711319,11923
youve,23,0.00022710666113711319,11923
sure.,23,0.00022710666113711319,11923
is.,23,0.00022710666113711319,11923
"fine,",23,0.00022710666113711319,11923
hard,23,0.00022710666113711319,11923
cute,23,0.00022710666113711319,11923
too!,23,0.00022710666113711319,11923
up?,23,0.00022710666113711319,11923
(entering,23,0.00022710666113711319,11923
"and,",23,0.00022710666113711319,11923
"ugh,",23,0.00022710666113711319,11923
end,23,0.00022710666113711319,11923
"minute,",23,0.00022710666113711319,11923
show,23,0.00022710666113711319,11923
(hands,23,0.00022710666113711319,11923
is!,23,0.00022710666113711319,11923
(gasps),22,0.00021723245847897783,11923
behind,22,0.00021723245847897783,11923
nice.,22,0.00021723245847897783,11923
sounds,22,0.00021723245847897783,11923
also,22,0.00021723245847897783,11923
real,22,0.00021723245847897783,11923
phoebe!,22,0.00021723245847897783,11923
happen,22,0.00021723245847897783,11923
fine!,22,0.00021723245847897783,11923
guys.,22,0.00021723245847897783,11923
puts,22,0.00021723245847897783,11923
throw,22,0.00021723245847897783,11923
weird,22,0.00021723245847897783,11923
called,22,0.00021723245847897783,11923
back.,22,0.00021723245847897783,11923
minute!,22,0.00021723245847897783,11923
oh...,21,0.00020735825582084247,11923
baby.,21,0.00020735825582084247,11923
office,21,0.00020735825582084247,11923
hit,21,0.00020735825582084247,11923
chandler),21,0.00020735825582084247,11923
wedding,21,0.00020735825582084247,11923
wow.,21,0.00020735825582084247,11923
"way,",21,0.00020735825582084247,11923
entire,21,0.00020735825582084247,11923
"again,",21,0.00020735825582084247,11923
"like,",21,0.00020735825582084247,11923
"said,",21,0.00020735825582084247,11923
started,21,0.00020735825582084247,11923
(monica,20,0.00019748405316270711,11923
monica!,20,0.00019748405316270711,11923
(rachel,20,0.00019748405316270711,11923
friend,20,0.00019748405316270711,11923
party,20,0.00019748405316270711,11923
uh-huh.,20,0.00019748405316270711,11923
about?,20,0.00019748405316270711,11923
ohh,20,0.00019748405316270711,11923
break,20,0.00019748405316270711,11923
means,20,0.00019748405316270711,11923
down.,20,0.00019748405316270711,11923
chandler.,20,0.00019748405316270711,11923
sleep,20,0.00019748405316270711,11923
without,20,0.00019748405316270711,11923
anything.,20,0.00019748405316270711,11923
now?,20,0.00019748405316270711,11923
read,20,0.00019748405316270711,11923
used,19,0.00018760985050457176,11923
(the,19,0.00018760985050457176,11923
baby!,19,0.00018760985050457176,11923
door),19,0.00018760985050457176,11923
wish,19,0.00018760985050457176,11923
boss,19,0.00018760985050457176,11923
hello?,19,0.00018760985050457176,11923
"sure,",19,0.00018760985050457176,11923
buy,19,0.00018760985050457176,11923
hold,19,0.00018760985050457176,11923
did!,19,0.00018760985050457176,11923
living,19,0.00018760985050457176,11923
joey),19,0.00018760985050457176,11923
year,19,0.00018760985050457176,11923
work.,19,0.00018760985050457176,11923
ready,19,0.00018760985050457176,11923
"i,",19,0.00018760985050457176,11923
lost,19,0.00018760985050457176,11923
comes,19,0.00018760985050457176,11923
and-and,19,0.00018760985050457176,11923
them.,19,0.00018760985050457176,11923
working,19,0.00018760985050457176,11923
opens,19,0.00018760985050457176,11923
look!,18,0.0001777356478464364,11923
one.,18,0.0001777356478464364,11923
home,18,0.0001777356478464364,11923
(sees,18,0.0001777356478464364,11923
marry,18,0.0001777356478464364,11923
"actually,",18,0.0001777356478464364,11923
room.),18,0.0001777356478464364,11923
bad,18,0.0001777356478464364,11923
wouldnt,18,0.0001777356478464364,11923
am!,18,0.0001777356478464364,11923
high,18,0.0001777356478464364,11923
us.,18,0.0001777356478464364,11923
know...,18,0.0001777356478464364,11923
hope,18,0.0001777356478464364,11923
father,18,0.0001777356478464364,11923
taking,18,0.0001777356478464364,11923
"good,",18,0.0001777356478464364,11923
money,18,0.0001777356478464364,11923
we'll,18,0.0001777356478464364,11923
phoebe.,18,0.0001777356478464364,11923
ugh!,18,0.0001777356478464364,11923
id,18,0.0001777356478464364,11923
once,18,0.0001777356478464364,11923
fun,18,0.0001777356478464364,11923
(in,18,0.0001777356478464364,11923
open,18,0.0001777356478464364,11923
seen,17,0.00016786144518830104,11923
havent,17,0.00016786144518830104,11923
hang,17,0.00016786144518830104,11923
monicas,17,0.00016786144518830104,11923
time!,17,0.00016786144518830104,11923
naked,17,0.00016786144518830104,11923
away.),17,0.00016786144518830104,11923
run,17,0.00016786144518830104,11923
pheebs.,17,0.00016786144518830104,11923
monica.,17,0.00016786144518830104,11923
box,17,0.00016786144518830104,11923
"night,",17,0.00016786144518830104,11923
now!,17,0.00016786144518830104,11923
dr.,17,0.00016786144518830104,11923
tomorrow,17,0.00016786144518830104,11923
wouldn't,17,0.00016786144518830104,11923
out.),17,0.00016786144518830104,11923
between,17,0.00016786144518830104,11923
(runs,17,0.00016786144518830104,11923
brought,17,0.00016786144518830104,11923
please!,17,0.00016786144518830104,11923
sits,17,0.00016786144518830104,11923
rest,17,0.00016786144518830104,11923
her),17,0.00016786144518830104,11923
you-you,16,0.00015798724253016569,11923
liked,16,0.00015798724253016569,11923
whos,16,0.00015798724253016569,11923
know?,16,0.00015798724253016569,11923
anybody,16,0.00015798724253016569,11923
"anyway,",16,0.00015798724253016569,11923
stuff.,16,0.00015798724253016569,11923
"do,",16,0.00015798724253016569,11923
(takes,16,0.00015798724253016569,11923
chandler!,16,0.00015798724253016569,11923
in.,16,0.00015798724253016569,11923
minute.,16,0.00015798724253016569,11923
feels,16,0.00015798724253016569,11923
stops,16,0.00015798724253016569,11923
people.,16,0.00015798724253016569,11923
"not,",16,0.00015798724253016569,11923
"together,",16,0.00015798724253016569,11923
half,16,0.00015798724253016569,11923
most,16,0.00015798724253016569,11923
ow,16,0.00015798724253016569,11923
is?,16,0.00015798724253016569,11923
today.,16,0.00015798724253016569,11923
leaves,16,0.00015798724253016569,11923
wear,16,0.00015798724253016569,11923
him?,16,0.00015798724253016569,11923
idea,16,0.00015798724253016569,11923
did.,15,0.00014811303987203033,11923
not.,15,0.00014811303987203033,11923
tonight.,15,0.00014811303987203033,11923
years,15,0.00014811303987203033,11923
her!,15,0.00014811303987203033,11923
(as,15,0.00014811303987203033,11923
face,15,0.00014811303987203033,11923
tries,15,0.00014811303987203033,11923
cry),15,0.00014811303987203033,11923
"no-no,",15,0.00014811303987203033,11923
part,15,0.00014811303987203033,11923
say?,15,0.00014811303987203033,11923
on?,15,0.00014811303987203033,11923
please?,15,0.00014811303987203033,11923
picks,15,0.00014811303987203033,11923
sure!,15,0.00014811303987203033,11923
what-what,15,0.00014811303987203033,11923
must,15,0.00014811303987203033,11923
sweet.,15,0.00014811303987203033,11923
"uhh,",15,0.00014811303987203033,11923
again,15,0.00014811303987203033,11923
it),15,0.00014811303987203033,11923
just...,15,0.00014811303987203033,11923
i...,15,0.00014811303987203033,11923
(phoebe,15,0.00014811303987203033,11923
person,15,0.00014811303987203033,11923
across,15,0.00014811303987203033,11923
runs,15,0.00014811303987203033,11923
asking,15,0.00014811303987203033,11923
good!,15,0.00014811303987203033,11923
"go,",15,0.00014811303987203033,11923
ok?,15,0.00014811303987203033,11923
one!,15,0.00014811303987203033,11923
joey?,15,0.00014811303987203033,11923
ow!,15,0.00014811303987203033,11923
...,15,0.00014811303987203033,11923
guy.,15,0.00014811303987203033,11923
mrs.,15,0.00014811303987203033,11923
lauren,15,0.00014811303987203033,11923
married.,14,0.00013823883721389497,11923
up.),14,0.00013823883721389497,11923
ok,14,0.00013823883721389497,11923
(turns,14,0.00013823883721389497,11923
eat,14,0.00013823883721389497,11923
i-i-i,14,0.00013823883721389497,11923
funny,14,0.00013823883721389497,11923
myself,14,0.00013823883721389497,11923
monica's,14,0.00013823883721389497,11923
giving,14,0.00013823883721389497,11923
her?,14,0.00013823883721389497,11923
sort,14,0.00013823883721389497,11923
"time,",14,0.00013823883721389497,11923
do!,14,0.00013823883721389497,11923
mind,14,0.00013823883721389497,11923
soo,14,0.00013823883721389497,11923
today,14,0.00013823883721389497,11923
glad,14,0.00013823883721389497,11923
wont,14,0.00013823883721389497,11923
broke,14,0.00013823883721389497,11923
huge,14,0.00013823883721389497,11923
"did,",14,0.00013823883721389497,11923
seem,14,0.00013823883721389497,11923
chair,14,0.00013823883721389497,11923
so.),14,0.00013823883721389497,11923
ya,14,0.00013823883721389497,11923
matter,14,0.00013823883721389497,11923
'cause,14,0.00013823883721389497,11923
guy!,14,0.00013823883721389497,11923
sitting,14,0.00013823883721389497,11923
ten,14,0.00013823883721389497,11923
"all,",14,0.00013823883721389497,11923
them?,14,0.00013823883721389497,11923
(shocked),14,0.00013823883721389497,11923
second,14,0.00013823883721389497,11923
hello.,14,0.00013823883721389497,11923
problem.,14,0.00013823883721389497,11923
while,14,0.00013823883721389497,11923
slept,14,0.00013823883721389497,11923
mark,14,0.00013823883721389497,11923
wasn't,14,0.00013823883721389497,11923
store,13,0.00012836463455575962,11923
to.,13,0.00012836463455575962,11923
god!!,13,0.00012836463455575962,11923
number,13,0.00012836463455575962,11923
down.),13,0.00012836463455575962,11923
closes,13,0.00012836463455575962,11923
asked,13,0.00012836463455575962,11923
point,13,0.00012836463455575962,11923
aren't,13,0.00012836463455575962,11923
"us,",13,0.00012836463455575962,11923
girl.,13,0.00012836463455575962,11923
i'd,13,0.00012836463455575962,11923
"then,",13,0.00012836463455575962,11923
hug.),13,0.00012836463455575962,11923
answer,13,0.00012836463455575962,11923
seems,13,0.00012836463455575962,11923
against,13,0.00012836463455575962,11923
(hangs,13,0.00012836463455575962,11923
name.,13,0.00012836463455575962,11923
about.,13,0.00012836463455575962,11923
sometimes,13,0.00012836463455575962,11923
(seeing,13,0.00012836463455575962,11923
uh...,13,0.00012836463455575962,11923
man,13,0.00012836463455575962,11923
life,13,0.00012836463455575962,11923
"back,",13,0.00012836463455575962,11923
before.,13,0.00012836463455575962,11923
not!,13,0.00012836463455575962,11923
holds,13,0.00012836463455575962,11923
kill,13,0.00012836463455575962,11923
watching,13,0.00012836463455575962,11923
everyone,13,0.00012836463455575962,11923
fun.,13,0.00012836463455575962,11923
five,13,0.00012836463455575962,11923
bad.,13,0.00012836463455575962,11923
"home,",13,0.00012836463455575962,11923
waiting,13,0.00012836463455575962,11923
later.,13,0.00012836463455575962,11923
free,13,0.00012836463455575962,11923
four,13,0.00012836463455575962,11923
way.,13,0.00012836463455575962,11923
haven't,13,0.00012836463455575962,11923
feelings,13,0.00012836463455575962,11923
copy,13,0.00012836463455575962,11923
book,13,0.00012836463455575962,11923
chance,13,0.00012836463455575962,11923
"say,",13,0.00012836463455575962,11923
rachel.,13,0.00012836463455575962,11923
see?,13,0.00012836463455575962,11923
thanks,13,0.00012836463455575962,11923
wearing,13,0.00012836463455575962,11923
barry,13,0.00012836463455575962,11923
us?,13,0.00012836463455575962,11923
(chandler,13,0.00012836463455575962,11923
hours,12,0.00011849043189762427,11923
voice),12,0.00011849043189762427,11923
else?,12,0.00011849043189762427,11923
idea.,12,0.00011849043189762427,11923
nothing.,12,0.00011849043189762427,11923
bag,12,0.00011849043189762427,11923
couldn't,12,0.00011849043189762427,11923
thanks.,12,0.00011849043189762427,11923
true.,12,0.00011849043189762427,11923
sister,12,0.00011849043189762427,11923
"cant,",12,0.00011849043189762427,11923
(starting,12,0.00011849043189762427,11923
hurt,12,0.00011849043189762427,11923
home.,12,0.00011849043189762427,11923
different,12,0.00011849043189762427,11923
feeling,12,0.00011849043189762427,11923
again),12,0.00011849043189762427,11923
funny.,12,0.00011849043189762427,11923
able,12,0.00011849043189762427,11923
coffee,12,0.00011849043189762427,11923
freaked,12,0.00011849043189762427,11923
whoa!,12,0.00011849043189762427,11923
room.,12,0.00011849043189762427,11923
yet.,12,0.00011849043189762427,11923
playing,12,0.00011849043189762427,11923
kissed,12,0.00011849043189762427,11923
holding,12,0.00011849043189762427,11923
ow.,12,0.00011849043189762427,11923
nothing!,12,0.00011849043189762427,11923
"why,",12,0.00011849043189762427,11923
yeah...,12,0.00011849043189762427,11923
important,12,0.00011849043189762427,11923
huh.,12,0.00011849043189762427,11923
loved,12,0.00011849043189762427,11923
lose,12,0.00011849043189762427,11923
couldnt,12,0.00011849043189762427,11923
gone,12,0.00011849043189762427,11923
"great,",12,0.00011849043189762427,11923
"seriously,",12,0.00011849043189762427,11923
thanks!,12,0.00011849043189762427,11923
night!,12,0.00011849043189762427,11923
pheebs?,12,0.00011849043189762427,11923
bought,12,0.00011849043189762427,11923
hair,12,0.00011849043189762427,11923
late,12,0.00011849043189762427,11923
bedroom),12,0.00011849043189762427,11923
please.,12,0.00011849043189762427,11923
are.,12,0.00011849043189762427,11923
see.,12,0.00011849043189762427,11923
extra,12,0.00011849043189762427,11923
office.,12,0.00011849043189762427,11923
definitely,12,0.00011849043189762427,11923
emily,12,0.00011849043189762427,11923
shut,12,0.00011849043189762427,11923
other.,12,0.00011849043189762427,11923
and...,12,0.00011849043189762427,11923
moving,12,0.00011849043189762427,11923
it.),12,0.00011849043189762427,11923
thinks,12,0.00011849043189762427,11923
so.,12,0.00011849043189762427,11923
everything.,12,0.00011849043189762427,11923
job.,12,0.00011849043189762427,11923
(opens,12,0.00011849043189762427,11923
away),12,0.00011849043189762427,11923
"(entering,",12,0.00011849043189762427,11923
assistant,12,0.00011849043189762427,11923
again.),12,0.00011849043189762427,11923
beautiful,12,0.00011849043189762427,11923
met,11,0.00010861622923948891,11923
"baby,",11,0.00010861622923948891,11923
ross's,11,0.00010861622923948891,11923
plane,11,0.00010861622923948891,11923
apartment!,11,0.00010861622923948891,11923
happened?,11,0.00010861622923948891,11923
us!,11,0.00010861622923948891,11923
onto,11,0.00010861622923948891,11923
arent,11,0.00010861622923948891,11923
whatever,11,0.00010861622923948891,11923
cat!,11,0.00010861622923948891,11923
(sits,11,0.00010861622923948891,11923
towards,11,0.00010861622923948891,11923
dinner,11,0.00010861622923948891,11923
them!,11,0.00010861622923948891,11923
women,11,0.00010861622923948891,11923
ok...,11,0.00010861622923948891,11923
mom,11,0.00010861622923948891,11923
tape),11,0.00010861622923948891,11923
(reading,11,0.00010861622923948891,11923
ooh!,11,0.00010861622923948891,11923
it!!,11,0.00010861622923948891,11923
mad,11,0.00010861622923948891,11923
down!,11,0.00010861622923948891,11923
"c'mon,",11,0.00010861622923948891,11923
meant,11,0.00010861622923948891,11923
night?,11,0.00010861622923948891,11923
who?,11,0.00010861622923948891,11923
says,11,0.00010861622923948891,11923
felt,11,0.00010861622923948891,11923
set,11,0.00010861622923948891,11923
"funny,",11,0.00010861622923948891,11923
"to,",11,0.00010861622923948891,11923
pheebs!,11,0.00010861622923948891,11923
friends,11,0.00010861622923948891,11923
(crying),11,0.00010861622923948891,11923
over.,11,0.00010861622923948891,11923
joey.),11,0.00010861622923948891,11923
"ahh,",11,0.00010861622923948891,11923
phoebes,11,0.00010861622923948891,11923
all.,11,0.00010861622923948891,11923
back!,11,0.00010861622923948891,11923
together.,11,0.00010861622923948891,11923
bet,11,0.00010861622923948891,11923
obviously,11,0.00010861622923948891,11923
pregnant,11,0.00010861622923948891,11923
anyone,11,0.00010861622923948891,11923
well.,11,0.00010861622923948891,11923
down),10,9.874202658135356e-05,11923
ya!,10,9.874202658135356e-05,11923
"anything,",10,9.874202658135356e-05,11923
crazy!,10,9.874202658135356e-05,11923
joeys,10,9.874202658135356e-05,11923
monica?,10,9.874202658135356e-05,11923
mother,10,9.874202658135356e-05,11923
alone,10,9.874202658135356e-05,11923
bye.,10,9.874202658135356e-05,11923
couch,10,9.874202658135356e-05,11923
picture,10,9.874202658135356e-05,11923
turn,10,9.874202658135356e-05,11923
fun!,10,9.874202658135356e-05,11923
wait.,10,9.874202658135356e-05,11923
fact,10,9.874202658135356e-05,11923
again!,10,9.874202658135356e-05,11923
love.,10,9.874202658135356e-05,11923
many,10,9.874202658135356e-05,11923
"course,",10,9.874202658135356e-05,11923
may,10,9.874202658135356e-05,11923
in),10,9.874202658135356e-05,11923
likes,10,9.874202658135356e-05,11923
front,10,9.874202658135356e-05,11923
knock,10,9.874202658135356e-05,11923
you...,10,9.874202658135356e-05,11923
date.,10,9.874202658135356e-05,11923
kids,10,9.874202658135356e-05,11923
knows,10,9.874202658135356e-05,11923
leaving,10,9.874202658135356e-05,11923
staring,10,9.874202658135356e-05,11923
listening,10,9.874202658135356e-05,11923
life.,10,9.874202658135356e-05,11923
he?,10,9.874202658135356e-05,11923
though,10,9.874202658135356e-05,11923
rosss,10,9.874202658135356e-05,11923
(does,10,9.874202658135356e-05,11923
"thanks,",10,9.874202658135356e-05,11923
middle,10,9.874202658135356e-05,11923
maid,10,9.874202658135356e-05,11923
easy,10,9.874202658135356e-05,11923
"much,",10,9.874202658135356e-05,11923
damn,10,9.874202658135356e-05,11923
not?,10,9.874202658135356e-05,11923
"man,",10,9.874202658135356e-05,11923
birthday,10,9.874202658135356e-05,11923
enters.),10,9.874202658135356e-05,11923
"guy,",10,9.874202658135356e-05,11923
emma's,10,9.874202658135356e-05,11923
(holds,10,9.874202658135356e-05,11923
sick,10,9.874202658135356e-05,11923
thing?,10,9.874202658135356e-05,11923
freak,10,9.874202658135356e-05,11923
about!,10,9.874202658135356e-05,11923
babies,10,9.874202658135356e-05,11923
"first,",10,9.874202658135356e-05,11923
friend.,10,9.874202658135356e-05,11923
joshua.,10,9.874202658135356e-05,11923
least,10,9.874202658135356e-05,11923
stopped,10,9.874202658135356e-05,11923
days,10,9.874202658135356e-05,11923
one?,10,9.874202658135356e-05,11923
green.,10,9.874202658135356e-05,11923
nods,10,9.874202658135356e-05,11923
cant.,10,9.874202658135356e-05,11923
"because,",10,9.874202658135356e-05,11923
so?,10,9.874202658135356e-05,11923
cute!,10,9.874202658135356e-05,11923
outside,10,9.874202658135356e-05,11923
problem,10,9.874202658135356e-05,11923
"a,",10,9.874202658135356e-05,11923
cup,10,9.874202658135356e-05,11923
near,10,9.874202658135356e-05,11923
joshua,10,9.874202658135356e-05,11923
sure?,10,9.874202658135356e-05,11923
gives,10,9.874202658135356e-05,11923
me?!,10,9.874202658135356e-05,11923
you?!,10,9.874202658135356e-05,11923
weird.,10,9.874202658135356e-05,11923
ago.,10,9.874202658135356e-05,11923
forgot,10,9.874202658135356e-05,11923
needed,10,9.874202658135356e-05,11923
figure,10,9.874202658135356e-05,11923
so...,10,9.874202658135356e-05,11923
"was,",10,9.874202658135356e-05,11923
absolutely,10,9.874202658135356e-05,11923
sleeping,10,9.874202658135356e-05,11923
that-that,10,9.874202658135356e-05,11923
okay...,10,9.874202658135356e-05,11923
(picks,10,9.874202658135356e-05,11923
them),10,9.874202658135356e-05,11923
sweet,10,9.874202658135356e-05,11923
coming.,10,9.874202658135356e-05,11923
sooo,10,9.874202658135356e-05,11923
credit,10,9.874202658135356e-05,11923
wasnt,9,8.88678239232182e-05,11923
youd,9,8.88678239232182e-05,11923
unless,9,8.88678239232182e-05,11923
chandler?,9,8.88678239232182e-05,11923
seeing,9,8.88678239232182e-05,11923
heads,9,8.88678239232182e-05,11923
that?!,9,8.88678239232182e-05,11923
(gives,9,8.88678239232182e-05,11923
help.,9,8.88678239232182e-05,11923
finds,9,8.88678239232182e-05,11923
moving.,9,8.88678239232182e-05,11923
alone.,9,8.88678239232182e-05,11923
day.,9,8.88678239232182e-05,11923
desk,9,8.88678239232182e-05,11923
ugh.,9,8.88678239232182e-05,11923
(shows,9,8.88678239232182e-05,11923
hug,9,8.88678239232182e-05,11923
hello!,9,8.88678239232182e-05,11923
moment,9,8.88678239232182e-05,11923
invite,9,8.88678239232182e-05,11923
"daddy,",9,8.88678239232182e-05,11923
hug),9,8.88678239232182e-05,11923
"thing,",9,8.88678239232182e-05,11923
table,9,8.88678239232182e-05,11923
bye,9,8.88678239232182e-05,11923
we-we,9,8.88678239232182e-05,11923
answering,9,8.88678239232182e-05,11923
calling,9,8.88678239232182e-05,11923
cry,9,8.88678239232182e-05,11923
care!,9,8.88678239232182e-05,11923
kept,9,8.88678239232182e-05,11923
line,9,8.88678239232182e-05,11923
pay,9,8.88678239232182e-05,11923
act,9,8.88678239232182e-05,11923
grab,9,8.88678239232182e-05,11923
crazy,9,8.88678239232182e-05,11923
(puts,9,8.88678239232182e-05,11923
write,9,8.88678239232182e-05,11923
deal.,9,8.88678239232182e-05,11923
rachel!,9,8.88678239232182e-05,11923
hmm.,9,8.88678239232182e-05,11923
"no-no-no,",9,8.88678239232182e-05,11923
six,9,8.88678239232182e-05,11923
dating,9,8.88678239232182e-05,11923
"hello,",9,8.88678239232182e-05,11923
top,9,8.88678239232182e-05,11923
figured,9,8.88678239232182e-05,11923
beautiful.,9,8.88678239232182e-05,11923
(hugs,9,8.88678239232182e-05,11923
reason,9,8.88678239232182e-05,11923
calm,9,8.88678239232182e-05,11923
stand,9,8.88678239232182e-05,11923
um...,9,8.88678239232182e-05,11923
"ya,",9,8.88678239232182e-05,11923
lunch.,9,8.88678239232182e-05,11923
"job,",9,8.88678239232182e-05,11923
sound,9,8.88678239232182e-05,11923
(running,9,8.88678239232182e-05,11923
hugs,9,8.88678239232182e-05,11923
cant!,9,8.88678239232182e-05,11923
shows,9,8.88678239232182e-05,11923
"though,",9,8.88678239232182e-05,11923
ones,9,8.88678239232182e-05,11923
standing,9,8.88678239232182e-05,11923
doctor,9,8.88678239232182e-05,11923
stupid.,9,8.88678239232182e-05,11923
ha!,9,8.88678239232182e-05,11923
anymore.,9,8.88678239232182e-05,11923
"are,",9,8.88678239232182e-05,11923
send,9,8.88678239232182e-05,11923
uhm...,9,8.88678239232182e-05,11923
monica.),9,8.88678239232182e-05,11923
look.,9,8.88678239232182e-05,11923
offered,9,8.88678239232182e-05,11923
table.,9,8.88678239232182e-05,11923
realizes,9,8.88678239232182e-05,11923
proud,9,8.88678239232182e-05,11923
lunch,9,8.88678239232182e-05,11923
lucky,9,8.88678239232182e-05,11923
its-its,9,8.88678239232182e-05,11923
chandler's,9,8.88678239232182e-05,11923
going.,9,8.88678239232182e-05,11923
ah,9,8.88678239232182e-05,11923
alright.,9,8.88678239232182e-05,11923
ball,9,8.88678239232182e-05,11923
day!,9,8.88678239232182e-05,11923
fire,9,8.88678239232182e-05,11923
shouldnt,9,8.88678239232182e-05,11923
deal!,9,8.88678239232182e-05,11923
question,9,8.88678239232182e-05,11923
bit,9,8.88678239232182e-05,11923
emma.,9,8.88678239232182e-05,11923
counter,8,7.899362126508284e-05,11923
"long,",8,7.899362126508284e-05,11923
stuck,8,7.899362126508284e-05,11923
better.,8,7.899362126508284e-05,11923
second.,8,7.899362126508284e-05,11923
tv,8,7.899362126508284e-05,11923
"sweet,",8,7.899362126508284e-05,11923
perfect,8,7.899362126508284e-05,11923
man.,8,7.899362126508284e-05,11923
game,8,7.899362126508284e-05,11923
else.,8,7.899362126508284e-05,11923
dont!,8,7.899362126508284e-05,11923
closer,8,7.899362126508284e-05,11923
it?!,8,7.899362126508284e-05,11923
if-if,8,7.899362126508284e-05,11923
clean,8,7.899362126508284e-05,11923
plane.,8,7.899362126508284e-05,11923
looked,8,7.899362126508284e-05,11923
clearly,8,7.899362126508284e-05,11923
"apartment,",8,7.899362126508284e-05,11923
throws,8,7.899362126508284e-05,11923
imagine,8,7.899362126508284e-05,11923
leave.),8,7.899362126508284e-05,11923
long.,8,7.899362126508284e-05,11923
"friend,",8,7.899362126508284e-05,11923
tribbiani,8,7.899362126508284e-05,11923
it...,8,7.899362126508284e-05,11923
reading,8,7.899362126508284e-05,11923
werent,8,7.899362126508284e-05,11923
(taking,8,7.899362126508284e-05,11923
presents,8,7.899362126508284e-05,11923
heres,8,7.899362126508284e-05,11923
gavin,8,7.899362126508284e-05,11923
yet,8,7.899362126508284e-05,11923
suddenly,8,7.899362126508284e-05,11923
times,8,7.899362126508284e-05,11923
"party,",8,7.899362126508284e-05,11923
excited,8,7.899362126508284e-05,11923
yourself,8,7.899362126508284e-05,11923
invited,8,7.899362126508284e-05,11923
"uh-huh,",8,7.899362126508284e-05,11923
house,8,7.899362126508284e-05,11923
hits,8,7.899362126508284e-05,11923
story.,8,7.899362126508284e-05,11923
won't,8,7.899362126508284e-05,11923
though.,8,7.899362126508284e-05,11923
charity,8,7.899362126508284e-05,11923
going?,8,7.899362126508284e-05,11923
water,8,7.899362126508284e-05,11923
fly,8,7.899362126508284e-05,11923
yelling,8,7.899362126508284e-05,11923
screw,8,7.899362126508284e-05,11923
phoebe!!,8,7.899362126508284e-05,11923
it-it,8,7.899362126508284e-05,11923
tag,8,7.899362126508284e-05,11923
ross!!,8,7.899362126508284e-05,11923
walked,8,7.899362126508284e-05,11923
share,8,7.899362126508284e-05,11923
bye!,8,7.899362126508284e-05,11923
ice,8,7.899362126508284e-05,11923
return,8,7.899362126508284e-05,11923
hundred,8,7.899362126508284e-05,11923
ohhh!,8,7.899362126508284e-05,11923
walking,8,7.899362126508284e-05,11923
(stopping,8,7.899362126508284e-05,11923
ridiculous!,8,7.899362126508284e-05,11923
again?,8,7.899362126508284e-05,11923
word,8,7.899362126508284e-05,11923
think?,8,7.899362126508284e-05,11923
youll,8,7.899362126508284e-05,11923
gunther,8,7.899362126508284e-05,11923
amazing,8,7.899362126508284e-05,11923
(interrupting),8,7.899362126508284e-05,11923
cat,8,7.899362126508284e-05,11923
jumps,8,7.899362126508284e-05,11923
fine,8,7.899362126508284e-05,11923
she?,8,7.899362126508284e-05,11923
"years,",8,7.899362126508284e-05,11923
"whoa,",8,7.899362126508284e-05,11923
honey.,8,7.899362126508284e-05,11923
flight,8,7.899362126508284e-05,11923
we've,8,7.899362126508284e-05,11923
out?,8,7.899362126508284e-05,11923
pretend,8,7.899362126508284e-05,11923
they?,8,7.899362126508284e-05,11923
wonder,8,7.899362126508284e-05,11923
kisses,8,7.899362126508284e-05,11923
couldve,8,7.899362126508284e-05,11923
especially,8,7.899362126508284e-05,11923
(walks,8,7.899362126508284e-05,11923
wonderful,8,7.899362126508284e-05,11923
"today,",8,7.899362126508284e-05,11923
"door,",8,7.899362126508284e-05,11923
too?,8,7.899362126508284e-05,11923
face.,8,7.899362126508284e-05,11923
pretty.,8,7.899362126508284e-05,11923
"friends,",8,7.899362126508284e-05,11923
cut,8,7.899362126508284e-05,11923
minutes,8,7.899362126508284e-05,11923
why?!,8,7.899362126508284e-05,11923
understand,8,7.899362126508284e-05,11923
become,8,7.899362126508284e-05,11923
deal,8,7.899362126508284e-05,11923
lauren.,8,7.899362126508284e-05,11923
face),8,7.899362126508284e-05,11923
"""oh",8,7.899362126508284e-05,11923
itll,8,7.899362126508284e-05,11923
mistake.,8,7.899362126508284e-05,11923
loves,8,7.899362126508284e-05,11923
green,8,7.899362126508284e-05,11923
close,8,7.899362126508284e-05,11923
"weird,",8,7.899362126508284e-05,11923
tried,8,7.899362126508284e-05,11923
(throws,8,7.899362126508284e-05,11923
one.),8,7.899362126508284e-05,11923
glass,8,7.899362126508284e-05,11923
"day,",8,7.899362126508284e-05,11923
worth,8,7.899362126508284e-05,11923
girl?,8,7.899362126508284e-05,11923
(laughing),8,7.899362126508284e-05,11923
piece,8,7.899362126508284e-05,11923
dad,8,7.899362126508284e-05,11923
(sarcastic),8,7.899362126508284e-05,11923
ya?,8,7.899362126508284e-05,11923
ben,8,7.899362126508284e-05,11923
sets,8,7.899362126508284e-05,11923
"cute,",8,7.899362126508284e-05,11923
amazing.,8,7.899362126508284e-05,11923
carrying,8,7.899362126508284e-05,11923
dropped,8,7.899362126508284e-05,11923
lied,8,7.899362126508284e-05,11923
black,8,7.899362126508284e-05,11923
mine!,8,7.899362126508284e-05,11923
things.,8,7.899362126508284e-05,11923
soap,8,7.899362126508284e-05,11923
person.,8,7.899362126508284e-05,11923
meeting,8,7.899362126508284e-05,11923
drink,8,7.899362126508284e-05,11923
fall,7,6.911941860694749e-05,11923
mean?,7,6.911941860694749e-05,11923
exits.),7,6.911941860694749e-05,11923
ended,7,6.911941860694749e-05,11923
lot.,7,6.911941860694749e-05,11923
"work,",7,6.911941860694749e-05,11923
(after,7,6.911941860694749e-05,11923
"amy,",7,6.911941860694749e-05,11923
no-no-no!,7,6.911941860694749e-05,11923
work!,7,6.911941860694749e-05,11923
we?,7,6.911941860694749e-05,11923
"wedding,",7,6.911941860694749e-05,11923
phone.,7,6.911941860694749e-05,11923
father.,7,6.911941860694749e-05,11923
in!,7,6.911941860694749e-05,11923
sexy.,7,6.911941860694749e-05,11923
(notices,7,6.911941860694749e-05,11923
nooo!,7,6.911941860694749e-05,11923
missed,7,6.911941860694749e-05,11923
chandlers,7,6.911941860694749e-05,11923
hot,7,6.911941860694749e-05,11923
hanging,7,6.911941860694749e-05,11923
win,7,6.911941860694749e-05,11923
picture.),7,6.911941860694749e-05,11923
really.,7,6.911941860694749e-05,11923
"""i",7,6.911941860694749e-05,11923
white,7,6.911941860694749e-05,11923
lie,7,6.911941860694749e-05,11923
speed,7,6.911941860694749e-05,11923
talked,7,6.911941860694749e-05,11923
head!,7,6.911941860694749e-05,11923
catch,7,6.911941860694749e-05,11923
ring,7,6.911941860694749e-05,11923
box.),7,6.911941860694749e-05,11923
"married,",7,6.911941860694749e-05,11923
late.,7,6.911941860694749e-05,11923
mon?,7,6.911941860694749e-05,11923
swear,7,6.911941860694749e-05,11923
i?,7,6.911941860694749e-05,11923
"phone,",7,6.911941860694749e-05,11923
wedding.,7,6.911941860694749e-05,11923
months,7,6.911941860694749e-05,11923
falls,7,6.911941860694749e-05,11923
kitchen.),7,6.911941860694749e-05,11923
sandwich,7,6.911941860694749e-05,11923
girlfriend,7,6.911941860694749e-05,11923
bedroom,7,6.911941860694749e-05,11923
clothes,7,6.911941860694749e-05,11923
amy,7,6.911941860694749e-05,11923
phoebe?,7,6.911941860694749e-05,11923
somewhere,7,6.911941860694749e-05,11923
locked,7,6.911941860694749e-05,11923
guy?,7,6.911941860694749e-05,11923
pulls,7,6.911941860694749e-05,11923
apartment.,7,6.911941860694749e-05,11923
joey's,7,6.911941860694749e-05,11923
finished,7,6.911941860694749e-05,11923
nobody,7,6.911941860694749e-05,11923
doctor.,7,6.911941860694749e-05,11923
wrong.,7,6.911941860694749e-05,11923
(exits.),7,6.911941860694749e-05,11923
worry,7,6.911941860694749e-05,11923
job!,7,6.911941860694749e-05,11923
guy's,7,6.911941860694749e-05,11923
no?,7,6.911941860694749e-05,11923
change,7,6.911941860694749e-05,11923
honey!,7,6.911941860694749e-05,11923
wrote,7,6.911941860694749e-05,11923
terrible,7,6.911941860694749e-05,11923
ok!,7,6.911941860694749e-05,11923
married?,7,6.911941860694749e-05,11923
quickly,7,6.911941860694749e-05,11923
card,7,6.911941860694749e-05,11923
exactly,7,6.911941860694749e-05,11923
interested,7,6.911941860694749e-05,11923
around.,7,6.911941860694749e-05,11923
smell,7,6.911941860694749e-05,11923
time?,7,6.911941860694749e-05,11923
weeks,7,6.911941860694749e-05,11923
grandmother,7,6.911941860694749e-05,11923
sign,7,6.911941860694749e-05,11923
was.,7,6.911941860694749e-05,11923
contracts,7,6.911941860694749e-05,11923
girls,7,6.911941860694749e-05,11923
think.,7,6.911941860694749e-05,11923
something?,7,6.911941860694749e-05,11923
wouldve,7,6.911941860694749e-05,11923
magazine,7,6.911941860694749e-05,11923
absolutely!,7,6.911941860694749e-05,11923
food,7,6.911941860694749e-05,11923
message.,7,6.911941860694749e-05,11923
away!,7,6.911941860694749e-05,11923
"can't,",7,6.911941860694749e-05,11923
out),7,6.911941860694749e-05,11923
"ohhh,",7,6.911941860694749e-05,11923
dog,7,6.911941860694749e-05,11923
paris.,7,6.911941860694749e-05,11923
mon.,7,6.911941860694749e-05,11923
deal?,7,6.911941860694749e-05,11923
place.,7,6.911941860694749e-05,11923
that...,7,6.911941860694749e-05,11923
week,7,6.911941860694749e-05,11923
coffee),7,6.911941860694749e-05,11923
coffee.,7,6.911941860694749e-05,11923
fix,7,6.911941860694749e-05,11923
involved,7,6.911941860694749e-05,11923
worked,7,6.911941860694749e-05,11923
"tag,",7,6.911941860694749e-05,11923
coffee?,7,6.911941860694749e-05,11923
thanksgiving,7,6.911941860694749e-05,11923
finish,7,6.911941860694749e-05,11923
either.,7,6.911941860694749e-05,11923
"in,",7,6.911941860694749e-05,11923
worse,7,6.911941860694749e-05,11923
back.),7,6.911941860694749e-05,11923
gift,7,6.911941860694749e-05,11923
hospital,7,6.911941860694749e-05,11923
dress,7,6.911941860694749e-05,11923
phoebe's,7,6.911941860694749e-05,11923
opera,7,6.911941860694749e-05,11923
fair,7,6.911941860694749e-05,11923
hoping,7,6.911941860694749e-05,11923
although,7,6.911941860694749e-05,11923
allowed,7,6.911941860694749e-05,11923
"be,",7,6.911941860694749e-05,11923
machine),7,6.911941860694749e-05,11923
will!,7,6.911941860694749e-05,11923
"them,",7,6.911941860694749e-05,11923
order,7,6.911941860694749e-05,11923
(interrupting,7,6.911941860694749e-05,11923
known,7,6.911941860694749e-05,11923
ya.,7,6.911941860694749e-05,11923
gotten,7,6.911941860694749e-05,11923
story,7,6.911941860694749e-05,11923
herself,7,6.911941860694749e-05,11923
thing!,7,6.911941860694749e-05,11923
notices,7,6.911941860694749e-05,11923
(storms,7,6.911941860694749e-05,11923
raise,7,6.911941860694749e-05,11923
seven,7,6.911941860694749e-05,11923
shake,7,6.911941860694749e-05,11923
here's,7,6.911941860694749e-05,11923
party.,7,6.911941860694749e-05,11923
anything!,7,6.911941860694749e-05,11923
eyes,7,6.911941860694749e-05,11923
wondering,7,6.911941860694749e-05,11923
during,7,6.911941860694749e-05,11923
works,7,6.911941860694749e-05,11923
(angrily),7,6.911941860694749e-05,11923
button,7,6.911941860694749e-05,11923
"room,",7,6.911941860694749e-05,11923
done.,7,6.911941860694749e-05,11923
cell,6,5.9245215948812136e-05,11923
-,6,5.9245215948812136e-05,11923
case,6,5.9245215948812136e-05,11923
happened!,6,5.9245215948812136e-05,11923
bit.,6,5.9245215948812136e-05,11923
hands.,6,5.9245215948812136e-05,11923
gay.,6,5.9245215948812136e-05,11923
afraid,6,5.9245215948812136e-05,11923
teach,6,5.9245215948812136e-05,11923
jealous,6,5.9245215948812136e-05,11923
question?,6,5.9245215948812136e-05,11923
"gonna,",6,5.9245215948812136e-05,11923
head),6,5.9245215948812136e-05,11923
chair.,6,5.9245215948812136e-05,11923
cheesecake,6,5.9245215948812136e-05,11923
funny!,6,5.9245215948812136e-05,11923
down?,6,5.9245215948812136e-05,11923
happens,6,5.9245215948812136e-05,11923
"oh-oh,",6,5.9245215948812136e-05,11923
doctors,6,5.9245215948812136e-05,11923
well...,6,5.9245215948812136e-05,11923
why.,6,5.9245215948812136e-05,11923
(exits),6,5.9245215948812136e-05,11923
stare,6,5.9245215948812136e-05,11923
finally,6,5.9245215948812136e-05,11923
taught,6,5.9245215948812136e-05,11923
engaged,6,5.9245215948812136e-05,11923
borrow,6,5.9245215948812136e-05,11923
interesting.,6,5.9245215948812136e-05,11923
sweater.,6,5.9245215948812136e-05,11923
"second,",6,5.9245215948812136e-05,11923
ran,6,5.9245215948812136e-05,11923
"worry,",6,5.9245215948812136e-05,11923
"huh,",6,5.9245215948812136e-05,11923
(moves,6,5.9245215948812136e-05,11923
say.,6,5.9245215948812136e-05,11923
gettin,6,5.9245215948812136e-05,11923
"hey-hey,",6,5.9245215948812136e-05,11923
arms,6,5.9245215948812136e-05,11923
what...,6,5.9245215948812136e-05,11923
"alone,",6,5.9245215948812136e-05,11923
shouldn't,6,5.9245215948812136e-05,11923
crying,6,5.9245215948812136e-05,11923
over!,6,5.9245215948812136e-05,11923
you'd,6,5.9245215948812136e-05,11923
breath),6,5.9245215948812136e-05,11923
laugh,6,5.9245215948812136e-05,11923
interview!,6,5.9245215948812136e-05,11923
bottom,6,5.9245215948812136e-05,11923
calls,6,5.9245215948812136e-05,11923
bathroom),6,5.9245215948812136e-05,11923
dont.,6,5.9245215948812136e-05,11923
daddy.,6,5.9245215948812136e-05,11923
off.,6,5.9245215948812136e-05,11923
hide!,6,5.9245215948812136e-05,11923
win.,6,5.9245215948812136e-05,11923
day?,6,5.9245215948812136e-05,11923
"gunther,",6,5.9245215948812136e-05,11923
pottery,6,5.9245215948812136e-05,11923
needs,6,5.9245215948812136e-05,11923
men,6,5.9245215948812136e-05,11923
"gavin,",6,5.9245215948812136e-05,11923
romantic,6,5.9245215948812136e-05,11923
unbelievable.,6,5.9245215948812136e-05,11923
knocks,6,5.9245215948812136e-05,11923
stole,6,5.9245215948812136e-05,11923
"uhm,",6,5.9245215948812136e-05,11923
push,6,5.9245215948812136e-05,11923
"am,",6,5.9245215948812136e-05,11923
true,6,5.9245215948812136e-05,11923
fingers,6,5.9245215948812136e-05,11923
tonight?,6,5.9245215948812136e-05,11923
dollars.,6,5.9245215948812136e-05,11923
side,6,5.9245215948812136e-05,11923
tomorrow!,6,5.9245215948812136e-05,11923
wow,6,5.9245215948812136e-05,11923
"dont,",6,5.9245215948812136e-05,11923
completely,6,5.9245215948812136e-05,11923
(worried),6,5.9245215948812136e-05,11923
year.,6,5.9245215948812136e-05,11923
bra,6,5.9245215948812136e-05,11923
like...,6,5.9245215948812136e-05,11923
gimme,6,5.9245215948812136e-05,11923
mean.,6,5.9245215948812136e-05,11923
chandler!!,6,5.9245215948812136e-05,11923
"paolo,",6,5.9245215948812136e-05,11923
called.,6,5.9245215948812136e-05,11923
surprise,6,5.9245215948812136e-05,11923
arm,6,5.9245215948812136e-05,11923
bed,6,5.9245215948812136e-05,11923
"leave,",6,5.9245215948812136e-05,11923
myself!,6,5.9245215948812136e-05,11923
human,6,5.9245215948812136e-05,11923
drive,6,5.9245215948812136e-05,11923
heart,6,5.9245215948812136e-05,11923
want.,6,5.9245215948812136e-05,11923
um-hmm.,6,5.9245215948812136e-05,11923
ready?,6,5.9245215948812136e-05,11923
relationship,6,5.9245215948812136e-05,11923
laundry,6,5.9245215948812136e-05,11923
date!,6,5.9245215948812136e-05,11923
far,6,5.9245215948812136e-05,11923
(breaking,6,5.9245215948812136e-05,11923
eye,6,5.9245215948812136e-05,11923
step,6,5.9245215948812136e-05,11923
using,6,5.9245215948812136e-05,11923
cry.),6,5.9245215948812136e-05,11923
worried,6,5.9245215948812136e-05,11923
noise,6,5.9245215948812136e-05,11923
quit!,6,5.9245215948812136e-05,11923
right?!,6,5.9245215948812136e-05,11923
much!,6,5.9245215948812136e-05,11923
decide,6,5.9245215948812136e-05,11923
sandy,6,5.9245215948812136e-05,11923
crush,6,5.9245215948812136e-05,11923
(still,6,5.9245215948812136e-05,11923
car,6,5.9245215948812136e-05,11923
excited),6,5.9245215948812136e-05,11923
"op,",6,5.9245215948812136e-05,11923
sent,6,5.9245215948812136e-05,11923
(tries,6,5.9245215948812136e-05,11923
thousand,6,5.9245215948812136e-05,11923
license,6,5.9245215948812136e-05,11923
table.),6,5.9245215948812136e-05,11923
joshua!,6,5.9245215948812136e-05,11923
(motions,6,5.9245215948812136e-05,11923
bunch,6,5.9245215948812136e-05,11923
"maybe,",6,5.9245215948812136e-05,11923
(holding,6,5.9245215948812136e-05,11923
tickets,6,5.9245215948812136e-05,11923
seconds,6,5.9245215948812136e-05,11923
"bye,",6,5.9245215948812136e-05,11923
guys?,6,5.9245215948812136e-05,11923
go?,6,5.9245215948812136e-05,11923
"shoop,",6,5.9245215948812136e-05,11923
absolutely.,6,5.9245215948812136e-05,11923
leaves),6,5.9245215948812136e-05,11923
"away,",6,5.9245215948812136e-05,11923
less,6,5.9245215948812136e-05,11923
backs,6,5.9245215948812136e-05,11923
"emma,",6,5.9245215948812136e-05,11923
chandler.),6,5.9245215948812136e-05,11923
hard.,6,5.9245215948812136e-05,11923
seriously,6,5.9245215948812136e-05,11923
off.),6,5.9245215948812136e-05,11923
cat.,6,5.9245215948812136e-05,11923
yay!,6,5.9245215948812136e-05,11923
bed.,6,5.9245215948812136e-05,11923
enters,6,5.9245215948812136e-05,11923
window,6,5.9245215948812136e-05,11923
flip,6,5.9245215948812136e-05,11923
secret,6,5.9245215948812136e-05,11923
enough.,6,5.9245215948812136e-05,11923
anyway,6,5.9245215948812136e-05,11923
left.,6,5.9245215948812136e-05,11923
i'm-i'm,6,5.9245215948812136e-05,11923
inside,6,5.9245215948812136e-05,11923
fashion,6,5.9245215948812136e-05,11923
happen.,6,5.9245215948812136e-05,11923
quit,6,5.9245215948812136e-05,11923
floor,6,5.9245215948812136e-05,11923
stick,6,5.9245215948812136e-05,11923
(shes,6,5.9245215948812136e-05,11923
opening,6,5.9245215948812136e-05,11923
matter?,6,5.9245215948812136e-05,11923
falling,6,5.9245215948812136e-05,11923
yesterday,6,5.9245215948812136e-05,11923
around),6,5.9245215948812136e-05,11923
except,6,5.9245215948812136e-05,11923
ohh.,6,5.9245215948812136e-05,11923
worst,6,5.9245215948812136e-05,11923
downstairs,6,5.9245215948812136e-05,11923
ross.),6,5.9245215948812136e-05,11923
something!,6,5.9245215948812136e-05,11923
maybe.,6,5.9245215948812136e-05,11923
eight,6,5.9245215948812136e-05,11923
cool.,6,5.9245215948812136e-05,11923
moving?,6,5.9245215948812136e-05,11923
learn,6,5.9245215948812136e-05,11923
get?,6,5.9245215948812136e-05,11923
"we,",6,5.9245215948812136e-05,11923
melissa,6,5.9245215948812136e-05,11923
watch),6,5.9245215948812136e-05,11923
off!,6,5.9245215948812136e-05,11923
blue,6,5.9245215948812136e-05,11923
bathroom,6,5.9245215948812136e-05,11923
(not,6,5.9245215948812136e-05,11923
this?!,6,5.9245215948812136e-05,11923
"love,",6,5.9245215948812136e-05,11923
joanna,6,5.9245215948812136e-05,11923
(she's,6,5.9245215948812136e-05,11923
bathroom.),6,5.9245215948812136e-05,11923
key,6,5.9245215948812136e-05,11923
"other,",6,5.9245215948812136e-05,11923
are!,6,5.9245215948812136e-05,11923
trust,6,5.9245215948812136e-05,11923
weve,6,5.9245215948812136e-05,11923
noo!,6,5.9245215948812136e-05,11923
sweetie.,6,5.9245215948812136e-05,11923
cream,6,5.9245215948812136e-05,11923
caught,6,5.9245215948812136e-05,11923
present,6,5.9245215948812136e-05,11923
decision.,6,5.9245215948812136e-05,11923
have.,6,5.9245215948812136e-05,11923
morning,6,5.9245215948812136e-05,11923
touches,6,5.9245215948812136e-05,11923
"marcel,",5,4.937101329067678e-05,11923
milk,5,4.937101329067678e-05,11923
serious.,5,4.937101329067678e-05,11923
scared,5,4.937101329067678e-05,11923
serious,5,4.937101329067678e-05,11923
duck,5,4.937101329067678e-05,11923
fell,5,4.937101329067678e-05,11923
sad.,5,4.937101329067678e-05,11923
yell,5,4.937101329067678e-05,11923
"down,",5,4.937101329067678e-05,11923
"yet,",5,4.937101329067678e-05,11923
stealing,5,4.937101329067678e-05,11923
em,5,4.937101329067678e-05,11923
roommate,5,4.937101329067678e-05,11923
feet,5,4.937101329067678e-05,11923
boxes,5,4.937101329067678e-05,11923
to!,5,4.937101329067678e-05,11923
"aw,",5,4.937101329067678e-05,11923
zelner,5,4.937101329067678e-05,11923
award,5,4.937101329067678e-05,11923
tongue,5,4.937101329067678e-05,11923
minute,5,4.937101329067678e-05,11923
pants?,5,4.937101329067678e-05,11923
keeps,5,4.937101329067678e-05,11923
promise,5,4.937101329067678e-05,11923
young,5,4.937101329067678e-05,11923
stuff!,5,4.937101329067678e-05,11923
horrible,5,4.937101329067678e-05,11923
(getting,5,4.937101329067678e-05,11923
touch,5,4.937101329067678e-05,11923
ordered,5,4.937101329067678e-05,11923
turkey,5,4.937101329067678e-05,11923
(yelling),5,4.937101329067678e-05,11923
mr,5,4.937101329067678e-05,11923
really!,5,4.937101329067678e-05,11923
happy!,5,4.937101329067678e-05,11923
handle,5,4.937101329067678e-05,11923
second?,5,4.937101329067678e-05,11923
either,5,4.937101329067678e-05,11923
pass,5,4.937101329067678e-05,11923
hows,5,4.937101329067678e-05,11923
fancy,5,4.937101329067678e-05,11923
plan.,5,4.937101329067678e-05,11923
few,5,4.937101329067678e-05,11923
moved,5,4.937101329067678e-05,11923
myself.,5,4.937101329067678e-05,11923
shell,5,4.937101329067678e-05,11923
"hand,",5,4.937101329067678e-05,11923
'em,5,4.937101329067678e-05,11923
speak,5,4.937101329067678e-05,11923
understand.,5,4.937101329067678e-05,11923
can't.,5,4.937101329067678e-05,11923
today!,5,4.937101329067678e-05,11923
away.,5,4.937101329067678e-05,11923
barely,5,4.937101329067678e-05,11923
tears.),5,4.937101329067678e-05,11923
lying,5,4.937101329067678e-05,11923
ignore,5,4.937101329067678e-05,11923
swing,5,4.937101329067678e-05,11923
anything?,5,4.937101329067678e-05,11923
feel!,5,4.937101329067678e-05,11923
(answering,5,4.937101329067678e-05,11923
decided,5,4.937101329067678e-05,11923
need?,5,4.937101329067678e-05,11923
aunt,5,4.937101329067678e-05,11923
fifty,5,4.937101329067678e-05,11923
im-im,5,4.937101329067678e-05,11923
ever!,5,4.937101329067678e-05,11923
plan!,5,4.937101329067678e-05,11923
alright,5,4.937101329067678e-05,11923
jump,5,4.937101329067678e-05,11923
apparently,5,4.937101329067678e-05,11923
brothers,5,4.937101329067678e-05,11923
apothecary,5,4.937101329067678e-05,11923
machine,5,4.937101329067678e-05,11923
phone.),5,4.937101329067678e-05,11923
full,5,4.937101329067678e-05,11923
weren't,5,4.937101329067678e-05,11923
god...,5,4.937101329067678e-05,11923
pushes,5,4.937101329067678e-05,11923
keeping,5,4.937101329067678e-05,11923
waitress,5,4.937101329067678e-05,11923
minutes.,5,4.937101329067678e-05,11923
babys,5,4.937101329067678e-05,11923
shakes,5,4.937101329067678e-05,11923
drop,5,4.937101329067678e-05,11923
dressing,5,4.937101329067678e-05,11923
crazy.,5,4.937101329067678e-05,11923
sticks,5,4.937101329067678e-05,11923
married!,5,4.937101329067678e-05,11923
decisions,5,4.937101329067678e-05,11923
million,5,4.937101329067678e-05,11923
wine,5,4.937101329067678e-05,11923
house.,5,4.937101329067678e-05,11923
that'd,5,4.937101329067678e-05,11923
listen.,5,4.937101329067678e-05,11923
ass,5,4.937101329067678e-05,11923
sick.,5,4.937101329067678e-05,11923
closed,5,4.937101329067678e-05,11923
you'll,5,4.937101329067678e-05,11923
dads,5,4.937101329067678e-05,11923
okay!!,5,4.937101329067678e-05,11923
pictures,5,4.937101329067678e-05,11923
tough,5,4.937101329067678e-05,11923
yet?,5,4.937101329067678e-05,11923
toilet,5,4.937101329067678e-05,11923
movie.,5,4.937101329067678e-05,11923
pretending,5,4.937101329067678e-05,11923
alright?,5,4.937101329067678e-05,11923
(opening,5,4.937101329067678e-05,11923
horrible!,5,4.937101329067678e-05,11923
leave),5,4.937101329067678e-05,11923
back?,5,4.937101329067678e-05,11923
left!,5,4.937101329067678e-05,11923
cake.,5,4.937101329067678e-05,11923
single,5,4.937101329067678e-05,11923
spent,5,4.937101329067678e-05,11923
how's,5,4.937101329067678e-05,11923
tomorrow.,5,4.937101329067678e-05,11923
ugly,5,4.937101329067678e-05,11923
today?,5,4.937101329067678e-05,11923
tape,5,4.937101329067678e-05,11923
wha...,5,4.937101329067678e-05,11923
tonight,5,4.937101329067678e-05,11923
seemed,5,4.937101329067678e-05,11923
gang.),5,4.937101329067678e-05,11923
together?,5,4.937101329067678e-05,11923
minute?,5,4.937101329067678e-05,11923
goodbye,5,4.937101329067678e-05,11923
picked,5,4.937101329067678e-05,11923
couch.),5,4.937101329067678e-05,11923
ahh.,5,4.937101329067678e-05,11923
plan,5,4.937101329067678e-05,11923
street,5,4.937101329067678e-05,11923
then.,5,4.937101329067678e-05,11923
frank,5,4.937101329067678e-05,11923
kitchen,5,4.937101329067678e-05,11923
room!,5,4.937101329067678e-05,11923
women.,5,4.937101329067678e-05,11923
obsession,5,4.937101329067678e-05,11923
how-how,5,4.937101329067678e-05,11923
fit,5,4.937101329067678e-05,11923
yknow.,5,4.937101329067678e-05,11923
bag.,5,4.937101329067678e-05,11923
letting,5,4.937101329067678e-05,11923
sexy,5,4.937101329067678e-05,11923
school,5,4.937101329067678e-05,11923
dream,5,4.937101329067678e-05,11923
nervous,5,4.937101329067678e-05,11923
it'll,5,4.937101329067678e-05,11923
"person,",5,4.937101329067678e-05,11923
deep,5,4.937101329067678e-05,11923
amazing!,5,4.937101329067678e-05,11923
straight!,5,4.937101329067678e-05,11923
oh!!,5,4.937101329067678e-05,11923
couch),5,4.937101329067678e-05,11923
those.,5,4.937101329067678e-05,11923
jealous.,5,4.937101329067678e-05,11923
great?,5,4.937101329067678e-05,11923
realize,5,4.937101329067678e-05,11923
happen?,5,4.937101329067678e-05,11923
change.,5,4.937101329067678e-05,11923
certain,5,4.937101329067678e-05,11923
beautiful!,5,4.937101329067678e-05,11923
hair.,5,4.937101329067678e-05,11923
promised,5,4.937101329067678e-05,11923
asleep,5,4.937101329067678e-05,11923
pull,5,4.937101329067678e-05,11923
cool!,5,4.937101329067678e-05,11923
paolo's,5,4.937101329067678e-05,11923
accidentally,5,4.937101329067678e-05,11923
sweet!,5,4.937101329067678e-05,11923
small,5,4.937101329067678e-05,11923
welcome,5,4.937101329067678e-05,11923
report,5,4.937101329067678e-05,11923
different.,5,4.937101329067678e-05,11923
cover,5,4.937101329067678e-05,11923
(whispering),5,4.937101329067678e-05,11923
woo!,5,4.937101329067678e-05,11923
ross...,5,4.937101329067678e-05,11923
everythings,5,4.937101329067678e-05,11923
running,5,4.937101329067678e-05,11923
(grabbing,5,4.937101329067678e-05,11923
boss.,5,4.937101329067678e-05,11923
(coming,5,4.937101329067678e-05,11923
tag),5,4.937101329067678e-05,11923
doing.,5,4.937101329067678e-05,11923
wake,5,4.937101329067678e-05,11923
first.,5,4.937101329067678e-05,11923
(with,5,4.937101329067678e-05,11923
door.,5,4.937101329067678e-05,11923
tag!,5,4.937101329067678e-05,11923
good?,5,4.937101329067678e-05,11923
glares,5,4.937101329067678e-05,11923
what?!!,5,4.937101329067678e-05,11923
good-bye,5,4.937101329067678e-05,11923
regular,5,4.937101329067678e-05,11923
kid,5,4.937101329067678e-05,11923
awful.,5,4.937101329067678e-05,11923
morning.,5,4.937101329067678e-05,11923
break.,5,4.937101329067678e-05,11923
fight,5,4.937101329067678e-05,11923
neither,5,4.937101329067678e-05,11923
(into,5,4.937101329067678e-05,11923
"year,",5,4.937101329067678e-05,11923
realise,5,4.937101329067678e-05,11923
somebodys,5,4.937101329067678e-05,11923
hide,5,4.937101329067678e-05,11923
that),5,4.937101329067678e-05,11923
forgive,5,4.937101329067678e-05,11923
daddy,5,4.937101329067678e-05,11923
herself),5,4.937101329067678e-05,11923
here?!,5,4.937101329067678e-05,11923
quick,5,4.937101329067678e-05,11923
"aww,",5,4.937101329067678e-05,11923
mark.,5,4.937101329067678e-05,11923
paper,5,4.937101329067678e-05,11923
doing?!,5,4.937101329067678e-05,11923
promise.,5,4.937101329067678e-05,11923
is...,5,4.937101329067678e-05,11923
diet,5,4.937101329067678e-05,11923
stands,5,4.937101329067678e-05,11923
years.,5,4.937101329067678e-05,11923
bobby,5,4.937101329067678e-05,11923
moves,5,4.937101329067678e-05,11923
pizza.,5,4.937101329067678e-05,11923
(a,5,4.937101329067678e-05,11923
ha,5,4.937101329067678e-05,11923
care.,5,4.937101329067678e-05,11923
"care,",5,4.937101329067678e-05,11923
owe,5,4.937101329067678e-05,11923
job?,5,4.937101329067678e-05,11923
"gosh,",5,4.937101329067678e-05,11923
"date,",5,4.937101329067678e-05,11923
sending,5,4.937101329067678e-05,11923
bitch!,5,4.937101329067678e-05,11923
30,5,4.937101329067678e-05,11923
bathroom.,5,4.937101329067678e-05,11923
stupid!,5,4.937101329067678e-05,11923
past,5,4.937101329067678e-05,11923
theme,5,4.937101329067678e-05,11923
kicking,5,4.937101329067678e-05,11923
call.,5,4.937101329067678e-05,11923
weird?,5,4.937101329067678e-05,11923
foot,5,4.937101329067678e-05,11923
music,5,4.937101329067678e-05,11923
"or,",5,4.937101329067678e-05,11923
scene,5,4.937101329067678e-05,11923
drops,5,4.937101329067678e-05,11923
jumping,5,4.937101329067678e-05,11923
spot,5,4.937101329067678e-05,11923
(kisses,5,4.937101329067678e-05,11923
had.,5,4.937101329067678e-05,11923
quite,5,4.937101329067678e-05,11923
(quietly),5,4.937101329067678e-05,11923
nose,5,4.937101329067678e-05,11923
"were,",5,4.937101329067678e-05,11923
seat,5,4.937101329067678e-05,11923
of...,5,4.937101329067678e-05,11923
pheebs,5,4.937101329067678e-05,11923
(emma,5,4.937101329067678e-05,11923
hello,5,4.937101329067678e-05,11923
"awww,",5,4.937101329067678e-05,11923
man!,5,4.937101329067678e-05,11923
smile,5,4.937101329067678e-05,11923
cake,5,4.937101329067678e-05,11923
yourself?,4,3.949681063254142e-05,11923
"yourself,",4,3.949681063254142e-05,11923
dial),4,3.949681063254142e-05,11923
pregnant.,4,3.949681063254142e-05,11923
special,4,3.949681063254142e-05,11923
singing,4,3.949681063254142e-05,11923
leaves.),4,3.949681063254142e-05,11923
no-no-no,4,3.949681063254142e-05,11923
waiter,4,3.949681063254142e-05,11923
hands.),4,3.949681063254142e-05,11923
ben),4,3.949681063254142e-05,11923
woman!,4,3.949681063254142e-05,11923
heard.,4,3.949681063254142e-05,11923
saturday,4,3.949681063254142e-05,11923
gang,4,3.949681063254142e-05,11923
ah.,4,3.949681063254142e-05,11923
poor,4,3.949681063254142e-05,11923
god!!!,4,3.949681063254142e-05,11923
fast,4,3.949681063254142e-05,11923
none,4,3.949681063254142e-05,11923
hung,4,3.949681063254142e-05,11923
kidding!,4,3.949681063254142e-05,11923
dina),4,3.949681063254142e-05,11923
fogged,4,3.949681063254142e-05,11923
leg,4,3.949681063254142e-05,11923
comes.,4,3.949681063254142e-05,11923
switch,4,3.949681063254142e-05,11923
cool,4,3.949681063254142e-05,11923
(and,4,3.949681063254142e-05,11923
mine.,4,3.949681063254142e-05,11923
(checks,4,3.949681063254142e-05,11923
ask!,4,3.949681063254142e-05,11923
shoe,4,3.949681063254142e-05,11923
kids.,4,3.949681063254142e-05,11923
dated,4,3.949681063254142e-05,11923
died.,4,3.949681063254142e-05,11923
longer,4,3.949681063254142e-05,11923
wrong!,4,3.949681063254142e-05,11923
weeks.,4,3.949681063254142e-05,11923
easy.,4,3.949681063254142e-05,11923
maternity,4,3.949681063254142e-05,11923
helps,4,3.949681063254142e-05,11923
dial,4,3.949681063254142e-05,11923
danny.,4,3.949681063254142e-05,11923
"present,",4,3.949681063254142e-05,11923
about?!,4,3.949681063254142e-05,11923
purse,4,3.949681063254142e-05,11923
paying,4,3.949681063254142e-05,11923
"tonight,",4,3.949681063254142e-05,11923
lent,4,3.949681063254142e-05,11923
/,4,3.949681063254142e-05,11923
fool,4,3.949681063254142e-05,11923
phone!,4,3.949681063254142e-05,11923
college,4,3.949681063254142e-05,11923
butts,4,3.949681063254142e-05,11923
mark?,4,3.949681063254142e-05,11923
couch?,4,3.949681063254142e-05,11923
(there's,4,3.949681063254142e-05,11923
thats-thats,4,3.949681063254142e-05,11923
circus,4,3.949681063254142e-05,11923
umm.,4,3.949681063254142e-05,11923
bottle,4,3.949681063254142e-05,11923
hates,4,3.949681063254142e-05,11923
(we,4,3.949681063254142e-05,11923
ross',4,3.949681063254142e-05,11923
is-is,4,3.949681063254142e-05,11923
"can,",4,3.949681063254142e-05,11923
"sexy,",4,3.949681063254142e-05,11923
thanksgiving.,4,3.949681063254142e-05,11923
nice!,4,3.949681063254142e-05,11923
board,4,3.949681063254142e-05,11923
what!?,4,3.949681063254142e-05,11923
watched,4,3.949681063254142e-05,11923
would've,4,3.949681063254142e-05,11923
me!!,4,3.949681063254142e-05,11923
"line,",4,3.949681063254142e-05,11923
elevator,4,3.949681063254142e-05,11923
yes!!,4,3.949681063254142e-05,11923
times.,4,3.949681063254142e-05,11923
saying?,4,3.949681063254142e-05,11923
"eh,",4,3.949681063254142e-05,11923
now?!,4,3.949681063254142e-05,11923
hat.,4,3.949681063254142e-05,11923
alright!,4,3.949681063254142e-05,11923
calm.,4,3.949681063254142e-05,11923
clear,4,3.949681063254142e-05,11923
ninth,4,3.949681063254142e-05,11923
"want,",4,3.949681063254142e-05,11923
bigger,4,3.949681063254142e-05,11923
drink?,4,3.949681063254142e-05,11923
counter.),4,3.949681063254142e-05,11923
hall,4,3.949681063254142e-05,11923
"win,",4,3.949681063254142e-05,11923
have?,4,3.949681063254142e-05,11923
candy,4,3.949681063254142e-05,11923
carol.,4,3.949681063254142e-05,11923
regatta,4,3.949681063254142e-05,11923
y'know.,4,3.949681063254142e-05,11923
gala.,4,3.949681063254142e-05,11923
"sick,",4,3.949681063254142e-05,11923
roll,4,3.949681063254142e-05,11923
"tomorrow,",4,3.949681063254142e-05,11923
saving,4,3.949681063254142e-05,11923
girl!,4,3.949681063254142e-05,11923
face.),4,3.949681063254142e-05,11923
amy.,4,3.949681063254142e-05,11923
mouth,4,3.949681063254142e-05,11923
shot,4,3.949681063254142e-05,11923
i.,4,3.949681063254142e-05,11923
marcel?,4,3.949681063254142e-05,11923
support,4,3.949681063254142e-05,11923
agent,4,3.949681063254142e-05,11923
london.,4,3.949681063254142e-05,11923
o'clock,4,3.949681063254142e-05,11923
ticket,4,3.949681063254142e-05,11923
"shoot,",4,3.949681063254142e-05,11923
"says,",4,3.949681063254142e-05,11923
nurse,4,3.949681063254142e-05,11923
stuffed,4,3.949681063254142e-05,11923
bothered,4,3.949681063254142e-05,11923
eat.,4,3.949681063254142e-05,11923
certainly,4,3.949681063254142e-05,11923
(pushes,4,3.949681063254142e-05,11923
babies!,4,3.949681063254142e-05,11923
sexual,4,3.949681063254142e-05,11923
shaking,4,3.949681063254142e-05,11923
moms,4,3.949681063254142e-05,11923
appreciate,4,3.949681063254142e-05,11923
followed,4,3.949681063254142e-05,11923
child,4,3.949681063254142e-05,11923
boring,4,3.949681063254142e-05,11923
attracted,4,3.949681063254142e-05,11923
diaper,4,3.949681063254142e-05,11923
enjoy,4,3.949681063254142e-05,11923
son,4,3.949681063254142e-05,11923
mon,4,3.949681063254142e-05,11923
early,4,3.949681063254142e-05,11923
eye.,4,3.949681063254142e-05,11923
kim,4,3.949681063254142e-05,11923
watch.,4,3.949681063254142e-05,11923
ready.,4,3.949681063254142e-05,11923
crossword,4,3.949681063254142e-05,11923
"sister,",4,3.949681063254142e-05,11923
answers,4,3.949681063254142e-05,11923
well-well,4,3.949681063254142e-05,11923
something?!,4,3.949681063254142e-05,11923
late!,4,3.949681063254142e-05,11923
folder,4,3.949681063254142e-05,11923
horny,4,3.949681063254142e-05,11923
cute.,4,3.949681063254142e-05,11923
smoking,4,3.949681063254142e-05,11923
desk.,4,3.949681063254142e-05,11923
movie,4,3.949681063254142e-05,11923
"mom,",4,3.949681063254142e-05,11923
lighting,4,3.949681063254142e-05,11923
chicken,4,3.949681063254142e-05,11923
valentines,4,3.949681063254142e-05,11923
save,4,3.949681063254142e-05,11923
fired,4,3.949681063254142e-05,11923
finishes,4,3.949681063254142e-05,11923
ruined,4,3.949681063254142e-05,11923
exactly.,4,3.949681063254142e-05,11923
(realizes,4,3.949681063254142e-05,11923
comfortable,4,3.949681063254142e-05,11923
forcing,4,3.949681063254142e-05,11923
"ago,",4,3.949681063254142e-05,11923
hands),4,3.949681063254142e-05,11923
"desk,",4,3.949681063254142e-05,11923
gosh!,4,3.949681063254142e-05,11923
didnt!,4,3.949681063254142e-05,11923
incredible,4,3.949681063254142e-05,11923
sorta,4,3.949681063254142e-05,11923
situation,4,3.949681063254142e-05,11923
"relationship,",4,3.949681063254142e-05,11923
mistake,4,3.949681063254142e-05,11923
kiss.),4,3.949681063254142e-05,11923
museum,4,3.949681063254142e-05,11923
"girl,",4,3.949681063254142e-05,11923
food!,4,3.949681063254142e-05,11923
"oh-oh-oh,",4,3.949681063254142e-05,11923
interesting,4,3.949681063254142e-05,11923
song,4,3.949681063254142e-05,11923
(stops,4,3.949681063254142e-05,11923
window),4,3.949681063254142e-05,11923
fault!,4,3.949681063254142e-05,11923
hi...,4,3.949681063254142e-05,11923
(stunned),4,3.949681063254142e-05,11923
fault.,4,3.949681063254142e-05,11923
the-the,4,3.949681063254142e-05,11923
la,4,3.949681063254142e-05,11923
"once,",4,3.949681063254142e-05,11923
wrong?,4,3.949681063254142e-05,11923
"place,",4,3.949681063254142e-05,11923
loving,4,3.949681063254142e-05,11923
showed,4,3.949681063254142e-05,11923
joanna?,4,3.949681063254142e-05,11923
propose,4,3.949681063254142e-05,11923
drag,4,3.949681063254142e-05,11923
plus,4,3.949681063254142e-05,11923
more!,4,3.949681063254142e-05,11923
serious?,4,3.949681063254142e-05,11923
true!,4,3.949681063254142e-05,11923
pizza,4,3.949681063254142e-05,11923
hm-mmm.,4,3.949681063254142e-05,11923
stops.),4,3.949681063254142e-05,11923
lookin,4,3.949681063254142e-05,11923
checking,4,3.949681063254142e-05,11923
(enters,4,3.949681063254142e-05,11923
kissing,4,3.949681063254142e-05,11923
flirting,4,3.949681063254142e-05,11923
"with,",4,3.949681063254142e-05,11923
later,4,3.949681063254142e-05,11923
morning!,4,3.949681063254142e-05,11923
luck,4,3.949681063254142e-05,11923
shoulder.),4,3.949681063254142e-05,11923
christmas,4,3.949681063254142e-05,11923
(smiling),4,3.949681063254142e-05,11923
outside.,4,3.949681063254142e-05,11923
hire,4,3.949681063254142e-05,11923
girlfriend?,4,3.949681063254142e-05,11923
"ladyfingers,",4,3.949681063254142e-05,11923
messages,4,3.949681063254142e-05,11923
nowhere,4,3.949681063254142e-05,11923
(sarcastically),4,3.949681063254142e-05,11923
upset,4,3.949681063254142e-05,11923
ring),4,3.949681063254142e-05,11923
"else,",4,3.949681063254142e-05,11923
ahead,4,3.949681063254142e-05,11923
"joshua,",4,3.949681063254142e-05,11923
sooner,4,3.949681063254142e-05,11923
breaks,4,3.949681063254142e-05,11923
(sitting,4,3.949681063254142e-05,11923
alone!,4,3.949681063254142e-05,11923
fair.,4,3.949681063254142e-05,11923
dumb,4,3.949681063254142e-05,11923
floor.),4,3.949681063254142e-05,11923
yes?,4,3.949681063254142e-05,11923
"rachel,",4,3.949681063254142e-05,11923
them.),4,3.949681063254142e-05,11923
conversation,4,3.949681063254142e-05,11923
(softly),4,3.949681063254142e-05,11923
kidding?!,4,3.949681063254142e-05,11923
"doctor,",4,3.949681063254142e-05,11923
realised,4,3.949681063254142e-05,11923
will.,4,3.949681063254142e-05,11923
been?,4,3.949681063254142e-05,11923
does.,4,3.949681063254142e-05,11923
showing,4,3.949681063254142e-05,11923
yet!,4,3.949681063254142e-05,11923
"youre,",4,3.949681063254142e-05,11923
"big,",4,3.949681063254142e-05,11923
world,4,3.949681063254142e-05,11923
placing,4,3.949681063254142e-05,11923
kidding,4,3.949681063254142e-05,11923
with?,4,3.949681063254142e-05,11923
picking,4,3.949681063254142e-05,11923
know!!,4,3.949681063254142e-05,11923
sudden,4,3.949681063254142e-05,11923
coat,4,3.949681063254142e-05,11923
attention,4,3.949681063254142e-05,11923
joe!,4,3.949681063254142e-05,11923
these?,4,3.949681063254142e-05,11923
"custard,",4,3.949681063254142e-05,11923
ticket.,4,3.949681063254142e-05,11923
(hits,4,3.949681063254142e-05,11923
layer,4,3.949681063254142e-05,11923
hi!!,4,3.949681063254142e-05,11923
quitting!,4,3.949681063254142e-05,11923
"very,",4,3.949681063254142e-05,11923
third,4,3.949681063254142e-05,11923
gasps),4,3.949681063254142e-05,11923
(laughs,4,3.949681063254142e-05,11923
anywhere.,4,3.949681063254142e-05,11923
interview,4,3.949681063254142e-05,11923
spending,4,3.949681063254142e-05,11923
won,4,3.949681063254142e-05,11923
comfortable.,4,3.949681063254142e-05,11923
goodnight,4,3.949681063254142e-05,11923
gal,4,3.949681063254142e-05,11923
breath.),4,3.949681063254142e-05,11923
pal,4,3.949681063254142e-05,11923
(excited),4,3.949681063254142e-05,11923
no!!,4,3.949681063254142e-05,11923
"green,",4,3.949681063254142e-05,11923
names,4,3.949681063254142e-05,11923
above,4,3.949681063254142e-05,11923
underwear.,4,3.949681063254142e-05,11923
pants,4,3.949681063254142e-05,11923
speaking,4,3.949681063254142e-05,11923
"woman,",4,3.949681063254142e-05,11923
mine,4,3.949681063254142e-05,11923
book.,4,3.949681063254142e-05,11923
trash,4,3.949681063254142e-05,11923
follows,4,3.949681063254142e-05,11923
for?,4,3.949681063254142e-05,11923
huh,4,3.949681063254142e-05,11923
pin,4,3.949681063254142e-05,11923
"happened,",4,3.949681063254142e-05,11923
underwear,4,3.949681063254142e-05,11923
couch.,4,3.949681063254142e-05,11923
ice.,4,3.949681063254142e-05,11923
card),4,3.949681063254142e-05,11923
"bad,",4,3.949681063254142e-05,11923
hasnt,4,3.949681063254142e-05,11923
pardon,4,3.949681063254142e-05,11923
way.),4,3.949681063254142e-05,11923
important.,4,3.949681063254142e-05,11923
hired,4,3.949681063254142e-05,11923
yeti,4,3.949681063254142e-05,11923
movie?,4,3.949681063254142e-05,11923
anymore,4,3.949681063254142e-05,11923
name!,4,3.949681063254142e-05,11923
lived,4,3.949681063254142e-05,11923
mind.,4,3.949681063254142e-05,11923
sense,4,3.949681063254142e-05,11923
(makes,4,3.949681063254142e-05,11923
"window,",4,3.949681063254142e-05,11923
paul,4,3.949681063254142e-05,11923
enters),4,3.949681063254142e-05,11923
(yelling,4,3.949681063254142e-05,11923
sorry...,4,3.949681063254142e-05,11923
he-he,4,3.949681063254142e-05,11923
"barry,",4,3.949681063254142e-05,11923
perfect.,4,3.949681063254142e-05,11923
hour!,4,3.949681063254142e-05,11923
pathetic,4,3.949681063254142e-05,11923
machine.,4,3.949681063254142e-05,11923
ah!,4,3.949681063254142e-05,11923
own.,4,3.949681063254142e-05,11923
table?,4,3.949681063254142e-05,11923
"two,",4,3.949681063254142e-05,11923
"paul,",4,3.949681063254142e-05,11923
luck!,4,3.949681063254142e-05,11923
hand.),4,3.949681063254142e-05,11923
(whispering,4,3.949681063254142e-05,11923
serving,4,3.949681063254142e-05,11923
too...,4,3.949681063254142e-05,11923
note,4,3.949681063254142e-05,11923
dumped,4,3.949681063254142e-05,11923
city,4,3.949681063254142e-05,11923
sticking,4,3.949681063254142e-05,11923
close.,4,3.949681063254142e-05,11923
um..,4,3.949681063254142e-05,11923
parents?,4,3.949681063254142e-05,11923
(thinks),4,3.949681063254142e-05,11923
but...,4,3.949681063254142e-05,11923
drinking,4,3.949681063254142e-05,11923
truly,4,3.949681063254142e-05,11923
basket,4,3.949681063254142e-05,11923
nipples,4,3.949681063254142e-05,11923
(comes,4,3.949681063254142e-05,11923
my...,4,3.949681063254142e-05,11923
flight.,4,3.949681063254142e-05,11923
bid,4,3.949681063254142e-05,11923
whatd,4,3.949681063254142e-05,11923
"have,",4,3.949681063254142e-05,11923
"myself,",4,3.949681063254142e-05,11923
hall.,4,3.949681063254142e-05,11923
money.,4,3.949681063254142e-05,11923
"airport,",4,3.949681063254142e-05,11923
total,4,3.949681063254142e-05,11923
guess.,4,3.949681063254142e-05,11923
event,4,3.949681063254142e-05,11923
dressed,4,3.949681063254142e-05,11923
didn't.,4,3.949681063254142e-05,11923
(nods,4,3.949681063254142e-05,11923
pulling,4,3.949681063254142e-05,11923
"stuff,",4,3.949681063254142e-05,11923
five.,4,3.949681063254142e-05,11923
people!,4,3.949681063254142e-05,11923
"think,",4,3.949681063254142e-05,11923
park,4,3.949681063254142e-05,11923
do?!,4,3.949681063254142e-05,11923
bucks.,4,3.949681063254142e-05,11923
"late,",4,3.949681063254142e-05,11923
twenty,4,3.949681063254142e-05,11923
"life,",4,3.949681063254142e-05,11923
(from,4,3.949681063254142e-05,11923
don't!,4,3.949681063254142e-05,11923
(out,4,3.949681063254142e-05,11923
"sweetie,",4,3.949681063254142e-05,11923
pete,4,3.949681063254142e-05,11923
named,4,3.949681063254142e-05,11923
"shoe,",4,3.949681063254142e-05,11923
bitch,4,3.949681063254142e-05,11923
central,4,3.949681063254142e-05,11923
a-,4,3.949681063254142e-05,11923
ago,4,3.949681063254142e-05,11923
"hard,",4,3.949681063254142e-05,11923
hair!,4,3.949681063254142e-05,11923
guys...,4,3.949681063254142e-05,11923
she-she,4,3.949681063254142e-05,11923
name?,4,3.949681063254142e-05,11923
spend,4,3.949681063254142e-05,11923
port,4,3.949681063254142e-05,11923
boy.,4,3.949681063254142e-05,11923
don't.,4,3.949681063254142e-05,11923
died,4,3.949681063254142e-05,11923
hour,4,3.949681063254142e-05,11923
"knows,",4,3.949681063254142e-05,11923
rubs,4,3.949681063254142e-05,11923
club,4,3.949681063254142e-05,11923
are?,4,3.949681063254142e-05,11923
"hours,",4,3.949681063254142e-05,11923
yours.,4,3.949681063254142e-05,11923
restaurant,4,3.949681063254142e-05,11923
climbs,4,3.949681063254142e-05,11923
be?,4,3.949681063254142e-05,11923
everything's,4,3.949681063254142e-05,11923
engagement,4,3.949681063254142e-05,11923
roof,4,3.949681063254142e-05,11923
a...,4,3.949681063254142e-05,11923
mother.,4,3.949681063254142e-05,11923
straight,4,3.949681063254142e-05,11923
"mindy,",4,3.949681063254142e-05,11923
aw.,4,3.949681063254142e-05,11923
magic,4,3.949681063254142e-05,11923
left?,4,3.949681063254142e-05,11923
bite,4,3.949681063254142e-05,11923
um,4,3.949681063254142e-05,11923
pheebs...,4,3.949681063254142e-05,11923
coming!,4,3.949681063254142e-05,11923
carol,4,3.949681063254142e-05,11923
amazing?,4,3.949681063254142e-05,11923
wife,4,3.949681063254142e-05,11923
"school,",4,3.949681063254142e-05,11923
turned,4,3.949681063254142e-05,11923
"""dear",4,3.949681063254142e-05,11923
"coffee,",4,3.949681063254142e-05,11923
brings,4,3.949681063254142e-05,11923
seriously!,4,3.949681063254142e-05,11923
park.,4,3.949681063254142e-05,11923
normally,4,3.949681063254142e-05,11923
hardly,4,3.949681063254142e-05,11923
sir.,4,3.949681063254142e-05,11923
baby?,4,3.949681063254142e-05,11923
building,4,3.949681063254142e-05,11923
settle,4,3.949681063254142e-05,11923
sex.,4,3.949681063254142e-05,11923
in.),3,2.9622607974406068e-05,11923
all?,3,2.9622607974406068e-05,11923
whenever,3,2.9622607974406068e-05,11923
super,3,2.9622607974406068e-05,11923
yourself.,3,2.9622607974406068e-05,11923
joshua?,3,2.9622607974406068e-05,11923
didnt.,3,2.9622607974406068e-05,11923
weeks!,3,2.9622607974406068e-05,11923
dead,3,2.9622607974406068e-05,11923
shoot!,3,2.9622607974406068e-05,11923
waited,3,2.9622607974406068e-05,11923
are-are,3,2.9622607974406068e-05,11923
"house,",3,2.9622607974406068e-05,11923
serious?!,3,2.9622607974406068e-05,11923
break!,3,2.9622607974406068e-05,11923
message?,3,2.9622607974406068e-05,11923
reads,3,2.9622607974406068e-05,11923
"it's,",3,2.9622607974406068e-05,11923
fake,3,2.9622607974406068e-05,11923
better...,3,2.9622607974406068e-05,11923
"someone,",3,2.9622607974406068e-05,11923
bald.,3,2.9622607974406068e-05,11923
helped,3,2.9622607974406068e-05,11923
(jumps,3,2.9622607974406068e-05,11923
"dinner,",3,2.9622607974406068e-05,11923
deserve,3,2.9622607974406068e-05,11923
like.,3,2.9622607974406068e-05,11923
gucci.,3,2.9622607974406068e-05,11923
food?,3,2.9622607974406068e-05,11923
bothers,3,2.9622607974406068e-05,11923
question!,3,2.9622607974406068e-05,11923
relax,3,2.9622607974406068e-05,11923
morgan!,3,2.9622607974406068e-05,11923
heavily,3,2.9622607974406068e-05,11923
not?!,3,2.9622607974406068e-05,11923
joe.,3,2.9622607974406068e-05,11923
prepared,3,2.9622607974406068e-05,11923
(laughs.),3,2.9622607974406068e-05,11923
chest),3,2.9622607974406068e-05,11923
storms,3,2.9622607974406068e-05,11923
nanny,3,2.9622607974406068e-05,11923
(joshua,3,2.9622607974406068e-05,11923
hat.),3,2.9622607974406068e-05,11923
hat,3,2.9622607974406068e-05,11923
"later,",3,2.9622607974406068e-05,11923
compared,3,2.9622607974406068e-05,11923
nap.,3,2.9622607974406068e-05,11923
parents,3,2.9622607974406068e-05,11923
kid!,3,2.9622607974406068e-05,11923
"perfect,",3,2.9622607974406068e-05,11923
courage.,3,2.9622607974406068e-05,11923
laughing,3,2.9622607974406068e-05,11923
scream,3,2.9622607974406068e-05,11923
(repeats),3,2.9622607974406068e-05,11923
men!,3,2.9622607974406068e-05,11923
putting,3,2.9622607974406068e-05,11923
mom?,3,2.9622607974406068e-05,11923
mature,3,2.9622607974406068e-05,11923
sweater,3,2.9622607974406068e-05,11923
fingers),3,2.9622607974406068e-05,11923
friends?,3,2.9622607974406068e-05,11923
boy,3,2.9622607974406068e-05,11923
instead,3,2.9622607974406068e-05,11923
worried),3,2.9622607974406068e-05,11923
"too,",3,2.9622607974406068e-05,11923
all!,3,2.9622607974406068e-05,11923
money!,3,2.9622607974406068e-05,11923
"hair,",3,2.9622607974406068e-05,11923
shower?,3,2.9622607974406068e-05,11923
(shouting),3,2.9622607974406068e-05,11923
"huge,",3,2.9622607974406068e-05,11923
happened.,3,2.9622607974406068e-05,11923
"met,",3,2.9622607974406068e-05,11923
sue,3,2.9622607974406068e-05,11923
personal,3,2.9622607974406068e-05,11923
wed,3,2.9622607974406068e-05,11923
uhh,3,2.9622607974406068e-05,11923
places,3,2.9622607974406068e-05,11923
stars,3,2.9622607974406068e-05,11923
checked,3,2.9622607974406068e-05,11923
bang,3,2.9622607974406068e-05,11923
office.),3,2.9622607974406068e-05,11923
rid,3,2.9622607974406068e-05,11923
direction,3,2.9622607974406068e-05,11923
moving!,3,2.9622607974406068e-05,11923
pants.,3,2.9622607974406068e-05,11923
emily.,3,2.9622607974406068e-05,11923
perfect!,3,2.9622607974406068e-05,11923
paris,3,2.9622607974406068e-05,11923
get.,3,2.9622607974406068e-05,11923
beer,3,2.9622607974406068e-05,11923
spit,3,2.9622607974406068e-05,11923
drinks,3,2.9622607974406068e-05,11923
dress.,3,2.9622607974406068e-05,11923
exactly!,3,2.9622607974406068e-05,11923
fat.,3,2.9622607974406068e-05,11923
wear?,3,2.9622607974406068e-05,11923
"box,",3,2.9622607974406068e-05,11923
"bag,",3,2.9622607974406068e-05,11923
(imitating,3,2.9622607974406068e-05,11923
dating.,3,2.9622607974406068e-05,11923
oh?,3,2.9622607974406068e-05,11923
leans,3,2.9622607974406068e-05,11923
knows!,3,2.9622607974406068e-05,11923
wanted.,3,2.9622607974406068e-05,11923
joshuas,3,2.9622607974406068e-05,11923
alone?,3,2.9622607974406068e-05,11923
(reading),3,2.9622607974406068e-05,11923
(noticing,3,2.9622607974406068e-05,11923
scared?,3,2.9622607974406068e-05,11923
window.,3,2.9622607974406068e-05,11923
mess,3,2.9622607974406068e-05,11923
hour.,3,2.9622607974406068e-05,11923
stares,3,2.9622607974406068e-05,11923
returns,3,2.9622607974406068e-05,11923
apartment?,3,2.9622607974406068e-05,11923
too),3,2.9622607974406068e-05,11923
oh..,3,2.9622607974406068e-05,11923
theyve,3,2.9622607974406068e-05,11923
go),3,2.9622607974406068e-05,11923
air,3,2.9622607974406068e-05,11923
"enough,",3,2.9622607974406068e-05,11923
bite),3,2.9622607974406068e-05,11923
grabbed,3,2.9622607974406068e-05,11923
cost,3,2.9622607974406068e-05,11923
sheets!,3,2.9622607974406068e-05,11923
sail,3,2.9622607974406068e-05,11923
up?!,3,2.9622607974406068e-05,11923
"young,",3,2.9622607974406068e-05,11923
"ring,",3,2.9622607974406068e-05,11923
alice,3,2.9622607974406068e-05,11923
"morning,",3,2.9622607974406068e-05,11923
home?,3,2.9622607974406068e-05,11923
cha,3,2.9622607974406068e-05,11923
off?,3,2.9622607974406068e-05,11923
appointment,3,2.9622607974406068e-05,11923
hallway,3,2.9622607974406068e-05,11923
nights,3,2.9622607974406068e-05,11923
uncle,3,2.9622607974406068e-05,11923
"remember,",3,2.9622607974406068e-05,11923
but.,3,2.9622607974406068e-05,11923
window.),3,2.9622607974406068e-05,11923
"fun,",3,2.9622607974406068e-05,11923
theyd,3,2.9622607974406068e-05,11923
"talk,",3,2.9622607974406068e-05,11923
"sleep,",3,2.9622607974406068e-05,11923
follow,3,2.9622607974406068e-05,11923
uh..,3,2.9622607974406068e-05,11923
missing,3,2.9622607974406068e-05,11923
week.,3,2.9622607974406068e-05,11923
does!,3,2.9622607974406068e-05,11923
do.),3,2.9622607974406068e-05,11923
relax!,3,2.9622607974406068e-05,11923
excellent!,3,2.9622607974406068e-05,11923
inside),3,2.9622607974406068e-05,11923
gosh.,3,2.9622607974406068e-05,11923
"guess,",3,2.9622607974406068e-05,11923
handing,3,2.9622607974406068e-05,11923
neighbors,3,2.9622607974406068e-05,11923
forgetting,3,2.9622607974406068e-05,11923
parker,3,2.9622607974406068e-05,11923
assistant.,3,2.9622607974406068e-05,11923
list?,3,2.9622607974406068e-05,11923
mirror,3,2.9622607974406068e-05,11923
(mr.,3,2.9622607974406068e-05,11923
"five,",3,2.9622607974406068e-05,11923
thought.,3,2.9622607974406068e-05,11923
iced,3,2.9622607974406068e-05,11923
op!,3,2.9622607974406068e-05,11923
(trying,3,2.9622607974406068e-05,11923
(deadpan),3,2.9622607974406068e-05,11923
checks,3,2.9622607974406068e-05,11923
rough,3,2.9622607974406068e-05,11923
thirty.,3,2.9622607974406068e-05,11923
want!,3,2.9622607974406068e-05,11923
lay,3,2.9622607974406068e-05,11923
idea!,3,2.9622607974406068e-05,11923
lives,3,2.9622607974406068e-05,11923
nods),3,2.9622607974406068e-05,11923
doin?,3,2.9622607974406068e-05,11923
admit,3,2.9622607974406068e-05,11923
picture),3,2.9622607974406068e-05,11923
"name,",3,2.9622607974406068e-05,11923
world!,3,2.9622607974406068e-05,11923
when?,3,2.9622607974406068e-05,11923
emily?,3,2.9622607974406068e-05,11923
okay..,3,2.9622607974406068e-05,11923
eyes.),3,2.9622607974406068e-05,11923
counter),3,2.9622607974406068e-05,11923
purse.),3,2.9622607974406068e-05,11923
laugh.),3,2.9622607974406068e-05,11923
chair.),3,2.9622607974406068e-05,11923
belongs,3,2.9622607974406068e-05,11923
slowly,3,2.9622607974406068e-05,11923
plans,3,2.9622607974406068e-05,11923
marriage,3,2.9622607974406068e-05,11923
"could,",3,2.9622607974406068e-05,11923
mindy.,3,2.9622607974406068e-05,11923
avoiding,3,2.9622607974406068e-05,11923
sense.,3,2.9622607974406068e-05,11923
ah...,3,2.9622607974406068e-05,11923
show!,3,2.9622607974406068e-05,11923
thatyknow,3,2.9622607974406068e-05,11923
plans.,3,2.9622607974406068e-05,11923
uh-hmm.,3,2.9622607974406068e-05,11923
gasps.),3,2.9622607974406068e-05,11923
awful,3,2.9622607974406068e-05,11923
vermont,3,2.9622607974406068e-05,11923
jokes,3,2.9622607974406068e-05,11923
covers,3,2.9622607974406068e-05,11923
chinese,3,2.9622607974406068e-05,11923
steal,3,2.9622607974406068e-05,11923
butt,3,2.9622607974406068e-05,11923
(exits,3,2.9622607974406068e-05,11923
"""im",3,2.9622607974406068e-05,11923
joe?,3,2.9622607974406068e-05,11923
emmas,3,2.9622607974406068e-05,11923
what's-what's,3,2.9622607974406068e-05,11923
"money,",3,2.9622607974406068e-05,11923
(at,3,2.9622607974406068e-05,11923
connected,3,2.9622607974406068e-05,11923
"fight,",3,2.9622607974406068e-05,11923
resume),3,2.9622607974406068e-05,11923
keys.,3,2.9622607974406068e-05,11923
"left,",3,2.9622607974406068e-05,11923
bonnie,3,2.9622607974406068e-05,11923
bonnie?,3,2.9622607974406068e-05,11923
dinner.,3,2.9622607974406068e-05,11923
bald,3,2.9622607974406068e-05,11923
happen!,3,2.9622607974406068e-05,11923
look-look,3,2.9622607974406068e-05,11923
shoes,3,2.9622607974406068e-05,11923
no-no!,3,2.9622607974406068e-05,11923
do-do,3,2.9622607974406068e-05,11923
breaking,3,2.9622607974406068e-05,11923
(walking,3,2.9622607974406068e-05,11923
giant,3,2.9622607974406068e-05,11923
news,3,2.9622607974406068e-05,11923
in?,3,2.9622607974406068e-05,11923
chase,3,2.9622607974406068e-05,11923
leave!,3,2.9622607974406068e-05,11923
outta,3,2.9622607974406068e-05,11923
"although,",3,2.9622607974406068e-05,11923
different?,3,2.9622607974406068e-05,11923
leave?,3,2.9622607974406068e-05,11923
dinner?,3,2.9622607974406068e-05,11923
there?!,3,2.9622607974406068e-05,11923
buffay.,3,2.9622607974406068e-05,11923
itd,3,2.9622607974406068e-05,11923
"hot,",3,2.9622607974406068e-05,11923
oooh...,3,2.9622607974406068e-05,11923
dollars,3,2.9622607974406068e-05,11923
shoop.,3,2.9622607974406068e-05,11923
"something,",3,2.9622607974406068e-05,11923
emma!,3,2.9622607974406068e-05,11923
(standing,3,2.9622607974406068e-05,11923
round,3,2.9622607974406068e-05,11923
popular,3,2.9622607974406068e-05,11923
stop.,3,2.9622607974406068e-05,11923
for.,3,2.9622607974406068e-05,11923
weddings,3,2.9622607974406068e-05,11923
"nice,",3,2.9622607974406068e-05,11923
sucks!,3,2.9622607974406068e-05,11923
drew,3,2.9622607974406068e-05,11923
"thats,",3,2.9622607974406068e-05,11923
ben?,3,2.9622607974406068e-05,11923
(handing,3,2.9622607974406068e-05,11923
c'mon.,3,2.9622607974406068e-05,11923
just-just,3,2.9622607974406068e-05,11923
scary,3,2.9622607974406068e-05,11923
"own,",3,2.9622607974406068e-05,11923
disbelief),3,2.9622607974406068e-05,11923
"ohhhh,",3,2.9622607974406068e-05,11923
ladies,3,2.9622607974406068e-05,11923
mean...,3,2.9622607974406068e-05,11923
"gee,",3,2.9622607974406068e-05,11923
"also,",3,2.9622607974406068e-05,11923
pushed,3,2.9622607974406068e-05,11923
scared.,3,2.9622607974406068e-05,11923
crying),3,2.9622607974406068e-05,11923
"shopping,",3,2.9622607974406068e-05,11923
done!,3,2.9622607974406068e-05,11923
hats,3,2.9622607974406068e-05,11923
fat,3,2.9622607974406068e-05,11923
because!,3,2.9622607974406068e-05,11923
i!,3,2.9622607974406068e-05,11923
keys,3,2.9622607974406068e-05,11923
death,3,2.9622607974406068e-05,11923
large,3,2.9622607974406068e-05,11923
so),3,2.9622607974406068e-05,11923
yellow,3,2.9622607974406068e-05,11923
yesterday.,3,2.9622607974406068e-05,11923
exhales,3,2.9622607974406068e-05,11923
rome.,3,2.9622607974406068e-05,11923
kick,3,2.9622607974406068e-05,11923
beat,3,2.9622607974406068e-05,11923
teacher.,3,2.9622607974406068e-05,11923
"stand,",3,2.9622607974406068e-05,11923
emma?,3,2.9622607974406068e-05,11923
lifts,3,2.9622607974406068e-05,11923
suit,3,2.9622607974406068e-05,11923
point.,3,2.9622607974406068e-05,11923
aint,3,2.9622607974406068e-05,11923
men.,3,2.9622607974406068e-05,11923
reaches,3,2.9622607974406068e-05,11923
"bottle,",3,2.9622607974406068e-05,11923
(hearing,3,2.9622607974406068e-05,11923
fault,3,2.9622607974406068e-05,11923
uch.,3,2.9622607974406068e-05,11923
blowing,3,2.9622607974406068e-05,11923
candle,3,2.9622607974406068e-05,11923
"everybody,",3,2.9622607974406068e-05,11923
friends.,3,2.9622607974406068e-05,11923
"boss,",3,2.9622607974406068e-05,11923
tag.,3,2.9622607974406068e-05,11923
fifth,3,2.9622607974406068e-05,11923
"nothing,",3,2.9622607974406068e-05,11923
me...,3,2.9622607974406068e-05,11923
pitch,3,2.9622607974406068e-05,11923
summer,3,2.9622607974406068e-05,11923
anymore!,3,2.9622607974406068e-05,11923
smiles,3,2.9622607974406068e-05,11923
barry.,3,2.9622607974406068e-05,11923
tag?,3,2.9622607974406068e-05,11923
"deal,",3,2.9622607974406068e-05,11923
someone.,3,2.9622607974406068e-05,11923
hurt!,3,2.9622607974406068e-05,11923
weirdest,3,2.9622607974406068e-05,11923
someday,3,2.9622607974406068e-05,11923
old.,3,2.9622607974406068e-05,11923
oven,3,2.9622607974406068e-05,11923
(everyone,3,2.9622607974406068e-05,11923
hand),3,2.9622607974406068e-05,11923
before?,3,2.9622607974406068e-05,11923
expression,3,2.9622607974406068e-05,11923
"smart,",3,2.9622607974406068e-05,11923
hisses,3,2.9622607974406068e-05,11923
tip,3,2.9622607974406068e-05,11923
(stands,3,2.9622607974406068e-05,11923
"swear,",3,2.9622607974406068e-05,11923
and?,3,2.9622607974406068e-05,11923
win?,3,2.9622607974406068e-05,11923
be...,3,2.9622607974406068e-05,11923
silent,3,2.9622607974406068e-05,11923
emma),3,2.9622607974406068e-05,11923
dates,3,2.9622607974406068e-05,11923
truth.,3,2.9622607974406068e-05,11923
yep!,3,2.9622607974406068e-05,11923
robe),3,2.9622607974406068e-05,11923
course.,3,2.9622607974406068e-05,11923
possible,3,2.9622607974406068e-05,11923
"sometimes,",3,2.9622607974406068e-05,11923
blow,3,2.9622607974406068e-05,11923
sweep,3,2.9622607974406068e-05,11923
careful.,3,2.9622607974406068e-05,11923
confused),3,2.9622607974406068e-05,11923
brush.,3,2.9622607974406068e-05,11923
paolo,3,2.9622607974406068e-05,11923
pieces,3,2.9622607974406068e-05,11923
pack.,3,2.9622607974406068e-05,11923
where's,3,2.9622607974406068e-05,11923
uh-huh!,3,2.9622607974406068e-05,11923
locker,3,2.9622607974406068e-05,11923
sisters!,3,2.9622607974406068e-05,11923
patch,3,2.9622607974406068e-05,11923
thinking?,3,2.9622607974406068e-05,11923
honor,3,2.9622607974406068e-05,11923
bucks,3,2.9622607974406068e-05,11923
weekend,3,2.9622607974406068e-05,11923
like?,3,2.9622607974406068e-05,11923
department.,3,2.9622607974406068e-05,11923
buyer,3,2.9622607974406068e-05,11923
could.,3,2.9622607974406068e-05,11923
enjoying,3,2.9622607974406068e-05,11923
long?,3,2.9622607974406068e-05,11923
sister's,3,2.9622607974406068e-05,11923
laughing!,3,2.9622607974406068e-05,11923
then!,3,2.9622607974406068e-05,11923
bladder,3,2.9622607974406068e-05,11923
pee.,3,2.9622607974406068e-05,11923
those!,3,2.9622607974406068e-05,11923
place?,3,2.9622607974406068e-05,11923
forward,3,2.9622607974406068e-05,11923
"bit,",3,2.9622607974406068e-05,11923
out!!,3,2.9622607974406068e-05,11923
(thinks,3,2.9622607974406068e-05,11923
"mark,",3,2.9622607974406068e-05,11923
&,3,2.9622607974406068e-05,11923
pee,3,2.9622607974406068e-05,11923
"bedroom,",3,2.9622607974406068e-05,11923
lady.,3,2.9622607974406068e-05,11923
favorite,3,2.9622607974406068e-05,11923
geller!,3,2.9622607974406068e-05,11923
weekend.,3,2.9622607974406068e-05,11923
fling,3,2.9622607974406068e-05,11923
owned,3,2.9622607974406068e-05,11923
scarf),3,2.9622607974406068e-05,11923
quit.,3,2.9622607974406068e-05,11923
notice.,3,2.9622607974406068e-05,11923
to?,3,2.9622607974406068e-05,11923
cookies,3,2.9622607974406068e-05,11923
changing.,3,2.9622607974406068e-05,11923
wine),3,2.9622607974406068e-05,11923
"""oh,",3,2.9622607974406068e-05,11923
honor.,3,2.9622607974406068e-05,11923
keys!,3,2.9622607974406068e-05,11923
story?,3,2.9622607974406068e-05,11923
breakfast,3,2.9622607974406068e-05,11923
bed!,3,2.9622607974406068e-05,11923
"hate,",3,2.9622607974406068e-05,11923
better!,3,2.9622607974406068e-05,11923
phone?,3,2.9622607974406068e-05,11923
blew,3,2.9622607974406068e-05,11923
one's,3,2.9622607974406068e-05,11923
food.,3,2.9622607974406068e-05,11923
uh.,3,2.9622607974406068e-05,11923
"nap,",3,2.9622607974406068e-05,11923
shouldnt.,3,2.9622607974406068e-05,11923
card!,3,2.9622607974406068e-05,11923
(checking,3,2.9622607974406068e-05,11923
yelling.,3,2.9622607974406068e-05,11923
doors,3,2.9622607974406068e-05,11923
george,3,2.9622607974406068e-05,11923
upstairs,3,2.9622607974406068e-05,11923
magazine),3,2.9622607974406068e-05,11923
boyfriend,3,2.9622607974406068e-05,11923
"books,",3,2.9622607974406068e-05,11923
busy.,3,2.9622607974406068e-05,11923
what're,3,2.9622607974406068e-05,11923
pitched,3,2.9622607974406068e-05,11923
surprised,3,2.9622607974406068e-05,11923
famous,3,2.9622607974406068e-05,11923
jerk,3,2.9622607974406068e-05,11923
common!,3,2.9622607974406068e-05,11923
deal!!,3,2.9622607974406068e-05,11923
dog.,3,2.9622607974406068e-05,11923
blonde,3,2.9622607974406068e-05,11923
number.,3,2.9622607974406068e-05,11923
hours!,3,2.9622607974406068e-05,11923
nine,3,2.9622607974406068e-05,11923
senior,3,2.9622607974406068e-05,11923
school.,3,2.9622607974406068e-05,11923
greens,3,2.9622607974406068e-05,11923
freezer?,3,2.9622607974406068e-05,11923
dialing.),3,2.9622607974406068e-05,11923
"stupid,",3,2.9622607974406068e-05,11923
monica!!,3,2.9622607974406068e-05,11923
news.,3,2.9622607974406068e-05,11923
spider.,3,2.9622607974406068e-05,11923
bet.,3,2.9622607974406068e-05,11923
"hey-hey-hey,",3,2.9622607974406068e-05,11923
"week,",3,2.9622607974406068e-05,11923
over!!,3,2.9622607974406068e-05,11923
catching,3,2.9622607974406068e-05,11923
"ben,",3,2.9622607974406068e-05,11923
hadnt,3,2.9622607974406068e-05,11923
go...,3,2.9622607974406068e-05,11923
professor,3,2.9622607974406068e-05,11923
mommy,3,2.9622607974406068e-05,11923
credit.,3,2.9622607974406068e-05,11923
have!,3,2.9622607974406068e-05,11923
hurt?,3,2.9622607974406068e-05,11923
"everything,",3,2.9622607974406068e-05,11923
tuxedos,3,2.9622607974406068e-05,11923
would-would,3,2.9622607974406068e-05,11923
fan!,3,2.9622607974406068e-05,11923
shaped,3,2.9622607974406068e-05,11923
amy!,3,2.9622607974406068e-05,11923
squeeze,3,2.9622607974406068e-05,11923
romantic.,3,2.9622607974406068e-05,11923
photo,3,2.9622607974406068e-05,11923
desk!,3,2.9622607974406068e-05,11923
kiss),3,2.9622607974406068e-05,11923
(now,3,2.9622607974406068e-05,11923
month!,3,2.9622607974406068e-05,11923
idiot.,3,2.9622607974406068e-05,11923
books!,3,2.9622607974406068e-05,11923
private,3,2.9622607974406068e-05,11923
"chair,",3,2.9622607974406068e-05,11923
leading,3,2.9622607974406068e-05,11923
"office,",3,2.9622607974406068e-05,11923
no.),3,2.9622607974406068e-05,11923
greatest,3,2.9622607974406068e-05,11923
sugar,3,2.9622607974406068e-05,11923
jessica,3,2.9622607974406068e-05,11923
joannas,3,2.9622607974406068e-05,11923
"about,",3,2.9622607974406068e-05,11923
understand!,3,2.9622607974406068e-05,11923
eating,3,2.9622607974406068e-05,11923
party?,3,2.9622607974406068e-05,11923
mustve,3,2.9622607974406068e-05,11923
points,3,2.9622607974406068e-05,11923
game.,3,2.9622607974406068e-05,11923
impossible,3,2.9622607974406068e-05,11923
pair,3,2.9622607974406068e-05,11923
mom.,3,2.9622607974406068e-05,11923
date?,3,2.9622607974406068e-05,11923
slow,3,2.9622607974406068e-05,11923
shampoo,3,2.9622607974406068e-05,11923
embarrassing,3,2.9622607974406068e-05,11923
flea,3,2.9622607974406068e-05,11923
purpose.,3,2.9622607974406068e-05,11923
evaluation,3,2.9622607974406068e-05,11923
lap.),3,2.9622607974406068e-05,11923
whats-whats,3,2.9622607974406068e-05,11923
"nods,",3,2.9622607974406068e-05,11923
ow!!,3,2.9622607974406068e-05,11923
(talking,3,2.9622607974406068e-05,11923
course!,3,2.9622607974406068e-05,11923
(thinking),3,2.9622607974406068e-05,11923
couch!,3,2.9622607974406068e-05,11923
(faking,3,2.9622607974406068e-05,11923
(closes,3,2.9622607974406068e-05,11923
"stay,",3,2.9622607974406068e-05,11923
yore.,3,2.9622607974406068e-05,11923
dont-i,3,2.9622607974406068e-05,11923
bra?,3,2.9622607974406068e-05,11923
dina,3,2.9622607974406068e-05,11923
check.,3,2.9622607974406068e-05,11923
prom,3,2.9622607974406068e-05,11923
english,3,2.9622607974406068e-05,11923
queen,3,2.9622607974406068e-05,11923
daddy!,3,2.9622607974406068e-05,11923
el,3,2.9622607974406068e-05,11923
it'd,3,2.9622607974406068e-05,11923
(confused),3,2.9622607974406068e-05,11923
chips,3,2.9622607974406068e-05,11923
mail),3,2.9622607974406068e-05,11923
"mira,",3,2.9622607974406068e-05,11923
wonderful.,3,2.9622607974406068e-05,11923
ready!,3,2.9622607974406068e-05,11923
twenty.,3,2.9622607974406068e-05,11923
really...,3,2.9622607974406068e-05,11923
information,3,2.9622607974406068e-05,11923
"months,",3,2.9622607974406068e-05,11923
appropriate,3,2.9622607974406068e-05,11923
terrific,3,2.9622607974406068e-05,11923
kidding.,3,2.9622607974406068e-05,11923
knocked,3,2.9622607974406068e-05,11923
sorry-,3,2.9622607974406068e-05,11923
bringing,3,2.9622607974406068e-05,11923
scratched,3,2.9622607974406068e-05,11923
along,3,2.9622607974406068e-05,11923
knew.,3,2.9622607974406068e-05,11923
ethan,3,2.9622607974406068e-05,11923
guest,3,2.9622607974406068e-05,11923
anyway!,3,2.9622607974406068e-05,11923
normal,3,2.9622607974406068e-05,11923
pregnancy,3,2.9622607974406068e-05,11923
handling,3,2.9622607974406068e-05,11923
boat,3,2.9622607974406068e-05,11923
to...,3,2.9622607974406068e-05,11923
divorced.,3,2.9622607974406068e-05,11923
"don't,",3,2.9622607974406068e-05,11923
"julie,",3,2.9622607974406068e-05,11923
side.,3,2.9622607974406068e-05,11923
chair?,3,2.9622607974406068e-05,11923
remember?,3,2.9622607974406068e-05,11923
rachel.),3,2.9622607974406068e-05,11923
besides,3,2.9622607974406068e-05,11923
mindy,3,2.9622607974406068e-05,11923
control!,3,2.9622607974406068e-05,11923
back),3,2.9622607974406068e-05,11923
julie),3,2.9622607974406068e-05,11923
worry.,3,2.9622607974406068e-05,11923
"yeah-yeah,",3,2.9622607974406068e-05,11923
serious!,3,2.9622607974406068e-05,11923
"better,",3,2.9622607974406068e-05,11923
swear.,3,2.9622607974406068e-05,11923
post-it,3,2.9622607974406068e-05,11923
(reads,3,2.9622607974406068e-05,11923
head.,3,2.9622607974406068e-05,11923
ex-boyfriend,3,2.9622607974406068e-05,11923
unhook,3,2.9622607974406068e-05,11923
hurry,3,2.9622607974406068e-05,11923
"""you",3,2.9622607974406068e-05,11923
fast.,3,2.9622607974406068e-05,11923
am.,3,2.9622607974406068e-05,11923
of?,3,2.9622607974406068e-05,11923
kenny,3,2.9622607974406068e-05,11923
"face,",3,2.9622607974406068e-05,11923
deserves,3,2.9622607974406068e-05,11923
say...,3,2.9622607974406068e-05,11923
sick!,3,2.9622607974406068e-05,11923
shoe!,3,2.9622607974406068e-05,11923
monica):,3,2.9622607974406068e-05,11923
angrily),3,2.9622607974406068e-05,11923
wow...,3,2.9622607974406068e-05,11923
joey...,3,2.9622607974406068e-05,11923
history,3,2.9622607974406068e-05,11923
"promise,",3,2.9622607974406068e-05,11923
together!,3,2.9622607974406068e-05,11923
book!,3,2.9622607974406068e-05,11923
daughter,3,2.9622607974406068e-05,11923
from?,3,2.9622607974406068e-05,11923
(dr.,3,2.9622607974406068e-05,11923
pin),3,2.9622607974406068e-05,11923
"moment,",3,2.9622607974406068e-05,11923
remembered.,3,2.9622607974406068e-05,11923
"bananas,",3,2.9622607974406068e-05,11923
whipped,3,2.9622607974406068e-05,11923
antique,3,2.9622607974406068e-05,11923
"crazy,",3,2.9622607974406068e-05,11923
worrying,3,2.9622607974406068e-05,11923
"store,",3,2.9622607974406068e-05,11923
travel,3,2.9622607974406068e-05,11923
bummed,3,2.9622607974406068e-05,11923
"40,",3,2.9622607974406068e-05,11923
jills,3,2.9622607974406068e-05,11923
see!,3,2.9622607974406068e-05,11923
uncomfortable.,3,2.9622607974406068e-05,11923
hat!,3,2.9622607974406068e-05,11923
"purse,",3,2.9622607974406068e-05,11923
love!,3,2.9622607974406068e-05,11923
beef,3,2.9622607974406068e-05,11923
club?,3,2.9622607974406068e-05,11923
actually...,3,2.9622607974406068e-05,11923
bra.,3,2.9622607974406068e-05,11923
shoe?,3,2.9622607974406068e-05,11923
(shakes,3,2.9622607974406068e-05,11923
(covers,3,2.9622607974406068e-05,11923
laughed,3,2.9622607974406068e-05,11923
it's...,3,2.9622607974406068e-05,11923
kidding?,3,2.9622607974406068e-05,11923
"either,",3,2.9622607974406068e-05,11923
waste,3,2.9622607974406068e-05,11923
"hell,",3,2.9622607974406068e-05,11923
jill!,3,2.9622607974406068e-05,11923
tea,3,2.9622607974406068e-05,11923
card.,3,2.9622607974406068e-05,11923
strange,3,2.9622607974406068e-05,11923
want?,3,2.9622607974406068e-05,11923
whispering),3,2.9622607974406068e-05,11923
girlfriend.,3,2.9622607974406068e-05,11923
.,3,2.9622607974406068e-05,11923
ross):,3,2.9622607974406068e-05,11923
half!,3,2.9622607974406068e-05,11923
forgotten,3,2.9622607974406068e-05,11923
contraction.,3,2.9622607974406068e-05,11923
paid,3,2.9622607974406068e-05,11923
message,3,2.9622607974406068e-05,11923
hangs,3,2.9622607974406068e-05,11923
said!,3,2.9622607974406068e-05,11923
dress?,3,2.9622607974406068e-05,11923
split,3,2.9622607974406068e-05,11923
great...,3,2.9622607974406068e-05,11923
me?!!,3,2.9622607974406068e-05,11923
swings,3,2.9622607974406068e-05,11923
wanted!,3,2.9622607974406068e-05,11923
place!,3,2.9622607974406068e-05,11923
flying,3,2.9622607974406068e-05,11923
"mona,",3,2.9622607974406068e-05,11923
"congratulations,",3,2.9622607974406068e-05,11923
"the,",3,2.9622607974406068e-05,11923
the...,3,2.9622607974406068e-05,11923
uncomfortable,3,2.9622607974406068e-05,11923
throwing,3,2.9622607974406068e-05,11923
c'mon,3,2.9622607974406068e-05,11923
hurries,3,2.9622607974406068e-05,11923
drapes!,3,2.9622607974406068e-05,11923
manhattan,3,2.9622607974406068e-05,11923
butter,3,2.9622607974406068e-05,11923
"boy,",3,2.9622607974406068e-05,11923
jill?,3,2.9622607974406068e-05,11923
ooh...,3,2.9622607974406068e-05,11923
julie,3,2.9622607974406068e-05,11923
sweetest,3,2.9622607974406068e-05,11923
begins,3,2.9622607974406068e-05,11923
crying.,3,2.9622607974406068e-05,11923
almost.,3,2.9622607974406068e-05,11923
brother.,3,2.9622607974406068e-05,11923
happily.),3,2.9622607974406068e-05,11923
opposite,3,2.9622607974406068e-05,11923
well!,3,2.9622607974406068e-05,11923
"around,",3,2.9622607974406068e-05,11923
this-this,3,2.9622607974406068e-05,11923
geller.,3,2.9622607974406068e-05,11923
no...,3,2.9622607974406068e-05,11923
mindy!,3,2.9622607974406068e-05,11923
candy.),3,2.9622607974406068e-05,11923
pop,3,2.9622607974406068e-05,11923
street?,3,2.9622607974406068e-05,11923
"luck,",3,2.9622607974406068e-05,11923
died?,3,2.9622607974406068e-05,11923
(pause.),3,2.9622607974406068e-05,11923
"joe,",3,2.9622607974406068e-05,11923
"thinking,",3,2.9622607974406068e-05,11923
"bed,",3,2.9622607974406068e-05,11923
50,3,2.9622607974406068e-05,11923
ring?,3,2.9622607974406068e-05,11923
punches,3,2.9622607974406068e-05,11923
cuts,3,2.9622607974406068e-05,11923
"divorce,",3,2.9622607974406068e-05,11923
heart.,3,2.9622607974406068e-05,11923
about...,3,2.9622607974406068e-05,11923
em.,3,2.9622607974406068e-05,11923
work?,3,2.9622607974406068e-05,11923
they'll,3,2.9622607974406068e-05,11923
"open,",3,2.9622607974406068e-05,11923
choice.,3,2.9622607974406068e-05,11923
nothing...,3,2.9622607974406068e-05,11923
gravy,3,2.9622607974406068e-05,11923
jumped,3,2.9622607974406068e-05,11923
attempt,3,2.9622607974406068e-05,11923
whatever.,3,2.9622607974406068e-05,11923
julie?,3,2.9622607974406068e-05,11923
lately,3,2.9622607974406068e-05,11923
easier,3,2.9622607974406068e-05,11923
"no-no-no-no-no,",3,2.9622607974406068e-05,11923
"called,",3,2.9622607974406068e-05,11923
taps,3,2.9622607974406068e-05,11923
"would,",3,2.9622607974406068e-05,11923
problem?,3,2.9622607974406068e-05,11923
(mimicking,3,2.9622607974406068e-05,11923
boat.,3,2.9622607974406068e-05,11923
relationship.,3,2.9622607974406068e-05,11923
lots,3,2.9622607974406068e-05,11923
"presents,",3,2.9622607974406068e-05,11923
whether,3,2.9622607974406068e-05,11923
open.,3,2.9622607974406068e-05,11923
safe,3,2.9622607974406068e-05,11923
unbelievable!,3,2.9622607974406068e-05,11923
someone?,3,2.9622607974406068e-05,11923
right...,3,2.9622607974406068e-05,11923
pour,3,2.9622607974406068e-05,11923
terrible.,3,2.9622607974406068e-05,11923
feel.,3,2.9622607974406068e-05,11923
invitations,3,2.9622607974406068e-05,11923
"ooo,",3,2.9622607974406068e-05,11923
taste,3,2.9622607974406068e-05,11923
jealous!,3,2.9622607974406068e-05,11923
twice.),3,2.9622607974406068e-05,11923
cards),3,2.9622607974406068e-05,11923
business,3,2.9622607974406068e-05,11923
people's,3,2.9622607974406068e-05,11923
said.,3,2.9622607974406068e-05,11923
charlie,3,2.9622607974406068e-05,11923
rachels,3,2.9622607974406068e-05,11923
twice.,3,2.9622607974406068e-05,11923
line.,3,2.9622607974406068e-05,11923
eyes.,3,2.9622607974406068e-05,11923
pushover.,3,2.9622607974406068e-05,11923
bitch.,3,2.9622607974406068e-05,11923
pot,3,2.9622607974406068e-05,11923
pause),3,2.9622607974406068e-05,11923
congratulations.,3,2.9622607974406068e-05,11923
shave,3,2.9622607974406068e-05,11923
ate,3,2.9622607974406068e-05,11923
what'm,3,2.9622607974406068e-05,11923
marketing,3,2.9622607974406068e-05,11923
works.,3,2.9622607974406068e-05,11923
(will,3,2.9622607974406068e-05,11923
learned,3,2.9622607974406068e-05,11923
won!,3,2.9622607974406068e-05,11923
"kitchen,",3,2.9622607974406068e-05,11923
back!!,3,2.9622607974406068e-05,11923
le,3,2.9622607974406068e-05,11923
"clothes,",3,2.9622607974406068e-05,11923
screwed,3,2.9622607974406068e-05,11923
meant.,3,2.9622607974406068e-05,11923
whoa,3,2.9622607974406068e-05,11923
joke,3,2.9622607974406068e-05,11923
candy.,3,2.9622607974406068e-05,11923
(under,3,2.9622607974406068e-05,11923
"kim,",3,2.9622607974406068e-05,11923
"boyfriend,",3,2.9622607974406068e-05,11923
"freak,",2,1.974840531627071e-05,11923
tips,2,1.974840531627071e-05,11923
rules!,2,1.974840531627071e-05,11923
product,2,1.974840531627071e-05,11923
greece!,2,1.974840531627071e-05,11923
"""whats",2,1.974840531627071e-05,11923
hey-hey-hey!!,2,1.974840531627071e-05,11923
"geller,",2,1.974840531627071e-05,11923
dials,2,1.974840531627071e-05,11923
angrily,2,1.974840531627071e-05,11923
thumbs,2,1.974840531627071e-05,11923
"drink,",2,1.974840531627071e-05,11923
stop!!,2,1.974840531627071e-05,11923
cart.,2,1.974840531627071e-05,11923
asleep.,2,1.974840531627071e-05,11923
gorilla,2,1.974840531627071e-05,11923
thinking.,2,1.974840531627071e-05,11923
oops.,2,1.974840531627071e-05,11923
chip,2,1.974840531627071e-05,11923
building.,2,1.974840531627071e-05,11923
decisions.,2,1.974840531627071e-05,11923
perspective...,2,1.974840531627071e-05,11923
feelings.,2,1.974840531627071e-05,11923
college.,2,1.974840531627071e-05,11923
again...,2,1.974840531627071e-05,11923
"going,",2,1.974840531627071e-05,11923
sarcastic,2,1.974840531627071e-05,11923
tend,2,1.974840531627071e-05,11923
"inappropriate,",2,1.974840531627071e-05,11923
"went,",2,1.974840531627071e-05,11923
should've,2,1.974840531627071e-05,11923
soccer,2,1.974840531627071e-05,11923
"josh,",2,1.974840531627071e-05,11923
josh.,2,1.974840531627071e-05,11923
asleep?!,2,1.974840531627071e-05,11923
for!!,2,1.974840531627071e-05,11923
be-because,2,1.974840531627071e-05,11923
margarita?,2,1.974840531627071e-05,11923
dinosaur,2,1.974840531627071e-05,11923
anybody!,2,1.974840531627071e-05,11923
incredibly,2,1.974840531627071e-05,11923
luggage,2,1.974840531627071e-05,11923
margarita,2,1.974840531627071e-05,11923
responsibility,2,1.974840531627071e-05,11923
handy,2,1.974840531627071e-05,11923
toys,2,1.974840531627071e-05,11923
baking,2,1.974840531627071e-05,11923
bedroom?,2,1.974840531627071e-05,11923
kate,2,1.974840531627071e-05,11923
she's...,2,1.974840531627071e-05,11923
careful,2,1.974840531627071e-05,11923
organized,2,1.974840531627071e-05,11923
awesome!,2,1.974840531627071e-05,11923
"metaphor,",2,1.974840531627071e-05,11923
didn't!,2,1.974840531627071e-05,11923
walthams,2,1.974840531627071e-05,11923
(ignoring,2,1.974840531627071e-05,11923
louder,2,1.974840531627071e-05,11923
objectively,2,1.974840531627071e-05,11923
plays,2,1.974840531627071e-05,11923
turns),2,1.974840531627071e-05,11923
car.,2,1.974840531627071e-05,11923
on.),2,1.974840531627071e-05,11923
mind?!,2,1.974840531627071e-05,11923
standby,2,1.974840531627071e-05,11923
hours.,2,1.974840531627071e-05,11923
"idiot,",2,1.974840531627071e-05,11923
"babies,",2,1.974840531627071e-05,11923
hooked,2,1.974840531627071e-05,11923
performing,2,1.974840531627071e-05,11923
fired.,2,1.974840531627071e-05,11923
napkin,2,1.974840531627071e-05,11923
tighten,2,1.974840531627071e-05,11923
"distance,",2,1.974840531627071e-05,11923
unfair.,2,1.974840531627071e-05,11923
apart),2,1.974840531627071e-05,11923
cart,2,1.974840531627071e-05,11923
"head,",2,1.974840531627071e-05,11923
"some,",2,1.974840531627071e-05,11923
sophie,2,1.974840531627071e-05,11923
miserable,2,1.974840531627071e-05,11923
saved,2,1.974840531627071e-05,11923
grade,2,1.974840531627071e-05,11923
wrap,2,1.974840531627071e-05,11923
starts.,2,1.974840531627071e-05,11923
gifts.,2,1.974840531627071e-05,11923
grow.,2,1.974840531627071e-05,11923
engaged.,2,1.974840531627071e-05,11923
"grade,",2,1.974840531627071e-05,11923
armful,2,1.974840531627071e-05,11923
fresh,2,1.974840531627071e-05,11923
orange,2,1.974840531627071e-05,11923
juice,2,1.974840531627071e-05,11923
month?,2,1.974840531627071e-05,11923
(happily),2,1.974840531627071e-05,11923
soaps.),2,1.974840531627071e-05,11923
"tried,",2,1.974840531627071e-05,11923
bamn,2,1.974840531627071e-05,11923
headed,2,1.974840531627071e-05,11923
"weeks,",2,1.974840531627071e-05,11923
slip,2,1.974840531627071e-05,11923
"bloomingdales,",2,1.974840531627071e-05,11923
two-piece,2,1.974840531627071e-05,11923
means?!,2,1.974840531627071e-05,11923
telephone,2,1.974840531627071e-05,11923
he-hes,2,1.974840531627071e-05,11923
"part,",2,1.974840531627071e-05,11923
bear,2,1.974840531627071e-05,11923
"freak.""",2,1.974840531627071e-05,11923
(rubbing,2,1.974840531627071e-05,11923
birthday's,2,1.974840531627071e-05,11923
ha-,2,1.974840531627071e-05,11923
peep.,2,1.974840531627071e-05,11923
thoughtful,2,1.974840531627071e-05,11923
cheek.),2,1.974840531627071e-05,11923
chute.,2,1.974840531627071e-05,11923
ow-ow!,2,1.974840531627071e-05,11923
quit?,2,1.974840531627071e-05,11923
rubbing,2,1.974840531627071e-05,11923
thee,2,1.974840531627071e-05,11923
"come,",2,1.974840531627071e-05,11923
captain,2,1.974840531627071e-05,11923
miss?,2,1.974840531627071e-05,11923
"well-well,",2,1.974840531627071e-05,11923
hero!,2,1.974840531627071e-05,11923
wildness,2,1.974840531627071e-05,11923
remembered,2,1.974840531627071e-05,11923
merlot,2,1.974840531627071e-05,11923
seat.),2,1.974840531627071e-05,11923
frame.,2,1.974840531627071e-05,11923
spritzer.,2,1.974840531627071e-05,11923
horrible.,2,1.974840531627071e-05,11923
works.),2,1.974840531627071e-05,11923
mercedes,2,1.974840531627071e-05,11923
sigma,2,1.974840531627071e-05,11923
talk?,2,1.974840531627071e-05,11923
chi,2,1.974840531627071e-05,11923
luau,2,1.974840531627071e-05,11923
coke?,2,1.974840531627071e-05,11923
moving?!,2,1.974840531627071e-05,11923
cotton,2,1.974840531627071e-05,11923
ohhh...,2,1.974840531627071e-05,11923
"sun,",2,1.974840531627071e-05,11923
quit?!,2,1.974840531627071e-05,11923
fired!,2,1.974840531627071e-05,11923
pound,2,1.974840531627071e-05,11923
gain,2,1.974840531627071e-05,11923
bosses,2,1.974840531627071e-05,11923
bed),2,1.974840531627071e-05,11923
crawls,2,1.974840531627071e-05,11923
damnit!,2,1.974840531627071e-05,11923
dog!,2,1.974840531627071e-05,11923
(waking,2,1.974840531627071e-05,11923
"miss,",2,1.974840531627071e-05,11923
dragged,2,1.974840531627071e-05,11923
playfully,2,1.974840531627071e-05,11923
soon,2,1.974840531627071e-05,11923
naked!,2,1.974840531627071e-05,11923
sleep.,2,1.974840531627071e-05,11923
talker.,2,1.974840531627071e-05,11923
subtle.,2,1.974840531627071e-05,11923
"even,",2,1.974840531627071e-05,11923
chicken.,2,1.974840531627071e-05,11923
candy?,2,1.974840531627071e-05,11923
sold,2,1.974840531627071e-05,11923
light.,2,1.974840531627071e-05,11923
changed?,2,1.974840531627071e-05,11923
(wiping,2,1.974840531627071e-05,11923
15,2,1.974840531627071e-05,11923
hand!,2,1.974840531627071e-05,11923
hmmm...,2,1.974840531627071e-05,11923
first?,2,1.974840531627071e-05,11923
nose.),2,1.974840531627071e-05,11923
ohhh!!!!,2,1.974840531627071e-05,11923
(sympathetic),2,1.974840531627071e-05,11923
(uncovers,2,1.974840531627071e-05,11923
"cat,",2,1.974840531627071e-05,11923
make-up,2,1.974840531627071e-05,11923
favourite,2,1.974840531627071e-05,11923
doing!,2,1.974840531627071e-05,11923
position.,2,1.974840531627071e-05,11923
"restaurant,",2,1.974840531627071e-05,11923
"""yeah,",2,1.974840531627071e-05,11923
barry!,2,1.974840531627071e-05,11923
"saying,",2,1.974840531627071e-05,11923
boyfriend?,2,1.974840531627071e-05,11923
somebody.,2,1.974840531627071e-05,11923
stunned),2,1.974840531627071e-05,11923
protect,2,1.974840531627071e-05,11923
20,2,1.974840531627071e-05,11923
realized,2,1.974840531627071e-05,11923
fixed.,2,1.974840531627071e-05,11923
screams,2,1.974840531627071e-05,11923
pet,2,1.974840531627071e-05,11923
ringing.),2,1.974840531627071e-05,11923
tommy.,2,1.974840531627071e-05,11923
try.,2,1.974840531627071e-05,11923
lawyer!,2,1.974840531627071e-05,11923
driving,2,1.974840531627071e-05,11923
bonus,2,1.974840531627071e-05,11923
(going,2,1.974840531627071e-05,11923
died!,2,1.974840531627071e-05,11923
evening.,2,1.974840531627071e-05,11923
blind!,2,1.974840531627071e-05,11923
eyes),2,1.974840531627071e-05,11923
meet.,2,1.974840531627071e-05,11923
over.),2,1.974840531627071e-05,11923
hint,2,1.974840531627071e-05,11923
aspirin,2,1.974840531627071e-05,11923
wherever,2,1.974840531627071e-05,11923
flipped,2,1.974840531627071e-05,11923
arm),2,1.974840531627071e-05,11923
"group,",2,1.974840531627071e-05,11923
bowl,2,1.974840531627071e-05,11923
(finds,2,1.974840531627071e-05,11923
awkward,2,1.974840531627071e-05,11923
pediatrician.,2,1.974840531627071e-05,11923
questions,2,1.974840531627071e-05,11923
hammer,2,1.974840531627071e-05,11923
more...,2,1.974840531627071e-05,11923
notice,2,1.974840531627071e-05,11923
danny?,2,1.974840531627071e-05,11923
i'll-i'll,2,1.974840531627071e-05,11923
bing,2,1.974840531627071e-05,11923
"joanna,",2,1.974840531627071e-05,11923
"wiener,",2,1.974840531627071e-05,11923
award!,2,1.974840531627071e-05,11923
cereal,2,1.974840531627071e-05,11923
danny!,2,1.974840531627071e-05,11923
mess.,2,1.974840531627071e-05,11923
"people,",2,1.974840531627071e-05,11923
fog,2,1.974840531627071e-05,11923
ass!,2,1.974840531627071e-05,11923
hairy,2,1.974840531627071e-05,11923
suppose,2,1.974840531627071e-05,11923
chest,2,1.974840531627071e-05,11923
mona!,2,1.974840531627071e-05,11923
nature!,2,1.974840531627071e-05,11923
"amazement,",2,1.974840531627071e-05,11923
snap,2,1.974840531627071e-05,11923
paul?,2,1.974840531627071e-05,11923
bends,2,1.974840531627071e-05,11923
heckles,2,1.974840531627071e-05,11923
sits),2,1.974840531627071e-05,11923
trouble,2,1.974840531627071e-05,11923
oww!,2,1.974840531627071e-05,11923
bottle),2,1.974840531627071e-05,11923
wants.,2,1.974840531627071e-05,11923
loser,2,1.974840531627071e-05,11923
invented,2,1.974840531627071e-05,11923
agreed,2,1.974840531627071e-05,11923
"news,",2,1.974840531627071e-05,11923
gracious,2,1.974840531627071e-05,11923
ended.,2,1.974840531627071e-05,11923
minute!!!,2,1.974840531627071e-05,11923
underprivileged,2,1.974840531627071e-05,11923
hadn't,2,1.974840531627071e-05,11923
your-your,2,1.974840531627071e-05,11923
hurts,2,1.974840531627071e-05,11923
health,2,1.974840531627071e-05,11923
bob,2,1.974840531627071e-05,11923
ass?,2,1.974840531627071e-05,11923
wiener.,2,1.974840531627071e-05,11923
nipple,2,1.974840531627071e-05,11923
lamp!,2,1.974840531627071e-05,11923
sophies,2,1.974840531627071e-05,11923
horror.),2,1.974840531627071e-05,11923
big.,2,1.974840531627071e-05,11923
missy.,2,1.974840531627071e-05,11923
thoughts,2,1.974840531627071e-05,11923
noo.,2,1.974840531627071e-05,11923
danny's,2,1.974840531627071e-05,11923
"little,",2,1.974840531627071e-05,11923
come?,2,1.974840531627071e-05,11923
system!,2,1.974840531627071e-05,11923
matter.,2,1.974840531627071e-05,11923
court,2,1.974840531627071e-05,11923
"shower,",2,1.974840531627071e-05,11923
walk.,2,1.974840531627071e-05,11923
cake!,2,1.974840531627071e-05,11923
everybody's,2,1.974840531627071e-05,11923
entering),2,1.974840531627071e-05,11923
lesbian.,2,1.974840531627071e-05,11923
beach,2,1.974840531627071e-05,11923
covers?,2,1.974840531627071e-05,11923
machine.),2,1.974840531627071e-05,11923
pitcher,2,1.974840531627071e-05,11923
exact,2,1.974840531627071e-05,11923
woman),2,1.974840531627071e-05,11923
i-,2,1.974840531627071e-05,11923
"(laughs),",2,1.974840531627071e-05,11923
light,2,1.974840531627071e-05,11923
happened?!,2,1.974840531627071e-05,11923
24,2,1.974840531627071e-05,11923
grocery,2,1.974840531627071e-05,11923
tiny.,2,1.974840531627071e-05,11923
whose,2,1.974840531627071e-05,11923
gang),2,1.974840531627071e-05,11923
maybe!,2,1.974840531627071e-05,11923
"feel,",2,1.974840531627071e-05,11923
"class,",2,1.974840531627071e-05,11923
"hat,",2,1.974840531627071e-05,11923
cheater.,2,1.974840531627071e-05,11923
"cheater,",2,1.974840531627071e-05,11923
"cart,",2,1.974840531627071e-05,11923
accept,2,1.974840531627071e-05,11923
pictures),2,1.974840531627071e-05,11923
grown.,2,1.974840531627071e-05,11923
'what,2,1.974840531627071e-05,11923
does?,2,1.974840531627071e-05,11923
shoe!'.,2,1.974840531627071e-05,11923
beach?,2,1.974840531627071e-05,11923
violently,2,1.974840531627071e-05,11923
rain,2,1.974840531627071e-05,11923
talk!,2,1.974840531627071e-05,11923
contraction!,2,1.974840531627071e-05,11923
picture!,2,1.974840531627071e-05,11923
exciting!,2,1.974840531627071e-05,11923
letter,2,1.974840531627071e-05,11923
world.,2,1.974840531627071e-05,11923
'you're,2,1.974840531627071e-05,11923
stroking,2,1.974840531627071e-05,11923
letter.,2,1.974840531627071e-05,11923
centimeters,2,1.974840531627071e-05,11923
wally.,2,1.974840531627071e-05,11923
wall,2,1.974840531627071e-05,11923
upstairs.,2,1.974840531627071e-05,11923
sometime.,2,1.974840531627071e-05,11923
crib!,2,1.974840531627071e-05,11923
look?,2,1.974840531627071e-05,11923
distract,2,1.974840531627071e-05,11923
assistant!,2,1.974840531627071e-05,11923
(pause,2,1.974840531627071e-05,11923
sixteen,2,1.974840531627071e-05,11923
children!,2,1.974840531627071e-05,11923
shhh.,2,1.974840531627071e-05,11923
impossible!,2,1.974840531627071e-05,11923
pink,2,1.974840531627071e-05,11923
invitation,2,1.974840531627071e-05,11923
lap,2,1.974840531627071e-05,11923
perk,2,1.974840531627071e-05,11923
"plane,",2,1.974840531627071e-05,11923
official,2,1.974840531627071e-05,11923
"uh-hmm,",2,1.974840531627071e-05,11923
disrupt,2,1.974840531627071e-05,11923
think!,2,1.974840531627071e-05,11923
(mouths,2,1.974840531627071e-05,11923
screaming,2,1.974840531627071e-05,11923
shower?!,2,1.974840531627071e-05,11923
whiskerson.,2,1.974840531627071e-05,11923
"cool,",2,1.974840531627071e-05,11923
lesbian!,2,1.974840531627071e-05,11923
"dry,",2,1.974840531627071e-05,11923
babies.,2,1.974840531627071e-05,11923
in-in,2,1.974840531627071e-05,11923
potato,2,1.974840531627071e-05,11923
proposed,2,1.974840531627071e-05,11923
"lot,",2,1.974840531627071e-05,11923
4,2,1.974840531627071e-05,11923
soft,2,1.974840531627071e-05,11923
whoops!,2,1.974840531627071e-05,11923
soon.,2,1.974840531627071e-05,11923
d'you,2,1.974840531627071e-05,11923
(stops),2,1.974840531627071e-05,11923
floating,2,1.974840531627071e-05,11923
matters,2,1.974840531627071e-05,11923
slippers,2,1.974840531627071e-05,11923
capable,2,1.974840531627071e-05,11923
gala,2,1.974840531627071e-05,11923
lauren!,2,1.974840531627071e-05,11923
"ross-ross,",2,1.974840531627071e-05,11923
thunder!,2,1.974840531627071e-05,11923
list.,2,1.974840531627071e-05,11923
you-you're,2,1.974840531627071e-05,11923
expect,2,1.974840531627071e-05,11923
oclock.,2,1.974840531627071e-05,11923
jacket.,2,1.974840531627071e-05,11923
spoke,2,1.974840531627071e-05,11923
remind,2,1.974840531627071e-05,11923
city.,2,1.974840531627071e-05,11923
experience!,2,1.974840531627071e-05,11923
nurses.,2,1.974840531627071e-05,11923
no-one,2,1.974840531627071e-05,11923
penguin,2,1.974840531627071e-05,11923
news!,2,1.974840531627071e-05,11923
tell.,2,1.974840531627071e-05,11923
(returning),2,1.974840531627071e-05,11923
movies?,2,1.974840531627071e-05,11923
"hospital,",2,1.974840531627071e-05,11923
dinner!,2,1.974840531627071e-05,11923
"will,",2,1.974840531627071e-05,11923
"old,",2,1.974840531627071e-05,11923
packed,2,1.974840531627071e-05,11923
higher,2,1.974840531627071e-05,11923
"voice,",2,1.974840531627071e-05,11923
chest.),2,1.974840531627071e-05,11923
days?,2,1.974840531627071e-05,11923
(pats,2,1.974840531627071e-05,11923
"worse,",2,1.974840531627071e-05,11923
club.,2,1.974840531627071e-05,11923
hed,2,1.974840531627071e-05,11923
track!,2,1.974840531627071e-05,11923
"talking,",2,1.974840531627071e-05,11923
sandwich!,2,1.974840531627071e-05,11923
vermont!,2,1.974840531627071e-05,11923
enough!,2,1.974840531627071e-05,11923
monwhoa!,2,1.974840531627071e-05,11923
two!,2,1.974840531627071e-05,11923
dina?,2,1.974840531627071e-05,11923
begging,2,1.974840531627071e-05,11923
"happy,",2,1.974840531627071e-05,11923
aluminum,2,1.974840531627071e-05,11923
smiles.),2,1.974840531627071e-05,11923
explain.,2,1.974840531627071e-05,11923
signals,2,1.974840531627071e-05,11923
nose.,2,1.974840531627071e-05,11923
blue.,2,1.974840531627071e-05,11923
dress.),2,1.974840531627071e-05,11923
sad,2,1.974840531627071e-05,11923
do),2,1.974840531627071e-05,11923
dollar,2,1.974840531627071e-05,11923
dancing,2,1.974840531627071e-05,11923
shock.),2,1.974840531627071e-05,11923
band?,2,1.974840531627071e-05,11923
"boat,",2,1.974840531627071e-05,11923
"connection,",2,1.974840531627071e-05,11923
honeymoon,2,1.974840531627071e-05,11923
loose,2,1.974840531627071e-05,11923
(mimics,2,1.974840531627071e-05,11923
final,2,1.974840531627071e-05,11923
life?,2,1.974840531627071e-05,11923
mindy?!,2,1.974840531627071e-05,11923
divorce,2,1.974840531627071e-05,11923
table),2,1.974840531627071e-05,11923
wh-what,2,1.974840531627071e-05,11923
"ehhh,",2,1.974840531627071e-05,11923
mild,2,1.974840531627071e-05,11923
"bobby,",2,1.974840531627071e-05,11923
sandwiches.,2,1.974840531627071e-05,11923
maybe...,2,1.974840531627071e-05,11923
actor,2,1.974840531627071e-05,11923
lot!,2,1.974840531627071e-05,11923
finger,2,1.974840531627071e-05,11923
when-when,2,1.974840531627071e-05,11923
we'd,2,1.974840531627071e-05,11923
eye!,2,1.974840531627071e-05,11923
torturing,2,1.974840531627071e-05,11923
lied!,2,1.974840531627071e-05,11923
yourself!,2,1.974840531627071e-05,11923
year?,2,1.974840531627071e-05,11923
harder.),2,1.974840531627071e-05,11923
strike,2,1.974840531627071e-05,11923
overheard,2,1.974840531627071e-05,11923
(slams,2,1.974840531627071e-05,11923
understood),2,1.974840531627071e-05,11923
serve,2,1.974840531627071e-05,11923
subway,2,1.974840531627071e-05,11923
shh!,2,1.974840531627071e-05,11923
joey..,2,1.974840531627071e-05,11923
lovely,2,1.974840531627071e-05,11923
proceeds,2,1.974840531627071e-05,11923
"child,",2,1.974840531627071e-05,11923
tea.,2,1.974840531627071e-05,11923
i-i-i-i,2,1.974840531627071e-05,11923
katie,2,1.974840531627071e-05,11923
nicest,2,1.974840531627071e-05,11923
girlfriend!,2,1.974840531627071e-05,11923
kicks,2,1.974840531627071e-05,11923
yep.,2,1.974840531627071e-05,11923
move.),2,1.974840531627071e-05,11923
tow),2,1.974840531627071e-05,11923
alan,2,1.974840531627071e-05,11923
west,2,1.974840531627071e-05,11923
vest.,2,1.974840531627071e-05,11923
highest,2,1.974840531627071e-05,11923
video,2,1.974840531627071e-05,11923
bother,2,1.974840531627071e-05,11923
laughs.),2,1.974840531627071e-05,11923
"best,",2,1.974840531627071e-05,11923
wallet,2,1.974840531627071e-05,11923
ridiculous.,2,1.974840531627071e-05,11923
"plus,",2,1.974840531627071e-05,11923
labour.,2,1.974840531627071e-05,11923
blocks,2,1.974840531627071e-05,11923
waste.,2,1.974840531627071e-05,11923
taped,2,1.974840531627071e-05,11923
emerges.),2,1.974840531627071e-05,11923
ideas,2,1.974840531627071e-05,11923
"rain,",2,1.974840531627071e-05,11923
pouring,2,1.974840531627071e-05,11923
explain,2,1.974840531627071e-05,11923
"horrible,",2,1.974840531627071e-05,11923
punch,2,1.974840531627071e-05,11923
would.,2,1.974840531627071e-05,11923
stool,2,1.974840531627071e-05,11923
mona,2,1.974840531627071e-05,11923
"does,",2,1.974840531627071e-05,11923
on?!,2,1.974840531627071e-05,11923
airplane,2,1.974840531627071e-05,11923
way),2,1.974840531627071e-05,11923
wait-wait!,2,1.974840531627071e-05,11923
sister?,2,1.974840531627071e-05,11923
other),2,1.974840531627071e-05,11923
(realises,2,1.974840531627071e-05,11923
hand!!,2,1.974840531627071e-05,11923
doin',2,1.974840531627071e-05,11923
(watching,2,1.974840531627071e-05,11923
cry!,2,1.974840531627071e-05,11923
tray,2,1.974840531627071e-05,11923
perfectly,2,1.974840531627071e-05,11923
uh!,2,1.974840531627071e-05,11923
thompson,2,1.974840531627071e-05,11923
perform,2,1.974840531627071e-05,11923
according,2,1.974840531627071e-05,11923
"his,",2,1.974840531627071e-05,11923
sell,2,1.974840531627071e-05,11923
divert,2,1.974840531627071e-05,11923
screaming!!,2,1.974840531627071e-05,11923
upon,2,1.974840531627071e-05,11923
heavy.,2,1.974840531627071e-05,11923
advice,2,1.974840531627071e-05,11923
computer,2,1.974840531627071e-05,11923
true?,2,1.974840531627071e-05,11923
sit!,2,1.974840531627071e-05,11923
uh-uh,2,1.974840531627071e-05,11923
lip.,2,1.974840531627071e-05,11923
cheerleader,2,1.974840531627071e-05,11923
28-year-old,2,1.974840531627071e-05,11923
14,2,1.974840531627071e-05,11923
"albums,",2,1.974840531627071e-05,11923
stories,2,1.974840531627071e-05,11923
evening,2,1.974840531627071e-05,11923
wasting,2,1.974840531627071e-05,11923
coat.,2,1.974840531627071e-05,11923
"""the",2,1.974840531627071e-05,11923
be.,2,1.974840531627071e-05,11923
but!,2,1.974840531627071e-05,11923
otherwise,2,1.974840531627071e-05,11923
bed.),2,1.974840531627071e-05,11923
control.,2,1.974840531627071e-05,11923
confront,2,1.974840531627071e-05,11923
remove,2,1.974840531627071e-05,11923
boob,2,1.974840531627071e-05,11923
dog?!,2,1.974840531627071e-05,11923
memories,2,1.974840531627071e-05,11923
bedroom.,2,1.974840531627071e-05,11923
bra.),2,1.974840531627071e-05,11923
nuts,2,1.974840531627071e-05,11923
james,2,1.974840531627071e-05,11923
lips,2,1.974840531627071e-05,11923
with...,2,1.974840531627071e-05,11923
wind,2,1.974840531627071e-05,11923
restaurant.,2,1.974840531627071e-05,11923
word.,2,1.974840531627071e-05,11923
bra!,2,1.974840531627071e-05,11923
father!,2,1.974840531627071e-05,11923
gone!,2,1.974840531627071e-05,11923
chick,2,1.974840531627071e-05,11923
pregnant?,2,1.974840531627071e-05,11923
fabulous!,2,1.974840531627071e-05,11923
ew!,2,1.974840531627071e-05,11923
him...,2,1.974840531627071e-05,11923
cook.,2,1.974840531627071e-05,11923
filet,2,1.974840531627071e-05,11923
way?,2,1.974840531627071e-05,11923
love?,2,1.974840531627071e-05,11923
growing,2,1.974840531627071e-05,11923
months!,2,1.974840531627071e-05,11923
babe,2,1.974840531627071e-05,11923
moves?,2,1.974840531627071e-05,11923
magnet.,2,1.974840531627071e-05,11923
veil,2,1.974840531627071e-05,11923
"fantastic,",2,1.974840531627071e-05,11923
aniston,2,1.974840531627071e-05,11923
cab.,2,1.974840531627071e-05,11923
whered,2,1.974840531627071e-05,11923
borrowed,2,1.974840531627071e-05,11923
actually.,2,1.974840531627071e-05,11923
cleaning,2,1.974840531627071e-05,11923
boobs.,2,1.974840531627071e-05,11923
(drags,2,1.974840531627071e-05,11923
"drawer,",2,1.974840531627071e-05,11923
tie,2,1.974840531627071e-05,11923
champagne,2,1.974840531627071e-05,11923
complicated?,2,1.974840531627071e-05,11923
help.),2,1.974840531627071e-05,11923
changed,2,1.974840531627071e-05,11923
working.,2,1.974840531627071e-05,11923
blood,2,1.974840531627071e-05,11923
(sighs),2,1.974840531627071e-05,11923
seduce,2,1.974840531627071e-05,11923
opportunity,2,1.974840531627071e-05,11923
high!,2,1.974840531627071e-05,11923
bags,2,1.974840531627071e-05,11923
judge,2,1.974840531627071e-05,11923
"oops,",2,1.974840531627071e-05,11923
nod,2,1.974840531627071e-05,11923
offer.,2,1.974840531627071e-05,11923
my!,2,1.974840531627071e-05,11923
tear,2,1.974840531627071e-05,11923
through!,2,1.974840531627071e-05,11923
note.),2,1.974840531627071e-05,11923
head?,2,1.974840531627071e-05,11923
treasure,2,1.974840531627071e-05,11923
customer,2,1.974840531627071e-05,11923
barry?,2,1.974840531627071e-05,11923
needing,2,1.974840531627071e-05,11923
store.,2,1.974840531627071e-05,11923
uh-,2,1.974840531627071e-05,11923
claire,2,1.974840531627071e-05,11923
french,2,1.974840531627071e-05,11923
happening,2,1.974840531627071e-05,11923
sip,2,1.974840531627071e-05,11923
ahead.,2,1.974840531627071e-05,11923
cujo!,2,1.974840531627071e-05,11923
shoot.,2,1.974840531627071e-05,11923
secrets?,2,1.974840531627071e-05,11923
congratulations,2,1.974840531627071e-05,11923
kiss.,2,1.974840531627071e-05,11923
color,2,1.974840531627071e-05,11923
returning,2,1.974840531627071e-05,11923
audition,2,1.974840531627071e-05,11923
sandrine?,2,1.974840531627071e-05,11923
french.,2,1.974840531627071e-05,11923
pace,2,1.974840531627071e-05,11923
bird!,2,1.974840531627071e-05,11923
peace,2,1.974840531627071e-05,11923
rain.,2,1.974840531627071e-05,11923
recently,2,1.974840531627071e-05,11923
child?,2,1.974840531627071e-05,11923
purse!,2,1.974840531627071e-05,11923
veto.,2,1.974840531627071e-05,11923
kicked,2,1.974840531627071e-05,11923
emily!,2,1.974840531627071e-05,11923
spring,2,1.974840531627071e-05,11923
anticipation,2,1.974840531627071e-05,11923
gunther.,2,1.974840531627071e-05,11923
random,2,1.974840531627071e-05,11923
lands,2,1.974840531627071e-05,11923
spin,2,1.974840531627071e-05,11923
arghh!!,2,1.974840531627071e-05,11923
expecting,2,1.974840531627071e-05,11923
frustrating!,2,1.974840531627071e-05,11923
future,2,1.974840531627071e-05,11923
reasons.,2,1.974840531627071e-05,11923
amount,2,1.974840531627071e-05,11923
slides,2,1.974840531627071e-05,11923
pack,2,1.974840531627071e-05,11923
"interview,",2,1.974840531627071e-05,11923
passport.),2,1.974840531627071e-05,11923
"cry,",2,1.974840531627071e-05,11923
coffee!,2,1.974840531627071e-05,11923
(miserably),2,1.974840531627071e-05,11923
they-they,2,1.974840531627071e-05,11923
consider,2,1.974840531627071e-05,11923
hiring,2,1.974840531627071e-05,11923
junior,2,1.974840531627071e-05,11923
student,2,1.974840531627071e-05,11923
11,2,1.974840531627071e-05,11923
term,2,1.974840531627071e-05,11923
nervously),2,1.974840531627071e-05,11923
exchange,2,1.974840531627071e-05,11923
"""engine"".",2,1.974840531627071e-05,11923
dad's,2,1.974840531627071e-05,11923
london!!,2,1.974840531627071e-05,11923
changing,2,1.974840531627071e-05,11923
beers,2,1.974840531627071e-05,11923
girl!!!,2,1.974840531627071e-05,11923
pounds,2,1.974840531627071e-05,11923
jack,2,1.974840531627071e-05,11923
yams?,2,1.974840531627071e-05,11923
counters,2,1.974840531627071e-05,11923
tapping,2,1.974840531627071e-05,11923
muffin,2,1.974840531627071e-05,11923
"beautiful,",2,1.974840531627071e-05,11923
drivers,2,1.974840531627071e-05,11923
and...okay.,2,1.974840531627071e-05,11923
specials,2,1.974840531627071e-05,11923
difficult,2,1.974840531627071e-05,11923
will?!,2,1.974840531627071e-05,11923
mouth.,2,1.974840531627071e-05,11923
hanger,2,1.974840531627071e-05,11923
"do.""",2,1.974840531627071e-05,11923
how?!,2,1.974840531627071e-05,11923
already?,2,1.974840531627071e-05,11923
walls!,2,1.974840531627071e-05,11923
walls,2,1.974840531627071e-05,11923
inappropriate,2,1.974840531627071e-05,11923
"ooh,ooh,ooh.",2,1.974840531627071e-05,11923
(slightly,2,1.974840531627071e-05,11923
bloomingdales?,2,1.974840531627071e-05,11923
cheerfulness.),2,1.974840531627071e-05,11923
flowers,2,1.974840531627071e-05,11923
paul.,2,1.974840531627071e-05,11923
london?,2,1.974840531627071e-05,11923
"mother,",2,1.974840531627071e-05,11923
slapping,2,1.974840531627071e-05,11923
buyer?,2,1.974840531627071e-05,11923
wallet.),2,1.974840531627071e-05,11923
chocolate,2,1.974840531627071e-05,11923
person!,2,1.974840531627071e-05,11923
cards.),2,1.974840531627071e-05,11923
til,2,1.974840531627071e-05,11923
drink.),2,1.974840531627071e-05,11923
i-im,2,1.974840531627071e-05,11923
clear.,2,1.974840531627071e-05,11923
informed,2,1.974840531627071e-05,11923
how'd,2,1.974840531627071e-05,11923
writing.),2,1.974840531627071e-05,11923
air.,2,1.974840531627071e-05,11923
proposing,2,1.974840531627071e-05,11923
side.),2,1.974840531627071e-05,11923
pen.,2,1.974840531627071e-05,11923
those?,2,1.974840531627071e-05,11923
whoa-whoa-whoa-whoa!,2,1.974840531627071e-05,11923
laughing.),2,1.974840531627071e-05,11923
"ehh,",2,1.974840531627071e-05,11923
...while,2,1.974840531627071e-05,11923
(sighing),2,1.974840531627071e-05,11923
whaddya,2,1.974840531627071e-05,11923
smoke,2,1.974840531627071e-05,11923
came...(she,2,1.974840531627071e-05,11923
ohhh.(she,2,1.974840531627071e-05,11923
whore.,2,1.974840531627071e-05,11923
you...(looking,2,1.974840531627071e-05,11923
real!,2,1.974840531627071e-05,11923
career!,2,1.974840531627071e-05,11923
cushion,2,1.974840531627071e-05,11923
fuzzy,2,1.974840531627071e-05,11923
leaning,2,1.974840531627071e-05,11923
biggest,2,1.974840531627071e-05,11923
(really,2,1.974840531627071e-05,11923
can.,2,1.974840531627071e-05,11923
woman.,2,1.974840531627071e-05,11923
eyre,2,1.974840531627071e-05,11923
jane,2,1.974840531627071e-05,11923
cheese.,2,1.974840531627071e-05,11923
...and,2,1.974840531627071e-05,11923
catering,2,1.974840531627071e-05,11923
fingers.,2,1.974840531627071e-05,11923
changed.,2,1.974840531627071e-05,11923
rhythmically,2,1.974840531627071e-05,11923
box?,2,1.974840531627071e-05,11923
hall!,2,1.974840531627071e-05,11923
happening?,2,1.974840531627071e-05,11923
hums,2,1.974840531627071e-05,11923
inviting,2,1.974840531627071e-05,11923
son!,2,1.974840531627071e-05,11923
handsome.,2,1.974840531627071e-05,11923
beans?,2,1.974840531627071e-05,11923
pen,2,1.974840531627071e-05,11923
breathing,2,1.974840531627071e-05,11923
bedroom.),2,1.974840531627071e-05,11923
sighs,2,1.974840531627071e-05,11923
"ready,",2,1.974840531627071e-05,11923
childhood!,2,1.974840531627071e-05,11923
excited.,2,1.974840531627071e-05,11923
london,2,1.974840531627071e-05,11923
pick?,2,1.974840531627071e-05,11923
better?,2,1.974840531627071e-05,11923
freaking,2,1.974840531627071e-05,11923
headphones,2,1.974840531627071e-05,11923
rats,2,1.974840531627071e-05,11923
worse.,2,1.974840531627071e-05,11923
awful!,2,1.974840531627071e-05,11923
due,2,1.974840531627071e-05,11923
joanne,2,1.974840531627071e-05,11923
play.),2,1.974840531627071e-05,11923
shed,2,1.974840531627071e-05,11923
"baby.""",2,1.974840531627071e-05,11923
gown,2,1.974840531627071e-05,11923
"boys,",2,1.974840531627071e-05,11923
plans!,2,1.974840531627071e-05,11923
friends!,2,1.974840531627071e-05,11923
holidays,2,1.974840531627071e-05,11923
steady,2,1.974840531627071e-05,11923
rip,2,1.974840531627071e-05,11923
pretty!,2,1.974840531627071e-05,11923
dirty,2,1.974840531627071e-05,11923
boys,2,1.974840531627071e-05,11923
game!,2,1.974840531627071e-05,11923
sad!,2,1.974840531627071e-05,11923
rented,2,1.974840531627071e-05,11923
pony,2,1.974840531627071e-05,11923
"college,",2,1.974840531627071e-05,11923
monica?!,2,1.974840531627071e-05,11923
vcr),2,1.974840531627071e-05,11923
transponcetranspondster!,2,1.974840531627071e-05,11923
sang,2,1.974840531627071e-05,11923
cowboy!,2,1.974840531627071e-05,11923
space,2,1.974840531627071e-05,11923
14?,2,1.974840531627071e-05,11923
written,2,1.974840531627071e-05,11923
coast,2,1.974840531627071e-05,11923
talking!,2,1.974840531627071e-05,11923
boots,2,1.974840531627071e-05,11923
guard.,2,1.974840531627071e-05,11923
oooohh,2,1.974840531627071e-05,11923
"""check""",2,1.974840531627071e-05,11923
mean!,2,1.974840531627071e-05,11923
forced,2,1.974840531627071e-05,11923
learn.,2,1.974840531627071e-05,11923
unfair,2,1.974840531627071e-05,11923
mood,2,1.974840531627071e-05,11923
joeys.),2,1.974840531627071e-05,11923
whoops.,2,1.974840531627071e-05,11923
zellner),2,1.974840531627071e-05,11923
coming?,2,1.974840531627071e-05,11923
oh-oh!,2,1.974840531627071e-05,11923
bear.,2,1.974840531627071e-05,11923
planning,2,1.974840531627071e-05,11923
crying!,2,1.974840531627071e-05,11923
yells,2,1.974840531627071e-05,11923
correct,2,1.974840531627071e-05,11923
worked.,2,1.974840531627071e-05,11923
"rach,",2,1.974840531627071e-05,11923
yearbook,2,1.974840531627071e-05,11923
started.,2,1.974840531627071e-05,11923
"waltham,",2,1.974840531627071e-05,11923
(staring,2,1.974840531627071e-05,11923
thong,2,1.974840531627071e-05,11923
81,2,1.974840531627071e-05,11923
book),2,1.974840531627071e-05,11923
and-and-and,2,1.974840531627071e-05,11923
sailing,2,1.974840531627071e-05,11923
fifteen,2,1.974840531627071e-05,11923
"parents,",2,1.974840531627071e-05,11923
gucci,2,1.974840531627071e-05,11923
build,2,1.974840531627071e-05,11923
given,2,1.974840531627071e-05,11923
john,2,1.974840531627071e-05,11923
joey?!,2,1.974840531627071e-05,11923
with!,2,1.974840531627071e-05,11923
less!,2,1.974840531627071e-05,11923
hot.,2,1.974840531627071e-05,11923
north-facing,2,1.974840531627071e-05,11923
tree?,2,1.974840531627071e-05,11923
"writing,",2,1.974840531627071e-05,11923
(leans,2,1.974840531627071e-05,11923
what-,2,1.974840531627071e-05,11923
"dateoh,",2,1.974840531627071e-05,11923
seriously?,2,1.974840531627071e-05,11923
patrick,2,1.974840531627071e-05,11923
crunchy,2,1.974840531627071e-05,11923
mainsail,2,1.974840531627071e-05,11923
dead.,2,1.974840531627071e-05,11923
greasy.,2,1.974840531627071e-05,11923
packed),2,1.974840531627071e-05,11923
(closing,2,1.974840531627071e-05,11923
woken,2,1.974840531627071e-05,11923
(suddenly,2,1.974840531627071e-05,11923
courage,2,1.974840531627071e-05,11923
boss!,2,1.974840531627071e-05,11923
"courage,",2,1.974840531627071e-05,11923
legal.,2,1.974840531627071e-05,11923
shocking!,2,1.974840531627071e-05,11923
litigious.,2,1.974840531627071e-05,11923
stomach.),2,1.974840531627071e-05,11923
litigate,2,1.974840531627071e-05,11923
reminds,2,1.974840531627071e-05,11923
"birthday,",2,1.974840531627071e-05,11923
year!,2,1.974840531627071e-05,11923
dirt,2,1.974840531627071e-05,11923
graveyard,2,1.974840531627071e-05,11923
okay-okay,2,1.974840531627071e-05,11923
can?,2,1.974840531627071e-05,11923
with?!,2,1.974840531627071e-05,11923
laugh.,2,1.974840531627071e-05,11923
impressed.,2,1.974840531627071e-05,11923
shhh!,2,1.974840531627071e-05,11923
size,2,1.974840531627071e-05,11923
flashback,2,1.974840531627071e-05,11923
continuing,2,1.974840531627071e-05,11923
war,2,1.974840531627071e-05,11923
leaned,2,1.974840531627071e-05,11923
for!,2,1.974840531627071e-05,11923
totally!,2,1.974840531627071e-05,11923
depends,2,1.974840531627071e-05,11923
"oo,",2,1.974840531627071e-05,11923
"look-look,",2,1.974840531627071e-05,11923
meant.),2,1.974840531627071e-05,11923
realises,2,1.974840531627071e-05,11923
helps.,2,1.974840531627071e-05,11923
wh,2,1.974840531627071e-05,11923
earned,2,1.974840531627071e-05,11923
chickas?,2,1.974840531627071e-05,11923
introduce,2,1.974840531627071e-05,11923
audience,2,1.974840531627071e-05,11923
demand,2,1.974840531627071e-05,11923
we?!,2,1.974840531627071e-05,11923
tour,2,1.974840531627071e-05,11923
(depressed),2,1.974840531627071e-05,11923
stores.,2,1.974840531627071e-05,11923
while.,2,1.974840531627071e-05,11923
kitty-kitty.,2,1.974840531627071e-05,11923
unlock,2,1.974840531627071e-05,11923
speakers,2,1.974840531627071e-05,11923
miracle,2,1.974840531627071e-05,11923
opinion,2,1.974840531627071e-05,11923
"lives,",2,1.974840531627071e-05,11923
road,2,1.974840531627071e-05,11923
drake,2,1.974840531627071e-05,11923
chairs,2,1.974840531627071e-05,11923
grapes.,2,1.974840531627071e-05,11923
humiliating.,2,1.974840531627071e-05,11923
admire,2,1.974840531627071e-05,11923
hook,2,1.974840531627071e-05,11923
drunk,2,1.974840531627071e-05,11923
different!,2,1.974840531627071e-05,11923
while?,2,1.974840531627071e-05,11923
ripped,2,1.974840531627071e-05,11923
wrapped,2,1.974840531627071e-05,11923
ahhh!,2,1.974840531627071e-05,11923
"packing,",2,1.974840531627071e-05,11923
"""what",2,1.974840531627071e-05,11923
forty,2,1.974840531627071e-05,11923
birthday...,2,1.974840531627071e-05,11923
"your,",2,1.974840531627071e-05,11923
neck),2,1.974840531627071e-05,11923
pig?,2,1.974840531627071e-05,11923
blades.,2,1.974840531627071e-05,11923
leaving.,2,1.974840531627071e-05,11923
hardware,2,1.974840531627071e-05,11923
awake.,2,1.974840531627071e-05,11923
comfort,2,1.974840531627071e-05,11923
noticing,2,1.974840531627071e-05,11923
pancakes?,2,1.974840531627071e-05,11923
"wa,",2,1.974840531627071e-05,11923
lady,2,1.974840531627071e-05,11923
too?!,2,1.974840531627071e-05,11923
aloof.,2,1.974840531627071e-05,11923
cookie.,2,1.974840531627071e-05,11923
virgin!,2,1.974840531627071e-05,11923
huh...,2,1.974840531627071e-05,11923
lie.,2,1.974840531627071e-05,11923
freak.,2,1.974840531627071e-05,11923
live!,2,1.974840531627071e-05,11923
thirty!,2,1.974840531627071e-05,11923
bit!,2,1.974840531627071e-05,11923
sex...,2,1.974840531627071e-05,11923
husband.,2,1.974840531627071e-05,11923
doubt,2,1.974840531627071e-05,11923
just...i,2,1.974840531627071e-05,11923
found.,2,1.974840531627071e-05,11923
hears,2,1.974840531627071e-05,11923
isabella,2,1.974840531627071e-05,11923
curtain!,2,1.974840531627071e-05,11923
(hurt),2,1.974840531627071e-05,11923
mad!,2,1.974840531627071e-05,11923
isn't.,2,1.974840531627071e-05,11923
"honor,",2,1.974840531627071e-05,11923
guilty,2,1.974840531627071e-05,11923
filled,2,1.974840531627071e-05,11923
magazines!,2,1.974840531627071e-05,11923
"camera,",2,1.974840531627071e-05,11923
career,2,1.974840531627071e-05,11923
cups,2,1.974840531627071e-05,11923
make?,2,1.974840531627071e-05,11923
clock.,2,1.974840531627071e-05,11923
(joining,2,1.974840531627071e-05,11923
"kiss,",2,1.974840531627071e-05,11923
part.),2,1.974840531627071e-05,11923
toward,2,1.974840531627071e-05,11923
hum.,2,1.974840531627071e-05,11923
cross,2,1.974840531627071e-05,11923
"jersey,",2,1.974840531627071e-05,11923
comforted,2,1.974840531627071e-05,11923
reason.,2,1.974840531627071e-05,11923
surprised.,2,1.974840531627071e-05,11923
ears!,2,1.974840531627071e-05,11923
cheek),2,1.974840531627071e-05,11923
(i,2,1.974840531627071e-05,11923
house!,2,1.974840531627071e-05,11923
mad.,2,1.974840531627071e-05,11923
hugsy,2,1.974840531627071e-05,11923
lame,2,1.974840531627071e-05,11923
oooh!,2,1.974840531627071e-05,11923
books,2,1.974840531627071e-05,11923
cold.,2,1.974840531627071e-05,11923
(giggles.),2,1.974840531627071e-05,11923
"floor,",2,1.974840531627071e-05,11923
"definitely,",2,1.974840531627071e-05,11923
way!,2,1.974840531627071e-05,11923
words.,2,1.974840531627071e-05,11923
room).,2,1.974840531627071e-05,11923
sisters,2,1.974840531627071e-05,11923
baby),2,1.974840531627071e-05,11923
switch.,2,1.974840531627071e-05,11923
"reasons,",2,1.974840531627071e-05,11923
slid,2,1.974840531627071e-05,11923
kissing!,2,1.974840531627071e-05,11923
nap,2,1.974840531627071e-05,11923
talkin,2,1.974840531627071e-05,11923
ursula!,2,1.974840531627071e-05,11923
desk.),2,1.974840531627071e-05,11923
pool,2,1.974840531627071e-05,11923
listening.,2,1.974840531627071e-05,11923
where-where,2,1.974840531627071e-05,11923
reach,2,1.974840531627071e-05,11923
"girlfriend,",2,1.974840531627071e-05,11923
stevie,2,1.974840531627071e-05,11923
mood.,2,1.974840531627071e-05,11923
rosita,2,1.974840531627071e-05,11923
yelled,2,1.974840531627071e-05,11923
somewhere.,2,1.974840531627071e-05,11923
jokes.,2,1.974840531627071e-05,11923
"bigger,",2,1.974840531627071e-05,11923
"quick,",2,1.974840531627071e-05,11923
days.,2,1.974840531627071e-05,11923
halloween,2,1.974840531627071e-05,11923
wearing?!,2,1.974840531627071e-05,11923
tv?,2,1.974840531627071e-05,11923
pulled,2,1.974840531627071e-05,11923
"fired,",2,1.974840531627071e-05,11923
bout,2,1.974840531627071e-05,11923
home...,2,1.974840531627071e-05,11923
bonding,2,1.974840531627071e-05,11923
corner,2,1.974840531627071e-05,11923
chair!,2,1.974840531627071e-05,11923
outfit,2,1.974840531627071e-05,11923
outfit),2,1.974840531627071e-05,11923
wearing.,2,1.974840531627071e-05,11923
sit.,2,1.974840531627071e-05,11923
you!!,2,1.974840531627071e-05,11923
wow!!,2,1.974840531627071e-05,11923
ooooh!,2,1.974840531627071e-05,11923
cake),2,1.974840531627071e-05,11923
bunny.,2,1.974840531627071e-05,11923
howd,2,1.974840531627071e-05,11923
terrible?,2,1.974840531627071e-05,11923
feet.,2,1.974840531627071e-05,11923
friends),2,1.974840531627071e-05,11923
birth,2,1.974840531627071e-05,11923
rum,2,1.974840531627071e-05,11923
fear?,2,1.974840531627071e-05,11923
you're...,2,1.974840531627071e-05,11923
"im,",2,1.974840531627071e-05,11923
"straight,",2,1.974840531627071e-05,11923
female,2,1.974840531627071e-05,11923
desk),2,1.974840531627071e-05,11923
afford,2,1.974840531627071e-05,11923
nightmare!,2,1.974840531627071e-05,11923
gavin.,2,1.974840531627071e-05,11923
embarrassed!,2,1.974840531627071e-05,11923
fairy,2,1.974840531627071e-05,11923
tale,2,1.974840531627071e-05,11923
milk.,2,1.974840531627071e-05,11923
before?!,2,1.974840531627071e-05,11923
"doing,",2,1.974840531627071e-05,11923
theyll,2,1.974840531627071e-05,11923
"idea,",2,1.974840531627071e-05,11923
detective?,2,1.974840531627071e-05,11923
empty,2,1.974840531627071e-05,11923
actress.,2,1.974840531627071e-05,11923
department,2,1.974840531627071e-05,11923
monday,2,1.974840531627071e-05,11923
join,2,1.974840531627071e-05,11923
zelner.,2,1.974840531627071e-05,11923
tears),2,1.974840531627071e-05,11923
verge,2,1.974840531627071e-05,11923
"throw,",2,1.974840531627071e-05,11923
"lame,",2,1.974840531627071e-05,11923
"town,",2,1.974840531627071e-05,11923
ross;,2,1.974840531627071e-05,11923
arms),2,1.974840531627071e-05,11923
forth,2,1.974840531627071e-05,11923
digital,2,1.974840531627071e-05,11923
age.,2,1.974840531627071e-05,11923
vegas,2,1.974840531627071e-05,11923
unbelievably,2,1.974840531627071e-05,11923
assume,2,1.974840531627071e-05,11923
ringing,2,1.974840531627071e-05,11923
"poconos,",2,1.974840531627071e-05,11923
bloomingdales,2,1.974840531627071e-05,11923
phoebe?!,2,1.974840531627071e-05,11923
progress,2,1.974840531627071e-05,11923
visit,2,1.974840531627071e-05,11923
field,2,1.974840531627071e-05,11923
related,2,1.974840531627071e-05,11923
gladys,2,1.974840531627071e-05,11923
(gasps,2,1.974840531627071e-05,11923
(jumping,2,1.974840531627071e-05,11923
ha.,2,1.974840531627071e-05,11923
loud,2,1.974840531627071e-05,11923
"noo,",2,1.974840531627071e-05,11923
common.,2,1.974840531627071e-05,11923
"if,",2,1.974840531627071e-05,11923
everyone.,2,1.974840531627071e-05,11923
blueberry,2,1.974840531627071e-05,11923
graduation,2,1.974840531627071e-05,11923
honor!,2,1.974840531627071e-05,11923
whoever,2,1.974840531627071e-05,11923
"dial,",2,1.974840531627071e-05,11923
teaching,2,1.974840531627071e-05,11923
skin,2,1.974840531627071e-05,11923
salmon,2,1.974840531627071e-05,11923
fair!,2,1.974840531627071e-05,11923
fear.,2,1.974840531627071e-05,11923
cold,2,1.974840531627071e-05,11923
funny?!,2,1.974840531627071e-05,11923
"while,",2,1.974840531627071e-05,11923
short,2,1.974840531627071e-05,11923
(proud,2,1.974840531627071e-05,11923
accent),2,1.974840531627071e-05,11923
alive!,2,1.974840531627071e-05,11923
did-did,2,1.974840531627071e-05,11923
excellent,2,1.974840531627071e-05,11923
amy),2,1.974840531627071e-05,11923
is),2,1.974840531627071e-05,11923
supportive,2,1.974840531627071e-05,11923
paper),2,1.974840531627071e-05,11923
bing?,2,1.974840531627071e-05,11923
"difficult,",2,1.974840531627071e-05,11923
kappa,2,1.974840531627071e-05,11923
35,2,1.974840531627071e-05,11923
"molly,",2,1.974840531627071e-05,11923
indian,2,1.974840531627071e-05,11923
along.,2,1.974840531627071e-05,11923
husband,2,1.974840531627071e-05,11923
inches,2,1.974840531627071e-05,11923
tribbianis,2,1.974840531627071e-05,11923
peeing,2,1.974840531627071e-05,11923
stop!,2,1.974840531627071e-05,11923
aw,2,1.974840531627071e-05,11923
go.),2,1.974840531627071e-05,11923
city?,2,1.974840531627071e-05,11923
happy.),2,1.974840531627071e-05,11923
anybody?,2,1.974840531627071e-05,11923
(very,2,1.974840531627071e-05,11923
adam,2,1.974840531627071e-05,11923
faking,2,1.974840531627071e-05,11923
ahh!,2,1.974840531627071e-05,11923
system.,2,1.974840531627071e-05,11923
"drunk,",2,1.974840531627071e-05,11923
"true,",2,1.974840531627071e-05,11923
ship.,2,1.974840531627071e-05,11923
fill,2,1.974840531627071e-05,11923
staying,2,1.974840531627071e-05,11923
grow,2,1.974840531627071e-05,11923
chair),2,1.974840531627071e-05,11923
circles.,2,1.974840531627071e-05,11923
concentric,2,1.974840531627071e-05,11923
device.,2,1.974840531627071e-05,11923
poking,2,1.974840531627071e-05,11923
"fact,",2,1.974840531627071e-05,11923
messed,2,1.974840531627071e-05,11923
barge,2,1.974840531627071e-05,11923
watched!,2,1.974840531627071e-05,11923
presentation.,2,1.974840531627071e-05,11923
psyched,2,1.974840531627071e-05,11923
fairly,2,1.974840531627071e-05,11923
ross?!,2,1.974840531627071e-05,11923
offer,2,1.974840531627071e-05,11923
affair!,2,1.974840531627071e-05,11923
understands,2,1.974840531627071e-05,11923
hot?,2,1.974840531627071e-05,11923
nice?,2,1.974840531627071e-05,11923
"die,",2,1.974840531627071e-05,11923
pompous,2,1.974840531627071e-05,11923
exam,2,1.974840531627071e-05,11923
gavin),2,1.974840531627071e-05,11923
pierced,2,1.974840531627071e-05,11923
turning,2,1.974840531627071e-05,11923
bored.,2,1.974840531627071e-05,11923
stood,2,1.974840531627071e-05,11923
spoon.,2,1.974840531627071e-05,11923
world?,2,1.974840531627071e-05,11923
stuff?!,2,1.974840531627071e-05,11923
rach.,2,1.974840531627071e-05,11923
caught.,2,1.974840531627071e-05,11923
earrings.,2,1.974840531627071e-05,11923
"ha,",2,1.974840531627071e-05,11923
sounded,2,1.974840531627071e-05,11923
just..,2,1.974840531627071e-05,11923
tone),2,1.974840531627071e-05,11923
be!,2,1.974840531627071e-05,11923
mail,2,1.974840531627071e-05,11923
thatll,2,1.974840531627071e-05,11923
massage,2,1.974840531627071e-05,11923
evaluation.,2,1.974840531627071e-05,11923
bucks!,2,1.974840531627071e-05,11923
jill,2,1.974840531627071e-05,11923
anymore),2,1.974840531627071e-05,11923
"anyone,",2,1.974840531627071e-05,11923
addressed,2,1.974840531627071e-05,11923
sure...,2,1.974840531627071e-05,11923
heavily.),2,1.974840531627071e-05,11923
swedish,2,1.974840531627071e-05,11923
before!,2,1.974840531627071e-05,11923
grade?,2,1.974840531627071e-05,11923
terrible!,2,1.974840531627071e-05,11923
losing.,2,1.974840531627071e-05,11923
rings),2,1.974840531627071e-05,11923
bags),2,1.974840531627071e-05,11923
low,2,1.974840531627071e-05,11923
silly.,2,1.974840531627071e-05,11923
goin,2,1.974840531627071e-05,11923
ikea...,2,1.974840531627071e-05,11923
capital,2,1.974840531627071e-05,11923
depressed),2,1.974840531627071e-05,11923
"no-no-no-no,",2,1.974840531627071e-05,11923
mindy?,2,1.974840531627071e-05,11923
here...,2,1.974840531627071e-05,11923
familiar?,2,1.974840531627071e-05,11923
braverman,2,1.974840531627071e-05,11923
chips),2,1.974840531627071e-05,11923
doll,2,1.974840531627071e-05,11923
party!!,2,1.974840531627071e-05,11923
cards,2,1.974840531627071e-05,11923
losing,2,1.974840531627071e-05,11923
note),2,1.974840531627071e-05,11923
office!,2,1.974840531627071e-05,11923
cheesecake.,2,1.974840531627071e-05,11923
"story,",2,1.974840531627071e-05,11923
power,2,1.974840531627071e-05,11923
dance,2,1.974840531627071e-05,11923
money),2,1.974840531627071e-05,11923
(yawning),2,1.974840531627071e-05,11923
marrying,2,1.974840531627071e-05,11923
artist.,2,1.974840531627071e-05,11923
that!!,2,1.974840531627071e-05,11923
closet.,2,1.974840531627071e-05,11923
(collects,2,1.974840531627071e-05,11923
(picking,2,1.974840531627071e-05,11923
search,2,1.974840531627071e-05,11923
monkey,2,1.974840531627071e-05,11923
"hour,",2,1.974840531627071e-05,11923
"search,",2,1.974840531627071e-05,11923
christmas?,2,1.974840531627071e-05,11923
medium,2,1.974840531627071e-05,11923
presents?,2,1.974840531627071e-05,11923
present?,2,1.974840531627071e-05,11923
sex!,2,1.974840531627071e-05,11923
(lays,2,1.974840531627071e-05,11923
bag!,2,1.974840531627071e-05,11923
dear,2,1.974840531627071e-05,11923
"losers,",2,1.974840531627071e-05,11923
of!,2,1.974840531627071e-05,11923
"jill,",2,1.974840531627071e-05,11923
so!,2,1.974840531627071e-05,11923
sheet,2,1.974840531627071e-05,11923
pushover?,2,1.974840531627071e-05,11923
oh...!,2,1.974840531627071e-05,11923
heard!,2,1.974840531627071e-05,11923
barn,2,1.974840531627071e-05,11923
pooped,2,1.974840531627071e-05,11923
(annoyed),2,1.974840531627071e-05,11923
"strong,",2,1.974840531627071e-05,11923
frightened.),2,1.974840531627071e-05,11923
sample,2,1.974840531627071e-05,11923
face...,2,1.974840531627071e-05,11923
organized.,2,1.974840531627071e-05,11923
russian,2,1.974840531627071e-05,11923
pickles,2,1.974840531627071e-05,11923
nods.),2,1.974840531627071e-05,11923
fire.,2,1.974840531627071e-05,11923
marcel,2,1.974840531627071e-05,11923
abort,2,1.974840531627071e-05,11923
charlie.,2,1.974840531627071e-05,11923
(pretends,2,1.974840531627071e-05,11923
shocked),2,1.974840531627071e-05,11923
newsletter,2,1.974840531627071e-05,11923
monkey!,2,1.974840531627071e-05,11923
"easy,",2,1.974840531627071e-05,11923
poo,2,1.974840531627071e-05,11923
display,2,1.974840531627071e-05,11923
shoes?,2,1.974840531627071e-05,11923
wh-,2,1.974840531627071e-05,11923
shoe),2,1.974840531627071e-05,11923
reveal,2,1.974840531627071e-05,11923
below,2,1.974840531627071e-05,11923
dying.,2,1.974840531627071e-05,11923
some.,2,1.974840531627071e-05,11923
"more,",2,1.974840531627071e-05,11923
second!,2,1.974840531627071e-05,11923
purse.,2,1.974840531627071e-05,11923
loser?,2,1.974840531627071e-05,11923
dont!!,2,1.974840531627071e-05,11923
"(points),",2,1.974840531627071e-05,11923
out...,2,1.974840531627071e-05,11923
ill-ill,2,1.974840531627071e-05,11923
"table,",2,1.974840531627071e-05,11923
performance,2,1.974840531627071e-05,11923
your...,2,1.974840531627071e-05,11923
"fault,",2,1.974840531627071e-05,11923
(speaking,2,1.974840531627071e-05,11923
drawers!,2,1.974840531627071e-05,11923
deals,2,1.974840531627071e-05,11923
off),2,1.974840531627071e-05,11923
girls?,2,1.974840531627071e-05,11923
wait-wait,2,1.974840531627071e-05,11923
mint,2,1.974840531627071e-05,11923
president,2,1.974840531627071e-05,11923
class,2,1.974840531627071e-05,11923
(hugging,2,1.974840531627071e-05,11923
luisa!,2,1.974840531627071e-05,11923
kid.,2,1.974840531627071e-05,11923
"wrote,",2,1.974840531627071e-05,11923
ours,2,1.974840531627071e-05,11923
original.,2,1.974840531627071e-05,11923
cinnamon,2,1.974840531627071e-05,11923
barn.,2,1.974840531627071e-05,11923
complete,2,1.974840531627071e-05,11923
muffin.,2,1.974840531627071e-05,11923
uh-huh...,2,1.974840531627071e-05,11923
animal,2,1.974840531627071e-05,11923
could've,2,1.974840531627071e-05,11923
funniest,2,1.974840531627071e-05,11923
not-not,2,1.974840531627071e-05,11923
fantastic?,2,1.974840531627071e-05,11923
subject),2,1.974840531627071e-05,11923
lap.,2,1.974840531627071e-05,11923
barcalounger,2,1.974840531627071e-05,11923
julie!,2,1.974840531627071e-05,11923
leave.,2,1.974840531627071e-05,11923
spit-on-your-neck,2,1.974840531627071e-05,11923
ii,2,1.974840531627071e-05,11923
camp,2,1.974840531627071e-05,11923
billy,2,1.974840531627071e-05,11923
shirt.),2,1.974840531627071e-05,11923
charge,2,1.974840531627071e-05,11923
excited?,2,1.974840531627071e-05,11923
(kim,2,1.974840531627071e-05,11923
daddy...,2,1.974840531627071e-05,11923
julie.,2,1.974840531627071e-05,11923
coat!,2,1.974840531627071e-05,11923
receiver,2,1.974840531627071e-05,11923
(changing,2,1.974840531627071e-05,11923
(claps,2,1.974840531627071e-05,11923
"hear,",2,1.974840531627071e-05,11923
embarrassed,2,1.974840531627071e-05,11923
buddy.,2,1.974840531627071e-05,11923
everything!,2,1.974840531627071e-05,11923
"""must",2,1.974840531627071e-05,11923
delicious,2,1.974840531627071e-05,11923
yesterday?,2,1.974840531627071e-05,11923
room?,2,1.974840531627071e-05,11923
move!,2,1.974840531627071e-05,11923
decides,2,1.974840531627071e-05,11923
lemme,2,1.974840531627071e-05,11923
drink),2,1.974840531627071e-05,11923
silver,2,1.974840531627071e-05,11923
possibly,2,1.974840531627071e-05,11923
knees,2,1.974840531627071e-05,11923
welcome.,2,1.974840531627071e-05,11923
birthday!,2,1.974840531627071e-05,11923
hon.,2,1.974840531627071e-05,11923
can!,2,1.974840531627071e-05,11923
half.,2,1.974840531627071e-05,11923
"doctors,",2,1.974840531627071e-05,11923
where've,2,1.974840531627071e-05,11923
somewhat,2,1.974840531627071e-05,11923
breasts.),2,1.974840531627071e-05,11923
friend),2,1.974840531627071e-05,11923
justi,2,1.974840531627071e-05,11923
(touched),2,1.974840531627071e-05,11923
shopping,2,1.974840531627071e-05,11923
breath,2,1.974840531627071e-05,11923
ones.,2,1.974840531627071e-05,11923
embarrassing.,2,1.974840531627071e-05,11923
breasts,2,1.974840531627071e-05,11923
puzzle.,2,1.974840531627071e-05,11923
(surprised),2,1.974840531627071e-05,11923
afternoon.,2,1.974840531627071e-05,11923
becoming,2,1.974840531627071e-05,11923
rock,2,1.974840531627071e-05,11923
legs,2,1.974840531627071e-05,11923
loser.,2,1.974840531627071e-05,11923
juice?,2,1.974840531627071e-05,11923
bye-bye.,2,1.974840531627071e-05,11923
"mum,",2,1.974840531627071e-05,11923
sec?,2,1.974840531627071e-05,11923
mentioned,2,1.974840531627071e-05,11923
"i-i,",2,1.974840531627071e-05,11923
tag's,2,1.974840531627071e-05,11923
steps,2,1.974840531627071e-05,11923
bob!,2,1.974840531627071e-05,11923
airport.,2,1.974840531627071e-05,11923
pillow.,2,1.974840531627071e-05,11923
peas,2,1.974840531627071e-05,11923
"onions,",2,1.974840531627071e-05,11923
top!,2,1.974840531627071e-05,11923
clothes!,2,1.974840531627071e-05,11923
resumes,2,1.974840531627071e-05,11923
roommate.,2,1.974840531627071e-05,11923
"i'm,",2,1.974840531627071e-05,11923
"food,",2,1.974840531627071e-05,11923
handsome,2,1.974840531627071e-05,11923
"basically,",2,1.974840531627071e-05,11923
taste.,2,1.974840531627071e-05,11923
head...,2,1.974840531627071e-05,11923
relax.,2,1.974840531627071e-05,11923
mouth?,2,1.974840531627071e-05,11923
trifle,2,1.974840531627071e-05,11923
these.,2,1.974840531627071e-05,11923
so-so,2,1.974840531627071e-05,11923
dry,2,1.974840531627071e-05,11923
bathroom?,2,1.974840531627071e-05,11923
rough.,2,1.974840531627071e-05,11923
shame,2,1.974840531627071e-05,11923
letter),2,1.974840531627071e-05,11923
5,2,1.974840531627071e-05,11923
medieval,2,1.974840531627071e-05,11923
rich,2,1.974840531627071e-05,11923
well?,2,1.974840531627071e-05,11923
avenue.,2,1.974840531627071e-05,11923
touch.,2,1.974840531627071e-05,11923
noooo...,2,1.974840531627071e-05,11923
bird,2,1.974840531627071e-05,11923
"raspberries,",2,1.974840531627071e-05,11923
drapes,2,1.974840531627071e-05,11923
honey?,2,1.974840531627071e-05,11923
"he,",2,1.974840531627071e-05,11923
broken,2,1.974840531627071e-05,11923
powering,2,1.974840531627071e-05,11923
item,2,1.974840531627071e-05,11923
ohhh,2,1.974840531627071e-05,11923
crying.),2,1.974840531627071e-05,11923
"""rachel,",2,1.974840531627071e-05,11923
exchanged,2,1.974840531627071e-05,11923
else!,2,1.974840531627071e-05,11923
just....,2,1.974840531627071e-05,11923
piece.,2,1.974840531627071e-05,11923
smaller,2,1.974840531627071e-05,11923
back...,2,1.974840531627071e-05,11923
me....,2,1.974840531627071e-05,11923
gotta...,2,1.974840531627071e-05,11923
dessert?,2,1.974840531627071e-05,11923
bill),2,1.974840531627071e-05,11923
"anymore,",2,1.974840531627071e-05,11923
lousy,2,1.974840531627071e-05,11923
oh....,2,1.974840531627071e-05,11923
no....,2,1.974840531627071e-05,11923
remembered!,2,1.974840531627071e-05,11923
(upset),2,1.974840531627071e-05,11923
insecure,2,1.974840531627071e-05,11923
hey...,2,1.974840531627071e-05,11923
layers.,2,1.974840531627071e-05,11923
loud):,2,1.974840531627071e-05,11923
"jam,",2,1.974840531627071e-05,11923
apple,2,1.974840531627071e-05,11923
guessing,2,1.974840531627071e-05,11923
truth,2,1.974840531627071e-05,11923
showers,2,1.974840531627071e-05,11923
"picture,",2,1.974840531627071e-05,11923
calvin,2,1.974840531627071e-05,11923
can't...,2,1.974840531627071e-05,11923
tickets!,2,1.974840531627071e-05,11923
fridge,2,1.974840531627071e-05,11923
reliving,2,1.974840531627071e-05,11923
sandy),2,1.974840531627071e-05,11923
rice.),2,1.974840531627071e-05,11923
drags,2,1.974840531627071e-05,11923
rent,2,1.974840531627071e-05,11923
movements,2,1.974840531627071e-05,11923
bearings),2,1.974840531627071e-05,11923
tape.,2,1.974840531627071e-05,11923
happily,2,1.974840531627071e-05,11923
(lifts,2,1.974840531627071e-05,11923
rap...,2,1.974840531627071e-05,11923
meeting.,2,1.974840531627071e-05,11923
tux.,2,1.974840531627071e-05,11923
hotel,2,1.974840531627071e-05,11923
bachelor,2,1.974840531627071e-05,11923
had!,2,1.974840531627071e-05,11923
tv),2,1.974840531627071e-05,11923
jeopardising,2,1.974840531627071e-05,11923
"lecture,",2,1.974840531627071e-05,11923
(sticking,2,1.974840531627071e-05,11923
whoa!!,2,1.974840531627071e-05,11923
yes.),2,1.974840531627071e-05,11923
now!!,2,1.974840531627071e-05,11923
earlier,2,1.974840531627071e-05,11923
with.,2,1.974840531627071e-05,11923
obvious,2,1.974840531627071e-05,11923
earrings?,2,1.974840531627071e-05,11923
lecture,2,1.974840531627071e-05,11923
...i,2,1.974840531627071e-05,11923
"smoking,",2,1.974840531627071e-05,11923
stain!,2,1.974840531627071e-05,11923
tooth.,2,1.974840531627071e-05,11923
rap,2,1.974840531627071e-05,11923
"blah-blah-blah,",2,1.974840531627071e-05,11923
hopefully,2,1.974840531627071e-05,11923
(her,2,1.974840531627071e-05,11923
lose.,2,1.974840531627071e-05,11923
uh-oh.,2,1.974840531627071e-05,11923
hasn't,2,1.974840531627071e-05,11923
(showing,2,1.974840531627071e-05,11923
"oh-okay,",2,1.974840531627071e-05,11923
hello?!,2,1.974840531627071e-05,11923
wiggling,2,1.974840531627071e-05,11923
game?,2,1.974840531627071e-05,11923
disaster,2,1.974840531627071e-05,11923
(returning,2,1.974840531627071e-05,11923
shot.,2,1.974840531627071e-05,11923
"check,",2,1.974840531627071e-05,11923
"got,",2,1.974840531627071e-05,11923
scare,2,1.974840531627071e-05,11923
"thought,",2,1.974840531627071e-05,11923
ceiling),2,1.974840531627071e-05,11923
sixth,2,1.974840531627071e-05,11923
count,2,1.974840531627071e-05,11923
tom,2,1.974840531627071e-05,11923
"""got",2,1.974840531627071e-05,11923
bug,2,1.974840531627071e-05,11923
novelty,2,1.974840531627071e-05,11923
my-my,2,1.974840531627071e-05,11923
mark),2,1.974840531627071e-05,11923
talk.,2,1.974840531627071e-05,11923
groans.),2,1.974840531627071e-05,11923
startin,2,1.974840531627071e-05,11923
drunk.,2,1.974840531627071e-05,11923
(brings,2,1.974840531627071e-05,11923
insist,2,1.974840531627071e-05,11923
no-no,2,1.974840531627071e-05,11923
tilts,2,1.974840531627071e-05,11923
judy!,2,1.974840531627071e-05,11923
crazy?,2,1.974840531627071e-05,11923
sock.,2,1.974840531627071e-05,11923
(realizes),2,1.974840531627071e-05,11923
stripper?!,2,1.974840531627071e-05,11923
ton,2,1.974840531627071e-05,11923
planet,2,1.974840531627071e-05,11923
sit-ups,2,1.974840531627071e-05,11923
awareness.,2,1.974840531627071e-05,11923
monica!!!!,2,1.974840531627071e-05,11923
naked.,2,1.974840531627071e-05,11923
(screaming),2,1.974840531627071e-05,11923
presentation,2,1.974840531627071e-05,11923
starting,2,1.974840531627071e-05,11923
sucker!,2,1.974840531627071e-05,11923
attack,2,1.974840531627071e-05,11923
ice?,2,1.974840531627071e-05,11923
little...,2,1.974840531627071e-05,11923
spits,2,1.974840531627071e-05,11923
oh-oh,2,1.974840531627071e-05,11923
advance,2,1.974840531627071e-05,11923
"vail,",2,1.974840531627071e-05,11923
ever.,2,1.974840531627071e-05,11923
relationship!!,2,1.974840531627071e-05,11923
often,2,1.974840531627071e-05,11923
danny,2,1.974840531627071e-05,11923
lingerie,2,1.974840531627071e-05,11923
bit.),2,1.974840531627071e-05,11923
stumbles,2,1.974840531627071e-05,11923
neck,2,1.974840531627071e-05,11923
drinks.,2,1.974840531627071e-05,11923
forever.,2,1.974840531627071e-05,11923
fellas,2,1.974840531627071e-05,11923
head.),2,1.974840531627071e-05,11923
raises,2,1.974840531627071e-05,11923
raised,2,1.974840531627071e-05,11923
picturing,2,1.974840531627071e-05,11923
ruin,2,1.974840531627071e-05,11923
once.,2,1.974840531627071e-05,11923
cab,2,1.974840531627071e-05,11923
proved,2,1.974840531627071e-05,11923
work...,2,1.974840531627071e-05,11923
rule,2,1.974840531627071e-05,11923
$100,2,1.974840531627071e-05,11923
deny...,2,1.974840531627071e-05,11923
"family,",2,1.974840531627071e-05,11923
lie...,2,1.974840531627071e-05,11923
(all,2,1.974840531627071e-05,11923
shoes!,2,1.974840531627071e-05,11923
stripper,2,1.974840531627071e-05,11923
car!,2,1.974840531627071e-05,11923
ugh!!!,2,1.974840531627071e-05,11923
right!!,2,1.974840531627071e-05,11923
come.,2,1.974840531627071e-05,11923
sweetie!,2,1.974840531627071e-05,11923
"women,",2,1.974840531627071e-05,11923
"eat,",2,1.974840531627071e-05,11923
big!,2,1.974840531627071e-05,11923
anyone.,2,1.974840531627071e-05,11923
own?,2,1.974840531627071e-05,11923
drove,2,1.974840531627071e-05,11923
bll,2,1.974840531627071e-05,11923
"wondering,",2,1.974840531627071e-05,11923
dies.,2,1.974840531627071e-05,11923
laughs,2,1.974840531627071e-05,11923
everybodys,2,1.974840531627071e-05,11923
fist,2,1.974840531627071e-05,11923
body,2,1.974840531627071e-05,11923
justand,2,1.974840531627071e-05,11923
"careful,",2,1.974840531627071e-05,11923
rather,2,1.974840531627071e-05,11923
mac,2,1.974840531627071e-05,11923
spider,2,1.974840531627071e-05,11923
grandmother.,2,1.974840531627071e-05,11923
die.,2,1.974840531627071e-05,11923
"cab,",2,1.974840531627071e-05,11923
knee,2,1.974840531627071e-05,11923
(heads,2,1.974840531627071e-05,11923
"tickets,",2,1.974840531627071e-05,11923
what.,2,1.974840531627071e-05,11923
"sisters,",2,1.974840531627071e-05,11923
sophie),2,1.974840531627071e-05,11923
more),2,1.974840531627071e-05,11923
practically,2,1.974840531627071e-05,11923
is:,2,1.974840531627071e-05,11923
year's?,2,1.974840531627071e-05,11923
cheating,2,1.974840531627071e-05,11923
nervous!,2,1.974840531627071e-05,11923
shop.,2,1.974840531627071e-05,11923
"keys,",2,1.974840531627071e-05,11923
"matter,",2,1.974840531627071e-05,11923
accident.,2,1.974840531627071e-05,11923
wife!,2,1.974840531627071e-05,11923
salt,2,1.974840531627071e-05,11923
parent.,2,1.974840531627071e-05,11923
exits),2,1.974840531627071e-05,11923
sister.,2,1.974840531627071e-05,11923
means.,2,1.974840531627071e-05,11923
ceiling,2,1.974840531627071e-05,11923
petty...,2,1.974840531627071e-05,11923
annulment,2,1.974840531627071e-05,11923
pencil,2,1.974840531627071e-05,11923
page,2,1.974840531627071e-05,11923
microphone),2,1.974840531627071e-05,11923
interviewed,2,1.974840531627071e-05,11923
embarrass,2,1.974840531627071e-05,11923
thanksgiving!,2,1.974840531627071e-05,11923
at.,2,1.974840531627071e-05,11923
chin,2,1.974840531627071e-05,11923
second),2,1.974840531627071e-05,11923
"gone,",2,1.974840531627071e-05,11923
t-shirt,2,1.974840531627071e-05,11923
reservation,2,1.974840531627071e-05,11923
hilda,2,1.974840531627071e-05,11923
"shirt,",2,1.974840531627071e-05,11923
"finally,",2,1.974840531627071e-05,11923
"father,",2,1.974840531627071e-05,11923
038,2,1.974840531627071e-05,11923
camera,2,1.974840531627071e-05,11923
anniversary,2,1.974840531627071e-05,11923
apologize.,2,1.974840531627071e-05,11923
physical,2,1.974840531627071e-05,11923
(startled),2,1.974840531627071e-05,11923
quick?,2,1.974840531627071e-05,11923
urrrgh!,2,1.974840531627071e-05,11923
opinion.,2,1.974840531627071e-05,11923
bikini,2,1.974840531627071e-05,11923
niece,2,1.974840531627071e-05,11923
t-shirt!,2,1.974840531627071e-05,11923
doorway.),2,1.974840531627071e-05,11923
parents.,2,1.974840531627071e-05,11923
helping,2,1.974840531627071e-05,11923
i-i-i-im,2,1.974840531627071e-05,11923
damn!,2,1.974840531627071e-05,11923
hey-hey,2,1.974840531627071e-05,11923
yours!,2,1.974840531627071e-05,11923
"melissa,",2,1.974840531627071e-05,11923
mommy...,2,1.974840531627071e-05,11923
nobody.,2,1.974840531627071e-05,11923
reason?,2,1.974840531627071e-05,11923
apartment),2,1.974840531627071e-05,11923
to....,2,1.974840531627071e-05,11923
call?,2,1.974840531627071e-05,11923
impression,2,1.974840531627071e-05,11923
melissa!,2,1.974840531627071e-05,11923
bon,2,1.974840531627071e-05,11923
quarter,2,1.974840531627071e-05,11923
haunted.,2,1.974840531627071e-05,11923
"break,",2,1.974840531627071e-05,11923
annulment?,2,1.974840531627071e-05,11923
honest,2,1.974840531627071e-05,11923
miracle.,2,1.974840531627071e-05,11923
women!,2,1.974840531627071e-05,11923
crappy,2,1.974840531627071e-05,11923
whoa-whoa,2,1.974840531627071e-05,11923
scene.,2,1.974840531627071e-05,11923
fossil,2,1.974840531627071e-05,11923
luridly),1,9.874202658135355e-06,11923
sittin,1,9.874202658135355e-06,11923
sense?,1,9.874202658135355e-06,11923
spread,1,9.874202658135355e-06,11923
8:00.,1,9.874202658135355e-06,11923
calls?,1,9.874202658135355e-06,11923
cooks,1,9.874202658135355e-06,11923
relieved,1,9.874202658135355e-06,11923
porn,1,9.874202658135355e-06,11923
terrifying.,1,9.874202658135355e-06,11923
granola,1,9.874202658135355e-06,11923
moo-point?,1,9.874202658135355e-06,11923
(carol,1,9.874202658135355e-06,11923
king,1,9.874202658135355e-06,11923
genitals,1,9.874202658135355e-06,11923
backpack.),1,9.874202658135355e-06,11923
mealy.,1,9.874202658135355e-06,11923
constantly.,1,9.874202658135355e-06,11923
"noyeah,",1,9.874202658135355e-06,11923
expectantly),1,9.874202658135355e-06,11923
village.,1,9.874202658135355e-06,11923
hmmmm.,1,9.874202658135355e-06,11923
knife,1,9.874202658135355e-06,11923
"caterers,",1,9.874202658135355e-06,11923
honeymoon!,1,9.874202658135355e-06,11923
puzzler.,1,9.874202658135355e-06,11923
stomp,1,9.874202658135355e-06,11923
healthy,1,9.874202658135355e-06,11923
copies,1,9.874202658135355e-06,11923
years?,1,9.874202658135355e-06,11923
dare?,1,9.874202658135355e-06,11923
bam!,1,9.874202658135355e-06,11923
jess.,1,9.874202658135355e-06,11923
repulsed,1,9.874202658135355e-06,11923
pregnant!,1,9.874202658135355e-06,11923
"dumb,",1,9.874202658135355e-06,11923
"sexuality,",1,9.874202658135355e-06,11923
(coolly),1,9.874202658135355e-06,11923
kay.,1,9.874202658135355e-06,11923
quick.,1,9.874202658135355e-06,11923
"happen,",1,9.874202658135355e-06,11923
coolly,1,9.874202658135355e-06,11923
pranks.,1,9.874202658135355e-06,11923
protecting,1,9.874202658135355e-06,11923
ashley!,1,9.874202658135355e-06,11923
repeating!,1,9.874202658135355e-06,11923
preview!,1,9.874202658135355e-06,11923
talented.,1,9.874202658135355e-06,11923
months.,1,9.874202658135355e-06,11923
whys,1,9.874202658135355e-06,11923
chest?,1,9.874202658135355e-06,11923
impressive,1,9.874202658135355e-06,11923
theyre-they're,1,9.874202658135355e-06,11923
town.,1,9.874202658135355e-06,11923
returned,1,9.874202658135355e-06,11923
street.),1,9.874202658135355e-06,11923
rip!,1,9.874202658135355e-06,11923
sandwich?,1,9.874202658135355e-06,11923
reservations,1,9.874202658135355e-06,11923
depressed,1,9.874202658135355e-06,11923
law!,1,9.874202658135355e-06,11923
stealers!,1,9.874202658135355e-06,11923
sup?,1,9.874202658135355e-06,11923
desert,1,9.874202658135355e-06,11923
mm-mmm.,1,9.874202658135355e-06,11923
oh(to,1,9.874202658135355e-06,11923
plant,1,9.874202658135355e-06,11923
simultaneously.),1,9.874202658135355e-06,11923
"flowers,",1,9.874202658135355e-06,11923
makin,1,9.874202658135355e-06,11923
ben)do,1,9.874202658135355e-06,11923
itit,1,9.874202658135355e-06,11923
uhit,1,9.874202658135355e-06,11923
drawer.,1,9.874202658135355e-06,11923
(ben,1,9.874202658135355e-06,11923
edge.,1,9.874202658135355e-06,11923
blacken,1,9.874202658135355e-06,11923
mouthful),1,9.874202658135355e-06,11923
coffeehouse,1,9.874202658135355e-06,11923
disgusted,1,9.874202658135355e-06,11923
some?,1,9.874202658135355e-06,11923
badly,1,9.874202658135355e-06,11923
andyou're,1,9.874202658135355e-06,11923
hugging,1,9.874202658135355e-06,11923
tofu,1,9.874202658135355e-06,11923
aunts,1,9.874202658135355e-06,11923
sharing.,1,9.874202658135355e-06,11923
half.),1,9.874202658135355e-06,11923
ashamed,1,9.874202658135355e-06,11923
marketing!,1,9.874202658135355e-06,11923
mark.),1,9.874202658135355e-06,11923
raise!,1,9.874202658135355e-06,11923
finished!,1,9.874202658135355e-06,11923
inhale,1,9.874202658135355e-06,11923
polo,1,9.874202658135355e-06,11923
saran,1,9.874202658135355e-06,11923
decisions!,1,9.874202658135355e-06,11923
bossy.,1,9.874202658135355e-06,11923
"figured,",1,9.874202658135355e-06,11923
underlined,1,9.874202658135355e-06,11923
"already,",1,9.874202658135355e-06,11923
"today,""",1,9.874202658135355e-06,11923
sake,1,9.874202658135355e-06,11923
knee),1,9.874202658135355e-06,11923
(calmly),1,9.874202658135355e-06,11923
mother!,1,9.874202658135355e-06,11923
paid!,1,9.874202658135355e-06,11923
organized!,1,9.874202658135355e-06,11923
"ohh-ohh-oh,",1,9.874202658135355e-06,11923
center,1,9.874202658135355e-06,11923
manager,1,9.874202658135355e-06,11923
sonogram,1,9.874202658135355e-06,11923
overnight,1,9.874202658135355e-06,11923
"wine,",1,9.874202658135355e-06,11923
setting?,1,9.874202658135355e-06,11923
space.),1,9.874202658135355e-06,11923
"mess,",1,9.874202658135355e-06,11923
crotch!,1,9.874202658135355e-06,11923
waving,1,9.874202658135355e-06,11923
book?!,1,9.874202658135355e-06,11923
balloons?,1,9.874202658135355e-06,11923
fresco,1,9.874202658135355e-06,11923
"uh-uh-uh,",1,9.874202658135355e-06,11923
retail.,1,9.874202658135355e-06,11923
far.,1,9.874202658135355e-06,11923
theme?,1,9.874202658135355e-06,11923
backpack.,1,9.874202658135355e-06,11923
everything?,1,9.874202658135355e-06,11923
"lets,",1,9.874202658135355e-06,11923
condoms.,1,9.874202658135355e-06,11923
97%,1,9.874202658135355e-06,11923
ooh,1,9.874202658135355e-06,11923
condoms,1,9.874202658135355e-06,11923
pressure,1,9.874202658135355e-06,11923
word?,1,9.874202658135355e-06,11923
water?,1,9.874202658135355e-06,11923
waybut,1,9.874202658135355e-06,11923
"meanwhile,",1,9.874202658135355e-06,11923
coming;,1,9.874202658135355e-06,11923
magazine.),1,9.874202658135355e-06,11923
goti,1,9.874202658135355e-06,11923
frozen),1,9.874202658135355e-06,11923
reports,1,9.874202658135355e-06,11923
coats,1,9.874202658135355e-06,11923
newspapers!,1,9.874202658135355e-06,11923
slut,1,9.874202658135355e-06,11923
dried,1,9.874202658135355e-06,11923
braces.,1,9.874202658135355e-06,11923
forehead,1,9.874202658135355e-06,11923
begged,1,9.874202658135355e-06,11923
(warily),1,9.874202658135355e-06,11923
think.),1,9.874202658135355e-06,11923
loner.,1,9.874202658135355e-06,11923
passed,1,9.874202658135355e-06,11923
puppies?,1,9.874202658135355e-06,11923
pause,1,9.874202658135355e-06,11923
start?,1,9.874202658135355e-06,11923
"jo-joey,",1,9.874202658135355e-06,11923
"switching,",1,9.874202658135355e-06,11923
bedroom?!,1,9.874202658135355e-06,11923
"ben?""",1,9.874202658135355e-06,11923
uncles.,1,9.874202658135355e-06,11923
loooove,1,9.874202658135355e-06,11923
plate.),1,9.874202658135355e-06,11923
move?,1,9.874202658135355e-06,11923
cupid,1,9.874202658135355e-06,11923
contains,1,9.874202658135355e-06,11923
imagined,1,9.874202658135355e-06,11923
duck?!,1,9.874202658135355e-06,11923
"today.""",1,9.874202658135355e-06,11923
least!,1,9.874202658135355e-06,11923
okaywell,1,9.874202658135355e-06,11923
piece!,1,9.874202658135355e-06,11923
cracker.,1,9.874202658135355e-06,11923
cream?,1,9.874202658135355e-06,11923
(touches,1,9.874202658135355e-06,11923
backing,1,9.874202658135355e-06,11923
honest.,1,9.874202658135355e-06,11923
pumpkin,1,9.874202658135355e-06,11923
friday!,1,9.874202658135355e-06,11923
wife.,1,9.874202658135355e-06,11923
settings),1,9.874202658135355e-06,11923
merchandising,1,9.874202658135355e-06,11923
milan?,1,9.874202658135355e-06,11923
signals?,1,9.874202658135355e-06,11923
dogs?,1,9.874202658135355e-06,11923
"symbols,",1,9.874202658135355e-06,11923
yesterday!,1,9.874202658135355e-06,11923
else.),1,9.874202658135355e-06,11923
(counting,1,9.874202658135355e-06,11923
gasp),1,9.874202658135355e-06,11923
friday,1,9.874202658135355e-06,11923
options.,1,9.874202658135355e-06,11923
neighborhood,1,9.874202658135355e-06,11923
gotohh!,1,9.874202658135355e-06,11923
fruit,1,9.874202658135355e-06,11923
(nervously),1,9.874202658135355e-06,11923
oh!!!!,1,9.874202658135355e-06,11923
chippy?,1,9.874202658135355e-06,11923
seriously.,1,9.874202658135355e-06,11923
littleerotica.,1,9.874202658135355e-06,11923
48.,1,9.874202658135355e-06,11923
"seat,",1,9.874202658135355e-06,11923
starboard,1,9.874202658135355e-06,11923
actress!,1,9.874202658135355e-06,11923
sluttyhi,1,9.874202658135355e-06,11923
adorable?,1,9.874202658135355e-06,11923
owner,1,9.874202658135355e-06,11923
tarantula.,1,9.874202658135355e-06,11923
earrings!,1,9.874202658135355e-06,11923
painting,1,9.874202658135355e-06,11923
yeahooh!,1,9.874202658135355e-06,11923
look-see,1,9.874202658135355e-06,11923
hops,1,9.874202658135355e-06,11923
"drunk?""",1,9.874202658135355e-06,11923
dress),1,9.874202658135355e-06,11923
angry,1,9.874202658135355e-06,11923
"fish,",1,9.874202658135355e-06,11923
overpriced.,1,9.874202658135355e-06,11923
category,1,9.874202658135355e-06,11923
fish,1,9.874202658135355e-06,11923
cool?,1,9.874202658135355e-06,11923
"died,",1,9.874202658135355e-06,11923
hammered,1,9.874202658135355e-06,11923
thinkin,1,9.874202658135355e-06,11923
houses.,1,9.874202658135355e-06,11923
cage),1,9.874202658135355e-06,11923
boring!,1,9.874202658135355e-06,11923
tarantula,1,9.874202658135355e-06,11923
character,1,9.874202658135355e-06,11923
bargain,1,9.874202658135355e-06,11923
"""yes,",1,9.874202658135355e-06,11923
kash!,1,9.874202658135355e-06,11923
pushing!!,1,9.874202658135355e-06,11923
pushing!,1,9.874202658135355e-06,11923
initiative,1,9.874202658135355e-06,11923
brooklyn.,1,9.874202658135355e-06,11923
touchie.,1,9.874202658135355e-06,11923
tiney-tiny,1,9.874202658135355e-06,11923
"kisser,",1,9.874202658135355e-06,11923
survived,1,9.874202658135355e-06,11923
sweeps,1,9.874202658135355e-06,11923
"oh-ohh,",1,9.874202658135355e-06,11923
bedrooms?,1,9.874202658135355e-06,11923
landlord,1,9.874202658135355e-06,11923
required,1,9.874202658135355e-06,11923
ford,1,9.874202658135355e-06,11923
kash,1,9.874202658135355e-06,11923
december.,1,9.874202658135355e-06,11923
kash.,1,9.874202658135355e-06,11923
arm.,1,9.874202658135355e-06,11923
dogs,1,9.874202658135355e-06,11923
had.),1,9.874202658135355e-06,11923
"""no."")",1,9.874202658135355e-06,11923
pecan.,1,9.874202658135355e-06,11923
skylight!,1,9.874202658135355e-06,11923
dummy,1,9.874202658135355e-06,11923
flavor,1,9.874202658135355e-06,11923
god!!!!!!!,1,9.874202658135355e-06,11923
"good-good,",1,9.874202658135355e-06,11923
set!,1,9.874202658135355e-06,11923
mattered,1,9.874202658135355e-06,11923
actors!,1,9.874202658135355e-06,11923
"mormon,""",1,9.874202658135355e-06,11923
cremation.,1,9.874202658135355e-06,11923
kleinmans,1,9.874202658135355e-06,11923
evaluate.,1,9.874202658135355e-06,11923
roommates;,1,9.874202658135355e-06,11923
lets-lets,1,9.874202658135355e-06,11923
iswhats,1,9.874202658135355e-06,11923
drums,1,9.874202658135355e-06,11923
alcoholic.,1,9.874202658135355e-06,11923
recovering,1,9.874202658135355e-06,11923
sticks),1,9.874202658135355e-06,11923
"""umm,",1,9.874202658135355e-06,11923
herself.),1,9.874202658135355e-06,11923
whatswhat,1,9.874202658135355e-06,11923
tarantula-cage,1,9.874202658135355e-06,11923
"bars,",1,9.874202658135355e-06,11923
kinda.,1,9.874202658135355e-06,11923
supporting,1,9.874202658135355e-06,11923
maple,1,9.874202658135355e-06,11923
"clown,",1,9.874202658135355e-06,11923
"witch,",1,9.874202658135355e-06,11923
zelners,1,9.874202658135355e-06,11923
syrup,1,9.874202658135355e-06,11923
(worried,1,9.874202658135355e-06,11923
prestigious,1,9.874202658135355e-06,11923
"zelner,",1,9.874202658135355e-06,11923
hilda!,1,9.874202658135355e-06,11923
instincts.,1,9.874202658135355e-06,11923
anythingminute.,1,9.874202658135355e-06,11923
maternal,1,9.874202658135355e-06,11923
sketch.,1,9.874202658135355e-06,11923
narrowed,1,9.874202658135355e-06,11923
"plan,",1,9.874202658135355e-06,11923
strongest,1,9.874202658135355e-06,11923
cowgirl.),1,9.874202658135355e-06,11923
roll!,1,9.874202658135355e-06,11923
zelner?,1,9.874202658135355e-06,11923
witch.,1,9.874202658135355e-06,11923
bettys,1,9.874202658135355e-06,11923
"betty,",1,9.874202658135355e-06,11923
lure,1,9.874202658135355e-06,11923
chocolates.,1,9.874202658135355e-06,11923
"assistant,",1,9.874202658135355e-06,11923
chocolates.),1,9.874202658135355e-06,11923
startled.),1,9.874202658135355e-06,11923
equestrian,1,9.874202658135355e-06,11923
fourth!,1,9.874202658135355e-06,11923
style,1,9.874202658135355e-06,11923
references,1,9.874202658135355e-06,11923
cowgirl),1,9.874202658135355e-06,11923
clown.,1,9.874202658135355e-06,11923
"problem,",1,9.874202658135355e-06,11923
"10,",1,9.874202658135355e-06,11923
usher,1,9.874202658135355e-06,11923
pornographic,1,9.874202658135355e-06,11923
shoppers,1,9.874202658135355e-06,11923
"grammy,",1,9.874202658135355e-06,11923
"fridays,",1,9.874202658135355e-06,11923
t.g.i.,1,9.874202658135355e-06,11923
(freaking,1,9.874202658135355e-06,11923
bars.,1,9.874202658135355e-06,11923
m.,1,9.874202658135355e-06,11923
"bitch.""",1,9.874202658135355e-06,11923
"onstage,",1,9.874202658135355e-06,11923
summers,1,9.874202658135355e-06,11923
problems,1,9.874202658135355e-06,11923
drums?,1,9.874202658135355e-06,11923
hemorrhoids,1,9.874202658135355e-06,11923
"supervision,""",1,9.874202658135355e-06,11923
sputtery,1,9.874202658135355e-06,11923
entrance),1,9.874202658135355e-06,11923
minimal,1,9.874202658135355e-06,11923
butt),1,9.874202658135355e-06,11923
"seriously-seriously,",1,9.874202658135355e-06,11923
connection,1,9.874202658135355e-06,11923
dinosaur.,1,9.874202658135355e-06,11923
paper!,1,9.874202658135355e-06,11923
chocolates?,1,9.874202658135355e-06,11923
was?!,1,9.874202658135355e-06,11923
bottle.,1,9.874202658135355e-06,11923
serious),1,9.874202658135355e-06,11923
coke.,1,9.874202658135355e-06,11923
hire.,1,9.874202658135355e-06,11923
undress?,1,9.874202658135355e-06,11923
upside,1,9.874202658135355e-06,11923
"resources,",1,9.874202658135355e-06,11923
trapped),1,9.874202658135355e-06,11923
smiley,1,9.874202658135355e-06,11923
downyknow,1,9.874202658135355e-06,11923
"not,""",1,9.874202658135355e-06,11923
justit,1,9.874202658135355e-06,11923
nutwhich,1,9.874202658135355e-06,11923
god!!!!!!!!!!!,1,9.874202658135355e-06,11923
ehhhhhhhhhhh!!!!!!!,1,9.874202658135355e-06,11923
happily),1,9.874202658135355e-06,11923
bursts,1,9.874202658135355e-06,11923
monday.,1,9.874202658135355e-06,11923
"downstairs,",1,9.874202658135355e-06,11923
tonight?!,1,9.874202658135355e-06,11923
messy,1,9.874202658135355e-06,11923
(kathy,1,9.874202658135355e-06,11923
more?,1,9.874202658135355e-06,11923
"buttery,",1,9.874202658135355e-06,11923
"monday,",1,9.874202658135355e-06,11923
"crumbly,",1,9.874202658135355e-06,11923
graham,1,9.874202658135355e-06,11923
"kid,",1,9.874202658135355e-06,11923
already!,1,9.874202658135355e-06,11923
concentrate,1,9.874202658135355e-06,11923
ityknow,1,9.874202658135355e-06,11923
daddy?,1,9.874202658135355e-06,11923
"daddy.""",1,9.874202658135355e-06,11923
terrace.,1,9.874202658135355e-06,11923
"""pheebs,",1,9.874202658135355e-06,11923
liquids,1,9.874202658135355e-06,11923
morning!!,1,9.874202658135355e-06,11923
"""okay",1,9.874202658135355e-06,11923
"shout,",1,9.874202658135355e-06,11923
"maid,",1,9.874202658135355e-06,11923
(gasping),1,9.874202658135355e-06,11923
hurtin,1,9.874202658135355e-06,11923
thief.,1,9.874202658135355e-06,11923
inin-in,1,9.874202658135355e-06,11923
knowi,1,9.874202658135355e-06,11923
hurting?!,1,9.874202658135355e-06,11923
pokes,1,9.874202658135355e-06,11923
youi,1,9.874202658135355e-06,11923
carol!,1,9.874202658135355e-06,11923
gooood,1,9.874202658135355e-06,11923
cracker,1,9.874202658135355e-06,11923
"crust,",1,9.874202658135355e-06,11923
co-star.),1,9.874202658135355e-06,11923
soso,1,9.874202658135355e-06,11923
dejectedly.),1,9.874202658135355e-06,11923
"bakery,",1,9.874202658135355e-06,11923
behalf,1,9.874202658135355e-06,11923
"chicago,",1,9.874202658135355e-06,11923
girlish,1,9.874202658135355e-06,11923
carollesbian?,1,9.874202658135355e-06,11923
illinois.,1,9.874202658135355e-06,11923
"damnit,",1,9.874202658135355e-06,11923
exit,1,9.874202658135355e-06,11923
visiting,1,9.874202658135355e-06,11923
agreed?,1,9.874202658135355e-06,11923
award),1,9.874202658135355e-06,11923
cheesecake.),1,9.874202658135355e-06,11923
"pay,",1,9.874202658135355e-06,11923
crap!,1,9.874202658135355e-06,11923
mommas,1,9.874202658135355e-06,11923
fast?!,1,9.874202658135355e-06,11923
dog),1,9.874202658135355e-06,11923
you;,1,9.874202658135355e-06,11923
blushed,1,9.874202658135355e-06,11923
line?,1,9.874202658135355e-06,11923
why!,1,9.874202658135355e-06,11923
19,1,9.874202658135355e-06,11923
speech?,1,9.874202658135355e-06,11923
"light,",1,9.874202658135355e-06,11923
cheese,1,9.874202658135355e-06,11923
face?,1,9.874202658135355e-06,11923
(back,1,9.874202658135355e-06,11923
filling,1,9.874202658135355e-06,11923
saliva!,1,9.874202658135355e-06,11923
tempted.,1,9.874202658135355e-06,11923
tv?!,1,9.874202658135355e-06,11923
"hilda,",1,9.874202658135355e-06,11923
rush,1,9.874202658135355e-06,11923
"rachel!""",1,9.874202658135355e-06,11923
hard!,1,9.874202658135355e-06,11923
is-this,1,9.874202658135355e-06,11923
collection,1,9.874202658135355e-06,11923
whah-ha!,1,9.874202658135355e-06,11923
europe,1,9.874202658135355e-06,11923
disappointed,1,9.874202658135355e-06,11923
characters.),1,9.874202658135355e-06,11923
familiar,1,9.874202658135355e-06,11923
adams.,1,9.874202658135355e-06,11923
ken,1,9.874202658135355e-06,11923
poop.),1,9.874202658135355e-06,11923
"follow,",1,9.874202658135355e-06,11923
easter,1,9.874202658135355e-06,11923
h-umm!,1,9.874202658135355e-06,11923
colleague,1,9.874202658135355e-06,11923
irene,1,9.874202658135355e-06,11923
story?!,1,9.874202658135355e-06,11923
correct?,1,9.874202658135355e-06,11923
(excitedly),1,9.874202658135355e-06,11923
purple,1,9.874202658135355e-06,11923
(hilda,1,9.874202658135355e-06,11923
neither.,1,9.874202658135355e-06,11923
body?!,1,9.874202658135355e-06,11923
that-hear,1,9.874202658135355e-06,11923
lives?,1,9.874202658135355e-06,11923
jessicas,1,9.874202658135355e-06,11923
hallway.),1,9.874202658135355e-06,11923
turns.),1,9.874202658135355e-06,11923
dontwhat,1,9.874202658135355e-06,11923
worker!,1,9.874202658135355e-06,11923
office-door.),1,9.874202658135355e-06,11923
(rushes,1,9.874202658135355e-06,11923
cameras,1,9.874202658135355e-06,11923
"grandmother,",1,9.874202658135355e-06,11923
quickly.,1,9.874202658135355e-06,11923
undressing,1,9.874202658135355e-06,11923
models,1,9.874202658135355e-06,11923
beggin!,1,9.874202658135355e-06,11923
bunnys,1,9.874202658135355e-06,11923
funeral,1,9.874202658135355e-06,11923
conference,1,9.874202658135355e-06,11923
professional.,1,9.874202658135355e-06,11923
(theres,1,9.874202658135355e-06,11923
downstairs.,1,9.874202658135355e-06,11923
(pauses,1,9.874202658135355e-06,11923
ohoh-oh-oh,1,9.874202658135355e-06,11923
oh-oh-oh!,1,9.874202658135355e-06,11923
stayed,1,9.874202658135355e-06,11923
pro!,1,9.874202658135355e-06,11923
invitations),1,9.874202658135355e-06,11923
"revenged?!""",1,9.874202658135355e-06,11923
doin,1,9.874202658135355e-06,11923
grammies,1,9.874202658135355e-06,11923
gay?,1,9.874202658135355e-06,11923
"lead,",1,9.874202658135355e-06,11923
teacher,1,9.874202658135355e-06,11923
strictly,1,9.874202658135355e-06,11923
smartest,1,9.874202658135355e-06,11923
deserved,1,9.874202658135355e-06,11923
anymore!!,1,9.874202658135355e-06,11923
"mimey,",1,9.874202658135355e-06,11923
"passed,",1,9.874202658135355e-06,11923
europe?,1,9.874202658135355e-06,11923
cage!,1,9.874202658135355e-06,11923
i(chandler,1,9.874202658135355e-06,11923
forkful,1,9.874202658135355e-06,11923
mouth.)wow.,1,9.874202658135355e-06,11923
6-year-old,1,9.874202658135355e-06,11923
creamy.,1,9.874202658135355e-06,11923
giggle.),1,9.874202658135355e-06,11923
western,1,9.874202658135355e-06,11923
label,1,9.874202658135355e-06,11923
loudly),1,9.874202658135355e-06,11923
backpacking,1,9.874202658135355e-06,11923
tramp!,1,9.874202658135355e-06,11923
"need,",1,9.874202658135355e-06,11923
shh-shh-shh!,1,9.874202658135355e-06,11923
embark,1,9.874202658135355e-06,11923
speed.,1,9.874202658135355e-06,11923
me;,1,9.874202658135355e-06,11923
sagittarius?,1,9.874202658135355e-06,11923
espn!,1,9.874202658135355e-06,11923
virgo?,1,9.874202658135355e-06,11923
journey.,1,9.874202658135355e-06,11923
ummyoure,1,9.874202658135355e-06,11923
example,1,9.874202658135355e-06,11923
"kids,",1,9.874202658135355e-06,11923
rigging),1,9.874202658135355e-06,11923
taurus?,1,9.874202658135355e-06,11923
adventure,1,9.874202658135355e-06,11923
gemini.,1,9.874202658135355e-06,11923
referring,1,9.874202658135355e-06,11923
presence,1,9.874202658135355e-06,11923
youre-youre,1,9.874202658135355e-06,11923
sailor,1,9.874202658135355e-06,11923
umlets,1,9.874202658135355e-06,11923
street!!,1,9.874202658135355e-06,11923
shout,1,9.874202658135355e-06,11923
eh-eh-according,1,9.874202658135355e-06,11923
responsible,1,9.874202658135355e-06,11923
oclock,1,9.874202658135355e-06,11923
marry!,1,9.874202658135355e-06,11923
bambi,1,9.874202658135355e-06,11923
briefly,1,9.874202658135355e-06,11923
before.),1,9.874202658135355e-06,11923
gear!!,1,9.874202658135355e-06,11923
fourth,1,9.874202658135355e-06,11923
"(hmm,",1,9.874202658135355e-06,11923
recount!,1,9.874202658135355e-06,11923
someone!,1,9.874202658135355e-06,11923
basic,1,9.874202658135355e-06,11923
styrofoam,1,9.874202658135355e-06,11923
whatever!,1,9.874202658135355e-06,11923
rolled,1,9.874202658135355e-06,11923
shirts.,1,9.874202658135355e-06,11923
25!,1,9.874202658135355e-06,11923
wishin,1,9.874202658135355e-06,11923
olds,1,9.874202658135355e-06,11923
(sexily),1,9.874202658135355e-06,11923
younger.,1,9.874202658135355e-06,11923
leg.),1,9.874202658135355e-06,11923
"under,",1,9.874202658135355e-06,11923
sea,1,9.874202658135355e-06,11923
instead.),1,9.874202658135355e-06,11923
die,1,9.874202658135355e-06,11923
sea.,1,9.874202658135355e-06,11923
(fake,1,9.874202658135355e-06,11923
sailor?!,1,9.874202658135355e-06,11923
background.,1,9.874202658135355e-06,11923
porsching,1,9.874202658135355e-06,11923
efficiently;,1,9.874202658135355e-06,11923
"(panics,",1,9.874202658135355e-06,11923
"officer,",1,9.874202658135355e-06,11923
fish!,1,9.874202658135355e-06,11923
oops,1,9.874202658135355e-06,11923
sp-spoil?,1,9.874202658135355e-06,11923
officer,1,9.874202658135355e-06,11923
rest.,1,9.874202658135355e-06,11923
called?,1,9.874202658135355e-06,11923
separately,1,9.874202658135355e-06,11923
wish?,1,9.874202658135355e-06,11923
birdogging,1,9.874202658135355e-06,11923
uhwell,1,9.874202658135355e-06,11923
disappointment),1,9.874202658135355e-06,11923
policeman.,1,9.874202658135355e-06,11923
"25,",1,9.874202658135355e-06,11923
became,1,9.874202658135355e-06,11923
fast?,1,9.874202658135355e-06,11923
older.,1,9.874202658135355e-06,11923
happier,1,9.874202658135355e-06,11923
"jokey-jokes,",1,9.874202658135355e-06,11923
commercial?,1,9.874202658135355e-06,11923
fought,1,9.874202658135355e-06,11923
"yearsoh,",1,9.874202658135355e-06,11923
goddess,1,9.874202658135355e-06,11923
(breaks,1,9.874202658135355e-06,11923
"vegetarian,",1,9.874202658135355e-06,11923
taken,1,9.874202658135355e-06,11923
"girl.""",1,9.874202658135355e-06,11923
crushand,1,9.874202658135355e-06,11923
children,1,9.874202658135355e-06,11923
physical!,1,9.874202658135355e-06,11923
buti,1,9.874202658135355e-06,11923
"whispering,",1,9.874202658135355e-06,11923
paper?,1,9.874202658135355e-06,11923
celebrities,1,9.874202658135355e-06,11923
bumming,1,9.874202658135355e-06,11923
cheer,1,9.874202658135355e-06,11923
tissue!,1,9.874202658135355e-06,11923
suggest,1,9.874202658135355e-06,11923
"voodoo,",1,9.874202658135355e-06,11923
circley,1,9.874202658135355e-06,11923
disgust.),1,9.874202658135355e-06,11923
buried,1,9.874202658135355e-06,11923
unsatisfying,1,9.874202658135355e-06,11923
few),1,9.874202658135355e-06,11923
soon!,1,9.874202658135355e-06,11923
gone.,1,9.874202658135355e-06,11923
scooter!,1,9.874202658135355e-06,11923
apartment!!,1,9.874202658135355e-06,11923
pre-approved.,1,9.874202658135355e-06,11923
custom-make,1,9.874202658135355e-06,11923
loves.,1,9.874202658135355e-06,11923
poetry,1,9.874202658135355e-06,11923
tons,1,9.874202658135355e-06,11923
test,1,9.874202658135355e-06,11923
shower!,1,9.874202658135355e-06,11923
grandma!,1,9.874202658135355e-06,11923
hill,1,9.874202658135355e-06,11923
forgives,1,9.874202658135355e-06,11923
espn,1,9.874202658135355e-06,11923
nazis,1,9.874202658135355e-06,11923
oneil.,1,9.874202658135355e-06,11923
idrank,1,9.874202658135355e-06,11923
"dress,",1,9.874202658135355e-06,11923
steaming,1,9.874202658135355e-06,11923
grandmother?,1,9.874202658135355e-06,11923
mike,1,9.874202658135355e-06,11923
amanduh!,1,9.874202658135355e-06,11923
coin!,1,9.874202658135355e-06,11923
ridiculouswere,1,9.874202658135355e-06,11923
lesson,1,9.874202658135355e-06,11923
chandlers!,1,9.874202658135355e-06,11923
like!,1,9.874202658135355e-06,11923
mexico?,1,9.874202658135355e-06,11923
"ii,",1,9.874202658135355e-06,11923
33!,1,9.874202658135355e-06,11923
yankees.,1,9.874202658135355e-06,11923
flips,1,9.874202658135355e-06,11923
wandering,1,9.874202658135355e-06,11923
justits,1,9.874202658135355e-06,11923
boats,1,9.874202658135355e-06,11923
lockhart!!,1,9.874202658135355e-06,11923
crushes,1,9.874202658135355e-06,11923
boat!,1,9.874202658135355e-06,11923
grunts,1,9.874202658135355e-06,11923
coin,1,9.874202658135355e-06,11923
"35,",1,9.874202658135355e-06,11923
dontwe,1,9.874202658135355e-06,11923
34.,1,9.874202658135355e-06,11923
heads!,1,9.874202658135355e-06,11923
e!?,1,9.874202658135355e-06,11923
tyson!,1,9.874202658135355e-06,11923
prada,1,9.874202658135355e-06,11923
brokaw.,1,9.874202658135355e-06,11923
coin.),1,9.874202658135355e-06,11923
questioningly,1,9.874202658135355e-06,11923
horsing,1,9.874202658135355e-06,11923
poem.,1,9.874202658135355e-06,11923
end.,1,9.874202658135355e-06,11923
got-i,1,9.874202658135355e-06,11923
charm.,1,9.874202658135355e-06,11923
are?!,1,9.874202658135355e-06,11923
before?!!,1,9.874202658135355e-06,11923
begin.,1,9.874202658135355e-06,11923
carlos.,1,9.874202658135355e-06,11923
andjoey!,1,9.874202658135355e-06,11923
23rd,1,9.874202658135355e-06,11923
"isnt?"")",1,9.874202658135355e-06,11923
wheel.),1,9.874202658135355e-06,11923
peter.,1,9.874202658135355e-06,11923
kisser!,1,9.874202658135355e-06,11923
pauses,1,9.874202658135355e-06,11923
vegas!,1,9.874202658135355e-06,11923
peter,1,9.874202658135355e-06,11923
justim,1,9.874202658135355e-06,11923
luger!,1,9.874202658135355e-06,11923
things!,1,9.874202658135355e-06,11923
common,1,9.874202658135355e-06,11923
vanilla!,1,9.874202658135355e-06,11923
handsome!,1,9.874202658135355e-06,11923
diane,1,9.874202658135355e-06,11923
"closer),",1,9.874202658135355e-06,11923
ah-ha!,1,9.874202658135355e-06,11923
slow!!,1,9.874202658135355e-06,11923
"hiiiii,",1,9.874202658135355e-06,11923
way;,1,9.874202658135355e-06,11923
i?!,1,9.874202658135355e-06,11923
th,1,9.874202658135355e-06,11923
matter?!,1,9.874202658135355e-06,11923
voice.),1,9.874202658135355e-06,11923
decide.,1,9.874202658135355e-06,11923
coin?!,1,9.874202658135355e-06,11923
catches,1,9.874202658135355e-06,11923
rach,1,9.874202658135355e-06,11923
vanilla?!,1,9.874202658135355e-06,11923
t,1,9.874202658135355e-06,11923
(moving,1,9.874202658135355e-06,11923
tellin,1,9.874202658135355e-06,11923
phone?!,1,9.874202658135355e-06,11923
kissing?!,1,9.874202658135355e-06,11923
features,1,9.874202658135355e-06,11923
wewe,1,9.874202658135355e-06,11923
silly,1,9.874202658135355e-06,11923
tops,1,9.874202658135355e-06,11923
side?,1,9.874202658135355e-06,11923
phones.),1,9.874202658135355e-06,11923
handbag.,1,9.874202658135355e-06,11923
monicas!,1,9.874202658135355e-06,11923
monicas.,1,9.874202658135355e-06,11923
coconut,1,9.874202658135355e-06,11923
justwait,1,9.874202658135355e-06,11923
sarongs,1,9.874202658135355e-06,11923
wecome,1,9.874202658135355e-06,11923
ring.),1,9.874202658135355e-06,11923
rossor,1,9.874202658135355e-06,11923
rang,1,9.874202658135355e-06,11923
steak,1,9.874202658135355e-06,11923
itssince,1,9.874202658135355e-06,11923
lips.),1,9.874202658135355e-06,11923
wild,1,9.874202658135355e-06,11923
"uncomfortable,",1,9.874202658135355e-06,11923
"onlisten,",1,9.874202658135355e-06,11923
yeahbut,1,9.874202658135355e-06,11923
remember?!,1,9.874202658135355e-06,11923
"""like",1,9.874202658135355e-06,11923
knockin,1,9.874202658135355e-06,11923
coconuts,1,9.874202658135355e-06,11923
win!,1,9.874202658135355e-06,11923
barneys,1,9.874202658135355e-06,11923
boat.),1,9.874202658135355e-06,11923
dial.,1,9.874202658135355e-06,11923
giggling?,1,9.874202658135355e-06,11923
porch!,1,9.874202658135355e-06,11923
believe?!,1,9.874202658135355e-06,11923
tone,1,9.874202658135355e-06,11923
keeton.,1,9.874202658135355e-06,11923
die?!,1,9.874202658135355e-06,11923
peoples,1,9.874202658135355e-06,11923
"faces,",1,9.874202658135355e-06,11923
beverage.,1,9.874202658135355e-06,11923
version?,1,9.874202658135355e-06,11923
hood.),1,9.874202658135355e-06,11923
timeshe,1,9.874202658135355e-06,11923
cecilia,1,9.874202658135355e-06,11923
matey?,1,9.874202658135355e-06,11923
monroe,1,9.874202658135355e-06,11923
defines,1,9.874202658135355e-06,11923
luffing,1,9.874202658135355e-06,11923
"help,",1,9.874202658135355e-06,11923
wipers,1,9.874202658135355e-06,11923
dictionary,1,9.874202658135355e-06,11923
yknowkissed,1,9.874202658135355e-06,11923
lewd,1,9.874202658135355e-06,11923
front!,1,9.874202658135355e-06,11923
windshield.,1,9.874202658135355e-06,11923
"game,",1,9.874202658135355e-06,11923
tux),1,9.874202658135355e-06,11923
flap,1,9.874202658135355e-06,11923
punctuates,1,9.874202658135355e-06,11923
tense!,1,9.874202658135355e-06,11923
pierce,1,9.874202658135355e-06,11923
cunningham?,1,9.874202658135355e-06,11923
mind!,1,9.874202658135355e-06,11923
brosnan!,1,9.874202658135355e-06,11923
renewed.,1,9.874202658135355e-06,11923
brain?,1,9.874202658135355e-06,11923
(turning,1,9.874202658135355e-06,11923
said.),1,9.874202658135355e-06,11923
sucks!!,1,9.874202658135355e-06,11923
forehead.),1,9.874202658135355e-06,11923
driving.,1,9.874202658135355e-06,11923
(tag,1,9.874202658135355e-06,11923
websters,1,9.874202658135355e-06,11923
whywhy,1,9.874202658135355e-06,11923
several,1,9.874202658135355e-06,11923
porsche,1,9.874202658135355e-06,11923
hypothetically!,1,9.874202658135355e-06,11923
lesson?,1,9.874202658135355e-06,11923
will-will,1,9.874202658135355e-06,11923
decide!,1,9.874202658135355e-06,11923
"toast,",1,9.874202658135355e-06,11923
"more.""",1,9.874202658135355e-06,11923
friends;,1,9.874202658135355e-06,11923
"""chandler,",1,9.874202658135355e-06,11923
boom!,1,9.874202658135355e-06,11923
judges.,1,9.874202658135355e-06,11923
minutes!,1,9.874202658135355e-06,11923
overhears,1,9.874202658135355e-06,11923
drawing,1,9.874202658135355e-06,11923
emergency?!,1,9.874202658135355e-06,11923
there!!,1,9.874202658135355e-06,11923
drunk!,1,9.874202658135355e-06,11923
washing,1,9.874202658135355e-06,11923
driver!,1,9.874202658135355e-06,11923
outside.),1,9.874202658135355e-06,11923
alimony.,1,9.874202658135355e-06,11923
brush!,1,9.874202658135355e-06,11923
beehive,1,9.874202658135355e-06,11923
disgustedly.),1,9.874202658135355e-06,11923
jackets.,1,9.874202658135355e-06,11923
mainly,1,9.874202658135355e-06,11923
cheerleader.,1,9.874202658135355e-06,11923
straight.,1,9.874202658135355e-06,11923
pre,1,9.874202658135355e-06,11923
"quiet,",1,9.874202658135355e-06,11923
added,1,9.874202658135355e-06,11923
he'll,1,9.874202658135355e-06,11923
ceremony!,1,9.874202658135355e-06,11923
bla-bla-bla-bla!!,1,9.874202658135355e-06,11923
players.,1,9.874202658135355e-06,11923
pissed!,1,9.874202658135355e-06,11923
cd,1,9.874202658135355e-06,11923
town,1,9.874202658135355e-06,11923
rosita?,1,9.874202658135355e-06,11923
ways,1,9.874202658135355e-06,11923
make.,1,9.874202658135355e-06,11923
rack,1,9.874202658135355e-06,11923
work.),1,9.874202658135355e-06,11923
noticing.,1,9.874202658135355e-06,11923
wh(turns,1,9.874202658135355e-06,11923
wasthere,1,9.874202658135355e-06,11923
phils,1,9.874202658135355e-06,11923
wo-women?,1,9.874202658135355e-06,11923
daddys,1,9.874202658135355e-06,11923
"rosita,",1,9.874202658135355e-06,11923
chichas,1,9.874202658135355e-06,11923
staring)why,1,9.874202658135355e-06,11923
(whispers.),1,9.874202658135355e-06,11923
"sip,",1,9.874202658135355e-06,11923
"whhey,",1,9.874202658135355e-06,11923
energy,1,9.874202658135355e-06,11923
count!,1,9.874202658135355e-06,11923
pay.,1,9.874202658135355e-06,11923
"waisted,",1,9.874202658135355e-06,11923
older,1,9.874202658135355e-06,11923
warburton.,1,9.874202658135355e-06,11923
"duchess,",1,9.874202658135355e-06,11923
longer?,1,9.874202658135355e-06,11923
satin,1,9.874202658135355e-06,11923
decent,1,9.874202658135355e-06,11923
"bite,",1,9.874202658135355e-06,11923
aokay.,1,9.874202658135355e-06,11923
gown;,1,9.874202658135355e-06,11923
stick.,1,9.874202658135355e-06,11923
one),1,9.874202658135355e-06,11923
sandwiches!,1,9.874202658135355e-06,11923
rack.,1,9.874202658135355e-06,11923
library,1,9.874202658135355e-06,11923
hinge,1,9.874202658135355e-06,11923
sorry?,1,9.874202658135355e-06,11923
"smoke,",1,9.874202658135355e-06,11923
this(the,1,9.874202658135355e-06,11923
laughter,1,9.874202658135355e-06,11923
(silence),1,9.874202658135355e-06,11923
ahhh,1,9.874202658135355e-06,11923
"sweep,",1,9.874202658135355e-06,11923
line.),1,9.874202658135355e-06,11923
expensive,1,9.874202658135355e-06,11923
store!,1,9.874202658135355e-06,11923
ha-ha.,1,9.874202658135355e-06,11923
responsibility.,1,9.874202658135355e-06,11923
(nervous),1,9.874202658135355e-06,11923
women?,1,9.874202658135355e-06,11923
francette.,1,9.874202658135355e-06,11923
wedding?,1,9.874202658135355e-06,11923
cooler.),1,9.874202658135355e-06,11923
jr.,1,9.874202658135355e-06,11923
audiences,1,9.874202658135355e-06,11923
coat),1,9.874202658135355e-06,11923
"glass,",1,9.874202658135355e-06,11923
disabled,1,9.874202658135355e-06,11923
phoebe;,1,9.874202658135355e-06,11923
brave.,1,9.874202658135355e-06,11923
mix.),1,9.874202658135355e-06,11923
divisional,1,9.874202658135355e-06,11923
"onjoey,",1,9.874202658135355e-06,11923
tools.,1,9.874202658135355e-06,11923
"wear,",1,9.874202658135355e-06,11923
"baseball,",1,9.874202658135355e-06,11923
"chimney,",1,9.874202658135355e-06,11923
cupid.,1,9.874202658135355e-06,11923
virgin,1,9.874202658135355e-06,11923
chimney,1,9.874202658135355e-06,11923
haveoh!,1,9.874202658135355e-06,11923
putyour,1,9.874202658135355e-06,11923
something-want,1,9.874202658135355e-06,11923
failed),1,9.874202658135355e-06,11923
blame,1,9.874202658135355e-06,11923
shift,1,9.874202658135355e-06,11923
rustic,1,9.874202658135355e-06,11923
"quarter,",1,9.874202658135355e-06,11923
heardo,1,9.874202658135355e-06,11923
"bitch,",1,9.874202658135355e-06,11923
erin?,1,9.874202658135355e-06,11923
these!,1,9.874202658135355e-06,11923
joking?,1,9.874202658135355e-06,11923
do-me-a-little!,1,9.874202658135355e-06,11923
mini-bar,1,9.874202658135355e-06,11923
ohhhh!,1,9.874202658135355e-06,11923
supervisor.,1,9.874202658135355e-06,11923
sound),1,9.874202658135355e-06,11923
mashuga,1,9.874202658135355e-06,11923
italian,1,9.874202658135355e-06,11923
crawled,1,9.874202658135355e-06,11923
funny?,1,9.874202658135355e-06,11923
noon,1,9.874202658135355e-06,11923
eleven,1,9.874202658135355e-06,11923
cereal.,1,9.874202658135355e-06,11923
center!,1,9.874202658135355e-06,11923
radisson,1,9.874202658135355e-06,11923
screamed,1,9.874202658135355e-06,11923
clears,1,9.874202658135355e-06,11923
gone),1,9.874202658135355e-06,11923
drawer.),1,9.874202658135355e-06,11923
drawer?,1,9.874202658135355e-06,11923
"checkout,",1,9.874202658135355e-06,11923
planted,1,9.874202658135355e-06,11923
present?!,1,9.874202658135355e-06,11923
check.),1,9.874202658135355e-06,11923
glances,1,9.874202658135355e-06,11923
rec.,1,9.874202658135355e-06,11923
"dating,",1,9.874202658135355e-06,11923
purse?,1,9.874202658135355e-06,11923
tell-tell,1,9.874202658135355e-06,11923
sir?,1,9.874202658135355e-06,11923
come?!,1,9.874202658135355e-06,11923
"seconds,",1,9.874202658135355e-06,11923
dogbert,1,9.874202658135355e-06,11923
"aspects,",1,9.874202658135355e-06,11923
here.),1,9.874202658135355e-06,11923
tortured,1,9.874202658135355e-06,11923
ugh,1,9.874202658135355e-06,11923
next?,1,9.874202658135355e-06,11923
dusty,1,9.874202658135355e-06,11923
financial,1,9.874202658135355e-06,11923
fifty-two,1,9.874202658135355e-06,11923
ummokay.,1,9.874202658135355e-06,11923
great-great,1,9.874202658135355e-06,11923
greatthat,1,9.874202658135355e-06,11923
isthats,1,9.874202658135355e-06,11923
whew!,1,9.874202658135355e-06,11923
"margaritas,",1,9.874202658135355e-06,11923
vertically,1,9.874202658135355e-06,11923
empire,1,9.874202658135355e-06,11923
"custom-made,",1,9.874202658135355e-06,11923
risky,1,9.874202658135355e-06,11923
repeat,1,9.874202658135355e-06,11923
retching,1,9.874202658135355e-06,11923
negative?,1,9.874202658135355e-06,11923
ummhere.,1,9.874202658135355e-06,11923
excitedly),1,9.874202658135355e-06,11923
rush?,1,9.874202658135355e-06,11923
feast.,1,9.874202658135355e-06,11923
wasnt!,1,9.874202658135355e-06,11923
closets,1,9.874202658135355e-06,11923
had?,1,9.874202658135355e-06,11923
bridal,1,9.874202658135355e-06,11923
desk?!,1,9.874202658135355e-06,11923
shower.,1,9.874202658135355e-06,11923
whew.,1,9.874202658135355e-06,11923
"readyes,",1,9.874202658135355e-06,11923
handbag.),1,9.874202658135355e-06,11923
heeling,1,9.874202658135355e-06,11923
begley,1,9.874202658135355e-06,11923
wore,1,9.874202658135355e-06,11923
hollow,1,9.874202658135355e-06,11923
bar,1,9.874202658135355e-06,11923
comin.,1,9.874202658135355e-06,11923
joey;,1,9.874202658135355e-06,11923
29?,1,9.874202658135355e-06,11923
29,1,9.874202658135355e-06,11923
guam.,1,9.874202658135355e-06,11923
thirties?,1,9.874202658135355e-06,11923
overreacting,1,9.874202658135355e-06,11923
anastassakis/papasifakis,1,9.874202658135355e-06,11923
lifes,1,9.874202658135355e-06,11923
waiting.,1,9.874202658135355e-06,11923
n-not-not,1,9.874202658135355e-06,11923
helmet,1,9.874202658135355e-06,11923
corner.),1,9.874202658135355e-06,11923
laughs.,1,9.874202658135355e-06,11923
ones?,1,9.874202658135355e-06,11923
{its,1,9.874202658135355e-06,11923
minister.,1,9.874202658135355e-06,11923
jennifer,1,9.874202658135355e-06,11923
rabbi,1,9.874202658135355e-06,11923
tov!,1,9.874202658135355e-06,11923
ahhhh.,1,9.874202658135355e-06,11923
mazel,1,9.874202658135355e-06,11923
honor),1,9.874202658135355e-06,11923
awww,1,9.874202658135355e-06,11923
sign.}(the,1,9.874202658135355e-06,11923
rings,1,9.874202658135355e-06,11923
luckily,1,9.874202658135355e-06,11923
bartender.,1,9.874202658135355e-06,11923
purse),1,9.874202658135355e-06,11923
names.,1,9.874202658135355e-06,11923
body!,1,9.874202658135355e-06,11923
pronounce,1,9.874202658135355e-06,11923
"greek,",1,9.874202658135355e-06,11923
whove,1,9.874202658135355e-06,11923
accomplished,1,9.874202658135355e-06,11923
upkissing,1,9.874202658135355e-06,11923
head)ow!,1,9.874202658135355e-06,11923
trips,1,9.874202658135355e-06,11923
fallen,1,9.874202658135355e-06,11923
carry,1,9.874202658135355e-06,11923
dusk.,1,9.874202658135355e-06,11923
comes!,1,9.874202658135355e-06,11923
watch.),1,9.874202658135355e-06,11923
hardest.,1,9.874202658135355e-06,11923
"round,",1,9.874202658135355e-06,11923
"burgundy,",1,9.874202658135355e-06,11923
em?,1,9.874202658135355e-06,11923
lesbian,1,9.874202658135355e-06,11923
ask?!,1,9.874202658135355e-06,11923
portable,1,9.874202658135355e-06,11923
(glares,1,9.874202658135355e-06,11923
bride.,1,9.874202658135355e-06,11923
bitch!!,1,9.874202658135355e-06,11923
it(phoebe,1,9.874202658135355e-06,11923
pins,1,9.874202658135355e-06,11923
pierced.,1,9.874202658135355e-06,11923
goals,1,9.874202658135355e-06,11923
(motioning,1,9.874202658135355e-06,11923
chandler)s,1,9.874202658135355e-06,11923
kreeger,1,9.874202658135355e-06,11923
motions,1,9.874202658135355e-06,11923
chandler(phoebe,1,9.874202658135355e-06,11923
ride!,1,9.874202658135355e-06,11923
did-didnt,1,9.874202658135355e-06,11923
experience,1,9.874202658135355e-06,11923
"shallow,",1,9.874202658135355e-06,11923
rack),1,9.874202658135355e-06,11923
"train,",1,9.874202658135355e-06,11923
falls.),1,9.874202658135355e-06,11923
pair?,1,9.874202658135355e-06,11923
monicas.),1,9.874202658135355e-06,11923
(hes,1,9.874202658135355e-06,11923
sangria,1,9.874202658135355e-06,11923
what-what?!,1,9.874202658135355e-06,11923
headrest!,1,9.874202658135355e-06,11923
radio!,1,9.874202658135355e-06,11923
fully,1,9.874202658135355e-06,11923
"reclines,",1,9.874202658135355e-06,11923
rolling,1,9.874202658135355e-06,11923
developed,1,9.874202658135355e-06,11923
ten.,1,9.874202658135355e-06,11923
"massage,",1,9.874202658135355e-06,11923
vicar,1,9.874202658135355e-06,11923
rest?,1,9.874202658135355e-06,11923
purchased,1,9.874202658135355e-06,11923
la-z-boy,1,9.874202658135355e-06,11923
e-cliner,1,9.874202658135355e-06,11923
garter,1,9.874202658135355e-06,11923
taken.),1,9.874202658135355e-06,11923
weddings.,1,9.874202658135355e-06,11923
estate!,1,9.874202658135355e-06,11923
socks.,1,9.874202658135355e-06,11923
sleazy,1,9.874202658135355e-06,11923
early.,1,9.874202658135355e-06,11923
process?,1,9.874202658135355e-06,11923
confronts,1,9.874202658135355e-06,11923
mens,1,9.874202658135355e-06,11923
towel.),1,9.874202658135355e-06,11923
ben!,1,9.874202658135355e-06,11923
explanation.,1,9.874202658135355e-06,11923
ed,1,9.874202658135355e-06,11923
fixed,1,9.874202658135355e-06,11923
angel,1,9.874202658135355e-06,11923
brolin?,1,9.874202658135355e-06,11923
sportswear!,1,9.874202658135355e-06,11923
heeled,1,9.874202658135355e-06,11923
fridge),1,9.874202658135355e-06,11923
scared.),1,9.874202658135355e-06,11923
howshows,1,9.874202658135355e-06,11923
disagree,1,9.874202658135355e-06,11923
rolls,1,9.874202658135355e-06,11923
talk.),1,9.874202658135355e-06,11923
plaid,1,9.874202658135355e-06,11923
switched,1,9.874202658135355e-06,11923
chairs!,1,9.874202658135355e-06,11923
"try,",1,9.874202658135355e-06,11923
(giggles),1,9.874202658135355e-06,11923
himbut,1,9.874202658135355e-06,11923
vintage,1,9.874202658135355e-06,11923
acidofolus.,1,9.874202658135355e-06,11923
lap!,1,9.874202658135355e-06,11923
waitin,1,9.874202658135355e-06,11923
stephanopolus,1,9.874202658135355e-06,11923
werent!,1,9.874202658135355e-06,11923
logic,1,9.874202658135355e-06,11923
strong,1,9.874202658135355e-06,11923
theyretheyre-theyre,1,9.874202658135355e-06,11923
cobras!,1,9.874202658135355e-06,11923
handkerchiefs,1,9.874202658135355e-06,11923
"cause,",1,9.874202658135355e-06,11923
innuendoes,1,9.874202658135355e-06,11923
wh-hey!,1,9.874202658135355e-06,11923
itsim,1,9.874202658135355e-06,11923
(leaning,1,9.874202658135355e-06,11923
3000.,1,9.874202658135355e-06,11923
(which,1,9.874202658135355e-06,11923
skirt,1,9.874202658135355e-06,11923
(joins,1,9.874202658135355e-06,11923
actual,1,9.874202658135355e-06,11923
3000,1,9.874202658135355e-06,11923
together.),1,9.874202658135355e-06,11923
notits,1,9.874202658135355e-06,11923
cooler,1,9.874202658135355e-06,11923
ohhhhh.,1,9.874202658135355e-06,11923
sailing.,1,9.874202658135355e-06,11923
fixed!,1,9.874202658135355e-06,11923
angels.,1,9.874202658135355e-06,11923
quietly),1,9.874202658135355e-06,11923
argh!,1,9.874202658135355e-06,11923
british,1,9.874202658135355e-06,11923
sweden?,1,9.874202658135355e-06,11923
not...,1,9.874202658135355e-06,11923
cosmopolitan),1,9.874202658135355e-06,11923
any!,1,9.874202658135355e-06,11923
principles,1,9.874202658135355e-06,11923
massage!,1,9.874202658135355e-06,11923
sweden!,1,9.874202658135355e-06,11923
guitar...,1,9.874202658135355e-06,11923
crummy,1,9.874202658135355e-06,11923
callousy,1,9.874202658135355e-06,11923
devastated),1,9.874202658135355e-06,11923
though...,1,9.874202658135355e-06,11923
yah!,1,9.874202658135355e-06,11923
masseuse.,1,9.874202658135355e-06,11923
culture.,1,9.874202658135355e-06,11923
good...,1,9.874202658135355e-06,11923
"""climax",1,9.874202658135355e-06,11923
slippers),1,9.874202658135355e-06,11923
(startled,1,9.874202658135355e-06,11923
hole),1,9.874202658135355e-06,11923
direction),1,9.874202658135355e-06,11923
hole,1,9.874202658135355e-06,11923
alright-y,1,9.874202658135355e-06,11923
doors.,1,9.874202658135355e-06,11923
receptionist's,1,9.874202658135355e-06,11923
certificate.,1,9.874202658135355e-06,11923
receptionist),1,9.874202658135355e-06,11923
hunting!!,1,9.874202658135355e-06,11923
option!!,1,9.874202658135355e-06,11923
hunting...,1,9.874202658135355e-06,11923
"fur,",1,9.874202658135355e-06,11923
just-i,1,9.874202658135355e-06,11923
"skin"".",1,9.874202658135355e-06,11923
"vogue,",1,9.874202658135355e-06,11923
vibe,1,9.874202658135355e-06,11923
wha...?,1,9.874202658135355e-06,11923
stranger),1,9.874202658135355e-06,11923
(sticks,1,9.874202658135355e-06,11923
saying!,1,9.874202658135355e-06,11923
heard?,1,9.874202658135355e-06,11923
killing,1,9.874202658135355e-06,11923
beets,1,9.874202658135355e-06,11923
shhhhh!,1,9.874202658135355e-06,11923
mom...,1,9.874202658135355e-06,11923
chance!,1,9.874202658135355e-06,11923
feet...,1,9.874202658135355e-06,11923
swept,1,9.874202658135355e-06,11923
tall!,1,9.874202658135355e-06,11923
waltzed,1,9.874202658135355e-06,11923
talkies!,1,9.874202658135355e-06,11923
(hiding,1,9.874202658135355e-06,11923
pictures.,1,9.874202658135355e-06,11923
motion,1,9.874202658135355e-06,11923
"movies,",1,9.874202658135355e-06,11923
i-i've,1,9.874202658135355e-06,11923
"girl"".",1,9.874202658135355e-06,11923
"""working",1,9.874202658135355e-06,11923
griffith,1,9.874202658135355e-06,11923
melanie,1,9.874202658135355e-06,11923
goes),1,9.874202658135355e-06,11923
"trick,",1,9.874202658135355e-06,11923
shopping?,1,9.874202658135355e-06,11923
shop!!,1,9.874202658135355e-06,11923
let's-let's,1,9.874202658135355e-06,11923
uh-uh...,1,9.874202658135355e-06,11923
"veal,",1,9.874202658135355e-06,11923
disapproves,1,9.874202658135355e-06,11923
massage?,1,9.874202658135355e-06,11923
them...,1,9.874202658135355e-06,11923
nighttime,1,9.874202658135355e-06,11923
restaurant?,1,9.874202658135355e-06,11923
us??,1,9.874202658135355e-06,11923
"play,",1,9.874202658135355e-06,11923
year??,1,9.874202658135355e-06,11923
tonight??,1,9.874202658135355e-06,11923
(angry),1,9.874202658135355e-06,11923
one-woman,1,9.874202658135355e-06,11923
onion?,1,9.874202658135355e-06,11923
red,1,9.874202658135355e-06,11923
soda,1,9.874202658135355e-06,11923
"tarragon,",1,9.874202658135355e-06,11923
hall),1,9.874202658135355e-06,11923
said?,1,9.874202658135355e-06,11923
janet.,1,9.874202658135355e-06,11923
soho.,1,9.874202658135355e-06,11923
don,1,9.874202658135355e-06,11923
"""because"")",1,9.874202658135355e-06,11923
mumbling,1,9.874202658135355e-06,11923
gesticulates,1,9.874202658135355e-06,11923
(giggling,1,9.874202658135355e-06,11923
"nobody,",1,9.874202658135355e-06,11923
bah-jiggity,1,9.874202658135355e-06,11923
sofa,1,9.874202658135355e-06,11923
before...,1,9.874202658135355e-06,11923
never..you,1,9.874202658135355e-06,11923
touched),1,9.874202658135355e-06,11923
performance?,1,9.874202658135355e-06,11923
method,1,9.874202658135355e-06,11923
awkward...i'm,1,9.874202658135355e-06,11923
factory?,1,9.874202658135355e-06,11923
parties?,1,9.874202658135355e-06,11923
me...!,1,9.874202658135355e-06,11923
"behave,",1,9.874202658135355e-06,11923
spa,1,9.874202658135355e-06,11923
certificate,1,9.874202658135355e-06,11923
twain,1,9.874202658135355e-06,11923
shania,1,9.874202658135355e-06,11923
child!,1,9.874202658135355e-06,11923
be-cause,1,9.874202658135355e-06,11923
herself)!,1,9.874202658135355e-06,11923
mind:,1,9.874202658135355e-06,11923
funny...,1,9.874202658135355e-06,11923
high-five),1,9.874202658135355e-06,11923
smile),1,9.874202658135355e-06,11923
around)?,1,9.874202658135355e-06,11923
tissues),1,9.874202658135355e-06,11923
(drunken,1,9.874202658135355e-06,11923
matthew,1,9.874202658135355e-06,11923
factory!,1,9.874202658135355e-06,11923
play!,1,9.874202658135355e-06,11923
"before,",1,9.874202658135355e-06,11923
disease!,1,9.874202658135355e-06,11923
disease...,1,9.874202658135355e-06,11923
newcastle,1,9.874202658135355e-06,11923
play.,1,9.874202658135355e-06,11923
bath-robe),1,9.874202658135355e-06,11923
behaving),1,9.874202658135355e-06,11923
(realizing,1,9.874202658135355e-06,11923
child),1,9.874202658135355e-06,11923
please...,1,9.874202658135355e-06,11923
behave!,1,9.874202658135355e-06,11923
promise!,1,9.874202658135355e-06,11923
where?,1,9.874202658135355e-06,11923
charlie),1,9.874202658135355e-06,11923
wi...,1,9.874202658135355e-06,11923
(clearly,1,9.874202658135355e-06,11923
impressed,1,9.874202658135355e-06,11923
seat),1,9.874202658135355e-06,11923
"luck""",1,9.874202658135355e-06,11923
"""good",1,9.874202658135355e-06,11923
nervous?,1,9.874202658135355e-06,11923
"done,",1,9.874202658135355e-06,11923
forgotten.,1,9.874202658135355e-06,11923
years...,1,9.874202658135355e-06,11923
although...,1,9.874202658135355e-06,11923
"advice,",1,9.874202658135355e-06,11923
grade!,1,9.874202658135355e-06,11923
how...,1,9.874202658135355e-06,11923
searching),1,9.874202658135355e-06,11923
went),1,9.874202658135355e-06,11923
there),1,9.874202658135355e-06,11923
bit?,1,9.874202658135355e-06,11923
corridor,1,9.874202658135355e-06,11923
don't...,1,9.874202658135355e-06,11923
nonchalant!,1,9.874202658135355e-06,11923
pouted.),1,9.874202658135355e-06,11923
"sides,",1,9.874202658135355e-06,11923
nonchalant.,1,9.874202658135355e-06,11923
ju-ju-just,1,9.874202658135355e-06,11923
charlie?,1,9.874202658135355e-06,11923
barbados!,1,9.874202658135355e-06,11923
wall),1,9.874202658135355e-06,11923
(through,1,9.874202658135355e-06,11923
aaahhhh!,1,9.874202658135355e-06,11923
"recollects,",1,9.874202658135355e-06,11923
"sadly,",1,9.874202658135355e-06,11923
"york,",1,9.874202658135355e-06,11923
milligrams.,1,9.874202658135355e-06,11923
aaah...,1,9.874202658135355e-06,11923
bottles,1,9.874202658135355e-06,11923
good..,1,9.874202658135355e-06,11923
tropic?,1,9.874202658135355e-06,11923
hawaiian,1,9.874202658135355e-06,11923
"level,",1,9.874202658135355e-06,11923
clasp!,1,9.874202658135355e-06,11923
issue,1,9.874202658135355e-06,11923
standard,1,9.874202658135355e-06,11923
romantic!,1,9.874202658135355e-06,11923
"bra,",1,9.874202658135355e-06,11923
puzzled,1,9.874202658135355e-06,11923
d...,1,9.874202658135355e-06,11923
cheesy,1,9.874202658135355e-06,11923
late...,1,9.874202658135355e-06,11923
answer?,1,9.874202658135355e-06,11923
ooy.,1,9.874202658135355e-06,11923
mitts,1,9.874202658135355e-06,11923
adjusting,1,9.874202658135355e-06,11923
"charlie,",1,9.874202658135355e-06,11923
"batch,",1,9.874202658135355e-06,11923
wine.,1,9.874202658135355e-06,11923
ourselves?,1,9.874202658135355e-06,11923
nuts.,1,9.874202658135355e-06,11923
door?,1,9.874202658135355e-06,11923
chill.,1,9.874202658135355e-06,11923
barbados.,1,9.874202658135355e-06,11923
goo--ood,1,9.874202658135355e-06,11923
then?,1,9.874202658135355e-06,11923
emergency.,1,9.874202658135355e-06,11923
shampoo?,1,9.874202658135355e-06,11923
(regretful),1,9.874202658135355e-06,11923
who...?,1,9.874202658135355e-06,11923
dres...,1,9.874202658135355e-06,11923
signed,1,9.874202658135355e-06,11923
embarassed),1,9.874202658135355e-06,11923
breasts...,1,9.874202658135355e-06,11923
miller?,1,9.874202658135355e-06,11923
badge),1,9.874202658135355e-06,11923
pharmacists!,1,9.874202658135355e-06,11923
read.,1,9.874202658135355e-06,11923
books.,1,9.874202658135355e-06,11923
computer.,1,9.874202658135355e-06,11923
else's,1,9.874202658135355e-06,11923
tetris,1,9.874202658135355e-06,11923
usually,1,9.874202658135355e-06,11923
season.,1,9.874202658135355e-06,11923
monsoon,1,9.874202658135355e-06,11923
dino,1,9.874202658135355e-06,11923
geller?,1,9.874202658135355e-06,11923
(puzzled),1,9.874202658135355e-06,11923
lusting,1,9.874202658135355e-06,11923
landed!,1,9.874202658135355e-06,11923
twice,1,9.874202658135355e-06,11923
"anybody,",1,9.874202658135355e-06,11923
alarm,1,9.874202658135355e-06,11923
would...,1,9.874202658135355e-06,11923
iceberg.,1,9.874202658135355e-06,11923
(disapprovingly),1,9.874202658135355e-06,11923
david.,1,9.874202658135355e-06,11923
try...,1,9.874202658135355e-06,11923
ashamed),1,9.874202658135355e-06,11923
nympho!,1,9.874202658135355e-06,11923
weird!,1,9.874202658135355e-06,11923
room!?,1,9.874202658135355e-06,11923
"blushing,",1,9.874202658135355e-06,11923
sunburnt!,1,9.874202658135355e-06,11923
"from,",1,9.874202658135355e-06,11923
away;,1,9.874202658135355e-06,11923
like?...,1,9.874202658135355e-06,11923
(insinuating),1,9.874202658135355e-06,11923
curious...,1,9.874202658135355e-06,11923
little!,1,9.874202658135355e-06,11923
distraught),1,9.874202658135355e-06,11923
"thoughts,",1,9.874202658135355e-06,11923
"musings,",1,9.874202658135355e-06,11923
(pauses),1,9.874202658135355e-06,11923
thing:,1,9.874202658135355e-06,11923
(nearly,1,9.874202658135355e-06,11923
her...,1,9.874202658135355e-06,11923
girl...,1,9.874202658135355e-06,11923
w-what,1,9.874202658135355e-06,11923
offended),1,9.874202658135355e-06,11923
(pretending,1,9.874202658135355e-06,11923
"nooooo,",1,9.874202658135355e-06,11923
open!,1,9.874202658135355e-06,11923
weather,1,9.874202658135355e-06,11923
flattering,1,9.874202658135355e-06,11923
homo.,1,9.874202658135355e-06,11923
"wrinkled,",1,9.874202658135355e-06,11923
leathery,1,9.874202658135355e-06,11923
tan...,1,9.874202658135355e-06,11923
hurriedly),1,9.874202658135355e-06,11923
la...,1,9.874202658135355e-06,11923
later!,1,9.874202658135355e-06,11923
anything's,1,9.874202658135355e-06,11923
tickling,1,9.874202658135355e-06,11923
teasing,1,9.874202658135355e-06,11923
ok...this,1,9.874202658135355e-06,11923
compliment?,1,9.874202658135355e-06,11923
what...that,1,9.874202658135355e-06,11923
solid,1,9.874202658135355e-06,11923
steve.,1,9.874202658135355e-06,11923
"are""?",1,9.874202658135355e-06,11923
"""there",1,9.874202658135355e-06,11923
cry.,1,9.874202658135355e-06,11923
stoned.,1,9.874202658135355e-06,11923
creep?,1,9.874202658135355e-06,11923
hunt,1,9.874202658135355e-06,11923
impressive.,1,9.874202658135355e-06,11923
laughter.,1,9.874202658135355e-06,11923
steve;,1,9.874202658135355e-06,11923
"murder,",1,9.874202658135355e-06,11923
bloody,1,9.874202658135355e-06,11923
phase,1,9.874202658135355e-06,11923
poops,1,9.874202658135355e-06,11923
seven?,1,9.874202658135355e-06,11923
achance,1,9.874202658135355e-06,11923
set.,1,9.874202658135355e-06,11923
ago?,1,9.874202658135355e-06,11923
"six,",1,9.874202658135355e-06,11923
"know,just",1,9.874202658135355e-06,11923
working!,1,9.874202658135355e-06,11923
no.you,1,9.874202658135355e-06,11923
couple?,1,9.874202658135355e-06,11923
"ask,",1,9.874202658135355e-06,11923
theyalways,1,9.874202658135355e-06,11923
hides,1,9.874202658135355e-06,11923
youabout,1,9.874202658135355e-06,11923
"bar,",1,9.874202658135355e-06,11923
score.,1,9.874202658135355e-06,11923
hour?,1,9.874202658135355e-06,11923
eww!,1,9.874202658135355e-06,11923
i...it's,1,9.874202658135355e-06,11923
shown,1,9.874202658135355e-06,11923
t-shirts,1,9.874202658135355e-06,11923
wierder.,1,9.874202658135355e-06,11923
dude,1,9.874202658135355e-06,11923
erm...your,1,9.874202658135355e-06,11923
level),1,9.874202658135355e-06,11923
spirit,1,9.874202658135355e-06,11923
chopsticks.,1,9.874202658135355e-06,11923
(fiddles,1,9.874202658135355e-06,11923
drawer),1,9.874202658135355e-06,11923
sleeve,1,9.874202658135355e-06,11923
away...and,1,9.874202658135355e-06,11923
easy...can't,1,9.874202658135355e-06,11923
wha!?,1,9.874202658135355e-06,11923
monica...would,1,9.874202658135355e-06,11923
baby-proof,1,9.874202658135355e-06,11923
unsafe,1,9.874202658135355e-06,11923
crawling?,1,9.874202658135355e-06,11923
er...,1,9.874202658135355e-06,11923
ralph.,1,9.874202658135355e-06,11923
formula.,1,9.874202658135355e-06,11923
commercials.,1,9.874202658135355e-06,11923
(disbelieving),1,9.874202658135355e-06,11923
starring,1,9.874202658135355e-06,11923
haze,1,9.874202658135355e-06,11923
lennart,1,9.874202658135355e-06,11923
audition.,1,9.874202658135355e-06,11923
(enthusiastic),1,9.874202658135355e-06,11923
it:,1,9.874202658135355e-06,11923
show.,1,9.874202658135355e-06,11923
"living,",1,9.874202658135355e-06,11923
likean,1,9.874202658135355e-06,11923
o,1,9.874202658135355e-06,11923
sobbing),1,9.874202658135355e-06,11923
"plans,",1,9.874202658135355e-06,11923
comparing,1,9.874202658135355e-06,11923
",",1,9.874202658135355e-06,11923
ahhhh,1,9.874202658135355e-06,11923
sofa),1,9.874202658135355e-06,11923
"happily,",1,9.874202658135355e-06,11923
(molly,1,9.874202658135355e-06,11923
buys,1,9.874202658135355e-06,11923
skippy,1,9.874202658135355e-06,11923
"allright,",1,9.874202658135355e-06,11923
suit!,1,9.874202658135355e-06,11923
"philips,",1,9.874202658135355e-06,11923
fake?,1,9.874202658135355e-06,11923
him??,1,9.874202658135355e-06,11923
likely,1,9.874202658135355e-06,11923
mitchelle.,1,9.874202658135355e-06,11923
mum,1,9.874202658135355e-06,11923
importantly,1,9.874202658135355e-06,11923
colleage,1,9.874202658135355e-06,11923
talented,1,9.874202658135355e-06,11923
"boy"",",1,9.874202658135355e-06,11923
"""momma's",1,9.874202658135355e-06,11923
road.,1,9.874202658135355e-06,11923
mirror?,1,9.874202658135355e-06,11923
office!!,1,9.874202658135355e-06,11923
green's,1,9.874202658135355e-06,11923
prefer,1,9.874202658135355e-06,11923
huh!,1,9.874202658135355e-06,11923
"arrogant,",1,9.874202658135355e-06,11923
moses.,1,9.874202658135355e-06,11923
"cher,",1,9.874202658135355e-06,11923
rat?,1,9.874202658135355e-06,11923
whhh,1,9.874202658135355e-06,11923
rats?,1,9.874202658135355e-06,11923
mmm,1,9.874202658135355e-06,11923
everywhere!,1,9.874202658135355e-06,11923
clown?,1,9.874202658135355e-06,11923
seriously...rodeo,1,9.874202658135355e-06,11923
muchhistory...you,1,9.874202658135355e-06,11923
but...he,1,9.874202658135355e-06,11923
inany,1,9.874202658135355e-06,11923
shouldn't.,1,9.874202658135355e-06,11923
gavin...i...i,1,9.874202658135355e-06,11923
silly.gavin,1,9.874202658135355e-06,11923
associate,1,9.874202658135355e-06,11923
molly!,1,9.874202658135355e-06,11923
lock),1,9.874202658135355e-06,11923
really.(she,1,9.874202658135355e-06,11923
dusting,1,9.874202658135355e-06,11923
all...,1,9.874202658135355e-06,11923
or...i,1,9.874202658135355e-06,11923
don'tknow,1,9.874202658135355e-06,11923
complicated.,1,9.874202658135355e-06,11923
scarf!,1,9.874202658135355e-06,11923
line...is,1,9.874202658135355e-06,11923
thin,1,9.874202658135355e-06,11923
scarf...,1,9.874202658135355e-06,11923
balcony,1,9.874202658135355e-06,11923
"gavin""",1,9.874202658135355e-06,11923
"""from",1,9.874202658135355e-06,11923
card).,1,9.874202658135355e-06,11923
aww.,1,9.874202658135355e-06,11923
present!,1,9.874202658135355e-06,11923
9:30??,1,9.874202658135355e-06,11923
body's,1,9.874202658135355e-06,11923
magical,1,9.874202658135355e-06,11923
drake?,1,9.874202658135355e-06,11923
$3?,1,9.874202658135355e-06,11923
gorgeous!,1,9.874202658135355e-06,11923
sanders?he's,1,9.874202658135355e-06,11923
christian,1,9.874202658135355e-06,11923
god!is,1,9.874202658135355e-06,11923
i'm...oh,1,9.874202658135355e-06,11923
"please!honey,",1,9.874202658135355e-06,11923
virginity?,1,9.874202658135355e-06,11923
olivia,1,9.874202658135355e-06,11923
awesome,1,9.874202658135355e-06,11923
mistake!,1,9.874202658135355e-06,11923
commercial,1,9.874202658135355e-06,11923
woow!i,1,9.874202658135355e-06,11923
less.,1,9.874202658135355e-06,11923
cantaloupe,1,9.874202658135355e-06,11923
fungi.,1,9.874202658135355e-06,11923
words!!,1,9.874202658135355e-06,11923
mass,1,9.874202658135355e-06,11923
inner,1,9.874202658135355e-06,11923
spore-bearing,1,9.874202658135355e-06,11923
"fleshy,",1,9.874202658135355e-06,11923
gleba!,1,9.874202658135355e-06,11923
gleba...,1,9.874202658135355e-06,11923
"gleba,",1,9.874202658135355e-06,11923
dictionary),1,9.874202658135355e-06,11923
(searching,1,9.874202658135355e-06,11923
dictionary).,1,9.874202658135355e-06,11923
"gleba""!",1,9.874202658135355e-06,11923
"""emma",1,9.874202658135355e-06,11923
why-why,1,9.874202658135355e-06,11923
celebrates),1,9.874202658135355e-06,11923
"""not-gay-stuff""!",1,9.874202658135355e-06,11923
good...god!is,1,9.874202658135355e-06,11923
lassiter?he's,1,9.874202658135355e-06,11923
right.i'm,1,9.874202658135355e-06,11923
what...how,1,9.874202658135355e-06,11923
drake...,1,9.874202658135355e-06,11923
wow...definitely,1,9.874202658135355e-06,11923
uh-huh,1,9.874202658135355e-06,11923
how...how...?,1,9.874202658135355e-06,11923
puzzled),1,9.874202658135355e-06,11923
peanut,1,9.874202658135355e-06,11923
dream...,1,9.874202658135355e-06,11923
lines,1,9.874202658135355e-06,11923
drake's,1,9.874202658135355e-06,11923
olivia.,1,9.874202658135355e-06,11923
intense.,1,9.874202658135355e-06,11923
a...i,1,9.874202658135355e-06,11923
that...in,1,9.874202658135355e-06,11923
dreams?,1,9.874202658135355e-06,11923
new!,1,9.874202658135355e-06,11923
(pause).,1,9.874202658135355e-06,11923
aw!,1,9.874202658135355e-06,11923
talk...,1,9.874202658135355e-06,11923
saying...,1,9.874202658135355e-06,11923
"drake,",1,9.874202658135355e-06,11923
(pause).(acting),1,9.874202658135355e-06,11923
call!,1,9.874202658135355e-06,11923
cut!you,1,9.874202658135355e-06,11923
question!!,1,9.874202658135355e-06,11923
ssshhhhttt!!he's,1,9.874202658135355e-06,11923
startled),1,9.874202658135355e-06,11923
"shown,",1,9.874202658135355e-06,11923
television,1,9.874202658135355e-06,11923
"""gleba""!!",1,9.874202658135355e-06,11923
others,1,9.874202658135355e-06,11923
argh.,1,9.874202658135355e-06,11923
tail...,1,9.874202658135355e-06,11923
"bucks,",1,9.874202658135355e-06,11923
connecticut?,1,9.874202658135355e-06,11923
gonna...,1,9.874202658135355e-06,11923
baaack!,1,9.874202658135355e-06,11923
playpen),1,9.874202658135355e-06,11923
won't...,1,9.874202658135355e-06,11923
"hugsy,",1,9.874202658135355e-06,11923
yelling),1,9.874202658135355e-06,11923
ears),1,9.874202658135355e-06,11923
hugsy's,1,9.874202658135355e-06,11923
lump,1,9.874202658135355e-06,11923
hugsy?,1,9.874202658135355e-06,11923
hugsy.,1,9.874202658135355e-06,11923
concerned,1,9.874202658135355e-06,11923
braid,1,9.874202658135355e-06,11923
daughter?,1,9.874202658135355e-06,11923
"everywhere,",1,9.874202658135355e-06,11923
cotton.,1,9.874202658135355e-06,11923
hugsy's.,1,9.874202658135355e-06,11923
weapon!,1,9.874202658135355e-06,11923
"crib,",1,9.874202658135355e-06,11923
scrunchy):,1,9.874202658135355e-06,11923
(threatening,1,9.874202658135355e-06,11923
crawling,1,9.874202658135355e-06,11923
basketball?,1,9.874202658135355e-06,11923
coz,1,9.874202658135355e-06,11923
her!?,1,9.874202658135355e-06,11923
shooting,1,9.874202658135355e-06,11923
hospital?,1,9.874202658135355e-06,11923
fascist,1,9.874202658135355e-06,11923
alot,1,9.874202658135355e-06,11923
"ehm...boohaki,",1,9.874202658135355e-06,11923
goshdarnit,1,9.874202658135355e-06,11923
brotherpucker.,1,9.874202658135355e-06,11923
"lips,",1,9.874202658135355e-06,11923
please!i,1,9.874202658135355e-06,11923
mum's,1,9.874202658135355e-06,11923
sandra,1,9.874202658135355e-06,11923
promoted,1,9.874202658135355e-06,11923
tickets.,1,9.874202658135355e-06,11923
"jumps,",1,9.874202658135355e-06,11923
manages,1,9.874202658135355e-06,11923
pinches,1,9.874202658135355e-06,11923
snatch,1,9.874202658135355e-06,11923
give'em,1,9.874202658135355e-06,11923
bowl)!,1,9.874202658135355e-06,11923
"lottery,",1,9.874202658135355e-06,11923
me.if,1,9.874202658135355e-06,11923
lottery,1,9.874202658135355e-06,11923
"""special""",1,9.874202658135355e-06,11923
found!!,1,9.874202658135355e-06,11923
picked!,1,9.874202658135355e-06,11923
knicks.,1,9.874202658135355e-06,11923
"hyundai""",1,9.874202658135355e-06,11923
gas,1,9.874202658135355e-06,11923
"cape""",1,9.874202658135355e-06,11923
helicopters,1,9.874202658135355e-06,11923
feel?,1,9.874202658135355e-06,11923
odds,1,9.874202658135355e-06,11923
spots,1,9.874202658135355e-06,11923
monica)what's,1,9.874202658135355e-06,11923
casserole?,1,9.874202658135355e-06,11923
saying.,1,9.874202658135355e-06,11923
fooling,1,9.874202658135355e-06,11923
undo,1,9.874202658135355e-06,11923
aware,1,9.874202658135355e-06,11923
snowing,1,9.874202658135355e-06,11923
enter.,1,9.874202658135355e-06,11923
ha-ha,1,9.874202658135355e-06,11923
mouths,1,9.874202658135355e-06,11923
ohh...,1,9.874202658135355e-06,11923
come!,1,9.874202658135355e-06,11923
sedated.,1,9.874202658135355e-06,11923
barneys.,1,9.874202658135355e-06,11923
attack...,1,9.874202658135355e-06,11923
sexy!,1,9.874202658135355e-06,11923
honeymoon?,1,9.874202658135355e-06,11923
showered.,1,9.874202658135355e-06,11923
geez,1,9.874202658135355e-06,11923
simple,1,9.874202658135355e-06,11923
setting.,1,9.874202658135355e-06,11923
news?,1,9.874202658135355e-06,11923
floor),1,9.874202658135355e-06,11923
pick.,1,9.874202658135355e-06,11923
"defense,",1,9.874202658135355e-06,11923
anyway),1,9.874202658135355e-06,11923
pun,1,9.874202658135355e-06,11923
amused,1,9.874202658135355e-06,11923
evils!,1,9.874202658135355e-06,11923
lesser,1,9.874202658135355e-06,11923
harder,1,9.874202658135355e-06,11923
corsages.,1,9.874202658135355e-06,11923
"central,",1,9.874202658135355e-06,11923
bridesmaid,1,9.874202658135355e-06,11923
"ok-dokey,",1,9.874202658135355e-06,11923
"goody,",1,9.874202658135355e-06,11923
clapping,1,9.874202658135355e-06,11923
"tubes,",1,9.874202658135355e-06,11923
drip,1,9.874202658135355e-06,11923
everything),1,9.874202658135355e-06,11923
ear,1,9.874202658135355e-06,11923
decided.,1,9.874202658135355e-06,11923
"past,",1,9.874202658135355e-06,11923
time...?,1,9.874202658135355e-06,11923
"you""",1,9.874202658135355e-06,11923
"""thank",1,9.874202658135355e-06,11923
rooms),1,9.874202658135355e-06,11923
row,1,9.874202658135355e-06,11923
infront,1,9.874202658135355e-06,11923
side),1,9.874202658135355e-06,11923
satisfied!,1,9.874202658135355e-06,11923
"embarrassed,",1,9.874202658135355e-06,11923
fakely,1,9.874202658135355e-06,11923
sympathy,1,9.874202658135355e-06,11923
ill-advised,1,9.874202658135355e-06,11923
asks,1,9.874202658135355e-06,11923
"future,",1,9.874202658135355e-06,11923
fyi..,1,9.874202658135355e-06,11923
(coldly),1,9.874202658135355e-06,11923
hmm-hmm.,1,9.874202658135355e-06,11923
"slowly,",1,9.874202658135355e-06,11923
mhm-mh!,1,9.874202658135355e-06,11923
enjoy!,1,9.874202658135355e-06,11923
"advantage,",1,9.874202658135355e-06,11923
advantage?,1,9.874202658135355e-06,11923
guilty?,1,9.874202658135355e-06,11923
hospital!,1,9.874202658135355e-06,11923
sad),1,9.874202658135355e-06,11923
"drain,",1,9.874202658135355e-06,11923
trimmer,1,9.874202658135355e-06,11923
(excited,1,9.874202658135355e-06,11923
november?,1,9.874202658135355e-06,11923
though!,1,9.874202658135355e-06,11923
doll.,1,9.874202658135355e-06,11923
raising,1,9.874202658135355e-06,11923
nancy?,1,9.874202658135355e-06,11923
westchester.,1,9.874202658135355e-06,11923
forty-five,1,9.874202658135355e-06,11923
"westchester,",1,9.874202658135355e-06,11923
gun.,1,9.874202658135355e-06,11923
stun,1,9.874202658135355e-06,11923
goggles,1,9.874202658135355e-06,11923
vision,1,9.874202658135355e-06,11923
geez!,1,9.874202658135355e-06,11923
caaar...,1,9.874202658135355e-06,11923
"car?""",1,9.874202658135355e-06,11923
"""dude,",1,9.874202658135355e-06,11923
"blonde,",1,9.874202658135355e-06,11923
latest,1,9.874202658135355e-06,11923
mix.,1,9.874202658135355e-06,11923
missing.,1,9.874202658135355e-06,11923
"mistake,",1,9.874202658135355e-06,11923
"suggest,",1,9.874202658135355e-06,11923
im...,1,9.874202658135355e-06,11923
"walk,",1,9.874202658135355e-06,11923
pants...,1,9.874202658135355e-06,11923
"hundred,",1,9.874202658135355e-06,11923
sweater).,1,9.874202658135355e-06,11923
sweater!,1,9.874202658135355e-06,11923
plate,1,9.874202658135355e-06,11923
grapes,1,9.874202658135355e-06,11923
nato,1,9.874202658135355e-06,11923
month.,1,9.874202658135355e-06,11923
magazines,1,9.874202658135355e-06,11923
sarah,1,9.874202658135355e-06,11923
was:,1,9.874202658135355e-06,11923
screwing,1,9.874202658135355e-06,11923
"ow,",1,9.874202658135355e-06,11923
mother's.,1,9.874202658135355e-06,11923
skills,1,9.874202658135355e-06,11923
considers,1,9.874202658135355e-06,11923
"god!"")",1,9.874202658135355e-06,11923
whispers,1,9.874202658135355e-06,11923
(blushing),1,9.874202658135355e-06,11923
pills,1,9.874202658135355e-06,11923
smart,1,9.874202658135355e-06,11923
sats,1,9.874202658135355e-06,11923
(finishing,1,9.874202658135355e-06,11923
bitchin',1,9.874202658135355e-06,11923
do).,1,9.874202658135355e-06,11923
searching,1,9.874202658135355e-06,11923
nails).,1,9.874202658135355e-06,11923
un-interested,1,9.874202658135355e-06,11923
haim,1,9.874202658135355e-06,11923
corey,1,9.874202658135355e-06,11923
find!,1,9.874202658135355e-06,11923
phonebook,1,9.874202658135355e-06,11923
police!,1,9.874202658135355e-06,11923
could!,1,9.874202658135355e-06,11923
pee-pee's!,1,9.874202658135355e-06,11923
eta,1,9.874202658135355e-06,11923
blocked,1,9.874202658135355e-06,11923
aah!,1,9.874202658135355e-06,11923
blinds,1,9.874202658135355e-06,11923
"move,",1,9.874202658135355e-06,11923
move.,1,9.874202658135355e-06,11923
ow...oh,1,9.874202658135355e-06,11923
...it's,1,9.874202658135355e-06,11923
that's...,1,9.874202658135355e-06,11923
mature.,1,9.874202658135355e-06,11923
mon...,1,9.874202658135355e-06,11923
shh..,1,9.874202658135355e-06,11923
goodbye...,1,9.874202658135355e-06,11923
begin,1,9.874202658135355e-06,11923
care?,1,9.874202658135355e-06,11923
surprised),1,9.874202658135355e-06,11923
shoulder),1,9.874202658135355e-06,11923
mushy),1,9.874202658135355e-06,11923
honey...,1,9.874202658135355e-06,11923
resident,1,9.874202658135355e-06,11923
former,1,9.874202658135355e-06,11923
kinkiest,1,9.874202658135355e-06,11923
(again,1,9.874202658135355e-06,11923
(says,1,9.874202658135355e-06,11923
saying),1,9.874202658135355e-06,11923
gesture!,1,9.874202658135355e-06,11923
example),1,9.874202658135355e-06,11923
it).,1,9.874202658135355e-06,11923
transparent,1,9.874202658135355e-06,11923
start.,1,9.874202658135355e-06,11923
boxes!,1,9.874202658135355e-06,11923
bag).,1,9.874202658135355e-06,11923
documents,1,9.874202658135355e-06,11923
bag),1,9.874202658135355e-06,11923
plane...,1,9.874202658135355e-06,11923
"shipped,",1,9.874202658135355e-06,11923
tails,1,9.874202658135355e-06,11923
risking,1,9.874202658135355e-06,11923
happy.,1,9.874202658135355e-06,11923
scared...,1,9.874202658135355e-06,11923
i-found-out-i-was-gonna-have-emma,1,9.874202658135355e-06,11923
moves!,1,9.874202658135355e-06,11923
duck?,1,9.874202658135355e-06,11923
die...,1,9.874202658135355e-06,11923
woke,1,9.874202658135355e-06,11923
messing,1,9.874202658135355e-06,11923
off...,1,9.874202658135355e-06,11923
things...,1,9.874202658135355e-06,11923
scaring,1,9.874202658135355e-06,11923
what..,1,9.874202658135355e-06,11923
peanuts?,1,9.874202658135355e-06,11923
philange.,1,9.874202658135355e-06,11923
face!,1,9.874202658135355e-06,11923
hah!,1,9.874202658135355e-06,11923
"36d,",1,9.874202658135355e-06,11923
bra-size.,1,9.874202658135355e-06,11923
"32c,",1,9.874202658135355e-06,11923
understood,1,9.874202658135355e-06,11923
"french,",1,9.874202658135355e-06,11923
high-school,1,9.874202658135355e-06,11923
revoir!,1,9.874202658135355e-06,11923
au,1,9.874202658135355e-06,11923
night..,1,9.874202658135355e-06,11923
know..,1,9.874202658135355e-06,11923
aw..,1,9.874202658135355e-06,11923
car-service,1,9.874202658135355e-06,11923
brighter,1,9.874202658135355e-06,11923
"caf,",1,9.874202658135355e-06,11923
gunther...,1,9.874202658135355e-06,11923
atkins?,1,9.874202658135355e-06,11923
sunday.,1,9.874202658135355e-06,11923
mom's.,1,9.874202658135355e-06,11923
crushed.),1,9.874202658135355e-06,11923
goodbye.,1,9.874202658135355e-06,11923
i-moved-to-new-york,1,9.874202658135355e-06,11923
stunned,1,9.874202658135355e-06,11923
...ross?,1,9.874202658135355e-06,11923
tough.,1,9.874202658135355e-06,11923
fact...,1,9.874202658135355e-06,11923
45,1,9.874202658135355e-06,11923
"am.""",1,9.874202658135355e-06,11923
"""wait",1,9.874202658135355e-06,11923
player.,1,9.874202658135355e-06,11923
team,1,9.874202658135355e-06,11923
tells,1,9.874202658135355e-06,11923
la),1,9.874202658135355e-06,11923
resum.,1,9.874202658135355e-06,11923
profile,1,9.874202658135355e-06,11923
online,1,9.874202658135355e-06,11923
wouldn't...,1,9.874202658135355e-06,11923
resum?,1,9.874202658135355e-06,11923
career...,1,9.874202658135355e-06,11923
date...,1,9.874202658135355e-06,11923
can...,1,9.874202658135355e-06,11923
sssshhhh!,1,9.874202658135355e-06,11923
interviewing,1,9.874202658135355e-06,11923
confusing.,1,9.874202658135355e-06,11923
"gukki,",1,9.874202658135355e-06,11923
spelled,1,9.874202658135355e-06,11923
campbell...,1,9.874202658135355e-06,11923
d'),1,9.874202658135355e-06,11923
maitre,1,9.874202658135355e-06,11923
congratulations!,1,9.874202658135355e-06,11923
headhunter,1,9.874202658135355e-06,11923
plate),1,9.874202658135355e-06,11923
italian!,1,9.874202658135355e-06,11923
(while,1,9.874202658135355e-06,11923
us...,1,9.874202658135355e-06,11923
name),1,9.874202658135355e-06,11923
(is,1,9.874202658135355e-06,11923
passes),1,9.874202658135355e-06,11923
instantly),1,9.874202658135355e-06,11923
absolutely...,1,9.874202658135355e-06,11923
paris?,1,9.874202658135355e-06,11923
choice...,1,9.874202658135355e-06,11923
money's,1,9.874202658135355e-06,11923
ye-ah.,1,9.874202658135355e-06,11923
(hesitant),1,9.874202658135355e-06,11923
ron...,1,9.874202658135355e-06,11923
vuitton,1,9.874202658135355e-06,11923
louis,1,9.874202658135355e-06,11923
apart,1,9.874202658135355e-06,11923
yee.,1,9.874202658135355e-06,11923
board.,1,9.874202658135355e-06,11923
enter.),1,9.874202658135355e-06,11923
"forth,",1,9.874202658135355e-06,11923
"far,",1,9.874202658135355e-06,11923
"scary,",1,9.874202658135355e-06,11923
twins.,1,9.874202658135355e-06,11923
nonchalantly,1,9.874202658135355e-06,11923
"view,",1,9.874202658135355e-06,11923
camera's,1,9.874202658135355e-06,11923
"into,",1,9.874202658135355e-06,11923
general,1,9.874202658135355e-06,11923
leaves.,1,9.874202658135355e-06,11923
security.,1,9.874202658135355e-06,11923
security,1,9.874202658135355e-06,11923
insanely,1,9.874202658135355e-06,11923
got?,1,9.874202658135355e-06,11923
what've,1,9.874202658135355e-06,11923
fantastic.,1,9.874202658135355e-06,11923
low...,1,9.874202658135355e-06,11923
ohio.,1,9.874202658135355e-06,11923
touching,1,9.874202658135355e-06,11923
amy?,1,9.874202658135355e-06,11923
uhm,1,9.874202658135355e-06,11923
"myron,",1,9.874202658135355e-06,11923
brockovich,1,9.874202658135355e-06,11923
erin,1,9.874202658135355e-06,11923
talking.,1,9.874202658135355e-06,11923
"age,",1,9.874202658135355e-06,11923
soulmate,1,9.874202658135355e-06,11923
made.,1,9.874202658135355e-06,11923
"ever,",1,9.874202658135355e-06,11923
decision,1,9.874202658135355e-06,11923
nodding,1,9.874202658135355e-06,11923
ya...,1,9.874202658135355e-06,11923
"sweety,",1,9.874202658135355e-06,11923
a-and??,1,9.874202658135355e-06,11923
oh-oh-hoh!,1,9.874202658135355e-06,11923
driver!!!,1,9.874202658135355e-06,11923
honored!,1,9.874202658135355e-06,11923
"over,",1,9.874202658135355e-06,11923
waves.),1,9.874202658135355e-06,11923
tears!,1,9.874202658135355e-06,11923
neatly!,1,9.874202658135355e-06,11923
lined,1,9.874202658135355e-06,11923
animals,1,9.874202658135355e-06,11923
oh!...,1,9.874202658135355e-06,11923
camp!,1,9.874202658135355e-06,11923
science,1,9.874202658135355e-06,11923
many!,1,9.874202658135355e-06,11923
learn!,1,9.874202658135355e-06,11923
disbelief,1,9.874202658135355e-06,11923
"furiously,",1,9.874202658135355e-06,11923
"spoiled,",1,9.874202658135355e-06,11923
self-centered,1,9.874202658135355e-06,11923
"whatever,",1,9.874202658135355e-06,11923
appreciated,1,9.874202658135355e-06,11923
amy's,1,9.874202658135355e-06,11923
slim.,1,9.874202658135355e-06,11923
repay,1,9.874202658135355e-06,11923
baby-sit,1,9.874202658135355e-06,11923
irresponsible,1,9.874202658135355e-06,11923
"nah,",1,9.874202658135355e-06,11923
ears?,1,9.874202658135355e-06,11923
ears!?,1,9.874202658135355e-06,11923
(sounds,1,9.874202658135355e-06,11923
word),1,9.874202658135355e-06,11923
emphasize,1,9.874202658135355e-06,11923
eyebrows,1,9.874202658135355e-06,11923
being!!,1,9.874202658135355e-06,11923
breakthrough,1,9.874202658135355e-06,11923
moment),1,9.874202658135355e-06,11923
cramps.,1,9.874202658135355e-06,11923
menstrual,1,9.874202658135355e-06,11923
conversation),1,9.874202658135355e-06,11923
nanny!,1,9.874202658135355e-06,11923
(announces,1,9.874202658135355e-06,11923
ago!!,1,9.874202658135355e-06,11923
"interesting,",1,9.874202658135355e-06,11923
excitement),1,9.874202658135355e-06,11923
footlocker?,1,9.874202658135355e-06,11923
uuuh!!,1,9.874202658135355e-06,11923
huge!,1,9.874202658135355e-06,11923
tacky.,1,9.874202658135355e-06,11923
future.,1,9.874202658135355e-06,11923
"patience,",1,9.874202658135355e-06,11923
(honks,1,9.874202658135355e-06,11923
into...,1,9.874202658135355e-06,11923
holes,1,9.874202658135355e-06,11923
gear,1,9.874202658135355e-06,11923
draw,1,9.874202658135355e-06,11923
uncle!,1,9.874202658135355e-06,11923
day...,1,9.874202658135355e-06,11923
weekend!,1,9.874202658135355e-06,11923
aah...,1,9.874202658135355e-06,11923
joey:,1,9.874202658135355e-06,11923
couples,1,9.874202658135355e-06,11923
totally.,1,9.874202658135355e-06,11923
se-x-u-ally...,1,9.874202658135355e-06,11923
difficult?,1,9.874202658135355e-06,11923
this...,1,9.874202658135355e-06,11923
neck.),1,9.874202658135355e-06,11923
reclines.,1,9.874202658135355e-06,11923
lever,1,9.874202658135355e-06,11923
hips.),1,9.874202658135355e-06,11923
"birthday"".",1,9.874202658135355e-06,11923
"seductively,",1,9.874202658135355e-06,11923
aha!,1,9.874202658135355e-06,11923
barcalounger),1,9.874202658135355e-06,11923
"soldier,",1,9.874202658135355e-06,11923
candles),1,9.874202658135355e-06,11923
clothes)...,1,9.874202658135355e-06,11923
interest,1,9.874202658135355e-06,11923
"hook,",1,9.874202658135355e-06,11923
"bucket,",1,9.874202658135355e-06,11923
champagne?,1,9.874202658135355e-06,11923
apartment).,1,9.874202658135355e-06,11923
"solved,",1,9.874202658135355e-06,11923
need!!,1,9.874202658135355e-06,11923
thoughtful),1,9.874202658135355e-06,11923
map,1,9.874202658135355e-06,11923
18.,1,9.874202658135355e-06,11923
she'll,1,9.874202658135355e-06,11923
napping,1,9.874202658135355e-06,11923
"""happy",1,9.874202658135355e-06,11923
gathered,1,9.874202658135355e-06,11923
guess...,1,9.874202658135355e-06,11923
very!,1,9.874202658135355e-06,11923
experiences,1,9.874202658135355e-06,11923
bother?,1,9.874202658135355e-06,11923
obscene,1,9.874202658135355e-06,11923
birthday.,1,9.874202658135355e-06,11923
bye...,1,9.874202658135355e-06,11923
(emotionally),1,9.874202658135355e-06,11923
bakery.,1,9.874202658135355e-06,11923
nuts!,1,9.874202658135355e-06,11923
frosting,1,9.874202658135355e-06,11923
"cake,",1,9.874202658135355e-06,11923
bunny,1,9.874202658135355e-06,11923
daughters,1,9.874202658135355e-06,11923
baked,1,9.874202658135355e-06,11923
penis!,1,9.874202658135355e-06,11923
icing!,1,9.874202658135355e-06,11923
"photo,",1,9.874202658135355e-06,11923
"shapes,",1,9.874202658135355e-06,11923
"cakes,",1,9.874202658135355e-06,11923
corinos.,1,9.874202658135355e-06,11923
bakery,1,9.874202658135355e-06,11923
fridge.,1,9.874202658135355e-06,11923
"started,",1,9.874202658135355e-06,11923
everybody),1,9.874202658135355e-06,11923
antsy,1,9.874202658135355e-06,11923
actually?,1,9.874202658135355e-06,11923
"bags,",1,9.874202658135355e-06,11923
baby's,1,9.874202658135355e-06,11923
chandler...,1,9.874202658135355e-06,11923
poop.,1,9.874202658135355e-06,11923
think...,1,9.874202658135355e-06,11923
cabbage,1,9.874202658135355e-06,11923
thanksgiving?,1,9.874202658135355e-06,11923
cowgirl,1,9.874202658135355e-06,11923
important...,1,9.874202658135355e-06,11923
mocking,1,9.874202658135355e-06,11923
believes,1,9.874202658135355e-06,11923
...is,1,9.874202658135355e-06,11923
trophy...,1,9.874202658135355e-06,11923
cuter,1,9.874202658135355e-06,11923
judging,1,9.874202658135355e-06,11923
"another,",1,9.874202658135355e-06,11923
pitting,1,9.874202658135355e-06,11923
creepiest,1,9.874202658135355e-06,11923
lawyer,1,9.874202658135355e-06,11923
dare-devil!,1,9.874202658135355e-06,11923
see...,1,9.874202658135355e-06,11923
contest?,1,9.874202658135355e-06,11923
born?,1,9.874202658135355e-06,11923
neck.,1,9.874202658135355e-06,11923
a-alright!,1,9.874202658135355e-06,11923
whoo...,1,9.874202658135355e-06,11923
confident),1,9.874202658135355e-06,11923
(more,1,9.874202658135355e-06,11923
o-k...,1,9.874202658135355e-06,11923
(reluctantly),1,9.874202658135355e-06,11923
passes,1,9.874202658135355e-06,11923
suspiciously),1,9.874202658135355e-06,11923
evil!,1,9.874202658135355e-06,11923
push?,1,9.874202658135355e-06,11923
pantyhose,1,9.874202658135355e-06,11923
group,1,9.874202658135355e-06,11923
makeup,1,9.874202658135355e-06,11923
(spells,1,9.874202658135355e-06,11923
cook!,1,9.874202658135355e-06,11923
"ewww,",1,9.874202658135355e-06,11923
congratulatioooons!,1,9.874202658135355e-06,11923
keys),1,9.874202658135355e-06,11923
key!,1,9.874202658135355e-06,11923
appalled),1,9.874202658135355e-06,11923
sprouts.,1,9.874202658135355e-06,11923
brussels,1,9.874202658135355e-06,11923
foil,1,9.874202658135355e-06,11923
slice,1,9.874202658135355e-06,11923
turkey.,1,9.874202658135355e-06,11923
on...,1,9.874202658135355e-06,11923
confused).,1,9.874202658135355e-06,11923
upward,1,9.874202658135355e-06,11923
"rock,",1,9.874202658135355e-06,11923
"paper,",1,9.874202658135355e-06,11923
rock-paper-scissor,1,9.874202658135355e-06,11923
agree),1,9.874202658135355e-06,11923
loses,1,9.874202658135355e-06,11923
"rock-paper-scissors,",1,9.874202658135355e-06,11923
loud),1,9.874202658135355e-06,11923
(when,1,9.874202658135355e-06,11923
casual.,1,9.874202658135355e-06,11923
o'clock.,1,9.874202658135355e-06,11923
shirt?,1,9.874202658135355e-06,11923
(then,1,9.874202658135355e-06,11923
napping...,1,9.874202658135355e-06,11923
dollars!,1,9.874202658135355e-06,11923
y-e-s.,1,9.874202658135355e-06,11923
"push,",1,9.874202658135355e-06,11923
"looks,",1,9.874202658135355e-06,11923
beyond,1,9.874202658135355e-06,11923
"smith,",1,9.874202658135355e-06,11923
hanging).,1,9.874202658135355e-06,11923
poster,1,9.874202658135355e-06,11923
spot),1,9.874202658135355e-06,11923
proudly?,1,9.874202658135355e-06,11923
(surprised,1,9.874202658135355e-06,11923
liar.,1,9.874202658135355e-06,11923
tape?,1,9.874202658135355e-06,11923
square.,1,9.874202658135355e-06,11923
harder!,1,9.874202658135355e-06,11923
house?,1,9.874202658135355e-06,11923
gladys?,1,9.874202658135355e-06,11923
tull,1,9.874202658135355e-06,11923
jethro,1,9.874202658135355e-06,11923
"""guy-in-van""?",1,9.874202658135355e-06,11923
brady,1,9.874202658135355e-06,11923
laughs),1,9.874202658135355e-06,11923
"diaz,",1,9.874202658135355e-06,11923
pablo,1,9.874202658135355e-06,11923
reading),1,9.874202658135355e-06,11923
girlfriends?,1,9.874202658135355e-06,11923
mmh-mmh!,1,9.874202658135355e-06,11923
styling,1,9.874202658135355e-06,11923
version,1,9.874202658135355e-06,11923
(embarrassed),1,9.874202658135355e-06,11923
atkins.,1,9.874202658135355e-06,11923
thighs?,1,9.874202658135355e-06,11923
hips,1,9.874202658135355e-06,11923
hearing),1,9.874202658135355e-06,11923
(doesn't,1,9.874202658135355e-06,11923
bags?,1,9.874202658135355e-06,11923
door!,1,9.874202658135355e-06,11923
happen),1,9.874202658135355e-06,11923
bed!!,1,9.874202658135355e-06,11923
o-oh,1,9.874202658135355e-06,11923
awe!,1,9.874202658135355e-06,11923
smiling!,1,9.874202658135355e-06,11923
giggles),1,9.874202658135355e-06,11923
"irrational,",1,9.874202658135355e-06,11923
earth!,1,9.874202658135355e-06,11923
"top,",1,9.874202658135355e-06,11923
miles,1,9.874202658135355e-06,11923
40,1,9.874202658135355e-06,11923
danes.,1,9.874202658135355e-06,11923
uneven,1,9.874202658135355e-06,11923
chunk,1,9.874202658135355e-06,11923
to-had,1,9.874202658135355e-06,11923
chain.,1,9.874202658135355e-06,11923
tangled,1,9.874202658135355e-06,11923
little.,1,9.874202658135355e-06,11923
incident...,1,9.874202658135355e-06,11923
traumatic...,1,9.874202658135355e-06,11923
playground.,1,9.874202658135355e-06,11923
gladys!,1,9.874202658135355e-06,11923
doorknob.,1,9.874202658135355e-06,11923
re-e-a-aches,1,9.874202658135355e-06,11923
slo-o-owly,1,9.874202658135355e-06,11923
"spooky,",1,9.874202658135355e-06,11923
steal.,1,9.874202658135355e-06,11923
half-a-body,1,9.874202658135355e-06,11923
"frame,",1,9.874202658135355e-06,11923
alive,1,9.874202658135355e-06,11923
legend,1,9.874202658135355e-06,11923
this...thing...,1,9.874202658135355e-06,11923
"""tag"".",1,9.874202658135355e-06,11923
remember),1,9.874202658135355e-06,11923
(can't,1,9.874202658135355e-06,11923
puppyits,1,9.874202658135355e-06,11923
screaming),1,9.874202658135355e-06,11923
"cmon,",1,9.874202658135355e-06,11923
scary?,1,9.874202658135355e-06,11923
dumping,1,9.874202658135355e-06,11923
"valentines,",1,9.874202658135355e-06,11923
present),1,9.874202658135355e-06,11923
"sweats,",1,9.874202658135355e-06,11923
cash!,1,9.874202658135355e-06,11923
documentary,1,9.874202658135355e-06,11923
taffy!,1,9.874202658135355e-06,11923
saltwater,1,9.874202658135355e-06,11923
"bye-bye,",1,9.874202658135355e-06,11923
"meeting,",1,9.874202658135355e-06,11923
imagination!),1,9.874202658135355e-06,11923
or...wella,1,9.874202658135355e-06,11923
"discomfort,",1,9.874202658135355e-06,11923
lipskind,1,9.874202658135355e-06,11923
puckered,1,9.874202658135355e-06,11923
ages?,1,9.874202658135355e-06,11923
channel,1,9.874202658135355e-06,11923
discovery,1,9.874202658135355e-06,11923
eyes.)or,1,9.874202658135355e-06,11923
wishful,1,9.874202658135355e-06,11923
mean(ross,1,9.874202658135355e-06,11923
tuna.,1,9.874202658135355e-06,11923
"score,",1,9.874202658135355e-06,11923
sick.),1,9.874202658135355e-06,11923
yum!,1,9.874202658135355e-06,11923
trick!,1,9.874202658135355e-06,11923
movies,1,9.874202658135355e-06,11923
woah!,1,9.874202658135355e-06,11923
woman?!,1,9.874202658135355e-06,11923
explode?!,1,9.874202658135355e-06,11923
prepared.,1,9.874202658135355e-06,11923
problems!!,1,9.874202658135355e-06,11923
other?!,1,9.874202658135355e-06,11923
lab.,1,9.874202658135355e-06,11923
uhtell,1,9.874202658135355e-06,11923
situation?,1,9.874202658135355e-06,11923
toss,1,9.874202658135355e-06,11923
naked?,1,9.874202658135355e-06,11923
"ew,",1,9.874202658135355e-06,11923
floor?,1,9.874202658135355e-06,11923
bagel,1,9.874202658135355e-06,11923
donti,1,9.874202658135355e-06,11923
(hug,1,9.874202658135355e-06,11923
"i-iuh,",1,9.874202658135355e-06,11923
joke.),1,9.874202658135355e-06,11923
joke!,1,9.874202658135355e-06,11923
ummnow,1,9.874202658135355e-06,11923
"half,",1,9.874202658135355e-06,11923
"years.""",1,9.874202658135355e-06,11923
"""eight",1,9.874202658135355e-06,11923
"sevene-e-eight,",1,9.874202658135355e-06,11923
hobbs,1,9.874202658135355e-06,11923
sweater?,1,9.874202658135355e-06,11923
stomach.,1,9.874202658135355e-06,11923
older?,1,9.874202658135355e-06,11923
like?!,1,9.874202658135355e-06,11923
crowe.,1,9.874202658135355e-06,11923
russell,1,9.874202658135355e-06,11923
kicking!,1,9.874202658135355e-06,11923
hmmmaybe,1,9.874202658135355e-06,11923
"uterus,",1,9.874202658135355e-06,11923
uterus,1,9.874202658135355e-06,11923
yknowits,1,9.874202658135355e-06,11923
healthy!,1,9.874202658135355e-06,11923
bulletin,1,9.874202658135355e-06,11923
phoebo?,1,9.874202658135355e-06,11923
dayton,1,9.874202658135355e-06,11923
file?,1,9.874202658135355e-06,11923
tiles!,1,9.874202658135355e-06,11923
mahjong,1,9.874202658135355e-06,11923
sawyer?,1,9.874202658135355e-06,11923
dayton?,1,9.874202658135355e-06,11923
89-year-old?,1,9.874202658135355e-06,11923
james.,1,9.874202658135355e-06,11923
schoolyard.,1,9.874202658135355e-06,11923
beaten,1,9.874202658135355e-06,11923
ideas!,1,9.874202658135355e-06,11923
popular.,1,9.874202658135355e-06,11923
"forget,",1,9.874202658135355e-06,11923
contract,1,9.874202658135355e-06,11923
cowers,1,9.874202658135355e-06,11923
watch!,1,9.874202658135355e-06,11923
god.whats,1,9.874202658135355e-06,11923
"movie,",1,9.874202658135355e-06,11923
early?,1,9.874202658135355e-06,11923
cujo.,1,9.874202658135355e-06,11923
home!,1,9.874202658135355e-06,11923
paths?,1,9.874202658135355e-06,11923
lobster,1,9.874202658135355e-06,11923
cujo,1,9.874202658135355e-06,11923
renting,1,9.874202658135355e-06,11923
"boring,",1,9.874202658135355e-06,11923
kane!,1,9.874202658135355e-06,11923
citizen,1,9.874202658135355e-06,11923
ugliest?,1,9.874202658135355e-06,11923
swear;,1,9.874202658135355e-06,11923
momentary,1,9.874202658135355e-06,11923
lapse.,1,9.874202658135355e-06,11923
ibut,1,9.874202658135355e-06,11923
thingies?,1,9.874202658135355e-06,11923
braxton,1,9.874202658135355e-06,11923
discomfort.,1,9.874202658135355e-06,11923
"hmm,",1,9.874202658135355e-06,11923
godow!oo!,1,9.874202658135355e-06,11923
pain.),1,9.874202658135355e-06,11923
(winces,1,9.874202658135355e-06,11923
dontwhoa!!,1,9.874202658135355e-06,11923
oh-oh!!,1,9.874202658135355e-06,11923
hamm!,1,9.874202658135355e-06,11923
mia,1,9.874202658135355e-06,11923
player?,1,9.874202658135355e-06,11923
annoying,1,9.874202658135355e-06,11923
ummohwhos,1,9.874202658135355e-06,11923
belly.),1,9.874202658135355e-06,11923
belly!,1,9.874202658135355e-06,11923
(bursts,1,9.874202658135355e-06,11923
replaced.),1,9.874202658135355e-06,11923
bubbles,1,9.874202658135355e-06,11923
ruth,1,9.874202658135355e-06,11923
ourselves,1,9.874202658135355e-06,11923
still!,1,9.874202658135355e-06,11923
youbut,1,9.874202658135355e-06,11923
ruth!,1,9.874202658135355e-06,11923
wouldsequoia?,1,9.874202658135355e-06,11923
naming,1,9.874202658135355e-06,11923
ruth.,1,9.874202658135355e-06,11923
stomach),1,9.874202658135355e-06,11923
it-its,1,9.874202658135355e-06,11923
yeahno,1,9.874202658135355e-06,11923
cab?,1,9.874202658135355e-06,11923
enriched,1,9.874202658135355e-06,11923
loca.,1,9.874202658135355e-06,11923
es,1,9.874202658135355e-06,11923
madre,1,9.874202658135355e-06,11923
tu,1,9.874202658135355e-06,11923
spanish.,1,9.874202658135355e-06,11923
kay!,1,9.874202658135355e-06,11923
housekeeper.,1,9.874202658135355e-06,11923
tea.),1,9.874202658135355e-06,11923
(mrs.,1,9.874202658135355e-06,11923
mom!,1,9.874202658135355e-06,11923
booze?!,1,9.874202658135355e-06,11923
social,1,9.874202658135355e-06,11923
operas.,1,9.874202658135355e-06,11923
lives.,1,9.874202658135355e-06,11923
again)i,1,9.874202658135355e-06,11923
chamomile,1,9.874202658135355e-06,11923
microphone,1,9.874202658135355e-06,11923
i(leans,1,9.874202658135355e-06,11923
digest.,1,9.874202658135355e-06,11923
(scoffs,1,9.874202658135355e-06,11923
using),1,9.874202658135355e-06,11923
shelley,1,9.874202658135355e-06,11923
recorder,1,9.874202658135355e-06,11923
cassette,1,9.874202658135355e-06,11923
"kiddingseriously,",1,9.874202658135355e-06,11923
knows?,1,9.874202658135355e-06,11923
"stomach),",1,9.874202658135355e-06,11923
"dirt,",1,9.874202658135355e-06,11923
sauted,1,9.874202658135355e-06,11923
scratch.,1,9.874202658135355e-06,11923
mothers,1,9.874202658135355e-06,11923
crazy.),1,9.874202658135355e-06,11923
however,1,9.874202658135355e-06,11923
wh-wh-what?,1,9.874202658135355e-06,11923
woo-hoo.,1,9.874202658135355e-06,11923
genie?,1,9.874202658135355e-06,11923
"birth,",1,9.874202658135355e-06,11923
kinds,1,9.874202658135355e-06,11923
"mommy,",1,9.874202658135355e-06,11923
"gifts,",1,9.874202658135355e-06,11923
overwhelming,1,9.874202658135355e-06,11923
dummy.,1,9.874202658135355e-06,11923
wouldshe,1,9.874202658135355e-06,11923
come(stutters)of,1,9.874202658135355e-06,11923
food?!,1,9.874202658135355e-06,11923
baby?!,1,9.874202658135355e-06,11923
feeding,1,9.874202658135355e-06,11923
dumpster?,1,9.874202658135355e-06,11923
"gross,",1,9.874202658135355e-06,11923
diapers!,1,9.874202658135355e-06,11923
dispenses,1,9.874202658135355e-06,11923
guessing?,1,9.874202658135355e-06,11923
bong,1,9.874202658135355e-06,11923
tube,1,9.874202658135355e-06,11923
narrow,1,9.874202658135355e-06,11923
plastic,1,9.874202658135355e-06,11923
suction,1,9.874202658135355e-06,11923
vacuum,1,9.874202658135355e-06,11923
hamster!,1,9.874202658135355e-06,11923
gift!,1,9.874202658135355e-06,11923
mother.),1,9.874202658135355e-06,11923
taxing.,1,9.874202658135355e-06,11923
mother?!,1,9.874202658135355e-06,11923
trifle.,1,9.874202658135355e-06,11923
digest!,1,9.874202658135355e-06,11923
ummits,1,9.874202658135355e-06,11923
party!,1,9.874202658135355e-06,11923
"cliff,",1,9.874202658135355e-06,11923
spectacular.,1,9.874202658135355e-06,11923
"small,",1,9.874202658135355e-06,11923
check),1,9.874202658135355e-06,11923
justsmile.,1,9.874202658135355e-06,11923
lie;,1,9.874202658135355e-06,11923
area.,1,9.874202658135355e-06,11923
nosal,1,9.874202658135355e-06,11923
"ears,",1,9.874202658135355e-06,11923
youwere,1,9.874202658135355e-06,11923
hmmm.,1,9.874202658135355e-06,11923
wisdom?,1,9.874202658135355e-06,11923
pearls,1,9.874202658135355e-06,11923
"impressive,",1,9.874202658135355e-06,11923
ribbon?,1,9.874202658135355e-06,11923
ha-ha!,1,9.874202658135355e-06,11923
gynecologist,1,9.874202658135355e-06,11923
payment,1,9.874202658135355e-06,11923
construed,1,9.874202658135355e-06,11923
month,1,9.874202658135355e-06,11923
suing,1,9.874202658135355e-06,11923
smugly.),1,9.874202658135355e-06,11923
continue.),1,9.874202658135355e-06,11923
awkward!,1,9.874202658135355e-06,11923
"whoa-whoa-whoa,",1,9.874202658135355e-06,11923
reallyi,1,9.874202658135355e-06,11923
simpler,1,9.874202658135355e-06,11923
thatwe,1,9.874202658135355e-06,11923
children.,1,9.874202658135355e-06,11923
wifethey-they,1,9.874202658135355e-06,11923
"barbados,",1,9.874202658135355e-06,11923
"sunset,",1,9.874202658135355e-06,11923
aisle.,1,9.874202658135355e-06,11923
stevies,1,9.874202658135355e-06,11923
green?,1,9.874202658135355e-06,11923
"mention,",1,9.874202658135355e-06,11923
publicity,1,9.874202658135355e-06,11923
clue,1,9.874202658135355e-06,11923
"puzzle,",1,9.874202658135355e-06,11923
digest,1,9.874202658135355e-06,11923
wonderful!,1,9.874202658135355e-06,11923
wasreally,1,9.874202658135355e-06,11923
stars!,1,9.874202658135355e-06,11923
"song,",1,9.874202658135355e-06,11923
"lilies,",1,9.874202658135355e-06,11923
planetarium,1,9.874202658135355e-06,11923
"proposal,",1,9.874202658135355e-06,11923
feasible.,1,9.874202658135355e-06,11923
fist)!,1,9.874202658135355e-06,11923
rest!,1,9.874202658135355e-06,11923
angel.,1,9.874202658135355e-06,11923
"sight,",1,9.874202658135355e-06,11923
intricate,1,9.874202658135355e-06,11923
nuns.,1,9.874202658135355e-06,11923
belgium,1,9.874202658135355e-06,11923
"blind,",1,9.874202658135355e-06,11923
"lace,",1,9.874202658135355e-06,11923
realistic.,1,9.874202658135355e-06,11923
camera.,1,9.874202658135355e-06,11923
film,1,9.874202658135355e-06,11923
liebawitz,1,9.874202658135355e-06,11923
annie,1,9.874202658135355e-06,11923
family,1,9.874202658135355e-06,11923
cujo?,1,9.874202658135355e-06,11923
crawl,1,9.874202658135355e-06,11923
studying,1,9.874202658135355e-06,11923
74,1,9.874202658135355e-06,11923
"umbutokay,",1,9.874202658135355e-06,11923
held,1,9.874202658135355e-06,11923
ill-ill-ill-ill,1,9.874202658135355e-06,11923
address?,1,9.874202658135355e-06,11923
e-mail,1,9.874202658135355e-06,11923
e-mail.,1,9.874202658135355e-06,11923
via,1,9.874202658135355e-06,11923
straighten,1,9.874202658135355e-06,11923
goods.,1,9.874202658135355e-06,11923
damaged,1,9.874202658135355e-06,11923
daddy!!,1,9.874202658135355e-06,11923
plaza?!!,1,9.874202658135355e-06,11923
strong.,1,9.874202658135355e-06,11923
latour.,1,9.874202658135355e-06,11923
panicked.,1,9.874202658135355e-06,11923
support.,1,9.874202658135355e-06,11923
"panicked,",1,9.874202658135355e-06,11923
2nd!,1,9.874202658135355e-06,11923
february,1,9.874202658135355e-06,11923
poppy!,1,9.874202658135355e-06,11923
grandchild!,1,9.874202658135355e-06,11923
gonnathis,1,9.874202658135355e-06,11923
sum,1,9.874202658135355e-06,11923
tivo.,1,9.874202658135355e-06,11923
waiter?,1,9.874202658135355e-06,11923
returns.),1,9.874202658135355e-06,11923
thebabys,1,9.874202658135355e-06,11923
"notice,",1,9.874202658135355e-06,11923
untied,1,9.874202658135355e-06,11923
(panicking),1,9.874202658135355e-06,11923
justwe,1,9.874202658135355e-06,11923
"possessive,",1,9.874202658135355e-06,11923
"jealous,",1,9.874202658135355e-06,11923
gentle,1,9.874202658135355e-06,11923
you-do,1,9.874202658135355e-06,11923
yuck!,1,9.874202658135355e-06,11923
turkey.),1,9.874202658135355e-06,11923
offering,1,9.874202658135355e-06,11923
will?,1,9.874202658135355e-06,11923
davis,1,9.874202658135355e-06,11923
lance,1,9.874202658135355e-06,11923
hardest,1,9.874202658135355e-06,11923
"you."")",1,9.874202658135355e-06,11923
"mouths,",1,9.874202658135355e-06,11923
smoldering,1,9.874202658135355e-06,11923
will),1,9.874202658135355e-06,11923
dish),1,9.874202658135355e-06,11923
chicken?,1,9.874202658135355e-06,11923
roast,1,9.874202658135355e-06,11923
boyfriend.,1,9.874202658135355e-06,11923
imaginary,1,9.874202658135355e-06,11923
"pants)ooh,",1,9.874202658135355e-06,11923
sweet(grabs,1,9.874202658135355e-06,11923
mygod!,1,9.874202658135355e-06,11923
locks,1,9.874202658135355e-06,11923
(quickly,1,9.874202658135355e-06,11923
going!,1,9.874202658135355e-06,11923
kisser,1,9.874202658135355e-06,11923
mona),1,9.874202658135355e-06,11923
kissing.),1,9.874202658135355e-06,11923
(mona,1,9.874202658135355e-06,11923
single?,1,9.874202658135355e-06,11923
baggage!,1,9.874202658135355e-06,11923
angry.,1,9.874202658135355e-06,11923
ewww.,1,9.874202658135355e-06,11923
club?!,1,9.874202658135355e-06,11923
halloween!,1,9.874202658135355e-06,11923
words,1,9.874202658135355e-06,11923
childs,1,9.874202658135355e-06,11923
hunting.,1,9.874202658135355e-06,11923
houses,1,9.874202658135355e-06,11923
checkbook,1,9.874202658135355e-06,11923
checkbook!,1,9.874202658135355e-06,11923
upi,1,9.874202658135355e-06,11923
youoh,1,9.874202658135355e-06,11923
boy),1,9.874202658135355e-06,11923
goodi,1,9.874202658135355e-06,11923
knowim,1,9.874202658135355e-06,11923
"uh-oh,",1,9.874202658135355e-06,11923
stuff?,1,9.874202658135355e-06,11923
cape,1,9.874202658135355e-06,11923
that-thats,1,9.874202658135355e-06,11923
here!!,1,9.874202658135355e-06,11923
cape.),1,9.874202658135355e-06,11923
luckiest,1,9.874202658135355e-06,11923
candy!,1,9.874202658135355e-06,11923
gunther!,1,9.874202658135355e-06,11923
cash.,1,9.874202658135355e-06,11923
check?,1,9.874202658135355e-06,11923
(pours,1,9.874202658135355e-06,11923
tutu,1,9.874202658135355e-06,11923
earns,1,9.874202658135355e-06,11923
seen.,1,9.874202658135355e-06,11923
ballerina,1,9.874202658135355e-06,11923
prettiest,1,9.874202658135355e-06,11923
ballerina),1,9.874202658135355e-06,11923
supergirl,1,9.874202658135355e-06,11923
"""how",1,9.874202658135355e-06,11923
"doin?""",1,9.874202658135355e-06,11923
discussed,1,9.874202658135355e-06,11923
relieved.,1,9.874202658135355e-06,11923
tail!,1,9.874202658135355e-06,11923
still(screams)its,1,9.874202658135355e-06,11923
condition.,1,9.874202658135355e-06,11923
seriousreally?!,1,9.874202658135355e-06,11923
poop!,1,9.874202658135355e-06,11923
loud.,1,9.874202658135355e-06,11923
"crying,",1,9.874202658135355e-06,11923
"goggles,",1,9.874202658135355e-06,11923
"jacket,",1,9.874202658135355e-06,11923
ski,1,9.874202658135355e-06,11923
hugsy!,1,9.874202658135355e-06,11923
crib.),1,9.874202658135355e-06,11923
strap,1,9.874202658135355e-06,11923
(adjusts,1,9.874202658135355e-06,11923
wearing?,1,9.874202658135355e-06,11923
crotch.,1,9.874202658135355e-06,11923
stain,1,9.874202658135355e-06,11923
ink,1,9.874202658135355e-06,11923
score,1,9.874202658135355e-06,11923
changes,1,9.874202658135355e-06,11923
dutch,1,9.874202658135355e-06,11923
two?,1,9.874202658135355e-06,11923
thinkcould,1,9.874202658135355e-06,11923
admirer,1,9.874202658135355e-06,11923
shall,1,9.874202658135355e-06,11923
respect.,1,9.874202658135355e-06,11923
view?,1,9.874202658135355e-06,11923
old?,1,9.874202658135355e-06,11923
sickness,1,9.874202658135355e-06,11923
im-imi,1,9.874202658135355e-06,11923
joined,1,9.874202658135355e-06,11923
"""hmmm.""",1,9.874202658135355e-06,11923
erotically,1,9.874202658135355e-06,11923
jazz.,1,9.874202658135355e-06,11923
downtown,1,9.874202658135355e-06,11923
seasons,1,9.874202658135355e-06,11923
afterwards,1,9.874202658135355e-06,11923
caf.,1,9.874202658135355e-06,11923
pauls,1,9.874202658135355e-06,11923
department!,1,9.874202658135355e-06,11923
conversation!,1,9.874202658135355e-06,11923
find.,1,9.874202658135355e-06,11923
sohardto,1,9.874202658135355e-06,11923
"attached,",1,9.874202658135355e-06,11923
strings,1,9.874202658135355e-06,11923
"sex,",1,9.874202658135355e-06,11923
charged.,1,9.874202658135355e-06,11923
myselfhow,1,9.874202658135355e-06,11923
cook?,1,9.874202658135355e-06,11923
finding,1,9.874202658135355e-06,11923
embarrassingbut,1,9.874202658135355e-06,11923
fitch.,1,9.874202658135355e-06,11923
ambercrombie,1,9.874202658135355e-06,11923
delivering,1,9.874202658135355e-06,11923
blond,1,9.874202658135355e-06,11923
hormones,1,9.874202658135355e-06,11923
apartment?!,1,9.874202658135355e-06,11923
colder,1,9.874202658135355e-06,11923
mona?,1,9.874202658135355e-06,11923
dimple.,1,9.874202658135355e-06,11923
pinky,1,9.874202658135355e-06,11923
schiff,1,9.874202658135355e-06,11923
ski!,1,9.874202658135355e-06,11923
dancingoh!,1,9.874202658135355e-06,11923
dancing!,1,9.874202658135355e-06,11923
(there,1,9.874202658135355e-06,11923
lilies.,1,9.874202658135355e-06,11923
"sound,",1,9.874202658135355e-06,11923
press,1,9.874202658135355e-06,11923
lightly,1,9.874202658135355e-06,11923
swan.,1,9.874202658135355e-06,11923
ripping,1,9.874202658135355e-06,11923
"leaves,",1,9.874202658135355e-06,11923
fingers.),1,9.874202658135355e-06,11923
wrist,1,9.874202658135355e-06,11923
were-were,1,9.874202658135355e-06,11923
interested),1,9.874202658135355e-06,11923
works?!,1,9.874202658135355e-06,11923
moves.,1,9.874202658135355e-06,11923
forgot.,1,9.874202658135355e-06,11923
shaping,1,9.874202658135355e-06,11923
lobster?,1,9.874202658135355e-06,11923
three-pound,1,9.874202658135355e-06,11923
substitute,1,9.874202658135355e-06,11923
"vegetables,",1,9.874202658135355e-06,11923
emmm.,1,9.874202658135355e-06,11923
"mignon,",1,9.874202658135355e-06,11923
protective,1,9.874202658135355e-06,11923
roommates.,1,9.874202658135355e-06,11923
breasts)there.,1,9.874202658135355e-06,11923
slightly,1,9.874202658135355e-06,11923
waistband,1,9.874202658135355e-06,11923
snaps,1,9.874202658135355e-06,11923
about(she,1,9.874202658135355e-06,11923
"sickness,",1,9.874202658135355e-06,11923
favorite.,1,9.874202658135355e-06,11923
ski?,1,9.874202658135355e-06,11923
spare,1,9.874202658135355e-06,11923
rumor?,1,9.874202658135355e-06,11923
tiney-wienie!,1,9.874202658135355e-06,11923
theres-theres,1,9.874202658135355e-06,11923
degree,1,9.874202658135355e-06,11923
"design,",1,9.874202658135355e-06,11923
areas,1,9.874202658135355e-06,11923
"dina,",1,9.874202658135355e-06,11923
dina!,1,9.874202658135355e-06,11923
years!,1,9.874202658135355e-06,11923
ahh,1,9.874202658135355e-06,11923
boots.,1,9.874202658135355e-06,11923
successful!,1,9.874202658135355e-06,11923
supervisors,1,9.874202658135355e-06,11923
prison.,1,9.874202658135355e-06,11923
them?!,1,9.874202658135355e-06,11923
boots),1,9.874202658135355e-06,11923
"club,",1,9.874202658135355e-06,11923
"haircut,",1,9.874202658135355e-06,11923
yknowfine!,1,9.874202658135355e-06,11923
whphoebe!!,1,9.874202658135355e-06,11923
catalog!,1,9.874202658135355e-06,11923
was!,1,9.874202658135355e-06,11923
"tiney-wienie.""",1,9.874202658135355e-06,11923
"person.""",1,9.874202658135355e-06,11923
mcmahon,1,9.874202658135355e-06,11923
sean,1,9.874202658135355e-06,11923
staring!,1,9.874202658135355e-06,11923
around.),1,9.874202658135355e-06,11923
region!,1,9.874202658135355e-06,11923
tratt,1,9.874202658135355e-06,11923
carter,1,9.874202658135355e-06,11923
no!!!!,1,9.874202658135355e-06,11923
"sales,",1,9.874202658135355e-06,11923
upset;,1,9.874202658135355e-06,11923
meatball,1,9.874202658135355e-06,11923
sub,1,9.874202658135355e-06,11923
cute?,1,9.874202658135355e-06,11923
or-or,1,9.874202658135355e-06,11923
pill,1,9.874202658135355e-06,11923
santas,1,9.874202658135355e-06,11923
"weekend,",1,9.874202658135355e-06,11923
explains,1,9.874202658135355e-06,11923
fanny,1,9.874202658135355e-06,11923
sweatpants,1,9.874202658135355e-06,11923
"feeling,",1,9.874202658135355e-06,11923
"example,",1,9.874202658135355e-06,11923
seei,1,9.874202658135355e-06,11923
lately?,1,9.874202658135355e-06,11923
dina.),1,9.874202658135355e-06,11923
moment.,1,9.874202658135355e-06,11923
ruining,1,9.874202658135355e-06,11923
bobby.),1,9.874202658135355e-06,11923
disaster.,1,9.874202658135355e-06,11923
kids!,1,9.874202658135355e-06,11923
effective!,1,9.874202658135355e-06,11923
contraceptives,1,9.874202658135355e-06,11923
heyyyyy!,1,9.874202658135355e-06,11923
adults!,1,9.874202658135355e-06,11923
groom,1,9.874202658135355e-06,11923
"witnesses,",1,9.874202658135355e-06,11923
"license,",1,9.874202658135355e-06,11923
ceremony,1,9.874202658135355e-06,11923
youshould,1,9.874202658135355e-06,11923
joeytheres,1,9.874202658135355e-06,11923
foil.),1,9.874202658135355e-06,11923
babies?,1,9.874202658135355e-06,11923
elbow,1,9.874202658135355e-06,11923
meaningful,1,9.874202658135355e-06,11923
like:,1,9.874202658135355e-06,11923
daughter...,1,9.874202658135355e-06,11923
sang...,1,9.874202658135355e-06,11923
laugh?,1,9.874202658135355e-06,11923
hippie?,1,9.874202658135355e-06,11923
makeover,1,9.874202658135355e-06,11923
"nervous,",1,9.874202658135355e-06,11923
mike's,1,9.874202658135355e-06,11923
constantly,1,9.874202658135355e-06,11923
duh!,1,9.874202658135355e-06,11923
"ssshyeah,",1,9.874202658135355e-06,11923
sat's,1,9.874202658135355e-06,11923
"looks...""",1,9.874202658135355e-06,11923
wallis,1,9.874202658135355e-06,11923
"pincer,",1,9.874202658135355e-06,11923
gross,1,9.874202658135355e-06,11923
sensitive,1,9.874202658135355e-06,11923
flirt,1,9.874202658135355e-06,11923
herself.,1,9.874202658135355e-06,11923
elmo.,1,9.874202658135355e-06,11923
firing,1,9.874202658135355e-06,11923
determined,1,9.874202658135355e-06,11923
job...,1,9.874202658135355e-06,11923
rude!,1,9.874202658135355e-06,11923
"holding,",1,9.874202658135355e-06,11923
angrily.,1,9.874202658135355e-06,11923
proven,1,9.874202658135355e-06,11923
recorder.,1,9.874202658135355e-06,11923
sensitive?,1,9.874202658135355e-06,11923
cattle.,1,9.874202658135355e-06,11923
branding,1,9.874202658135355e-06,11923
asses?,1,9.874202658135355e-06,11923
(disgusted),1,9.874202658135355e-06,11923
owwwww...,1,9.874202658135355e-06,11923
aahhh...,1,9.874202658135355e-06,11923
spider...,1,9.874202658135355e-06,11923
bitsy,1,9.874202658135355e-06,11923
itsy,1,9.874202658135355e-06,11923
doo...,1,9.874202658135355e-06,11923
laughing.,1,9.874202658135355e-06,11923
weirdo...,1,9.874202658135355e-06,11923
"butts,",1,9.874202658135355e-06,11923
better),1,9.874202658135355e-06,11923
oohhhhh!,1,9.874202658135355e-06,11923
laugh),1,9.874202658135355e-06,11923
waist,1,9.874202658135355e-06,11923
bitty,1,9.874202658135355e-06,11923
itty,1,9.874202658135355e-06,11923
rap),1,9.874202658135355e-06,11923
through...,1,9.874202658135355e-06,11923
(rachel's,1,9.874202658135355e-06,11923
anybody...,1,9.874202658135355e-06,11923
sweetheart...,1,9.874202658135355e-06,11923
allright,1,9.874202658135355e-06,11923
are...,1,9.874202658135355e-06,11923
process.),1,9.874202658135355e-06,11923
general?,1,9.874202658135355e-06,11923
rap?,1,9.874202658135355e-06,11923
offensive,1,9.874202658135355e-06,11923
emma...),1,9.874202658135355e-06,11923
response,1,9.874202658135355e-06,11923
fingers...,1,9.874202658135355e-06,11923
"antlers,",1,9.874202658135355e-06,11923
farting,1,9.874202658135355e-06,11923
madeleines.,1,9.874202658135355e-06,11923
what...?,1,9.874202658135355e-06,11923
butt?,1,9.874202658135355e-06,11923
delicious.,1,9.874202658135355e-06,11923
noticed,1,9.874202658135355e-06,11923
"n-no,",1,9.874202658135355e-06,11923
toast,1,9.874202658135355e-06,11923
celebration,1,9.874202658135355e-06,11923
"ordered,",1,9.874202658135355e-06,11923
toast),1,9.874202658135355e-06,11923
salon?,1,9.874202658135355e-06,11923
beauty,1,9.874202658135355e-06,11923
rosses,1,9.874202658135355e-06,11923
yguys,1,9.874202658135355e-06,11923
salmon.,1,9.874202658135355e-06,11923
soup,1,9.874202658135355e-06,11923
"yah,",1,9.874202658135355e-06,11923
ha-ave?,1,9.874202658135355e-06,11923
"alive,",1,9.874202658135355e-06,11923
"sensitive,",1,9.874202658135355e-06,11923
spijudy!,1,9.874202658135355e-06,11923
"distracted,",1,9.874202658135355e-06,11923
thus,1,9.874202658135355e-06,11923
n-it,1,9.874202658135355e-06,11923
"och,",1,9.874202658135355e-06,11923
ubb.,1,9.874202658135355e-06,11923
open?,1,9.874202658135355e-06,11923
stove,1,9.874202658135355e-06,11923
running.,1,9.874202658135355e-06,11923
bassinet?,1,9.874202658135355e-06,11923
somethingknock,1,9.874202658135355e-06,11923
slang.,1,9.874202658135355e-06,11923
oh-a.,1,9.874202658135355e-06,11923
ish.,1,9.874202658135355e-06,11923
sock,1,9.874202658135355e-06,11923
ground.,1,9.874202658135355e-06,11923
attention?,1,9.874202658135355e-06,11923
per,1,9.874202658135355e-06,11923
sighs),1,9.874202658135355e-06,11923
fiance,1,9.874202658135355e-06,11923
boy...,1,9.874202658135355e-06,11923
tearful,1,9.874202658135355e-06,11923
says***,1,9.874202658135355e-06,11923
***i,1,9.874202658135355e-06,11923
hired.,1,9.874202658135355e-06,11923
gesture),1,9.874202658135355e-06,11923
"""whatever""",1,9.874202658135355e-06,11923
begging),1,9.874202658135355e-06,11923
"it""",1,9.874202658135355e-06,11923
qualified.,1,9.874202658135355e-06,11923
wh..?,1,9.874202658135355e-06,11923
(sandy,1,9.874202658135355e-06,11923
mu...,1,9.874202658135355e-06,11923
"sandy,",1,9.874202658135355e-06,11923
(indignant),1,9.874202658135355e-06,11923
nanny.,1,9.874202658135355e-06,11923
form),1,9.874202658135355e-06,11923
application,1,9.874202658135355e-06,11923
crumples,1,9.874202658135355e-06,11923
nanny's,1,9.874202658135355e-06,11923
slams,1,9.874202658135355e-06,11923
okidoki!,1,9.874202658135355e-06,11923
(they're,1,9.874202658135355e-06,11923
coming...,1,9.874202658135355e-06,11923
allright.,1,9.874202658135355e-06,11923
celebration.,1,9.874202658135355e-06,11923
cent,1,9.874202658135355e-06,11923
ass...,1,9.874202658135355e-06,11923
slaps,1,9.874202658135355e-06,11923
ross:),1,9.874202658135355e-06,11923
sucking,1,9.874202658135355e-06,11923
speed?,1,9.874202658135355e-06,11923
rae.,1,9.874202658135355e-06,11923
norma,1,9.874202658135355e-06,11923
"superhero,",1,9.874202658135355e-06,11923
power.,1,9.874202658135355e-06,11923
ass-kissing,1,9.874202658135355e-06,11923
glue?,1,9.874202658135355e-06,11923
rubber,1,9.874202658135355e-06,11923
mention,1,9.874202658135355e-06,11923
department?,1,9.874202658135355e-06,11923
temp.,1,9.874202658135355e-06,11923
cheeky,1,9.874202658135355e-06,11923
rearranged,1,9.874202658135355e-06,11923
raw.,1,9.874202658135355e-06,11923
involve,1,9.874202658135355e-06,11923
*wait*,1,9.874202658135355e-06,11923
vacation,1,9.874202658135355e-06,11923
vacation?,1,9.874202658135355e-06,11923
you!?,1,9.874202658135355e-06,11923
antenna!,1,9.874202658135355e-06,11923
whip,1,9.874202658135355e-06,11923
"boy""",1,9.874202658135355e-06,11923
beautiful...,1,9.874202658135355e-06,11923
"oohh,",1,9.874202658135355e-06,11923
dark-red,1,9.874202658135355e-06,11923
wiper,1,9.874202658135355e-06,11923
"you.""",1,9.874202658135355e-06,11923
they'd,1,9.874202658135355e-06,11923
p.s.:,1,9.874202658135355e-06,11923
attached,1,9.874202658135355e-06,11923
"works,",1,9.874202658135355e-06,11923
"""collapse"")",1,9.874202658135355e-06,11923
research,1,9.874202658135355e-06,11923
"changes,",1,9.874202658135355e-06,11923
deap,1,9.874202658135355e-06,11923
"ass,",1,9.874202658135355e-06,11923
creep,1,9.874202658135355e-06,11923
subordinate.,1,9.874202658135355e-06,11923
"environment,",1,9.874202658135355e-06,11923
looking),1,9.874202658135355e-06,11923
(gavin,1,9.874202658135355e-06,11923
"ass"".",1,9.874202658135355e-06,11923
creep.,1,9.874202658135355e-06,11923
appology,1,9.874202658135355e-06,11923
finished.,1,9.874202658135355e-06,11923
'till,1,9.874202658135355e-06,11923
heather's,1,9.874202658135355e-06,11923
heather),1,9.874202658135355e-06,11923
"leaf,",1,9.874202658135355e-06,11923
misjudged,1,9.874202658135355e-06,11923
impressions,1,9.874202658135355e-06,11923
obnoxious,1,9.874202658135355e-06,11923
arrogant,1,9.874202658135355e-06,11923
appology.,1,9.874202658135355e-06,11923
clap,1,9.874202658135355e-06,11923
cried,1,9.874202658135355e-06,11923
molly,1,9.874202658135355e-06,11923
gunther's,1,9.874202658135355e-06,11923
"loud,",1,9.874202658135355e-06,11923
shhh,1,9.874202658135355e-06,11923
"helicopter,",1,9.874202658135355e-06,11923
"dead,",1,9.874202658135355e-06,11923
"presentation,",1,9.874202658135355e-06,11923
macy's,1,9.874202658135355e-06,11923
discount.,1,9.874202658135355e-06,11923
beat),1,9.874202658135355e-06,11923
mh,1,9.874202658135355e-06,11923
<ross,1,9.874202658135355e-06,11923
one..we're,1,9.874202658135355e-06,11923
bond.,1,9.874202658135355e-06,11923
aunt.,1,9.874202658135355e-06,11923
take.,1,9.874202658135355e-06,11923
thinking..,1,9.874202658135355e-06,11923
private?,1,9.874202658135355e-06,11923
phd.,1,9.874202658135355e-06,11923
support>,1,9.874202658135355e-06,11923
<grabs,1,9.874202658135355e-06,11923
do..,1,9.874202658135355e-06,11923
<pause>,1,9.874202658135355e-06,11923
uh....,1,9.874202658135355e-06,11923
hmm..,1,9.874202658135355e-06,11923
no>,1,9.874202658135355e-06,11923
no..,1,9.874202658135355e-06,11923
<shakes,1,9.874202658135355e-06,11923
"vagina,",1,9.874202658135355e-06,11923
like..,1,9.874202658135355e-06,11923
says>,1,9.874202658135355e-06,11923
preparing,1,9.874202658135355e-06,11923
<opens,1,9.874202658135355e-06,11923
rings.,1,9.874202658135355e-06,11923
br...,1,9.874202658135355e-06,11923
"lie,",1,9.874202658135355e-06,11923
top...,1,9.874202658135355e-06,11923
butt...,1,9.874202658135355e-06,11923
nasty,1,9.874202658135355e-06,11923
"mike,",1,9.874202658135355e-06,11923
"(phoebe,",1,9.874202658135355e-06,11923
wood>,1,9.874202658135355e-06,11923
truthfully,1,9.874202658135355e-06,11923
uchh!,1,9.874202658135355e-06,11923
<much,1,9.874202658135355e-06,11923
you..,1,9.874202658135355e-06,11923
control..um..,1,9.874202658135355e-06,11923
gross.,1,9.874202658135355e-06,11923
back>,1,9.874202658135355e-06,11923
<pushes,1,9.874202658135355e-06,11923
pilates.,1,9.874202658135355e-06,11923
heey,1,9.874202658135355e-06,11923
laughter>,1,9.874202658135355e-06,11923
meancing,1,9.874202658135355e-06,11923
<evil,1,9.874202658135355e-06,11923
"cannot,",1,9.874202658135355e-06,11923
timmy,1,9.874202658135355e-06,11923
feelings?,1,9.874202658135355e-06,11923
disregard,1,9.874202658135355e-06,11923
immaturity?,1,9.874202658135355e-06,11923
responsiblity?,1,9.874202658135355e-06,11923
lack,1,9.874202658135355e-06,11923
kitchen>,1,9.874202658135355e-06,11923
<gets,1,9.874202658135355e-06,11923
supportive?,1,9.874202658135355e-06,11923
sup..,1,9.874202658135355e-06,11923
koala,1,9.874202658135355e-06,11923
zoo,1,9.874202658135355e-06,11923
decorator.,1,9.874202658135355e-06,11923
decorate,1,9.874202658135355e-06,11923
carrer?,1,9.874202658135355e-06,11923
right..,1,9.874202658135355e-06,11923
yeah..,1,9.874202658135355e-06,11923
amy's>,1,9.874202658135355e-06,11923
(?),1,9.874202658135355e-06,11923
slutty,1,9.874202658135355e-06,11923
"full,",1,9.874202658135355e-06,11923
iwe,1,9.874202658135355e-06,11923
breathing.),1,9.874202658135355e-06,11923
annoy,1,9.874202658135355e-06,11923
earth,1,9.874202658135355e-06,11923
"wuss,",1,9.874202658135355e-06,11923
fork.,1,9.874202658135355e-06,11923
fork,1,9.874202658135355e-06,11923
(drops,1,9.874202658135355e-06,11923
ohoh!,1,9.874202658135355e-06,11923
ketchup,1,9.874202658135355e-06,11923
service.,1,9.874202658135355e-06,11923
pregnancy.,1,9.874202658135355e-06,11923
bookend,1,9.874202658135355e-06,11923
recommended!,1,9.874202658135355e-06,11923
spicy,1,9.874202658135355e-06,11923
tomorrows,1,9.874202658135355e-06,11923
100,1,9.874202658135355e-06,11923
"worms.""",1,9.874202658135355e-06,11923
"""that",1,9.874202658135355e-06,11923
labor.,1,9.874202658135355e-06,11923
induce,1,9.874202658135355e-06,11923
tad.,1,9.874202658135355e-06,11923
lies,1,9.874202658135355e-06,11923
drugs!,1,9.874202658135355e-06,11923
breathe,1,9.874202658135355e-06,11923
(silently),1,9.874202658135355e-06,11923
talent,1,9.874202658135355e-06,11923
natural,1,9.874202658135355e-06,11923
irritating?,1,9.874202658135355e-06,11923
mommy!,1,9.874202658135355e-06,11923
pal!,1,9.874202658135355e-06,11923
jalepeno,1,9.874202658135355e-06,11923
cleared,1,9.874202658135355e-06,11923
"sinuses,",1,9.874202658135355e-06,11923
broke.,1,9.874202658135355e-06,11923
seventeen,1,9.874202658135355e-06,11923
support.),1,9.874202658135355e-06,11923
be;,1,9.874202658135355e-06,11923
bastard.,1,9.874202658135355e-06,11923
evil,1,9.874202658135355e-06,11923
including,1,9.874202658135355e-06,11923
unusual,1,9.874202658135355e-06,11923
crowning,1,9.874202658135355e-06,11923
jamie,1,9.874202658135355e-06,11923
juicy,1,9.874202658135355e-06,11923
delivery.,1,9.874202658135355e-06,11923
wheeled,1,9.874202658135355e-06,11923
first!,1,9.874202658135355e-06,11923
no-no-dont!,1,9.874202658135355e-06,11923
(simultaneously,1,9.874202658135355e-06,11923
very-very,1,9.874202658135355e-06,11923
veryreally,1,9.874202658135355e-06,11923
picture)oh!,1,9.874202658135355e-06,11923
any(he,1,9.874202658135355e-06,11923
kill.,1,9.874202658135355e-06,11923
contraction),1,9.874202658135355e-06,11923
towhoa!,1,9.874202658135355e-06,11923
tone.,1,9.874202658135355e-06,11923
president?!,1,9.874202658135355e-06,11923
okay?!,1,9.874202658135355e-06,11923
people!!,1,9.874202658135355e-06,11923
not!!,1,9.874202658135355e-06,11923
semi-private?,1,9.874202658135355e-06,11923
stunned.),1,9.874202658135355e-06,11923
degrees,1,9.874202658135355e-06,11923
toy.,1,9.874202658135355e-06,11923
eight?,1,9.874202658135355e-06,11923
pee!,1,9.874202658135355e-06,11923
reallyyou,1,9.874202658135355e-06,11923
r,1,9.874202658135355e-06,11923
sluts,1,9.874202658135355e-06,11923
shop,1,9.874202658135355e-06,11923
imhere,1,9.874202658135355e-06,11923
brazen,1,9.874202658135355e-06,11923
saleswoman,1,9.874202658135355e-06,11923
needed!,1,9.874202658135355e-06,11923
"card,",1,9.874202658135355e-06,11923
"register,",1,9.874202658135355e-06,11923
cash,1,9.874202658135355e-06,11923
couple.,1,9.874202658135355e-06,11923
reasons,1,9.874202658135355e-06,11923
hurry.),1,9.874202658135355e-06,11923
we-were,1,9.874202658135355e-06,11923
(calling,1,9.874202658135355e-06,11923
situation.,1,9.874202658135355e-06,11923
10th?,1,9.874202658135355e-06,11923
service!,1,9.874202658135355e-06,11923
table!,1,9.874202658135355e-06,11923
need!,1,9.874202658135355e-06,11923
no-no-no-no-no,1,9.874202658135355e-06,11923
days!,1,9.874202658135355e-06,11923
week!,1,9.874202658135355e-06,11923
"press.""",1,9.874202658135355e-06,11923
"""theres",1,9.874202658135355e-06,11923
burp,1,9.874202658135355e-06,11923
"hungry,",1,9.874202658135355e-06,11923
"wet,",1,9.874202658135355e-06,11923
covers.,1,9.874202658135355e-06,11923
dinosaurs,1,9.874202658135355e-06,11923
arguing.),1,9.874202658135355e-06,11923
noooo!,1,9.874202658135355e-06,11923
commission;,1,9.874202658135355e-06,11923
stink.,1,9.874202658135355e-06,11923
potpourri,1,9.874202658135355e-06,11923
choked,1,9.874202658135355e-06,11923
invisible.,1,9.874202658135355e-06,11923
acknowledged.,1,9.874202658135355e-06,11923
(overhearing,1,9.874202658135355e-06,11923
em!,1,9.874202658135355e-06,11923
"rest,",1,9.874202658135355e-06,11923
"""start",1,9.874202658135355e-06,11923
tea?,1,9.874202658135355e-06,11923
life!,1,9.874202658135355e-06,11923
calendars,1,9.874202658135355e-06,11923
messer!,1,9.874202658135355e-06,11923
just(laughs)thats,1,9.874202658135355e-06,11923
messin,1,9.874202658135355e-06,11923
dance.),1,9.874202658135355e-06,11923
i-have-to-go-to-the-bathroom,1,9.874202658135355e-06,11923
pressing,1,9.874202658135355e-06,11923
unreasonable.,1,9.874202658135355e-06,11923
beck,1,9.874202658135355e-06,11923
constant,1,9.874202658135355e-06,11923
lovely!,1,9.874202658135355e-06,11923
jones!,1,9.874202658135355e-06,11923
indiana,1,9.874202658135355e-06,11923
isnt?,1,9.874202658135355e-06,11923
"slutty,",1,9.874202658135355e-06,11923
shesshe,1,9.874202658135355e-06,11923
rub-rub-rub,1,9.874202658135355e-06,11923
button.,1,9.874202658135355e-06,11923
dilated?,1,9.874202658135355e-06,11923
nine?,1,9.874202658135355e-06,11923
york,1,9.874202658135355e-06,11923
d-o,1,9.874202658135355e-06,11923
provocatively,1,9.874202658135355e-06,11923
crying?,1,9.874202658135355e-06,11923
"diaper,",1,9.874202658135355e-06,11923
fed,1,9.874202658135355e-06,11923
(happy),1,9.874202658135355e-06,11923
rapidly,1,9.874202658135355e-06,11923
swinging,1,9.874202658135355e-06,11923
shh.,1,9.874202658135355e-06,11923
mummys,1,9.874202658135355e-06,11923
sleeping.,1,9.874202658135355e-06,11923
cutie,1,9.874202658135355e-06,11923
last?,1,9.874202658135355e-06,11923
blueberry.,1,9.874202658135355e-06,11923
w-a-n-t...,1,9.874202658135355e-06,11923
think...what,1,9.874202658135355e-06,11923
"exhausted,",1,9.874202658135355e-06,11923
muffin?,1,9.874202658135355e-06,11923
diapers?,1,9.874202658135355e-06,11923
clogs?,1,9.874202658135355e-06,11923
burping,1,9.874202658135355e-06,11923
pacifiers?,1,9.874202658135355e-06,11923
"needs,",1,9.874202658135355e-06,11923
gosh,1,9.874202658135355e-06,11923
gorilla),1,9.874202658135355e-06,11923
ooooo!,1,9.874202658135355e-06,11923
wellreally?,1,9.874202658135355e-06,11923
mummy,1,9.874202658135355e-06,11923
traditionally,1,9.874202658135355e-06,11923
helping.,1,9.874202658135355e-06,11923
anybody.,1,9.874202658135355e-06,11923
crier,1,9.874202658135355e-06,11923
stopper!,1,9.874202658135355e-06,11923
"heeeeey,",1,9.874202658135355e-06,11923
thumb),1,9.874202658135355e-06,11923
basically,1,9.874202658135355e-06,11923
disguise,1,9.874202658135355e-06,11923
block,1,9.874202658135355e-06,11923
unfroze,1,9.874202658135355e-06,11923
cave,1,9.874202658135355e-06,11923
naughty,1,9.874202658135355e-06,11923
archeologist,1,9.874202658135355e-06,11923
"understand,",1,9.874202658135355e-06,11923
"different,",1,9.874202658135355e-06,11923
dude.,1,9.874202658135355e-06,11923
sharks.,1,9.874202658135355e-06,11923
sharks?,1,9.874202658135355e-06,11923
nooooooooo!,1,9.874202658135355e-06,11923
pediatrician!!!,1,9.874202658135355e-06,11923
knee?,1,9.874202658135355e-06,11923
penis,1,9.874202658135355e-06,11923
wiener!!!,1,9.874202658135355e-06,11923
wiener,1,9.874202658135355e-06,11923
dialing),1,9.874202658135355e-06,11923
rubella?,1,9.874202658135355e-06,11923
kissing.,1,9.874202658135355e-06,11923
hiccups.,1,9.874202658135355e-06,11923
insane!,1,9.874202658135355e-06,11923
yours,1,9.874202658135355e-06,11923
wiener?,1,9.874202658135355e-06,11923
(continues,1,9.874202658135355e-06,11923
caffeine.,1,9.874202658135355e-06,11923
"mister,",1,9.874202658135355e-06,11923
wakes,1,9.874202658135355e-06,11923
"emotional,",1,9.874202658135355e-06,11923
"realize,",1,9.874202658135355e-06,11923
waiting!,1,9.874202658135355e-06,11923
ha-ha-ha,1,9.874202658135355e-06,11923
ithats,1,9.874202658135355e-06,11923
pain,1,9.874202658135355e-06,11923
recoils,1,9.874202658135355e-06,11923
aaron,1,9.874202658135355e-06,11923
biblical,1,9.874202658135355e-06,11923
isabella.,1,9.874202658135355e-06,11923
"both,",1,9.874202658135355e-06,11923
weeping,1,9.874202658135355e-06,11923
deprived.,1,9.874202658135355e-06,11923
geller-green.,1,9.874202658135355e-06,11923
cries.),1,9.874202658135355e-06,11923
"god!""",1,9.874202658135355e-06,11923
ass!!,1,9.874202658135355e-06,11923
3-2-1,1,9.874202658135355e-06,11923
(another,1,9.874202658135355e-06,11923
wh-whats,1,9.874202658135355e-06,11923
drugs,1,9.874202658135355e-06,11923
contraction,1,9.874202658135355e-06,11923
crap,1,9.874202658135355e-06,11923
bernard,1,9.874202658135355e-06,11923
saint,1,9.874202658135355e-06,11923
how.,1,9.874202658135355e-06,11923
turn!,1,9.874202658135355e-06,11923
next!,1,9.874202658135355e-06,11923
"dilated,",1,9.874202658135355e-06,11923
"four,",1,9.874202658135355e-06,11923
on!!,1,9.874202658135355e-06,11923
metric,1,9.874202658135355e-06,11923
apart.),1,9.874202658135355e-06,11923
centimeters?,1,9.874202658135355e-06,11923
thatsyknowthatsweve,1,9.874202658135355e-06,11923
i-imaybe,1,9.874202658135355e-06,11923
i-ithings,1,9.874202658135355e-06,11923
"labor,",1,9.874202658135355e-06,11923
breast-feeding,1,9.874202658135355e-06,11923
ring?!,1,9.874202658135355e-06,11923
(screams),1,9.874202658135355e-06,11923
didoh,1,9.874202658135355e-06,11923
"me?""",1,9.874202658135355e-06,11923
"""will",1,9.874202658135355e-06,11923
proposed.,1,9.874202658135355e-06,11923
"didnt!""",1,9.874202658135355e-06,11923
"""no,",1,9.874202658135355e-06,11923
surprised?,1,9.874202658135355e-06,11923
breast?!,1,9.874202658135355e-06,11923
embarrassed.),1,9.874202658135355e-06,11923
breast?,1,9.874202658135355e-06,11923
iits,1,9.874202658135355e-06,11923
idea?,1,9.874202658135355e-06,11923
welldid,1,9.874202658135355e-06,11923
shouldmake,1,9.874202658135355e-06,11923
uhi,1,9.874202658135355e-06,11923
tissues?,1,9.874202658135355e-06,11923
hon,1,9.874202658135355e-06,11923
andhes,1,9.874202658135355e-06,11923
twins,1,9.874202658135355e-06,11923
begins.,1,9.874202658135355e-06,11923
soda.),1,9.874202658135355e-06,11923
sodas?,1,9.874202658135355e-06,11923
some-something,1,9.874202658135355e-06,11923
ummthat,1,9.874202658135355e-06,11923
beginning,1,9.874202658135355e-06,11923
thethe,1,9.874202658135355e-06,11923
"serious-ser-ser-seriously,",1,9.874202658135355e-06,11923
thankful,1,9.874202658135355e-06,11923
31.,1,9.874202658135355e-06,11923
kaplan.,1,9.874202658135355e-06,11923
"tough,",1,9.874202658135355e-06,11923
hoo!,1,9.874202658135355e-06,11923
woo,1,9.874202658135355e-06,11923
wear.,1,9.874202658135355e-06,11923
prep,1,9.874202658135355e-06,11923
pioneers.,1,9.874202658135355e-06,11923
hold.,1,9.874202658135355e-06,11923
"call,",1,9.874202658135355e-06,11923
giddy.,1,9.874202658135355e-06,11923
sunday,1,9.874202658135355e-06,11923
music.,1,9.874202658135355e-06,11923
"dark,",1,9.874202658135355e-06,11923
bell.,1,9.874202658135355e-06,11923
unbelievable,1,9.874202658135355e-06,11923
pickle?,1,9.874202658135355e-06,11923
yes?!,1,9.874202658135355e-06,11923
hamburger.,1,9.874202658135355e-06,11923
amusing,1,9.874202658135355e-06,11923
misery,1,9.874202658135355e-06,11923
"seamstress,",1,9.874202658135355e-06,11923
arthritic,1,9.874202658135355e-06,11923
"dues,",1,9.874202658135355e-06,11923
didnt....,1,9.874202658135355e-06,11923
remotely,1,9.874202658135355e-06,11923
demeaning,1,9.874202658135355e-06,11923
"quit,",1,9.874202658135355e-06,11923
"kaplan,",1,9.874202658135355e-06,11923
coached,1,9.874202658135355e-06,11923
mark!,1,9.874202658135355e-06,11923
eavesdropping.,1,9.874202658135355e-06,11923
personnel.,1,9.874202658135355e-06,11923
reps,1,9.874202658135355e-06,11923
past.,1,9.874202658135355e-06,11923
strippers.,1,9.874202658135355e-06,11923
hard.),1,9.874202658135355e-06,11923
packet,1,9.874202658135355e-06,11923
explained,1,9.874202658135355e-06,11923
peed,1,9.874202658135355e-06,11923
territory.,1,9.874202658135355e-06,11923
marking,1,9.874202658135355e-06,11923
obvious!,1,9.874202658135355e-06,11923
story),1,9.874202658135355e-06,11923
umm...,1,9.874202658135355e-06,11923
bras,1,9.874202658135355e-06,11923
tiles,1,9.874202658135355e-06,11923
"3,000",1,9.874202658135355e-06,11923
shipped,1,9.874202658135355e-06,11923
assistants.,1,9.874202658135355e-06,11923
joanna's,1,9.874202658135355e-06,11923
goofing,1,9.874202658135355e-06,11923
discount,1,9.874202658135355e-06,11923
lunchbox?,1,9.874202658135355e-06,11923
day',1,9.874202658135355e-06,11923
'good,1,9.874202658135355e-06,11923
mark's,1,9.874202658135355e-06,11923
turtles,1,9.874202658135355e-06,11923
towel),1,9.874202658135355e-06,11923
op.,1,9.874202658135355e-06,11923
luck.,1,9.874202658135355e-06,11923
"lingerie,",1,9.874202658135355e-06,11923
neighbor.,1,9.874202658135355e-06,11923
officially,1,9.874202658135355e-06,11923
training,1,9.874202658135355e-06,11923
waitresses,1,9.874202658135355e-06,11923
mugs.,1,9.874202658135355e-06,11923
trays,1,9.874202658135355e-06,11923
retraining.,1,9.874202658135355e-06,11923
new?,1,9.874202658135355e-06,11923
train,1,9.874202658135355e-06,11923
nights.,1,9.874202658135355e-06,11923
league,1,9.874202658135355e-06,11923
often.,1,9.874202658135355e-06,11923
football,1,9.874202658135355e-06,11923
defiantly,1,9.874202658135355e-06,11923
touchdown!,1,9.874202658135355e-06,11923
triumph),1,9.874202658135355e-06,11923
um!!!,1,9.874202658135355e-06,11923
yeah!!!,1,9.874202658135355e-06,11923
play?,1,9.874202658135355e-06,11923
trading,1,9.874202658135355e-06,11923
huddle.,1,9.874202658135355e-06,11923
self),1,9.874202658135355e-06,11923
(knocking,1,9.874202658135355e-06,11923
cup?,1,9.874202658135355e-06,11923
geller,1,9.874202658135355e-06,11923
football?,1,9.874202658135355e-06,11923
hell.,1,9.874202658135355e-06,11923
did!!,1,9.874202658135355e-06,11923
sucks.,1,9.874202658135355e-06,11923
pursuing,1,9.874202658135355e-06,11923
out....,1,9.874202658135355e-06,11923
quitting.,1,9.874202658135355e-06,11923
offence,1,9.874202658135355e-06,11923
cheer),1,9.874202658135355e-06,11923
enjoy.,1,9.874202658135355e-06,11923
theme),1,9.874202658135355e-06,11923
humming,1,9.874202658135355e-06,11923
(hanging,1,9.874202658135355e-06,11923
she.,1,9.874202658135355e-06,11923
swans.,1,9.874202658135355e-06,11923
napkin....,1,9.874202658135355e-06,11923
experience.,1,9.874202658135355e-06,11923
terry,1,9.874202658135355e-06,11923
fear....,1,9.874202658135355e-06,11923
lead.,1,9.874202658135355e-06,11923
thoughts.,1,9.874202658135355e-06,11923
ha!!,1,9.874202658135355e-06,11923
hey-hey-hey,1,9.874202658135355e-06,11923
lickers.....,1,9.874202658135355e-06,11923
stamp,1,9.874202658135355e-06,11923
"stuffers,",1,9.874202658135355e-06,11923
envelope,1,9.874202658135355e-06,11923
"decaf,",1,9.874202658135355e-06,11923
waitress?,1,9.874202658135355e-06,11923
"waitress,",1,9.874202658135355e-06,11923
handles,1,9.874202658135355e-06,11923
buyer....,1,9.874202658135355e-06,11923
"designer,",1,9.874202658135355e-06,11923
klien.,1,9.874202658135355e-06,11923
freezer),1,9.874202658135355e-06,11923
child.,1,9.874202658135355e-06,11923
"wrong,",1,9.874202658135355e-06,11923
mistake?!,1,9.874202658135355e-06,11923
8:30.,1,9.874202658135355e-06,11923
break-up,1,9.874202658135355e-06,11923
"problems,",1,9.874202658135355e-06,11923
"brother,",1,9.874202658135355e-06,11923
"talked,",1,9.874202658135355e-06,11923
ceiling.,1,9.874202658135355e-06,11923
instead.,1,9.874202658135355e-06,11923
"urrgh,",1,9.874202658135355e-06,11923
"helpful,",1,9.874202658135355e-06,11923
eggroll),1,9.874202658135355e-06,11923
"ranger,",1,9.874202658135355e-06,11923
treats,1,9.874202658135355e-06,11923
fight.,1,9.874202658135355e-06,11923
hungry.,1,9.874202658135355e-06,11923
umm.....,1,9.874202658135355e-06,11923
(disappointed),1,9.874202658135355e-06,11923
"wh,",1,9.874202658135355e-06,11923
ranger!,1,9.874202658135355e-06,11923
picnic,1,9.874202658135355e-06,11923
apologise,1,9.874202658135355e-06,11923
earlier...,1,9.874202658135355e-06,11923
"deadline,",1,9.874202658135355e-06,11923
ross!!!,1,9.874202658135355e-06,11923
minutes!!,1,9.874202658135355e-06,11923
schemp,1,9.874202658135355e-06,11923
started),1,9.874202658135355e-06,11923
purse?!,1,9.874202658135355e-06,11923
technicality?,1,9.874202658135355e-06,11923
wake!,1,9.874202658135355e-06,11923
meee!,1,9.874202658135355e-06,11923
right?!.,1,9.874202658135355e-06,11923
skiing.,1,9.874202658135355e-06,11923
cabin,1,9.874202658135355e-06,11923
"hold,",1,9.874202658135355e-06,11923
weekend?,1,9.874202658135355e-06,11923
(leaves),1,9.874202658135355e-06,11923
heels.,1,9.874202658135355e-06,11923
hm-mm.,1,9.874202658135355e-06,11923
(theyre,1,9.874202658135355e-06,11923
"show,",1,9.874202658135355e-06,11923
klein,1,9.874202658135355e-06,11923
thursday,1,9.874202658135355e-06,11923
moisturiser.,1,9.874202658135355e-06,11923
gunther!!,1,9.874202658135355e-06,11923
(smiles),1,9.874202658135355e-06,11923
"changed,",1,9.874202658135355e-06,11923
"never,",1,9.874202658135355e-06,11923
nor,1,9.874202658135355e-06,11923
thats....,1,9.874202658135355e-06,11923
sauce?,1,9.874202658135355e-06,11923
chop,1,9.874202658135355e-06,11923
anchovies.,1,9.874202658135355e-06,11923
were....,1,9.874202658135355e-06,11923
bodies,1,9.874202658135355e-06,11923
writhing,1,9.874202658135355e-06,11923
"sweaty,",1,9.874202658135355e-06,11923
thats...,1,9.874202658135355e-06,11923
i...(stops,1,9.874202658135355e-06,11923
shining,1,9.874202658135355e-06,11923
atlanta.,1,9.874202658135355e-06,11923
freezing,1,9.874202658135355e-06,11923
rocks!,1,9.874202658135355e-06,11923
fathers,1,9.874202658135355e-06,11923
snoring.,1,9.874202658135355e-06,11923
off!!,1,9.874202658135355e-06,11923
nodded,1,9.874202658135355e-06,11923
mouth),1,9.874202658135355e-06,11923
really!?,1,9.874202658135355e-06,11923
book?,1,9.874202658135355e-06,11923
"nooo,",1,9.874202658135355e-06,11923
awwww.,1,9.874202658135355e-06,11923
defend,1,9.874202658135355e-06,11923
masher,1,9.874202658135355e-06,11923
(screams,1,9.874202658135355e-06,11923
my....,1,9.874202658135355e-06,11923
beth,1,9.874202658135355e-06,11923
eh.,1,9.874202658135355e-06,11923
marring,1,9.874202658135355e-06,11923
ends,1,9.874202658135355e-06,11923
"jo,",1,9.874202658135355e-06,11923
proposes,1,9.874202658135355e-06,11923
laurie,1,9.874202658135355e-06,11923
"meh-nah-nah-nah,",1,9.874202658135355e-06,11923
217.,1,9.874202658135355e-06,11923
"shining,",1,9.874202658135355e-06,11923
shining?,1,9.874202658135355e-06,11923
"classic,",1,9.874202658135355e-06,11923
auditorium,1,9.874202658135355e-06,11923
pitstains,1,9.874202658135355e-06,11923
everybody!,1,9.874202658135355e-06,11923
sizes,1,9.874202658135355e-06,11923
grinder),1,9.874202658135355e-06,11923
pepper,1,9.874202658135355e-06,11923
handheld,1,9.874202658135355e-06,11923
robbinson,1,9.874202658135355e-06,11923
order?!,1,9.874202658135355e-06,11923
approved,1,9.874202658135355e-06,11923
hmm...,1,9.874202658135355e-06,11923
crisis.,1,9.874202658135355e-06,11923
holding.,1,9.874202658135355e-06,11923
supervisor?,1,9.874202658135355e-06,11923
and....,1,9.874202658135355e-06,11923
colours.,1,9.874202658135355e-06,11923
variety,1,9.874202658135355e-06,11923
gazillion,1,9.874202658135355e-06,11923
rivera,1,9.874202658135355e-06,11923
states,1,9.874202658135355e-06,11923
purchase,1,9.874202658135355e-06,11923
shipping,1,9.874202658135355e-06,11923
work),1,9.874202658135355e-06,11923
dumb.,1,9.874202658135355e-06,11923
morning?,1,9.874202658135355e-06,11923
blah.,1,9.874202658135355e-06,11923
"blah,",1,9.874202658135355e-06,11923
"blah-blah-blah-blah-blah,",1,9.874202658135355e-06,11923
heard:,1,9.874202658135355e-06,11923
bone,1,9.874202658135355e-06,11923
(confidently),1,9.874202658135355e-06,11923
bumpy,1,9.874202658135355e-06,11923
fur?,1,9.874202658135355e-06,11923
humiliated,1,9.874202658135355e-06,11923
wrist),1,9.874202658135355e-06,11923
janice's,1,9.874202658135355e-06,11923
cast,1,9.874202658135355e-06,11923
obsessed,1,9.874202658135355e-06,11923
bank?,1,9.874202658135355e-06,11923
sperm,1,9.874202658135355e-06,11923
docks,1,9.874202658135355e-06,11923
plan?,1,9.874202658135355e-06,11923
jam,1,9.874202658135355e-06,11923
'ewww',1,9.874202658135355e-06,11923
sleepers.,1,9.874202658135355e-06,11923
cuddlily,1,9.874202658135355e-06,11923
"fights,",1,9.874202658135355e-06,11923
thirty,1,9.874202658135355e-06,11923
employee,1,9.874202658135355e-06,11923
oooh.,1,9.874202658135355e-06,11923
geller.',1,9.874202658135355e-06,11923
jars.,1,9.874202658135355e-06,11923
'gone,1,9.874202658135355e-06,11923
jam.,1,9.874202658135355e-06,11923
bed?,1,9.874202658135355e-06,11923
docks.,1,9.874202658135355e-06,11923
"commando,",1,9.874202658135355e-06,11923
way....,1,9.874202658135355e-06,11923
seconds.,1,9.874202658135355e-06,11923
spare.,1,9.874202658135355e-06,11923
waa-it,1,9.874202658135355e-06,11923
spinning,1,9.874202658135355e-06,11923
amused),1,9.874202658135355e-06,11923
your...(points,1,9.874202658135355e-06,11923
cream),1,9.874202658135355e-06,11923
bath.,1,9.874202658135355e-06,11923
bubble,1,9.874202658135355e-06,11923
reaching,1,9.874202658135355e-06,11923
critical,1,9.874202658135355e-06,11923
cases.,1,9.874202658135355e-06,11923
terminal,1,9.874202658135355e-06,11923
"of,",1,9.874202658135355e-06,11923
junk.,1,9.874202658135355e-06,11923
soy,1,9.874202658135355e-06,11923
"dairy,",1,9.874202658135355e-06,11923
non,1,9.874202658135355e-06,11923
"lo-cal,",1,9.874202658135355e-06,11923
tub,1,9.874202658135355e-06,11923
noo,1,9.874202658135355e-06,11923
agents.,1,9.874202658135355e-06,11923
emergencies,1,9.874202658135355e-06,11923
"for,",1,9.874202658135355e-06,11923
"amazingly,",1,9.874202658135355e-06,11923
janice?,1,9.874202658135355e-06,11923
cereal),1,9.874202658135355e-06,11923
2000,1,9.874202658135355e-06,11923
master,1,9.874202658135355e-06,11923
(uses,1,9.874202658135355e-06,11923
doll?,1,9.874202658135355e-06,11923
pathetic.,1,9.874202658135355e-06,11923
kevin.,1,9.874202658135355e-06,11923
benefitty,1,9.874202658135355e-06,11923
accomplish,1,9.874202658135355e-06,11923
"oooh,",1,9.874202658135355e-06,11923
"gooo,",1,9.874202658135355e-06,11923
she's-she's,1,9.874202658135355e-06,11923
"annoying,",1,9.874202658135355e-06,11923
row.,1,9.874202658135355e-06,11923
mon!,1,9.874202658135355e-06,11923
were.,1,9.874202658135355e-06,11923
nooo,1,9.874202658135355e-06,11923
manipulative,1,9.874202658135355e-06,11923
bore,1,9.874202658135355e-06,11923
paranoid.,1,9.874202658135355e-06,11923
talked.,1,9.874202658135355e-06,11923
"cry),",1,9.874202658135355e-06,11923
stolen,1,9.874202658135355e-06,11923
knife?,1,9.874202658135355e-06,11923
bloomingdale's?,1,9.874202658135355e-06,11923
receipt),1,9.874202658135355e-06,11923
(waves,1,9.874202658135355e-06,11923
who'd,1,9.874202658135355e-06,11923
pocket?,1,9.874202658135355e-06,11923
receipt,1,9.874202658135355e-06,11923
dollars?,1,9.874202658135355e-06,11923
53,1,9.874202658135355e-06,11923
receipt.),1,9.874202658135355e-06,11923
"counter,",1,9.874202658135355e-06,11923
pocket),1,9.874202658135355e-06,11923
squeezed,1,9.874202658135355e-06,11923
"juice,",1,9.874202658135355e-06,11923
jew?,1,9.874202658135355e-06,11923
wondering....,1,9.874202658135355e-06,11923
navy,1,9.874202658135355e-06,11923
uniform?,1,9.874202658135355e-06,11923
calves,1,9.874202658135355e-06,11923
correspondence.,1,9.874202658135355e-06,11923
gooo.,1,9.874202658135355e-06,11923
"yeahh,",1,9.874202658135355e-06,11923
purple?,1,9.874202658135355e-06,11923
"which,",1,9.874202658135355e-06,11923
bo,1,9.874202658135355e-06,11923
"costume,",1,9.874202658135355e-06,11923
hon-ey.,1,9.874202658135355e-06,11923
silk,1,9.874202658135355e-06,11923
gray,1,9.874202658135355e-06,11923
jacket?,1,9.874202658135355e-06,11923
nevermind.,1,9.874202658135355e-06,11923
paleontologist,1,9.874202658135355e-06,11923
fantasy,1,9.874202658135355e-06,11923
dressed.,1,9.874202658135355e-06,11923
earlier?,1,9.874202658135355e-06,11923
hey-hey!,1,9.874202658135355e-06,11923
differently?,1,9.874202658135355e-06,11923
"prisoner,",1,9.874202658135355e-06,11923
jabba's,1,9.874202658135355e-06,11923
knowing,1,9.874202658135355e-06,11923
"sharing,",1,9.874202658135355e-06,11923
leia,1,9.874202658135355e-06,11923
...if,1,9.874202658135355e-06,11923
things?,1,9.874202658135355e-06,11923
type,1,9.874202658135355e-06,11923
acting,1,9.874202658135355e-06,11923
g.i.,1,9.874202658135355e-06,11923
"offense,",1,9.874202658135355e-06,11923
"some...meaningless,",1,9.874202658135355e-06,11923
shorter.,1,9.874202658135355e-06,11923
shorter,1,9.874202658135355e-06,11923
alignment.,1,9.874202658135355e-06,11923
bobby.,1,9.874202658135355e-06,11923
robert,1,9.874202658135355e-06,11923
chiropractor...,1,9.874202658135355e-06,11923
too!!,1,9.874202658135355e-06,11923
separate,1,9.874202658135355e-06,11923
brunch,1,9.874202658135355e-06,11923
"fast,",1,9.874202658135355e-06,11923
"fixable,",1,9.874202658135355e-06,11923
um.,1,9.874202658135355e-06,11923
already.,1,9.874202658135355e-06,11923
"chiropractor,",1,9.874202658135355e-06,11923
groans,1,9.874202658135355e-06,11923
"times,",1,9.874202658135355e-06,11923
bugged,1,9.874202658135355e-06,11923
sneezers.,1,9.874202658135355e-06,11923
lobster.,1,9.874202658135355e-06,11923
allergic,1,9.874202658135355e-06,11923
nickname!,1,9.874202658135355e-06,11923
alda.,1,9.874202658135355e-06,11923
squint,1,9.874202658135355e-06,11923
cares,1,9.874202658135355e-06,11923
(shyly),1,9.874202658135355e-06,11923
"speak,",1,9.874202658135355e-06,11923
thing),1,9.874202658135355e-06,11923
mole,1,9.874202658135355e-06,11923
homemade,1,9.874202658135355e-06,11923
brownies?,1,9.874202658135355e-06,11923
rainy,1,9.874202658135355e-06,11923
bump?,1,9.874202658135355e-06,11923
alive.,1,9.874202658135355e-06,11923
background),1,9.874202658135355e-06,11923
"bribery,",1,9.874202658135355e-06,11923
concept,1,9.874202658135355e-06,11923
"one,",1,9.874202658135355e-06,11923
"headboard,",1,9.874202658135355e-06,11923
stopping,1,9.874202658135355e-06,11923
post),1,9.874202658135355e-06,11923
bloodbath,1,9.874202658135355e-06,11923
sowed,1,9.874202658135355e-06,11923
bear!!,1,9.874202658135355e-06,11923
hat..,1,9.874202658135355e-06,11923
umm...what?!,1,9.874202658135355e-06,11923
or.,1,9.874202658135355e-06,11923
bump.,1,9.874202658135355e-06,11923
"bump,",1,9.874202658135355e-06,11923
say?!,1,9.874202658135355e-06,11923
trusted,1,9.874202658135355e-06,11923
him!!,1,9.874202658135355e-06,11923
(sets,1,9.874202658135355e-06,11923
ben.,1,9.874202658135355e-06,11923
forth),1,9.874202658135355e-06,11923
"benny,",1,9.874202658135355e-06,11923
"dentist,",1,9.874202658135355e-06,11923
"pain,",1,9.874202658135355e-06,11923
cue,1,9.874202658135355e-06,11923
"serious,",1,9.874202658135355e-06,11923
shhh...i,1,9.874202658135355e-06,11923
intensely),1,9.874202658135355e-06,11923
winona,1,9.874202658135355e-06,11923
"thurman,",1,9.874202658135355e-06,11923
uma,1,9.874202658135355e-06,11923
geography.,1,9.874202658135355e-06,11923
"rosselini,",1,9.874202658135355e-06,11923
plans?,1,9.874202658135355e-06,11923
hardy,1,9.874202658135355e-06,11923
stevenson.,1,9.874202658135355e-06,11923
"sting,",1,9.874202658135355e-06,11923
"lewis,",1,9.874202658135355e-06,11923
daniel,1,9.874202658135355e-06,11923
"jr.,",1,9.874202658135355e-06,11923
"kennedy,",1,9.874202658135355e-06,11923
f.,1,9.874202658135355e-06,11923
"odonnel,",1,9.874202658135355e-06,11923
chris,1,9.874202658135355e-06,11923
league?,1,9.874202658135355e-06,11923
"cartoon,",1,9.874202658135355e-06,11923
"relax,",1,9.874202658135355e-06,11923
once?,1,9.874202658135355e-06,11923
brother?,1,9.874202658135355e-06,11923
outside),1,9.874202658135355e-06,11923
she'd,1,9.874202658135355e-06,11923
janice,1,9.874202658135355e-06,11923
"lucky,",1,9.874202658135355e-06,11923
grumpy.,1,9.874202658135355e-06,11923
unprecedented.,1,9.874202658135355e-06,11923
"ryder,",1,9.874202658135355e-06,11923
elizabeth,1,9.874202658135355e-06,11923
"hurely,",1,9.874202658135355e-06,11923
"whip,",1,9.874202658135355e-06,11923
"fling,",1,9.874202658135355e-06,11923
scream),1,9.874202658135355e-06,11923
"ummm,",1,9.874202658135355e-06,11923
"coke,",1,9.874202658135355e-06,11923
"olive,",1,9.874202658135355e-06,11923
"onion,",1,9.874202658135355e-06,11923
waitress),1,9.874202658135355e-06,11923
popcorn.,1,9.874202658135355e-06,11923
rosselini.,1,9.874202658135355e-06,11923
alternate.,1,9.874202658135355e-06,11923
"ahead,",1,9.874202658135355e-06,11923
"latte,",1,9.874202658135355e-06,11923
"foam,",1,9.874202658135355e-06,11923
michelle,1,9.874202658135355e-06,11923
"non-fat,",1,9.874202658135355e-06,11923
"nut,",1,9.874202658135355e-06,11923
hazel,1,9.874202658135355e-06,11923
"tall,",1,9.874202658135355e-06,11923
double,1,9.874202658135355e-06,11923
"half-caf,",1,9.874202658135355e-06,11923
"um-mm,",1,9.874202658135355e-06,11923
"sir,",1,9.874202658135355e-06,11923
spins,1,9.874202658135355e-06,11923
hammel?,1,9.874202658135355e-06,11923
dorothy,1,9.874202658135355e-06,11923
"pfieffer,",1,9.874202658135355e-06,11923
rules.,1,9.874202658135355e-06,11923
smoking?,1,9.874202658135355e-06,11923
"tissue,",1,9.874202658135355e-06,11923
"cheese,",1,9.874202658135355e-06,11923
"love.""",1,9.874202658135355e-06,11923
"""joey",1,9.874202658135355e-06,11923
coupons,1,9.874202658135355e-06,11923
rare.,1,9.874202658135355e-06,11923
rabbit,1,9.874202658135355e-06,11923
boy's,1,9.874202658135355e-06,11923
rabbit!,1,9.874202658135355e-06,11923
velveteen,1,9.874202658135355e-06,11923
geek.,1,9.874202658135355e-06,11923
contest,1,9.874202658135355e-06,11923
"instructor,",1,9.874202658135355e-06,11923
aerobics,1,9.874202658135355e-06,11923
"spokesmodel,",1,9.874202658135355e-06,11923
"she,",1,9.874202658135355e-06,11923
y'know...,1,9.874202658135355e-06,11923
"forgot,",1,9.874202658135355e-06,11923
amanda?,1,9.874202658135355e-06,11923
ughh!,1,9.874202658135355e-06,11923
wallet),1,9.874202658135355e-06,11923
(josh,1,9.874202658135355e-06,11923
adult,1,9.874202658135355e-06,11923
museum.,1,9.874202658135355e-06,11923
passionate,1,9.874202658135355e-06,11923
64.,1,9.874202658135355e-06,11923
commodore,1,9.874202658135355e-06,11923
schedules,1,9.874202658135355e-06,11923
school?,1,9.874202658135355e-06,11923
musical.,1,9.874202658135355e-06,11923
1996,1,9.874202658135355e-06,11923
tony,1,9.874202658135355e-06,11923
emptied,1,9.874202658135355e-06,11923
necklace),1,9.874202658135355e-06,11923
tragedy,1,9.874202658135355e-06,11923
greek,1,9.874202658135355e-06,11923
richards,1,9.874202658135355e-06,11923
jamming,1,9.874202658135355e-06,11923
doorway),1,9.874202658135355e-06,11923
sleepy.,1,9.874202658135355e-06,11923
headsets,1,9.874202658135355e-06,11923
plug-in,1,9.874202658135355e-06,11923
hours?,1,9.874202658135355e-06,11923
themselves.,1,9.874202658135355e-06,11923
basement,1,9.874202658135355e-06,11923
public!,1,9.874202658135355e-06,11923
winner.,1,9.874202658135355e-06,11923
hug!,1,9.874202658135355e-06,11923
puzzle,1,9.874202658135355e-06,11923
pathetic!,1,9.874202658135355e-06,11923
"pen,",1,9.874202658135355e-06,11923
clock,1,9.874202658135355e-06,11923
"book,",1,9.874202658135355e-06,11923
luck?,1,9.874202658135355e-06,11923
gives?,1,9.874202658135355e-06,11923
"gift,",1,9.874202658135355e-06,11923
pen.),1,9.874202658135355e-06,11923
rectangular,1,9.874202658135355e-06,11923
rent!,1,9.874202658135355e-06,11923
guy),1,9.874202658135355e-06,11923
chucky,1,9.874202658135355e-06,11923
(swears,1,9.874202658135355e-06,11923
"fifth,",1,9.874202658135355e-06,11923
milton,1,9.874202658135355e-06,11923
generations,1,9.874202658135355e-06,11923
legend.,1,9.874202658135355e-06,11923
stingy.,1,9.874202658135355e-06,11923
generous,1,9.874202658135355e-06,11923
"saw,",1,9.874202658135355e-06,11923
rumours,1,9.874202658135355e-06,11923
doh!!,1,9.874202658135355e-06,11923
yeah!!,1,9.874202658135355e-06,11923
sit!!,1,9.874202658135355e-06,11923
albums!,1,9.874202658135355e-06,11923
photos,1,9.874202658135355e-06,11923
were!,1,9.874202658135355e-06,11923
walkman!,1,9.874202658135355e-06,11923
key),1,9.874202658135355e-06,11923
"cuffs,",1,9.874202658135355e-06,11923
entered,1,9.874202658135355e-06,11923
"tell,",1,9.874202658135355e-06,11923
quickly),1,9.874202658135355e-06,11923
dud.,1,9.874202658135355e-06,11923
dull,1,9.874202658135355e-06,11923
awkward.,1,9.874202658135355e-06,11923
wins,1,9.874202658135355e-06,11923
could....,1,9.874202658135355e-06,11923
flyer),1,9.874202658135355e-06,11923
chairs.,1,9.874202658135355e-06,11923
t.v.,1,9.874202658135355e-06,11923
berle.,1,9.874202658135355e-06,11923
agreement),1,9.874202658135355e-06,11923
poppy,1,9.874202658135355e-06,11923
ankle,1,9.874202658135355e-06,11923
sweety...,1,9.874202658135355e-06,11923
fired?!,1,9.874202658135355e-06,11923
for?!,1,9.874202658135355e-06,11923
twinkle-toes.,1,9.874202658135355e-06,11923
dancy,1,9.874202658135355e-06,11923
where?!,1,9.874202658135355e-06,11923
thatgarbage,1,9.874202658135355e-06,11923
danced,1,9.874202658135355e-06,11923
practice,1,9.874202658135355e-06,11923
go!!,1,9.874202658135355e-06,11923
evicted!!,1,9.874202658135355e-06,11923
bracelet?,1,9.874202658135355e-06,11923
killed.,1,9.874202658135355e-06,11923
seed,1,9.874202658135355e-06,11923
partly,1,9.874202658135355e-06,11923
didnti,1,9.874202658135355e-06,11923
piece.),1,9.874202658135355e-06,11923
offers,1,9.874202658135355e-06,11923
ummm.,1,9.874202658135355e-06,11923
treeger.,1,9.874202658135355e-06,11923
full.,1,9.874202658135355e-06,11923
garbage,1,9.874202658135355e-06,11923
word!,1,9.874202658135355e-06,11923
slip),1,9.874202658135355e-06,11923
handcuffed,1,9.874202658135355e-06,11923
"bagels,",1,9.874202658135355e-06,11923
sunglasses.,1,9.874202658135355e-06,11923
"italian,",1,9.874202658135355e-06,11923
tuschy.,1,9.874202658135355e-06,11923
possibly.,1,9.874202658135355e-06,11923
trail.),1,9.874202658135355e-06,11923
ohhhhhhh!,1,9.874202658135355e-06,11923
sound.),1,9.874202658135355e-06,11923
that?!!,1,9.874202658135355e-06,11923
asked.,1,9.874202658135355e-06,11923
toes.),1,9.874202658135355e-06,11923
toes!!,1,9.874202658135355e-06,11923
materhorn.,1,9.874202658135355e-06,11923
"disneyland,",1,9.874202658135355e-06,11923
(snaps,1,9.874202658135355e-06,11923
agree,1,9.874202658135355e-06,11923
wave.,1,9.874202658135355e-06,11923
"should,",1,9.874202658135355e-06,11923
rightthere,1,9.874202658135355e-06,11923
akeeper.,1,9.874202658135355e-06,11923
expert,1,9.874202658135355e-06,11923
"guide,",1,9.874202658135355e-06,11923
black?,1,9.874202658135355e-06,11923
blazer,1,9.874202658135355e-06,11923
black.,1,9.874202658135355e-06,11923
shorts?,1,9.874202658135355e-06,11923
chairs),1,9.874202658135355e-06,11923
started!,1,9.874202658135355e-06,11923
relationship!,1,9.874202658135355e-06,11923
idiot!!,1,9.874202658135355e-06,11923
relationship?,1,9.874202658135355e-06,11923
fling?!,1,9.874202658135355e-06,11923
off!!!,1,9.874202658135355e-06,11923
banging,1,9.874202658135355e-06,11923
up!!,1,9.874202658135355e-06,11923
bing!,1,9.874202658135355e-06,11923
noooo.,1,9.874202658135355e-06,11923
bet!,1,9.874202658135355e-06,11923
i-i-im,1,9.874202658135355e-06,11923
foosball,1,9.874202658135355e-06,11923
briefcase.,1,9.874202658135355e-06,11923
carries,1,9.874202658135355e-06,11923
numbers.,1,9.874202658135355e-06,11923
betting,1,9.874202658135355e-06,11923
riled,1,9.874202658135355e-06,11923
pepper!,1,9.874202658135355e-06,11923
200,1,9.874202658135355e-06,11923
relative!!,1,9.874202658135355e-06,11923
literature!!,1,9.874202658135355e-06,11923
noise?,1,9.874202658135355e-06,11923
tails!,1,9.874202658135355e-06,11923
life-altering,1,9.874202658135355e-06,11923
questions.,1,9.874202658135355e-06,11923
"questions,",1,9.874202658135355e-06,11923
win!!,1,9.874202658135355e-06,11923
guesses,1,9.874202658135355e-06,11923
snacks,1,9.874202658135355e-06,11923
cookbooks,1,9.874202658135355e-06,11923
knives,1,9.874202658135355e-06,11923
rooster.,1,9.874202658135355e-06,11923
dumb-ass,1,9.874202658135355e-06,11923
six.,1,9.874202658135355e-06,11923
though?,1,9.874202658135355e-06,11923
division?,1,9.874202658135355e-06,11923
approval.),1,9.874202658135355e-06,11923
foods,1,9.874202658135355e-06,11923
nothing.),1,9.874202658135355e-06,11923
pen),1,9.874202658135355e-06,11923
belongings,1,9.874202658135355e-06,11923
discussion,1,9.874202658135355e-06,11923
"anger,",1,9.874202658135355e-06,11923
sadness,1,9.874202658135355e-06,11923
tears,1,9.874202658135355e-06,11923
brief,1,9.874202658135355e-06,11923
interview.,1,9.874202658135355e-06,11923
office),1,9.874202658135355e-06,11923
designers!,1,9.874202658135355e-06,11923
responsibilities,1,9.874202658135355e-06,11923
mentor,1,9.874202658135355e-06,11923
applying.,1,9.874202658135355e-06,11923
committee,1,9.874202658135355e-06,11923
matter!,1,9.874202658135355e-06,11923
gifts,1,9.874202658135355e-06,11923
bone),1,9.874202658135355e-06,11923
eggshell,1,9.874202658135355e-06,11923
stub,1,9.874202658135355e-06,11923
sentiment!,1,9.874202658135355e-06,11923
stop?!,1,9.874202658135355e-06,11923
sick-sick-sick-sick.,1,9.874202658135355e-06,11923
(pouring,1,9.874202658135355e-06,11923
pope!,1,9.874202658135355e-06,11923
savin,1,9.874202658135355e-06,11923
soap?,1,9.874202658135355e-06,11923
drinking?,1,9.874202658135355e-06,11923
leaving!,1,9.874202658135355e-06,11923
expense,1,9.874202658135355e-06,11923
somebody!,1,9.874202658135355e-06,11923
company,1,9.874202658135355e-06,11923
cards!,1,9.874202658135355e-06,11923
bodies!,1,9.874202658135355e-06,11923
swimmers,1,9.874202658135355e-06,11923
draddle.,1,9.874202658135355e-06,11923
rhyme,1,9.874202658135355e-06,11923
jobs.,1,9.874202658135355e-06,11923
accountants.,1,9.874202658135355e-06,11923
single.,1,9.874202658135355e-06,11923
flung.,1,9.874202658135355e-06,11923
(gunther,1,9.874202658135355e-06,11923
man!!,1,9.874202658135355e-06,11923
tree,1,9.874202658135355e-06,11923
account.,1,9.874202658135355e-06,11923
bang!before,1,9.874202658135355e-06,11923
"sophie,",1,9.874202658135355e-06,11923
usnothing,1,9.874202658135355e-06,11923
"yes-yes,",1,9.874202658135355e-06,11923
paperwork,1,9.874202658135355e-06,11923
emotional,1,9.874202658135355e-06,11923
"lynch,",1,9.874202658135355e-06,11923
lynch!,1,9.874202658135355e-06,11923
buyer!!,1,9.874202658135355e-06,11923
"sell,",1,9.874202658135355e-06,11923
yes!!!,1,9.874202658135355e-06,11923
practicing,1,9.874202658135355e-06,11923
welch?,1,9.874202658135355e-06,11923
"chip,",1,9.874202658135355e-06,11923
eventhough,1,9.874202658135355e-06,11923
womens,1,9.874202658135355e-06,11923
brush,1,9.874202658135355e-06,11923
brush),1,9.874202658135355e-06,11923
whoa-whoa!,1,9.874202658135355e-06,11923
toes),1,9.874202658135355e-06,11923
aspirin),1,9.874202658135355e-06,11923
aspirins,1,9.874202658135355e-06,11923
pops,1,9.874202658135355e-06,11923
gin?!,1,9.874202658135355e-06,11923
boat?,1,9.874202658135355e-06,11923
river,1,9.874202658135355e-06,11923
crashed,1,9.874202658135355e-06,11923
jerk!,1,9.874202658135355e-06,11923
skates?,1,9.874202658135355e-06,11923
diner,1,9.874202658135355e-06,11923
twist,1,9.874202658135355e-06,11923
rachel?,1,9.874202658135355e-06,11923
gee.,1,9.874202658135355e-06,11923
i....,1,9.874202658135355e-06,11923
"o-o-o-okay,",1,9.874202658135355e-06,11923
surreal.,1,9.874202658135355e-06,11923
anyone!,1,9.874202658135355e-06,11923
"involved,",1,9.874202658135355e-06,11923
goofy,1,9.874202658135355e-06,11923
joanna.,1,9.874202658135355e-06,11923
(introduces,1,9.874202658135355e-06,11923
catalogue),1,9.874202658135355e-06,11923
catalogue!,1,9.874202658135355e-06,11923
"how,",1,9.874202658135355e-06,11923
lid.,1,9.874202658135355e-06,11923
oh-ho!,1,9.874202658135355e-06,11923
spoiled,1,9.874202658135355e-06,11923
tommys,1,9.874202658135355e-06,11923
actors.,1,9.874202658135355e-06,11923
familiar.,1,9.874202658135355e-06,11923
"tommy,",1,9.874202658135355e-06,11923
wooo!!,1,9.874202658135355e-06,11923
pats,1,9.874202658135355e-06,11923
"cheek,",1,9.874202658135355e-06,11923
bye-bye!,1,9.874202658135355e-06,11923
"meant,",1,9.874202658135355e-06,11923
flimbys?,1,9.874202658135355e-06,11923
hold?,1,9.874202658135355e-06,11923
"um-hmm,",1,9.874202658135355e-06,11923
oww!!!!,1,9.874202658135355e-06,11923
dont...,1,9.874202658135355e-06,11923
pain),1,9.874202658135355e-06,11923
"wait-wait,",1,9.874202658135355e-06,11923
oh-ow!,1,9.874202658135355e-06,11923
ow!!!,1,9.874202658135355e-06,11923
o-kay!!,1,9.874202658135355e-06,11923
rosss...,1,9.874202658135355e-06,11923
dressed?,1,9.874202658135355e-06,11923
purchasing.,1,9.874202658135355e-06,11923
trans-sexual,1,9.874202658135355e-06,11923
hooker?,1,9.874202658135355e-06,11923
sophisticated,1,9.874202658135355e-06,11923
"when,",1,9.874202658135355e-06,11923
office?,1,9.874202658135355e-06,11923
"lunch,",1,9.874202658135355e-06,11923
chip.,1,9.874202658135355e-06,11923
sophie!,1,9.874202658135355e-06,11923
millionaire.,1,9.874202658135355e-06,11923
adorable.,1,9.874202658135355e-06,11923
tapes,1,9.874202658135355e-06,11923
ranger?,1,9.874202658135355e-06,11923
texas,1,9.874202658135355e-06,11923
walker:,1,9.874202658135355e-06,11923
flung,1,9.874202658135355e-06,11923
boobs,1,9.874202658135355e-06,11923
"disarray,",1,9.874202658135355e-06,11923
wig,1,9.874202658135355e-06,11923
eligible,1,9.874202658135355e-06,11923
cheeks.,1,9.874202658135355e-06,11923
wipe-out,1,9.874202658135355e-06,11923
atlantic,1,9.874202658135355e-06,11923
hypnotised,1,9.874202658135355e-06,11923
since.,1,9.874202658135355e-06,11923
smoked,1,9.874202658135355e-06,11923
hypnosis,1,9.874202658135355e-06,11923
cassette),1,9.874202658135355e-06,11923
audio,1,9.874202658135355e-06,11923
machine!,1,9.874202658135355e-06,11923
skier.,1,9.874202658135355e-06,11923
car!!,1,9.874202658135355e-06,11923
27.,1,9.874202658135355e-06,11923
route,1,9.874202658135355e-06,11923
st-stuff,1,9.874202658135355e-06,11923
deceptively,1,9.874202658135355e-06,11923
"$20,000",1,9.874202658135355e-06,11923
exciting.,1,9.874202658135355e-06,11923
millionaires,1,9.874202658135355e-06,11923
petty,1,9.874202658135355e-06,11923
stops),1,9.874202658135355e-06,11923
27?!,1,9.874202658135355e-06,11923
wheres,1,9.874202658135355e-06,11923
"missing,",1,9.874202658135355e-06,11923
track.,1,9.874202658135355e-06,11923
yeah-yeah-yeah!!,1,9.874202658135355e-06,11923
15!!,1,9.874202658135355e-06,11923
worn,1,9.874202658135355e-06,11923
spite.,1,9.874202658135355e-06,11923
small...,1,9.874202658135355e-06,11923
petty....,1,9.874202658135355e-06,11923
"petty,",1,9.874202658135355e-06,11923
mug.,1,9.874202658135355e-06,11923
drink?!,1,9.874202658135355e-06,11923
mug!,1,9.874202658135355e-06,11923
"cds,",1,9.874202658135355e-06,11923
"hats,",1,9.874202658135355e-06,11923
box),1,9.874202658135355e-06,11923
issues,1,9.874202658135355e-06,11923
guilty.,1,9.874202658135355e-06,11923
"charming,",1,9.874202658135355e-06,11923
strange.,1,9.874202658135355e-06,11923
tables.),1,9.874202658135355e-06,11923
swoops,1,9.874202658135355e-06,11923
umm....,1,9.874202658135355e-06,11923
shoppin!!,1,9.874202658135355e-06,11923
"soon,",1,9.874202658135355e-06,11923
dont?!,1,9.874202658135355e-06,11923
summertime?,1,9.874202658135355e-06,11923
tommyyyy!,1,9.874202658135355e-06,11923
twice!,1,9.874202658135355e-06,11923
finished?,1,9.874202658135355e-06,11923
stairs),1,9.874202658135355e-06,11923
awful?,1,9.874202658135355e-06,11923
worse!,1,9.874202658135355e-06,11923
whoa-ho.,1,9.874202658135355e-06,11923
mood?,1,9.874202658135355e-06,11923
million.,1,9.874202658135355e-06,11923
feel...,1,9.874202658135355e-06,11923
"y-yeah,",1,9.874202658135355e-06,11923
nudge.,1,9.874202658135355e-06,11923
aww,1,9.874202658135355e-06,11923
ohh-ha-ha!,1,9.874202658135355e-06,11923
reading.,1,9.874202658135355e-06,11923
hangin,1,9.874202658135355e-06,11923
nothin.,1,9.874202658135355e-06,11923
time?!,1,9.874202658135355e-06,11923
interrupted,1,9.874202658135355e-06,11923
something...,1,9.874202658135355e-06,11923
margaritas.,1,9.874202658135355e-06,11923
glass.),1,9.874202658135355e-06,11923
pours,1,9.874202658135355e-06,11923
margaritas!,1,9.874202658135355e-06,11923
boxers!,1,9.874202658135355e-06,11923
"means,",1,9.874202658135355e-06,11923
points.,1,9.874202658135355e-06,11923
collect,1,9.874202658135355e-06,11923
"doesnt,",1,9.874202658135355e-06,11923
letter.),1,9.874202658135355e-06,11923
"oh-hooo,",1,9.874202658135355e-06,11923
matthews?,1,9.874202658135355e-06,11923
jeez!,1,9.874202658135355e-06,11923
soho,1,9.874202658135355e-06,11923
flyer.),1,9.874202658135355e-06,11923
pole!,1,9.874202658135355e-06,11923
tacked,1,9.874202658135355e-06,11923
jurassic,1,9.874202658135355e-06,11923
"possible,",1,9.874202658135355e-06,11923
mascot!,1,9.874202658135355e-06,11923
made?!,1,9.874202658135355e-06,11923
specially,1,9.874202658135355e-06,11923
chip?!,1,9.874202658135355e-06,11923
welch!,1,9.874202658135355e-06,11923
cat?!,1,9.874202658135355e-06,11923
spelling,1,9.874202658135355e-06,11923
montauk.,1,9.874202658135355e-06,11923
numbers?,1,9.874202658135355e-06,11923
chip!,1,9.874202658135355e-06,11923
sensed,1,9.874202658135355e-06,11923
wants?,1,9.874202658135355e-06,11923
matthews,1,9.874202658135355e-06,11923
number),1,9.874202658135355e-06,11923
"pages,",1,9.874202658135355e-06,11923
"read,",1,9.874202658135355e-06,11923
wishing,1,9.874202658135355e-06,11923
sorry!!,1,9.874202658135355e-06,11923
scrabble,1,9.874202658135355e-06,11923
"arnolds,",1,9.874202658135355e-06,11923
band,1,9.874202658135355e-06,11923
once!,1,9.874202658135355e-06,11923
got!,1,9.874202658135355e-06,11923
carin.,1,9.874202658135355e-06,11923
donna,1,9.874202658135355e-06,11923
aisle,1,9.874202658135355e-06,11923
sorry;,1,9.874202658135355e-06,11923
resist.,1,9.874202658135355e-06,11923
bouquet.,1,9.874202658135355e-06,11923
imagining,1,9.874202658135355e-06,11923
triumph,1,9.874202658135355e-06,11923
salad!,1,9.874202658135355e-06,11923
settings.,1,9.874202658135355e-06,11923
invitations!,1,9.874202658135355e-06,11923
"put,",1,9.874202658135355e-06,11923
millionaire!!!,1,9.874202658135355e-06,11923
pete?!,1,9.874202658135355e-06,11923
couch!!,1,9.874202658135355e-06,11923
ahh...,1,9.874202658135355e-06,11923
unlike,1,9.874202658135355e-06,11923
what-pheebs?!,1,9.874202658135355e-06,11923
kindergarten,1,9.874202658135355e-06,11923
burning,1,9.874202658135355e-06,11923
rescued,1,9.874202658135355e-06,11923
"stops,",1,9.874202658135355e-06,11923
what's...,1,9.874202658135355e-06,11923
interrupting,1,9.874202658135355e-06,11923
phoe-be!!,1,9.874202658135355e-06,11923
summer?,1,9.874202658135355e-06,11923
fireman?,1,9.874202658135355e-06,11923
mon?!,1,9.874202658135355e-06,11923
creeping,1,9.874202658135355e-06,11923
bald!!,1,9.874202658135355e-06,11923
boredddd!,1,9.874202658135355e-06,11923
please?!,1,9.874202658135355e-06,11923
next?!,1,9.874202658135355e-06,11923
allll,1,9.874202658135355e-06,11923
fashion-impaired,1,9.874202658135355e-06,11923
(approaching),1,9.874202658135355e-06,11923
bummerrr.,1,9.874202658135355e-06,11923
sex?,1,9.874202658135355e-06,11923
curb),1,9.874202658135355e-06,11923
ooo-ooh!,1,9.874202658135355e-06,11923
ufff.,1,9.874202658135355e-06,11923
girl!!,1,9.874202658135355e-06,11923
thigh...,1,9.874202658135355e-06,11923
becker?,1,9.874202658135355e-06,11923
perk),1,9.874202658135355e-06,11923
personality?,1,9.874202658135355e-06,11923
chick.,1,9.874202658135355e-06,11923
hair?,1,9.874202658135355e-06,11923
bonnie),1,9.874202658135355e-06,11923
fame.,1,9.874202658135355e-06,11923
pretzel,1,9.874202658135355e-06,11923
"depressing,",1,9.874202658135355e-06,11923
boob.,1,9.874202658135355e-06,11923
grabbin,1,9.874202658135355e-06,11923
stew,1,9.874202658135355e-06,11923
congratulate,1,9.874202658135355e-06,11923
boobs?,1,9.874202658135355e-06,11923
buy?,1,9.874202658135355e-06,11923
smells.,1,9.874202658135355e-06,11923
salary?,1,9.874202658135355e-06,11923
cushions),1,9.874202658135355e-06,11923
protest,1,9.874202658135355e-06,11923
precious!,1,9.874202658135355e-06,11923
aside,1,9.874202658135355e-06,11923
pointing,1,9.874202658135355e-06,11923
stewardess,1,9.874202658135355e-06,11923
gesture,1,9.874202658135355e-06,11923
"balloon,",1,9.874202658135355e-06,11923
smirky.,1,9.874202658135355e-06,11923
shirt),1,9.874202658135355e-06,11923
ticket!,1,9.874202658135355e-06,11923
"keys"".",1,9.874202658135355e-06,11923
"keys.""",1,9.874202658135355e-06,11923
shadow,1,9.874202658135355e-06,11923
skis),1,9.874202658135355e-06,11923
holiday?,1,9.874202658135355e-06,11923
havin',1,9.874202658135355e-06,11923
cup.,1,9.874202658135355e-06,11923
$98.50,1,9.874202658135355e-06,11923
spill,1,9.874202658135355e-06,11923
tips?,1,9.874202658135355e-06,11923
possibility,1,9.874202658135355e-06,11923
sayin'.,1,9.874202658135355e-06,11923
independence,1,9.874202658135355e-06,11923
"ticket,",1,9.874202658135355e-06,11923
pays,1,9.874202658135355e-06,11923
skiing,1,9.874202658135355e-06,11923
"information,",1,9.874202658135355e-06,11923
rome,1,9.874202658135355e-06,11923
"gentlemen,",1,9.874202658135355e-06,11923
thingy,1,9.874202658135355e-06,11923
track,1,9.874202658135355e-06,11923
mom's,1,9.874202658135355e-06,11923
cracked,1,9.874202658135355e-06,11923
drrbing!,1,9.874202658135355e-06,11923
drrbing.,1,9.874202658135355e-06,11923
"vrrbddy,",1,9.874202658135355e-06,11923
dip?,1,9.874202658135355e-06,11923
whistle...oh...everybody,1,9.874202658135355e-06,11923
lip,1,9.874202658135355e-06,11923
kerb,1,9.874202658135355e-06,11923
tackles,1,9.874202658135355e-06,11923
cabs,1,9.874202658135355e-06,11923
whistle,1,9.874202658135355e-06,11923
"demand,",1,9.874202658135355e-06,11923
starts-,1,9.874202658135355e-06,11923
pocketbook-,1,9.874202658135355e-06,11923
woman-,1,9.874202658135355e-06,11923
who.,1,9.874202658135355e-06,11923
no-one'll,1,9.874202658135355e-06,11923
sips,1,9.874202658135355e-06,11923
(glances,1,9.874202658135355e-06,11923
mug,1,9.874202658135355e-06,11923
much?,1,9.874202658135355e-06,11923
...ooh.,1,9.874202658135355e-06,11923
breasts!,1,9.874202658135355e-06,11923
wooh!,1,9.874202658135355e-06,11923
family.,1,9.874202658135355e-06,11923
"terry,",1,9.874202658135355e-06,11923
written.,1,9.874202658135355e-06,11923
cracker?,1,9.874202658135355e-06,11923
kitty-kitty-kitty-kitty...,1,9.874202658135355e-06,11923
kitty-kitty-kitty?,1,9.874202658135355e-06,11923
buttons?,1,9.874202658135355e-06,11923
owner.,1,9.874202658135355e-06,11923
answers),1,9.874202658135355e-06,11923
trampled!,1,9.874202658135355e-06,11923
he'd,1,9.874202658135355e-06,11923
blackout?,1,9.874202658135355e-06,11923
kitten,1,9.874202658135355e-06,11923
"agrees,",1,9.874202658135355e-06,11923
ahhhh!,1,9.874202658135355e-06,11923
shushing?,1,9.874202658135355e-06,11923
(sigh),1,9.874202658135355e-06,11923
golf,1,9.874202658135355e-06,11923
miniature,1,9.874202658135355e-06,11923
"passion,",1,9.874202658135355e-06,11923
(sigh)...,1,9.874202658135355e-06,11923
went.,1,9.874202658135355e-06,11923
blacked,1,9.874202658135355e-06,11923
uhhh...,1,9.874202658135355e-06,11923
"shh,",1,9.874202658135355e-06,11923
everybody?,1,9.874202658135355e-06,11923
manner?,1,9.874202658135355e-06,11923
haphazard,1,9.874202658135355e-06,11923
reckless,1,9.874202658135355e-06,11923
strewn,1,9.874202658135355e-06,11923
casually,1,9.874202658135355e-06,11923
paolo.,1,9.874202658135355e-06,11923
joey....,1,9.874202658135355e-06,11923
(proudly),1,9.874202658135355e-06,11923
"giorno,",1,9.874202658135355e-06,11923
trapped,1,9.874202658135355e-06,11923
most?,1,9.874202658135355e-06,11923
(humouring,1,9.874202658135355e-06,11923
italy.,1,9.874202658135355e-06,11923
hm-m.,1,9.874202658135355e-06,11923
sharpened,1,9.874202658135355e-06,11923
pencil),1,9.874202658135355e-06,11923
she...,1,9.874202658135355e-06,11923
(exasperated),1,9.874202658135355e-06,11923
beeped,1,9.874202658135355e-06,11923
mio.,1,9.874202658135355e-06,11923
caro,1,9.874202658135355e-06,11923
rome!,1,9.874202658135355e-06,11923
english.,1,9.874202658135355e-06,11923
"breasts,",1,9.874202658135355e-06,11923
"possibly,",1,9.874202658135355e-06,11923
goooooooddddddd....,1,9.874202658135355e-06,11923
language,1,9.874202658135355e-06,11923
"common,",1,9.874202658135355e-06,11923
superficial,1,9.874202658135355e-06,11923
bermuda,1,9.874202658135355e-06,11923
exciting,1,9.874202658135355e-06,11923
smiled,1,9.874202658135355e-06,11923
un-me!,1,9.874202658135355e-06,11923
cat...,1,9.874202658135355e-06,11923
"italy,",1,9.874202658135355e-06,11923
"bing,",1,9.874202658135355e-06,11923
euphoria,1,9.874202658135355e-06,11923
loud?,1,9.874202658135355e-06,11923
okaaay.,1,9.874202658135355e-06,11923
weeper?,1,9.874202658135355e-06,11923
carney.,1,9.874202658135355e-06,11923
"creepy,",1,9.874202658135355e-06,11923
roger,1,9.874202658135355e-06,11923
phoebes!,1,9.874202658135355e-06,11923
trib.,1,9.874202658135355e-06,11923
peepee,1,9.874202658135355e-06,11923
"seatbelts,",1,9.874202658135355e-06,11923
fasten,1,9.874202658135355e-06,11923
"ronni,",1,9.874202658135355e-06,11923
bathroom's,1,9.874202658135355e-06,11923
wobble,1,9.874202658135355e-06,11923
weebles,1,9.874202658135355e-06,11923
lifeboat,1,9.874202658135355e-06,11923
cruise,1,9.874202658135355e-06,11923
weebles',1,9.874202658135355e-06,11923
"palace,",1,9.874202658135355e-06,11923
weeble,1,9.874202658135355e-06,11923
"weebles,",1,9.874202658135355e-06,11923
tat.,1,9.874202658135355e-06,11923
tit,1,9.874202658135355e-06,11923
breasts?,1,9.874202658135355e-06,11923
have...,1,9.874202658135355e-06,11923
people?,1,9.874202658135355e-06,11923
stays,1,9.874202658135355e-06,11923
gaze,1,9.874202658135355e-06,11923
mittens,1,9.874202658135355e-06,11923
(imitating),1,9.874202658135355e-06,11923
"""was",1,9.874202658135355e-06,11923
"you?""",1,9.874202658135355e-06,11923
shorts.,1,9.874202658135355e-06,11923
counselor?,1,9.874202658135355e-06,11923
wenus.,1,9.874202658135355e-06,11923
wenus?,1,9.874202658135355e-06,11923
stick.),1,9.874202658135355e-06,11923
cinamon,1,9.874202658135355e-06,11923
"ear,",1,9.874202658135355e-06,11923
cider,1,9.874202658135355e-06,11923
cappuccino.,1,9.874202658135355e-06,11923
firemen,1,9.874202658135355e-06,11923
truck?,1,9.874202658135355e-06,11923
grappa.,1,9.874202658135355e-06,11923
paulo's,1,9.874202658135355e-06,11923
boxer,1,9.874202658135355e-06,11923
jerks?,1,9.874202658135355e-06,11923
ritter's,1,9.874202658135355e-06,11923
letters.,1,9.874202658135355e-06,11923
barry's,1,9.874202658135355e-06,11923
fire),1,9.874202658135355e-06,11923
(tossing,1,9.874202658135355e-06,11923
ritual,1,9.874202658135355e-06,11923
"janice,",1,9.874202658135355e-06,11923
burn.,1,9.874202658135355e-06,11923
burning's,1,9.874202658135355e-06,11923
or?,1,9.874202658135355e-06,11923
voluntarily,1,9.874202658135355e-06,11923
"pheebes,",1,9.874202658135355e-06,11923
"subject,",1,9.874202658135355e-06,11923
privacy!,1,9.874202658135355e-06,11923
"midnight,",1,9.874202658135355e-06,11923
anybody's,1,9.874202658135355e-06,11923
"totally,",1,9.874202658135355e-06,11923
steele,1,9.874202658135355e-06,11923
danielle,1,9.874202658135355e-06,11923
syllable),1,9.874202658135355e-06,11923
forefinger,1,9.874202658135355e-06,11923
(touching,1,9.874202658135355e-06,11923
poc-o-nos,1,9.874202658135355e-06,11923
typist...,1,9.874202658135355e-06,11923
beasts'.,1,9.874202658135355e-06,11923
heaving,1,9.874202658135355e-06,11923
'reaching,1,9.874202658135355e-06,11923
absolute,1,9.874202658135355e-06,11923
"chapter,",1,9.874202658135355e-06,11923
everybody.,1,9.874202658135355e-06,11923
"buffay,",1,9.874202658135355e-06,11923
mike),1,9.874202658135355e-06,11923
hot!,1,9.874202658135355e-06,11923
(writes,1,9.874202658135355e-06,11923
prison'?,1,9.874202658135355e-06,11923
denim,1,9.874202658135355e-06,11923
liberated,1,9.874202658135355e-06,11923
'love,1,9.874202658135355e-06,11923
chapter.,1,9.874202658135355e-06,11923
"goodbye,",1,9.874202658135355e-06,11923
issues.,1,9.874202658135355e-06,11923
"well,sounds",1,9.874202658135355e-06,11923
writer.,1,9.874202658135355e-06,11923
totally...,1,9.874202658135355e-06,11923
susan,1,9.874202658135355e-06,11923
knows....,1,9.874202658135355e-06,11923
pig!,1,9.874202658135355e-06,11923
respect,1,9.874202658135355e-06,11923
uh...no.,1,9.874202658135355e-06,11923
...medium...hmm...any,1,9.874202658135355e-06,11923
crosses,1,9.874202658135355e-06,11923
"trust,",1,9.874202658135355e-06,11923
man...how,1,9.874202658135355e-06,11923
pig,1,9.874202658135355e-06,11923
wavers),1,9.874202658135355e-06,11923
(voice,1,9.874202658135355e-06,11923
...pig...pig,1,9.874202658135355e-06,11923
disgusting...,1,9.874202658135355e-06,11923
"pig,",1,9.874202658135355e-06,11923
"know...right,",1,9.874202658135355e-06,11923
"""ooo,""",1,9.874202658135355e-06,11923
"so...""",1,9.874202658135355e-06,11923
"no...oh,",1,9.874202658135355e-06,11923
oatmeal,1,9.874202658135355e-06,11923
tasted,1,9.874202658135355e-06,11923
overwhelmed),1,9.874202658135355e-06,11923
"cookie,",1,9.874202658135355e-06,11923
cookie),1,9.874202658135355e-06,11923
"sec,",1,9.874202658135355e-06,11923
sure...just,1,9.874202658135355e-06,11923
paolo's.,1,9.874202658135355e-06,11923
suitcase,1,9.874202658135355e-06,11923
suitcases.,1,9.874202658135355e-06,11923
resentment?,1,9.874202658135355e-06,11923
mah',1,9.874202658135355e-06,11923
what'd,1,9.874202658135355e-06,11923
cushions.),1,9.874202658135355e-06,11923
tanned?,1,9.874202658135355e-06,11923
are-,1,9.874202658135355e-06,11923
i'm-,1,9.874202658135355e-06,11923
(hesitates),1,9.874202658135355e-06,11923
here..,1,9.874202658135355e-06,11923
..ross?,1,9.874202658135355e-06,11923
gazes,1,9.874202658135355e-06,11923
love-,1,9.874202658135355e-06,11923
"somone,",1,9.874202658135355e-06,11923
tomorrow..,1,9.874202658135355e-06,11923
dumped?,1,9.874202658135355e-06,11923
been-,1,9.874202658135355e-06,11923
advice?,1,9.874202658135355e-06,11923
little..,1,9.874202658135355e-06,11923
broom,1,9.874202658135355e-06,11923
please..,1,9.874202658135355e-06,11923
"lights,",1,9.874202658135355e-06,11923
twins?,1,9.874202658135355e-06,11923
noodles,1,9.874202658135355e-06,11923
mad...,1,9.874202658135355e-06,11923
"ohhhhh,",1,9.874202658135355e-06,11923
something),1,9.874202658135355e-06,11923
lasagne,1,9.874202658135355e-06,11923
harder...,1,9.874202658135355e-06,11923
family!',1,9.874202658135355e-06,11923
stomped,1,9.874202658135355e-06,11923
'hi,1,9.874202658135355e-06,11923
"honour,",1,9.874202658135355e-06,11923
forehand),1,9.874202658135355e-06,11923
plugs!,1,9.874202658135355e-06,11923
cappucino,1,9.874202658135355e-06,11923
finger.),1,9.874202658135355e-06,11923
index,1,9.874202658135355e-06,11923
thumb,1,9.874202658135355e-06,11923
spreads,1,9.874202658135355e-06,11923
notice...?,1,9.874202658135355e-06,11923
bank,1,9.874202658135355e-06,11923
goin'?,1,9.874202658135355e-06,11923
shopping!,1,9.874202658135355e-06,11923
others),1,9.874202658135355e-06,11923
(leaving,1,9.874202658135355e-06,11923
late..,1,9.874202658135355e-06,11923
black..,1,9.874202658135355e-06,11923
decaf,1,9.874202658135355e-06,11923
lenses!,1,9.874202658135355e-06,11923
drinks),1,9.874202658135355e-06,11923
(carrying,1,9.874202658135355e-06,11923
"again',",1,9.874202658135355e-06,11923
'we,1,9.874202658135355e-06,11923
"shot,",1,9.874202658135355e-06,11923
cheap,1,9.874202658135355e-06,11923
everyone),1,9.874202658135355e-06,11923
hairline,1,9.874202658135355e-06,11923
everything-,1,9.874202658135355e-06,11923
kids-,1,9.874202658135355e-06,11923
"mind,",1,9.874202658135355e-06,11923
it-it's,1,9.874202658135355e-06,11923
dreading,1,9.874202658135355e-06,11923
god....,1,9.874202658135355e-06,11923
"nono,",1,9.874202658135355e-06,11923
album,1,9.874202658135355e-06,11923
chachi!,1,9.874202658135355e-06,11923
oh...see...,1,9.874202658135355e-06,11923
redials.),1,9.874202658135355e-06,11923
maching,1,9.874202658135355e-06,11923
"finkel,",1,9.874202658135355e-06,11923
"anyway...look,",1,9.874202658135355e-06,11923
ju-,1,9.874202658135355e-06,11923
"isn't,",1,9.874202658135355e-06,11923
isn't...,1,9.874202658135355e-06,11923
socks,1,9.874202658135355e-06,11923
"honeymoon,",1,9.874202658135355e-06,11923
aruba,1,9.874202658135355e-06,11923
maybe!!,1,9.874202658135355e-06,11923
wait!!,1,9.874202658135355e-06,11923
issue...,1,9.874202658135355e-06,11923
"apart,",1,9.874202658135355e-06,11923
drifted,1,9.874202658135355e-06,11923
for?'.,1,9.874202658135355e-06,11923
'why,1,9.874202658135355e-06,11923
"familiar,",1,9.874202658135355e-06,11923
me:,1,9.874202658135355e-06,11923
lo?-,1,9.874202658135355e-06,11923
'n',1,9.874202658135355e-06,11923
coffee)sweet,1,9.874202658135355e-06,11923
sudden-,1,9.874202658135355e-06,11923
lamauge,1,9.874202658135355e-06,11923
gorgeous,1,9.874202658135355e-06,11923
difference!,1,9.874202658135355e-06,11923
jobs?,1,9.874202658135355e-06,11923
trouble.,1,9.874202658135355e-06,11923
rach!,1,9.874202658135355e-06,11923
comedian.,1,9.874202658135355e-06,11923
advice:,1,9.874202658135355e-06,11923
vegas.,1,9.874202658135355e-06,11923
las,1,9.874202658135355e-06,11923
pot.),1,9.874202658135355e-06,11923
leaving.),1,9.874202658135355e-06,11923
goodnight.,1,9.874202658135355e-06,11923
it-,1,9.874202658135355e-06,11923
floor.,1,9.874202658135355e-06,11923
gesture...,1,9.874202658135355e-06,11923
symbolic,1,9.874202658135355e-06,11923
"parachute?""",1,9.874202658135355e-06,11923
"""hey,",1,9.874202658135355e-06,11923
used.,1,9.874202658135355e-06,11923
anytime,1,9.874202658135355e-06,11923
charging,1,9.874202658135355e-06,11923
necessary?,1,9.874202658135355e-06,11923
boots!,1,9.874202658135355e-06,11923
boots',1,9.874202658135355e-06,11923
'i,1,9.874202658135355e-06,11923
percent,1,9.874202658135355e-06,11923
"sale,",1,9.874202658135355e-06,11923
david,1,9.874202658135355e-06,11923
interviews,1,9.874202658135355e-06,11923
twelve,1,9.874202658135355e-06,11923
trained,1,9.874202658135355e-06,11923
boyfriends?,1,9.874202658135355e-06,11923
th-,1,9.874202658135355e-06,11923
mah,1,9.874202658135355e-06,11923
snuffalopagus?,1,9.874202658135355e-06,11923
soup.,1,9.874202658135355e-06,11923
save.,1,9.874202658135355e-06,11923
"suds,",1,9.874202658135355e-06,11923
suds.,1,9.874202658135355e-06,11923
top.,1,9.874202658135355e-06,11923
'scuse,1,9.874202658135355e-06,11923
building?,1,9.874202658135355e-06,11923
laundorama.,1,9.874202658135355e-06,11923
glamour,1,9.874202658135355e-06,11923
"own"".",1,9.874202658135355e-06,11923
"""you'll",1,9.874202658135355e-06,11923
choruses,1,9.874202658135355e-06,11923
"version,",1,9.874202658135355e-06,11923
disco,1,9.874202658135355e-06,11923
extended,1,9.874202658135355e-06,11923
convertible.,1,9.874202658135355e-06,11923
(waitressing),1,9.874202658135355e-06,11923
never-never,1,9.874202658135355e-06,11923
beans.,1,9.874202658135355e-06,11923
mat.),1,9.874202658135355e-06,11923
squabble),1,9.874202658135355e-06,11923
laugh!,1,9.874202658135355e-06,11923
rollerson,1,9.874202658135355e-06,11923
tommy,1,9.874202658135355e-06,11923
valentine,1,9.874202658135355e-06,11923
anyway-,1,9.874202658135355e-06,11923
balcony.),1,9.874202658135355e-06,11923
spaz?,1,9.874202658135355e-06,11923
shirts,1,9.874202658135355e-06,11923
virgin.,1,9.874202658135355e-06,11923
tah-daaah!,1,9.874202658135355e-06,11923
'mah,1,9.874202658135355e-06,11923
"..you're,",1,9.874202658135355e-06,11923
spout.,1,9.874202658135355e-06,11923
easy-pour,1,9.874202658135355e-06,11923
"detergent,",1,9.874202658135355e-06,11923
dunno..,1,9.874202658135355e-06,11923
"bristles,",1,9.874202658135355e-06,11923
"vacuum,",1,9.874202658135355e-06,11923
attachments,1,9.874202658135355e-06,11923
floors...,1,9.874202658135355e-06,11923
"windows,",1,9.874202658135355e-06,11923
cleaned!,1,9.874202658135355e-06,11923
violated.,1,9.874202658135355e-06,11923
panties,1,9.874202658135355e-06,11923
program),1,9.874202658135355e-06,11923
jammies,1,9.874202658135355e-06,11923
laundry!,1,9.874202658135355e-06,11923
own!,1,9.874202658135355e-06,11923
father's,1,9.874202658135355e-06,11923
marshmallow,1,9.874202658135355e-06,11923
pink.,1,9.874202658135355e-06,11923
uh-oh?,1,9.874202658135355e-06,11923
"laundry,",1,9.874202658135355e-06,11923
delicates?,1,9.874202658135355e-06,11923
whites,1,9.874202658135355e-06,11923
panties.,1,9.874202658135355e-06,11923
spying,1,9.874202658135355e-06,11923
crust,1,9.874202658135355e-06,11923
team.,1,9.874202658135355e-06,11923
fat-free,1,9.874202658135355e-06,11923
fica?,1,9.874202658135355e-06,11923
envelope)not,1,9.874202658135355e-06,11923
totally(opens,1,9.874202658135355e-06,11923
steamed,1,9.874202658135355e-06,11923
tables,1,9.874202658135355e-06,11923
wiped,1,9.874202658135355e-06,11923
exciting?,1,9.874202658135355e-06,11923
check!,1,9.874202658135355e-06,11923
"look-look-look-look-look,",1,9.874202658135355e-06,11923
"wishes.""",1,9.874202658135355e-06,11923
"wish,",1,9.874202658135355e-06,11923
"""if",1,9.874202658135355e-06,11923
(mocking),1,9.874202658135355e-06,11923
boats?..,1,9.874202658135355e-06,11923
family-,1,9.874202658135355e-06,11923
up-,1,9.874202658135355e-06,11923
(tearful),1,9.874202658135355e-06,11923
change..,1,9.874202658135355e-06,11923
wandered,1,9.874202658135355e-06,11923
"alan,",1,9.874202658135355e-06,11923
gloves,1,9.874202658135355e-06,11923
ohh-ho-hooohhh.,1,9.874202658135355e-06,11923
"isn't""...",1,9.874202658135355e-06,11923
"""indeed",1,9.874202658135355e-06,11923
thumb!,1,9.874202658135355e-06,11923
alan.,1,9.874202658135355e-06,11923
impossible.,1,9.874202658135355e-06,11923
why's,1,9.874202658135355e-06,11923
money?,1,9.874202658135355e-06,11923
"(rachel,",1,9.874202658135355e-06,11923
fica,1,9.874202658135355e-06,11923
ordered...,1,9.874202658135355e-06,11923
are..,1,9.874202658135355e-06,11923
if-,1,9.874202658135355e-06,11923
him-,1,9.874202658135355e-06,11923
orthodontist.,1,9.874202658135355e-06,11923
"cow,",1,9.874202658135355e-06,11923
downstairs?,1,9.874202658135355e-06,11923
...jack,1,9.874202658135355e-06,11923
twister!,1,9.874202658135355e-06,11923
c'mon!,1,9.874202658135355e-06,11923
"pregnant,",1,9.874202658135355e-06,11923
"promoted,",1,9.874202658135355e-06,11923
blender,1,9.874202658135355e-06,11923
"leslie,",1,9.874202658135355e-06,11923
cookies.,1,9.874202658135355e-06,11923
blobbies,1,9.874202658135355e-06,11923
artelle,1,9.874202658135355e-06,11923
vase...,1,9.874202658135355e-06,11923
"board,",1,9.874202658135355e-06,11923
i'm..,1,9.874202658135355e-06,11923
waitressing.,1,9.874202658135355e-06,11923
job-,1,9.874202658135355e-06,11923
dirt!,1,9.874202658135355e-06,11923
joanne),1,9.874202658135355e-06,11923
leslie),1,9.874202658135355e-06,11923
"kiki,",1,9.874202658135355e-06,11923
bug),1,9.874202658135355e-06,11923
bzzzz....,1,9.874202658135355e-06,11923
shirt!,1,9.874202658135355e-06,11923
"i'll,",1,9.874202658135355e-06,11923
wondered,1,9.874202658135355e-06,11923
aruba.,1,9.874202658135355e-06,11923
smock!,1,9.874202658135355e-06,11923
satan,1,9.874202658135355e-06,11923
devil!,1,9.874202658135355e-06,11923
hogging,1,9.874202658135355e-06,11923
sweating,1,9.874202658135355e-06,11923
hating,1,9.874202658135355e-06,11923
's'barry.,1,9.874202658135355e-06,11923
count...,1,9.874202658135355e-06,11923
lineup!,1,9.874202658135355e-06,11923
barr?,1,9.874202658135355e-06,11923
sniffs),1,9.874202658135355e-06,11923
(offers,1,9.874202658135355e-06,11923
(draws,1,9.874202658135355e-06,11923
...what?,1,9.874202658135355e-06,11923
sob.),1,9.874202658135355e-06,11923
(mindy,1,9.874202658135355e-06,11923
ohhhh!!,1,9.874202658135355e-06,11923
should...,1,9.874202658135355e-06,11923
you....,1,9.874202658135355e-06,11923
later...,1,9.874202658135355e-06,11923
so..,1,9.874202658135355e-06,11923
kiss..,1,9.874202658135355e-06,11923
together...,1,9.874202658135355e-06,11923
mindy!!,1,9.874202658135355e-06,11923
barry...,1,9.874202658135355e-06,11923
know?!,1,9.874202658135355e-06,11923
bought.,1,9.874202658135355e-06,11923
shot),1,9.874202658135355e-06,11923
dream.,1,9.874202658135355e-06,11923
(camera,1,9.874202658135355e-06,11923
a-ha!,1,9.874202658135355e-06,11923
legs?,1,9.874202658135355e-06,11923
midterms?,1,9.874202658135355e-06,11923
ethan?,1,9.874202658135355e-06,11923
were...,1,9.874202658135355e-06,11923
bear),1,9.874202658135355e-06,11923
teddy,1,9.874202658135355e-06,11923
"monana,",1,9.874202658135355e-06,11923
worried...,1,9.874202658135355e-06,11923
drunk?!,1,9.874202658135355e-06,11923
hell've,1,9.874202658135355e-06,11923
monana!,1,9.874202658135355e-06,11923
marcel!,1,9.874202658135355e-06,11923
nope.,1,9.874202658135355e-06,11923
click.,1,9.874202658135355e-06,11923
click,1,9.874202658135355e-06,11923
"...okay,",1,9.874202658135355e-06,11923
picture's,1,9.874202658135355e-06,11923
post,1,9.874202658135355e-06,11923
card?,1,9.874202658135355e-06,11923
nooo...,1,9.874202658135355e-06,11923
we'...,1,9.874202658135355e-06,11923
'shall,1,9.874202658135355e-06,11923
curious.,1,9.874202658135355e-06,11923
curious,1,9.874202658135355e-06,11923
"tomorrow...oh,",1,9.874202658135355e-06,11923
"heard,",1,9.874202658135355e-06,11923
carefully),1,9.874202658135355e-06,11923
hello?(listens),1,9.874202658135355e-06,11923
sign),1,9.874202658135355e-06,11923
(kicks,1,9.874202658135355e-06,11923
"foot,",1,9.874202658135355e-06,11923
none.,1,9.874202658135355e-06,11923
luisa?,1,9.874202658135355e-06,11923
light),1,9.874202658135355e-06,11923
sweetness,1,9.874202658135355e-06,11923
misunderstanding!,1,9.874202658135355e-06,11923
"o-okay,",1,9.874202658135355e-06,11923
why...,1,9.874202658135355e-06,11923
buzzer,1,9.874202658135355e-06,11923
(door,1,9.874202658135355e-06,11923
(tearfully),1,9.874202658135355e-06,11923
newark?,1,9.874202658135355e-06,11923
wine?,1,9.874202658135355e-06,11923
"...with,",1,9.874202658135355e-06,11923
(enter,1,9.874202658135355e-06,11923
capuchian,1,9.874202658135355e-06,11923
trade?,1,9.874202658135355e-06,11923
"my,",1,9.874202658135355e-06,11923
amish,1,9.874202658135355e-06,11923
clunky,1,9.874202658135355e-06,11923
shoe-,1,9.874202658135355e-06,11923
"tv,",1,9.874202658135355e-06,11923
marc-,1,9.874202658135355e-06,11923
missing),1,9.874202658135355e-06,11923
because-,1,9.874202658135355e-06,11923
bananas?,1,9.874202658135355e-06,11923
homecoming,1,9.874202658135355e-06,11923
"monkey,",1,9.874202658135355e-06,11923
"comfortable,",1,9.874202658135355e-06,11923
"now,""",1,9.874202658135355e-06,11923
"couch,",1,9.874202658135355e-06,11923
"""ross,",1,9.874202658135355e-06,11923
's'like,1,9.874202658135355e-06,11923
(wandering,1,9.874202658135355e-06,11923
too..,1,9.874202658135355e-06,11923
barry..!,1,9.874202658135355e-06,11923
sink,1,9.874202658135355e-06,11923
"afternoon,",1,9.874202658135355e-06,11923
orthodontist,1,9.874202658135355e-06,11923
"wasn't,",1,9.874202658135355e-06,11923
familiar...,1,9.874202658135355e-06,11923
"well,..",1,9.874202658135355e-06,11923
punish,1,9.874202658135355e-06,11923
"right,..",1,9.874202658135355e-06,11923
chanel...,1,9.874202658135355e-06,11923
"bendall's,",1,9.874202658135355e-06,11923
squirts,1,9.874202658135355e-06,11923
poke,1,9.874202658135355e-06,11923
"chicken,",1,9.874202658135355e-06,11923
barry?!,1,9.874202658135355e-06,11923
outfit.,1,9.874202658135355e-06,11923
"pumps,",1,9.874202658135355e-06,11923
dart?,1,9.874202658135355e-06,11923
"supervisor,",1,9.874202658135355e-06,11923
"luisa,",1,9.874202658135355e-06,11923
fades,1,9.874202658135355e-06,11923
any...,1,9.874202658135355e-06,11923
waitressing?,1,9.874202658135355e-06,11923
noone,1,9.874202658135355e-06,11923
enter),1,9.874202658135355e-06,11923
cramp.,1,9.874202658135355e-06,11923
"cramp,",1,9.874202658135355e-06,11923
claim?,1,9.874202658135355e-06,11923
baggage,1,9.874202658135355e-06,11923
bleeding.,1,9.874202658135355e-06,11923
country.,1,9.874202658135355e-06,11923
english.),1,9.874202658135355e-06,11923
"(loudly,",1,9.874202658135355e-06,11923
orient.,1,9.874202658135355e-06,11923
am?,1,9.874202658135355e-06,11923
flowers.),1,9.874202658135355e-06,11923
"china,",1,9.874202658135355e-06,11923
bench,1,9.874202658135355e-06,11923
climbing,1,9.874202658135355e-06,11923
emergency!,1,9.874202658135355e-06,11923
crowd),1,9.874202658135355e-06,11923
(sifting,1,9.874202658135355e-06,11923
meani'm,1,9.874202658135355e-06,11923
do....,1,9.874202658135355e-06,11923
"drinks,",1,9.874202658135355e-06,11923
forgot...,1,9.874202658135355e-06,11923
guy....,1,9.874202658135355e-06,11923
nice...,1,9.874202658135355e-06,11923
wanna...,1,9.874202658135355e-06,11923
"pressure,",1,9.874202658135355e-06,11923
thisthis,1,9.874202658135355e-06,11923
slowpokes!,1,9.874202658135355e-06,11923
"ending,",1,9.874202658135355e-06,11923
"kick-you-in-the-crotch,",1,9.874202658135355e-06,11923
"bottom,",1,9.874202658135355e-06,11923
apes.,1,9.874202658135355e-06,11923
mcdowell,1,9.874202658135355e-06,11923
andie,1,9.874202658135355e-06,11923
mcdowell.,1,9.874202658135355e-06,11923
rodney,1,9.874202658135355e-06,11923
no-no-no-no.,1,9.874202658135355e-06,11923
"laughing),",1,9.874202658135355e-06,11923
wouldn't.,1,9.874202658135355e-06,11923
paulo,1,9.874202658135355e-06,11923
leaving?,1,9.874202658135355e-06,11923
balcony),1,9.874202658135355e-06,11923
"crap,",1,9.874202658135355e-06,11923
bottom.,1,9.874202658135355e-06,11923
sympathize,1,9.874202658135355e-06,11923
(paulo,1,9.874202658135355e-06,11923
"dressed,",1,9.874202658135355e-06,11923
"paulo,",1,9.874202658135355e-06,11923
(poking,1,9.874202658135355e-06,11923
smoching,1,9.874202658135355e-06,11923
"by,",1,9.874202658135355e-06,11923
"rrrooossss,",1,9.874202658135355e-06,11923
either!,1,9.874202658135355e-06,11923
lining?,1,9.874202658135355e-06,11923
counte),1,9.874202658135355e-06,11923
"go-go-go-go,",1,9.874202658135355e-06,11923
lemonade.,1,9.874202658135355e-06,11923
blouse,1,9.874202658135355e-06,11923
is..,1,9.874202658135355e-06,11923
sw...,1,9.874202658135355e-06,11923
doesn't.,1,9.874202658135355e-06,11923
(anxiously),1,9.874202658135355e-06,11923
fascinating.,1,9.874202658135355e-06,11923
"paris,",1,9.874202658135355e-06,11923
franzblau),1,9.874202658135355e-06,11923
by?,1,9.874202658135355e-06,11923
franzblau,1,9.874202658135355e-06,11923
ex-husband's...,1,9.874202658135355e-06,11923
carol's...,1,9.874202658135355e-06,11923
met.,1,9.874202658135355e-06,11923
franzblau)do,1,9.874202658135355e-06,11923
i(notices,1,9.874202658135355e-06,11923
chips.,1,9.874202658135355e-06,11923
additional,1,9.874202658135355e-06,11923
cents,1,9.874202658135355e-06,11923
"contraction,",1,9.874202658135355e-06,11923
rossy.,1,9.874202658135355e-06,11923
"rossy,",1,9.874202658135355e-06,11923
lokk,1,9.874202658135355e-06,11923
silently),1,9.874202658135355e-06,11923
mimicks,1,9.874202658135355e-06,11923
strokes,1,9.874202658135355e-06,11923
oooooooooh.,1,9.874202658135355e-06,11923
sleep),1,9.874202658135355e-06,11923
hand-dryers,1,9.874202658135355e-06,11923
alone),1,9.874202658135355e-06,11923
(understands,1,9.874202658135355e-06,11923
by.,1,9.874202658135355e-06,11923
doctors.,1,9.874202658135355e-06,11923
waitress.,1,9.874202658135355e-06,11923
point),1,9.874202658135355e-06,11923
'love',1,9.874202658135355e-06,11923
thinking...,1,9.874202658135355e-06,11923
feeling...,1,9.874202658135355e-06,11923
gut,1,9.874202658135355e-06,11923
initial,1,9.874202658135355e-06,11923
j-just...,1,9.874202658135355e-06,11923
jacket,1,9.874202658135355e-06,11923
ihe,1,9.874202658135355e-06,11923
"w-well,",1,9.874202658135355e-06,11923
joey):,1,9.874202658135355e-06,11923
"city,",1,9.874202658135355e-06,11923
none!,1,9.874202658135355e-06,11923
part?,1,9.874202658135355e-06,11923
it)...,1,9.874202658135355e-06,11923
gotcha.,1,9.874202658135355e-06,11923
it)...it's,1,9.874202658135355e-06,11923
and...(opens,1,9.874202658135355e-06,11923
book...,1,9.874202658135355e-06,11923
"oooohhh,",1,9.874202658135355e-06,11923
scrabble!,1,9.874202658135355e-06,11923
rattles...,1,9.874202658135355e-06,11923
it)...it,1,9.874202658135355e-06,11923
light...,1,9.874202658135355e-06,11923
melanie.,1,9.874202658135355e-06,11923
from...,1,9.874202658135355e-06,11923
pardon?,1,9.874202658135355e-06,11923
earrings,1,9.874202658135355e-06,11923
"dexter,",1,9.874202658135355e-06,11923
direction.,1,9.874202658135355e-06,11923
"however,",1,9.874202658135355e-06,11923
cake?,1,9.874202658135355e-06,11923
relief),1,9.874202658135355e-06,11923
(slumping,1,9.874202658135355e-06,11923
over),1,9.874202658135355e-06,11923
(desperately,1,9.874202658135355e-06,11923
form.,1,9.874202658135355e-06,11923
admissions,1,9.874202658135355e-06,11923
remote,1,9.874202658135355e-06,11923
(snapping,1,9.874202658135355e-06,11923
...dead!,1,9.874202658135355e-06,11923
"are..."")",1,9.874202658135355e-06,11923
mouthing,1,9.874202658135355e-06,11923
dr.green,1,9.874202658135355e-06,11923
bosom,1,9.874202658135355e-06,11923
clasping,1,9.874202658135355e-06,11923
business!,1,9.874202658135355e-06,11923
dreskin?,1,9.874202658135355e-06,11923
whyyy,1,9.874202658135355e-06,11923
attention.,1,9.874202658135355e-06,11923
cow?,1,9.874202658135355e-06,11923
mostly,1,9.874202658135355e-06,11923
uptown.,1,9.874202658135355e-06,11923
chef,1,9.874202658135355e-06,11923
"aahh,",1,9.874202658135355e-06,11923
we...,1,9.874202658135355e-06,11923
uptight,1,9.874202658135355e-06,11923
truth),1,9.874202658135355e-06,11923
(resenting,1,9.874202658135355e-06,11923
(mirroring,1,9.874202658135355e-06,11923
..i'm,1,9.874202658135355e-06,11923
bright,1,9.874202658135355e-06,11923
mail?,1,9.874202658135355e-06,11923
beg,1,9.874202658135355e-06,11923
being?,1,9.874202658135355e-06,11923
ya-yas,1,9.874202658135355e-06,11923
tomorrow...,1,9.874202658135355e-06,11923
fax,1,9.874202658135355e-06,11923
fours.,1,9.874202658135355e-06,11923
"no-no-no-no-no-no,",1,9.874202658135355e-06,11923
spades!,1,9.874202658135355e-06,11923
poker,1,9.874202658135355e-06,11923
played,1,9.874202658135355e-06,11923
cinnamon...,1,9.874202658135355e-06,11923
scones,1,9.874202658135355e-06,11923
quietly):,1,9.874202658135355e-06,11923
viejo,1,9.874202658135355e-06,11923
ladies...,1,9.874202658135355e-06,11923
goood!,1,9.874202658135355e-06,11923
me...',1,9.874202658135355e-06,11923
'excuse,1,9.874202658135355e-06,11923
"tips,",1,9.874202658135355e-06,11923
hula!),1,9.874202658135355e-06,11923
"(look,",1,9.874202658135355e-06,11923
hoop!,1,9.874202658135355e-06,11923
hula,1,9.874202658135355e-06,11923
haciendo,1,9.874202658135355e-06,11923
est,1,9.874202658135355e-06,11923
desnudo,1,9.874202658135355e-06,11923
wuss?,1,9.874202658135355e-06,11923
(spelling,1,9.874202658135355e-06,11923
length.,1,9.874202658135355e-06,11923
"""yes.""",1,9.874202658135355e-06,11923
worst),1,9.874202658135355e-06,11923
evelyn?,1,9.874202658135355e-06,11923
crabtree,1,9.874202658135355e-06,11923
birthday?,1,9.874202658135355e-06,11923
refrigerator),1,9.874202658135355e-06,11923
(finally,1,9.874202658135355e-06,11923
frigerate...,1,9.874202658135355e-06,11923
re...,1,9.874202658135355e-06,11923
"lights""",1,9.874202658135355e-06,11923
"""rach,",1,9.874202658135355e-06,11923
"""urkel.""",1,9.874202658135355e-06,11923
spanish,1,9.874202658135355e-06,11923
"""urkel""",1,9.874202658135355e-06,11923
cool...,1,9.874202658135355e-06,11923
television),1,9.874202658135355e-06,11923
"isnt,",1,9.874202658135355e-06,11923
carol?,1,9.874202658135355e-06,11923
along?,1,9.874202658135355e-06,11923
wine!,1,9.874202658135355e-06,11923
cheech.,1,9.874202658135355e-06,11923
coat?,1,9.874202658135355e-06,11923
monica's.,1,9.874202658135355e-06,11923
olympics.,1,9.874202658135355e-06,11923
status,1,9.874202658135355e-06,11923
amateur,1,9.874202658135355e-06,11923
maintaining,1,9.874202658135355e-06,11923
but?,1,9.874202658135355e-06,11923
"""sweetheart,",1,9.874202658135355e-06,11923
quickie,1,9.874202658135355e-06,11923
"work?""",1,9.874202658135355e-06,11923
(like,1,9.874202658135355e-06,11923
"sprain,",1,9.874202658135355e-06,11923
"..so,",1,9.874202658135355e-06,11923
concentrate),1,9.874202658135355e-06,11923
(struggling,1,9.874202658135355e-06,11923
"er,",1,9.874202658135355e-06,11923
doctor?,1,9.874202658135355e-06,11923
person?,1,9.874202658135355e-06,11923
"emergency""",1,9.874202658135355e-06,11923
"""in",1,9.874202658135355e-06,11923
clipboard),1,9.874202658135355e-06,11923
(tapping,1,9.874202658135355e-06,11923
"unless,",1,9.874202658135355e-06,11923
wel-wel-well,1,9.874202658135355e-06,11923
cats.,1,9.874202658135355e-06,11923
cost?,1,9.874202658135355e-06,11923
"heckles,",1,9.874202658135355e-06,11923
heckles's,1,9.874202658135355e-06,11923
(screams.),1,9.874202658135355e-06,11923
takin,1,9.874202658135355e-06,11923
..im,1,9.874202658135355e-06,11923
pole),1,9.874202658135355e-06,11923
railing,1,9.874202658135355e-06,11923
ask?,1,9.874202658135355e-06,11923
comforts,1,9.874202658135355e-06,11923
occurring,1,9.874202658135355e-06,11923
seein,1,9.874202658135355e-06,11923
differ.,1,9.874202658135355e-06,11923
pictionary,1,9.874202658135355e-06,11923
incident?,1,9.874202658135355e-06,11923
oooooh.,1,9.874202658135355e-06,11923
...oh,1,9.874202658135355e-06,11923
(examines,1,9.874202658135355e-06,11923
(guy,1,9.874202658135355e-06,11923
"tea,",1,9.874202658135355e-06,11923
soother.,1,9.874202658135355e-06,11923
lemon,1,9.874202658135355e-06,11923
and..,1,9.874202658135355e-06,11923
"blackberry,",1,9.874202658135355e-06,11923
"medley,",1,9.874202658135355e-06,11923
"camomile,",1,9.874202658135355e-06,11923
"stick,",1,9.874202658135355e-06,11923
"breakfast,",1,9.874202658135355e-06,11923
"grey,",1,9.874202658135355e-06,11923
earl,1,9.874202658135355e-06,11923
have:,1,9.874202658135355e-06,11923
checked.,1,9.874202658135355e-06,11923
answer),1,9.874202658135355e-06,11923
turn.,1,9.874202658135355e-06,11923
time's,1,9.874202658135355e-06,11923
seven.,1,9.874202658135355e-06,11923
"twenty-five,",1,9.874202658135355e-06,11923
"twenty-five...and...uh,",1,9.874202658135355e-06,11923
two...,1,9.874202658135355e-06,11923
bet?,1,9.874202658135355e-06,11923
two.,1,9.874202658135355e-06,11923
dealer,1,9.874202658135355e-06,11923
guy.',1,9.874202658135355e-06,11923
country,1,9.874202658135355e-06,11923
newsletter.,1,9.874202658135355e-06,11923
sends,1,9.874202658135355e-06,11923
francis.,1,9.874202658135355e-06,11923
arm's,1,9.874202658135355e-06,11923
register,1,9.874202658135355e-06,11923
gift.,1,9.874202658135355e-06,11923
shut),1,9.874202658135355e-06,11923
folds,1,9.874202658135355e-06,11923
contents,1,9.874202658135355e-06,11923
kitchen),1,9.874202658135355e-06,11923
whoah.,1,9.874202658135355e-06,11923
pl-,1,9.874202658135355e-06,11923
(marcel,1,9.874202658135355e-06,11923
okay-,1,9.874202658135355e-06,11923
raven.,1,9.874202658135355e-06,11923
"boa,",1,9.874202658135355e-06,11923
'inspiration.',1,9.874202658135355e-06,11923
feather,1,9.874202658135355e-06,11923
marcel),1,9.874202658135355e-06,11923
curl?,1,9.874202658135355e-06,11923
toes,1,9.874202658135355e-06,11923
both?,1,9.874202658135355e-06,11923
sexual...,1,9.874202658135355e-06,11923
"animal,",1,9.874202658135355e-06,11923
"raw,",1,9.874202658135355e-06,11923
heat!,1,9.874202658135355e-06,11923
heat.,1,9.874202658135355e-06,11923
were-,1,9.874202658135355e-06,11923
of.,1,9.874202658135355e-06,11923
"dealt,",1,9.874202658135355e-06,11923
'once,1,9.874202658135355e-06,11923
fold?,1,9.874202658135355e-06,11923
"expertly,",1,9.874202658135355e-06,11923
sixes!,1,9.874202658135355e-06,11923
"bucko,",1,9.874202658135355e-06,11923
hop,1,9.874202658135355e-06,11923
zips,1,9.874202658135355e-06,11923
"nine,",1,9.874202658135355e-06,11923
"ooooh,",1,9.874202658135355e-06,11923
stepped,1,9.874202658135355e-06,11923
exert,1,9.874202658135355e-06,11923
penis.,1,9.874202658135355e-06,11923
typical.,1,9.874202658135355e-06,11923
mmm-hmmm.,1,9.874202658135355e-06,11923
amazement),1,9.874202658135355e-06,11923
(shuffles,1,9.874202658135355e-06,11923
chip),1,9.874202658135355e-06,11923
alright...,1,9.874202658135355e-06,11923
story...,1,9.874202658135355e-06,11923
cousin...,1,9.874202658135355e-06,11923
"andoh,",1,9.874202658135355e-06,11923
what!,1,9.874202658135355e-06,11923
living!,1,9.874202658135355e-06,11923
shopping...,1,9.874202658135355e-06,11923
buyer.,1,9.874202658135355e-06,11923
fifth...,1,9.874202658135355e-06,11923
sak's...,1,9.874202658135355e-06,11923
disbelief):,1,9.874202658135355e-06,11923
(surprised):,1,9.874202658135355e-06,11923
pile.,1,9.874202658135355e-06,11923
"ross's,",1,9.874202658135355e-06,11923
cents...,1,9.874202658135355e-06,11923
veins,1,9.874202658135355e-06,11923
ante.,1,9.874202658135355e-06,11923
"wild,",1,9.874202658135355e-06,11923
jacks,1,9.874202658135355e-06,11923
"draw,",1,9.874202658135355e-06,11923
yeah...(sigh)....ok.,1,9.874202658135355e-06,11923
pleahello?,1,9.874202658135355e-06,11923
barbara!,1,9.874202658135355e-06,11923
phone;,1,9.874202658135355e-06,11923
"hel-lo,",1,9.874202658135355e-06,11923
(phone,1,9.874202658135355e-06,11923
temple...,1,9.874202658135355e-06,11923
popping,1,9.874202658135355e-06,11923
red...,1,9.874202658135355e-06,11923
thinkohthat,1,9.874202658135355e-06,11923
"lose,",1,9.874202658135355e-06,11923
(deals,1,9.874202658135355e-06,11923
no..!,1,9.874202658135355e-06,11923
telling.,1,9.874202658135355e-06,11923
buck?,1,9.874202658135355e-06,11923
pot),1,9.874202658135355e-06,11923
inner.,1,9.874202658135355e-06,11923
look....,1,9.874202658135355e-06,11923
open...,1,9.874202658135355e-06,11923
fly's,1,9.874202658135355e-06,11923
singing):,1,9.874202658135355e-06,11923
ross's.,1,9.874202658135355e-06,11923
anywhere!,1,9.874202658135355e-06,11923
purple!,1,9.874202658135355e-06,11923
huge.,1,9.874202658135355e-06,11923
messages!,1,9.874202658135355e-06,11923
dark.,1,9.874202658135355e-06,11923
later?,1,9.874202658135355e-06,11923
"""leave.""",1,9.874202658135355e-06,11923
leave...,1,9.874202658135355e-06,11923
phoebes...,1,9.874202658135355e-06,11923
rachel...,1,9.874202658135355e-06,11923
"silly,",1,9.874202658135355e-06,11923
key.,1,9.874202658135355e-06,11923
clown,1,9.874202658135355e-06,11923
stretch,1,9.874202658135355e-06,11923
chasing,1,9.874202658135355e-06,11923
box?!,1,9.874202658135355e-06,11923
packing,1,9.874202658135355e-06,11923
got?!,1,9.874202658135355e-06,11923
leave?!,1,9.874202658135355e-06,11923
straight?,1,9.874202658135355e-06,11923
crookedly.),1,9.874202658135355e-06,11923
re-hangs,1,9.874202658135355e-06,11923
unpacking!,1,9.874202658135355e-06,11923
"there!""",1,9.874202658135355e-06,11923
stumble,1,9.874202658135355e-06,11923
boyfriend!,1,9.874202658135355e-06,11923
"ever!""",1,9.874202658135355e-06,11923
"it!""",1,9.874202658135355e-06,11923
17,1,9.874202658135355e-06,11923
wash,1,9.874202658135355e-06,11923
score!,1,9.874202658135355e-06,11923
words!,1,9.874202658135355e-06,11923
"runs,",1,9.874202658135355e-06,11923
kermit,1,9.874202658135355e-06,11923
"uptight,",1,9.874202658135355e-06,11923
what!?!,1,9.874202658135355e-06,11923
ago..,1,9.874202658135355e-06,11923
(chuckling),1,9.874202658135355e-06,11923
considering,1,9.874202658135355e-06,11923
setting,1,9.874202658135355e-06,11923
horse!,1,9.874202658135355e-06,11923
falls),1,9.874202658135355e-06,11923
policeman,1,9.874202658135355e-06,11923
mounted,1,9.874202658135355e-06,11923
bumps,1,9.874202658135355e-06,11923
graceful.,1,9.874202658135355e-06,11923
phoebe.),1,9.874202658135355e-06,11923
uptighthey-hey-hey-oh-oh!,1,9.874202658135355e-06,11923
frog,1,9.874202658135355e-06,11923
peoplewith,1,9.874202658135355e-06,11923
still.,1,9.874202658135355e-06,11923
flapping,1,9.874202658135355e-06,11923
little...(starts,1,9.874202658135355e-06,11923
horribly,1,9.874202658135355e-06,11923
handled,1,9.874202658135355e-06,11923
i...(phoebe,1,9.874202658135355e-06,11923
run.,1,9.874202658135355e-06,11923
was...no.,1,9.874202658135355e-06,11923
ankle.,1,9.874202658135355e-06,11923
tripped,1,9.874202658135355e-06,11923
mon...(kisses,1,9.874202658135355e-06,11923
"so-so,",1,9.874202658135355e-06,11923
lags,1,9.874202658135355e-06,11923
handed,1,9.874202658135355e-06,11923
(laughs.,1,9.874202658135355e-06,11923
judge),1,9.874202658135355e-06,11923
nonsense!,1,9.874202658135355e-06,11923
bunnies,1,9.874202658135355e-06,11923
consummated,1,9.874202658135355e-06,11923
well),1,9.874202658135355e-06,11923
record?,1,9.874202658135355e-06,11923
"bunnies""",1,9.874202658135355e-06,11923
"""consummated",1,9.874202658135355e-06,11923
stenographer),1,9.874202658135355e-06,11923
ago!,1,9.874202658135355e-06,11923
assured,1,9.874202658135355e-06,11923
crack.,1,9.874202658135355e-06,11923
heroin,1,9.874202658135355e-06,11923
"forms,",1,9.874202658135355e-06,11923
(stares,1,9.874202658135355e-06,11923
angry!,1,9.874202658135355e-06,11923
"marriages!""",1,9.874202658135355e-06,11923
failed,1,9.874202658135355e-06,11923
"""three",1,9.874202658135355e-06,11923
gotwhy?,1,9.874202658135355e-06,11923
peeping!,1,9.874202658135355e-06,11923
peep,1,9.874202658135355e-06,11923
forms!,1,9.874202658135355e-06,11923
clause.,1,9.874202658135355e-06,11923
santa,1,9.874202658135355e-06,11923
"26th,",1,9.874202658135355e-06,11923
december,1,9.874202658135355e-06,11923
hasty,1,9.874202658135355e-06,11923
retreat.),1,9.874202658135355e-06,11923
reporters,1,9.874202658135355e-06,11923
hut.,1,9.874202658135355e-06,11923
roller,1,9.874202658135355e-06,11923
"ohhhhhh,",1,9.874202658135355e-06,11923
ta-da!,1,9.874202658135355e-06,11923
packing!,1,9.874202658135355e-06,11923
"packing!""",1,9.874202658135355e-06,11923
"realized,",1,9.874202658135355e-06,11923
lookthis,1,9.874202658135355e-06,11923
surprise!!,1,9.874202658135355e-06,11923
packed!,1,9.874202658135355e-06,11923
sooner.,1,9.874202658135355e-06,11923
special.,1,9.874202658135355e-06,11923
newlywed,1,9.874202658135355e-06,11923
"secret,",1,9.874202658135355e-06,11923
machine!!,1,9.874202658135355e-06,11923
stuck.,1,9.874202658135355e-06,11923
joins,1,9.874202658135355e-06,11923
compromise,1,9.874202658135355e-06,11923
funnier,1,9.874202658135355e-06,11923
casino,1,9.874202658135355e-06,11923
confession.,1,9.874202658135355e-06,11923
werewait,1,9.874202658135355e-06,11923
yanks,1,9.874202658135355e-06,11923
signing,1,9.874202658135355e-06,11923
(just,1,9.874202658135355e-06,11923
xs!,1,9.874202658135355e-06,11923
worried.,1,9.874202658135355e-06,11923
report.),1,9.874202658135355e-06,11923
ahh.sowowthe,1,9.874202658135355e-06,11923
idea!!,1,9.874202658135355e-06,11923
dream-cheated,1,9.874202658135355e-06,11923
barn!,1,9.874202658135355e-06,11923
cos,1,9.874202658135355e-06,11923
eighth,1,9.874202658135355e-06,11923
routine,1,9.874202658135355e-06,11923
"linus,",1,9.874202658135355e-06,11923
presents!!!,1,9.874202658135355e-06,11923
pillows,1,9.874202658135355e-06,11923
hollow!,1,9.874202658135355e-06,11923
"bench,",1,9.874202658135355e-06,11923
hollow.,1,9.874202658135355e-06,11923
storing,1,9.874202658135355e-06,11923
"moved,",1,9.874202658135355e-06,11923
z,1,9.874202658135355e-06,11923
metal,1,9.874202658135355e-06,11923
coats.,1,9.874202658135355e-06,11923
closet,1,9.874202658135355e-06,11923
p.s.,1,9.874202658135355e-06,11923
macys,1,9.874202658135355e-06,11923
chapstick.,1,9.874202658135355e-06,11923
grandpa.,1,9.874202658135355e-06,11923
bad!,1,9.874202658135355e-06,11923
beef!,1,9.874202658135355e-06,11923
"cream,",1,9.874202658135355e-06,11923
trifle!,1,9.874202658135355e-06,11923
that...),1,9.874202658135355e-06,11923
figuring,1,9.874202658135355e-06,11923
"magazine,",1,9.874202658135355e-06,11923
aforementioned,1,9.874202658135355e-06,11923
catalog,1,9.874202658135355e-06,11923
look-look-look!,1,9.874202658135355e-06,11923
plains.,1,9.874202658135355e-06,11923
have.),1,9.874202658135355e-06,11923
discover,1,9.874202658135355e-06,11923
noooooo!!,1,9.874202658135355e-06,11923
ohh!!,1,9.874202658135355e-06,11923
market!,1,9.874202658135355e-06,11923
movie!,1,9.874202658135355e-06,11923
lights,1,9.874202658135355e-06,11923
kind.,1,9.874202658135355e-06,11923
ooo!,1,9.874202658135355e-06,11923
winds,1,9.874202658135355e-06,11923
"authentic,",1,9.874202658135355e-06,11923
"mass-produced,",1,9.874202658135355e-06,11923
fifty.,1,9.874202658135355e-06,11923
ordered.,1,9.874202658135355e-06,11923
dollar.,1,9.874202658135355e-06,11923
"market,",1,9.874202658135355e-06,11923
"new,",1,9.874202658135355e-06,11923
500,1,9.874202658135355e-06,11923
"knew,",1,9.874202658135355e-06,11923
guess!,1,9.874202658135355e-06,11923
cds.,1,9.874202658135355e-06,11923
300,1,9.874202658135355e-06,11923
from.,1,9.874202658135355e-06,11923
plains,1,9.874202658135355e-06,11923
ship,1,9.874202658135355e-06,11923
barn?!,1,9.874202658135355e-06,11923
recipe,1,9.874202658135355e-06,11923
(humoring,1,9.874202658135355e-06,11923
fooled,1,9.874202658135355e-06,11923
...so,1,9.874202658135355e-06,11923
nothing?,1,9.874202658135355e-06,11923
truffle!,1,9.874202658135355e-06,11923
traditional,1,9.874202658135355e-06,11923
chosen,1,9.874202658135355e-06,11923
"desert,",1,9.874202658135355e-06,11923
ralph?,1,9.874202658135355e-06,11923
"machine.""",1,9.874202658135355e-06,11923
cog,1,9.874202658135355e-06,11923
integral,1,9.874202658135355e-06,11923
promoted.,1,9.874202658135355e-06,11923
"""and",1,9.874202658135355e-06,11923
"sorry.""",1,9.874202658135355e-06,11923
okay..okay..,1,9.874202658135355e-06,11923
wouldnt.,1,9.874202658135355e-06,11923
confuse,1,9.874202658135355e-06,11923
stops.,1,9.874202658135355e-06,11923
keycard.,1,9.874202658135355e-06,11923
keycard,1,9.874202658135355e-06,11923
kim.,1,9.874202658135355e-06,11923
him!!!,1,9.874202658135355e-06,11923
more.,1,9.874202658135355e-06,11923
oh..go..oh..and,1,9.874202658135355e-06,11923
recognize,1,9.874202658135355e-06,11923
gossip,1,9.874202658135355e-06,11923
craziest,1,9.874202658135355e-06,11923
justmade,1,9.874202658135355e-06,11923
teeth?,1,9.874202658135355e-06,11923
faith,1,9.874202658135355e-06,11923
technical,1,9.874202658135355e-06,11923
"question,",1,9.874202658135355e-06,11923
sneak,1,9.874202658135355e-06,11923
it-does,1,9.874202658135355e-06,11923
pea.,1,9.874202658135355e-06,11923
layers!,1,9.874202658135355e-06,11923
beef.,1,9.874202658135355e-06,11923
dessert.,1,9.874202658135355e-06,11923
rushing,1,9.874202658135355e-06,11923
just-its,1,9.874202658135355e-06,11923
just-,1,9.874202658135355e-06,11923
trifle?,1,9.874202658135355e-06,11923
dessert,1,9.874202658135355e-06,11923
"mistakes,",1,9.874202658135355e-06,11923
degrees!,1,9.874202658135355e-06,11923
(teasingly),1,9.874202658135355e-06,11923
butters,1,9.874202658135355e-06,11923
"dessert,",1,9.874202658135355e-06,11923
"pie,",1,9.874202658135355e-06,11923
mincemeat,1,9.874202658135355e-06,11923
beef?,1,9.874202658135355e-06,11923
sauteed,1,9.874202658135355e-06,11923
"scratch,",1,9.874202658135355e-06,11923
truffle.,1,9.874202658135355e-06,11923
beautiful?,1,9.874202658135355e-06,11923
truffle),1,9.874202658135355e-06,11923
dunno.,1,9.874202658135355e-06,11923
dancer,1,9.874202658135355e-06,11923
done?,1,9.874202658135355e-06,11923
denise,1,9.874202658135355e-06,11923
maybe-maybe,1,9.874202658135355e-06,11923
fled),1,9.874202658135355e-06,11923
recover,1,9.874202658135355e-06,11923
secure,1,9.874202658135355e-06,11923
easily.,1,9.874202658135355e-06,11923
hundreds,1,9.874202658135355e-06,11923
"warm,",1,9.874202658135355e-06,11923
sweater),1,9.874202658135355e-06,11923
"""us?""",1,9.874202658135355e-06,11923
noo!!,1,9.874202658135355e-06,11923
jam.),1,9.874202658135355e-06,11923
lights.),1,9.874202658135355e-06,11923
peephole,1,9.874202658135355e-06,11923
darnit!,1,9.874202658135355e-06,11923
knock.),1,9.874202658135355e-06,11923
"robe,",1,9.874202658135355e-06,11923
"music,",1,9.874202658135355e-06,11923
(singing),1,9.874202658135355e-06,11923
carefully.,1,9.874202658135355e-06,11923
"naked,",1,9.874202658135355e-06,11923
"candles,",1,9.874202658135355e-06,11923
orange.,1,9.874202658135355e-06,11923
kitchennaked!,1,9.874202658135355e-06,11923
butt.},1,9.874202658135355e-06,11923
franz's,1,9.874202658135355e-06,11923
denis,1,9.874202658135355e-06,11923
nudity,1,9.874202658135355e-06,11923
broadcast,1,9.874202658135355e-06,11923
networks,1,9.874202658135355e-06,11923
hopes,1,9.874202658135355e-06,11923
walkin'!,1,9.874202658135355e-06,11923
attendant,1,9.874202658135355e-06,11923
appears,1,9.874202658135355e-06,11923
crossed,1,9.874202658135355e-06,11923
nope!,1,9.874202658135355e-06,11923
container),1,9.874202658135355e-06,11923
hm-mmm!,1,9.874202658135355e-06,11923
nut?,1,9.874202658135355e-06,11923
macadamia,1,9.874202658135355e-06,11923
content.),1,9.874202658135355e-06,11923
alcohol,1,9.874202658135355e-06,11923
mini-bar.),1,9.874202658135355e-06,11923
beeline,1,9.874202658135355e-06,11923
drink!,1,9.874202658135355e-06,11923
doodle!!,1,9.874202658135355e-06,11923
covering,1,9.874202658135355e-06,11923
canyou,1,9.874202658135355e-06,11923
record,1,9.874202658135355e-06,11923
plane!,1,9.874202658135355e-06,11923
gasps,1,9.874202658135355e-06,11923
compact),1,9.874202658135355e-06,11923
vila?,1,9.874202658135355e-06,11923
pancho,1,9.874202658135355e-06,11923
harder.,1,9.874202658135355e-06,11923
(disembarks),1,9.874202658135355e-06,11923
excellent.,1,9.874202658135355e-06,11923
dry.),1,9.874202658135355e-06,11923
irl,1,9.874202658135355e-06,11923
"real,",1,9.874202658135355e-06,11923
proof,1,9.874202658135355e-06,11923
{don't,1,9.874202658135355e-06,11923
tv.),1,9.874202658135355e-06,11923
"aunt,",1,9.874202658135355e-06,11923
primetime,1,9.874202658135355e-06,11923
(jerks,1,9.874202658135355e-06,11923
reschedule!,1,9.874202658135355e-06,11923
mess!,1,9.874202658135355e-06,11923
cut.}),1,9.874202658135355e-06,11923
pattern,1,9.874202658135355e-06,11923
dispersal,1,9.874202658135355e-06,11923
position,1,9.874202658135355e-06,11923
error,1,9.874202658135355e-06,11923
continuity,1,9.874202658135355e-06,11923
"{also,",1,9.874202658135355e-06,11923
purpose,1,9.874202658135355e-06,11923
(freaks),1,9.874202658135355e-06,11923
(flinches,1,9.874202658135355e-06,11923
"fine--okay,",1,9.874202658135355e-06,11923
(flinches),1,9.874202658135355e-06,11923
doctor!,1,9.874202658135355e-06,11923
ex-boyfriend!,1,9.874202658135355e-06,11923
richard?,1,9.874202658135355e-06,11923
itchy.,1,9.874202658135355e-06,11923
dropper,1,9.874202658135355e-06,11923
lasted,1,9.874202658135355e-06,11923
breakfast?,1,9.874202658135355e-06,11923
gary's?,1,9.874202658135355e-06,11923
6,1,9.874202658135355e-06,11923
pillow.),1,9.874202658135355e-06,11923
defrosting,1,9.874202658135355e-06,11923
rachel),1,9.874202658135355e-06,11923
tester),1,9.874202658135355e-06,11923
great!!,1,9.874202658135355e-06,11923
sir--ow!,1,9.874202658135355e-06,11923
help!,1,9.874202658135355e-06,11923
"pose,",1,9.874202658135355e-06,11923
risqu,1,9.874202658135355e-06,11923
straddling,1,9.874202658135355e-06,11923
fortune!,1,9.874202658135355e-06,11923
strong!,1,9.874202658135355e-06,11923
freakishly,1,9.874202658135355e-06,11923
dragged),1,9.874202658135355e-06,11923
lying!,1,9.874202658135355e-06,11923
practice!,1,9.874202658135355e-06,11923
four.,1,9.874202658135355e-06,11923
not.),1,9.874202658135355e-06,11923
(no,1,9.874202658135355e-06,11923
eye.),1,9.874202658135355e-06,11923
retinas,1,9.874202658135355e-06,11923
eyedropper.,1,9.874202658135355e-06,11923
squeezes,1,9.874202658135355e-06,11923
eh!,1,9.874202658135355e-06,11923
healing!,1,9.874202658135355e-06,11923
puss,1,9.874202658135355e-06,11923
puss.,1,9.874202658135355e-06,11923
100%,1,9.874202658135355e-06,11923
drops!,1,9.874202658135355e-06,11923
don't-i,1,9.874202658135355e-06,11923
flinch,1,9.874202658135355e-06,11923
causing,1,9.874202658135355e-06,11923
rachel's,1,9.874202658135355e-06,11923
direction.),1,9.874202658135355e-06,11923
muriel.,1,9.874202658135355e-06,11923
easily,1,9.874202658135355e-06,11923
"""wanted.",1,9.874202658135355e-06,11923
wouldnt?!,1,9.874202658135355e-06,11923
mine?,1,9.874202658135355e-06,11923
wednesdays.,1,9.874202658135355e-06,11923
closed.,1,9.874202658135355e-06,11923
"copy,",1,9.874202658135355e-06,11923
copy?,1,9.874202658135355e-06,11923
occupied.,1,9.874202658135355e-06,11923
"lucky.""",1,9.874202658135355e-06,11923
"""come",1,9.874202658135355e-06,11923
"sign,",1,9.874202658135355e-06,11923
eventually,1,9.874202658135355e-06,11923
history.,1,9.874202658135355e-06,11923
put.,1,9.874202658135355e-06,11923
blowout,1,9.874202658135355e-06,11923
cheek,1,9.874202658135355e-06,11923
has!,1,9.874202658135355e-06,11923
brother,1,9.874202658135355e-06,11923
homeless.,1,9.874202658135355e-06,11923
hopeless.,1,9.874202658135355e-06,11923
subletted!,1,9.874202658135355e-06,11923
warren),1,9.874202658135355e-06,11923
warren!,1,9.874202658135355e-06,11923
warrens!!,1,9.874202658135355e-06,11923
full!,1,9.874202658135355e-06,11923
citys,1,9.874202658135355e-06,11923
"non-ugly.""",1,9.874202658135355e-06,11923
"non-smoker,",1,9.874202658135355e-06,11923
mrs.?!,1,9.874202658135355e-06,11923
boring?,1,9.874202658135355e-06,11923
visual,1,9.874202658135355e-06,11923
accent,1,9.874202658135355e-06,11923
"rosss,",1,9.874202658135355e-06,11923
annulment;,1,9.874202658135355e-06,11923
all),1,9.874202658135355e-06,11923
child?!,1,9.874202658135355e-06,11923
when?!,1,9.874202658135355e-06,11923
married!!,1,9.874202658135355e-06,11923
you!!!!,1,9.874202658135355e-06,11923
you?!!!!,1,9.874202658135355e-06,11923
wife!!,1,9.874202658135355e-06,11923
crazy?!,1,9.874202658135355e-06,11923
againnooooooo!!!!!!!!!,1,9.874202658135355e-06,11923
"university,",1,9.874202658135355e-06,11923
mcneeley,1,9.874202658135355e-06,11923
aides.,1,9.874202658135355e-06,11923
"""hello",1,9.874202658135355e-06,11923
irish,1,9.874202658135355e-06,11923
listens,1,9.874202658135355e-06,11923
listening!,1,9.874202658135355e-06,11923
bery,1,9.874202658135355e-06,11923
"bery,",1,9.874202658135355e-06,11923
bombay,1,9.874202658135355e-06,11923
bitches.,1,9.874202658135355e-06,11923
kappa.,1,9.874202658135355e-06,11923
deltas!,1,9.874202658135355e-06,11923
"early,",1,9.874202658135355e-06,11923
try!,1,9.874202658135355e-06,11923
"roommate,",1,9.874202658135355e-06,11923
this;,1,9.874202658135355e-06,11923
20.,1,9.874202658135355e-06,11923
space.,1,9.874202658135355e-06,11923
stop-stop!,1,9.874202658135355e-06,11923
driver),1,9.874202658135355e-06,11923
angelica.,1,9.874202658135355e-06,11923
handful.,1,9.874202658135355e-06,11923
"annulment,",1,9.874202658135355e-06,11923
hangover!,1,9.874202658135355e-06,11923
worlds,1,9.874202658135355e-06,11923
marriage!!,1,9.874202658135355e-06,11923
b-b-but,1,9.874202658135355e-06,11923
forever?!,1,9.874202658135355e-06,11923
what-wh-what,1,9.874202658135355e-06,11923
hubby!,1,9.874202658135355e-06,11923
lawyer?,1,9.874202658135355e-06,11923
is.),1,9.874202658135355e-06,11923
married?!,1,9.874202658135355e-06,11923
mustache,1,9.874202658135355e-06,11923
(bowing),1,9.874202658135355e-06,11923
oops!,1,9.874202658135355e-06,11923
ohhh!!,1,9.874202658135355e-06,11923
doin'?,1,9.874202658135355e-06,11923
duck!,1,9.874202658135355e-06,11923
dial!,1,9.874202658135355e-06,11923
beers.,1,9.874202658135355e-06,11923
"alcohol,",1,9.874202658135355e-06,11923
vegas?,1,9.874202658135355e-06,11923
"whup,",1,9.874202658135355e-06,11923
slows,1,9.874202658135355e-06,11923
noooooooo!!,1,9.874202658135355e-06,11923
raquel.,1,9.874202658135355e-06,11923
staff,1,9.874202658135355e-06,11923
tissue.),1,9.874202658135355e-06,11923
roommate?!,1,9.874202658135355e-06,11923
movin,1,9.874202658135355e-06,11923
era!,1,9.874202658135355e-06,11923
anymore?,1,9.874202658135355e-06,11923
composure),1,9.874202658135355e-06,11923
backed,1,9.874202658135355e-06,11923
believe.,1,9.874202658135355e-06,11923
era.,1,9.874202658135355e-06,11923
counts,1,9.874202658135355e-06,11923
blinking.,1,9.874202658135355e-06,11923
plate!,1,9.874202658135355e-06,11923
star),1,9.874202658135355e-06,11923
cookie,1,9.874202658135355e-06,11923
raquel!,1,9.874202658135355e-06,11923
expelled,1,9.874202658135355e-06,11923
previously,1,9.874202658135355e-06,11923
re-ingests,1,9.874202658135355e-06,11923
yummy!,1,9.874202658135355e-06,11923
these?!,1,9.874202658135355e-06,11923
reading.),1,9.874202658135355e-06,11923
pregnant?!,1,9.874202658135355e-06,11923
roomie!,1,9.874202658135355e-06,11923
sing),1,9.874202658135355e-06,11923
raquel,1,9.874202658135355e-06,11923
rocky!,1,9.874202658135355e-06,11923
mailroom,1,9.874202658135355e-06,11923
design,1,9.874202658135355e-06,11923
antique!,1,9.874202658135355e-06,11923
wicker,1,9.874202658135355e-06,11923
twenty-year-old,1,9.874202658135355e-06,11923
"walnut,",1,9.874202658135355e-06,11923
secluded,1,9.874202658135355e-06,11923
surprise!,1,9.874202658135355e-06,11923
marry?,1,9.874202658135355e-06,11923
"hon,",1,9.874202658135355e-06,11923
list,1,9.874202658135355e-06,11923
space;,1,9.874202658135355e-06,11923
interrupt.,1,9.874202658135355e-06,11923
planned.,1,9.874202658135355e-06,11923
shop!,1,9.874202658135355e-06,11923
fossils.,1,9.874202658135355e-06,11923
exhibit.,1,9.874202658135355e-06,11923
"wait-wait-wait,",1,9.874202658135355e-06,11923
"emily,",1,9.874202658135355e-06,11923
marriage.,1,9.874202658135355e-06,11923
drunken,1,9.874202658135355e-06,11923
"reacts),",1,9.874202658135355e-06,11923
backfiring!,1,9.874202658135355e-06,11923
"selflessly,",1,9.874202658135355e-06,11923
important!,1,9.874202658135355e-06,11923
successful,1,9.874202658135355e-06,11923
around!,1,9.874202658135355e-06,11923
lovin,1,9.874202658135355e-06,11923
sister!,1,9.874202658135355e-06,11923
whyou,1,9.874202658135355e-06,11923
downstairs!,1,9.874202658135355e-06,11923
feels),1,9.874202658135355e-06,11923
hiding,1,9.874202658135355e-06,11923
causes,1,9.874202658135355e-06,11923
scream.),1,9.874202658135355e-06,11923
paul),1,9.874202658135355e-06,11923
swim,1,9.874202658135355e-06,11923
waters,1,9.874202658135355e-06,11923
exterior.,1,9.874202658135355e-06,11923
"shoulders)wow,",1,9.874202658135355e-06,11923
what(puts,1,9.874202658135355e-06,11923
paul.),1,9.874202658135355e-06,11923
saying;,1,9.874202658135355e-06,11923
heavens,1,9.874202658135355e-06,11923
soda!,1,9.874202658135355e-06,11923
wait-wait-wait!!,1,9.874202658135355e-06,11923
"upstairs,",1,9.874202658135355e-06,11923
"car,",1,9.874202658135355e-06,11923
i-ill,1,9.874202658135355e-06,11923
bear!,1,9.874202658135355e-06,11923
coke,1,9.874202658135355e-06,11923
bedroom!,1,9.874202658135355e-06,11923
homework?,1,9.874202658135355e-06,11923
garage.,1,9.874202658135355e-06,11923
tracks,1,9.874202658135355e-06,11923
tire,1,9.874202658135355e-06,11923
ob-obviously,1,9.874202658135355e-06,11923
go-go!,1,9.874202658135355e-06,11923
paul!,1,9.874202658135355e-06,11923
"youactually,",1,9.874202658135355e-06,11923
i-iwould,1,9.874202658135355e-06,11923
outside!,1,9.874202658135355e-06,11923
daughter.,1,9.874202658135355e-06,11923
(chasing,1,9.874202658135355e-06,11923
puberty!,1,9.874202658135355e-06,11923
cushion.),1,9.874202658135355e-06,11923
conditioner,1,9.874202658135355e-06,11923
eldad),1,9.874202658135355e-06,11923
"suddenly,",1,9.874202658135355e-06,11923
good-bye!,1,9.874202658135355e-06,11923
hair)wow!,1,9.874202658135355e-06,11923
eldads,1,9.874202658135355e-06,11923
yknow(feels,1,9.874202658135355e-06,11923
"cash,",1,9.874202658135355e-06,11923
patrick),1,9.874202658135355e-06,11923
offense,1,9.874202658135355e-06,11923
liked!,1,9.874202658135355e-06,11923
talking!!,1,9.874202658135355e-06,11923
friends.),1,9.874202658135355e-06,11923
eldad,1,9.874202658135355e-06,11923
iohh!,1,9.874202658135355e-06,11923
sided,1,9.874202658135355e-06,11923
blind,1,9.874202658135355e-06,11923
charity.,1,9.874202658135355e-06,11923
sebastian,1,9.874202658135355e-06,11923
shocked.),1,9.874202658135355e-06,11923
(chandlers,1,9.874202658135355e-06,11923
stream.,1,9.874202658135355e-06,11923
newsstand.,1,9.874202658135355e-06,11923
sebastian.,1,9.874202658135355e-06,11923
chuckie,1,9.874202658135355e-06,11923
birthday?!,1,9.874202658135355e-06,11923
whens,1,9.874202658135355e-06,11923
hair?!,1,9.874202658135355e-06,11923
success,1,9.874202658135355e-06,11923
disease.,1,9.874202658135355e-06,11923
lovers,1,9.874202658135355e-06,11923
oh-oh-hey!,1,9.874202658135355e-06,11923
chain.),1,9.874202658135355e-06,11923
"pink,",1,9.874202658135355e-06,11923
cushions.,1,9.874202658135355e-06,11923
lizs,1,9.874202658135355e-06,11923
seller?,1,9.874202658135355e-06,11923
c.h.e.e.s.e.!!!!!!!,1,9.874202658135355e-06,11923
(ecstatic),1,9.874202658135355e-06,11923
itself.,1,9.874202658135355e-06,11923
announces,1,9.874202658135355e-06,11923
nineteenth,1,9.874202658135355e-06,11923
spat.,1,9.874202658135355e-06,11923
twelfth,1,9.874202658135355e-06,11923
c.h.e.e.s.e.,1,9.874202658135355e-06,11923
"gift.""",1,9.874202658135355e-06,11923
"""on",1,9.874202658135355e-06,11923
horoscope,1,9.874202658135355e-06,11923
jus-,1,9.874202658135355e-06,11923
ridiculous...,1,9.874202658135355e-06,11923
(mocking,1,9.874202658135355e-06,11923
question?!,1,9.874202658135355e-06,11923
actor.,1,9.874202658135355e-06,11923
machey!,1,9.874202658135355e-06,11923
cheese!,1,9.874202658135355e-06,11923
star,1,9.874202658135355e-06,11923
huhwait,1,9.874202658135355e-06,11923
like-like,1,9.874202658135355e-06,11923
painful,1,9.874202658135355e-06,11923
dining,1,9.874202658135355e-06,11923
youcantleave,1,9.874202658135355e-06,11923
"$20,000!",1,9.874202658135355e-06,11923
cappy.,1,9.874202658135355e-06,11923
"captain,",1,9.874202658135355e-06,11923
"canooh,",1,9.874202658135355e-06,11923
fishin!,1,9.874202658135355e-06,11923
quiet,1,9.874202658135355e-06,11923
bald)arms!,1,9.874202658135355e-06,11923
h(sees,1,9.874202658135355e-06,11923
hudson!,1,9.874202658135355e-06,11923
settin,1,9.874202658135355e-06,11923
picture.,1,9.874202658135355e-06,11923
paint,1,9.874202658135355e-06,11923
"bowmont.""",1,9.874202658135355e-06,11923
"pam.""",1,9.874202658135355e-06,11923
pam!,1,9.874202658135355e-06,11923
wifes,1,9.874202658135355e-06,11923
y-yeah!,1,9.874202658135355e-06,11923
(shushes,1,9.874202658135355e-06,11923
"$18,000.",1,9.874202658135355e-06,11923
available,1,9.874202658135355e-06,11923
sailer,1,9.874202658135355e-06,11923
gentleman,1,9.874202658135355e-06,11923
"bowmont,",1,9.874202658135355e-06,11923
trip?,1,9.874202658135355e-06,11923
difference.,1,9.874202658135355e-06,11923
"bidder,",1,9.874202658135355e-06,11923
thinking.),1,9.874202658135355e-06,11923
"gasps,",1,9.874202658135355e-06,11923
incredible?!,1,9.874202658135355e-06,11923
98%,1,9.874202658135355e-06,11923
"that?!""",1,9.874202658135355e-06,11923
kissed.,1,9.874202658135355e-06,11923
saw!,1,9.874202658135355e-06,11923
okay.),1,9.874202658135355e-06,11923
did?,1,9.874202658135355e-06,11923
"nevermind,",1,9.874202658135355e-06,11923
times!,1,9.874202658135355e-06,11923
been!,1,9.874202658135355e-06,11923
backup!,1,9.874202658135355e-06,11923
know-i,1,9.874202658135355e-06,11923
backups!,1,9.874202658135355e-06,11923
backup.,1,9.874202658135355e-06,11923
abut-but,1,9.874202658135355e-06,11923
surprises,1,9.874202658135355e-06,11923
2%,1,9.874202658135355e-06,11923
therell,1,9.874202658135355e-06,11923
weve-weve,1,9.874202658135355e-06,11923
pact?,1,9.874202658135355e-06,11923
tricky,1,9.874202658135355e-06,11923
elizabeth.,1,9.874202658135355e-06,11923
charming.,1,9.874202658135355e-06,11923
guarantee,1,9.874202658135355e-06,11923
80%,1,9.874202658135355e-06,11923
confident,1,9.874202658135355e-06,11923
tennille.,1,9.874202658135355e-06,11923
"whno,",1,9.874202658135355e-06,11923
2%?,1,9.874202658135355e-06,11923
contract!,1,9.874202658135355e-06,11923
kids?,1,9.874202658135355e-06,11923
slumber,1,9.874202658135355e-06,11923
boat?!,1,9.874202658135355e-06,11923
professional!,1,9.874202658135355e-06,11923
mental,1,9.874202658135355e-06,11923
dude!,1,9.874202658135355e-06,11923
revealing,1,9.874202658135355e-06,11923
cleavage),1,9.874202658135355e-06,11923
buttons,1,9.874202658135355e-06,11923
surfer?,1,9.874202658135355e-06,11923
lover?,1,9.874202658135355e-06,11923
tissues.,1,9.874202658135355e-06,11923
store;,1,9.874202658135355e-06,11923
briefly),1,9.874202658135355e-06,11923
reflect,1,9.874202658135355e-06,11923
monster!,1,9.874202658135355e-06,11923
moist,1,9.874202658135355e-06,11923
"clingy,",1,9.874202658135355e-06,11923
"weepy,",1,9.874202658135355e-06,11923
unleash,1,9.874202658135355e-06,11923
fault;,1,9.874202658135355e-06,11923
chicken!,1,9.874202658135355e-06,11923
pao,1,9.874202658135355e-06,11923
kung,1,9.874202658135355e-06,11923
shared,1,9.874202658135355e-06,11923
scare.,1,9.874202658135355e-06,11923
regrets?,1,9.874202658135355e-06,11923
majesky.,1,9.874202658135355e-06,11923
sharon,1,9.874202658135355e-06,11923
warm,1,9.874202658135355e-06,11923
"$2,000!",1,9.874202658135355e-06,11923
meani,1,9.874202658135355e-06,11923
stifle,1,9.874202658135355e-06,11923
"thompson,",1,9.874202658135355e-06,11923
wh?!,1,9.874202658135355e-06,11923
thinking?!,1,9.874202658135355e-06,11923
(pulls,1,9.874202658135355e-06,11923
buy!,1,9.874202658135355e-06,11923
auction!,1,9.874202658135355e-06,11923
bar.,1,9.874202658135355e-06,11923
close!,1,9.874202658135355e-06,11923
(writing,1,9.874202658135355e-06,11923
left.),1,9.874202658135355e-06,11923
trip,1,9.874202658135355e-06,11923
introduces,1,9.874202658135355e-06,11923
thompson.,1,9.874202658135355e-06,11923
wh-why?,1,9.874202658135355e-06,11923
overwhelming.,1,9.874202658135355e-06,11923
auction.,1,9.874202658135355e-06,11923
reallyvery,1,9.874202658135355e-06,11923
"bring,",1,9.874202658135355e-06,11923
hosting,1,9.874202658135355e-06,11923
billion,1,9.874202658135355e-06,11923
carat,1,9.874202658135355e-06,11923
dump,1,9.874202658135355e-06,11923
entered),1,9.874202658135355e-06,11923
(who,1,9.874202658135355e-06,11923
(feeling,1,9.874202658135355e-06,11923
shared.,1,9.874202658135355e-06,11923
"glad,",1,9.874202658135355e-06,11923
oo!,1,9.874202658135355e-06,11923
ability,1,9.874202658135355e-06,11923
"tux,",1,9.874202658135355e-06,11923
hunt?,1,9.874202658135355e-06,11923
trilobite,1,9.874202658135355e-06,11923
"""please",1,9.874202658135355e-06,11923
slides.,1,9.874202658135355e-06,11923
rumor,1,9.874202658135355e-06,11923
fun?,1,9.874202658135355e-06,11923
gunther),1,9.874202658135355e-06,11923
perverted,1,9.874202658135355e-06,11923
drapes?,1,9.874202658135355e-06,11923
shouldve,1,9.874202658135355e-06,11923
a-half-hours,1,9.874202658135355e-06,11923
(squeaks,1,9.874202658135355e-06,11923
slut!,1,9.874202658135355e-06,11923
view.,1,9.874202658135355e-06,11923
at-at,1,9.874202658135355e-06,11923
yet?!,1,9.874202658135355e-06,11923
slut.,1,9.874202658135355e-06,11923
slutty.,1,9.874202658135355e-06,11923
never.,1,9.874202658135355e-06,11923
jill.,1,9.874202658135355e-06,11923
type.,1,9.874202658135355e-06,11923
kisser?,1,9.874202658135355e-06,11923
kind?,1,9.874202658135355e-06,11923
smart?,1,9.874202658135355e-06,11923
type?,1,9.874202658135355e-06,11923
geek!,1,9.874202658135355e-06,11923
geek?,1,9.874202658135355e-06,11923
"along,",1,9.874202658135355e-06,11923
"vibe?""",1,9.874202658135355e-06,11923
asked-asked,1,9.874202658135355e-06,11923
okay-okay-okay-okay-okay-okay-okay!,1,9.874202658135355e-06,11923
resources!!!!!!,1,9.874202658135355e-06,11923
(gently,1,9.874202658135355e-06,11923
sleeves,1,9.874202658135355e-06,11923
thinking!,1,9.874202658135355e-06,11923
kissed!,1,9.874202658135355e-06,11923
shut?!,1,9.874202658135355e-06,11923
tattoo!,1,9.874202658135355e-06,11923
trouble.),1,9.874202658135355e-06,11923
castle?,1,9.874202658135355e-06,11923
caroline?!,1,9.874202658135355e-06,11923
princess,1,9.874202658135355e-06,11923
is?!,1,9.874202658135355e-06,11923
her?!,1,9.874202658135355e-06,11923
chances,1,9.874202658135355e-06,11923
freaks,1,9.874202658135355e-06,11923
wanting,1,9.874202658135355e-06,11923
brat!,1,9.874202658135355e-06,11923
resources,1,9.874202658135355e-06,11923
canceled,1,9.874202658135355e-06,11923
bob.,1,9.874202658135355e-06,11923
"random,",1,9.874202658135355e-06,11923
resources.,1,9.874202658135355e-06,11923
up-and-comer,1,9.874202658135355e-06,11923
crazyi,1,9.874202658135355e-06,11923
no-no-no-no!,1,9.874202658135355e-06,11923
out!!!,1,9.874202658135355e-06,11923
iyeah.,1,9.874202658135355e-06,11923
university.,1,9.874202658135355e-06,11923
front.,1,9.874202658135355e-06,11923
mumbles,1,9.874202658135355e-06,11923
leads,1,9.874202658135355e-06,11923
flaky?,1,9.874202658135355e-06,11923
flaky.,1,9.874202658135355e-06,11923
sneeze,1,9.874202658135355e-06,11923
rude,1,9.874202658135355e-06,11923
smiles),1,9.874202658135355e-06,11923
coffeehouse.,1,9.874202658135355e-06,11923
wisdom,1,9.874202658135355e-06,11923
japanese,1,9.874202658135355e-06,11923
"outdoorsy,",1,9.874202658135355e-06,11923
"they,",1,9.874202658135355e-06,11923
"horse,",1,9.874202658135355e-06,11923
rides,1,9.874202658135355e-06,11923
playboy.,1,9.874202658135355e-06,11923
60,1,9.874202658135355e-06,11923
lookno,1,9.874202658135355e-06,11923
screen,1,9.874202658135355e-06,11923
thethat,1,9.874202658135355e-06,11923
different.),1,9.874202658135355e-06,11923
desperately,1,9.874202658135355e-06,11923
bastards!,1,9.874202658135355e-06,11923
market,1,9.874202658135355e-06,11923
yesteryear.,1,9.874202658135355e-06,11923
colonial,1,9.874202658135355e-06,11923
apparatus,1,9.874202658135355e-06,11923
separating,1,9.874202658135355e-06,11923
console,1,9.874202658135355e-06,11923
sahara,1,9.874202658135355e-06,11923
pushover!,1,9.874202658135355e-06,11923
speech,1,9.874202658135355e-06,11923
errand,1,9.874202658135355e-06,11923
pajmena?,1,9.874202658135355e-06,11923
canti,1,9.874202658135355e-06,11923
"terrible,",1,9.874202658135355e-06,11923
marries,1,9.874202658135355e-06,11923
incest,1,9.874202658135355e-06,11923
"pants,",1,9.874202658135355e-06,11923
stuff.),1,9.874202658135355e-06,11923
(leaves,1,9.874202658135355e-06,11923
errands,1,9.874202658135355e-06,11923
"righty,",1,9.874202658135355e-06,11923
lesson.,1,9.874202658135355e-06,11923
pajmena.,1,9.874202658135355e-06,11923
setback,1,9.874202658135355e-06,11923
paraded,1,9.874202658135355e-06,11923
"himno,",1,9.874202658135355e-06,11923
shopping?!,1,9.874202658135355e-06,11923
shop?!,1,9.874202658135355e-06,11923
"scared,",1,9.874202658135355e-06,11923
jill),1,9.874202658135355e-06,11923
"nose,",1,9.874202658135355e-06,11923
tissue.,1,9.874202658135355e-06,11923
"pansy,",1,9.874202658135355e-06,11923
if-if-if,1,9.874202658135355e-06,11923
question.,1,9.874202658135355e-06,11923
moves.),1,9.874202658135355e-06,11923
straightened,1,9.874202658135355e-06,11923
"anythingno,",1,9.874202658135355e-06,11923
bye-bye-e!,1,9.874202658135355e-06,11923
divorce!,1,9.874202658135355e-06,11923
sad?,1,9.874202658135355e-06,11923
him?!,1,9.874202658135355e-06,11923
roll.,1,9.874202658135355e-06,11923
"ahhhhh,",1,9.874202658135355e-06,11923
prepared!,1,9.874202658135355e-06,11923
sock!,1,9.874202658135355e-06,11923
okay-okay-okay!,1,9.874202658135355e-06,11923
calendar!,1,9.874202658135355e-06,11923
half-hour.,1,9.874202658135355e-06,11923
unagi,1,9.874202658135355e-06,11923
"reservations,",1,9.874202658135355e-06,11923
sushi?,1,9.874202658135355e-06,11923
ya!!,1,9.874202658135355e-06,11923
dare,1,9.874202658135355e-06,11923
predator!,1,9.874202658135355e-06,11923
(points),1,9.874202658135355e-06,11923
myself?!,1,9.874202658135355e-06,11923
self-defend,1,9.874202658135355e-06,11923
crotch,1,9.874202658135355e-06,11923
(whispers),1,9.874202658135355e-06,11923
men?,1,9.874202658135355e-06,11923
(doesnt,1,9.874202658135355e-06,11923
marriage?,1,9.874202658135355e-06,11923
sanctity,1,9.874202658135355e-06,11923
walker?!,1,9.874202658135355e-06,11923
people?!,1,9.874202658135355e-06,11923
squat,1,9.874202658135355e-06,11923
vows,1,9.874202658135355e-06,11923
great?!,1,9.874202658135355e-06,11923
thing.),1,9.874202658135355e-06,11923
definitely!,1,9.874202658135355e-06,11923
"host,",1,9.874202658135355e-06,11923
warned,1,9.874202658135355e-06,11923
diseaseralph,1,9.874202658135355e-06,11923
trees,1,9.874202658135355e-06,11923
jokin,1,9.874202658135355e-06,11923
refrigerators,1,9.874202658135355e-06,11923
roommates,1,9.874202658135355e-06,11923
towels,1,9.874202658135355e-06,11923
wet,1,9.874202658135355e-06,11923
switch!,1,9.874202658135355e-06,11923
no-no-no.,1,9.874202658135355e-06,11923
joeys!,1,9.874202658135355e-06,11923
hairs,1,9.874202658135355e-06,11923
candles.,1,9.874202658135355e-06,11923
fireman),1,9.874202658135355e-06,11923
kick.,1,9.874202658135355e-06,11923
blame.,1,9.874202658135355e-06,11923
"pal,",1,9.874202658135355e-06,11923
loss!,1,9.874202658135355e-06,11923
(hold,1,9.874202658135355e-06,11923
clothes.,1,9.874202658135355e-06,11923
ruined.,1,9.874202658135355e-06,11923
bedrooms.),1,9.874202658135355e-06,11923
"department,",1,9.874202658135355e-06,11923
cops!,1,9.874202658135355e-06,11923
answered.),1,9.874202658135355e-06,11923
(shocked,1,9.874202658135355e-06,11923
messages.,1,9.874202658135355e-06,11923
good!!,1,9.874202658135355e-06,11923
please!!,1,9.874202658135355e-06,11923
finish!,1,9.874202658135355e-06,11923
weight?,1,9.874202658135355e-06,11923
(mouthing,1,9.874202658135355e-06,11923
show?!,1,9.874202658135355e-06,11923
not),1,9.874202658135355e-06,11923
"(awestruck,",1,9.874202658135355e-06,11923
tired,1,9.874202658135355e-06,11923
ex-wife,1,9.874202658135355e-06,11923
kidney,1,9.874202658135355e-06,11923
everyday!,1,9.874202658135355e-06,11923
(giggles,1,9.874202658135355e-06,11923
remoray?,1,9.874202658135355e-06,11923
music?,1,9.874202658135355e-06,11923
aredo,1,9.874202658135355e-06,11923
ladies?,1,9.874202658135355e-06,11923
tribbiani!,1,9.874202658135355e-06,11923
busty,1,9.874202658135355e-06,11923
marriage.),1,9.874202658135355e-06,11923
joys,1,9.874202658135355e-06,11923
contemplating,1,9.874202658135355e-06,11923
exhale,1,9.874202658135355e-06,11923
best!,1,9.874202658135355e-06,11923
brother!,1,9.874202658135355e-06,11923
tillman.,1,9.874202658135355e-06,11923
tillman!,1,9.874202658135355e-06,11923
rob,1,9.874202658135355e-06,11923
lynch?,1,9.874202658135355e-06,11923
merrill,1,9.874202658135355e-06,11923
them!!,1,9.874202658135355e-06,11923
"youve,",1,9.874202658135355e-06,11923
early!,1,9.874202658135355e-06,11923
begins?,1,9.874202658135355e-06,11923
barry!!,1,9.874202658135355e-06,11923
undying,1,9.874202658135355e-06,11923
caprices,1,9.874202658135355e-06,11923
gasping),1,9.874202658135355e-06,11923
"cave,",1,9.874202658135355e-06,11923
uck!,1,9.874202658135355e-06,11923
"didnt,",1,9.874202658135355e-06,11923
didwe,1,9.874202658135355e-06,11923
(groans),1,9.874202658135355e-06,11923
(wakes,1,9.874202658135355e-06,11923
couch)whoa!,1,9.874202658135355e-06,11923
joey(she,1,9.874202658135355e-06,11923
remoray,1,9.874202658135355e-06,11923
enough!!,1,9.874202658135355e-06,11923
actor!,1,9.874202658135355e-06,11923
raining!,1,9.874202658135355e-06,11923
has.),1,9.874202658135355e-06,11923
refill,1,9.874202658135355e-06,11923
shouldntso,1,9.874202658135355e-06,11923
pat,1,9.874202658135355e-06,11923
realistic!,1,9.874202658135355e-06,11923
dial.),1,9.874202658135355e-06,11923
"number,",1,9.874202658135355e-06,11923
relived),1,9.874202658135355e-06,11923
restrictions!,1,9.874202658135355e-06,11923
rules,1,9.874202658135355e-06,11923
cat),1,9.874202658135355e-06,11923
robbing,1,9.874202658135355e-06,11923
"moving,",1,9.874202658135355e-06,11923
"this?""",1,9.874202658135355e-06,11923
(climbs,1,9.874202658135355e-06,11923
ohhhhhhhh,1,9.874202658135355e-06,11923
confused,1,9.874202658135355e-06,11923
the.,1,9.874202658135355e-06,11923
bucket.),1,9.874202658135355e-06,11923
tosses,1,9.874202658135355e-06,11923
closure.,1,9.874202658135355e-06,11923
cat...(cut)...i,1,9.874202658135355e-06,11923
either...,1,9.874202658135355e-06,11923
"you-in-the-crotch,",1,9.874202658135355e-06,11923
kick-,1,9.874202658135355e-06,11923
woman.),1,9.874202658135355e-06,11923
happill,1,9.874202658135355e-06,11923
reallyim-im,1,9.874202658135355e-06,11923
invitation?,1,9.874202658135355e-06,11923
...the,1,9.874202658135355e-06,11923
oughta,1,9.874202658135355e-06,11923
doooo.,1,9.874202658135355e-06,11923
says.),1,9.874202658135355e-06,11923
lays,1,9.874202658135355e-06,11923
girls.,1,9.874202658135355e-06,11923
scares,1,9.874202658135355e-06,11923
three.,1,9.874202658135355e-06,11923
"road,",1,9.874202658135355e-06,11923
understanding.,1,9.874202658135355e-06,11923
marriedim,1,9.874202658135355e-06,11923
dying,1,9.874202658135355e-06,11923
"lately,",1,9.874202658135355e-06,11923
shoes;,1,9.874202658135355e-06,11923
hormones!,1,9.874202658135355e-06,11923
mywhy,1,9.874202658135355e-06,11923
earrings.),1,9.874202658135355e-06,11923
600,1,9.874202658135355e-06,11923
600?,1,9.874202658135355e-06,11923
huh..,1,9.874202658135355e-06,11923
ohh-do,1,9.874202658135355e-06,11923
(beat),1,9.874202658135355e-06,11923
my-why,1,9.874202658135355e-06,11923
him-ohh!,1,9.874202658135355e-06,11923
can't!,1,9.874202658135355e-06,11923
realized.,1,9.874202658135355e-06,11923
what/,1,9.874202658135355e-06,11923
ohhdo,1,9.874202658135355e-06,11923
himohh!,1,9.874202658135355e-06,11923
village,1,9.874202658135355e-06,11923
ritalin,1,9.874202658135355e-06,11923
deciding,1,9.874202658135355e-06,11923
false,1,9.874202658135355e-06,11923
boil,1,9.874202658135355e-06,11923
tea!,1,9.874202658135355e-06,11923
h-how,1,9.874202658135355e-06,11923
"hormones,",1,9.874202658135355e-06,11923
(both,1,9.874202658135355e-06,11923
leather,1,9.874202658135355e-06,11923
shower,1,9.874202658135355e-06,11923
depressing,1,9.874202658135355e-06,11923
"except,",1,9.874202658135355e-06,11923
convince,1,9.874202658135355e-06,11923
"""whoa!",1,9.874202658135355e-06,11923
rebound,1,9.874202658135355e-06,11923
"hasty,",1,9.874202658135355e-06,11923
backup,1,9.874202658135355e-06,11923
respond,1,9.874202658135355e-06,11923
shut.),1,9.874202658135355e-06,11923
card.),1,9.874202658135355e-06,11923
"cut,",1,9.874202658135355e-06,11923
winning!,1,9.874202658135355e-06,11923
"impartial,",1,9.874202658135355e-06,11923
"decide,",1,9.874202658135355e-06,11923
winner,1,9.874202658135355e-06,11923
"bet,",1,9.874202658135355e-06,11923
finish.,1,9.874202658135355e-06,11923
tickets?,1,9.874202658135355e-06,11923
pad?!,1,9.874202658135355e-06,11923
worth.,1,9.874202658135355e-06,11923
season,1,9.874202658135355e-06,11923
elves?,1,9.874202658135355e-06,11923
"sohey,",1,9.874202658135355e-06,11923
floor!,1,9.874202658135355e-06,11923
small.,1,9.874202658135355e-06,11923
smells,1,9.874202658135355e-06,11923
saturday!,1,9.874202658135355e-06,11923
hey!!,1,9.874202658135355e-06,11923
"whatyeahwhat,",1,9.874202658135355e-06,11923
agreement.),1,9.874202658135355e-06,11923
popped,1,9.874202658135355e-06,11923
spilled,1,9.874202658135355e-06,11923
lyin,1,9.874202658135355e-06,11923
"(pause,",1,9.874202658135355e-06,11923
reaction.),1,9.874202658135355e-06,11923
dishes!,1,9.874202658135355e-06,11923
song.),1,9.874202658135355e-06,11923
craaaazy!,1,9.874202658135355e-06,11923
uncomprehensively)i,1,9.874202658135355e-06,11923
(grunts,1,9.874202658135355e-06,11923
on;,1,9.874202658135355e-06,11923
needwe,1,9.874202658135355e-06,11923
ithat,1,9.874202658135355e-06,11923
area,1,9.874202658135355e-06,11923
clicking.,1,9.874202658135355e-06,11923
"working,",1,9.874202658135355e-06,11923
theres.,1,9.874202658135355e-06,11923
rushed,1,9.874202658135355e-06,11923
handle.,1,9.874202658135355e-06,11923
singing.,1,9.874202658135355e-06,11923
dishes.),1,9.874202658135355e-06,11923
raspberry.),1,9.874202658135355e-06,11923
dishes.,1,9.874202658135355e-06,11923
"get,",1,9.874202658135355e-06,11923
tie!,1,9.874202658135355e-06,11923
physically,1,9.874202658135355e-06,11923
"mentally,",1,9.874202658135355e-06,11923
"emotionally,",1,9.874202658135355e-06,11923
dates.,1,9.874202658135355e-06,11923
hasyeah.,1,9.874202658135355e-06,11923
"become,",1,9.874202658135355e-06,11923
"surprise,",1,9.874202658135355e-06,11923
"anyways,",1,9.874202658135355e-06,11923
realised.,1,9.874202658135355e-06,11923
rachel..,1,9.874202658135355e-06,11923
afteri,1,9.874202658135355e-06,11923
european,1,9.874202658135355e-06,11923
"""he's",1,9.874202658135355e-06,11923
saturday.,1,9.874202658135355e-06,11923
"him),",1,9.874202658135355e-06,11923
dan,1,9.874202658135355e-06,11923
"hurt,",1,9.874202658135355e-06,11923
fonzie,1,9.874202658135355e-06,11923
mork.,1,9.874202658135355e-06,11923
liked?,1,9.874202658135355e-06,11923
kids!!,1,9.874202658135355e-06,11923
insane.,1,9.874202658135355e-06,11923
alice.,1,9.874202658135355e-06,11923
dirty?,1,9.874202658135355e-06,11923
jell-o,1,9.874202658135355e-06,11923
cafeteria,1,9.874202658135355e-06,11923
male,1,9.874202658135355e-06,11923
high-five.),1,9.874202658135355e-06,11923
"high-five,",1,9.874202658135355e-06,11923
stupidest,1,9.874202658135355e-06,11923
"idiot!""",1,9.874202658135355e-06,11923
"body,",1,9.874202658135355e-06,11923
floated,1,9.874202658135355e-06,11923
"ridiculous,",1,9.874202658135355e-06,11923
you're-you're,1,9.874202658135355e-06,11923
gonna-just,1,9.874202658135355e-06,11923
i-that,1,9.874202658135355e-06,11923
readin'?,1,9.874202658135355e-06,11923
'cha,1,9.874202658135355e-06,11923
"yours.""",1,9.874202658135355e-06,11923
"dan,",1,9.874202658135355e-06,11923
"frank,",1,9.874202658135355e-06,11923
gettin',1,9.874202658135355e-06,11923
storming,1,9.874202658135355e-06,11923
you-what,1,9.874202658135355e-06,11923
grandfather,1,9.874202658135355e-06,11923
tissues.),1,9.874202658135355e-06,11923
poo.,1,9.874202658135355e-06,11923
blocks.,1,9.874202658135355e-06,11923
note)-teen,1,9.874202658135355e-06,11923
nine-(turns,1,9.874202658135355e-06,11923
truck,1,9.874202658135355e-06,11923
"poo,",1,9.874202658135355e-06,11923
"wants,",1,9.874202658135355e-06,11923
grove,1,9.874202658135355e-06,11923
stella!,1,9.874202658135355e-06,11923
"whew,",1,9.874202658135355e-06,11923
selfish.,1,9.874202658135355e-06,11923
deeds,1,9.874202658135355e-06,11923
what-what-what,1,9.874202658135355e-06,11923
man?,1,9.874202658135355e-06,11923
detail.,1,9.874202658135355e-06,11923
liotta?,1,9.874202658135355e-06,11923
ray,1,9.874202658135355e-06,11923
non-threatening,1,9.874202658135355e-06,11923
naps,1,9.874202658135355e-06,11923
monica)-ahhh!!!,1,9.874202658135355e-06,11923
wanna-(sees,1,9.874202658135355e-06,11923
calls.,1,9.874202658135355e-06,11923
justy'knowstop,1,9.874202658135355e-06,11923
"whole,",1,9.874202658135355e-06,11923
entrance.),1,9.874202658135355e-06,11923
meaning,1,9.874202658135355e-06,11923
hotel!,1,9.874202658135355e-06,11923
defeat.),1,9.874202658135355e-06,11923
"time-out,",1,9.874202658135355e-06,11923
airports,1,9.874202658135355e-06,11923
wait-wait-wait,1,9.874202658135355e-06,11923
rossreally?,1,9.874202658135355e-06,11923
i-i-ive,1,9.874202658135355e-06,11923
rightdo,1,9.874202658135355e-06,11923
thing!!,1,9.874202658135355e-06,11923
wheels,1,9.874202658135355e-06,11923
hostess),1,9.874202658135355e-06,11923
(yells,1,9.874202658135355e-06,11923
airport's,1,9.874202658135355e-06,11923
wait-wait-wait...,1,9.874202658135355e-06,11923
ross-really?,1,9.874202658135355e-06,11923
i-i-i've,1,9.874202658135355e-06,11923
outside...,1,9.874202658135355e-06,11923
then...,1,9.874202658135355e-06,11923
right-do,1,9.874202658135355e-06,11923
her.)y'know,1,9.874202658135355e-06,11923
joan.,1,9.874202658135355e-06,11923
"asks,",1,9.874202658135355e-06,11923
uneasily.),1,9.874202658135355e-06,11923
(smiles,1,9.874202658135355e-06,11923
barbra.,1,9.874202658135355e-06,11923
er..,1,9.874202658135355e-06,11923
ra....,1,9.874202658135355e-06,11923
"beach,",1,9.874202658135355e-06,11923
shabby,1,9.874202658135355e-06,11923
best.,1,9.874202658135355e-06,11923
socks.),1,9.874202658135355e-06,11923
kissey!,1,9.874202658135355e-06,11923
sec,1,9.874202658135355e-06,11923
ho-ho-hold,1,9.874202658135355e-06,11923
hey-whoa-whoa-whoa!!,1,9.874202658135355e-06,11923
chases,1,9.874202658135355e-06,11923
allow,1,9.874202658135355e-06,11923
diversion,1,9.874202658135355e-06,11923
"words,",1,9.874202658135355e-06,11923
loss,1,9.874202658135355e-06,11923
wantedtell,1,9.874202658135355e-06,11923
"ultimately,",1,9.874202658135355e-06,11923
socks!,1,9.874202658135355e-06,11923
dave!,1,9.874202658135355e-06,11923
abandoned,1,9.874202658135355e-06,11923
dave),1,9.874202658135355e-06,11923
raining.,1,9.874202658135355e-06,11923
around?,1,9.874202658135355e-06,11923
inside?,1,9.874202658135355e-06,11923
european!,1,9.874202658135355e-06,11923
licks,1,9.874202658135355e-06,11923
can'ti,1,9.874202658135355e-06,11923
control,1,9.874202658135355e-06,11923
"london,",1,9.874202658135355e-06,11923
idiot!,1,9.874202658135355e-06,11923
"crying?""",1,9.874202658135355e-06,11923
suite,1,9.874202658135355e-06,11923
next.,1,9.874202658135355e-06,11923
"ready.""",1,9.874202658135355e-06,11923
cops,1,9.874202658135355e-06,11923
guessi,1,9.874202658135355e-06,11923
flitting,1,9.874202658135355e-06,11923
"still,",1,9.874202658135355e-06,11923
witch?!,1,9.874202658135355e-06,11923
howhow,1,9.874202658135355e-06,11923
franticly,1,9.874202658135355e-06,11923
waves,1,9.874202658135355e-06,11923
happen?!,1,9.874202658135355e-06,11923
vermont!!,1,9.874202658135355e-06,11923
noooo!!,1,9.874202658135355e-06,11923
emily(realises),1,9.874202658135355e-06,11923
clocked,1,9.874202658135355e-06,11923
"umbrella,",1,9.874202658135355e-06,11923
"greep!""",1,9.874202658135355e-06,11923
greep!,1,9.874202658135355e-06,11923
"greep,",1,9.874202658135355e-06,11923
greep.,1,9.874202658135355e-06,11923
"list,",1,9.874202658135355e-06,11923
whiff,1,9.874202658135355e-06,11923
"heywhoa,",1,9.874202658135355e-06,11923
teeny-teeny,1,9.874202658135355e-06,11923
other!,1,9.874202658135355e-06,11923
on!!!,1,9.874202658135355e-06,11923
"wife""",1,9.874202658135355e-06,11923
"""wouldnt",1,9.874202658135355e-06,11923
isi,1,9.874202658135355e-06,11923
opera.,1,9.874202658135355e-06,11923
waltham,1,9.874202658135355e-06,11923
everylittlething!!,1,9.874202658135355e-06,11923
chantal.,1,9.874202658135355e-06,11923
"goodness,",1,9.874202658135355e-06,11923
today?!,1,9.874202658135355e-06,11923
are-what,1,9.874202658135355e-06,11923
originally.),1,9.874202658135355e-06,11923
(refers,1,9.874202658135355e-06,11923
pulse.,1,9.874202658135355e-06,11923
cufflinks,1,9.874202658135355e-06,11923
youarenot,1,9.874202658135355e-06,11923
palaeontologist,1,9.874202658135355e-06,11923
toughest,1,9.874202658135355e-06,11923
"laughing,",1,9.874202658135355e-06,11923
dad.,1,9.874202658135355e-06,11923
badminton,1,9.874202658135355e-06,11923
lamps,1,9.874202658135355e-06,11923
knob,1,9.874202658135355e-06,11923
smoothest,1,9.874202658135355e-06,11923
scratching,1,9.874202658135355e-06,11923
nail.),1,9.874202658135355e-06,11923
blowing.),1,9.874202658135355e-06,11923
fingernails,1,9.874202658135355e-06,11923
worry!,1,9.874202658135355e-06,11923
goodness!,1,9.874202658135355e-06,11923
group?,1,9.874202658135355e-06,11923
thigh,1,9.874202658135355e-06,11923
grazed,1,9.874202658135355e-06,11923
g-string,1,9.874202658135355e-06,11923
bill,1,9.874202658135355e-06,11923
skin!,1,9.874202658135355e-06,11923
betcha!,1,9.874202658135355e-06,11923
intimate.),1,9.874202658135355e-06,11923
chatracus.,1,9.874202658135355e-06,11923
"gloves,",1,9.874202658135355e-06,11923
(calls,1,9.874202658135355e-06,11923
(practising),1,9.874202658135355e-06,11923
hmm-mmm.,1,9.874202658135355e-06,11923
desperate?,1,9.874202658135355e-06,11923
vacuum.,1,9.874202658135355e-06,11923
charlies?,1,9.874202658135355e-06,11923
beefsteak,1,9.874202658135355e-06,11923
"v-necks,",1,9.874202658135355e-06,11923
josh,1,9.874202658135355e-06,11923
hi-e!!,1,9.874202658135355e-06,11923
josh-u-a!,1,9.874202658135355e-06,11923
noises.,1,9.874202658135355e-06,11923
kissy,1,9.874202658135355e-06,11923
bump,1,9.874202658135355e-06,11923
"doll,",1,9.874202658135355e-06,11923
adorable,1,9.874202658135355e-06,11923
carry.,1,9.874202658135355e-06,11923
selection,1,9.874202658135355e-06,11923
joshua),1,9.874202658135355e-06,11923
suit.,1,9.874202658135355e-06,11923
shopping.,1,9.874202658135355e-06,11923
eliminated,1,9.874202658135355e-06,11923
"shut,",1,9.874202658135355e-06,11923
drawer,1,9.874202658135355e-06,11923
says!,1,9.874202658135355e-06,11923
uncontrollably.),1,9.874202658135355e-06,11923
hand.,1,9.874202658135355e-06,11923
bloomingdales.,1,9.874202658135355e-06,11923
"wallet,",1,9.874202658135355e-06,11923
we(listens),1,9.874202658135355e-06,11923
helmut,1,9.874202658135355e-06,11923
joshua.),1,9.874202658135355e-06,11923
really(motions,1,9.874202658135355e-06,11923
"fledermaus,",1,9.874202658135355e-06,11923
larges,1,9.874202658135355e-06,11923
one(grabs,1,9.874202658135355e-06,11923
large.,1,9.874202658135355e-06,11923
aboutwell,1,9.874202658135355e-06,11923
ass.),1,9.874202658135355e-06,11923
strip,1,9.874202658135355e-06,11923
glad.,1,9.874202658135355e-06,11923
mimic,1,9.874202658135355e-06,11923
"spaceballs,",1,9.874202658135355e-06,11923
dark,1,9.874202658135355e-06,11923
license?,1,9.874202658135355e-06,11923
justify,1,9.874202658135355e-06,11923
"interested,",1,9.874202658135355e-06,11923
knicks,1,9.874202658135355e-06,11923
basketball!,1,9.874202658135355e-06,11923
yeah-eah-ha!,1,9.874202658135355e-06,11923
couple.),1,9.874202658135355e-06,11923
"available,",1,9.874202658135355e-06,11923
knicks(joshua,1,9.874202658135355e-06,11923
"basketball,",1,9.874202658135355e-06,11923
basketball,1,9.874202658135355e-06,11923
times?,1,9.874202658135355e-06,11923
mister,1,9.874202658135355e-06,11923
wires,1,9.874202658135355e-06,11923
guts,1,9.874202658135355e-06,11923
"""usa",1,9.874202658135355e-06,11923
buts,1,9.874202658135355e-06,11923
mignon?,1,9.874202658135355e-06,11923
meal.,1,9.874202658135355e-06,11923
coloured!,1,9.874202658135355e-06,11923
exited!,1,9.874202658135355e-06,11923
nighties.),1,9.874202658135355e-06,11923
lace,1,9.874202658135355e-06,11923
"frilly,",1,9.874202658135355e-06,11923
taxicab.,1,9.874202658135355e-06,11923
"relaxicab,",1,9.874202658135355e-06,11923
relaxi,1,9.874202658135355e-06,11923
relaxi-taxi!,1,9.874202658135355e-06,11923
van,1,9.874202658135355e-06,11923
knives.,1,9.874202658135355e-06,11923
selling,1,9.874202658135355e-06,11923
"exits,",1,9.874202658135355e-06,11923
skinny.,1,9.874202658135355e-06,11923
supermodels,1,9.874202658135355e-06,11923
imagination.,1,9.874202658135355e-06,11923
prefers,1,9.874202658135355e-06,11923
song?,1,9.874202658135355e-06,11923
three?!,1,9.874202658135355e-06,11923
heartbeat?,1,9.874202658135355e-06,11923
remote.),1,9.874202658135355e-06,11923
eat?,1,9.874202658135355e-06,11923
"loser,",1,9.874202658135355e-06,11923
albino,1,9.874202658135355e-06,11923
end?,1,9.874202658135355e-06,11923
crabby,1,9.874202658135355e-06,11923
cooking,1,9.874202658135355e-06,11923
soothes,1,9.874202658135355e-06,11923
"whoa-whoa,",1,9.874202658135355e-06,11923
"case,",1,9.874202658135355e-06,11923
superiors,1,9.874202658135355e-06,11923
"respond,",1,9.874202658135355e-06,11923
"milan,",1,9.874202658135355e-06,11923
theyre-theyre,1,9.874202658135355e-06,11923
"its-its,",1,9.874202658135355e-06,11923
"and-and,",1,9.874202658135355e-06,11923
"fashion,",1,9.874202658135355e-06,11923
notthats-thats,1,9.874202658135355e-06,11923
"this-this,",1,9.874202658135355e-06,11923
freshen,1,9.874202658135355e-06,11923
rooms?,1,9.874202658135355e-06,11923
someplace,1,9.874202658135355e-06,11923
dig,1,9.874202658135355e-06,11923
peck,1,9.874202658135355e-06,11923
relaxed.),1,9.874202658135355e-06,11923
ofwhat?,1,9.874202658135355e-06,11923
"birds,",1,9.874202658135355e-06,11923
farm,1,9.874202658135355e-06,11923
migrate,1,9.874202658135355e-06,11923
here;,1,9.874202658135355e-06,11923
duck),1,9.874202658135355e-06,11923
soi,1,9.874202658135355e-06,11923
rice,1,9.874202658135355e-06,11923
sothis,1,9.874202658135355e-06,11923
hmmm!,1,9.874202658135355e-06,11923
"at,",1,9.874202658135355e-06,11923
but-but-but,1,9.874202658135355e-06,11923
pocket.,1,9.874202658135355e-06,11923
ughhhh!!,1,9.874202658135355e-06,11923
planned!,1,9.874202658135355e-06,11923
leaving?!,1,9.874202658135355e-06,11923
11!,1,9.874202658135355e-06,11923
christmas!,1,9.874202658135355e-06,11923
zipper?,1,9.874202658135355e-06,11923
tongue.,1,9.874202658135355e-06,11923
knot,1,9.874202658135355e-06,11923
cherry?,1,9.874202658135355e-06,11923
standing.),1,9.874202658135355e-06,11923
cherries.,1,9.874202658135355e-06,11923
hand-hand,1,9.874202658135355e-06,11923
surprise!!!,1,9.874202658135355e-06,11923
hats.),1,9.874202658135355e-06,11923
voyage,1,9.874202658135355e-06,11923
cancel,1,9.874202658135355e-06,11923
"minutes,",1,9.874202658135355e-06,11923
tonight!,1,9.874202658135355e-06,11923
(rips,1,9.874202658135355e-06,11923
thief,1,9.874202658135355e-06,11923
"obviously,",1,9.874202658135355e-06,11923
anti-theft,1,9.874202658135355e-06,11923
retrieves,1,9.874202658135355e-06,11923
pockets.),1,9.874202658135355e-06,11923
imitates,1,9.874202658135355e-06,11923
of(she,1,9.874202658135355e-06,11923
pockets,1,9.874202658135355e-06,11923
trench-coat,1,9.874202658135355e-06,11923
(spinning,1,9.874202658135355e-06,11923
this:,1,9.874202658135355e-06,11923
gunthers,1,9.874202658135355e-06,11923
cartwheel.),1,9.874202658135355e-06,11923
co-operating.),1,9.874202658135355e-06,11923
memories?,1,9.874202658135355e-06,11923
memories.,1,9.874202658135355e-06,11923
decision.),1,9.874202658135355e-06,11923
dentist!,1,9.874202658135355e-06,11923
"tooth,",1,9.874202658135355e-06,11923
claps.),1,9.874202658135355e-06,11923
(gunthers,1,9.874202658135355e-06,11923
ta-dum!,1,9.874202658135355e-06,11923
cheerleader!,1,9.874202658135355e-06,11923
emilwhoa!!,1,9.874202658135355e-06,11923
emily!!,1,9.874202658135355e-06,11923
performs,1,9.874202658135355e-06,11923
turn!!,1,9.874202658135355e-06,11923
pom-poms,1,9.874202658135355e-06,11923
y!,1,9.874202658135355e-06,11923
l!,1,9.874202658135355e-06,11923
m!,1,9.874202658135355e-06,11923
e!,1,9.874202658135355e-06,11923
cheer.,1,9.874202658135355e-06,11923
american,1,9.874202658135355e-06,11923
missed.,1,9.874202658135355e-06,11923
clearly.,1,9.874202658135355e-06,11923
no-n-n-n-no!,1,9.874202658135355e-06,11923
bug.,1,9.874202658135355e-06,11923
sitting.,1,9.874202658135355e-06,11923
am!!,1,9.874202658135355e-06,11923
obsessing,1,9.874202658135355e-06,11923
happening.,1,9.874202658135355e-06,11923
agreeing,1,9.874202658135355e-06,11923
fabric,1,9.874202658135355e-06,11923
yasmine.,1,9.874202658135355e-06,11923
pamela,1,9.874202658135355e-06,11923
loaning,1,9.874202658135355e-06,11923
buying,1,9.874202658135355e-06,11923
monday!,1,9.874202658135355e-06,11923
sohey!,1,9.874202658135355e-06,11923
thank-thank,1,9.874202658135355e-06,11923
thati,1,9.874202658135355e-06,11923
groin.),1,9.874202658135355e-06,11923
misses,1,9.874202658135355e-06,11923
handshake?,1,9.874202658135355e-06,11923
hug?,1,9.874202658135355e-06,11923
zelner!,1,9.874202658135355e-06,11923
"integrity,",1,9.874202658135355e-06,11923
(counts,1,9.874202658135355e-06,11923
too.},1,9.874202658135355e-06,11923
against.,1,9.874202658135355e-06,11923
lawsuit,1,9.874202658135355e-06,11923
litigious,1,9.874202658135355e-06,11923
{by,1,9.874202658135355e-06,11923
"workplace,",1,9.874202658135355e-06,11923
advances,1,9.874202658135355e-06,11923
integrity.,1,9.874202658135355e-06,11923
storm,1,9.874202658135355e-06,11923
blotter,1,9.874202658135355e-06,11923
apologizing,1,9.874202658135355e-06,11923
(laughing,1,9.874202658135355e-06,11923
horror,1,9.874202658135355e-06,11923
stories(stops,1,9.874202658135355e-06,11923
smokerson?,1,9.874202658135355e-06,11923
smoking.,1,9.874202658135355e-06,11923
opinions.,1,9.874202658135355e-06,11923
business.,1,9.874202658135355e-06,11923
"crazy!""",1,9.874202658135355e-06,11923
"""wow,",1,9.874202658135355e-06,11923
dubbies?,1,9.874202658135355e-06,11923
"cigarettes,",1,9.874202658135355e-06,11923
marijuana,1,9.874202658135355e-06,11923
nancy,1,9.874202658135355e-06,11923
pack.),1,9.874202658135355e-06,11923
bum,1,9.874202658135355e-06,11923
lonely,1,9.874202658135355e-06,11923
smokey,1,9.874202658135355e-06,11923
directions)about,1,9.874202658135355e-06,11923
promote,1,9.874202658135355e-06,11923
"air,",1,9.874202658135355e-06,11923
they'll-they'll,1,9.874202658135355e-06,11923
habit!,1,9.874202658135355e-06,11923
poisoning,1,9.874202658135355e-06,11923
"disgusting,",1,9.874202658135355e-06,11923
punished,1,9.874202658135355e-06,11923
smoke.,1,9.874202658135355e-06,11923
princess's,1,9.874202658135355e-06,11923
supported,1,9.874202658135355e-06,11923
goblins,1,9.874202658135355e-06,11923
ghosts,1,9.874202658135355e-06,11923
camera),1,9.874202658135355e-06,11923
ohhhhhhhhh.,1,9.874202658135355e-06,11923
"smell,",1,9.874202658135355e-06,11923
(realizes.),1,9.874202658135355e-06,11923
neither!,1,9.874202658135355e-06,11923
fit.,1,9.874202658135355e-06,11923
(points.),1,9.874202658135355e-06,11923
"whoa-oh,",1,9.874202658135355e-06,11923
reinforcements.,1,9.874202658135355e-06,11923
existing,1,9.874202658135355e-06,11923
"foundation,",1,9.874202658135355e-06,11923
cranking,1,9.874202658135355e-06,11923
flattered,1,9.874202658135355e-06,11923
measure?,1,9.874202658135355e-06,11923
loser!,1,9.874202658135355e-06,11923
count?!,1,9.874202658135355e-06,11923
my--ugh!!,1,9.874202658135355e-06,11923
salesman),1,9.874202658135355e-06,11923
heavy,1,9.874202658135355e-06,11923
successful.),1,9.874202658135355e-06,11923
(disgustedly,1,9.874202658135355e-06,11923
kiddin'?,1,9.874202658135355e-06,11923
(laughing.),1,9.874202658135355e-06,11923
kids?!!,1,9.874202658135355e-06,11923
antics),1,9.874202658135355e-06,11923
(disgusted,1,9.874202658135355e-06,11923
badge.,1,9.874202658135355e-06,11923
somebody's,1,9.874202658135355e-06,11923
tip.,1,9.874202658135355e-06,11923
shin.),1,9.874202658135355e-06,11923
retaliates.),1,9.874202658135355e-06,11923
sketch!,1,9.874202658135355e-06,11923
jail?!,1,9.874202658135355e-06,11923
wh-what?!,1,9.874202658135355e-06,11923
"""let's",1,9.874202658135355e-06,11923
that-that's,1,9.874202658135355e-06,11923
sleaze-ball,1,9.874202658135355e-06,11923
"ink),",1,9.874202658135355e-06,11923
interrupt,1,9.874202658135355e-06,11923
ahead!,1,9.874202658135355e-06,11923
hussy,1,9.874202658135355e-06,11923
"impression,",1,9.874202658135355e-06,11923
"okay-okay,",1,9.874202658135355e-06,11923
wh-whoa!,1,9.874202658135355e-06,11923
stupid?!,1,9.874202658135355e-06,11923
knowoh,1,9.874202658135355e-06,11923
"everybody!""",1,9.874202658135355e-06,11923
"what-what,",1,9.874202658135355e-06,11923
coordinator,1,9.874202658135355e-06,11923
uhhh,1,9.874202658135355e-06,11923
happened.),1,9.874202658135355e-06,11923
describes,1,9.874202658135355e-06,11923
amused.),1,9.874202658135355e-06,11923
laughing;,1,9.874202658135355e-06,11923
"jackets!""",1,9.874202658135355e-06,11923
"""well,",1,9.874202658135355e-06,11923
"stupidest,",1,9.874202658135355e-06,11923
o-okay!,1,9.874202658135355e-06,11923
"director,",1,9.874202658135355e-06,11923
"collection,",1,9.874202658135355e-06,11923
woman's,1,9.874202658135355e-06,11923
success.,1,9.874202658135355e-06,11923
board!,1,9.874202658135355e-06,11923
kip.,1,9.874202658135355e-06,11923
sconce,1,9.874202658135355e-06,11923
"purebred,",1,9.874202658135355e-06,11923
wish!,1,9.874202658135355e-06,11923
"stamps,",1,9.874202658135355e-06,11923
escape,1,9.874202658135355e-06,11923
"death,",1,9.874202658135355e-06,11923
believing,1,9.874202658135355e-06,11923
escaped,1,9.874202658135355e-06,11923
escaping,1,9.874202658135355e-06,11923
seizing,1,9.874202658135355e-06,11923
miserable!,1,9.874202658135355e-06,11923
menot,1,9.874202658135355e-06,11923
becausei'm,1,9.874202658135355e-06,11923
erased.,1,9.874202658135355e-06,11923
"""seizing""",1,9.874202658135355e-06,11923
fits,1,9.874202658135355e-06,11923
backfired?,1,9.874202658135355e-06,11923
mister!,1,9.874202658135355e-06,11923
bucket,1,9.874202658135355e-06,11923
noooooooo!,1,9.874202658135355e-06,11923
listen!,1,9.874202658135355e-06,11923
upset!,1,9.874202658135355e-06,11923
generally,1,9.874202658135355e-06,11923
message!,1,9.874202658135355e-06,11923
erase,1,9.874202658135355e-06,11923
monica's),1,9.874202658135355e-06,11923
tequila.),1,9.874202658135355e-06,11923
slug,1,9.874202658135355e-06,11923
show-quality,1,9.874202658135355e-06,11923
sphinx,1,9.874202658135355e-06,11923
"extravagant,",1,9.874202658135355e-06,11923
"dollars,",1,9.874202658135355e-06,11923
$800,1,9.874202658135355e-06,11923
"haggle,",1,9.874202658135355e-06,11923
leaving),1,9.874202658135355e-06,11923
unintelligible,1,9.874202658135355e-06,11923
investment,1,9.874202658135355e-06,11923
thousand.,1,9.874202658135355e-06,11923
"$2,000.",1,9.874202658135355e-06,11923
that'll,1,9.874202658135355e-06,11923
terrific!,1,9.874202658135355e-06,11923
actuallyit's,1,9.874202658135355e-06,11923
approaches.),1,9.874202658135355e-06,11923
quality,1,9.874202658135355e-06,11923
cats?,1,9.874202658135355e-06,11923
boys!,1,9.874202658135355e-06,11923
tried!,1,9.874202658135355e-06,11923
mitt,1,9.874202658135355e-06,11923
"""rachel!""",1,9.874202658135355e-06,11923
"ground,",1,9.874202658135355e-06,11923
string,1,9.874202658135355e-06,11923
grandmother's,1,9.874202658135355e-06,11923
fluffy?!,1,9.874202658135355e-06,11923
glare,1,9.874202658135355e-06,11923
litter,1,9.874202658135355e-06,11923
ground,1,9.874202658135355e-06,11923
shoestring,1,9.874202658135355e-06,11923
purr,1,9.874202658135355e-06,11923
rings.),1,9.874202658135355e-06,11923
mexico!,1,9.874202658135355e-06,11923
lit,1,9.874202658135355e-06,11923
stand.),1,9.874202658135355e-06,11923
flirted,1,9.874202658135355e-06,11923
"meet,",1,9.874202658135355e-06,11923
ahhh!!!,1,9.874202658135355e-06,11923
"responsibilities,",1,9.874202658135355e-06,11923
scary!,1,9.874202658135355e-06,11923
earrings?!,1,9.874202658135355e-06,11923
nooooo!,1,9.874202658135355e-06,11923
earring),1,9.874202658135355e-06,11923
measurements.,1,9.874202658135355e-06,11923
ago;,1,9.874202658135355e-06,11923
arrest,1,9.874202658135355e-06,11923
order!,1,9.874202658135355e-06,11923
law,1,9.874202658135355e-06,11923
cups!,1,9.874202658135355e-06,11923
unexpected!,1,9.874202658135355e-06,11923
drag-drag,1,9.874202658135355e-06,11923
lighter.),1,9.874202658135355e-06,11923
kim's,1,9.874202658135355e-06,11923
rummaging,1,9.874202658135355e-06,11923
trash.),1,9.874202658135355e-06,11923
lighters,1,9.874202658135355e-06,11923
cigarettes,1,9.874202658135355e-06,11923
cigs!,1,9.874202658135355e-06,11923
patches!,1,9.874202658135355e-06,11923
those--those,1,9.874202658135355e-06,11923
get--what,1,9.874202658135355e-06,11923
cigarette.),1,9.874202658135355e-06,11923
jewelry,1,9.874202658135355e-06,11923
earring?,1,9.874202658135355e-06,11923
sunglasses,1,9.874202658135355e-06,11923
he's-he's,1,9.874202658135355e-06,11923
2,1,9.874202658135355e-06,11923
dinosaur!,1,9.874202658135355e-06,11923
atm?,1,9.874202658135355e-06,11923
"blender,",1,9.874202658135355e-06,11923
ohhhh.,1,9.874202658135355e-06,11923
poo!,1,9.874202658135355e-06,11923
finally!,1,9.874202658135355e-06,11923
caitlin,1,9.874202658135355e-06,11923
"pizzas,",1,9.874202658135355e-06,11923
10,1,9.874202658135355e-06,11923
7,1,9.874202658135355e-06,11923
"besides,",1,9.874202658135355e-06,11923
flirting.,1,9.874202658135355e-06,11923
summer.,1,9.874202658135355e-06,11923
thing's--they're,1,9.874202658135355e-06,11923
pizza?,1,9.874202658135355e-06,11923
upstairs?,1,9.874202658135355e-06,11923
caitlin),1,9.874202658135355e-06,11923
boxes.,1,9.874202658135355e-06,11923
shushes,1,9.874202658135355e-06,11923
interrupts,1,9.874202658135355e-06,11923
prove.,1,9.874202658135355e-06,11923
sunglasses?!,1,9.874202658135355e-06,11923
"earrings,",1,9.874202658135355e-06,11923
"i-i-i,",1,9.874202658135355e-06,11923
sunglasses.),1,9.874202658135355e-06,11923
katie?,1,9.874202658135355e-06,11923
"mean?!"")",1,9.874202658135355e-06,11923
"motions,",1,9.874202658135355e-06,11923
buds.,1,9.874202658135355e-06,11923
"anywayumm,",1,9.874202658135355e-06,11923
pyramid,1,9.874202658135355e-06,11923
rally,1,9.874202658135355e-06,11923
pep,1,9.874202658135355e-06,11923
reading?,1,9.874202658135355e-06,11923
'em!,1,9.874202658135355e-06,11923
(waving,1,9.874202658135355e-06,11923
carrot?!,1,9.874202658135355e-06,11923
dab,1,9.874202658135355e-06,11923
cheek!,1,9.874202658135355e-06,11923
dishtowel!,1,9.874202658135355e-06,11923
must've,1,9.874202658135355e-06,11923
drooling,1,9.874202658135355e-06,11923
fat!,1,9.874202658135355e-06,11923
"oh-ho,",1,9.874202658135355e-06,11923
psychology,1,9.874202658135355e-06,11923
parking,1,9.874202658135355e-06,11923
wasn't.,1,9.874202658135355e-06,11923
head?!,1,9.874202658135355e-06,11923
divorced,1,9.874202658135355e-06,11923
killed,1,9.874202658135355e-06,11923
park!,1,9.874202658135355e-06,11923
knocking,1,9.874202658135355e-06,11923
lobbing,1,9.874202658135355e-06,11923
"try.""",1,9.874202658135355e-06,11923
"""nice",1,9.874202658135355e-06,11923
bros!,1,9.874202658135355e-06,11923
tragic,1,9.874202658135355e-06,11923
symbolism!,1,9.874202658135355e-06,11923
"mores,",1,9.874202658135355e-06,11923
sick-o!!,1,9.874202658135355e-06,11923
"""yes."")",1,9.874202658135355e-06,11923
(danny,1,9.874202658135355e-06,11923
meddled,1,9.874202658135355e-06,11923
(giggling),1,9.874202658135355e-06,11923
(somewhat,1,9.874202658135355e-06,11923
monica!!!,1,9.874202658135355e-06,11923
interested.,1,9.874202658135355e-06,11923
see?!,1,9.874202658135355e-06,11923
camera?,1,9.874202658135355e-06,11923
truth?,1,9.874202658135355e-06,11923
eats,1,9.874202658135355e-06,11923
peephole!,1,9.874202658135355e-06,11923
embarrassing!,1,9.874202658135355e-06,11923
mirrored,1,9.874202658135355e-06,11923
robots.,1,9.874202658135355e-06,11923
feminism,1,9.874202658135355e-06,11923
struck,1,9.874202658135355e-06,11923
robot?!,1,9.874202658135355e-06,11923
cyborg?!,1,9.874202658135355e-06,11923
goodie-goodie!,1,9.874202658135355e-06,11923
vogue!,1,9.874202658135355e-06,11923
sick?,1,9.874202658135355e-06,11923
ummoh,1,9.874202658135355e-06,11923
obvious.,1,9.874202658135355e-06,11923
character.,1,9.874202658135355e-06,11923
heathcliff's,1,9.874202658135355e-06,11923
frat,1,9.874202658135355e-06,11923
wingman,1,9.874202658135355e-06,11923
jacket!,1,9.874202658135355e-06,11923
solider!,1,9.874202658135355e-06,11923
destroy,1,9.874202658135355e-06,11923
quirky,1,9.874202658135355e-06,11923
pelts!,1,9.874202658135355e-06,11923
"apology,",1,9.874202658135355e-06,11923
acceptance,1,9.874202658135355e-06,11923
tab,1,9.874202658135355e-06,11923
bigfoot,1,9.874202658135355e-06,11923
beast,1,9.874202658135355e-06,11923
"crazy-eyed,",1,9.874202658135355e-06,11923
arghhhh!!!!!!,1,9.874202658135355e-06,11923
toast!,1,9.874202658135355e-06,11923
waffles.,1,9.874202658135355e-06,11923
creeps!,1,9.874202658135355e-06,11923
rooms,1,9.874202658135355e-06,11923
storage,1,9.874202658135355e-06,11923
wedding!,1,9.874202658135355e-06,11923
starters,1,9.874202658135355e-06,11923
rules?,1,9.874202658135355e-06,11923
we'll-we'll,1,9.874202658135355e-06,11923
lifting,1,9.874202658135355e-06,11923
further,1,9.874202658135355e-06,11923
lift,1,9.874202658135355e-06,11923
related.,1,9.874202658135355e-06,11923
assumed,1,9.874202658135355e-06,11923
group.,1,9.874202658135355e-06,11923
phased,1,9.874202658135355e-06,11923
kip,1,9.874202658135355e-06,11923
crime,1,9.874202658135355e-06,11923
"nature,",1,9.874202658135355e-06,11923
fashion!,1,9.874202658135355e-06,11923
invitation.,1,9.874202658135355e-06,11923
ease,1,9.874202658135355e-06,11923
balls,1,9.874202658135355e-06,11923
"anywhere,",1,9.874202658135355e-06,11923
"came,",1,9.874202658135355e-06,11923
night?!,1,9.874202658135355e-06,11923
ball.,1,9.874202658135355e-06,11923
ball?,1,9.874202658135355e-06,11923
seat.,1,9.874202658135355e-06,11923
driver,1,9.874202658135355e-06,11923
"""no!""",1,9.874202658135355e-06,11923
grabs.,1,9.874202658135355e-06,11923
"power,",1,9.874202658135355e-06,11923
thirsty,1,9.874202658135355e-06,11923
yetii,1,9.874202658135355e-06,11923
carrying.),1,9.874202658135355e-06,11923
liquor,1,9.874202658135355e-06,11923
"ha-ha-ha-ha,",1,9.874202658135355e-06,11923
"flirt,",1,9.874202658135355e-06,11923
"hallway,",1,9.874202658135355e-06,11923
looong,1,9.874202658135355e-06,11923
long!,1,9.874202658135355e-06,11923
smooth,1,9.874202658135355e-06,11923
judgement!,1,9.874202658135355e-06,11923
judgement.,1,9.874202658135355e-06,11923
judged,1,9.874202658135355e-06,11923
capri,1,9.874202658135355e-06,11923
continue,1,9.874202658135355e-06,11923
wrestle?,1,9.874202658135355e-06,11923
"yesterday,",1,9.874202658135355e-06,11923
subway.,1,9.874202658135355e-06,11923
part.,1,9.874202658135355e-06,11923
"ahhh,",1,9.874202658135355e-06,11923
(glaring,1,9.874202658135355e-06,11923
$350.,1,9.874202658135355e-06,11923
mustard,1,9.874202658135355e-06,11923
bag?,1,9.874202658135355e-06,11923
u-n-i-sex.,1,9.874202658135355e-06,11923
unisex!,1,9.874202658135355e-06,11923
"men,",1,9.874202658135355e-06,11923
catalog.,1,9.874202658135355e-06,11923
shoulder,1,9.874202658135355e-06,11923
underwear?,1,9.874202658135355e-06,11923
store?,1,9.874202658135355e-06,11923
'kay.,1,9.874202658135355e-06,11923
pocket,1,9.874202658135355e-06,11923
earn,1,9.874202658135355e-06,11923
lamp.,1,9.874202658135355e-06,11923
to-to,1,9.874202658135355e-06,11923
actuallyi-i,1,9.874202658135355e-06,11923
"big.""",1,9.874202658135355e-06,11923
nickname,1,9.874202658135355e-06,11923
"""no!",1,9.874202658135355e-06,11923
"nickname?""",1,9.874202658135355e-06,11923
"""laundry?",1,9.874202658135355e-06,11923
"hours.""",1,9.874202658135355e-06,11923
"""i'll",1,9.874202658135355e-06,11923
chest!,1,9.874202658135355e-06,11923
justit's,1,9.874202658135355e-06,11923
controversial.,1,9.874202658135355e-06,11923
it;,1,9.874202658135355e-06,11923
pocket!,1,9.874202658135355e-06,11923
"uhhh,",1,9.874202658135355e-06,11923
lookbig.,1,9.874202658135355e-06,11923
same.,1,9.874202658135355e-06,11923
"makes,",1,9.874202658135355e-06,11923
"30,",1,9.874202658135355e-06,11923
richard,1,9.874202658135355e-06,11923
brother-in-law.,1,9.874202658135355e-06,11923
liking,1,9.874202658135355e-06,11923
party's,1,9.874202658135355e-06,11923
bucks?,1,9.874202658135355e-06,11923
hurting,1,9.874202658135355e-06,11923
"i--oh,",1,9.874202658135355e-06,11923
react.,1,9.874202658135355e-06,11923
buddy,1,9.874202658135355e-06,11923
undoes,1,9.874202658135355e-06,11923
some.),1,9.874202658135355e-06,11923
buries,1,9.874202658135355e-06,11923
friend!,1,9.874202658135355e-06,11923
bond,1,9.874202658135355e-06,11923
hobbies,1,9.874202658135355e-06,11923
laundry.),1,9.874202658135355e-06,11923
sec!,1,9.874202658135355e-06,11923
secrets!,1,9.874202658135355e-06,11923
immediately,1,9.874202658135355e-06,11923
butt.,1,9.874202658135355e-06,11923
squishy,1,9.874202658135355e-06,11923
farrell,1,9.874202658135355e-06,11923
friendship!,1,9.874202658135355e-06,11923
admitted,1,9.874202658135355e-06,11923
gossip!,1,9.874202658135355e-06,11923
singing),1,9.874202658135355e-06,11923
comments,1,9.874202658135355e-06,11923
negative,1,9.874202658135355e-06,11923
(plus,1,9.874202658135355e-06,11923
"awful,",1,9.874202658135355e-06,11923
"outumm,",1,9.874202658135355e-06,11923
gossip?,1,9.874202658135355e-06,11923
kopel,1,9.874202658135355e-06,11923
ted,1,9.874202658135355e-06,11923
gossip.,1,9.874202658135355e-06,11923
"service,",1,9.874202658135355e-06,11923
public,1,9.874202658135355e-06,11923
stapler,1,9.874202658135355e-06,11923
"town.""",1,9.874202658135355e-06,11923
"who,",1,9.874202658135355e-06,11923
glasses!,1,9.874202658135355e-06,11923
"tiffany,",1,9.874202658135355e-06,11923
apartment.),1,9.874202658135355e-06,11923
energy.,1,9.874202658135355e-06,11923
masculine,1,9.874202658135355e-06,11923
sisters.,1,9.874202658135355e-06,11923
"bond,",1,9.874202658135355e-06,11923
skip,1,9.874202658135355e-06,11923
wrestle.),1,9.874202658135355e-06,11923
normal?,1,9.874202658135355e-06,11923
y'knowwrestley.,1,9.874202658135355e-06,11923
"""baddest",1,9.874202658135355e-06,11923
problem!,1,9.874202658135355e-06,11923
janice?!,1,9.874202658135355e-06,11923
monica?!!,1,9.874202658135355e-06,11923
if-ifare,1,9.874202658135355e-06,11923
juicy.,1,9.874202658135355e-06,11923
relationships!,1,9.874202658135355e-06,11923
anyone's,1,9.874202658135355e-06,11923
kiss?,1,9.874202658135355e-06,11923
initiated,1,9.874202658135355e-06,11923
who-who,1,9.874202658135355e-06,11923
"details,",1,9.874202658135355e-06,11923
wanti,1,9.874202658135355e-06,11923
joey!!!,1,9.874202658135355e-06,11923
known?,1,9.874202658135355e-06,11923
unbelievable!!,1,9.874202658135355e-06,11923
know!!!,1,9.874202658135355e-06,11923
childish,1,9.874202658135355e-06,11923
easy.),1,9.874202658135355e-06,11923
ain't,1,9.874202658135355e-06,11923
delivery,1,9.874202658135355e-06,11923
ms.,1,9.874202658135355e-06,11923
kudos,1,9.874202658135355e-06,11923
(note:,1,9.874202658135355e-06,11923
something;,1,9.874202658135355e-06,11923
state.),1,9.874202658135355e-06,11923
current,1,9.874202658135355e-06,11923
exits,1,9.874202658135355e-06,11923
loudly.,1,9.874202658135355e-06,11923
ears,1,9.874202658135355e-06,11923
somehow.,1,9.874202658135355e-06,11923


==> figures/zipfs/Ross.csv <==
types,counts,probs,total_unique
i,3327,0.03336408672456327,12894
you,2700,0.027076355322008062,12894
the,2662,0.026695280691550173,12894
to,2180,0.021861649852584288,12894
a,1875,0.018803024529172267,12894
and,1655,0.016596802984416053,12894
is,881,0.008834914458773742,12894
of,840,0.008423754989069176,12894
it,828,0.008303415632082473,12894
that,816,0.00818307627509577,12894
in,746,0.007481096692673338,12894
my,732,0.007340700776188852,12894
just,706,0.007079965502717664,12894
this,645,0.006468240438035259,12894
what,618,0.006197476884815179,12894
not,548,0.005495497302392747,12894
was,547,0.005485469022643855,12894
with,547,0.005485469022643855,12894
for,543,0.005445355903648288,12894
have,543,0.005445355903648288,12894
we,526,0.0052748751479171265,12894
be,520,0.005214705469423775,12894
on,510,0.005114422671934856,12894
so,508,0.005094366112437072,12894
do,479,0.004803545999719208,12894
but,459,0.004602980404741371,12894
are,437,0.004382358250265749,12894
her,435,0.004362301690767965,12894
all,434,0.004352273411019074,12894
"uh,",433,0.004342245131270182,12894
im,432,0.00433221685152129,12894
at,407,0.004081509857798993,12894
she,401,0.0040213401793056415,12894
i'm,395,0.003961170500812291,12894
like,390,0.0039110291020678315,12894
me,389,0.0039010008223189395,12894
your,373,0.003740548346336669,12894
"yeah,",367,0.003680378667843318,12894
know,367,0.003680378667843318,12894
get,367,0.003680378667843318,12894
"no,",364,0.0036502938285966425,12894
gonna,362,0.0036302372690988588,12894
his,351,0.0035199261918610484,12894
"oh,",351,0.0035199261918610484,12894
"okay,",350,0.0035098979121121563,12894
about,350,0.0035098979121121563,12894
oh,349,0.0034998696323632643,12894
he,319,0.0031990212398965083,12894
its,318,0.0031889929601476162,12894
if,318,0.0031889929601476162,12894
(he,305,0.0030586253234120217,12894
can,302,0.0030285404841653464,12894
"well,",301,0.0030185122044164544,12894
out,301,0.0030185122044164544,12894
what?,299,0.0029984556449186707,12894
think,296,0.002968370805671995,12894
dont,294,0.0029483142461742113,12894
up,292,0.0029282576866764276,12894
it's,282,0.002827974889187509,12894
(to,277,0.0027778334904430494,12894
how,271,0.002717663811949698,12894
were,267,0.0026775506929541306,12894
"hey,",261,0.0026173810144607796,12894
come,257,0.002577267895465212,12894
don't,252,0.0025271264967207524,12894
no,246,0.0024669568182274014,12894
one,238,0.0023867305802362663,12894
go,234,0.002346617461240699,12894
got,227,0.002276419502998456,12894
really,227,0.002276419502998456,12894
want,225,0.0022563629435006717,12894
did,219,0.0021961932650073207,12894
going,216,0.002166108425760645,12894
hey!,199,0.001995627670029483,12894
well,199,0.001995627670029483,12894
there,198,0.0019855993902805915,12894
see,197,0.0019755711105316994,12894
when,196,0.0019655428307828074,12894
thats,192,0.00192542971178724,12894
would,188,0.0018853165927916725,12894
okay.,187,0.0018752883130427806,12894
you.,185,0.001855231753544997,12894
why,184,0.0018452034737961051,12894
some,179,0.0017950620750516457,12894
okay?,177,0.0017750055155538618,12894
"mean,",176,0.00176497723580497,12894
had,173,0.0017348923965582945,12894
look,169,0.001694779277562727,12894
him,168,0.001684750997813835,12894
from,167,0.0016747227180649432,12894
an,167,0.0016747227180649432,12894
it.,167,0.0016747227180649432,12894
yeah.,165,0.0016546661585671594,12894
that's,162,0.0016245813193204838,12894
mean,162,0.0016245813193204838,12894
little,160,0.0016045247598227,12894
youre,157,0.0015744399205760244,12894
they,155,0.0015543833610782406,12894
then,154,0.0015443550813293487,12894
no!,152,0.001524298521831565,12894
"look,",152,0.001524298521831565,12894
rachel,151,0.0015142702420826732,12894
tell,150,0.0015042419623337814,12894
guys,149,0.0014942136825848893,12894
i-i,148,0.0014841854028359975,12894
back,148,0.0014841854028359975,12894
right,148,0.0014841854028359975,12894
you're,146,0.0014641288433382138,12894
am,146,0.0014641288433382138,12894
"know,",146,0.0014641288433382138,12894
who,138,0.0013839026053470787,12894
down,137,0.0013738743255981868,12894
good,134,0.0013437894863515113,12894
as,132,0.0013237329268537274,12894
"right,",130,0.0013036763673559438,12894
been,130,0.0013036763673559438,12894
because,130,0.0013036763673559438,12894
now,129,0.001293648087607052,12894
should,127,0.001273591528109268,12894
here,127,0.001273591528109268,12894
me.,127,0.001273591528109268,12894
say,126,0.0012635632483603762,12894
love,125,0.0012535349686114844,12894
over,125,0.0012535349686114844,12894
hey,122,0.0012234501293648089,12894
take,119,0.0011933652901181331,12894
no.,117,0.0011733087306203495,12894
"you,",116,0.0011632804508714576,12894
could,115,0.0011532521711225656,12894
into,114,0.0011432238913736737,12894
"umm,",111,0.0011131390521269982,12894
"so,",108,0.0010830542128803225,12894
didnt,106,0.0010629976533825388,12894
by,105,0.001052969373633647,12894
can't,104,0.001042941093884755,12894
believe,103,0.001032912814135863,12894
still,103,0.001032912814135863,12894
maybe,102,0.0010228845343869713,12894
thank,102,0.0010228845343869713,12894
right.,101,0.0010128562546380794,12894
where,100,0.0010028279748891876,12894
make,100,0.0010028279748891876,12894
never,99,0.0009927996951402957,12894
"ah,",98,0.0009827714153914037,12894
wanna,98,0.0009827714153914037,12894
will,96,0.00096271485589362,12894
any,95,0.0009526865761447282,12894
two,95,0.0009526865761447282,12894
or,95,0.0009526865761447282,12894
talk,94,0.0009426582963958362,12894
more,93,0.0009326300166469444,12894
off,93,0.0009326300166469444,12894
ill,93,0.0009326300166469444,12894
time,93,0.0009326300166469444,12894
yeah!,92,0.0009226017368980526,12894
yknow,92,0.0009226017368980526,12894
huh?,90,0.0009025451774002688,12894
thing,89,0.0008925168976513768,12894
something,88,0.000882488617902485,12894
people,88,0.000882488617902485,12894
ross,88,0.000882488617902485,12894
need,88,0.000882488617902485,12894
(they,87,0.0008724603381535932,12894
looks,87,0.0008724603381535932,12894
uh,87,0.0008724603381535932,12894
cant,87,0.0008724603381535932,12894
that.,87,0.0008724603381535932,12894
even,85,0.0008524037786558094,12894
thought,84,0.0008423754989069175,12894
"what,",84,0.0008423754989069175,12894
other,84,0.0008423754989069175,12894
our,83,0.0008323472191580256,12894
here.,83,0.0008323472191580256,12894
has,82,0.0008223189394091338,12894
joey,82,0.0008223189394091338,12894
chandler,82,0.0008223189394091338,12894
(entering),81,0.0008122906596602419,12894
it?,81,0.0008122906596602419,12894
it!,81,0.0008122906596602419,12894
does,80,0.00080226237991135,12894
first,80,0.00080226237991135,12894
shes,80,0.00080226237991135,12894
guy,80,0.00080226237991135,12894
she's,80,0.00080226237991135,12894
very,80,0.00080226237991135,12894
we're,80,0.00080226237991135,12894
big,79,0.0007922341001624581,12894
starts,78,0.0007822058204135663,12894
"ok,",78,0.0007822058204135663,12894
doing,78,0.0007822058204135663,12894
monica,77,0.0007721775406646744,12894
them,77,0.0007721775406646744,12894
said,76,0.0007621492609157825,12894
"um,",76,0.0007621492609157825,12894
what?!,75,0.0007521209811668907,12894
only,75,0.0007521209811668907,12894
didn't,75,0.0007521209811668907,12894
know.,74,0.0007420927014179987,12894
give,73,0.0007320644216691069,12894
"on,",73,0.0007320644216691069,12894
having,72,0.000722036141920215,12894
"me,",71,0.0007120078621713231,12894
guess,71,0.0007120078621713231,12894
"it,",71,0.0007120078621713231,12894
her.,70,0.0007019795824224313,12894
"rach,",69,0.0006919513026735393,12894
"yes,",69,0.0006919513026735393,12894
way,68,0.0006819230229246475,12894
us,68,0.0006819230229246475,12894
rachel),68,0.0006819230229246475,12894
(rachel,67,0.0006718947431757557,12894
feel,67,0.0006718947431757557,12894
gotta,66,0.0006618664634268637,12894
great,66,0.0006618664634268637,12894
this.,65,0.0006518381836779719,12894
last,65,0.0006518381836779719,12894
he's,65,0.0006518381836779719,12894
actually,65,0.0006518381836779719,12894
sorry,64,0.00064180990392908,12894
much,64,0.00064180990392908,12894
y'know,64,0.00064180990392908,12894
new,64,0.00064180990392908,12894
getting,63,0.0006317816241801881,12894
too,62,0.0006217533444312963,12894
sorry.,62,0.0006217533444312963,12894
right?,62,0.0006217533444312963,12894
you!,62,0.0006217533444312963,12894
someone,62,0.0006217533444312963,12894
sure,62,0.0006217533444312963,12894
hi.,61,0.0006117250646824044,12894
go.,60,0.0006016967849335125,12894
"sorry,",60,0.0006016967849335125,12894
let,59,0.0005916685051846206,12894
hi!,59,0.0005916685051846206,12894
(pause),59,0.0005916685051846206,12894
yeah?,59,0.0005916685051846206,12894
god!,58,0.0005816402254357288,12894
great.,58,0.0005816402254357288,12894
"joey,",58,0.0005816402254357288,12894
you?,58,0.0005816402254357288,12894
him.),57,0.0005716119456868369,12894
whats,57,0.0005716119456868369,12894
out.,57,0.0005716119456868369,12894
yeah,56,0.000561583665937945,12894
call,56,0.000561583665937945,12894
ive,56,0.000561583665937945,12894
hey.,56,0.000561583665937945,12894
put,56,0.000561583665937945,12894
hes,55,0.0005515553861890531,12894
"y'know,",55,0.0005515553861890531,12894
these,55,0.0005515553861890531,12894
doesnt,55,0.0005515553861890531,12894
told,55,0.0005515553861890531,12894
okay!,54,0.0005415271064401612,12894
made,54,0.0005415271064401612,12894
"now,",54,0.0005415271064401612,12894
wow!,53,0.0005314988266912694,12894
wait,53,0.0005314988266912694,12894
after,53,0.0005314988266912694,12894
kinda,53,0.0005314988266912694,12894
around,53,0.0005314988266912694,12894
wanted,53,0.0005314988266912694,12894
there's,52,0.0005214705469423775,12894
that?,52,0.0005214705469423775,12894
another,51,0.0005114422671934856,12894
what's,51,0.0005114422671934856,12894
"god,",51,0.0005114422671934856,12894
stop,51,0.0005114422671934856,12894
okay,51,0.0005114422671934856,12894
lets,51,0.0005114422671934856,12894
me?,51,0.0005114422671934856,12894
anything,51,0.0005114422671934856,12894
gets,51,0.0005114422671934856,12894
goes,50,0.0005014139874445938,12894
i'll,50,0.0005014139874445938,12894
those,50,0.0005014139874445938,12894
baby,50,0.0005014139874445938,12894
nothing,50,0.0005014139874445938,12894
whole,50,0.0005014139874445938,12894
do.,49,0.0004913857076957018,12894
(joey,49,0.0004913857076957018,12894
before,49,0.0004913857076957018,12894
talking,49,0.0004913857076957018,12894
start,48,0.00048135742794681,12894
ask,48,0.00048135742794681,12894
"here,",47,0.0004713291481979181,12894
always,47,0.0004713291481979181,12894
on!,47,0.0004713291481979181,12894
oh.,47,0.0004713291481979181,12894
now.,47,0.0004713291481979181,12894
great!,47,0.0004713291481979181,12894
"yknow,",47,0.0004713291481979181,12894
which,47,0.0004713291481979181,12894
lot,46,0.0004613008684490263,12894
oh!,46,0.0004613008684490263,12894
phoebe,46,0.0004613008684490263,12894
fine.,46,0.0004613008684490263,12894
chandler),46,0.0004613008684490263,12894
kind,46,0.0004613008684490263,12894
on.,46,0.0004613008684490263,12894
looking,46,0.0004613008684490263,12894
ever,46,0.0004613008684490263,12894
me!,45,0.0004512725887001344,12894
him),45,0.0004512725887001344,12894
find,45,0.0004512725887001344,12894
turns,45,0.0004512725887001344,12894
i've,45,0.0004512725887001344,12894
why?,44,0.0004412443089512425,12894
than,44,0.0004412443089512425,12894
hear,44,0.0004412443089512425,12894
their,44,0.0004412443089512425,12894
door,44,0.0004412443089512425,12894
pick,44,0.0004412443089512425,12894
(she,44,0.0004412443089512425,12894
let's,43,0.0004312160292023506,12894
both,43,0.0004312160292023506,12894
"but,",42,0.00042118774945345877,12894
good.,42,0.00042118774945345877,12894
work,42,0.00042118774945345877,12894
"pheebs,",42,0.00042118774945345877,12894
pretty,41,0.0004111594697045669,12894
theres,41,0.0004111594697045669,12894
supposed,41,0.0004111594697045669,12894
went,41,0.0004111594697045669,12894
woman,41,0.0004111594697045669,12894
"i,",40,0.000401131189955675,12894
go!,40,0.000401131189955675,12894
place,40,0.000401131189955675,12894
"that,",39,0.00039110291020678315,12894
each,39,0.00039110291020678315,12894
head,39,0.00039110291020678315,12894
try,39,0.00039110291020678315,12894
took,39,0.00039110291020678315,12894
right!,39,0.00039110291020678315,12894
away,38,0.00038107463045789126,12894
"and,",38,0.00038107463045789126,12894
play,38,0.00038107463045789126,12894
you-you,38,0.00038107463045789126,12894
"her,",38,0.00038107463045789126,12894
things,38,0.00038107463045789126,12894
and-and,38,0.00038107463045789126,12894
do?,38,0.00038107463045789126,12894
"rachel,",38,0.00038107463045789126,12894
too.,38,0.00038107463045789126,12894
there.,38,0.00038107463045789126,12894
up),38,0.00038107463045789126,12894
here?,38,0.00038107463045789126,12894
(on,38,0.00038107463045789126,12894
stuff,38,0.00038107463045789126,12894
day,37,0.00037104635070899937,12894
best,37,0.00037104635070899937,12894
coming,37,0.00037104635070899937,12894
"fine,",37,0.00037104635070899937,12894
"see,",37,0.00037104635070899937,12894
time.,37,0.00037104635070899937,12894
wants,36,0.0003610180709601075,12894
him.,36,0.0003610180709601075,12894
(the,36,0.0003610180709601075,12894
thinking,36,0.0003610180709601075,12894
carol,36,0.0003610180709601075,12894
three,36,0.0003610180709601075,12894
"chandler,",36,0.0003610180709601075,12894
yes,36,0.0003610180709601075,12894
really?,35,0.00035098979121121564,12894
trying,35,0.00035098979121121564,12894
thanks,35,0.00035098979121121564,12894
remember,35,0.00035098979121121564,12894
better,35,0.00035098979121121564,12894
came,35,0.00035098979121121564,12894
please,35,0.00035098979121121564,12894
married,34,0.00034096151146232375,12894
leave,34,0.00034096151146232375,12894
thanks.,34,0.00034096151146232375,12894
wasnt,34,0.00034096151146232375,12894
totally,34,0.00034096151146232375,12894
help,34,0.00034096151146232375,12894
makes,34,0.00034096151146232375,12894
up.,34,0.00034096151146232375,12894
being,34,0.00034096151146232375,12894
again.,34,0.00034096151146232375,12894
night,33,0.00033093323171343186,12894
keep,33,0.00033093323171343186,12894
years,33,0.00033093323171343186,12894
happy,33,0.00033093323171343186,12894
ben,33,0.00033093323171343186,12894
move,33,0.00033093323171343186,12894
"this,",33,0.00033093323171343186,12894
doing?,33,0.00033093323171343186,12894
through,33,0.00033093323171343186,12894
up?,33,0.00033093323171343186,12894
joey),33,0.00033093323171343186,12894
phone),32,0.00032090495196454,12894
name,32,0.00032090495196454,12894
emily,32,0.00032090495196454,12894
"phoebe,",32,0.00032090495196454,12894
"up,",32,0.00032090495196454,12894
"listen,",32,0.00032090495196454,12894
everyone,32,0.00032090495196454,12894
next,32,0.00032090495196454,12894
in.,32,0.00032090495196454,12894
care,32,0.00032090495196454,12894
without,32,0.00032090495196454,12894
knew,31,0.00031087667221564813,12894
couple,31,0.00031087667221564813,12894
nice,31,0.00031087667221564813,12894
this?,31,0.00031087667221564813,12894
back.,31,0.00031087667221564813,12894
yes!,31,0.00031087667221564813,12894
friend,31,0.00031087667221564813,12894
(in,31,0.00031087667221564813,12894
taking,30,0.00030084839246675624,12894
"really,",30,0.00030084839246675624,12894
date,30,0.00030084839246675624,12894
takes,30,0.00030084839246675624,12894
doesn't,30,0.00030084839246675624,12894
yes.,30,0.00030084839246675624,12894
"anyway,",30,0.00030084839246675624,12894
"guys,",30,0.00030084839246675624,12894
"monica,",30,0.00030084839246675624,12894
on?,30,0.00030084839246675624,12894
(points,29,0.0002908201127178644,12894
may,29,0.0002908201127178644,12894
is.,29,0.0002908201127178644,12894
long,29,0.0002908201127178644,12894
id,29,0.0002908201127178644,12894
behind,29,0.0002908201127178644,12894
"just,",29,0.0002908201127178644,12894
hi,29,0.0002908201127178644,12894
probably,29,0.0002908201127178644,12894
every,29,0.0002908201127178644,12894
saying,29,0.0002908201127178644,12894
moving,29,0.0002908201127178644,12894
everything,29,0.0002908201127178644,12894
sex,29,0.0002908201127178644,12894
most,28,0.0002807918329689725,12894
kiss,28,0.0002807918329689725,12894
saw,28,0.0002807918329689725,12894
we-we,28,0.0002807918329689725,12894
used,28,0.0002807918329689725,12894
here!,28,0.0002807918329689725,12894
happened,28,0.0002807918329689725,12894
god.,28,0.0002807918329689725,12894
fine!,28,0.0002807918329689725,12894
same,28,0.0002807918329689725,12894
show,28,0.0002807918329689725,12894
ok?,28,0.0002807918329689725,12894
this!,28,0.0002807918329689725,12894
(starts,28,0.0002807918329689725,12894
telling,28,0.0002807918329689725,12894
gave,28,0.0002807918329689725,12894
says,28,0.0002807918329689725,12894
asked,28,0.0002807918329689725,12894
uhm...,27,0.0002707635532200806,12894
live,27,0.0002707635532200806,12894
weird,27,0.0002707635532200806,12894
"wait,",27,0.0002707635532200806,12894
sits,27,0.0002707635532200806,12894
"actually,",27,0.0002707635532200806,12894
her.),27,0.0002707635532200806,12894
guys.,27,0.0002707635532200806,12894
walks,27,0.0002707635532200806,12894
since,27,0.0002707635532200806,12894
hell,27,0.0002707635532200806,12894
thing.,27,0.0002707635532200806,12894
comes,27,0.0002707635532200806,12894
i'd,27,0.0002707635532200806,12894
(walks,27,0.0002707635532200806,12894
(chandler,27,0.0002707635532200806,12894
found,27,0.0002707635532200806,12894
"wow,",26,0.00026073527347118873,12894
making,26,0.00026073527347118873,12894
excuse,26,0.00026073527347118873,12894
"say,",26,0.00026073527347118873,12894
face,26,0.00026073527347118873,12894
bad,26,0.00026073527347118873,12894
front,26,0.00026073527347118873,12894
(looks,26,0.00026073527347118873,12894
already,26,0.00026073527347118873,12894
uh...,26,0.00026073527347118873,12894
phone,25,0.0002507069937222969,12894
they're,25,0.0002507069937222969,12894
might,25,0.0002507069937222969,12894
"man,",25,0.0002507069937222969,12894
it.),25,0.0002507069937222969,12894
bring,25,0.0002507069937222969,12894
sure.,25,0.0002507069937222969,12894
hands,25,0.0002507069937222969,12894
seen,25,0.0002507069937222969,12894
puts,25,0.0002507069937222969,12894
"him,",25,0.0002507069937222969,12894
"please,",25,0.0002507069937222969,12894
monica),25,0.0002507069937222969,12894
together,25,0.0002507069937222969,12894
gives,25,0.0002507069937222969,12894
again,25,0.0002507069937222969,12894
yknow?,25,0.0002507069937222969,12894
her),25,0.0002507069937222969,12894
check,25,0.0002507069937222969,12894
called,25,0.0002507069937222969,12894
emma,25,0.0002507069937222969,12894
tonight.,25,0.0002507069937222969,12894
meet,25,0.0002507069937222969,12894
dr.,25,0.0002507069937222969,12894
between,25,0.0002507069937222969,12894
rachel.,25,0.0002507069937222969,12894
man.,24,0.000240678713973405,12894
heard,24,0.000240678713973405,12894
we'll,24,0.000240678713973405,12894
us.,24,0.000240678713973405,12894
door),24,0.000240678713973405,12894
hello!,24,0.000240678713973405,12894
guys!,24,0.000240678713973405,12894
opens,24,0.000240678713973405,12894
while,24,0.000240678713973405,12894
umm,24,0.000240678713973405,12894
hot,24,0.000240678713973405,12894
guy.,24,0.000240678713973405,12894
such,24,0.000240678713973405,12894
course,24,0.000240678713973405,12894
hate,24,0.000240678713973405,12894
phoebe),24,0.000240678713973405,12894
anyone,24,0.000240678713973405,12894
"hi,",24,0.000240678713973405,12894
"is,",23,0.00023065043422451314,12894
mom,23,0.00023065043422451314,12894
use,23,0.00023065043422451314,12894
watch,23,0.00023065043422451314,12894
(looking,23,0.00023065043422451314,12894
sit,23,0.00023065043422451314,12894
baby.,23,0.00023065043422451314,12894
isn't,23,0.00023065043422451314,12894
know!,23,0.00023065043422451314,12894
that-that,23,0.00023065043422451314,12894
hand,23,0.00023065043422451314,12894
finally,23,0.00023065043422451314,12894
also,23,0.00023065043422451314,12894
cause,23,0.00023065043422451314,12894
stay,23,0.00023065043422451314,12894
else,23,0.00023065043422451314,12894
"alright,",23,0.00023065043422451314,12894
hard,23,0.00023065043422451314,12894
grabs,22,0.00022062215447562125,12894
i...,22,0.00022062215447562125,12894
together.,22,0.00022062215447562125,12894
hugs,22,0.00022062215447562125,12894
girl,22,0.00022062215447562125,12894
runs,22,0.00022062215447562125,12894
"do,",22,0.00022062215447562125,12894
(ross,22,0.00022062215447562125,12894
man,22,0.00022062215447562125,12894
old,22,0.00022062215447562125,12894
today.,22,0.00022062215447562125,12894
joey!,22,0.00022062215447562125,12894
susan,22,0.00022062215447562125,12894
hold,22,0.00022062215447562125,12894
"dude,",22,0.00022062215447562125,12894
wearing,22,0.00022062215447562125,12894
what-what,22,0.00022062215447562125,12894
wrong,22,0.00022062215447562125,12894
theyre,22,0.00022062215447562125,12894
youve,22,0.00022062215447562125,12894
-,21,0.00021059387472672938,12894
(gets,21,0.00021059387472672938,12894
them.,21,0.00021059387472672938,12894
professor,21,0.00021059387472672938,12894
stupid,21,0.00021059387472672938,12894
"sure,",21,0.00021059387472672938,12894
"guy,",21,0.00021059387472672938,12894
rach!,21,0.00021059387472672938,12894
whatever,21,0.00021059387472672938,12894
one.,21,0.00021059387472672938,12894
(takes,21,0.00021059387472672938,12894
dad,21,0.00021059387472672938,12894
means,21,0.00021059387472672938,12894
im-im,21,0.00021059387472672938,12894
five,21,0.00021059387472672938,12894
"go,",21,0.00021059387472672938,12894
way.,21,0.00021059387472672938,12894
that!,21,0.00021059387472672938,12894
left,21,0.00021059387472672938,12894
off.,21,0.00021059387472672938,12894
happen,21,0.00021059387472672938,12894
aren't,21,0.00021059387472672938,12894
break,21,0.00021059387472672938,12894
glad,21,0.00021059387472672938,12894
word,21,0.00021059387472672938,12894
not.,21,0.00021059387472672938,12894
tries,20,0.0002005655949778375,12894
towards,20,0.0002005655949778375,12894
room,20,0.0002005655949778375,12894
fun,20,0.0002005655949778375,12894
"ohh,",20,0.0002005655949778375,12894
met,20,0.0002005655949778375,12894
sound,20,0.0002005655949778375,12894
able,20,0.0002005655949778375,12894
"whoa,",20,0.0002005655949778375,12894
"dont,",20,0.0002005655949778375,12894
"ben,",20,0.0002005655949778375,12894
mind,20,0.0002005655949778375,12894
done,20,0.0002005655949778375,12894
something.,20,0.0002005655949778375,12894
eat,20,0.0002005655949778375,12894
wait!,20,0.0002005655949778375,12894
"time,",20,0.0002005655949778375,12894
(goes,20,0.0002005655949778375,12894
night.,20,0.0002005655949778375,12894
matter,20,0.0002005655949778375,12894
there?,19,0.00019053731522894563,12894
"dad,",19,0.00019053731522894563,12894
wish,19,0.00019053731522894563,12894
emily.,19,0.00019053731522894563,12894
real,19,0.00019053731522894563,12894
four,19,0.00019053731522894563,12894
him?,19,0.00019053731522894563,12894
open,19,0.00019053731522894563,12894
life,19,0.00019053731522894563,12894
idea.,19,0.00019053731522894563,12894
her!,19,0.00019053731522894563,12894
"there,",19,0.00019053731522894563,12894
(turns,19,0.00019053731522894563,12894
home,19,0.00019053731522894563,12894
stuff.,19,0.00019053731522894563,12894
joey.,19,0.00019053731522894563,12894
important,19,0.00019053731522894563,12894
forget,19,0.00019053731522894563,12894
i-i-i,19,0.00019053731522894563,12894
later.,19,0.00019053731522894563,12894
much.,19,0.00019053731522894563,12894
wedding,19,0.00019053731522894563,12894
living,19,0.00019053731522894563,12894
anymore.,19,0.00019053731522894563,12894
listen,19,0.00019053731522894563,12894
so.,19,0.00019053731522894563,12894
"minute,",19,0.00019053731522894563,12894
friends,19,0.00019053731522894563,12894
"like,",18,0.00018050903548005374,12894
now?,18,0.00018050903548005374,12894
"then,",18,0.00018050903548005374,12894
ben.,18,0.00018050903548005374,12894
own,18,0.00018050903548005374,12894
just-just,18,0.00018050903548005374,12894
idea,18,0.00018050903548005374,12894
"no-no,",18,0.00018050903548005374,12894
wont,18,0.00018050903548005374,12894
know?,18,0.00018050903548005374,12894
door.),18,0.00018050903548005374,12894
happened?,18,0.00018050903548005374,12894
second,18,0.00018050903548005374,12894
end,18,0.00018050903548005374,12894
seeing,18,0.00018050903548005374,12894
"thing,",18,0.00018050903548005374,12894
ok.,18,0.00018050903548005374,12894
"uhh,",18,0.00018050903548005374,12894
(phoebe,18,0.00018050903548005374,12894
you've,18,0.00018050903548005374,12894
nobody,18,0.00018050903548005374,12894
rachel!,18,0.00018050903548005374,12894
friend.,18,0.00018050903548005374,12894
hang,18,0.00018050903548005374,12894
her?,18,0.00018050903548005374,12894
chandler.,18,0.00018050903548005374,12894
table,18,0.00018050903548005374,12894
son,17,0.00017048075573116188,12894
"ooh,",17,0.00017048075573116188,12894
throw,17,0.00017048075573116188,12894
part,17,0.00017048075573116188,12894
fine,17,0.00017048075573116188,12894
want.,17,0.00017048075573116188,12894
naked,17,0.00017048075573116188,12894
across,17,0.00017048075573116188,12894
you'll,17,0.00017048075573116188,12894
"was,",17,0.00017048075573116188,12894
high,17,0.00017048075573116188,12894
until,17,0.00017048075573116188,12894
parents,17,0.00017048075573116188,12894
y'know?,17,0.00017048075573116188,12894
(grabs,17,0.00017048075573116188,12894
(listens),17,0.00017048075573116188,12894
funny,17,0.00017048075573116188,12894
away.),17,0.00017048075573116188,12894
huh.,17,0.00017048075573116188,12894
grab,17,0.00017048075573116188,12894
room),17,0.00017048075573116188,12894
enough,17,0.00017048075573116188,12894
won't,17,0.00017048075573116188,12894
cool,17,0.00017048075573116188,12894
him!,17,0.00017048075573116188,12894
aunt,17,0.00017048075573116188,12894
whos,16,0.00016045247598227,12894
quickly,16,0.00016045247598227,12894
kids,16,0.00016045247598227,12894
rach?,16,0.00016045247598227,12894
who's,16,0.00016045247598227,12894
down),16,0.00016045247598227,12894
too!,16,0.00016045247598227,12894
marriage,16,0.00016045247598227,12894
here's,16,0.00016045247598227,12894
"oh-oh,",16,0.00016045247598227,12894
picks,16,0.00016045247598227,12894
not?,16,0.00016045247598227,12894
up!,16,0.00016045247598227,12894
cannot,16,0.00016045247598227,12894
mad,16,0.00016045247598227,12894
person,16,0.00016045247598227,12894
sounds,16,0.00016045247598227,12894
lost,16,0.00016045247598227,12894
"way,",16,0.00016045247598227,12894
close,16,0.00016045247598227,12894
to.,16,0.00016045247598227,12894
rest,16,0.00016045247598227,12894
talked,16,0.00016045247598227,12894
"out,",16,0.00016045247598227,12894
its-its,16,0.00016045247598227,12894
again),16,0.00016045247598227,12894
"said,",16,0.00016045247598227,12894
bye.,16,0.00016045247598227,12894
coffee,16,0.00016045247598227,12894
understand,16,0.00016045247598227,12894
havent,16,0.00016045247598227,12894
problem.,16,0.00016045247598227,12894
fact,16,0.00016045247598227,12894
up.),16,0.00016045247598227,12894
must,15,0.00015042419623337812,12894
(does,15,0.00015042419623337812,12894
(laughs),15,0.00015042419623337812,12894
you...,15,0.00015042419623337812,12894
sent,15,0.00015042419623337812,12894
be.,15,0.00015042419623337812,12894
exactly,15,0.00015042419623337812,12894
answer,15,0.00015042419623337812,12894
married.,15,0.00015042419623337812,12894
"mon,",15,0.00015042419623337812,12894
under,15,0.00015042419623337812,12894
beautiful,15,0.00015042419623337812,12894
"great,",15,0.00015042419623337812,12894
playing,15,0.00015042419623337812,12894
hurt,15,0.00015042419623337812,12894
mr.,15,0.00015042419623337812,12894
(hugs,15,0.00015042419623337812,12894
"emily,",15,0.00015042419623337812,12894
sees,15,0.00015042419623337812,12894
hope,15,0.00015042419623337812,12894
"again,",15,0.00015042419623337812,12894
monica!,15,0.00015042419623337812,12894
good!,15,0.00015042419623337812,12894
elizabeth,15,0.00015042419623337812,12894
car,15,0.00015042419623337812,12894
kid,15,0.00015042419623337812,12894
amazing,15,0.00015042419623337812,12894
"good,",15,0.00015042419623337812,12894
loved,15,0.00015042419623337812,12894
putting,15,0.00015042419623337812,12894
go?,15,0.00015042419623337812,12894
just...,15,0.00015042419623337812,12894
ah!,15,0.00015042419623337812,12894
nice.,15,0.00015042419623337812,12894
marry,15,0.00015042419623337812,12894
man!,15,0.00015042419623337812,12894
well.,15,0.00015042419623337812,12894
youll,15,0.00015042419623337812,12894
wouldve,15,0.00015042419623337812,12894
god,15,0.00015042419623337812,12894
glares,15,0.00015042419623337812,12894
uh-huh.,15,0.00015042419623337812,12894
out.),15,0.00015042419623337812,12894
least,15,0.00015042419623337812,12894
year,15,0.00015042419623337812,12894
funny.,15,0.00015042419623337812,12894
monicas,15,0.00015042419623337812,12894
side,15,0.00015042419623337812,12894
see?,15,0.00015042419623337812,12894
ready,14,0.00014039591648448626,12894
we've,14,0.00014039591648448626,12894
so-so,14,0.00014039591648448626,12894
miss,14,0.00014039591648448626,12894
crazy,14,0.00014039591648448626,12894
thanks!,14,0.00014039591648448626,12894
hello.,14,0.00014039591648448626,12894
"huh,",14,0.00014039591648448626,12894
place.,14,0.00014039591648448626,12894
(reading,14,0.00014039591648448626,12894
there!,14,0.00014039591648448626,12894
picture,14,0.00014039591648448626,12894
minutes.,14,0.00014039591648448626,12894
voice),14,0.00014039591648448626,12894
half,14,0.00014039591648448626,12894
yet.,14,0.00014039591648448626,12894
meant,14,0.00014039591648448626,12894
is!,14,0.00014039591648448626,12894
job,14,0.00014039591648448626,12894
knows,14,0.00014039591648448626,12894
rachels,14,0.00014039591648448626,12894
"off,",14,0.00014039591648448626,12894
many,14,0.00014039591648448626,12894
(picks,14,0.00014039591648448626,12894
money,14,0.00014039591648448626,12894
something?,14,0.00014039591648448626,12894
deal,14,0.00014039591648448626,12894
relationship,14,0.00014039591648448626,12894
hit,14,0.00014039591648448626,12894
tomorrow,14,0.00014039591648448626,12894
somebody,14,0.00014039591648448626,12894
pants,14,0.00014039591648448626,12894
"down,",14,0.00014039591648448626,12894
apartment.,14,0.00014039591648448626,12894
no!!,14,0.00014039591648448626,12894
almost,14,0.00014039591648448626,12894
really.,13,0.00013036763673559437,12894
mouth,13,0.00013036763673559437,12894
box,13,0.00013036763673559437,12894
mean?,13,0.00013036763673559437,12894
(runs,13,0.00013036763673559437,12894
women,13,0.00013036763673559437,12894
i-im,13,0.00013036763673559437,12894
apartment,13,0.00013036763673559437,12894
standing,13,0.00013036763673559437,12894
started,13,0.00013036763673559437,12894
dating,13,0.00013036763673559437,12894
"fact,",13,0.00013036763673559437,12894
think?,13,0.00013036763673559437,12894
it),13,0.00013036763673559437,12894
sitting,13,0.00013036763673559437,12894
haven't,13,0.00013036763673559437,12894
broke,13,0.00013036763673559437,12894
calling,13,0.00013036763673559437,12894
instead,13,0.00013036763673559437,12894
kissing,13,0.00013036763673559437,12894
ride,13,0.00013036763673559437,12894
holiday,13,0.00013036763673559437,12894
about.,13,0.00013036763673559437,12894
wedding.,13,0.00013036763673559437,12894
work.,13,0.00013036763673559437,12894
seems,13,0.00013036763673559437,12894
geller.,13,0.00013036763673559437,12894
realizes,13,0.00013036763673559437,12894
"ahh,",13,0.00013036763673559437,12894
away),13,0.00013036763673559437,12894
chance,13,0.00013036763673559437,12894
down.,13,0.00013036763673559437,12894
huge,13,0.00013036763673559437,12894
"not,",13,0.00013036763673559437,12894
excited,13,0.00013036763673559437,12894
hello?,13,0.00013036763673559437,12894
"course,",13,0.00013036763673559437,12894
party,13,0.00013036763673559437,12894
phoebe.,13,0.00013036763673559437,12894
bit,13,0.00013036763673559437,12894
"it's,",13,0.00013036763673559437,12894
kisses,13,0.00013036763673559437,12894
feeling,13,0.00013036763673559437,12894
wasn't,13,0.00013036763673559437,12894
date.,13,0.00013036763673559437,12894
bottle,13,0.00013036763673559437,12894
brought,13,0.00013036763673559437,12894
sister,13,0.00013036763673559437,12894
time!,13,0.00013036763673559437,12894
"back,",13,0.00013036763673559437,12894
whoa!,13,0.00013036763673559437,12894
points,13,0.00013036763673559437,12894
bad.,13,0.00013036763673559437,12894
dinner,13,0.00013036763673559437,12894
out?,12,0.0001203393569867025,12894
monica's,12,0.0001203393569867025,12894
(throws,12,0.0001203393569867025,12894
bathroom),12,0.0001203393569867025,12894
movie,12,0.0001203393569867025,12894
serious,12,0.0001203393569867025,12894
people.,12,0.0001203393569867025,12894
"sweetie,",12,0.0001203393569867025,12894
against,12,0.0001203393569867025,12894
life.,12,0.0001203393569867025,12894
(sits,12,0.0001203393569867025,12894
going.,12,0.0001203393569867025,12894
(sees,12,0.0001203393569867025,12894
again?,12,0.0001203393569867025,12894
now!,12,0.0001203393569867025,12894
(entering,12,0.0001203393569867025,12894
"about,",12,0.0001203393569867025,12894
favorite,12,0.0001203393569867025,12894
she-she,12,0.0001203393569867025,12894
please?,12,0.0001203393569867025,12894
sleep,12,0.0001203393569867025,12894
how-how,12,0.0001203393569867025,12894
(kisses,12,0.0001203393569867025,12894
red,12,0.0001203393569867025,12894
"friend,",12,0.0001203393569867025,12894
seem,12,0.0001203393569867025,12894
alone,12,0.0001203393569867025,12894
thinks,12,0.0001203393569867025,12894
staring,12,0.0001203393569867025,12894
outside,12,0.0001203393569867025,12894
about?,12,0.0001203393569867025,12894
away.,12,0.0001203393569867025,12894
"something,",12,0.0001203393569867025,12894
couldnt,12,0.0001203393569867025,12894
kissed,12,0.0001203393569867025,12894
coat,12,0.0001203393569867025,12894
doctor,12,0.0001203393569867025,12894
"marcel,",12,0.0001203393569867025,12894
buy,12,0.0001203393569867025,12894
ow!,12,0.0001203393569867025,12894
"think,",12,0.0001203393569867025,12894
kidding?,12,0.0001203393569867025,12894
else.,12,0.0001203393569867025,12894
ohh!,12,0.0001203393569867025,12894
morning,12,0.0001203393569867025,12894
rachel?,12,0.0001203393569867025,12894
working,12,0.0001203393569867025,12894
"are,",12,0.0001203393569867025,12894
"im,",12,0.0001203393569867025,12894
mark,12,0.0001203393569867025,12894
apparently,12,0.0001203393569867025,12894
play.,12,0.0001203393569867025,12894
guy!,12,0.0001203393569867025,12894
ten,12,0.0001203393569867025,12894
shed,12,0.0001203393569867025,12894
mom.,12,0.0001203393569867025,12894
boy,12,0.0001203393569867025,12894
fun.,12,0.0001203393569867025,12894
'cause,12,0.0001203393569867025,12894
(sarcastic),12,0.0001203393569867025,12894
we?,12,0.0001203393569867025,12894
"ugh,",12,0.0001203393569867025,12894
fault.,12,0.0001203393569867025,12894
"that's,",11,0.00011031107723781062,12894
sister!,11,0.00011031107723781062,12894
but...,11,0.00011031107723781062,12894
off.),11,0.00011031107723781062,12894
so...,11,0.00011031107723781062,12894
forgot,11,0.00011031107723781062,12894
sure?,11,0.00011031107723781062,12894
"don't,",11,0.00011031107723781062,12894
giving,11,0.00011031107723781062,12894
(very,11,0.00011031107723781062,12894
is?,11,0.00011031107723781062,12894
"night,",11,0.00011031107723781062,12894
tonight?,11,0.00011031107723781062,12894
"us,",11,0.00011031107723781062,12894
"together,",11,0.00011031107723781062,12894
ring,11,0.00011031107723781062,12894
thing?,11,0.00011031107723781062,12894
(hangs,11,0.00011031107723781062,12894
(holds,11,0.00011031107723781062,12894
"why,",11,0.00011031107723781062,12894
see.,11,0.00011031107723781062,12894
turn,11,0.00011031107723781062,12894
(closes,11,0.00011031107723781062,12894
out!,11,0.00011031107723781062,12894
then.,11,0.00011031107723781062,12894
"fun,",11,0.00011031107723781062,12894
along,11,0.00011031107723781062,12894
in),11,0.00011031107723781062,12894
seven,11,0.00011031107723781062,12894
bike,11,0.00011031107723781062,12894
line,11,0.00011031107723781062,12894
chandlers,11,0.00011031107723781062,12894
moves,11,0.00011031107723781062,12894
leave.),11,0.00011031107723781062,12894
did!,11,0.00011031107723781062,12894
finish,11,0.00011031107723781062,12894
correct.,11,0.00011031107723781062,12894
paleontology,11,0.00011031107723781062,12894
room.,11,0.00011031107723781062,12894
down.),11,0.00011031107723781062,12894
she?,11,0.00011031107723781062,12894
ago,11,0.00011031107723781062,12894
kept,11,0.00011031107723781062,12894
six,11,0.00011031107723781062,12894
stops,11,0.00011031107723781062,12894
pass,11,0.00011031107723781062,12894
(monica,11,0.00011031107723781062,12894
ate,11,0.00011031107723781062,12894
"eh,",11,0.00011031107723781062,12894
"uhm,",11,0.00011031107723781062,12894
wife,11,0.00011031107723781062,12894
class,11,0.00011031107723781062,12894
youd,11,0.00011031107723781062,12894
but-but,11,0.00011031107723781062,12894
dad.,11,0.00011031107723781062,12894
thumbs,11,0.00011031107723781062,12894
read,11,0.00011031107723781062,12894
extra,11,0.00011031107723781062,12894
(opens,11,0.00011031107723781062,12894
if-if,11,0.00011031107723781062,12894
worry,11,0.00011031107723781062,12894
send,11,0.00011031107723781062,12894
tried,11,0.00011031107723781062,12894
wed,11,0.00011031107723781062,12894
wouldnt,11,0.00011031107723781062,12894
face.,11,0.00011031107723781062,12894
emily!,11,0.00011031107723781062,12894
window,10,0.00010028279748891875,12894
"because,",10,0.00010028279748891875,12894
joeys,10,0.00010028279748891875,12894
so?,10,0.00010028279748891875,12894
"door,",10,0.00010028279748891875,12894
sometimes,10,0.00010028279748891875,12894
little.,10,0.00010028279748891875,12894
stand,10,0.00010028279748891875,12894
will.,10,0.00010028279748891875,12894
cut,10,0.00010028279748891875,12894
wouldn't,10,0.00010028279748891875,12894
...,10,0.00010028279748891875,12894
(a,10,0.00010028279748891875,12894
reading,10,0.00010028279748891875,12894
um...,10,0.00010028279748891875,12894
it!!,10,0.00010028279748891875,12894
holding,10,0.00010028279748891875,12894
"one,",10,0.00010028279748891875,12894
again.),10,0.00010028279748891875,12894
definitely,10,0.00010028279748891875,12894
minute.,10,0.00010028279748891875,12894
"honey,",10,0.00010028279748891875,12894
hands),10,0.00010028279748891875,12894
tv,10,0.00010028279748891875,12894
himself,10,0.00010028279748891875,12894
hug,10,0.00010028279748891875,12894
sure!,10,0.00010028279748891875,12894
imagine,10,0.00010028279748891875,12894
ross.,10,0.00010028279748891875,12894
"myself,",10,0.00010028279748891875,12894
"can,",10,0.00010028279748891875,12894
(getting,10,0.00010028279748891875,12894
ah,10,0.00010028279748891875,12894
not!,10,0.00010028279748891875,12894
sign,10,0.00010028279748891875,12894
"before,",10,0.00010028279748891875,12894
"day,",10,0.00010028279748891875,12894
picked,10,0.00010028279748891875,12894
"no-no-no,",10,0.00010028279748891875,12894
mona,10,0.00010028279748891875,12894
do!,10,0.00010028279748891875,12894
"a,",10,0.00010028279748891875,12894
invite,10,0.00010028279748891875,12894
(gives,10,0.00010028279748891875,12894
please!,10,0.00010028279748891875,12894
game.,10,0.00010028279748891875,12894
girls,10,0.00010028279748891875,12894
"to,",10,0.00010028279748891875,12894
(stops,10,0.00010028279748891875,12894
i?,10,0.00010028279748891875,12894
ball,10,0.00010028279748891875,12894
rach,10,0.00010028279748891875,12894
emma.,10,0.00010028279748891875,12894
order,10,0.00010028279748891875,12894
ross!,10,0.00010028279748891875,12894
once,10,0.00010028279748891875,12894
"all,",10,0.00010028279748891875,12894
bet,10,0.00010028279748891875,12894
throws,10,0.00010028279748891875,12894
likes,10,0.00010028279748891875,12894
lives,10,0.00010028279748891875,12894
please.,10,0.00010028279748891875,12894
guys?,10,0.00010028279748891875,12894
first.,10,0.00010028279748891875,12894
dinner.,10,0.00010028279748891875,12894
bed,10,0.00010028279748891875,12894
all.,10,0.00010028279748891875,12894
"too,",10,0.00010028279748891875,12894
few,10,0.00010028279748891875,12894
together!,10,0.00010028279748891875,12894
stands,10,0.00010028279748891875,12894
liked,10,0.00010028279748891875,12894
party.,10,0.00010028279748891875,12894
holds,10,0.00010028279748891875,12894
late,10,0.00010028279748891875,12894
"besides,",10,0.00010028279748891875,12894
weird.,10,0.00010028279748891875,12894
us?,10,0.00010028279748891875,12894
again!,10,0.00010028279748891875,12894
pheebs!,10,0.00010028279748891875,12894
stares,10,0.00010028279748891875,12894
boy!,10,0.00010028279748891875,12894
"baby,",10,0.00010028279748891875,12894
ya?,10,0.00010028279748891875,12894
isnt,10,0.00010028279748891875,12894
well...,10,0.00010028279748891875,12894
going?,10,0.00010028279748891875,12894
off),10,0.00010028279748891875,12894
head.,10,0.00010028279748891875,12894
leaving,10,0.00010028279748891875,12894
student,10,0.00010028279748891875,12894
waiting,10,0.00010028279748891875,12894
that-thats,10,0.00010028279748891875,12894
anything.,10,0.00010028279748891875,12894
wear,10,0.00010028279748891875,12894
uh-,10,0.00010028279748891875,12894
really?!,10,0.00010028279748891875,12894
middle,10,0.00010028279748891875,12894
"hello,",10,0.00010028279748891875,12894
"nothing,",10,0.00010028279748891875,12894
different,10,0.00010028279748891875,12894
"two,",10,0.00010028279748891875,12894
point,10,0.00010028279748891875,12894
where's,10,0.00010028279748891875,12894
"with,",10,0.00010028279748891875,12894
head),10,0.00010028279748891875,12894
was.,10,0.00010028279748891875,12894
notices,10,0.00010028279748891875,12894
heres,10,0.00010028279748891875,12894
days,9,9.025451774002687e-05,12894
key,9,9.025451774002687e-05,12894
"work,",9,9.025451774002687e-05,12894
"woman,",9,9.025451774002687e-05,12894
phoebe!,9,9.025451774002687e-05,12894
carol),9,9.025451774002687e-05,12894
suddenly,9,9.025451774002687e-05,12894
watching,9,9.025451774002687e-05,12894
(makes,9,9.025451774002687e-05,12894
how's,9,9.025451774002687e-05,12894
alright.,9,9.025451774002687e-05,12894
seemed,9,9.025451774002687e-05,12894
special,9,9.025451774002687e-05,12894
with.,9,9.025451774002687e-05,12894
alright?,9,9.025451774002687e-05,12894
inside,9,9.025451774002687e-05,12894
dance,9,9.025451774002687e-05,12894
"in,",9,9.025451774002687e-05,12894
run,9,9.025451774002687e-05,12894
kick,9,9.025451774002687e-05,12894
unless,9,9.025451774002687e-05,12894
wrong.,9,9.025451774002687e-05,12894
although,9,9.025451774002687e-05,12894
third,9,9.025451774002687e-05,12894
worked,9,9.025451774002687e-05,12894
pull,9,9.025451774002687e-05,12894
pulls,9,9.025451774002687e-05,12894
anybody,9,9.025451774002687e-05,12894
falls,9,9.025451774002687e-05,12894
upset,9,9.025451774002687e-05,12894
either,9,9.025451774002687e-05,12894
wheres,9,9.025451774002687e-05,12894
hows,9,9.025451774002687e-05,12894
story,9,9.025451774002687e-05,12894
charlie),9,9.025451774002687e-05,12894
spending,9,9.025451774002687e-05,12894
dog,9,9.025451774002687e-05,12894
"mom,",9,9.025451774002687e-05,12894
"did,",9,9.025451774002687e-05,12894
itll,9,9.025451774002687e-05,12894
weve,9,9.025451774002687e-05,12894
gone,9,9.025451774002687e-05,12894
okay?!,9,9.025451774002687e-05,12894
catch,9,9.025451774002687e-05,12894
scared,9,9.025451774002687e-05,12894
"game,",9,9.025451774002687e-05,12894
stuck,9,9.025451774002687e-05,12894
wrong?,9,9.025451774002687e-05,12894
sister.,9,9.025451774002687e-05,12894
spend,9,9.025451774002687e-05,12894
weird?,9,9.025451774002687e-05,12894
myself.,9,9.025451774002687e-05,12894
charlie,9,9.025451774002687e-05,12894
older,9,9.025451774002687e-05,12894
"hey-hey,",9,9.025451774002687e-05,12894
shot,9,9.025451774002687e-05,12894
lose,9,9.025451774002687e-05,12894
cool!,9,9.025451774002687e-05,12894
did.,9,9.025451774002687e-05,12894
himself),9,9.025451774002687e-05,12894
question,9,9.025451774002687e-05,12894
paper,9,9.025451774002687e-05,12894
"anything,",9,9.025451774002687e-05,12894
morning.,9,9.025451774002687e-05,12894
either.,9,9.025451774002687e-05,12894
pants.,9,9.025451774002687e-05,12894
hug.),9,9.025451774002687e-05,12894
look.,9,9.025451774002687e-05,12894
laugh,9,9.025451774002687e-05,12894
myself,9,9.025451774002687e-05,12894
everybody,9,9.025451774002687e-05,12894
week,9,9.025451774002687e-05,12894
thanksgiving,9,9.025451774002687e-05,12894
gimme,9,9.025451774002687e-05,12894
one!,9,9.025451774002687e-05,12894
minutes,9,9.025451774002687e-05,12894
problem,9,9.025451774002687e-05,12894
day.,9,9.025451774002687e-05,12894
fake,9,9.025451774002687e-05,12894
gotten,9,9.025451774002687e-05,12894
couldn't,9,9.025451774002687e-05,12894
turned,9,9.025451774002687e-05,12894
place?,9,9.025451774002687e-05,12894
fun!,9,9.025451774002687e-05,12894
divorced,9,9.025451774002687e-05,12894
father,9,9.025451774002687e-05,12894
realise,9,9.025451774002687e-05,12894
rachel's,9,9.025451774002687e-05,12894
save,9,9.025451774002687e-05,12894
serious.,9,9.025451774002687e-05,12894
green.,9,9.025451774002687e-05,12894
girlfriend,9,9.025451774002687e-05,12894
hug),9,9.025451774002687e-05,12894
watch),9,9.025451774002687e-05,12894
walked,9,9.025451774002687e-05,12894
number,9,9.025451774002687e-05,12894
cool.,9,9.025451774002687e-05,12894
nothing.,9,9.025451774002687e-05,12894
rachel.),9,9.025451774002687e-05,12894
better.,8,8.0226237991135e-05,12894
ran,8,8.0226237991135e-05,12894
"much,",8,8.0226237991135e-05,12894
realize,8,8.0226237991135e-05,12894
enters,8,8.0226237991135e-05,12894
oh...,8,8.0226237991135e-05,12894
ii,8,8.0226237991135e-05,12894
letting,8,8.0226237991135e-05,12894
light,8,8.0226237991135e-05,12894
stopped,8,8.0226237991135e-05,12894
plenty,8,8.0226237991135e-05,12894
tonight,8,8.0226237991135e-05,12894
"room,",8,8.0226237991135e-05,12894
"still,",8,8.0226237991135e-05,12894
joke,8,8.0226237991135e-05,12894
afraid,8,8.0226237991135e-05,12894
threw,8,8.0226237991135e-05,12894
return,8,8.0226237991135e-05,12894
far,8,8.0226237991135e-05,12894
enters),8,8.0226237991135e-05,12894
chandler?,8,8.0226237991135e-05,12894
wonder,8,8.0226237991135e-05,12894
touch,8,8.0226237991135e-05,12894
onto,8,8.0226237991135e-05,12894
house,8,8.0226237991135e-05,12894
figure,8,8.0226237991135e-05,12894
love.,8,8.0226237991135e-05,12894
lesbian.,8,8.0226237991135e-05,12894
promise,8,8.0226237991135e-05,12894
"better,",8,8.0226237991135e-05,12894
deal.,8,8.0226237991135e-05,12894
"be,",8,8.0226237991135e-05,12894
words,8,8.0226237991135e-05,12894
ok!,8,8.0226237991135e-05,12894
point.,8,8.0226237991135e-05,12894
"thinking,",8,8.0226237991135e-05,12894
hoping,8,8.0226237991135e-05,12894
weekend,8,8.0226237991135e-05,12894
talk.,8,8.0226237991135e-05,12894
school,8,8.0226237991135e-05,12894
"face,",8,8.0226237991135e-05,12894
year.,8,8.0226237991135e-05,12894
keeps,8,8.0226237991135e-05,12894
chandler!,8,8.0226237991135e-05,12894
yeah...,8,8.0226237991135e-05,12894
taken,8,8.0226237991135e-05,12894
message,8,8.0226237991135e-05,12894
museum,8,8.0226237991135e-05,12894
them),8,8.0226237991135e-05,12894
friends.,8,8.0226237991135e-05,12894
um,8,8.0226237991135e-05,12894
broken,8,8.0226237991135e-05,12894
staying,8,8.0226237991135e-05,12894
gunther.,8,8.0226237991135e-05,12894
understand.,8,8.0226237991135e-05,12894
bathroom,8,8.0226237991135e-05,12894
stop!,8,8.0226237991135e-05,12894
"thanks,",8,8.0226237991135e-05,12894
nods,8,8.0226237991135e-05,12894
listen.,8,8.0226237991135e-05,12894
(trying,8,8.0226237991135e-05,12894
goes.,8,8.0226237991135e-05,12894
carrying,8,8.0226237991135e-05,12894
question.,8,8.0226237991135e-05,12894
tomorrow.,8,8.0226237991135e-05,12894
babys,8,8.0226237991135e-05,12894
mrs.,8,8.0226237991135e-05,12894
"funny,",8,8.0226237991135e-05,12894
"we,",8,8.0226237991135e-05,12894
thats-thats,8,8.0226237991135e-05,12894
mike,8,8.0226237991135e-05,12894
job.,8,8.0226237991135e-05,12894
(exits.),8,8.0226237991135e-05,12894
walk,8,8.0226237991135e-05,12894
it-it,8,8.0226237991135e-05,12894
game,8,8.0226237991135e-05,12894
lady,8,8.0226237991135e-05,12894
marcel,8,8.0226237991135e-05,12894
stupid.,8,8.0226237991135e-05,12894
appreciate,8,8.0226237991135e-05,12894
shake,8,8.0226237991135e-05,12894
ready?,8,8.0226237991135e-05,12894
"ross,",8,8.0226237991135e-05,12894
"seriously,",8,8.0226237991135e-05,12894
everything.,8,8.0226237991135e-05,12894
christmas,8,8.0226237991135e-05,12894
"c'mon,",8,8.0226237991135e-05,12894
bye,8,8.0226237991135e-05,12894
chandler's,8,8.0226237991135e-05,12894
who?,8,8.0226237991135e-05,12894
boxes,8,8.0226237991135e-05,12894
drop,8,8.0226237991135e-05,12894
no-no.,8,8.0226237991135e-05,12894
laughs),8,8.0226237991135e-05,12894
ring?,8,8.0226237991135e-05,12894
trouble,8,8.0226237991135e-05,12894
comfortable,8,8.0226237991135e-05,12894
have.,8,8.0226237991135e-05,12894
years.,8,8.0226237991135e-05,12894
say?,8,8.0226237991135e-05,12894
won,8,8.0226237991135e-05,12894
pheebs,8,8.0226237991135e-05,12894
yours,8,8.0226237991135e-05,12894
bag,8,8.0226237991135e-05,12894
dad!,8,8.0226237991135e-05,12894
months,8,8.0226237991135e-05,12894
us!,8,8.0226237991135e-05,12894
quite,8,8.0226237991135e-05,12894
climb,8,8.0226237991135e-05,12894
needed,8,8.0226237991135e-05,12894
speak,8,8.0226237991135e-05,12894
heads,8,8.0226237991135e-05,12894
questions,8,8.0226237991135e-05,12894
couch,8,8.0226237991135e-05,12894
clothes,8,8.0226237991135e-05,12894
shes-shes,8,8.0226237991135e-05,12894
ohh.,8,8.0226237991135e-05,12894
moved,8,8.0226237991135e-05,12894
named,8,8.0226237991135e-05,12894
(shocked),8,8.0226237991135e-05,12894
relationship.,8,8.0226237991135e-05,12894
sex.,8,8.0226237991135e-05,12894
minute?,8,8.0226237991135e-05,12894
joey?,8,8.0226237991135e-05,12894
"(entering,",8,8.0226237991135e-05,12894
feelings,8,8.0226237991135e-05,12894
leaves,8,8.0226237991135e-05,12894
green,8,8.0226237991135e-05,12894
rach.,8,8.0226237991135e-05,12894
slept,8,8.0226237991135e-05,12894
full,8,8.0226237991135e-05,12894
done.,8,8.0226237991135e-05,12894
blue,8,8.0226237991135e-05,12894
figured,8,8.0226237991135e-05,12894
shouldnt,8,8.0226237991135e-05,12894
(emily,8,8.0226237991135e-05,12894
reason,8,8.0226237991135e-05,12894
ladies,8,8.0226237991135e-05,12894
remember?,7,7.019795824224313e-05,12894
completely,7,7.019795824224313e-05,12894
was...,7,7.019795824224313e-05,12894
is...,7,7.019795824224313e-05,12894
ended,7,7.019795824224313e-05,12894
dirty,7,7.019795824224313e-05,12894
asking,7,7.019795824224313e-05,12894
together?,7,7.019795824224313e-05,12894
rock,7,7.019795824224313e-05,12894
marcel.,7,7.019795824224313e-05,12894
back!,7,7.019795824224313e-05,12894
hand),7,7.019795824224313e-05,12894
lie,7,7.019795824224313e-05,12894
yay!,7,7.019795824224313e-05,12894
batch,7,7.019795824224313e-05,12894
perfect,7,7.019795824224313e-05,12894
ya,7,7.019795824224313e-05,12894
book,7,7.019795824224313e-05,12894
(hes,7,7.019795824224313e-05,12894
"the,",7,7.019795824224313e-05,12894
"come,",7,7.019795824224313e-05,12894
stay.,7,7.019795824224313e-05,12894
pottery,7,7.019795824224313e-05,12894
hand.),7,7.019795824224313e-05,12894
knocks,7,7.019795824224313e-05,12894
back),7,7.019795824224313e-05,12894
sexy,7,7.019795824224313e-05,12894
complete,7,7.019795824224313e-05,12894
they-they,7,7.019795824224313e-05,12894
"late,",7,7.019795824224313e-05,12894
you'd,7,7.019795824224313e-05,12894
mention,7,7.019795824224313e-05,12894
a...,7,7.019795824224313e-05,12894
checking,7,7.019795824224313e-05,12894
past,7,7.019795824224313e-05,12894
stick,7,7.019795824224313e-05,12894
"nice,",7,7.019795824224313e-05,12894
starting,7,7.019795824224313e-05,12894
arm,7,7.019795824224313e-05,12894
wine,7,7.019795824224313e-05,12894
door.,7,7.019795824224313e-05,12894
near,7,7.019795824224313e-05,12894
department,7,7.019795824224313e-05,12894
breast,7,7.019795824224313e-05,12894
leaves.),7,7.019795824224313e-05,12894
freaked,7,7.019795824224313e-05,12894
"carol,",7,7.019795824224313e-05,12894
mind.,7,7.019795824224313e-05,12894
voice,7,7.019795824224313e-05,12894
everything's,7,7.019795824224313e-05,12894
this-this,7,7.019795824224313e-05,12894
running,7,7.019795824224313e-05,12894
"name,",7,7.019795824224313e-05,12894
pay,7,7.019795824224313e-05,12894
change,7,7.019795824224313e-05,12894
you-you-you,7,7.019795824224313e-05,12894
joey.),7,7.019795824224313e-05,12894
monica?,7,7.019795824224313e-05,12894
bed.,7,7.019795824224313e-05,12894
month,7,7.019795824224313e-05,12894
difference,7,7.019795824224313e-05,12894
worried,7,7.019795824224313e-05,12894
susan.,7,7.019795824224313e-05,12894
cup,7,7.019795824224313e-05,12894
trust,7,7.019795824224313e-05,12894
while.,7,7.019795824224313e-05,12894
felt,7,7.019795824224313e-05,12894
more.,7,7.019795824224313e-05,12894
bunch,7,7.019795824224313e-05,12894
machine,7,7.019795824224313e-05,12894
expect,7,7.019795824224313e-05,12894
needs,7,7.019795824224313e-05,12894
heart,7,7.019795824224313e-05,12894
didnt.,7,7.019795824224313e-05,12894
failed,7,7.019795824224313e-05,12894
missed,7,7.019795824224313e-05,12894
am.,7,7.019795824224313e-05,12894
nobel,7,7.019795824224313e-05,12894
actual,7,7.019795824224313e-05,12894
crazy.,7,7.019795824224313e-05,12894
except,7,7.019795824224313e-05,12894
mine.,7,7.019795824224313e-05,12894
i.,7,7.019795824224313e-05,12894
daddy,7,7.019795824224313e-05,12894
hmm?,7,7.019795824224313e-05,12894
carol's,7,7.019795824224313e-05,12894
song,7,7.019795824224313e-05,12894
joey's,7,7.019795824224313e-05,12894
leave),7,7.019795824224313e-05,12894
feels,7,7.019795824224313e-05,12894
million,7,7.019795824224313e-05,12894
minute!,7,7.019795824224313e-05,12894
brown,7,7.019795824224313e-05,12894
(not,7,7.019795824224313e-05,12894
uncle,7,7.019795824224313e-05,12894
allowed,7,7.019795824224313e-05,12894
am!,7,7.019795824224313e-05,12894
"married,",7,7.019795824224313e-05,12894
quick,7,7.019795824224313e-05,12894
dude!,7,7.019795824224313e-05,12894
yourself.,7,7.019795824224313e-05,12894
"i'm,",7,7.019795824224313e-05,12894
hey...,7,7.019795824224313e-05,12894
crush,7,7.019795824224313e-05,12894
"she,",7,7.019795824224313e-05,12894
over.,7,7.019795824224313e-05,12894
damnit!,7,7.019795824224313e-05,12894
"will,",7,7.019795824224313e-05,12894
person.,7,7.019795824224313e-05,12894
joke.,7,7.019795824224313e-05,12894
second?,7,7.019795824224313e-05,12894
mark?,7,7.019795824224313e-05,12894
alone.,7,7.019795824224313e-05,12894
shell,7,7.019795824224313e-05,12894
yet?,7,7.019795824224313e-05,12894
british,7,7.019795824224313e-05,12894
propose,7,7.019795824224313e-05,12894
times,7,7.019795824224313e-05,12894
(marcel,7,7.019795824224313e-05,12894
(shows,7,7.019795824224313e-05,12894
black,7,7.019795824224313e-05,12894
wondering,7,7.019795824224313e-05,12894
"yet,",7,7.019795824224313e-05,12894
it'll,7,7.019795824224313e-05,12894
(hands,7,7.019795824224313e-05,12894
room!,7,7.019795824224313e-05,12894
happy.,7,7.019795824224313e-05,12894
confused),7,7.019795824224313e-05,12894
easy.,7,7.019795824224313e-05,12894
anything?,7,7.019795824224313e-05,12894
become,7,7.019795824224313e-05,12894
guess.,7,7.019795824224313e-05,12894
(yelling,7,7.019795824224313e-05,12894
with...,7,7.019795824224313e-05,12894
fast,7,7.019795824224313e-05,12894
help!,7,7.019795824224313e-05,12894
men,7,7.019795824224313e-05,12894
hard.,7,7.019795824224313e-05,12894
people?,7,7.019795824224313e-05,12894
leather,7,7.019795824224313e-05,12894
office,7,7.019795824224313e-05,12894
why?!,7,7.019795824224313e-05,12894
late.,7,7.019795824224313e-05,12894
(stopping,7,7.019795824224313e-05,12894
this?!,7,7.019795824224313e-05,12894
"head,",7,7.019795824224313e-05,12894
away!,6,6.016967849335125e-05,12894
werent,6,6.016967849335125e-05,12894
early,6,6.016967849335125e-05,12894
none,6,6.016967849335125e-05,12894
leans,6,6.016967849335125e-05,12894
pizza,6,6.016967849335125e-05,12894
really!,6,6.016967849335125e-05,12894
grow,6,6.016967849335125e-05,12894
dream,6,6.016967849335125e-05,12894
cover,6,6.016967849335125e-05,12894
table),6,6.016967849335125e-05,12894
way!,6,6.016967849335125e-05,12894
"would,",6,6.016967849335125e-05,12894
knock,6,6.016967849335125e-05,12894
santa,6,6.016967849335125e-05,12894
it's-it's,6,6.016967849335125e-05,12894
cry),6,6.016967849335125e-05,12894
pretend,6,6.016967849335125e-05,12894
hundred,6,6.016967849335125e-05,12894
dont.,6,6.016967849335125e-05,12894
bird,6,6.016967849335125e-05,12894
"them,",6,6.016967849335125e-05,12894
cat.,6,6.016967849335125e-05,12894
write,6,6.016967849335125e-05,12894
em,6,6.016967849335125e-05,12894
mine!,6,6.016967849335125e-05,12894
worth,6,6.016967849335125e-05,12894
finger,6,6.016967849335125e-05,12894
death,6,6.016967849335125e-05,12894
weeks,6,6.016967849335125e-05,12894
now-now,6,6.016967849335125e-05,12894
all!,6,6.016967849335125e-05,12894
idiot,6,6.016967849335125e-05,12894
marriage.,6,6.016967849335125e-05,12894
tickets,6,6.016967849335125e-05,12894
secret,6,6.016967849335125e-05,12894
wife!,6,6.016967849335125e-05,12894
best.,6,6.016967849335125e-05,12894
cousin,6,6.016967849335125e-05,12894
easier,6,6.016967849335125e-05,12894
rush,6,6.016967849335125e-05,12894
terrible,6,6.016967849335125e-05,12894
conversation,6,6.016967849335125e-05,12894
married!,6,6.016967849335125e-05,12894
stole,6,6.016967849335125e-05,12894
news,6,6.016967849335125e-05,12894
divorce,6,6.016967849335125e-05,12894
water,6,6.016967849335125e-05,12894
keeping,6,6.016967849335125e-05,12894
soon,6,6.016967849335125e-05,12894
bathroom.),6,6.016967849335125e-05,12894
times.,6,6.016967849335125e-05,12894
feet,6,6.016967849335125e-05,12894
round,6,6.016967849335125e-05,12894
(theres,6,6.016967849335125e-05,12894
hasnt,6,6.016967849335125e-05,12894
teach,6,6.016967849335125e-05,12894
marcel?,6,6.016967849335125e-05,12894
explain,6,6.016967849335125e-05,12894
"boy,",6,6.016967849335125e-05,12894
realises,6,6.016967849335125e-05,12894
ben?,6,6.016967849335125e-05,12894
yes?,6,6.016967849335125e-05,12894
before.,6,6.016967849335125e-05,12894
yourself,6,6.016967849335125e-05,12894
why-why,6,6.016967849335125e-05,12894
"laugh,",6,6.016967849335125e-05,12894
twenty,6,6.016967849335125e-05,12894
world.,6,6.016967849335125e-05,12894
dressed,6,6.016967849335125e-05,12894
hearing,6,6.016967849335125e-05,12894
hmm.,6,6.016967849335125e-05,12894
true.,6,6.016967849335125e-05,12894
was?,6,6.016967849335125e-05,12894
coffee?,6,6.016967849335125e-05,12894
he'll,6,6.016967849335125e-05,12894
monica.,6,6.016967849335125e-05,12894
looked,6,6.016967849335125e-05,12894
whoa.,6,6.016967849335125e-05,12894
rather,6,6.016967849335125e-05,12894
night!,6,6.016967849335125e-05,12894
london,6,6.016967849335125e-05,12894
in.),6,6.016967849335125e-05,12894
goodbye,6,6.016967849335125e-05,12894
interest,6,6.016967849335125e-05,12894
in?,6,6.016967849335125e-05,12894
time?,6,6.016967849335125e-05,12894
emily?,6,6.016967849335125e-05,12894
store,6,6.016967849335125e-05,12894
ben),6,6.016967849335125e-05,12894
neither,6,6.016967849335125e-05,12894
top,6,6.016967849335125e-05,12894
"remember,",6,6.016967849335125e-05,12894
hitting,6,6.016967849335125e-05,12894
knowing,6,6.016967849335125e-05,12894
around.,6,6.016967849335125e-05,12894
wow.,6,6.016967849335125e-05,12894
"i-i,",6,6.016967849335125e-05,12894
total,6,6.016967849335125e-05,12894
monkey.,6,6.016967849335125e-05,12894
name.,6,6.016967849335125e-05,12894
back.),6,6.016967849335125e-05,12894
"""i",6,6.016967849335125e-05,12894
air,6,6.016967849335125e-05,12894
elizabeth),6,6.016967849335125e-05,12894
die,6,6.016967849335125e-05,12894
night?,6,6.016967849335125e-05,12894
bringing,6,6.016967849335125e-05,12894
couch.,6,6.016967849335125e-05,12894
personal,6,6.016967849335125e-05,12894
barely,6,6.016967849335125e-05,12894
spring,6,6.016967849335125e-05,12894
chair,6,6.016967849335125e-05,12894
"place,",6,6.016967849335125e-05,12894
notice,6,6.016967849335125e-05,12894
fell,6,6.016967849335125e-05,12894
bucks,6,6.016967849335125e-05,12894
arent,6,6.016967849335125e-05,12894
jill.,6,6.016967849335125e-05,12894
win,6,6.016967849335125e-05,12894
(pauses,6,6.016967849335125e-05,12894
enough!,6,6.016967849335125e-05,12894
writing,6,6.016967849335125e-05,12894
"ya,",6,6.016967849335125e-05,12894
body,6,6.016967849335125e-05,12894
jump,6,6.016967849335125e-05,12894
smells,6,6.016967849335125e-05,12894
"crazy,",6,6.016967849335125e-05,12894
eyes,6,6.016967849335125e-05,12894
today?,6,6.016967849335125e-05,12894
(coming,6,6.016967849335125e-05,12894
note,6,6.016967849335125e-05,12894
card),6,6.016967849335125e-05,12894
boy.,6,6.016967849335125e-05,12894
ill-ill,6,6.016967849335125e-05,12894
girl!,6,6.016967849335125e-05,12894
"over,",6,6.016967849335125e-05,12894
obviously,6,6.016967849335125e-05,12894
(quietly),6,6.016967849335125e-05,12894
shocked),6,6.016967849335125e-05,12894
weren't,6,6.016967849335125e-05,12894
all?,6,6.016967849335125e-05,12894
hair,6,6.016967849335125e-05,12894
angry,6,6.016967849335125e-05,12894
home.,6,6.016967849335125e-05,12894
happens,6,6.016967849335125e-05,12894
yeah!!,6,6.016967849335125e-05,12894
eating,6,6.016967849335125e-05,12894
card,6,6.016967849335125e-05,12894
played,6,6.016967849335125e-05,12894
no...,6,6.016967849335125e-05,12894
tape,6,6.016967849335125e-05,12894
coffee.,6,6.016967849335125e-05,12894
act,6,6.016967849335125e-05,12894
wrote,6,6.016967849335125e-05,12894
drunk,6,6.016967849335125e-05,12894
class.,6,6.016967849335125e-05,12894
welcome.,6,6.016967849335125e-05,12894
"gunther,",6,6.016967849335125e-05,12894
the-the,6,6.016967849335125e-05,12894
less,6,6.016967849335125e-05,12894
"happened,",6,6.016967849335125e-05,12894
mother,6,6.016967849335125e-05,12894
tape),6,6.016967849335125e-05,12894
one?,6,6.016967849335125e-05,12894
(annoyed),6,6.016967849335125e-05,12894
(holding,6,6.016967849335125e-05,12894
(everyone,6,6.016967849335125e-05,12894
gone.,6,6.016967849335125e-05,12894
museum.,6,6.016967849335125e-05,12894
decide,6,6.016967849335125e-05,12894
look),6,6.016967849335125e-05,12894
jumps,6,6.016967849335125e-05,12894
anything!,6,6.016967849335125e-05,12894
things.,6,6.016967849335125e-05,12894
"school,",6,6.016967849335125e-05,12894
wanting,6,6.016967849335125e-05,12894
"bye,",6,6.016967849335125e-05,12894
today,6,6.016967849335125e-05,12894
(gasps),6,6.016967849335125e-05,12894
pheebs.,6,6.016967849335125e-05,12894
"aw,",6,6.016967849335125e-05,12894
cookie),6,6.016967849335125e-05,12894
veto.,6,6.016967849335125e-05,12894
though,6,6.016967849335125e-05,12894
"relax,",6,6.016967849335125e-05,12894
technically,6,6.016967849335125e-05,12894
ok,6,6.016967849335125e-05,12894
how'd,6,6.016967849335125e-05,12894
"hours,",6,6.016967849335125e-05,12894
amazing.,6,6.016967849335125e-05,12894
using,6,6.016967849335125e-05,12894
ice,6,6.016967849335125e-05,12894
emma),6,6.016967849335125e-05,12894
way?,6,6.016967849335125e-05,12894
mean...,6,6.016967849335125e-05,12894
piece,6,6.016967849335125e-05,12894
emma's,6,6.016967849335125e-05,12894
incredible,6,6.016967849335125e-05,12894
father.,6,6.016967849335125e-05,12894
(singing),6,6.016967849335125e-05,12894
the...,6,6.016967849335125e-05,12894
pheebs?,6,6.016967849335125e-05,12894
small,6,6.016967849335125e-05,12894
birthday,6,6.016967849335125e-05,12894
"or,",6,6.016967849335125e-05,12894
magic,6,6.016967849335125e-05,12894
eight,5,5.0141398744459373e-05,12894
island.,5,5.0141398744459373e-05,12894
unagi.,5,5.0141398744459373e-05,12894
surprise,5,5.0141398744459373e-05,12894
left.,5,5.0141398744459373e-05,12894
homo,5,5.0141398744459373e-05,12894
marcel!,5,5.0141398744459373e-05,12894
spent,5,5.0141398744459373e-05,12894
cat!,5,5.0141398744459373e-05,12894
choice.,5,5.0141398744459373e-05,12894
messed,5,5.0141398744459373e-05,12894
too?,5,5.0141398744459373e-05,12894
gift,5,5.0141398744459373e-05,12894
cares,5,5.0141398744459373e-05,12894
(from,5,5.0141398744459373e-05,12894
(screaming),5,5.0141398744459373e-05,12894
hanukkah,5,5.0141398744459373e-05,12894
age,5,5.0141398744459373e-05,12894
can't.,5,5.0141398744459373e-05,12894
shouldn't,5,5.0141398744459373e-05,12894
that's-that's,5,5.0141398744459373e-05,12894
youre-youre,5,5.0141398744459373e-05,12894
guy?,5,5.0141398744459373e-05,12894
perfectly,5,5.0141398744459373e-05,12894
that?!,5,5.0141398744459373e-05,12894
i-i'm,5,5.0141398744459373e-05,12894
"thee,",5,5.0141398744459373e-05,12894
stuff!,5,5.0141398744459373e-05,12894
kill,5,5.0141398744459373e-05,12894
bag.,5,5.0141398744459373e-05,12894
i-,5,5.0141398744459373e-05,12894
thought.,5,5.0141398744459373e-05,12894
you...you,5,5.0141398744459373e-05,12894
wh,5,5.0141398744459373e-05,12894
promised,5,5.0141398744459373e-05,12894
flight,5,5.0141398744459373e-05,12894
it...,5,5.0141398744459373e-05,12894
owe,5,5.0141398744459373e-05,12894
"could,",5,5.0141398744459373e-05,12894
now.),5,5.0141398744459373e-05,12894
butt,5,5.0141398744459373e-05,12894
sets,5,5.0141398744459373e-05,12894
"plus,",5,5.0141398744459373e-05,12894
c'mon!,5,5.0141398744459373e-05,12894
laugh.),5,5.0141398744459373e-05,12894
clear,5,5.0141398744459373e-05,12894
page,5,5.0141398744459373e-05,12894
lunch,5,5.0141398744459373e-05,12894
leaves),5,5.0141398744459373e-05,12894
introduce,5,5.0141398744459373e-05,12894
"tonight,",5,5.0141398744459373e-05,12894
help.,5,5.0141398744459373e-05,12894
(putting,5,5.0141398744459373e-05,12894
angry),5,5.0141398744459373e-05,12894
people!,5,5.0141398744459373e-05,12894
"lot,",5,5.0141398744459373e-05,12894
justi,5,5.0141398744459373e-05,12894
boys,5,5.0141398744459373e-05,12894
me!!,5,5.0141398744459373e-05,12894
though.,5,5.0141398744459373e-05,12894
"everyone,",5,5.0141398744459373e-05,12894
pair,5,5.0141398744459373e-05,12894
laughing),5,5.0141398744459373e-05,12894
land,5,5.0141398744459373e-05,12894
charge,5,5.0141398744459373e-05,12894
story.,5,5.0141398744459373e-05,12894
card!,5,5.0141398744459373e-05,12894
close.,5,5.0141398744459373e-05,12894
two.,5,5.0141398744459373e-05,12894
audition,5,5.0141398744459373e-05,12894
"year,",5,5.0141398744459373e-05,12894
hadn't,5,5.0141398744459373e-05,12894
ben!,5,5.0141398744459373e-05,12894
no-no-no!,5,5.0141398744459373e-05,12894
happen.,5,5.0141398744459373e-05,12894
type,5,5.0141398744459373e-05,12894
emily's,5,5.0141398744459373e-05,12894
falling,5,5.0141398744459373e-05,12894
ahead,5,5.0141398744459373e-05,12894
idea!,5,5.0141398744459373e-05,12894
hungry,5,5.0141398744459373e-05,12894
exits.),5,5.0141398744459373e-05,12894
anyway,5,5.0141398744459373e-05,12894
luck,5,5.0141398744459373e-05,12894
pet,5,5.0141398744459373e-05,12894
(listens.),5,5.0141398744459373e-05,12894
(answering,5,5.0141398744459373e-05,12894
invited,5,5.0141398744459373e-05,12894
pink,5,5.0141398744459373e-05,12894
hands.),5,5.0141398744459373e-05,12894
"nono,",5,5.0141398744459373e-05,12894
realized,5,5.0141398744459373e-05,12894
job?,5,5.0141398744459373e-05,12894
"were,",5,5.0141398744459373e-05,12894
stuff?,5,5.0141398744459373e-05,12894
geller,5,5.0141398744459373e-05,12894
discovery,5,5.0141398744459373e-05,12894
"kids,",5,5.0141398744459373e-05,12894
mona),5,5.0141398744459373e-05,12894
college,5,5.0141398744459373e-05,12894
shirt),5,5.0141398744459373e-05,12894
girl.,5,5.0141398744459373e-05,12894
closes,5,5.0141398744459373e-05,12894
kicked,5,5.0141398744459373e-05,12894
bigger,5,5.0141398744459373e-05,12894
(pause.),5,5.0141398744459373e-05,12894
state,5,5.0141398744459373e-05,12894
sell,5,5.0141398744459373e-05,12894
assistant,5,5.0141398744459373e-05,12894
"stuff,",5,5.0141398744459373e-05,12894
"college,",5,5.0141398744459373e-05,12894
catches,5,5.0141398744459373e-05,12894
nurse,5,5.0141398744459373e-05,12894
work!,5,5.0141398744459373e-05,12894
"uh-oh,",5,5.0141398744459373e-05,12894
place!,5,5.0141398744459373e-05,12894
sad,5,5.0141398744459373e-05,12894
ignores,5,5.0141398744459373e-05,12894
brings,5,5.0141398744459373e-05,12894
blind,5,5.0141398744459373e-05,12894
coming.,5,5.0141398744459373e-05,12894
dead,5,5.0141398744459373e-05,12894
"girl,",5,5.0141398744459373e-05,12894
carol.,5,5.0141398744459373e-05,12894
dress,5,5.0141398744459373e-05,12894
reveal,5,5.0141398744459373e-05,12894
second.,5,5.0141398744459373e-05,12894
amazing!,5,5.0141398744459373e-05,12894
"cards,",5,5.0141398744459373e-05,12894
bye!,5,5.0141398744459373e-05,12894
what'd,5,5.0141398744459373e-05,12894
phoebe?,5,5.0141398744459373e-05,12894
species,5,5.0141398744459373e-05,12894
part.,5,5.0141398744459373e-05,12894
"life,",5,5.0141398744459373e-05,12894
sticks,5,5.0141398744459373e-05,12894
hop,5,5.0141398744459373e-05,12894
"says,",5,5.0141398744459373e-05,12894
sandwich,5,5.0141398744459373e-05,12894
(pulls,5,5.0141398744459373e-05,12894
during,5,5.0141398744459373e-05,12894
grade.,5,5.0141398744459373e-05,12894
"gone,",5,5.0141398744459373e-05,12894
for.,5,5.0141398744459373e-05,12894
absolutely,5,5.0141398744459373e-05,12894
lay,5,5.0141398744459373e-05,12894
credit,5,5.0141398744459373e-05,12894
swear,5,5.0141398744459373e-05,12894
raise,5,5.0141398744459373e-05,12894
hangs,5,5.0141398744459373e-05,12894
laughs,5,5.0141398744459373e-05,12894
dollars.,5,5.0141398744459373e-05,12894
work?,5,5.0141398744459373e-05,12894
pitched,5,5.0141398744459373e-05,12894
sweet,5,5.0141398744459373e-05,12894
and-and-and,5,5.0141398744459373e-05,12894
ones,5,5.0141398744459373e-05,12894
serious?,5,5.0141398744459373e-05,12894
friend's,5,5.0141398744459373e-05,12894
finds,5,5.0141398744459373e-05,12894
hello,5,5.0141398744459373e-05,12894
party!,5,5.0141398744459373e-05,12894
or-or,5,5.0141398744459373e-05,12894
meeting,5,5.0141398744459373e-05,12894
tough,5,5.0141398744459373e-05,12894
pushing,5,5.0141398744459373e-05,12894
touching,5,5.0141398744459373e-05,12894
whenever,5,5.0141398744459373e-05,12894
unbelievable.,5,5.0141398744459373e-05,12894
next?,5,5.0141398744459373e-05,12894
computer,5,5.0141398744459373e-05,12894
(picking,5,5.0141398744459373e-05,12894
students,5,5.0141398744459373e-05,12894
stops.),5,5.0141398744459373e-05,12894
swoop,5,5.0141398744459373e-05,12894
"morning,",5,5.0141398744459373e-05,12894
written,5,5.0141398744459373e-05,12894
yknow.,5,5.0141398744459373e-05,12894
(moves,5,5.0141398744459373e-05,12894
london.,5,5.0141398744459373e-05,12894
gang),5,5.0141398744459373e-05,12894
fight,5,5.0141398744459373e-05,12894
walking,5,5.0141398744459373e-05,12894
"tomorrow,",5,5.0141398744459373e-05,12894
split,5,5.0141398744459373e-05,12894
"you.""",5,5.0141398744459373e-05,12894
room.),5,5.0141398744459373e-05,12894
blah,5,5.0141398744459373e-05,12894
going!,5,5.0141398744459373e-05,12894
damn,5,5.0141398744459373e-05,12894
bought,5,5.0141398744459373e-05,12894
what...,5,5.0141398744459373e-05,12894
idiot.,5,5.0141398744459373e-05,12894
pretty.,5,5.0141398744459373e-05,12894
trouble.,5,5.0141398744459373e-05,12894
opened,5,5.0141398744459373e-05,12894
company,5,5.0141398744459373e-05,12894
welcome,5,5.0141398744459373e-05,12894
pen,5,5.0141398744459373e-05,12894
matter.,5,5.0141398744459373e-05,12894
dinosaur,5,5.0141398744459373e-05,12894
"am,",5,5.0141398744459373e-05,12894
cant.,5,5.0141398744459373e-05,12894
handle,5,5.0141398744459373e-05,12894
coat),5,5.0141398744459373e-05,12894
fruit,5,5.0141398744459373e-05,12894
jokes,5,5.0141398744459373e-05,12894
did?,5,5.0141398744459373e-05,12894
blame,5,5.0141398744459373e-05,12894
brother.,5,5.0141398744459373e-05,12894
yep!,5,5.0141398744459373e-05,12894
out),5,5.0141398744459373e-05,12894
he-he,5,5.0141398744459373e-05,12894
(laughs,5,5.0141398744459373e-05,12894
absolutely!,5,5.0141398744459373e-05,12894
prepared,5,5.0141398744459373e-05,12894
building.,5,5.0141398744459373e-05,12894
"goodbye,",5,5.0141398744459373e-05,12894
phoebes,5,5.0141398744459373e-05,12894
learn,5,5.0141398744459373e-05,12894
different.,5,5.0141398744459373e-05,12894
shh!,5,5.0141398744459373e-05,12894
monkey,5,5.0141398744459373e-05,12894
30,5,5.0141398744459373e-05,12894
so.),5,5.0141398744459373e-05,12894
(angrily),5,5.0141398744459373e-05,12894
enough.,5,5.0141398744459373e-05,12894
"saying,",5,5.0141398744459373e-05,12894
and!,5,5.0141398744459373e-05,12894
dry,5,5.0141398744459373e-05,12894
woman.,5,5.0141398744459373e-05,12894
other.,5,5.0141398744459373e-05,12894
said.,5,5.0141398744459373e-05,12894
matter?,5,5.0141398744459373e-05,12894
trip,5,5.0141398744459373e-05,12894
thing!,5,5.0141398744459373e-05,12894
this...,5,5.0141398744459373e-05,12894
twice,5,5.0141398744459373e-05,12894
day!,5,5.0141398744459373e-05,12894
down!,5,5.0141398744459373e-05,12894
(covering,5,5.0141398744459373e-05,12894
sweetie.,5,5.0141398744459373e-05,12894
roommate,5,5.0141398744459373e-05,12894
emily),5,5.0141398744459373e-05,12894
ago.,5,5.0141398744459373e-05,12894
(interrupting,5,5.0141398744459373e-05,12894
child.,5,5.0141398744459373e-05,12894
raises,5,5.0141398744459373e-05,12894
crazy!,5,5.0141398744459373e-05,12894
dancing,5,5.0141398744459373e-05,12894
ooh,5,5.0141398744459373e-05,12894
list,5,5.0141398744459373e-05,12894
follow,5,5.0141398744459373e-05,12894
window.),5,5.0141398744459373e-05,12894
mustve,5,5.0141398744459373e-05,12894
fresh,5,5.0141398744459373e-05,12894
it?!,5,5.0141398744459373e-05,12894
kidding,5,5.0141398744459373e-05,12894
missing,5,5.0141398744459373e-05,12894
eyes),5,5.0141398744459373e-05,12894
kid.,5,5.0141398744459373e-05,12894
hour,5,5.0141398744459373e-05,12894
thousand,5,5.0141398744459373e-05,12894
table.),5,5.0141398744459373e-05,12894
(shakes,5,5.0141398744459373e-05,12894
sat,5,5.0141398744459373e-05,12894
nothing!,5,5.0141398744459373e-05,12894
mom!,5,5.0141398744459373e-05,12894
ignore,5,5.0141398744459373e-05,12894
plans,5,5.0141398744459373e-05,12894
theories,5,5.0141398744459373e-05,12894
(with,5,5.0141398744459373e-05,12894
free,5,5.0141398744459373e-05,12894
dinner?,5,5.0141398744459373e-05,12894
shut,5,5.0141398744459373e-05,12894
accent),5,5.0141398744459373e-05,12894
bride,5,5.0141398744459373e-05,12894
who...,5,5.0141398744459373e-05,12894
(sarcastically),5,5.0141398744459373e-05,12894
(turning,5,5.0141398744459373e-05,12894
building,5,5.0141398744459373e-05,12894
phoebe's,5,5.0141398744459373e-05,12894
"stupid,",5,5.0141398744459373e-05,12894
nope.,5,5.0141398744459373e-05,12894
switch,5,5.0141398744459373e-05,12894
umm.,5,5.0141398744459373e-05,12894
"break,",5,5.0141398744459373e-05,12894
respect,5,5.0141398744459373e-05,12894
tells,5,5.0141398744459373e-05,12894
caught,5,5.0141398744459373e-05,12894
mesozoic,5,5.0141398744459373e-05,12894
"old,",5,5.0141398744459373e-05,12894
"true,",5,5.0141398744459373e-05,12894
boss,5,5.0141398744459373e-05,12894
everythings,5,5.0141398744459373e-05,12894
street,5,5.0141398744459373e-05,12894
accept,5,5.0141398744459373e-05,12894
(jumping,5,5.0141398744459373e-05,12894
mean.,5,5.0141398744459373e-05,12894
shows,5,5.0141398744459373e-05,12894
hanging,5,5.0141398744459373e-05,12894
(tries,5,5.0141398744459373e-05,12894
accent,5,5.0141398744459373e-05,12894
jumping,5,5.0141398744459373e-05,12894
(grabbing,5,5.0141398744459373e-05,12894
beautiful.,5,5.0141398744459373e-05,12894
shakes,5,5.0141398744459373e-05,12894
wha...,5,5.0141398744459373e-05,12894
wait.,5,5.0141398744459373e-05,12894
clearly,4,4.01131189955675e-05,12894
pages.,4,4.01131189955675e-05,12894
help?,4,4.01131189955675e-05,12894
lights,4,4.01131189955675e-05,12894
of.,4,4.01131189955675e-05,12894
stare,4,4.01131189955675e-05,12894
in-in,4,4.01131189955675e-05,12894
attempt,4,4.01131189955675e-05,12894
sounded,4,4.01131189955675e-05,12894
"santa,",4,4.01131189955675e-05,12894
they'll,4,4.01131189955675e-05,12894
(interrupting),4,4.01131189955675e-05,12894
step,4,4.01131189955675e-05,12894
(after,4,4.01131189955675e-05,12894
lucky,4,4.01131189955675e-05,12894
car.,4,4.01131189955675e-05,12894
team.,4,4.01131189955675e-05,12894
carol?,4,4.01131189955675e-05,12894
where?,4,4.01131189955675e-05,12894
thirty,4,4.01131189955675e-05,12894
practical,4,4.01131189955675e-05,12894
(mr.,4,4.01131189955675e-05,12894
keynote,4,4.01131189955675e-05,12894
didn't.,4,4.01131189955675e-05,12894
filled,4,4.01131189955675e-05,12894
jacket,4,4.01131189955675e-05,12894
hotel,4,4.01131189955675e-05,12894
50,4,4.01131189955675e-05,12894
field,4,4.01131189955675e-05,12894
apartment!,4,4.01131189955675e-05,12894
nice!,4,4.01131189955675e-05,12894
touches,4,4.01131189955675e-05,12894
pages,4,4.01131189955675e-05,12894
decided,4,4.01131189955675e-05,12894
money),4,4.01131189955675e-05,12894
legs,4,4.01131189955675e-05,12894
"first,",4,4.01131189955675e-05,12894
wow,4,4.01131189955675e-05,12894
"geller,",4,4.01131189955675e-05,12894
annulment.,4,4.01131189955675e-05,12894
(pats,4,4.01131189955675e-05,12894
doing?!!,4,4.01131189955675e-05,12894
helping,4,4.01131189955675e-05,12894
(showing,4,4.01131189955675e-05,12894
"very,",4,4.01131189955675e-05,12894
brother,4,4.01131189955675e-05,12894
pregnant,4,4.01131189955675e-05,12894
exits,4,4.01131189955675e-05,12894
"cool,",4,4.01131189955675e-05,12894
fired.,4,4.01131189955675e-05,12894
matter!,4,4.01131189955675e-05,12894
somebodys,4,4.01131189955675e-05,12894
thing.),4,4.01131189955675e-05,12894
hall,4,4.01131189955675e-05,12894
head.),4,4.01131189955675e-05,12894
lift,4,4.01131189955675e-05,12894
right!!,4,4.01131189955675e-05,12894
money!,4,4.01131189955675e-05,12894
left!,4,4.01131189955675e-05,12894
"wanna,",4,4.01131189955675e-05,12894
its-its-its,4,4.01131189955675e-05,12894
true!,4,4.01131189955675e-05,12894
teacher,4,4.01131189955675e-05,12894
private,4,4.01131189955675e-05,12894
closer,4,4.01131189955675e-05,12894
"""come",4,4.01131189955675e-05,12894
bathroom.,4,4.01131189955675e-05,12894
chandler!!!,4,4.01131189955675e-05,12894
news!,4,4.01131189955675e-05,12894
neat,4,4.01131189955675e-05,12894
dumped,4,4.01131189955675e-05,12894
exchange,4,4.01131189955675e-05,12894
strange,4,4.01131189955675e-05,12894
3,4,4.01131189955675e-05,12894
are.,4,4.01131189955675e-05,12894
cookies,4,4.01131189955675e-05,12894
space,4,4.01131189955675e-05,12894
sort,4,4.01131189955675e-05,12894
"carols,",4,4.01131189955675e-05,12894
seriously,4,4.01131189955675e-05,12894
to...,4,4.01131189955675e-05,12894
phone.,4,4.01131189955675e-05,12894
poor,4,4.01131189955675e-05,12894
yes!!,4,4.01131189955675e-05,12894
freaks,4,4.01131189955675e-05,12894
cards,4,4.01131189955675e-05,12894
outta,4,4.01131189955675e-05,12894
wh-what,4,4.01131189955675e-05,12894
"though,",4,4.01131189955675e-05,12894
divert,4,4.01131189955675e-05,12894
moment.,4,4.01131189955675e-05,12894
5,4,4.01131189955675e-05,12894
will!,4,4.01131189955675e-05,12894
restaurant,4,4.01131189955675e-05,12894
"sister,",4,4.01131189955675e-05,12894
"c'mere,",4,4.01131189955675e-05,12894
she-shes,4,4.01131189955675e-05,12894
happen?,4,4.01131189955675e-05,12894
"charlie,",4,4.01131189955675e-05,12894
"happy,",4,4.01131189955675e-05,12894
family,4,4.01131189955675e-05,12894
costume,4,4.01131189955675e-05,12894
band,4,4.01131189955675e-05,12894
kid),4,4.01131189955675e-05,12894
(dr.,4,4.01131189955675e-05,12894
known,4,4.01131189955675e-05,12894
fun?,4,4.01131189955675e-05,12894
fly,4,4.01131189955675e-05,12894
dated,4,4.01131189955675e-05,12894
til,4,4.01131189955675e-05,12894
bite,4,4.01131189955675e-05,12894
incredible.,4,4.01131189955675e-05,12894
times?,4,4.01131189955675e-05,12894
somewhere,4,4.01131189955675e-05,12894
romantic,4,4.01131189955675e-05,12894
"days,",4,4.01131189955675e-05,12894
ear,4,4.01131189955675e-05,12894
"home,",4,4.01131189955675e-05,12894
hours,4,4.01131189955675e-05,12894
gay!,4,4.01131189955675e-05,12894
count,4,4.01131189955675e-05,12894
pocket.,4,4.01131189955675e-05,12894
/,4,4.01131189955675e-05,12894
adult,4,4.01131189955675e-05,12894
janice,4,4.01131189955675e-05,12894
notepad,4,4.01131189955675e-05,12894
"green,",4,4.01131189955675e-05,12894
moment,4,4.01131189955675e-05,12894
deal?,4,4.01131189955675e-05,12894
plays,4,4.01131189955675e-05,12894
bedroom),4,4.01131189955675e-05,12894
shoulder,4,4.01131189955675e-05,12894
tiny,4,4.01131189955675e-05,12894
laughs.),4,4.01131189955675e-05,12894
subway,4,4.01131189955675e-05,12894
food.,4,4.01131189955675e-05,12894
foot,4,4.01131189955675e-05,12894
brain,4,4.01131189955675e-05,12894
kitchen),4,4.01131189955675e-05,12894
natural,4,4.01131189955675e-05,12894
fingers,4,4.01131189955675e-05,12894
necklace,4,4.01131189955675e-05,12894
(enters),4,4.01131189955675e-05,12894
postpone,4,4.01131189955675e-05,12894
thanksgiving!,4,4.01131189955675e-05,12894
milk.,4,4.01131189955675e-05,12894
amount,4,4.01131189955675e-05,12894
come?,4,4.01131189955675e-05,12894
are-are,4,4.01131189955675e-05,12894
my-my,4,4.01131189955675e-05,12894
paid,4,4.01131189955675e-05,12894
"uh-huh,",4,4.01131189955675e-05,12894
i?!,4,4.01131189955675e-05,12894
gym,4,4.01131189955675e-05,12894
test,4,4.01131189955675e-05,12894
option,4,4.01131189955675e-05,12894
team,4,4.01131189955675e-05,12894
returns,4,4.01131189955675e-05,12894
famous,4,4.01131189955675e-05,12894
game!,4,4.01131189955675e-05,12894
yep.,4,4.01131189955675e-05,12894
date?,4,4.01131189955675e-05,12894
"gonna,",4,4.01131189955675e-05,12894
grandmother,4,4.01131189955675e-05,12894
you're-you're,4,4.01131189955675e-05,12894
yourself?,4,4.01131189955675e-05,12894
"hmm,",4,4.01131189955675e-05,12894
damn!,4,4.01131189955675e-05,12894
okay!!,4,4.01131189955675e-05,12894
list.,4,4.01131189955675e-05,12894
girlfriends,4,4.01131189955675e-05,12894
who-who,4,4.01131189955675e-05,12894
10,4,4.01131189955675e-05,12894
lightning,4,4.01131189955675e-05,12894
touched,4,4.01131189955675e-05,12894
nickname,4,4.01131189955675e-05,12894
healthy,4,4.01131189955675e-05,12894
ex-wife,4,4.01131189955675e-05,12894
lesbian,4,4.01131189955675e-05,12894
"""ross",4,4.01131189955675e-05,12894
watch.,4,4.01131189955675e-05,12894
double,4,4.01131189955675e-05,12894
picking,4,4.01131189955675e-05,12894
"years,",4,4.01131189955675e-05,12894
rub,4,4.01131189955675e-05,12894
17,4,4.01131189955675e-05,12894
clothes.,4,4.01131189955675e-05,12894
airport,4,4.01131189955675e-05,12894
hadnt,4,4.01131189955675e-05,12894
nanny.,4,4.01131189955675e-05,12894
"marriage,",4,4.01131189955675e-05,12894
(points),4,4.01131189955675e-05,12894
empty,4,4.01131189955675e-05,12894
"history,",4,4.01131189955675e-05,12894
bar.,4,4.01131189955675e-05,12894
candy,4,4.01131189955675e-05,12894
tie,4,4.01131189955675e-05,12894
"how,",4,4.01131189955675e-05,12894
ukrainian,4,4.01131189955675e-05,12894
that-that-that,4,4.01131189955675e-05,12894
y'know.,4,4.01131189955675e-05,12894
bugs,4,4.01131189955675e-05,12894
stairs,4,4.01131189955675e-05,12894
rubbing,4,4.01131189955675e-05,12894
rain,4,4.01131189955675e-05,12894
saying.,4,4.01131189955675e-05,12894
western,4,4.01131189955675e-05,12894
pipe,4,4.01131189955675e-05,12894
hired,4,4.01131189955675e-05,12894
long.,4,4.01131189955675e-05,12894
song.,4,4.01131189955675e-05,12894
ugly,4,4.01131189955675e-05,12894
mona.),4,4.01131189955675e-05,12894
say.,4,4.01131189955675e-05,12894
familiar,4,4.01131189955675e-05,12894
reads,4,4.01131189955675e-05,12894
can!,4,4.01131189955675e-05,12894
drink,4,4.01131189955675e-05,12894
a-a,4,4.01131189955675e-05,12894
"yeah-yeah,",4,4.01131189955675e-05,12894
i'm-i'm,4,4.01131189955675e-05,12894
nose,4,4.01131189955675e-05,12894
carbon,4,4.01131189955675e-05,12894
huh...,4,4.01131189955675e-05,12894
amanda,4,4.01131189955675e-05,12894
"people,",4,4.01131189955675e-05,12894
hospital.,4,4.01131189955675e-05,12894
earlier,4,4.01131189955675e-05,12894
passed,4,4.01131189955675e-05,12894
cab.,4,4.01131189955675e-05,12894
(glaring,4,4.01131189955675e-05,12894
"son,",4,4.01131189955675e-05,12894
sexual,4,4.01131189955675e-05,12894
life!,4,4.01131189955675e-05,12894
asleep!,4,4.01131189955675e-05,12894
dude.,4,4.01131189955675e-05,12894
mess,4,4.01131189955675e-05,12894
ehm...,4,4.01131189955675e-05,12894
twice!,4,4.01131189955675e-05,12894
thinking?,4,4.01131189955675e-05,12894
perhaps,4,4.01131189955675e-05,12894
fridge,4,4.01131189955675e-05,12894
bread,4,4.01131189955675e-05,12894
incredible!,4,4.01131189955675e-05,12894
"oh-ho,",4,4.01131189955675e-05,12894
possibly,4,4.01131189955675e-05,12894
sandwich.,4,4.01131189955675e-05,12894
hates,4,4.01131189955675e-05,12894
lead,4,4.01131189955675e-05,12894
anyway.,4,4.01131189955675e-05,12894
humping,4,4.01131189955675e-05,12894
rid,4,4.01131189955675e-05,12894
ever.,4,4.01131189955675e-05,12894
worse,4,4.01131189955675e-05,12894
molly,4,4.01131189955675e-05,12894
salt,4,4.01131189955675e-05,12894
"soon,",4,4.01131189955675e-05,12894
paying,4,4.01131189955675e-05,12894
dad?,4,4.01131189955675e-05,12894
stop.,4,4.01131189955675e-05,12894
(noticing,4,4.01131189955675e-05,12894
agreed,4,4.01131189955675e-05,12894
we'd,4,4.01131189955675e-05,12894
goin',4,4.01131189955675e-05,12894
"bone,",4,4.01131189955675e-05,12894
mouths,4,4.01131189955675e-05,12894
on.),4,4.01131189955675e-05,12894
(pointing,4,4.01131189955675e-05,12894
join,4,4.01131189955675e-05,12894
parents!!,4,4.01131189955675e-05,12894
pile,4,4.01131189955675e-05,12894
laundry,4,4.01131189955675e-05,12894
ah.,4,4.01131189955675e-05,12894
plate,4,4.01131189955675e-05,12894
"its,",4,4.01131189955675e-05,12894
looking.,4,4.01131189955675e-05,12894
(seeing,4,4.01131189955675e-05,12894
settle,4,4.01131189955675e-05,12894
julie.,4,4.01131189955675e-05,12894
crab,4,4.01131189955675e-05,12894
excellent!,4,4.01131189955675e-05,12894
breaking,4,4.01131189955675e-05,12894
uh.,4,4.01131189955675e-05,12894
ross...,4,4.01131189955675e-05,12894
faces.,4,4.01131189955675e-05,12894
'bout,4,4.01131189955675e-05,12894
backwards,4,4.01131189955675e-05,12894
breathe.,4,4.01131189955675e-05,12894
difference.,4,4.01131189955675e-05,12894
she'd,4,4.01131189955675e-05,12894
fist,4,4.01131189955675e-05,12894
daughter,4,4.01131189955675e-05,12894
em-emily?,4,4.01131189955675e-05,12894
dropped,4,4.01131189955675e-05,12894
(disappointed),4,4.01131189955675e-05,12894
bed.),4,4.01131189955675e-05,12894
along.,4,4.01131189955675e-05,12894
name?,4,4.01131189955675e-05,12894
covered,4,4.01131189955675e-05,12894
steps,4,4.01131189955675e-05,12894
"damnit,",4,4.01131189955675e-05,12894
wewe,4,4.01131189955675e-05,12894
could.,4,4.01131189955675e-05,12894
all),4,4.01131189955675e-05,12894
three.,4,4.01131189955675e-05,12894
boyfriend,4,4.01131189955675e-05,12894
slams,4,4.01131189955675e-05,12894
(puts,4,4.01131189955675e-05,12894
"wine,",4,4.01131189955675e-05,12894
"seconds,",4,4.01131189955675e-05,12894
attention.),4,4.01131189955675e-05,12894
attack,4,4.01131189955675e-05,12894
brush,4,4.01131189955675e-05,12894
slowly,4,4.01131189955675e-05,12894
whats-whats,4,4.01131189955675e-05,12894
"weird,",4,4.01131189955675e-05,12894
"while,",4,4.01131189955675e-05,12894
physically,4,4.01131189955675e-05,12894
throwing,4,4.01131189955675e-05,12894
ever!,4,4.01131189955675e-05,12894
"mine,",4,4.01131189955675e-05,12894
eye,4,4.01131189955675e-05,12894
motions,4,4.01131189955675e-05,12894
engagement,4,4.01131189955675e-05,12894
hey-hey,4,4.01131189955675e-05,12894
belly,4,4.01131189955675e-05,12894
paul,4,4.01131189955675e-05,12894
shoe),4,4.01131189955675e-05,12894
drops,4,4.01131189955675e-05,12894
indian,4,4.01131189955675e-05,12894
was!,4,4.01131189955675e-05,12894
ridiculous!,4,4.01131189955675e-05,12894
bug,4,4.01131189955675e-05,12894
for?,4,4.01131189955675e-05,12894
upset),4,4.01131189955675e-05,12894
perfect.,4,4.01131189955675e-05,12894
(both,4,4.01131189955675e-05,12894
(motions,4,4.01131189955675e-05,12894
me?!,4,4.01131189955675e-05,12894
apartment),4,4.01131189955675e-05,12894
bens,4,4.01131189955675e-05,12894
(deadpan),4,4.01131189955675e-05,12894
"serious,",4,4.01131189955675e-05,12894
short,4,4.01131189955675e-05,12894
do-do,4,4.01131189955675e-05,12894
some-some,4,4.01131189955675e-05,12894
she'll,4,4.01131189955675e-05,12894
hasn't,4,4.01131189955675e-05,12894
(gestures,4,4.01131189955675e-05,12894
hour.,4,4.01131189955675e-05,12894
armadillo,4,4.01131189955675e-05,12894
(pauses),4,4.01131189955675e-05,12894
over!,4,4.01131189955675e-05,12894
further,4,4.01131189955675e-05,12894
(checks,4,4.01131189955675e-05,12894
boy?,4,4.01131189955675e-05,12894
everyones,4,4.01131189955675e-05,12894
(enters,4,4.01131189955675e-05,12894
dig,4,4.01131189955675e-05,12894
well-well,4,4.01131189955675e-05,12894
moment?,4,4.01131189955675e-05,12894
normal,4,4.01131189955675e-05,12894
son.,4,4.01131189955675e-05,12894
(flips,4,4.01131189955675e-05,12894
typing!,4,4.01131189955675e-05,12894
cry.),4,4.01131189955675e-05,12894
that'd,4,4.01131189955675e-05,12894
"help,",4,4.01131189955675e-05,12894
(notices,4,4.01131189955675e-05,12894
pictures,4,4.01131189955675e-05,12894
hurt!,4,4.01131189955675e-05,12894
"close,",4,4.01131189955675e-05,12894
frozen,4,4.01131189955675e-05,12894
shoes,4,4.01131189955675e-05,12894
blow,4,4.01131189955675e-05,12894
no-no!,4,4.01131189955675e-05,12894
tired,4,4.01131189955675e-05,12894
"enough,",4,4.01131189955675e-05,12894
susan),4,4.01131189955675e-05,12894
lips.,4,4.01131189955675e-05,12894
house.,4,4.01131189955675e-05,12894
ready.,4,4.01131189955675e-05,12894
yeah-yeah,4,4.01131189955675e-05,12894
(thinks),4,4.01131189955675e-05,12894
conversation.,4,4.01131189955675e-05,12894
worst,4,4.01131189955675e-05,12894
hide,4,4.01131189955675e-05,12894
"friends,",4,4.01131189955675e-05,12894
"drink,",4,4.01131189955675e-05,12894
"if,",4,4.01131189955675e-05,12894
elizabeth.,4,4.01131189955675e-05,12894
look!,4,4.01131189955675e-05,12894
uses,4,4.01131189955675e-05,12894
funny!,4,4.01131189955675e-05,12894
human,4,4.01131189955675e-05,12894
checks,4,4.01131189955675e-05,12894
speech.,4,4.01131189955675e-05,12894
bachelor,4,4.01131189955675e-05,12894
way.),4,4.01131189955675e-05,12894
egg,4,4.01131189955675e-05,12894
finding,4,4.01131189955675e-05,12894
uh?,4,4.01131189955675e-05,12894
around),4,4.01131189955675e-05,12894
"idea,",4,4.01131189955675e-05,12894
easy,4,4.01131189955675e-05,12894
what're,4,4.01131189955675e-05,12894
change.,4,4.01131189955675e-05,12894
group,4,4.01131189955675e-05,12894
wedding!,4,4.01131189955675e-05,12894
evening,4,4.01131189955675e-05,12894
(paul,4,4.01131189955675e-05,12894
answering,4,4.01131189955675e-05,12894
"hanukkah,",4,4.01131189955675e-05,12894
office?,4,4.01131189955675e-05,12894
office.,4,4.01131189955675e-05,12894
knicks,4,4.01131189955675e-05,12894
cute,4,4.01131189955675e-05,12894
room?,4,4.01131189955675e-05,12894
kissing.,4,4.01131189955675e-05,12894
food,4,4.01131189955675e-05,12894
baby?,4,4.01131189955675e-05,12894
meet.,4,4.01131189955675e-05,12894
be?,4,4.01131189955675e-05,12894
bars,4,4.01131189955675e-05,12894
"thats,",4,4.01131189955675e-05,12894
valentines,4,4.01131189955675e-05,12894
happened.,4,4.01131189955675e-05,12894
burn,4,4.01131189955675e-05,12894
shirt.,4,4.01131189955675e-05,12894
(quickly,4,4.01131189955675e-05,12894
control.,4,4.01131189955675e-05,12894
club.,4,4.01131189955675e-05,12894
(glances,4,4.01131189955675e-05,12894
mine,4,4.01131189955675e-05,12894
"hair,",4,4.01131189955675e-05,12894
"blah,",4,4.01131189955675e-05,12894
library,4,4.01131189955675e-05,12894
mimics,4,4.01131189955675e-05,12894
"nah,",4,4.01131189955675e-05,12894
"mind,",4,4.01131189955675e-05,12894
"past,",4,4.01131189955675e-05,12894
honestly,4,4.01131189955675e-05,12894
"left,",4,4.01131189955675e-05,12894
course.,4,4.01131189955675e-05,12894
leave.,4,4.01131189955675e-05,12894
major,4,4.01131189955675e-05,12894
closed,4,4.01131189955675e-05,12894
remove,4,4.01131189955675e-05,12894
paris.,4,4.01131189955675e-05,12894
much!,4,4.01131189955675e-05,12894
mind?,4,4.01131189955675e-05,12894
tree,4,4.01131189955675e-05,12894
entire,4,4.01131189955675e-05,12894
couldve,4,4.01131189955675e-05,12894
flow,4,4.01131189955675e-05,12894
"dunno,",4,4.01131189955675e-05,12894
dog.,4,4.01131189955675e-05,12894
mmm.,4,4.01131189955675e-05,12894
stealing,4,4.01131189955675e-05,12894
"ho,",4,4.01131189955675e-05,12894
"b,",4,4.01131189955675e-05,12894
drive,4,4.01131189955675e-05,12894
reach,4,4.01131189955675e-05,12894
ago!,4,4.01131189955675e-05,12894
certain,4,4.01131189955675e-05,12894
"ago,",4,4.01131189955675e-05,12894
lecture,4,4.01131189955675e-05,12894
apothecary,4,4.01131189955675e-05,12894
200,3,3.0084839246675625e-05,12894
you-youre,3,3.0084839246675625e-05,12894
female,3,3.0084839246675625e-05,12894
(plays,3,3.0084839246675625e-05,12894
i'm...,3,3.0084839246675625e-05,12894
kidding.,3,3.0084839246675625e-05,12894
screaming,3,3.0084839246675625e-05,12894
"julie,",3,3.0084839246675625e-05,12894
ahead.,3,3.0084839246675625e-05,12894
promise.,3,3.0084839246675625e-05,12894
interesting.,3,3.0084839246675625e-05,12894
"dreidel,",3,3.0084839246675625e-05,12894
and-,3,3.0084839246675625e-05,12894
wallet),3,3.0084839246675625e-05,12894
cinnamon,3,3.0084839246675625e-05,12894
screams),3,3.0084839246675625e-05,12894
should.,3,3.0084839246675625e-05,12894
baby!,3,3.0084839246675625e-05,12894
mugged!,3,3.0084839246675625e-05,12894
whoo-hoo!!(he,3,3.0084839246675625e-05,12894
atlantic,3,3.0084839246675625e-05,12894
ross's,3,3.0084839246675625e-05,12894
anyway?,3,3.0084839246675625e-05,12894
chance.,3,3.0084839246675625e-05,12894
ya.,3,3.0084839246675625e-05,12894
water.,3,3.0084839246675625e-05,12894
today!!,3,3.0084839246675625e-05,12894
"other,",3,3.0084839246675625e-05,12894
"job,",3,3.0084839246675625e-05,12894
"credit,",3,3.0084839246675625e-05,12894
war,3,3.0084839246675625e-05,12894
lap),3,3.0084839246675625e-05,12894
"yep,",3,3.0084839246675625e-05,12894
europe.,3,3.0084839246675625e-05,12894
joke?,3,3.0084839246675625e-05,12894
cancel,3,3.0084839246675625e-05,12894
doctor!,3,3.0084839246675625e-05,12894
"through,",3,3.0084839246675625e-05,12894
exact,3,3.0084839246675625e-05,12894
learning,3,3.0084839246675625e-05,12894
talking.,3,3.0084839246675625e-05,12894
opposite,3,3.0084839246675625e-05,12894
biggest,3,3.0084839246675625e-05,12894
graduate,3,3.0084839246675625e-05,12894
involved,3,3.0084839246675625e-05,12894
particular,3,3.0084839246675625e-05,12894
well?,3,3.0084839246675625e-05,12894
"""why",3,3.0084839246675625e-05,12894
"""im",3,3.0084839246675625e-05,12894
!,3,3.0084839246675625e-05,12894
labor.,3,3.0084839246675625e-05,12894
red.,3,3.0084839246675625e-05,12894
(they're,3,3.0084839246675625e-05,12894
"problem,",3,3.0084839246675625e-05,12894
sickness,3,3.0084839246675625e-05,12894
thousands,3,3.0084839246675625e-05,12894
whaddya,3,3.0084839246675625e-05,12894
name!,3,3.0084839246675625e-05,12894
ruth!,3,3.0084839246675625e-05,12894
collect,3,3.0084839246675625e-05,12894
sir.,3,3.0084839246675625e-05,12894
frowned,3,3.0084839246675625e-05,12894
trophy,3,3.0084839246675625e-05,12894
goodbye.,3,3.0084839246675625e-05,12894
moon,3,3.0084839246675625e-05,12894
college.,3,3.0084839246675625e-05,12894
balcony.,3,3.0084839246675625e-05,12894
"long,",3,3.0084839246675625e-05,12894
"along,",3,3.0084839246675625e-05,12894
"and-and,",3,3.0084839246675625e-05,12894
earth,3,3.0084839246675625e-05,12894
ruin,3,3.0084839246675625e-05,12894
planned,3,3.0084839246675625e-05,12894
babies,3,3.0084839246675625e-05,12894
pauses,3,3.0084839246675625e-05,12894
long?,3,3.0084839246675625e-05,12894
would've,3,3.0084839246675625e-05,12894
"number,",3,3.0084839246675625e-05,12894
department.,3,3.0084839246675625e-05,12894
note),3,3.0084839246675625e-05,12894
fewer,3,3.0084839246675625e-05,12894
sweetie,3,3.0084839246675625e-05,12894
youyou,3,3.0084839246675625e-05,12894
teaching,3,3.0084839246675625e-05,12894
central,3,3.0084839246675625e-05,12894
santa's,3,3.0084839246675625e-05,12894
married?,3,3.0084839246675625e-05,12894
"count,",3,3.0084839246675625e-05,12894
you!!,3,3.0084839246675625e-05,12894
"have,",3,3.0084839246675625e-05,12894
divorced!,3,3.0084839246675625e-05,12894
"love,",3,3.0084839246675625e-05,12894
focus,3,3.0084839246675625e-05,12894
jokes?,3,3.0084839246675625e-05,12894
mans,3,3.0084839246675625e-05,12894
shown,3,3.0084839246675625e-05,12894
laughing?,3,3.0084839246675625e-05,12894
"three,",3,3.0084839246675625e-05,12894
expensive,3,3.0084839246675625e-05,12894
rings.),3,3.0084839246675625e-05,12894
makeup.,3,3.0084839246675625e-05,12894
72,3,3.0084839246675625e-05,12894
honey.,3,3.0084839246675625e-05,12894
page.),3,3.0084839246675625e-05,12894
jill,3,3.0084839246675625e-05,12894
down?,3,3.0084839246675625e-05,12894
parts,3,3.0084839246675625e-05,12894
dates,3,3.0084839246675625e-05,12894
hunt,3,3.0084839246675625e-05,12894
"health,",3,3.0084839246675625e-05,12894
moving.,3,3.0084839246675625e-05,12894
alumni,3,3.0084839246675625e-05,12894
doctors,3,3.0084839246675625e-05,12894
joins,3,3.0084839246675625e-05,12894
greatest,3,3.0084839246675625e-05,12894
smaller,3,3.0084839246675625e-05,12894
backpacking,3,3.0084839246675625e-05,12894
"understand,",3,3.0084839246675625e-05,12894
machine.,3,3.0084839246675625e-05,12894
bang!,3,3.0084839246675625e-05,12894
smiles,3,3.0084839246675625e-05,12894
"when,",3,3.0084839246675625e-05,12894
nervously),3,3.0084839246675625e-05,12894
faster,3,3.0084839246675625e-05,12894
sofa),3,3.0084839246675625e-05,12894
"case,",3,3.0084839246675625e-05,12894
(chuckles),3,3.0084839246675625e-05,12894
forty-five,3,3.0084839246675625e-05,12894
everywhere!,3,3.0084839246675625e-05,12894
mug,3,3.0084839246675625e-05,12894
laptop,3,3.0084839246675625e-05,12894
"everybody,",3,3.0084839246675625e-05,12894
hiking,3,3.0084839246675625e-05,12894
delicious,3,3.0084839246675625e-05,12894
her...,3,3.0084839246675625e-05,12894
doctoral,3,3.0084839246675625e-05,12894
basket,3,3.0084839246675625e-05,12894
"tickets,",3,3.0084839246675625e-05,12894
cry,3,3.0084839246675625e-05,12894
wins.,3,3.0084839246675625e-05,12894
glaring,3,3.0084839246675625e-05,12894
garbage,3,3.0084839246675625e-05,12894
force,3,3.0084839246675625e-05,12894
"called,",3,3.0084839246675625e-05,12894
shocked,3,3.0084839246675625e-05,12894
science.,3,3.0084839246675625e-05,12894
(his,3,3.0084839246675625e-05,12894
backs,3,3.0084839246675625e-05,12894
beat,3,3.0084839246675625e-05,12894
"change,",3,3.0084839246675625e-05,12894
dryer,3,3.0084839246675625e-05,12894
ex-boyfriend,3,3.0084839246675625e-05,12894
evidently,3,3.0084839246675625e-05,12894
roll,3,3.0084839246675625e-05,12894
ezel?,3,3.0084839246675625e-05,12894
(realizes),3,3.0084839246675625e-05,12894
"jacket,",3,3.0084839246675625e-05,12894
"week,",3,3.0084839246675625e-05,12894
towing,3,3.0084839246675625e-05,12894
rule,3,3.0084839246675625e-05,12894
coming!,3,3.0084839246675625e-05,12894
happened!,3,3.0084839246675625e-05,12894
these?,3,3.0084839246675625e-05,12894
painted,3,3.0084839246675625e-05,12894
certainly,3,3.0084839246675625e-05,12894
me...,3,3.0084839246675625e-05,12894
word.,3,3.0084839246675625e-05,12894
before?,3,3.0084839246675625e-05,12894
news.,3,3.0084839246675625e-05,12894
spoke,3,3.0084839246675625e-05,12894
mad?,3,3.0084839246675625e-05,12894
feet.,3,3.0084839246675625e-05,12894
(exhales,3,3.0084839246675625e-05,12894
friend?,3,3.0084839246675625e-05,12894
chuckle.),3,3.0084839246675625e-05,12894
fat,3,3.0084839246675625e-05,12894
slight,3,3.0084839246675625e-05,12894
(loudly),3,3.0084839246675625e-05,12894
"anymore,",3,3.0084839246675625e-05,12894
separate,3,3.0084839246675625e-05,12894
laundry.,3,3.0084839246675625e-05,12894
cooked,3,3.0084839246675625e-05,12894
"coming,",3,3.0084839246675625e-05,12894
hurt.,3,3.0084839246675625e-05,12894
says.),3,3.0084839246675625e-05,12894
not-not,3,3.0084839246675625e-05,12894
doody.,3,3.0084839246675625e-05,12894
"around,",3,3.0084839246675625e-05,12894
phone?,3,3.0084839246675625e-05,12894
shock,3,3.0084839246675625e-05,12894
rachel...(all,3,3.0084839246675625e-05,12894
kicking,3,3.0084839246675625e-05,12894
presents.,3,3.0084839246675625e-05,12894
those?,3,3.0084839246675625e-05,12894
"walk,",3,3.0084839246675625e-05,12894
"joke,",3,3.0084839246675625e-05,12894
glass,3,3.0084839246675625e-05,12894
pleasure.,3,3.0084839246675625e-05,12894
mon?,3,3.0084839246675625e-05,12894
(theyre,3,3.0084839246675625e-05,12894
you're...,3,3.0084839246675625e-05,12894
"answer,",3,3.0084839246675625e-05,12894
pain.,3,3.0084839246675625e-05,12894
pact!,3,3.0084839246675625e-05,12894
own.,3,3.0084839246675625e-05,12894
everyone.,3,3.0084839246675625e-05,12894
size,3,3.0084839246675625e-05,12894
porsche,3,3.0084839246675625e-05,12894
dads,3,3.0084839246675625e-05,12894
kitchen.,3,3.0084839246675625e-05,12894
wh-whats,3,3.0084839246675625e-05,12894
answers,3,3.0084839246675625e-05,12894
cab,3,3.0084839246675625e-05,12894
airport.,3,3.0084839246675625e-05,12894
2,3,3.0084839246675625e-05,12894
nanny?,3,3.0084839246675625e-05,12894
wrong!,3,3.0084839246675625e-05,12894
salad,3,3.0084839246675625e-05,12894
physical,3,3.0084839246675625e-05,12894
"but-but,",3,3.0084839246675625e-05,12894
categories,3,3.0084839246675625e-05,12894
(realises),3,3.0084839246675625e-05,12894
(blows,3,3.0084839246675625e-05,12894
fears,3,3.0084839246675625e-05,12894
"business,",3,3.0084839246675625e-05,12894
care!,3,3.0084839246675625e-05,12894
coin,3,3.0084839246675625e-05,12894
"aww,",3,3.0084839246675625e-05,12894
stack,3,3.0084839246675625e-05,12894
dying.,3,3.0084839246675625e-05,12894
"totally,",3,3.0084839246675625e-05,12894
hides,3,3.0084839246675625e-05,12894
"little,",3,3.0084839246675625e-05,12894
five.,3,3.0084839246675625e-05,12894
yelled.,3,3.0084839246675625e-05,12894
your-your,3,3.0084839246675625e-05,12894
much?,3,3.0084839246675625e-05,12894
upset.,3,3.0084839246675625e-05,12894
kiss.,3,3.0084839246675625e-05,12894
actually.,3,3.0084839246675625e-05,12894
hurries,3,3.0084839246675625e-05,12894
security,3,3.0084839246675625e-05,12894
ron.,3,3.0084839246675625e-05,12894
photo,3,3.0084839246675625e-05,12894
two!,3,3.0084839246675625e-05,12894
(sitting,3,3.0084839246675625e-05,12894
"single,",3,3.0084839246675625e-05,12894
two-week,3,3.0084839246675625e-05,12894
"""my",3,3.0084839246675625e-05,12894
vanilla,3,3.0084839246675625e-05,12894
pain.),3,3.0084839246675625e-05,12894
knee,3,3.0084839246675625e-05,12894
grandmothers,3,3.0084839246675625e-05,12894
are-are-are,3,3.0084839246675625e-05,12894
honest,3,3.0084839246675625e-05,12894
planned.,3,3.0084839246675625e-05,12894
sensitive.,3,3.0084839246675625e-05,12894
prove,3,3.0084839246675625e-05,12894
minutes!,3,3.0084839246675625e-05,12894
book),3,3.0084839246675625e-05,12894
flips,3,3.0084839246675625e-05,12894
proposed,3,3.0084839246675625e-05,12894
"fire,",3,3.0084839246675625e-05,12894
heavy,3,3.0084839246675625e-05,12894
commitment.,3,3.0084839246675625e-05,12894
girlfriend.,3,3.0084839246675625e-05,12894
names,3,3.0084839246675625e-05,12894
heading,3,3.0084839246675625e-05,12894
shout,3,3.0084839246675625e-05,12894
american,3,3.0084839246675625e-05,12894
whatever.,3,3.0084839246675625e-05,12894
something.),3,3.0084839246675625e-05,12894
vegas,3,3.0084839246675625e-05,12894
"word,",3,3.0084839246675625e-05,12894
(running,3,3.0084839246675625e-05,12894
questions!,3,3.0084839246675625e-05,12894
slow,3,3.0084839246675625e-05,12894
grabbed,3,3.0084839246675625e-05,12894
pretends,3,3.0084839246675625e-05,12894
correct!,3,3.0084839246675625e-05,12894
cards.),3,3.0084839246675625e-05,12894
childhood,3,3.0084839246675625e-05,12894
else?,3,3.0084839246675625e-05,12894
song!,3,3.0084839246675625e-05,12894
gunther!,3,3.0084839246675625e-05,12894
face),3,3.0084839246675625e-05,12894
paleontology.,3,3.0084839246675625e-05,12894
vicrum.,3,3.0084839246675625e-05,12894
"ladies,",3,3.0084839246675625e-05,12894
4,3,3.0084839246675625e-05,12894
changing,3,3.0084839246675625e-05,12894
hockey,3,3.0084839246675625e-05,12894
seconds,3,3.0084839246675625e-05,12894
zoo.,3,3.0084839246675625e-05,12894
single,3,3.0084839246675625e-05,12894
"side,",3,3.0084839246675625e-05,12894
gellers,3,3.0084839246675625e-05,12894
quiet,3,3.0084839246675625e-05,12894
celebrate.),3,3.0084839246675625e-05,12894
"gentlemen,",3,3.0084839246675625e-05,12894
guy's,3,3.0084839246675625e-05,12894
ticket,3,3.0084839246675625e-05,12894
don't!,3,3.0084839246675625e-05,12894
bond,3,3.0084839246675625e-05,12894
joe,3,3.0084839246675625e-05,12894
shouldve,3,3.0084839246675625e-05,12894
scares,3,3.0084839246675625e-05,12894
issac.,3,3.0084839246675625e-05,12894
"""accidentally""",3,3.0084839246675625e-05,12894
???,3,3.0084839246675625e-05,12894
"big,",3,3.0084839246675625e-05,12894
christmas.,3,3.0084839246675625e-05,12894
barbi,3,3.0084839246675625e-05,12894
(ben,3,3.0084839246675625e-05,12894
guide,3,3.0084839246675625e-05,12894
nine,3,3.0084839246675625e-05,12894
dark,3,3.0084839246675625e-05,12894
dead!,3,3.0084839246675625e-05,12894
smell,3,3.0084839246675625e-05,12894
c'mere.,3,3.0084839246675625e-05,12894
forever.,3,3.0084839246675625e-05,12894
maybe.,3,3.0084839246675625e-05,12894
dead.,3,3.0084839246675625e-05,12894
funny?!,3,3.0084839246675625e-05,12894
club,3,3.0084839246675625e-05,12894
gunther),3,3.0084839246675625e-05,12894
lunch.,3,3.0084839246675625e-05,12894
um.,3,3.0084839246675625e-05,12894
"tick,",3,3.0084839246675625e-05,12894
mona?,3,3.0084839246675625e-05,12894
bathing,3,3.0084839246675625e-05,12894
something..,3,3.0084839246675625e-05,12894
unbelievable,3,3.0084839246675625e-05,12894
ahh.,3,3.0084839246675625e-05,12894
hid,3,3.0084839246675625e-05,12894
part?,3,3.0084839246675625e-05,12894
rings,3,3.0084839246675625e-05,12894
"else,",3,3.0084839246675625e-05,12894
whoever,3,3.0084839246675625e-05,12894
published,3,3.0084839246675625e-05,12894
"although,",3,3.0084839246675625e-05,12894
often,3,3.0084839246675625e-05,12894
(laughs.),3,3.0084839246675625e-05,12894
"die,",3,3.0084839246675625e-05,12894
worry.,3,3.0084839246675625e-05,12894
...i,3,3.0084839246675625e-05,12894
sunday,3,3.0084839246675625e-05,12894
tag),3,3.0084839246675625e-05,12894
(handing,3,3.0084839246675625e-05,12894
food?,3,3.0084839246675625e-05,12894
noo!,3,3.0084839246675625e-05,12894
elizabeths,3,3.0084839246675625e-05,12894
kit!,3,3.0084839246675625e-05,12894
tosses,3,3.0084839246675625e-05,12894
think.,3,3.0084839246675625e-05,12894
toilet,3,3.0084839246675625e-05,12894
"honeymoon,",3,3.0084839246675625e-05,12894
fall,3,3.0084839246675625e-05,12894
while?,3,3.0084839246675625e-05,12894
no-no,3,3.0084839246675625e-05,12894
8,3,3.0084839246675625e-05,12894
faces,3,3.0084839246675625e-05,12894
school.,3,3.0084839246675625e-05,12894
minutes?,3,3.0084839246675625e-05,12894
ruth,3,3.0084839246675625e-05,12894
shopping,3,3.0084839246675625e-05,12894
pause),3,3.0084839246675625e-05,12894
bother,3,3.0084839246675625e-05,12894
year?,3,3.0084839246675625e-05,12894
fear,3,3.0084839246675625e-05,12894
week.,3,3.0084839246675625e-05,12894
uh-oh!,3,3.0084839246675625e-05,12894
video,3,3.0084839246675625e-05,12894
get?,3,3.0084839246675625e-05,12894
tasted,3,3.0084839246675625e-05,12894
rolls,3,3.0084839246675625e-05,12894
london!,3,3.0084839246675625e-05,12894
"bank,",3,3.0084839246675625e-05,12894
feelings.,3,3.0084839246675625e-05,12894
these.,3,3.0084839246675625e-05,12894
wipes,3,3.0084839246675625e-05,12894
way...,3,3.0084839246675625e-05,12894
ass,3,3.0084839246675625e-05,12894
van,3,3.0084839246675625e-05,12894
gandolf,3,3.0084839246675625e-05,12894
second!,3,3.0084839246675625e-05,12894
molly?,3,3.0084839246675625e-05,12894
butts,3,3.0084839246675625e-05,12894
regular,3,3.0084839246675625e-05,12894
job!,3,3.0084839246675625e-05,12894
vacation.,3,3.0084839246675625e-05,12894
breaks,3,3.0084839246675625e-05,12894
come!,3,3.0084839246675625e-05,12894
nooo!,3,3.0084839246675625e-05,12894
star,3,3.0084839246675625e-05,12894
gay.,3,3.0084839246675625e-05,12894
uh-oh.,3,3.0084839246675625e-05,12894
"lets,",3,3.0084839246675625e-05,12894
states.,3,3.0084839246675625e-05,12894
ben.),3,3.0084839246675625e-05,12894
(watching,3,3.0084839246675625e-05,12894
nineteen,3,3.0084839246675625e-05,12894
"wife,",3,3.0084839246675625e-05,12894
ooh.,3,3.0084839246675625e-05,12894
green!,3,3.0084839246675625e-05,12894
"later,",3,3.0084839246675625e-05,12894
twelve,3,3.0084839246675625e-05,12894
glasses,3,3.0084839246675625e-05,12894
mix,3,3.0084839246675625e-05,12894
home?,3,3.0084839246675625e-05,12894
what.,3,3.0084839246675625e-05,12894
showed,3,3.0084839246675625e-05,12894
everybody?,3,3.0084839246675625e-05,12894
(all,3,3.0084839246675625e-05,12894
coat.,3,3.0084839246675625e-05,12894
phone.),3,3.0084839246675625e-05,12894
"unless,",3,3.0084839246675625e-05,12894
(katie,3,3.0084839246675625e-05,12894
"pants,",3,3.0084839246675625e-05,12894
male,3,3.0084839246675625e-05,12894
(excited),3,3.0084839246675625e-05,12894
he'd,3,3.0084839246675625e-05,12894
yet,3,3.0084839246675625e-05,12894
(shes,3,3.0084839246675625e-05,12894
knees,3,3.0084839246675625e-05,12894
impossible.,3,3.0084839246675625e-05,12894
"maybe,",3,3.0084839246675625e-05,12894
smile),3,3.0084839246675625e-05,12894
pain,3,3.0084839246675625e-05,12894
best!,3,3.0084839246675625e-05,12894
dropping,3,3.0084839246675625e-05,12894
beside,3,3.0084839246675625e-05,12894
drinking,3,3.0084839246675625e-05,12894
"question,",3,3.0084839246675625e-05,12894
pretending,3,3.0084839246675625e-05,12894
cars.,3,3.0084839246675625e-05,12894
ruined,3,3.0084839246675625e-05,12894
could've,3,3.0084839246675625e-05,12894
gay,3,3.0084839246675625e-05,12894
face.),3,3.0084839246675625e-05,12894
moonlight,3,3.0084839246675625e-05,12894
weird!,3,3.0084839246675625e-05,12894
interested,3,3.0084839246675625e-05,12894
gang.,3,3.0084839246675625e-05,12894
"museum,",3,3.0084839246675625e-05,12894
sing,3,3.0084839246675625e-05,12894
feet),3,3.0084839246675625e-05,12894
frantically,3,3.0084839246675625e-05,12894
"matter,",3,3.0084839246675625e-05,12894
moving?,3,3.0084839246675625e-05,12894
laughing,3,3.0084839246675625e-05,12894
chloe,3,3.0084839246675625e-05,12894
"""no.""",3,3.0084839246675625e-05,12894
machine),3,3.0084839246675625e-05,12894
grown-ups,3,3.0084839246675625e-05,12894
straight,3,3.0084839246675625e-05,12894
ive-ive,3,3.0084839246675625e-05,12894
word!,3,3.0084839246675625e-05,12894
bell,3,3.0084839246675625e-05,12894
punches,3,3.0084839246675625e-05,12894
sometime.,3,3.0084839246675625e-05,12894
(still,3,3.0084839246675625e-05,12894
know...,3,3.0084839246675625e-05,12894
coffee),3,3.0084839246675625e-05,12894
on!!,3,3.0084839246675625e-05,12894
related,3,3.0084839246675625e-05,12894
jealous,3,3.0084839246675625e-05,12894
watch!,3,3.0084839246675625e-05,12894
time.),3,3.0084839246675625e-05,12894
"laughs,",3,3.0084839246675625e-05,12894
uh..,3,3.0084839246675625e-05,12894
neither.,3,3.0084839246675625e-05,12894
car!,3,3.0084839246675625e-05,12894
scary,3,3.0084839246675625e-05,12894
(realizes,3,3.0084839246675625e-05,12894
around!,3,3.0084839246675625e-05,12894
proud,3,3.0084839246675625e-05,12894
"nope,",3,3.0084839246675625e-05,12894
something),3,3.0084839246675625e-05,12894
showing,3,3.0084839246675625e-05,12894
were-were,3,3.0084839246675625e-05,12894
albert,3,3.0084839246675625e-05,12894
magazine,3,3.0084839246675625e-05,12894
5:30,3,3.0084839246675625e-05,12894
horror.),3,3.0084839246675625e-05,12894
died.,3,3.0084839246675625e-05,12894
wha...?,3,3.0084839246675625e-05,12894
women.,3,3.0084839246675625e-05,12894
problem?,3,3.0084839246675625e-05,12894
ball.,3,3.0084839246675625e-05,12894
got?,3,3.0084839246675625e-05,12894
backing,3,3.0084839246675625e-05,12894
scans,3,3.0084839246675625e-05,12894
c'mon.,3,3.0084839246675625e-05,12894
passion,3,3.0084839246675625e-05,12894
bitch!,3,3.0084839246675625e-05,12894
white,3,3.0084839246675625e-05,12894
train,3,3.0084839246675625e-05,12894
prize?,3,3.0084839246675625e-05,12894
rosss,3,3.0084839246675625e-05,12894
film,3,3.0084839246675625e-05,12894
keys?,3,3.0084839246675625e-05,12894
faking,3,3.0084839246675625e-05,12894
eye.),3,3.0084839246675625e-05,12894
"i'll,",3,3.0084839246675625e-05,12894
"""oh",3,3.0084839246675625e-05,12894
fossils,3,3.0084839246675625e-05,12894
noise,3,3.0084839246675625e-05,12894
killing,3,3.0084839246675625e-05,12894
cake,3,3.0084839246675625e-05,12894
anytime,3,3.0084839246675625e-05,12894
cares?,3,3.0084839246675625e-05,12894
nipple.,3,3.0084839246675625e-05,12894
mom?,3,3.0084839246675625e-05,12894
joe.,3,3.0084839246675625e-05,12894
does.,3,3.0084839246675625e-05,12894
dogs,3,3.0084839246675625e-05,12894
(rachel's,3,3.0084839246675625e-05,12894
kid?,3,3.0084839246675625e-05,12894
forth,3,3.0084839246675625e-05,12894
bath,3,3.0084839246675625e-05,12894
nervous,3,3.0084839246675625e-05,12894
luck.,3,3.0084839246675625e-05,12894
waste,3,3.0084839246675625e-05,12894
"apartment,",3,3.0084839246675625e-05,12894
(talking,3,3.0084839246675625e-05,12894
admit,3,3.0084839246675625e-05,12894
everyday,3,3.0084839246675625e-05,12894
eh...,3,3.0084839246675625e-05,12894
city.,3,3.0084839246675625e-05,12894
i..,3,3.0084839246675625e-05,12894
insane.,3,3.0084839246675625e-05,12894
interesting,3,3.0084839246675625e-05,12894
pants),3,3.0084839246675625e-05,12894
seat,3,3.0084839246675625e-05,12894
plane.,3,3.0084839246675625e-05,12894
once.,3,3.0084839246675625e-05,12894
wet,3,3.0084839246675625e-05,12894
beach,3,3.0084839246675625e-05,12894
responsibility,3,3.0084839246675625e-05,12894
you-,3,3.0084839246675625e-05,12894
and...,3,3.0084839246675625e-05,12894
experience,3,3.0084839246675625e-05,12894
prefer,3,3.0084839246675625e-05,12894
book.,3,3.0084839246675625e-05,12894
case,3,3.0084839246675625e-05,12894
"ex-wife,",3,3.0084839246675625e-05,12894
so),3,3.0084839246675625e-05,12894
knocking,3,3.0084839246675625e-05,12894
"someone,",3,3.0084839246675625e-05,12894
book.),3,3.0084839246675625e-05,12894
french,3,3.0084839246675625e-05,12894
pictures.,3,3.0084839246675625e-05,12894
ass!,3,3.0084839246675625e-05,12894
letter),3,3.0084839246675625e-05,12894
millie,3,3.0084839246675625e-05,12894
18,3,3.0084839246675625e-05,12894
york,3,3.0084839246675625e-05,12894
charlie.,3,3.0084839246675625e-05,12894
serious!,3,3.0084839246675625e-05,12894
done!,3,3.0084839246675625e-05,12894
wine),3,3.0084839246675625e-05,12894
possible,3,3.0084839246675625e-05,12894
fire!,3,3.0084839246675625e-05,12894
sprayed,3,3.0084839246675625e-05,12894
howd,3,3.0084839246675625e-05,12894
wrap,3,3.0084839246675625e-05,12894
selling,3,3.0084839246675625e-05,12894
serious?!,3,3.0084839246675625e-05,12894
helped,3,3.0084839246675625e-05,12894
"win,",3,3.0084839246675625e-05,12894
understand!,3,3.0084839246675625e-05,12894
loves,3,3.0084839246675625e-05,12894
poker,3,3.0084839246675625e-05,12894
blanket,3,3.0084839246675625e-05,12894
at?,3,3.0084839246675625e-05,12894
laughing.),3,3.0084839246675625e-05,12894
gently,3,3.0084839246675625e-05,12894
papers.,3,3.0084839246675625e-05,12894
free.,3,3.0084839246675625e-05,12894
sad.,3,3.0084839246675625e-05,12894
"gary,",3,3.0084839246675625e-05,12894
why-,3,3.0084839246675625e-05,12894
sorry!,3,3.0084839246675625e-05,12894
pal.,3,3.0084839246675625e-05,12894
avoid,3,3.0084839246675625e-05,12894
dog?,3,3.0084839246675625e-05,12894
street),3,3.0084839246675625e-05,12894
head!,3,3.0084839246675625e-05,12894
shaking,3,3.0084839246675625e-05,12894
congratulations.,3,3.0084839246675625e-05,12894
sleeping,3,3.0084839246675625e-05,12894
press,3,3.0084839246675625e-05,12894
enjoy,3,3.0084839246675625e-05,12894
ross?,3,3.0084839246675625e-05,12894
paint,3,3.0084839246675625e-05,12894
low,3,3.0084839246675625e-05,12894
said?,3,3.0084839246675625e-05,12894
that...,3,3.0084839246675625e-05,12894
enters.),3,3.0084839246675625e-05,12894
world,3,3.0084839246675625e-05,12894
were!,3,3.0084839246675625e-05,12894
cookie,3,3.0084839246675625e-05,12894
flirting.,3,3.0084839246675625e-05,12894
typing,3,3.0084839246675625e-05,12894
cried,3,3.0084839246675625e-05,12894
should've,3,3.0084839246675625e-05,12894
maybe-maybe,3,3.0084839246675625e-05,12894
'em,3,3.0084839246675625e-05,12894
"er,",3,3.0084839246675625e-05,12894
angrily),3,3.0084839246675625e-05,12894
along!,3,3.0084839246675625e-05,12894
pregnant.,3,3.0084839246675625e-05,12894
impressed,3,3.0084839246675625e-05,12894
basically,3,3.0084839246675625e-05,12894
sold,3,3.0084839246675625e-05,12894
pushes,3,3.0084839246675625e-05,12894
gas,3,3.0084839246675625e-05,12894
"point,",3,3.0084839246675625e-05,12894
resumes,3,3.0084839246675625e-05,12894
impression,3,3.0084839246675625e-05,12894
boxes.,3,3.0084839246675625e-05,12894
(happily),3,3.0084839246675625e-05,12894
anymore,3,3.0084839246675625e-05,12894
animal,3,3.0084839246675625e-05,12894
them!,3,3.0084839246675625e-05,12894
no?,3,3.0084839246675625e-05,12894
cold,3,3.0084839246675625e-05,12894
bathroom?,3,3.0084839246675625e-05,12894
way),3,3.0084839246675625e-05,12894
carry,3,3.0084839246675625e-05,12894
god...,3,3.0084839246675625e-05,12894
"swear,",3,3.0084839246675625e-05,12894
ball),3,3.0084839246675625e-05,12894
tie),3,3.0084839246675625e-05,12894
fifty,3,3.0084839246675625e-05,12894
phasing,3,3.0084839246675625e-05,12894
lived,3,3.0084839246675625e-05,12894
uhh,3,3.0084839246675625e-05,12894
six.,3,3.0084839246675625e-05,12894
godfather.,3,3.0084839246675625e-05,12894
real?,3,3.0084839246675625e-05,12894
gettin,3,3.0084839246675625e-05,12894
(surprised),3,3.0084839246675625e-05,12894
both.),3,3.0084839246675625e-05,12894
thoughts,3,3.0084839246675625e-05,12894
memories,3,3.0084839246675625e-05,12894
see!,3,3.0084839246675625e-05,12894
(reaches,3,3.0084839246675625e-05,12894
owes,3,3.0084839246675625e-05,12894
have?,3,3.0084839246675625e-05,12894
totally.,3,3.0084839246675625e-05,12894
saved,3,3.0084839246675625e-05,12894
"he,",3,3.0084839246675625e-05,12894
(stares,3,3.0084839246675625e-05,12894
to?,3,3.0084839246675625e-05,12894
drink),3,3.0084839246675625e-05,12894
form,3,3.0084839246675625e-05,12894
delivery,3,3.0084839246675625e-05,12894
"whoa-whoa,",3,3.0084839246675625e-05,12894
shirt,3,3.0084839246675625e-05,12894
course!,3,3.0084839246675625e-05,12894
um..,3,3.0084839246675625e-05,12894
boyfriend.,3,3.0084839246675625e-05,12894
calls,3,3.0084839246675625e-05,12894
shock.),3,3.0084839246675625e-05,12894
watches,3,3.0084839246675625e-05,12894
"lady,",3,3.0084839246675625e-05,12894
choking,3,3.0084839246675625e-05,12894
town,3,3.0084839246675625e-05,12894
hospital,3,3.0084839246675625e-05,12894
attention),3,3.0084839246675625e-05,12894
bad!,3,3.0084839246675625e-05,12894
number.,3,3.0084839246675625e-05,12894
ahem...,3,3.0084839246675625e-05,12894
rules.,3,3.0084839246675625e-05,12894
surprised),3,3.0084839246675625e-05,12894
testing,3,3.0084839246675625e-05,12894
reason?,3,3.0084839246675625e-05,12894
general,3,3.0084839246675625e-05,12894
laundry's,3,3.0084839246675625e-05,12894
"away,",3,3.0084839246675625e-05,12894
want?,3,3.0084839246675625e-05,12894
turkey,3,3.0084839246675625e-05,12894
silly.,3,3.0084839246675625e-05,12894
absolutely.,3,3.0084839246675625e-05,12894
coffee.),3,3.0084839246675625e-05,12894
brand,3,3.0084839246675625e-05,12894
come.,3,3.0084839246675625e-05,12894
um....,3,3.0084839246675625e-05,12894
okay...,3,3.0084839246675625e-05,12894
chair.),3,3.0084839246675625e-05,12894
feet!,3,3.0084839246675625e-05,12894
"mona,",3,3.0084839246675625e-05,12894
strong,3,3.0084839246675625e-05,12894
don't.,3,3.0084839246675625e-05,12894
i!,3,3.0084839246675625e-05,12894
t-shirt,3,3.0084839246675625e-05,12894
speech,3,3.0084839246675625e-05,12894
happening.,3,3.0084839246675625e-05,12894
sending,3,3.0084839246675625e-05,12894
roommates,3,3.0084839246675625e-05,12894
flowers,3,3.0084839246675625e-05,12894
better?,3,3.0084839246675625e-05,12894
"hot,",3,3.0084839246675625e-05,12894
sediment,3,3.0084839246675625e-05,12894
mind!,3,3.0084839246675625e-05,12894
street.,3,3.0084839246675625e-05,12894
maple,3,3.0084839246675625e-05,12894
lawyers,3,3.0084839246675625e-05,12894
"rachel?""",3,3.0084839246675625e-05,12894
excited),3,3.0084839246675625e-05,12894
awkward.,3,3.0084839246675625e-05,12894
traps,3,3.0084839246675625e-05,12894
joan,3,3.0084839246675625e-05,12894
win.,3,3.0084839246675625e-05,12894
oh-oh,3,3.0084839246675625e-05,12894
first!,3,3.0084839246675625e-05,12894
are!,3,3.0084839246675625e-05,12894
sandwich?,3,3.0084839246675625e-05,12894
sighs),3,3.0084839246675625e-05,12894
post,3,3.0084839246675625e-05,12894
situation.,3,3.0084839246675625e-05,12894
which...,3,3.0084839246675625e-05,12894
jack,3,3.0084839246675625e-05,12894
(storms,3,3.0084839246675625e-05,12894
shake.,3,3.0084839246675625e-05,12894
san,3,3.0084839246675625e-05,12894
misses,3,3.0084839246675625e-05,12894
stunned.),3,3.0084839246675625e-05,12894
"pretty,",3,3.0084839246675625e-05,12894
sir,3,3.0084839246675625e-05,12894
finished,3,3.0084839246675625e-05,12894
fill,3,3.0084839246675625e-05,12894
table!,3,3.0084839246675625e-05,12894
(pause).,3,3.0084839246675625e-05,12894
choice,3,3.0084839246675625e-05,12894
screamed,3,3.0084839246675625e-05,12894
sweater,3,3.0084839246675625e-05,12894
packing,3,3.0084839246675625e-05,12894
nowhere,3,3.0084839246675625e-05,12894
wrecking,3,3.0084839246675625e-05,12894
mother.,3,3.0084839246675625e-05,12894
lives.,3,3.0084839246675625e-05,12894
history.,3,3.0084839246675625e-05,12894
until),3,3.0084839246675625e-05,12894
nana,3,3.0084839246675625e-05,12894
"joe,",3,3.0084839246675625e-05,12894
a.,3,3.0084839246675625e-05,12894
basketball,3,3.0084839246675625e-05,12894
gang.),3,3.0084839246675625e-05,12894
hugging,3,3.0084839246675625e-05,12894
bowl,3,3.0084839246675625e-05,12894
destroy,3,3.0084839246675625e-05,12894
deserve,3,3.0084839246675625e-05,12894
break!,3,3.0084839246675625e-05,12894
him?!,3,3.0084839246675625e-05,12894
petty...,3,3.0084839246675625e-05,12894
...and,3,3.0084839246675625e-05,12894
drunk!,3,3.0084839246675625e-05,12894
are?,3,3.0084839246675625e-05,12894
window.,3,3.0084839246675625e-05,12894
juice!!,3,3.0084839246675625e-05,12894
them.),3,3.0084839246675625e-05,12894
fat.,3,3.0084839246675625e-05,12894
ancient,3,3.0084839246675625e-05,12894
built,3,3.0084839246675625e-05,12894
aisle,3,3.0084839246675625e-05,12894
like-like,3,3.0084839246675625e-05,12894
grew,3,3.0084839246675625e-05,12894
foot.,3,3.0084839246675625e-05,12894
feel.,3,3.0084839246675625e-05,12894
one's,3,3.0084839246675625e-05,12894
(kicks,3,3.0084839246675625e-05,12894
table.,3,3.0084839246675625e-05,12894
"yourself,",3,3.0084839246675625e-05,12894
fix,3,3.0084839246675625e-05,12894
"doctor,",3,3.0084839246675625e-05,12894
relax.,3,3.0084839246675625e-05,12894
tommy),3,3.0084839246675625e-05,12894
leg,3,3.0084839246675625e-05,12894
strong.,3,3.0084839246675625e-05,12894
yay!!,3,3.0084839246675625e-05,12894
camera,3,3.0084839246675625e-05,12894
ok...,3,3.0084839246675625e-05,12894
desk,3,3.0084839246675625e-05,12894
is-is,3,3.0084839246675625e-05,12894
blew,3,3.0084839246675625e-05,12894
ticket.,3,3.0084839246675625e-05,12894
growing,3,3.0084839246675625e-05,12894
supportive,3,3.0084839246675625e-05,12894
more!,3,3.0084839246675625e-05,12894
people's,3,3.0084839246675625e-05,12894
hot!,3,3.0084839246675625e-05,12894
official,3,3.0084839246675625e-05,12894
(carol,3,3.0084839246675625e-05,12894
guilty,3,3.0084839246675625e-05,12894
"enters,",3,3.0084839246675625e-05,12894
box),3,3.0084839246675625e-05,12894
he?,3,3.0084839246675625e-05,12894
mood,3,3.0084839246675625e-05,12894
o,3,3.0084839246675625e-05,12894
"whoa-whoa-whoa,",3,3.0084839246675625e-05,12894
history,3,3.0084839246675625e-05,12894
favor.,3,3.0084839246675625e-05,12894
tomorrow?,3,3.0084839246675625e-05,12894
sister?,3,3.0084839246675625e-05,12894
in!,3,3.0084839246675625e-05,12894
tommy.,3,3.0084839246675625e-05,12894
bedroom,3,3.0084839246675625e-05,12894
offered,3,3.0084839246675625e-05,12894
city,3,3.0084839246675625e-05,12894
girl),3,3.0084839246675625e-05,12894
career,3,3.0084839246675625e-05,12894
tons,3,3.0084839246675625e-05,12894
rossie,3,3.0084839246675625e-05,12894
bangs,3,3.0084839246675625e-05,12894
soccer,3,3.0084839246675625e-05,12894
adults,3,3.0084839246675625e-05,12894
now...,3,3.0084839246675625e-05,12894
up...,3,3.0084839246675625e-05,12894
call.,3,3.0084839246675625e-05,12894
peed,3,3.0084839246675625e-05,12894
"for,",3,3.0084839246675625e-05,12894
"does,",3,3.0084839246675625e-05,12894
grandma...,3,3.0084839246675625e-05,12894
couch),3,3.0084839246675625e-05,12894
because...,3,3.0084839246675625e-05,12894
factor,3,3.0084839246675625e-05,12894
main,3,3.0084839246675625e-05,12894
shelf:,3,3.0084839246675625e-05,12894
bottom,3,3.0084839246675625e-05,12894
"shhh,",3,3.0084839246675625e-05,12894
saturday.,3,3.0084839246675625e-05,12894
cab!,2,2.005655949778375e-05,12894
envelope,2,2.005655949778375e-05,12894
fighting,2,2.005655949778375e-05,12894
tenure.,2,2.005655949778375e-05,12894
viscously,2,2.005655949778375e-05,12894
goalie?,2,2.005655949778375e-05,12894
middle.,2,2.005655949778375e-05,12894
"table,",2,2.005655949778375e-05,12894
plane?,2,2.005655949778375e-05,12894
awful,2,2.005655949778375e-05,12894
shocked.),2,2.005655949778375e-05,12894
tenure!,2,2.005655949778375e-05,12894
angrily,2,2.005655949778375e-05,12894
else!,2,2.005655949778375e-05,12894
duck.,2,2.005655949778375e-05,12894
moment),2,2.005655949778375e-05,12894
tears.),2,2.005655949778375e-05,12894
monica..?,2,2.005655949778375e-05,12894
seats.,2,2.005655949778375e-05,12894
haha!,2,2.005655949778375e-05,12894
mistake!,2,2.005655949778375e-05,12894
"shoes,",2,2.005655949778375e-05,12894
paleontologists,2,2.005655949778375e-05,12894
"""what",2,2.005655949778375e-05,12894
silence),2,2.005655949778375e-05,12894
slap,2,2.005655949778375e-05,12894
can't...,2,2.005655949778375e-05,12894
emma...,2,2.005655949778375e-05,12894
"""can",2,2.005655949778375e-05,12894
barbados.,2,2.005655949778375e-05,12894
"emma,",2,2.005655949778375e-05,12894
it'd,2,2.005655949778375e-05,12894
expecting,2,2.005655949778375e-05,12894
ok!...,2,2.005655949778375e-05,12894
(breaking,2,2.005655949778375e-05,12894
two?,2,2.005655949778375e-05,12894
plus,2,2.005655949778375e-05,12894
pokes,2,2.005655949778375e-05,12894
coats,2,2.005655949778375e-05,12894
amazing...,2,2.005655949778375e-05,12894
apples.,2,2.005655949778375e-05,12894
convinced,2,2.005655949778375e-05,12894
bin),2,2.005655949778375e-05,12894
category.,2,2.005655949778375e-05,12894
"coffee,",2,2.005655949778375e-05,12894
fills,2,2.005655949778375e-05,12894
"should,",2,2.005655949778375e-05,12894
listen!,2,2.005655949778375e-05,12894
notepad),2,2.005655949778375e-05,12894
laptop),2,2.005655949778375e-05,12894
(we,2,2.005655949778375e-05,12894
ladies?,2,2.005655949778375e-05,12894
challenge,2,2.005655949778375e-05,12894
slice,2,2.005655949778375e-05,12894
"divorced,",2,2.005655949778375e-05,12894
pick.,2,2.005655949778375e-05,12894
worried),2,2.005655949778375e-05,12894
see...,2,2.005655949778375e-05,12894
switch.,2,2.005655949778375e-05,12894
forgive,2,2.005655949778375e-05,12894
conference,2,2.005655949778375e-05,12894
"surprise,",2,2.005655949778375e-05,12894
styrofoam,2,2.005655949778375e-05,12894
21st,2,2.005655949778375e-05,12894
century.,2,2.005655949778375e-05,12894
surprised,2,2.005655949778375e-05,12894
would.,2,2.005655949778375e-05,12894
chocolates,2,2.005655949778375e-05,12894
naked.,2,2.005655949778375e-05,12894
ears,2,2.005655949778375e-05,12894
deal!,2,2.005655949778375e-05,12894
screaming),2,2.005655949778375e-05,12894
first.),2,2.005655949778375e-05,12894
pterodactyl,2,2.005655949778375e-05,12894
"erica,",2,2.005655949778375e-05,12894
heads.,2,2.005655949778375e-05,12894
kenneth,2,2.005655949778375e-05,12894
believes,2,2.005655949778375e-05,12894
fajitas!!,2,2.005655949778375e-05,12894
eyes.,2,2.005655949778375e-05,12894
"died,",2,2.005655949778375e-05,12894
tomorrow!,2,2.005655949778375e-05,12894
score,2,2.005655949778375e-05,12894
(?),2,2.005655949778375e-05,12894
wall),2,2.005655949778375e-05,12894
(stunned),2,2.005655949778375e-05,12894
israels,2,2.005655949778375e-05,12894
mri,2,2.005655949778375e-05,12894
data,2,2.005655949778375e-05,12894
"leaves,",2,2.005655949778375e-05,12894
(puzzled),2,2.005655949778375e-05,12894
(walking,2,2.005655949778375e-05,12894
careful,2,2.005655949778375e-05,12894
goodbye?,2,2.005655949778375e-05,12894
look...,2,2.005655949778375e-05,12894
baaad,2,2.005655949778375e-05,12894
erectus...,2,2.005655949778375e-05,12894
"bed,",2,2.005655949778375e-05,12894
"cmon,",2,2.005655949778375e-05,12894
tie.,2,2.005655949778375e-05,12894
possible.,2,2.005655949778375e-05,12894
division.,2,2.005655949778375e-05,12894
king.,2,2.005655949778375e-05,12894
(speaking,2,2.005655949778375e-05,12894
even...,2,2.005655949778375e-05,12894
guy...,2,2.005655949778375e-05,12894
"cause,",2,2.005655949778375e-05,12894
(embarassed),2,2.005655949778375e-05,12894
makes...,2,2.005655949778375e-05,12894
zellner,2,2.005655949778375e-05,12894
these-these,2,2.005655949778375e-05,12894
"eyes,",2,2.005655949778375e-05,12894
dna,2,2.005655949778375e-05,12894
sec.?,2,2.005655949778375e-05,12894
fish,2,2.005655949778375e-05,12894
favor,2,2.005655949778375e-05,12894
bumming,2,2.005655949778375e-05,12894
high-five),2,2.005655949778375e-05,12894
"situation,",2,2.005655949778375e-05,12894
finest.,2,2.005655949778375e-05,12894
"wait-wait,",2,2.005655949778375e-05,12894
era,2,2.005655949778375e-05,12894
escape,2,2.005655949778375e-05,12894
"candles,",2,2.005655949778375e-05,12894
says...,2,2.005655949778375e-05,12894
(steps,2,2.005655949778375e-05,12894
"amy,",2,2.005655949778375e-05,12894
break!!!!!!!,2,2.005655949778375e-05,12894
stinks!,2,2.005655949778375e-05,12894
relationship!!,2,2.005655949778375e-05,12894
charlie!,2,2.005655949778375e-05,12894
silvia,2,2.005655949778375e-05,12894
for!,2,2.005655949778375e-05,12894
letter!,2,2.005655949778375e-05,12894
rambled,2,2.005655949778375e-05,12894
(back,2,2.005655949778375e-05,12894
normal.,2,2.005655949778375e-05,12894
back!!,2,2.005655949778375e-05,12894
trapping,2,2.005655949778375e-05,12894
"oh-oh-oh,",2,2.005655949778375e-05,12894
day?,2,2.005655949778375e-05,12894
sprayer,2,2.005655949778375e-05,12894
y-o-u-apostrophe-r-e,2,2.005655949778375e-05,12894
y-o-u-r,2,2.005655949778375e-05,12894
your!,2,2.005655949778375e-05,12894
nuts?,2,2.005655949778375e-05,12894
juice!,2,2.005655949778375e-05,12894
andrea,2,2.005655949778375e-05,12894
joining,2,2.005655949778375e-05,12894
incredibly,2,2.005655949778375e-05,12894
chicks,2,2.005655949778375e-05,12894
complain,2,2.005655949778375e-05,12894
"mississipi,",2,2.005655949778375e-05,12894
asleep.,2,2.005655949778375e-05,12894
"excited,",2,2.005655949778375e-05,12894
"chair,",2,2.005655949778375e-05,12894
"unbelievable,",2,2.005655949778375e-05,12894
(indignant),2,2.005655949778375e-05,12894
would!,2,2.005655949778375e-05,12894
cakes.,2,2.005655949778375e-05,12894
(outside,2,2.005655949778375e-05,12894
crap.,2,2.005655949778375e-05,12894
(calming,2,2.005655949778375e-05,12894
"months,",2,2.005655949778375e-05,12894
"more,",2,2.005655949778375e-05,12894
"""science",2,2.005655949778375e-05,12894
ever!!,2,2.005655949778375e-05,12894
"spray,",2,2.005655949778375e-05,12894
tanning,2,2.005655949778375e-05,12894
"boy""",2,2.005655949778375e-05,12894
wasn't.,2,2.005655949778375e-05,12894
annual,2,2.005655949778375e-05,12894
yourself?!,2,2.005655949778375e-05,12894
(skeptical),2,2.005655949778375e-05,12894
spell,2,2.005655949778375e-05,12894
inside.),2,2.005655949778375e-05,12894
"channel,",2,2.005655949778375e-05,12894
hovering,2,2.005655949778375e-05,12894
smell.,2,2.005655949778375e-05,12894
jellyfish,2,2.005655949778375e-05,12894
wh-what's,2,2.005655949778375e-05,12894
years?,2,2.005655949778375e-05,12894
ewwww!!,2,2.005655949778375e-05,12894
survived!,2,2.005655949778375e-05,12894
(benjamin,2,2.005655949778375e-05,12894
garbage.,2,2.005655949778375e-05,12894
"figured,",2,2.005655949778375e-05,12894
classmates,2,2.005655949778375e-05,12894
"hell,",2,2.005655949778375e-05,12894
"where,",2,2.005655949778375e-05,12894
country,2,2.005655949778375e-05,12894
camcorder,2,2.005655949778375e-05,12894
cake.,2,2.005655949778375e-05,12894
"toothbrush,",2,2.005655949778375e-05,12894
buffay.,2,2.005655949778375e-05,12894
mocking,2,2.005655949778375e-05,12894
into.),2,2.005655949778375e-05,12894
sneeze,2,2.005655949778375e-05,12894
24,2,2.005655949778375e-05,12894
waves,2,2.005655949778375e-05,12894
toe,2,2.005655949778375e-05,12894
lovely,2,2.005655949778375e-05,12894
amy!,2,2.005655949778375e-05,12894
ring?!,2,2.005655949778375e-05,12894
man...,2,2.005655949778375e-05,12894
"hotel,",2,2.005655949778375e-05,12894
mine!!,2,2.005655949778375e-05,12894
"deal,",2,2.005655949778375e-05,12894
psychic,2,2.005655949778375e-05,12894
..,2,2.005655949778375e-05,12894
continues,2,2.005655949778375e-05,12894
passes,2,2.005655949778375e-05,12894
numbers.,2,2.005655949778375e-05,12894
girl's,2,2.005655949778375e-05,12894
slip,2,2.005655949778375e-05,12894
office.),2,2.005655949778375e-05,12894
daughter's,2,2.005655949778375e-05,12894
scientist!,2,2.005655949778375e-05,12894
flyers,2,2.005655949778375e-05,12894
18th,2,2.005655949778375e-05,12894
strangely,2,2.005655949778375e-05,12894
newspaper),2,2.005655949778375e-05,12894
"cant,",2,2.005655949778375e-05,12894
my...,2,2.005655949778375e-05,12894
hat,2,2.005655949778375e-05,12894
weeks!,2,2.005655949778375e-05,12894
dad's,2,2.005655949778375e-05,12894
lucky!,2,2.005655949778375e-05,12894
(sounds,2,2.005655949778375e-05,12894
amy),2,2.005655949778375e-05,12894
seriously?,2,2.005655949778375e-05,12894
leaving.,2,2.005655949778375e-05,12894
candy!,2,2.005655949778375e-05,12894
shaker,2,2.005655949778375e-05,12894
called.,2,2.005655949778375e-05,12894
lifted,2,2.005655949778375e-05,12894
shy,2,2.005655949778375e-05,12894
spraying,2,2.005655949778375e-05,12894
pleasant,2,2.005655949778375e-05,12894
gift!,2,2.005655949778375e-05,12894
cat?,2,2.005655949778375e-05,12894
yelling),2,2.005655949778375e-05,12894
y'know-y'know,2,2.005655949778375e-05,12894
typing),2,2.005655949778375e-05,12894
look.),2,2.005655949778375e-05,12894
shampoo,2,2.005655949778375e-05,12894
ourselves.,2,2.005655949778375e-05,12894
her?!,2,2.005655949778375e-05,12894
late!,2,2.005655949778375e-05,12894
sensitive,2,2.005655949778375e-05,12894
or...,2,2.005655949778375e-05,12894
(yelling),2,2.005655949778375e-05,12894
nah,2,2.005655949778375e-05,12894
bag),2,2.005655949778375e-05,12894
firm,2,2.005655949778375e-05,12894
girlfriend!,2,2.005655949778375e-05,12894
mike),2,2.005655949778375e-05,12894
pity,2,2.005655949778375e-05,12894
lifts,2,2.005655949778375e-05,12894
"socks,",2,2.005655949778375e-05,12894
impression.,2,2.005655949778375e-05,12894
aspirin,2,2.005655949778375e-05,12894
"suit,",2,2.005655949778375e-05,12894
just..,2,2.005655949778375e-05,12894
fine?,2,2.005655949778375e-05,12894
them...,2,2.005655949778375e-05,12894
margaritas.,2,2.005655949778375e-05,12894
dies,2,2.005655949778375e-05,12894
"meet,",2,2.005655949778375e-05,12894
better!,2,2.005655949778375e-05,12894
garment,2,2.005655949778375e-05,12894
ralph,2,2.005655949778375e-05,12894
go),2,2.005655949778375e-05,12894
lauren,2,2.005655949778375e-05,12894
(leaves),2,2.005655949778375e-05,12894
"molly,",2,2.005655949778375e-05,12894
choose.,2,2.005655949778375e-05,12894
sooo,2,2.005655949778375e-05,12894
groomsman,2,2.005655949778375e-05,12894
(realizing),2,2.005655949778375e-05,12894
hated,2,2.005655949778375e-05,12894
sane,2,2.005655949778375e-05,12894
(then,2,2.005655949778375e-05,12894
bouncing,2,2.005655949778375e-05,12894
"champagne,",2,2.005655949778375e-05,12894
"shes,",2,2.005655949778375e-05,12894
fully,2,2.005655949778375e-05,12894
means...,2,2.005655949778375e-05,12894
(now,2,2.005655949778375e-05,12894
break.,2,2.005655949778375e-05,12894
sleeping.,2,2.005655949778375e-05,12894
rach...,2,2.005655949778375e-05,12894
shuts,2,2.005655949778375e-05,12894
"kidding,",2,2.005655949778375e-05,12894
heart.,2,2.005655949778375e-05,12894
(crying),2,2.005655949778375e-05,12894
sponsor,2,2.005655949778375e-05,12894
agree.,2,2.005655949778375e-05,12894
"date,",2,2.005655949778375e-05,12894
"smart,",2,2.005655949778375e-05,12894
met!,2,2.005655949778375e-05,12894
bed).,2,2.005655949778375e-05,12894
marathon,2,2.005655949778375e-05,12894
irish,2,2.005655949778375e-05,12894
cha,2,2.005655949778375e-05,12894
green's,2,2.005655949778375e-05,12894
confused,2,2.005655949778375e-05,12894
bones,2,2.005655949778375e-05,12894
chat,2,2.005655949778375e-05,12894
feet.),2,2.005655949778375e-05,12894
shaving,2,2.005655949778375e-05,12894
"squeaky,",2,2.005655949778375e-05,12894
gasps),2,2.005655949778375e-05,12894
ooh...,2,2.005655949778375e-05,12894
town?,2,2.005655949778375e-05,12894
anywhere?,2,2.005655949778375e-05,12894
truly,2,2.005655949778375e-05,12894
helicopter,2,2.005655949778375e-05,12894
mail.,2,2.005655949778375e-05,12894
music,2,2.005655949778375e-05,12894
i...i,2,2.005655949778375e-05,12894
pinching,2,2.005655949778375e-05,12894
on),2,2.005655949778375e-05,12894
true?,2,2.005655949778375e-05,12894
talking!,2,2.005655949778375e-05,12894
computer.),2,2.005655949778375e-05,12894
altered,2,2.005655949778375e-05,12894
lying,2,2.005655949778375e-05,12894
valid,2,2.005655949778375e-05,12894
"conversation,",2,2.005655949778375e-05,12894
connection,2,2.005655949778375e-05,12894
sweater),2,2.005655949778375e-05,12894
guys...,2,2.005655949778375e-05,12894
no-no-no-no.,2,2.005655949778375e-05,12894
"michelle,",2,2.005655949778375e-05,12894
tan?,2,2.005655949778375e-05,12894
can.,2,2.005655949778375e-05,12894
silly,2,2.005655949778375e-05,12894
cuts,2,2.005655949778375e-05,12894
bar?,2,2.005655949778375e-05,12894
you...do,2,2.005655949778375e-05,12894
exciting.,2,2.005655949778375e-05,12894
spray-on,2,2.005655949778375e-05,12894
prize,2,2.005655949778375e-05,12894
that'll,2,2.005655949778375e-05,12894
cost,2,2.005655949778375e-05,12894
wintermeyer?,2,2.005655949778375e-05,12894
missy,2,2.005655949778375e-05,12894
"daughter,",2,2.005655949778375e-05,12894
eh.,2,2.005655949778375e-05,12894
bow,2,2.005655949778375e-05,12894
"forever,",2,2.005655949778375e-05,12894
planning,2,2.005655949778375e-05,12894
em?,2,2.005655949778375e-05,12894
prize.,2,2.005655949778375e-05,12894
suit,2,2.005655949778375e-05,12894
silver.,2,2.005655949778375e-05,12894
she...,2,2.005655949778375e-05,12894
brains,2,2.005655949778375e-05,12894
page),2,2.005655949778375e-05,12894
richards,2,2.005655949778375e-05,12894
wanna...,2,2.005655949778375e-05,12894
717?,2,2.005655949778375e-05,12894
adrienne,2,2.005655949778375e-05,12894
magical,2,2.005655949778375e-05,12894
noticed,2,2.005655949778375e-05,12894
mike.,2,2.005655949778375e-05,12894
exactly!,2,2.005655949778375e-05,12894
stolen,2,2.005655949778375e-05,12894
"kitchen,",2,2.005655949778375e-05,12894
gifts,2,2.005655949778375e-05,12894
awkward,2,2.005655949778375e-05,12894
favour?,2,2.005655949778375e-05,12894
goldberg.,2,2.005655949778375e-05,12894
busy,2,2.005655949778375e-05,12894
you-youre-youre,2,2.005655949778375e-05,12894
benjamin,2,2.005655949778375e-05,12894
girls),2,2.005655949778375e-05,12894
claims,2,2.005655949778375e-05,12894
alert,2,2.005655949778375e-05,12894
categorizes,2,2.005655949778375e-05,12894
adds,2,2.005655949778375e-05,12894
interested?,2,2.005655949778375e-05,12894
fighting?!,2,2.005655949778375e-05,12894
binding,2,2.005655949778375e-05,12894
york!,2,2.005655949778375e-05,12894
bright,2,2.005655949778375e-05,12894
reason),2,2.005655949778375e-05,12894
i-i-im,2,2.005655949778375e-05,12894
clown,2,2.005655949778375e-05,12894
"want,",2,2.005655949778375e-05,12894
"ehh,",2,2.005655949778375e-05,12894
m-maybe,2,2.005655949778375e-05,12894
cards!,2,2.005655949778375e-05,12894
"""ross,",2,2.005655949778375e-05,12894
friendship.,2,2.005655949778375e-05,12894
n,2,2.005655949778375e-05,12894
(finds,2,2.005655949778375e-05,12894
quietly),2,2.005655949778375e-05,12894
"ross.""",2,2.005655949778375e-05,12894
"""there",2,2.005655949778375e-05,12894
ankle!,2,2.005655949778375e-05,12894
far!,2,2.005655949778375e-05,12894
primary,2,2.005655949778375e-05,12894
weight.,2,2.005655949778375e-05,12894
concerning,2,2.005655949778375e-05,12894
now-now-now,2,2.005655949778375e-05,12894
rate.,2,2.005655949778375e-05,12894
fault,2,2.005655949778375e-05,12894
apart.),2,2.005655949778375e-05,12894
happiness,2,2.005655949778375e-05,12894
marriage!,2,2.005655949778375e-05,12894
forward.,2,2.005655949778375e-05,12894
hops,2,2.005655949778375e-05,12894
affect,2,2.005655949778375e-05,12894
grant,2,2.005655949778375e-05,12894
presents!,2,2.005655949778375e-05,12894
marriage...,2,2.005655949778375e-05,12894
problems.,2,2.005655949778375e-05,12894
phoebe.),2,2.005655949778375e-05,12894
huh?!,2,2.005655949778375e-05,12894
gum?,2,2.005655949778375e-05,12894
divorces.,2,2.005655949778375e-05,12894
"read,",2,2.005655949778375e-05,12894
medical,2,2.005655949778375e-05,12894
wrong?!,2,2.005655949778375e-05,12894
(even,2,2.005655949778375e-05,12894
you-will,2,2.005655949778375e-05,12894
well),2,2.005655949778375e-05,12894
art,2,2.005655949778375e-05,12894
i-ill,2,2.005655949778375e-05,12894
xerox,2,2.005655949778375e-05,12894
yes-yes-yes!,2,2.005655949778375e-05,12894
drunken,2,2.005655949778375e-05,12894
ooh!,2,2.005655949778375e-05,12894
couldnt.,2,2.005655949778375e-05,12894
complicated,2,2.005655949778375e-05,12894
apartment.),2,2.005655949778375e-05,12894
subcategorized,2,2.005655949778375e-05,12894
(continuing),2,2.005655949778375e-05,12894
club!,2,2.005655949778375e-05,12894
couples,2,2.005655949778375e-05,12894
"money,",2,2.005655949778375e-05,12894
"2030,",2,2.005655949778375e-05,12894
there'll,2,2.005655949778375e-05,12894
computers,2,2.005655949778375e-05,12894
do.),2,2.005655949778375e-05,12894
sky.,2,2.005655949778375e-05,12894
functions,2,2.005655949778375e-05,12894
brain.,2,2.005655949778375e-05,12894
theoretically,2,2.005655949778375e-05,12894
download,2,2.005655949778375e-05,12894
(rushes,2,2.005655949778375e-05,12894
poster,2,2.005655949778375e-05,12894
hmm,2,2.005655949778375e-05,12894
chicks.,2,2.005655949778375e-05,12894
16,2,2.005655949778375e-05,12894
seating,2,2.005655949778375e-05,12894
ambush,2,2.005655949778375e-05,12894
repel,2,2.005655949778375e-05,12894
bum,2,2.005655949778375e-05,12894
correct,2,2.005655949778375e-05,12894
(whispers),2,2.005655949778375e-05,12894
lips?!,2,2.005655949778375e-05,12894
eyes.),2,2.005655949778375e-05,12894
set,2,2.005655949778375e-05,12894
seriously.,2,2.005655949778375e-05,12894
"department,",2,2.005655949778375e-05,12894
(as,2,2.005655949778375e-05,12894
bapstein-king,2,2.005655949778375e-05,12894
push,2,2.005655949778375e-05,12894
son!,2,2.005655949778375e-05,12894
samples,2,2.005655949778375e-05,12894
laboratory,2,2.005655949778375e-05,12894
(british),2,2.005655949778375e-05,12894
questions?,2,2.005655949778375e-05,12894
decision.,2,2.005655949778375e-05,12894
alone.),2,2.005655949778375e-05,12894
court,2,2.005655949778375e-05,12894
forms.,2,2.005655949778375e-05,12894
(knocks,2,2.005655949778375e-05,12894
consummate,2,2.005655949778375e-05,12894
(stands,2,2.005655949778375e-05,12894
stenographer,2,2.005655949778375e-05,12894
die!,2,2.005655949778375e-05,12894
careful.,2,2.005655949778375e-05,12894
landing,2,2.005655949778375e-05,12894
judge,2,2.005655949778375e-05,12894
flew,2,2.005655949778375e-05,12894
roof,2,2.005655949778375e-05,12894
there.),2,2.005655949778375e-05,12894
woman!,2,2.005655949778375e-05,12894
"women,",2,2.005655949778375e-05,12894
"comet,",2,2.005655949778375e-05,12894
season,2,2.005655949778375e-05,12894
as-as,2,2.005655949778375e-05,12894
created,2,2.005655949778375e-05,12894
annulment,2,2.005655949778375e-05,12894
forwardstop!,2,2.005655949778375e-05,12894
edge,2,2.005655949778375e-05,12894
gary),2,2.005655949778375e-05,12894
cousin!,2,2.005655949778375e-05,12894
besides,2,2.005655949778375e-05,12894
what!,2,2.005655949778375e-05,12894
shall,2,2.005655949778375e-05,12894
cutest,2,2.005655949778375e-05,12894
8-year-old,2,2.005655949778375e-05,12894
boys.,2,2.005655949778375e-05,12894
gas?,2,2.005655949778375e-05,12894
exit,2,2.005655949778375e-05,12894
dejectedly.),2,2.005655949778375e-05,12894
panics.),2,2.005655949778375e-05,12894
grand,2,2.005655949778375e-05,12894
talks,2,2.005655949778375e-05,12894
(hits,2,2.005655949778375e-05,12894
"seat,",2,2.005655949778375e-05,12894
home!,2,2.005655949778375e-05,12894
alive!,2,2.005655949778375e-05,12894
easily,2,2.005655949778375e-05,12894
grade,2,2.005655949778375e-05,12894
looove,2,2.005655949778375e-05,12894
seize,2,2.005655949778375e-05,12894
opportunity.,2,2.005655949778375e-05,12894
classes,2,2.005655949778375e-05,12894
"guess,",2,2.005655949778375e-05,12894
seven.,2,2.005655949778375e-05,12894
wait-wait-wait!,2,2.005655949778375e-05,12894
(shocked,2,2.005655949778375e-05,12894
cups.,2,2.005655949778375e-05,12894
uh-huh!,2,2.005655949778375e-05,12894
children,2,2.005655949778375e-05,12894
298,2,2.005655949778375e-05,12894
times!,2,2.005655949778375e-05,12894
batman,2,2.005655949778375e-05,12894
chandler?!,2,2.005655949778375e-05,12894
drew,2,2.005655949778375e-05,12894
stairs.,2,2.005655949778375e-05,12894
turn.,2,2.005655949778375e-05,12894
turn!,2,2.005655949778375e-05,12894
batmans,2,2.005655949778375e-05,12894
pivot!,2,2.005655949778375e-05,12894
"couch,",2,2.005655949778375e-05,12894
half!,2,2.005655949778375e-05,12894
credit.,2,2.005655949778375e-05,12894
"ooh-ooh,",2,2.005655949778375e-05,12894
tux!,2,2.005655949778375e-05,12894
needless,2,2.005655949778375e-05,12894
words.,2,2.005655949778375e-05,12894
park,2,2.005655949778375e-05,12894
swings,2,2.005655949778375e-05,12894
soup,2,2.005655949778375e-05,12894
"run,",2,2.005655949778375e-05,12894
bye-bye!,2,2.005655949778375e-05,12894
suggested,2,2.005655949778375e-05,12894
sick!,2,2.005655949778375e-05,12894
later!,2,2.005655949778375e-05,12894
fail,2,2.005655949778375e-05,12894
was-was,2,2.005655949778375e-05,12894
rice.),2,2.005655949778375e-05,12894
"downstairs,",2,2.005655949778375e-05,12894
bonding,2,2.005655949778375e-05,12894
deadly,2,2.005655949778375e-05,12894
favor?,2,2.005655949778375e-05,12894
"rach-rach,",2,2.005655949778375e-05,12894
joey!!,2,2.005655949778375e-05,12894
movie.,2,2.005655949778375e-05,12894
(listens,2,2.005655949778375e-05,12894
changes,2,2.005655949778375e-05,12894
worked.,2,2.005655949778375e-05,12894
scottish,2,2.005655949778375e-05,12894
smile,2,2.005655949778375e-05,12894
look-look,2,2.005655949778375e-05,12894
"notice,",2,2.005655949778375e-05,12894
gary,2,2.005655949778375e-05,12894
swear!,2,2.005655949778375e-05,12894
reaches,2,2.005655949778375e-05,12894
price,2,2.005655949778375e-05,12894
nut!,2,2.005655949778375e-05,12894
macadamia,2,2.005655949778375e-05,12894
"nuts,",2,2.005655949778375e-05,12894
"car,",2,2.005655949778375e-05,12894
slide!,2,2.005655949778375e-05,12894
downstairs!,2,2.005655949778375e-05,12894
car.),2,2.005655949778375e-05,12894
inch,2,2.005655949778375e-05,12894
23.,2,2.005655949778375e-05,12894
bit?,2,2.005655949778375e-05,12894
steal,2,2.005655949778375e-05,12894
embarrassing,2,2.005655949778375e-05,12894
pack.,2,2.005655949778375e-05,12894
"morse,",2,2.005655949778375e-05,12894
lunch!,2,2.005655949778375e-05,12894
cats,2,2.005655949778375e-05,12894
"leash,",2,2.005655949778375e-05,12894
remains,2,2.005655949778375e-05,12894
intimidating,2,2.005655949778375e-05,12894
dollars,2,2.005655949778375e-05,12894
uh-uh,2,2.005655949778375e-05,12894
hungry!,2,2.005655949778375e-05,12894
younger,2,2.005655949778375e-05,12894
locked,2,2.005655949778375e-05,12894
park.,2,2.005655949778375e-05,12894
reading?,2,2.005655949778375e-05,12894
bit.),2,2.005655949778375e-05,12894
good?,2,2.005655949778375e-05,12894
gel,2,2.005655949778375e-05,12894
naked!,2,2.005655949778375e-05,12894
silly!,2,2.005655949778375e-05,12894
(slowly,2,2.005655949778375e-05,12894
decide?,2,2.005655949778375e-05,12894
ground,2,2.005655949778375e-05,12894
"interesting,",2,2.005655949778375e-05,12894
one.),2,2.005655949778375e-05,12894
that.),2,2.005655949778375e-05,12894
entice,2,2.005655949778375e-05,12894
backed!,2,2.005655949778375e-05,12894
bad?,2,2.005655949778375e-05,12894
mmm-hmm.,2,2.005655949778375e-05,12894
laid,2,2.005655949778375e-05,12894
supportive.,2,2.005655949778375e-05,12894
map,2,2.005655949778375e-05,12894
"didn't,",2,2.005655949778375e-05,12894
pack,2,2.005655949778375e-05,12894
revealing,2,2.005655949778375e-05,12894
(comes,2,2.005655949778375e-05,12894
it-its,2,2.005655949778375e-05,12894
"hard,",2,2.005655949778375e-05,12894
serious),2,2.005655949778375e-05,12894
crying),2,2.005655949778375e-05,12894
dog!,2,2.005655949778375e-05,12894
"paul,",2,2.005655949778375e-05,12894
joey?!,2,2.005655949778375e-05,12894
fourteen,2,2.005655949778375e-05,12894
hurts,2,2.005655949778375e-05,12894
(incredulous),2,2.005655949778375e-05,12894
"father,",2,2.005655949778375e-05,12894
different!,2,2.005655949778375e-05,12894
paul),2,2.005655949778375e-05,12894
treated,2,2.005655949778375e-05,12894
treat,2,2.005655949778375e-05,12894
"yeah-no,",2,2.005655949778375e-05,12894
forgot.,2,2.005655949778375e-05,12894
here?!,2,2.005655949778375e-05,12894
whyd,2,2.005655949778375e-05,12894
"""a",2,2.005655949778375e-05,12894
"means,",2,2.005655949778375e-05,12894
delaware!,2,2.005655949778375e-05,12894
pressure,2,2.005655949778375e-05,12894
disgust.),2,2.005655949778375e-05,12894
von,2,2.005655949778375e-05,12894
control!,2,2.005655949778375e-05,12894
doorway),2,2.005655949778375e-05,12894
international,2,2.005655949778375e-05,12894
bike.),2,2.005655949778375e-05,12894
boobies.),2,2.005655949778375e-05,12894
shoot,2,2.005655949778375e-05,12894
especially,2,2.005655949778375e-05,12894
drink?,2,2.005655949778375e-05,12894
colleagues,2,2.005655949778375e-05,12894
emergency.,2,2.005655949778375e-05,12894
enter,2,2.005655949778375e-05,12894
gone?,2,2.005655949778375e-05,12894
dating.,2,2.005655949778375e-05,12894
taught,2,2.005655949778375e-05,12894
(stunned,2,2.005655949778375e-05,12894
(feeling,2,2.005655949778375e-05,12894
too),2,2.005655949778375e-05,12894
everybody!,2,2.005655949778375e-05,12894
"uh-uh,",2,2.005655949778375e-05,12894
winks,2,2.005655949778375e-05,12894
20,2,2.005655949778375e-05,12894
(starting,2,2.005655949778375e-05,12894
inside?,2,2.005655949778375e-05,12894
doorknob!,2,2.005655949778375e-05,12894
"map,",2,2.005655949778375e-05,12894
insanely,2,2.005655949778375e-05,12894
board,2,2.005655949778375e-05,12894
minute,2,2.005655949778375e-05,12894
cold!,2,2.005655949778375e-05,12894
extremely,2,2.005655949778375e-05,12894
professional,2,2.005655949778375e-05,12894
appointment.,2,2.005655949778375e-05,12894
present?,2,2.005655949778375e-05,12894
engaged,2,2.005655949778375e-05,12894
section,2,2.005655949778375e-05,12894
boat,2,2.005655949778375e-05,12894
lighting,2,2.005655949778375e-05,12894
"""so,",2,2.005655949778375e-05,12894
(quietly,2,2.005655949778375e-05,12894
those.,2,2.005655949778375e-05,12894
honor,2,2.005655949778375e-05,12894
"angry,",2,2.005655949778375e-05,12894
"girls,",2,2.005655949778375e-05,12894
entered,2,2.005655949778375e-05,12894
made.,2,2.005655949778375e-05,12894
"defense,",2,2.005655949778375e-05,12894
coffeehouse,2,2.005655949778375e-05,12894
highest.,2,2.005655949778375e-05,12894
touch!,2,2.005655949778375e-05,12894
hums,2,2.005655949778375e-05,12894
john,2,2.005655949778375e-05,12894
mens,2,2.005655949778375e-05,12894
we!!,2,2.005655949778375e-05,12894
whitney),2,2.005655949778375e-05,12894
"damn,",2,2.005655949778375e-05,12894
strangers,2,2.005655949778375e-05,12894
massage,2,2.005655949778375e-05,12894
quickly),2,2.005655949778375e-05,12894
peoples,2,2.005655949778375e-05,12894
truth.,2,2.005655949778375e-05,12894
checked,2,2.005655949778375e-05,12894
patch,2,2.005655949778375e-05,12894
does-does,2,2.005655949778375e-05,12894
"elizabeth,",2,2.005655949778375e-05,12894
down!!!,2,2.005655949778375e-05,12894
temporary,2,2.005655949778375e-05,12894
views,2,2.005655949778375e-05,12894
young,2,2.005655949778375e-05,12894
marions,2,2.005655949778375e-05,12894
impossible!,2,2.005655949778375e-05,12894
(screams.),2,2.005655949778375e-05,12894
hands?,2,2.005655949778375e-05,12894
myself!,2,2.005655949778375e-05,12894
strings,2,2.005655949778375e-05,12894
rolling,2,2.005655949778375e-05,12894
led,2,2.005655949778375e-05,12894
some!,2,2.005655949778375e-05,12894
groom,2,2.005655949778375e-05,12894
book?!,2,2.005655949778375e-05,12894
over.),2,2.005655949778375e-05,12894
fifth,2,2.005655949778375e-05,12894
wh-wh-what,2,2.005655949778375e-05,12894
book!,2,2.005655949778375e-05,12894
dont-i,2,2.005655949778375e-05,12894
upon.,2,2.005655949778375e-05,12894
mm-hmm.,2,2.005655949778375e-05,12894
theyll,2,2.005655949778375e-05,12894
mistake.,2,2.005655949778375e-05,12894
frannies,2,2.005655949778375e-05,12894
platform,2,2.005655949778375e-05,12894
rent,2,2.005655949778375e-05,12894
barn,2,2.005655949778375e-05,12894
barn!,2,2.005655949778375e-05,12894
kind?,2,2.005655949778375e-05,12894
little?,2,2.005655949778375e-05,12894
colonial,2,2.005655949778375e-05,12894
print,2,2.005655949778375e-05,12894
candles!,2,2.005655949778375e-05,12894
"jokes,",2,2.005655949778375e-05,12894
thrilled,2,2.005655949778375e-05,12894
kids!,2,2.005655949778375e-05,12894
celebrate,2,2.005655949778375e-05,12894
learned,2,2.005655949778375e-05,12894
family.,2,2.005655949778375e-05,12894
evolution?,2,2.005655949778375e-05,12894
man?,2,2.005655949778375e-05,12894
monkey!,2,2.005655949778375e-05,12894
part-jewish,2,2.005655949778375e-05,12894
"armadillo,",2,2.005655949778375e-05,12894
card.,2,2.005655949778375e-05,12894
santa?,2,2.005655949778375e-05,12894
drapes,2,2.005655949778375e-05,12894
slides,2,2.005655949778375e-05,12894
platform!,2,2.005655949778375e-05,12894
janine!,2,2.005655949778375e-05,12894
sheryl,2,2.005655949778375e-05,12894
triumph,2,2.005655949778375e-05,12894
hmm-hmm.,2,2.005655949778375e-05,12894
hmm-hmm-hmm.,2,2.005655949778375e-05,12894
mouth.),2,2.005655949778375e-05,12894
broad,2,2.005655949778375e-05,12894
manly,2,2.005655949778375e-05,12894
we-we-we,2,2.005655949778375e-05,12894
ya!,2,2.005655949778375e-05,12894
"thanksgiving,",2,2.005655949778375e-05,12894
indians,2,2.005655949778375e-05,12894
pilgrims,2,2.005655949778375e-05,12894
pie!,2,2.005655949778375e-05,12894
young.,2,2.005655949778375e-05,12894
smelled,2,2.005655949778375e-05,12894
linguistics,2,2.005655949778375e-05,12894
high.,2,2.005655949778375e-05,12894
tricked,2,2.005655949778375e-05,12894
upon,2,2.005655949778375e-05,12894
eh?,2,2.005655949778375e-05,12894
conversation),2,2.005655949778375e-05,12894
wha?,2,2.005655949778375e-05,12894
tastes,2,2.005655949778375e-05,12894
tone),2,2.005655949778375e-05,12894
porch,2,2.005655949778375e-05,12894
"swing,",2,2.005655949778375e-05,12894
invitation,2,2.005655949778375e-05,12894
joe!,2,2.005655949778375e-05,12894
maccabees...,2,2.005655949778375e-05,12894
"outside,",2,2.005655949778375e-05,12894
apollo,2,2.005655949778375e-05,12894
true,2,2.005655949778375e-05,12894
closer),2,2.005655949778375e-05,12894
"sing,",2,2.005655949778375e-05,12894
(interrupts,2,2.005655949778375e-05,12894
danger!!!!!,2,2.005655949778375e-05,12894
screams,2,2.005655949778375e-05,12894
turning,2,2.005655949778375e-05,12894
maccabees.,2,2.005655949778375e-05,12894
jokes.,2,2.005655949778375e-05,12894
v,2,2.005655949778375e-05,12894
moon.),2,2.005655949778375e-05,12894
hanukkah!,2,2.005655949778375e-05,12894
orbit,2,2.005655949778375e-05,12894
hall.,2,2.005655949778375e-05,12894
have!,2,2.005655949778375e-05,12894
pinned,2,2.005655949778375e-05,12894
hanukkah.,2,2.005655949778375e-05,12894
"floor,",2,2.005655949778375e-05,12894
what-what-what-what,2,2.005655949778375e-05,12894
theyre-theyre,2,2.005655949778375e-05,12894
holidays,2,2.005655949778375e-05,12894
blowing,2,2.005655949778375e-05,12894
hottie,2,2.005655949778375e-05,12894
"knew,",2,2.005655949778375e-05,12894
guitar,2,2.005655949778375e-05,12894
askin,2,2.005655949778375e-05,12894
unagi,2,2.005655949778375e-05,12894
concept,2,2.005655949778375e-05,12894
studying,2,2.005655949778375e-05,12894
defend,2,2.005655949778375e-05,12894
liking,2,2.005655949778375e-05,12894
to!,2,2.005655949778375e-05,12894
theres-theres,2,2.005655949778375e-05,12894
lights?,2,2.005655949778375e-05,12894
slide,2,2.005655949778375e-05,12894
good-bye.,2,2.005655949778375e-05,12894
kara-tay.,2,2.005655949778375e-05,12894
kara-tay,2,2.005655949778375e-05,12894
green?,2,2.005655949778375e-05,12894
random,2,2.005655949778375e-05,12894
festival,2,2.005655949778375e-05,12894
buddy.,2,2.005655949778375e-05,12894
"christmas,",2,2.005655949778375e-05,12894
sometime!,2,2.005655949778375e-05,12894
trying.,2,2.005655949778375e-05,12894
hopping,2,2.005655949778375e-05,12894
another.,2,2.005655949778375e-05,12894
interrupts,2,2.005655949778375e-05,12894
threesome?,2,2.005655949778375e-05,12894
"""would",2,2.005655949778375e-05,12894
"presents,",2,2.005655949778375e-05,12894
merry,2,2.005655949778375e-05,12894
husband,2,2.005655949778375e-05,12894
hopefully,2,2.005655949778375e-05,12894
joe?,2,2.005655949778375e-05,12894
couch.),2,2.005655949778375e-05,12894
ladies.,2,2.005655949778375e-05,12894
laughing.,2,2.005655949778375e-05,12894
full),2,2.005655949778375e-05,12894
shesshes,2,2.005655949778375e-05,12894
cookie?,2,2.005655949778375e-05,12894
ring.,2,2.005655949778375e-05,12894
i-ive,2,2.005655949778375e-05,12894
longer.,2,2.005655949778375e-05,12894
difficult,2,2.005655949778375e-05,12894
considering,2,2.005655949778375e-05,12894
stripper,2,2.005655949778375e-05,12894
there),2,2.005655949778375e-05,12894
butter,2,2.005655949778375e-05,12894
worn,2,2.005655949778375e-05,12894
happen?!,2,2.005655949778375e-05,12894
simple,2,2.005655949778375e-05,12894
um-hmm!,2,2.005655949778375e-05,12894
choose,2,2.005655949778375e-05,12894
pocket),2,2.005655949778375e-05,12894
check!,2,2.005655949778375e-05,12894
amused),2,2.005655949778375e-05,12894
cheerie-o!,2,2.005655949778375e-05,12894
city?,2,2.005655949778375e-05,12894
back?,2,2.005655949778375e-05,12894
off?,2,2.005655949778375e-05,12894
"parents,",2,2.005655949778375e-05,12894
whoa-whoa-whoa!,2,2.005655949778375e-05,12894
time-out,2,2.005655949778375e-05,12894
signal.),2,2.005655949778375e-05,12894
quiet.),2,2.005655949778375e-05,12894
hed,2,2.005655949778375e-05,12894
reservations,2,2.005655949778375e-05,12894
month!,2,2.005655949778375e-05,12894
poetry,2,2.005655949778375e-05,12894
so!,2,2.005655949778375e-05,12894
shhh!,2,2.005655949778375e-05,12894
wake,2,2.005655949778375e-05,12894
"system,",2,2.005655949778375e-05,12894
(and,2,2.005655949778375e-05,12894
"bag,",2,2.005655949778375e-05,12894
good-bye,2,2.005655949778375e-05,12894
rode,2,2.005655949778375e-05,12894
not?!,2,2.005655949778375e-05,12894
chi-chi,2,2.005655949778375e-05,12894
(faking,2,2.005655949778375e-05,12894
perfect!,2,2.005655949778375e-05,12894
uncomfortable.,2,2.005655949778375e-05,12894
shirt!,2,2.005655949778375e-05,12894
sense,2,2.005655949778375e-05,12894
salmon,2,2.005655949778375e-05,12894
married?!,2,2.005655949778375e-05,12894
hell!,2,2.005655949778375e-05,12894
faded,2,2.005655949778375e-05,12894
carried,2,2.005655949778375e-05,12894
(stops),2,2.005655949778375e-05,12894
check.,2,2.005655949778375e-05,12894
sleep?,2,2.005655949778375e-05,12894
emilys,2,2.005655949778375e-05,12894
time-out!,2,2.005655949778375e-05,12894
whoa-whoa-what?,2,2.005655949778375e-05,12894
(returning,2,2.005655949778375e-05,12894
bill.),2,2.005655949778375e-05,12894
flying,2,2.005655949778375e-05,12894
nun.,2,2.005655949778375e-05,12894
younger.,2,2.005655949778375e-05,12894
"lights,",2,2.005655949778375e-05,12894
tape.,2,2.005655949778375e-05,12894
"bricks,",2,2.005655949778375e-05,12894
horrible,2,2.005655949778375e-05,12894
"flowers,",2,2.005655949778375e-05,12894
candles,2,2.005655949778375e-05,12894
dad)hi.,2,2.005655949778375e-05,12894
"back.)dad,",2,2.005655949778375e-05,12894
card?,2,2.005655949778375e-05,12894
build-in,2,2.005655949778375e-05,12894
smart,2,2.005655949778375e-05,12894
where-where,2,2.005655949778375e-05,12894
barbecue,2,2.005655949778375e-05,12894
gazebo,2,2.005655949778375e-05,12894
stings,2,2.005655949778375e-05,12894
lawn.,2,2.005655949778375e-05,12894
lawn,2,2.005655949778375e-05,12894
hears,2,2.005655949778375e-05,12894
"ornaments,",2,2.005655949778375e-05,12894
mona!,2,2.005655949778375e-05,12894
by.,2,2.005655949778375e-05,12894
nor,2,2.005655949778375e-05,12894
mona.,2,2.005655949778375e-05,12894
pillowcase,2,2.005655949778375e-05,12894
month?,2,2.005655949778375e-05,12894
flipped,2,2.005655949778375e-05,12894
"pickle,",2,2.005655949778375e-05,12894
cream.,2,2.005655949778375e-05,12894
pregnancy,2,2.005655949778375e-05,12894
wedding?,2,2.005655949778375e-05,12894
sisters,2,2.005655949778375e-05,12894
dont-dont,2,2.005655949778375e-05,12894
babies.,2,2.005655949778375e-05,12894
teeny-tiny,2,2.005655949778375e-05,12894
skates,2,2.005655949778375e-05,12894
comprehends,2,2.005655949778375e-05,12894
miles,2,2.005655949778375e-05,12894
backwards.),2,2.005655949778375e-05,12894
is;,2,2.005655949778375e-05,12894
postponing,2,2.005655949778375e-05,12894
option.,2,2.005655949778375e-05,12894
pants?!!,2,2.005655949778375e-05,12894
understanding,2,2.005655949778375e-05,12894
(chasing,2,2.005655949778375e-05,12894
zip,2,2.005655949778375e-05,12894
theory,2,2.005655949778375e-05,12894
keys.,2,2.005655949778375e-05,12894
zipper,2,2.005655949778375e-05,12894
howls,2,2.005655949778375e-05,12894
floor.),2,2.005655949778375e-05,12894
wedding?!,2,2.005655949778375e-05,12894
sum,2,2.005655949778375e-05,12894
(simultaneously,2,2.005655949778375e-05,12894
god!!,2,2.005655949778375e-05,12894
green.),2,2.005655949778375e-05,12894
about.),2,2.005655949778375e-05,12894
safe.,2,2.005655949778375e-05,12894
help!!,2,2.005655949778375e-05,12894
(imitating,2,2.005655949778375e-05,12894
english,2,2.005655949778375e-05,12894
rugby,2,2.005655949778375e-05,12894
sport.,2,2.005655949778375e-05,12894
dinosaurs,2,2.005655949778375e-05,12894
cause-cause,2,2.005655949778375e-05,12894
moms,2,2.005655949778375e-05,12894
hilarious.,2,2.005655949778375e-05,12894
blueberry,2,2.005655949778375e-05,12894
player,2,2.005655949778375e-05,12894
diapers,2,2.005655949778375e-05,12894
(gasps,2,2.005655949778375e-05,12894
water?,2,2.005655949778375e-05,12894
(when,2,2.005655949778375e-05,12894
closet.,2,2.005655949778375e-05,12894
confused.,2,2.005655949778375e-05,12894
propose!,2,2.005655949778375e-05,12894
didnt!,2,2.005655949778375e-05,12894
finishing,2,2.005655949778375e-05,12894
emmas,2,2.005655949778375e-05,12894
"apart,",2,2.005655949778375e-05,12894
cry.,2,2.005655949778375e-05,12894
road,2,2.005655949778375e-05,12894
washed,2,2.005655949778375e-05,12894
anybody.,2,2.005655949778375e-05,12894
correctly),2,2.005655949778375e-05,12894
(emma,2,2.005655949778375e-05,12894
josh,2,2.005655949778375e-05,12894
towels.,2,2.005655949778375e-05,12894
"11,",2,2.005655949778375e-05,12894
11,2,2.005655949778375e-05,12894
accidentally,2,2.005655949778375e-05,12894
wins,2,2.005655949778375e-05,12894
breast?,2,2.005655949778375e-05,12894
19.,2,2.005655949778375e-05,12894
imaginary,2,2.005655949778375e-05,12894
"correct,",2,2.005655949778375e-05,12894
profession,2,2.005655949778375e-05,12894
bings,2,2.005655949778375e-05,12894
lookin,2,2.005655949778375e-05,12894
chemistry,2,2.005655949778375e-05,12894
comes.,2,2.005655949778375e-05,12894
rare,2,2.005655949778375e-05,12894
"going,",2,2.005655949778375e-05,12894
beautiful!,2,2.005655949778375e-05,12894
later?,2,2.005655949778375e-05,12894
saying?,2,2.005655949778375e-05,12894
rod,2,2.005655949778375e-05,12894
college!,2,2.005655949778375e-05,12894
flirt,2,2.005655949778375e-05,12894
emma?,2,2.005655949778375e-05,12894
there-there,2,2.005655949778375e-05,12894
why...,2,2.005655949778375e-05,12894
bloody,2,2.005655949778375e-05,12894
floor),2,2.005655949778375e-05,12894
paleontologist.,2,2.005655949778375e-05,12894
"fast,",2,2.005655949778375e-05,12894
listening,2,2.005655949778375e-05,12894
obvious,2,2.005655949778375e-05,12894
son?,2,2.005655949778375e-05,12894
wall!,2,2.005655949778375e-05,12894
hard!,2,2.005655949778375e-05,12894
indiana,2,2.005655949778375e-05,12894
review,2,2.005655949778375e-05,12894
papers,2,2.005655949778375e-05,12894
hours.,2,2.005655949778375e-05,12894
york.),2,2.005655949778375e-05,12894
bamboozled!,2,2.005655949778375e-05,12894
mommy,2,2.005655949778375e-05,12894
wonderful,2,2.005655949778375e-05,12894
collection,2,2.005655949778375e-05,12894
feed,2,2.005655949778375e-05,12894
issue.,2,2.005655949778375e-05,12894
wango,2,2.005655949778375e-05,12894
smart.,2,2.005655949778375e-05,12894
best?,2,2.005655949778375e-05,12894
(opening,2,2.005655949778375e-05,12894
"sleep,",2,2.005655949778375e-05,12894
pub,2,2.005655949778375e-05,12894
"laughing,",2,2.005655949778375e-05,12894
new.,2,2.005655949778375e-05,12894
wicked,2,2.005655949778375e-05,12894
sharp,2,2.005655949778375e-05,12894
england,2,2.005655949778375e-05,12894
"that-that,",2,2.005655949778375e-05,12894
pocket,2,2.005655949778375e-05,12894
stuffed,2,2.005655949778375e-05,12894
signed,2,2.005655949778375e-05,12894
classes.,2,2.005655949778375e-05,12894
somehow,2,2.005655949778375e-05,12894
three!,2,2.005655949778375e-05,12894
labor,2,2.005655949778375e-05,12894
warn,2,2.005655949778375e-05,12894
soon.,2,2.005655949778375e-05,12894
parties,2,2.005655949778375e-05,12894
squeezes,2,2.005655949778375e-05,12894
winces,2,2.005655949778375e-05,12894
skipped,2,2.005655949778375e-05,12894
privacy.,2,2.005655949778375e-05,12894
screen),2,2.005655949778375e-05,12894
helps,2,2.005655949778375e-05,12894
privacy,2,2.005655949778375e-05,12894
her-her,2,2.005655949778375e-05,12894
(thinks,2,2.005655949778375e-05,12894
followed,2,2.005655949778375e-05,12894
"""this",2,2.005655949778375e-05,12894
(rubs,2,2.005655949778375e-05,12894
ha,2,2.005655949778375e-05,12894
tank,2,2.005655949778375e-05,12894
"""thank",2,2.005655949778375e-05,12894
"call,",2,2.005655949778375e-05,12894
more?,2,2.005655949778375e-05,12894
whoo-hoo!!,2,2.005655949778375e-05,12894
asleep,2,2.005655949778375e-05,12894
cake),2,2.005655949778375e-05,12894
"office,",2,2.005655949778375e-05,12894
sandwich!!!!!!,2,2.005655949778375e-05,12894
(ross's,2,2.005655949778375e-05,12894
scream,2,2.005655949778375e-05,12894
pigeons,2,2.005655949778375e-05,12894
monica.),2,2.005655949778375e-05,12894
psychiatrist,2,2.005655949778375e-05,12894
rage.,2,2.005655949778375e-05,12894
monica!!,2,2.005655949778375e-05,12894
unbelievable!,2,2.005655949778375e-05,12894
shelf.),2,2.005655949778375e-05,12894
products.,2,2.005655949778375e-05,12894
shelf,2,2.005655949778375e-05,12894
unemployed.,2,2.005655949778375e-05,12894
shower.,2,2.005655949778375e-05,12894
sabbatical!,2,2.005655949778375e-05,12894
movie!,2,2.005655949778375e-05,12894
slow.,2,2.005655949778375e-05,12894
(reading.),2,2.005655949778375e-05,12894
fireball.,2,2.005655949778375e-05,12894
actor,2,2.005655949778375e-05,12894
shame,2,2.005655949778375e-05,12894
ahh!,2,2.005655949778375e-05,12894
rips,2,2.005655949778375e-05,12894
about!,2,2.005655949778375e-05,12894
focus.,2,2.005655949778375e-05,12894
someone.,2,2.005655949778375e-05,12894
divorce.,2,2.005655949778375e-05,12894
sandwich?!!!,2,2.005655949778375e-05,12894
outside),2,2.005655949778375e-05,12894
"control,",2,2.005655949778375e-05,12894
available,2,2.005655949778375e-05,12894
application.,2,2.005655949778375e-05,12894
upside,2,2.005655949778375e-05,12894
space.,2,2.005655949778375e-05,12894
"ass,",2,2.005655949778375e-05,12894
(popping,2,2.005655949778375e-05,12894
headdress),2,2.005655949778375e-05,12894
thankful,2,2.005655949778375e-05,12894
held,2,2.005655949778375e-05,12894
worse.,2,2.005655949778375e-05,12894
king,2,2.005655949778375e-05,12894
same.,2,2.005655949778375e-05,12894
(mona,2,2.005655949778375e-05,12894
michael,2,2.005655949778375e-05,12894
first?,2,2.005655949778375e-05,12894
clickclocken.,2,2.005655949778375e-05,12894
aw,2,2.005655949778375e-05,12894
mental,2,2.005655949778375e-05,12894
restaurant.,2,2.005655949778375e-05,12894
moist,2,2.005655949778375e-05,12894
anger),2,2.005655949778375e-05,12894
you-you-you-you,2,2.005655949778375e-05,12894
remain,2,2.005655949778375e-05,12894
control),2,2.005655949778375e-05,12894
(losing,2,2.005655949778375e-05,12894
limb,2,2.005655949778375e-05,12894
divorces,2,2.005655949778375e-05,12894
"divorce,",2,2.005655949778375e-05,12894
sister!!!!!!!!!!!!!,2,2.005655949778375e-05,12894
rules,2,2.005655949778375e-05,12894
fool,2,2.005655949778375e-05,12894
"correctly,",2,2.005655949778375e-05,12894
make-up!,2,2.005655949778375e-05,12894
(laughing),2,2.005655949778375e-05,12894
driver.,2,2.005655949778375e-05,12894
ethical,2,2.005655949778375e-05,12894
whew!,2,2.005655949778375e-05,12894
spin,2,2.005655949778375e-05,12894
edge!,2,2.005655949778375e-05,12894
competition,2,2.005655949778375e-05,12894
ledbetter,2,2.005655949778375e-05,12894
chain;,2,2.005655949778375e-05,12894
chinese,2,2.005655949778375e-05,12894
dressed.),2,2.005655949778375e-05,12894
window!,2,2.005655949778375e-05,12894
die.,2,2.005655949778375e-05,12894
tuxes,2,2.005655949778375e-05,12894
25,2,2.005655949778375e-05,12894
howard.,2,2.005655949778375e-05,12894
president,2,2.005655949778375e-05,12894
spit,2,2.005655949778375e-05,12894
cheap,2,2.005655949778375e-05,12894
forward,2,2.005655949778375e-05,12894
principles!,2,2.005655949778375e-05,12894
gesture.,2,2.005655949778375e-05,12894
janice.,2,2.005655949778375e-05,12894
doing?!,2,2.005655949778375e-05,12894
apart,2,2.005655949778375e-05,12894
you?!,2,2.005655949778375e-05,12894
'99!,2,2.005655949778375e-05,12894
hornswoggle.,2,2.005655949778375e-05,12894
hotel.,2,2.005655949778375e-05,12894
child?,2,2.005655949778375e-05,12894
raising,2,2.005655949778375e-05,12894
volcano,2,2.005655949778375e-05,12894
hot?,2,2.005655949778375e-05,12894
(calling,2,2.005655949778375e-05,12894
elizabeth's,2,2.005655949778375e-05,12894
sweat,2,2.005655949778375e-05,12894
can't!,2,2.005655949778375e-05,12894
powder!,2,2.005655949778375e-05,12894
proceeds,2,2.005655949778375e-05,12894
harder.),2,2.005655949778375e-05,12894
powder,2,2.005655949778375e-05,12894
loser,2,2.005655949778375e-05,12894
bedroom.),2,2.005655949778375e-05,12894
cowboy.,2,2.005655949778375e-05,12894
itsits,2,2.005655949778375e-05,12894
counter.),2,2.005655949778375e-05,12894
want!,2,2.005655949778375e-05,12894
divorced.,2,2.005655949778375e-05,12894
kids.,2,2.005655949778375e-05,12894
janice!,2,2.005655949778375e-05,12894
calm.,2,2.005655949778375e-05,12894
(looks),2,2.005655949778375e-05,12894
wife's,2,2.005655949778375e-05,12894
to..day!!,2,2.005655949778375e-05,12894
because-because,2,2.005655949778375e-05,12894
ferry?,2,2.005655949778375e-05,12894
minister),2,2.005655949778375e-05,12894
lawfully,2,2.005655949778375e-05,12894
wedded,2,2.005655949778375e-05,12894
them?,2,2.005655949778375e-05,12894
(exiting,2,2.005655949778375e-05,12894
fixing,2,2.005655949778375e-05,12894
date?!,2,2.005655949778375e-05,12894
bing?,2,2.005655949778375e-05,12894
muriel.,2,2.005655949778375e-05,12894
dancing!,2,2.005655949778375e-05,12894
dance!!,2,2.005655949778375e-05,12894
didn't!!,2,2.005655949778375e-05,12894
depressed.),2,2.005655949778375e-05,12894
ready!,2,2.005655949778375e-05,12894
i-i-we,2,2.005655949778375e-05,12894
record,2,2.005655949778375e-05,12894
destroying,2,2.005655949778375e-05,12894
band!!,2,2.005655949778375e-05,12894
(bangs,2,2.005655949778375e-05,12894
emily.),2,2.005655949778375e-05,12894
emily?!,2,2.005655949778375e-05,12894
butt.,2,2.005655949778375e-05,12894
walthams,2,2.005655949778375e-05,12894
outside.),2,2.005655949778375e-05,12894
wh-wh-wh-where,2,2.005655949778375e-05,12894
(glares,2,2.005655949778375e-05,12894
monas,2,2.005655949778375e-05,12894
porn.,2,2.005655949778375e-05,12894
giggles.),2,2.005655949778375e-05,12894
(using,2,2.005655949778375e-05,12894
slightly,2,2.005655949778375e-05,12894
inflection,2,2.005655949778375e-05,12894
each.),2,2.005655949778375e-05,12894
nervous)really?,2,2.005655949778375e-05,12894
dad!!,2,2.005655949778375e-05,12894
dying,2,2.005655949778375e-05,12894
(stepping,2,2.005655949778375e-05,12894
them.)okay!,2,2.005655949778375e-05,12894
away!!,2,2.005655949778375e-05,12894
ezel!,2,2.005655949778375e-05,12894
super,2,2.005655949778375e-05,12894
became,2,2.005655949778375e-05,12894
sweet!,2,2.005655949778375e-05,12894
mother.),2,2.005655949778375e-05,12894
(sighing.),2,2.005655949778375e-05,12894
was...this,2,2.005655949778375e-05,12894
disagreement,2,2.005655949778375e-05,12894
over...(she,2,2.005655949778375e-05,12894
sighs.,2,2.005655949778375e-05,12894
dress.),2,2.005655949778375e-05,12894
dutch.),2,2.005655949778375e-05,12894
(pushes,2,2.005655949778375e-05,12894
grasps,2,2.005655949778375e-05,12894
cheek.),2,2.005655949778375e-05,12894
she's-she's,2,2.005655949778375e-05,12894
and?,2,2.005655949778375e-05,12894
subletting,2,2.005655949778375e-05,12894
wants.,2,2.005655949778375e-05,12894
breathe!,2,2.005655949778375e-05,12894
argh!,2,2.005655949778375e-05,12894
loud,2,2.005655949778375e-05,12894
loud!,2,2.005655949778375e-05,12894
everyone!,2,2.005655949778375e-05,12894
consider,2,2.005655949778375e-05,12894
yes.),2,2.005655949778375e-05,12894
"york,",2,2.005655949778375e-05,12894
(there,2,2.005655949778375e-05,12894
later,2,2.005655949778375e-05,12894
broken!,2,2.005655949778375e-05,12894
check?,2,2.005655949778375e-05,12894
"part,",2,2.005655949778375e-05,12894
europe?,2,2.005655949778375e-05,12894
nose.),2,2.005655949778375e-05,12894
sec?,2,2.005655949778375e-05,12894
interrupted,2,2.005655949778375e-05,12894
board.,2,2.005655949778375e-05,12894
move.,2,2.005655949778375e-05,12894
"sky,",2,2.005655949778375e-05,12894
storms,2,2.005655949778375e-05,12894
mood.,2,2.005655949778375e-05,12894
(going,2,2.005655949778375e-05,12894
york.,2,2.005655949778375e-05,12894
furniture,2,2.005655949778375e-05,12894
misleading.,2,2.005655949778375e-05,12894
fonzie,2,2.005655949778375e-05,12894
shower,2,2.005655949778375e-05,12894
band.,2,2.005655949778375e-05,12894
"""hey",2,2.005655949778375e-05,12894
see-see,2,2.005655949778375e-05,12894
uncomfortable,2,2.005655949778375e-05,12894
about-about,2,2.005655949778375e-05,12894
"jetway,",2,2.005655949778375e-05,12894
matters,2,2.005655949778375e-05,12894
gate,2,2.005655949778375e-05,12894
agent.),2,2.005655949778375e-05,12894
(rolls,2,2.005655949778375e-05,12894
jacket!,2,2.005655949778375e-05,12894
oh-no!,2,2.005655949778375e-05,12894
chases,2,2.005655949778375e-05,12894
didnt!!,2,2.005655949778375e-05,12894
ohh,2,2.005655949778375e-05,12894
terrible.,2,2.005655949778375e-05,12894
condom,2,2.005655949778375e-05,12894
flower,2,2.005655949778375e-05,12894
"house,",2,2.005655949778375e-05,12894
andand,2,2.005655949778375e-05,12894
mail,2,2.005655949778375e-05,12894
"today,",2,2.005655949778375e-05,12894
wander,2,2.005655949778375e-05,12894
bears,2,2.005655949778375e-05,12894
shocked.,2,2.005655949778375e-05,12894
huh,2,2.005655949778375e-05,12894
calls.,2,2.005655949778375e-05,12894
grandchildren!,2,2.005655949778375e-05,12894
(mortified),2,2.005655949778375e-05,12894
steals,2,2.005655949778375e-05,12894
bumped,2,2.005655949778375e-05,12894
depressed),2,2.005655949778375e-05,12894
(stutters,2,2.005655949778375e-05,12894
dryer?,2,2.005655949778375e-05,12894
gentlemen.,2,2.005655949778375e-05,12894
sayin',2,2.005655949778375e-05,12894
lately.,2,2.005655949778375e-05,12894
(waves),2,2.005655949778375e-05,12894
age.,2,2.005655949778375e-05,12894
new?,2,2.005655949778375e-05,12894
sneak,2,2.005655949778375e-05,12894
anyone.,2,2.005655949778375e-05,12894
wynona,2,2.005655949778375e-05,12894
final,2,2.005655949778375e-05,12894
(sets,2,2.005655949778375e-05,12894
half.,2,2.005655949778375e-05,12894
(standing,2,2.005655949778375e-05,12894
isabella.,2,2.005655949778375e-05,12894
"understanding,",2,2.005655949778375e-05,12894
kinda.,2,2.005655949778375e-05,12894
buzzer,2,2.005655949778375e-05,12894
(gunther,2,2.005655949778375e-05,12894
"pregnant,",2,2.005655949778375e-05,12894
yours.,2,2.005655949778375e-05,12894
(visibly,2,2.005655949778375e-05,12894
kristen,2,2.005655949778375e-05,12894
printed,2,2.005655949778375e-05,12894
match,2,2.005655949778375e-05,12894
"...yeah,",2,2.005655949778375e-05,12894
rosselini.,2,2.005655949778375e-05,12894
goodnight.,2,2.005655949778375e-05,12894
"beautiful,",2,2.005655949778375e-05,12894
"sexy,",2,2.005655949778375e-05,12894
tip,2,2.005655949778375e-05,12894
sometime?,2,2.005655949778375e-05,12894
butts.,2,2.005655949778375e-05,12894
opening?,2,2.005655949778375e-05,12894
percent.,2,2.005655949778375e-05,12894
tipped,2,2.005655949778375e-05,12894
maybe?,2,2.005655949778375e-05,12894
will...,2,2.005655949778375e-05,12894
that),2,2.005655949778375e-05,12894
(shuts,2,2.005655949778375e-05,12894
ohhhh,2,2.005655949778375e-05,12894
tricky,2,2.005655949778375e-05,12894
students.,2,2.005655949778375e-05,12894
wethead.,2,2.005655949778375e-05,12894
refers,2,2.005655949778375e-05,12894
seat.,2,2.005655949778375e-05,12894
bicycle,2,2.005655949778375e-05,12894
doll,2,2.005655949778375e-05,12894
answer.,2,2.005655949778375e-05,12894
knows.,2,2.005655949778375e-05,12894
richard,2,2.005655949778375e-05,12894
wifes,2,2.005655949778375e-05,12894
start.,2,2.005655949778375e-05,12894
uterus.,2,2.005655949778375e-05,12894
entirely,2,2.005655949778375e-05,12894
isabella,2,2.005655949778375e-05,12894
racquetball,2,2.005655949778375e-05,12894
surprise.,2,2.005655949778375e-05,12894
worry!,2,2.005655949778375e-05,12894
soothing,2,2.005655949778375e-05,12894
"ring,",2,2.005655949778375e-05,12894
talk!,2,2.005655949778375e-05,12894
mon.,2,2.005655949778375e-05,12894
sister's,2,2.005655949778375e-05,12894
"sweet,",2,2.005655949778375e-05,12894
uh....,2,2.005655949778375e-05,12894
crowd,2,2.005655949778375e-05,12894
kiss),2,2.005655949778375e-05,12894
oberman.,2,2.005655949778375e-05,12894
single.,2,2.005655949778375e-05,12894
loss.,2,2.005655949778375e-05,12894
(gestures),2,2.005655949778375e-05,12894
cuddling.,2,2.005655949778375e-05,12894
he-,2,2.005655949778375e-05,12894
1,2,2.005655949778375e-05,12894
aback),2,2.005655949778375e-05,12894
works,2,2.005655949778375e-05,12894
am?,2,2.005655949778375e-05,12894
soft,2,2.005655949778375e-05,12894
morning?,2,2.005655949778375e-05,12894
rachel!!,2,2.005655949778375e-05,12894
cabs,2,2.005655949778375e-05,12894
changed!,2,2.005655949778375e-05,12894
er...,2,2.005655949778375e-05,12894
barbi.,2,2.005655949778375e-05,12894
monster,2,2.005655949778375e-05,12894
this-,2,2.005655949778375e-05,12894
"easy,",2,2.005655949778375e-05,12894
spots,2,2.005655949778375e-05,12894
sixth,2,2.005655949778375e-05,12894
screwed,2,2.005655949778375e-05,12894
9,2,2.005655949778375e-05,12894
parents),2,2.005655949778375e-05,12894
hot.,2,2.005655949778375e-05,12894
"child,",2,2.005655949778375e-05,12894
eats,2,2.005655949778375e-05,12894
"hall,",2,2.005655949778375e-05,12894
talkin',2,2.005655949778375e-05,12894
oil,2,2.005655949778375e-05,12894
"doing,",2,2.005655949778375e-05,12894
"colors,",2,2.005655949778375e-05,12894
"worry,",2,2.005655949778375e-05,12894
aside,2,2.005655949778375e-05,12894
deny,2,2.005655949778375e-05,12894
"whites,",2,2.005655949778375e-05,12894
already.,2,2.005655949778375e-05,12894
toy,2,2.005655949778375e-05,12894
share,2,2.005655949778375e-05,12894
gentle,2,2.005655949778375e-05,12894
celia.,2,2.005655949778375e-05,12894
lady.,2,2.005655949778375e-05,12894
barry,2,2.005655949778375e-05,12894
"dinner,",2,2.005655949778375e-05,12894
sound),2,2.005655949778375e-05,12894
vulnerability,2,2.005655949778375e-05,12894
giant,2,2.005655949778375e-05,12894
"hand,",2,2.005655949778375e-05,12894
"""when",2,2.005655949778375e-05,12894
sense.,2,2.005655949778375e-05,12894
"can't,",2,2.005655949778375e-05,12894
beer.,2,2.005655949778375e-05,12894
finger.,2,2.005655949778375e-05,12894
(nonchalantly),2,2.005655949778375e-05,12894
apartments,2,2.005655949778375e-05,12894
hall?,2,2.005655949778375e-05,12894
sarah,2,2.005655949778375e-05,12894
hits,2,2.005655949778375e-05,12894
shoulders),2,2.005655949778375e-05,12894
cat,2,2.005655949778375e-05,12894
right...,2,2.005655949778375e-05,12894
(swings,2,2.005655949778375e-05,12894
cookies.,2,2.005655949778375e-05,12894
woman-,2,2.005655949778375e-05,12894
girl...,2,2.005655949778375e-05,12894
ment.,2,2.005655949778375e-05,12894
bing.,2,2.005655949778375e-05,12894
wondering...,2,2.005655949778375e-05,12894
backhand.,2,2.005655949778375e-05,12894
as..,2,2.005655949778375e-05,12894
snow.,2,2.005655949778375e-05,12894
losing,2,2.005655949778375e-05,12894
like?,2,2.005655949778375e-05,12894
those!,2,2.005655949778375e-05,12894
"ball,",2,2.005655949778375e-05,12894
feel?,2,2.005655949778375e-05,12894
"cookies,",2,2.005655949778375e-05,12894
intense,2,2.005655949778375e-05,12894
laser,2,2.005655949778375e-05,12894
"apparently,",2,2.005655949778375e-05,12894
news?,2,2.005655949778375e-05,12894
calm,2,2.005655949778375e-05,12894
large,2,2.005655949778375e-05,12894
not...,2,2.005655949778375e-05,12894
midnight.,2,2.005655949778375e-05,12894
scum.,2,2.005655949778375e-05,12894
"she's,",2,2.005655949778375e-05,12894
paolo.,2,2.005655949778375e-05,12894
classic.,2,2.005655949778375e-05,12894
that's...,2,2.005655949778375e-05,12894
funny?,2,2.005655949778375e-05,12894
boxes!,2,2.005655949778375e-05,12894
perk),2,2.005655949778375e-05,12894
neck.,2,2.005655949778375e-05,12894
cutting,2,2.005655949778375e-05,12894
sight,2,2.005655949778375e-05,12894
"paolo,",2,2.005655949778375e-05,12894
beer,2,2.005655949778375e-05,12894
(chases,2,2.005655949778375e-05,12894
funny...,2,2.005655949778375e-05,12894
em.,2,2.005655949778375e-05,12894
"boxes,",2,2.005655949778375e-05,12894
chandler-,2,2.005655949778375e-05,12894
"spacecamp,",2,2.005655949778375e-05,12894
favourite,2,2.005655949778375e-05,12894
"insane,",2,2.005655949778375e-05,12894
cup.,2,2.005655949778375e-05,12894
"ahead,",2,2.005655949778375e-05,12894
shoulder),2,2.005655949778375e-05,12894
"oop,",2,2.005655949778375e-05,12894
"hes,",2,2.005655949778375e-05,12894
plant,2,2.005655949778375e-05,12894
"also,",2,2.005655949778375e-05,12894
susan...,2,2.005655949778375e-05,12894
e,2,2.005655949778375e-05,12894
ho,2,2.005655949778375e-05,12894
bump,2,2.005655949778375e-05,12894
fixed,2,2.005655949778375e-05,12894
whatd,2,2.005655949778375e-05,12894
mmmwa,2,2.005655949778375e-05,12894
"cut,",2,2.005655949778375e-05,12894
laugh),2,2.005655949778375e-05,12894
eater.,2,2.005655949778375e-05,12894
"wha,",2,2.005655949778375e-05,12894
sapien,2,2.005655949778375e-05,12894
tribbiani.,2,2.005655949778375e-05,12894
gunther,2,2.005655949778375e-05,12894
"knows,",2,2.005655949778375e-05,12894
insurance,2,2.005655949778375e-05,12894
oh....,2,2.005655949778375e-05,12894
geeky,2,2.005655949778375e-05,12894
oh-ho,2,2.005655949778375e-05,12894
think-,2,2.005655949778375e-05,12894
neck),2,2.005655949778375e-05,12894
shot.,2,2.005655949778375e-05,12894
"eventually,",2,2.005655949778375e-05,12894
of...,2,2.005655949778375e-05,12894
coffee!,2,2.005655949778375e-05,12894
sex?,2,2.005655949778375e-05,12894
"cheater,",2,2.005655949778375e-05,12894
count.,2,2.005655949778375e-05,12894
spoon.,2,2.005655949778375e-05,12894
flinging,2,2.005655949778375e-05,12894
need.,2,2.005655949778375e-05,12894
mmmm.,2,2.005655949778375e-05,12894
pulling,2,2.005655949778375e-05,12894
switch!,2,2.005655949778375e-05,12894
future.,2,2.005655949778375e-05,12894
sends,2,2.005655949778375e-05,12894
see....,2,2.005655949778375e-05,12894
break!!,2,2.005655949778375e-05,12894
gestures,2,2.005655949778375e-05,12894
oww!!,2,2.005655949778375e-05,12894
trash,2,2.005655949778375e-05,12894
lewis?,2,2.005655949778375e-05,12894
assume,2,2.005655949778375e-05,12894
verge,2,2.005655949778375e-05,12894
and....,2,2.005655949778375e-05,12894
sophisticated,2,2.005655949778375e-05,12894
touchdown,2,2.005655949778375e-05,12894
running.,2,2.005655949778375e-05,12894
elbow,2,2.005655949778375e-05,12894
grandma,2,2.005655949778375e-05,12894
tag,2,2.005655949778375e-05,12894
top?,2,2.005655949778375e-05,12894
(rushing,2,2.005655949778375e-05,12894
chicken,2,2.005655949778375e-05,12894
belive,2,2.005655949778375e-05,12894
skills.,2,2.005655949778375e-05,12894
"rightie,",2,2.005655949778375e-05,12894
puck.,2,2.005655949778375e-05,12894
perform,2,2.005655949778375e-05,12894
andr,2,2.005655949778375e-05,12894
desk.),2,2.005655949778375e-05,12894
college?,2,2.005655949778375e-05,12894
lays,2,2.005655949778375e-05,12894
alan,2,2.005655949778375e-05,12894
reception,2,2.005655949778375e-05,12894
future,2,2.005655949778375e-05,12894
dream.,2,2.005655949778375e-05,12894
boyfriends,2,2.005655949778375e-05,12894
excellent,2,2.005655949778375e-05,12894
do...,2,2.005655949778375e-05,12894
well..,2,2.005655949778375e-05,12894
money.,2,2.005655949778375e-05,12894
bunny,2,2.005655949778375e-05,12894
"base-alan,",2,2.005655949778375e-05,12894
part),2,2.005655949778375e-05,12894
"moment,",2,2.005655949778375e-05,12894
aww.,2,2.005655949778375e-05,12894
mumbles,2,2.005655949778375e-05,12894
harder,2,2.005655949778375e-05,12894
floor,2,2.005655949778375e-05,12894
safety,2,2.005655949778375e-05,12894
alive,2,2.005655949778375e-05,12894
handed,2,2.005655949778375e-05,12894
"arms,",2,2.005655949778375e-05,12894
15,2,2.005655949778375e-05,12894
huge.,2,2.005655949778375e-05,12894
"story,",2,2.005655949778375e-05,12894
open!,2,2.005655949778375e-05,12894
threatened,2,2.005655949778375e-05,12894
lady?,2,2.005655949778375e-05,12894
lot.,2,2.005655949778375e-05,12894
landed,2,2.005655949778375e-05,12894
whoa,2,2.005655949778375e-05,12894
jordie.,2,2.005655949778375e-05,12894
no-no-no.,2,2.005655949778375e-05,12894
jordie?,2,2.005655949778375e-05,12894
receptionist),2,2.005655949778375e-05,12894
chase,2,2.005655949778375e-05,12894
system.,2,2.005655949778375e-05,12894
nobody's,2,2.005655949778375e-05,12894
seconds.,2,2.005655949778375e-05,12894
watching.,2,2.005655949778375e-05,12894
chunky.,2,2.005655949778375e-05,12894
fella!,2,2.005655949778375e-05,12894
fridge.,2,2.005655949778375e-05,12894
"cab,",2,2.005655949778375e-05,12894
chi,2,2.005655949778375e-05,12894
que,2,2.005655949778375e-05,12894
otherwise,2,2.005655949778375e-05,12894
le,2,2.005655949778375e-05,12894
"second,",2,2.005655949778375e-05,12894
others),2,2.005655949778375e-05,12894
possibility.,2,2.005655949778375e-05,12894
speaking,2,2.005655949778375e-05,12894
bananas?,2,2.005655949778375e-05,12894
nodded,2,2.005655949778375e-05,12894
upset?,2,2.005655949778375e-05,12894
nuts.,2,2.005655949778375e-05,12894
door!,2,2.005655949778375e-05,12894
light.,2,2.005655949778375e-05,12894
glasses.,2,2.005655949778375e-05,12894
could-could,2,2.005655949778375e-05,12894
october,2,2.005655949778375e-05,12894
wine.,2,2.005655949778375e-05,12894
"dressed,",2,2.005655949778375e-05,12894
"finally,",2,2.005655949778375e-05,12894
insane?,2,2.005655949778375e-05,12894
had-,2,2.005655949778375e-05,12894
somebody's,2,2.005655949778375e-05,12894
consummated,2,2.005655949778375e-05,12894
added,2,2.005655949778375e-05,12894
"sign,",2,2.005655949778375e-05,12894
pit.,2,2.005655949778375e-05,12894
"dark,",2,2.005655949778375e-05,12894
peach,2,2.005655949778375e-05,12894
"monkey,",2,2.005655949778375e-05,12894
illegal,2,2.005655949778375e-05,12894
relationships,2,2.005655949778375e-05,12894
painful.,2,2.005655949778375e-05,12894
partially,2,2.005655949778375e-05,12894
what-what?,2,2.005655949778375e-05,12894
the',2,2.005655949778375e-05,12894
'bring,2,2.005655949778375e-05,12894
packed,2,2.005655949778375e-05,12894
"schedule,",2,2.005655949778375e-05,12894
(exits),2,2.005655949778375e-05,12894
nicotine,2,2.005655949778375e-05,12894
rachel):,2,2.005655949778375e-05,12894
"shower,",2,2.005655949778375e-05,12894
vet,2,2.005655949778375e-05,12894
patch),2,2.005655949778375e-05,12894
(lays,2,2.005655949778375e-05,12894
cards),2,2.005655949778375e-05,12894
phase.,2,2.005655949778375e-05,12894
toward,2,2.005655949778375e-05,12894
losing.,2,2.005655949778375e-05,12894
lamp!,2,2.005655949778375e-05,12894
"trouble,",2,2.005655949778375e-05,12894
"card,",2,2.005655949778375e-05,12894
"thought,",2,2.005655949778375e-05,12894
date!,2,2.005655949778375e-05,12894
were.,2,2.005655949778375e-05,12894
peanut?,2,2.005655949778375e-05,12894
row,2,2.005655949778375e-05,12894
card.),2,2.005655949778375e-05,12894
(smiles),2,2.005655949778375e-05,12894
bean!,2,2.005655949778375e-05,12894
"rice,",2,2.005655949778375e-05,12894
rough,2,2.005655949778375e-05,12894
sorry...,2,2.005655949778375e-05,12894
"shoulders,",2,2.005655949778375e-05,12894
point?,2,2.005655949778375e-05,12894
"milkshake,",2,2.005655949778375e-05,12894
burns,2,2.005655949778375e-05,12894
attracted,2,2.005655949778375e-05,12894
a....,2,2.005655949778375e-05,12894
"building,",2,2.005655949778375e-05,12894
down).,2,2.005655949778375e-05,12894
"both,",2,2.005655949778375e-05,12894
mouse.,2,2.005655949778375e-05,12894
clear?,2,2.005655949778375e-05,12894
becomes,2,2.005655949778375e-05,12894
wars,2,2.005655949778375e-05,12894
describe,2,2.005655949778375e-05,12894
incoherent,2,2.005655949778375e-05,12894
"'s'funny,",2,2.005655949778375e-05,12894
everything!,2,2.005655949778375e-05,12894
dressed?,2,2.005655949778375e-05,12894
everything?,2,2.005655949778375e-05,12894
hmph.,2,2.005655949778375e-05,12894
island,2,2.005655949778375e-05,12894
helen,2,2.005655949778375e-05,12894
'who,2,2.005655949778375e-05,12894
"wonderful,",2,2.005655949778375e-05,12894
paper.,2,2.005655949778375e-05,12894
remote,2,2.005655949778375e-05,12894
"stay,",2,2.005655949778375e-05,12894
gold,2,2.005655949778375e-05,12894
princess,2,2.005655949778375e-05,12894
jabba,2,2.005655949778375e-05,12894
carols,2,2.005655949778375e-05,12894
"hour,",2,2.005655949778375e-05,12894
father?,2,2.005655949778375e-05,12894
tonight!,2,2.005655949778375e-05,12894
"welcome,",2,2.005655949778375e-05,12894
carol.),2,2.005655949778375e-05,12894
care.,2,2.005655949778375e-05,12894
sick,2,2.005655949778375e-05,12894
story!,2,2.005655949778375e-05,12894
i'm-,2,2.005655949778375e-05,12894
james,2,2.005655949778375e-05,12894
heard.,2,2.005655949778375e-05,12894
"characters,",2,2.005655949778375e-05,12894
"feet,",2,2.005655949778375e-05,12894
mimes,2,2.005655949778375e-05,12894
underwear,2,2.005655949778375e-05,12894
recognize,2,2.005655949778375e-05,12894
"err,",2,2.005655949778375e-05,12894
"which,",2,2.005655949778375e-05,12894
duck,2,2.005655949778375e-05,12894
hummus?!,2,2.005655949778375e-05,12894
quickly.,2,2.005655949778375e-05,12894
messages,2,2.005655949778375e-05,12894
"machine,",2,2.005655949778375e-05,12894
accident.,2,2.005655949778375e-05,12894
lamaze,2,2.005655949778375e-05,12894
susans,2,2.005655949778375e-05,12894
"front,",2,2.005655949778375e-05,12894
change!,2,2.005655949778375e-05,12894
comin',2,2.005655949778375e-05,12894
scene,2,2.005655949778375e-05,12894
"even,",2,2.005655949778375e-05,12894
"heads,",2,2.005655949778375e-05,12894
wh-,2,2.005655949778375e-05,12894
"ironically,",2,2.005655949778375e-05,12894
whose,2,2.005655949778375e-05,12894
"happen,",2,2.005655949778375e-05,12894
dig.,2,2.005655949778375e-05,12894
"china,",2,2.005655949778375e-05,12894
crap,2,2.005655949778375e-05,12894
start?,2,2.005655949778375e-05,12894
annoyed),2,2.005655949778375e-05,12894
i-i've,2,2.005655949778375e-05,12894
"born,",2,2.005655949778375e-05,12894
freak,2,2.005655949778375e-05,12894
drinks,2,2.005655949778375e-05,12894
welling,2,2.005655949778375e-05,12894
"susan,",2,2.005655949778375e-05,12894
sheet,2,2.005655949778375e-05,12894
bone,2,2.005655949778375e-05,12894
persuade,2,2.005655949778375e-05,12894
i-it's,2,2.005655949778375e-05,12894
china.,2,2.005655949778375e-05,12894
over),2,2.005655949778375e-05,12894
ju...,2,2.005655949778375e-05,12894
"longer,",2,2.005655949778375e-05,12894
(returns),2,2.005655949778375e-05,12894
picture),2,2.005655949778375e-05,12894
everybody.,2,2.005655949778375e-05,12894
(thinking),2,2.005655949778375e-05,12894
gym.,2,2.005655949778375e-05,12894
woke,2,2.005655949778375e-05,12894
julie,2,2.005655949778375e-05,12894
"running,",2,2.005655949778375e-05,12894
uniform,2,2.005655949778375e-05,12894
"nooo,",2,2.005655949778375e-05,12894
sleep.,2,2.005655949778375e-05,12894
"yesterday,",2,2.005655949778375e-05,12894
crying,2,2.005655949778375e-05,12894
mon!,2,2.005655949778375e-05,12894
realised,2,2.005655949778375e-05,12894
honey,2,2.005655949778375e-05,12894
football,2,2.005655949778375e-05,12894
"field,",2,2.005655949778375e-05,12894
arm.),2,2.005655949778375e-05,12894
(staring,2,2.005655949778375e-05,12894
child,2,2.005655949778375e-05,12894
imagined,2,2.005655949778375e-05,12894
rest.,2,2.005655949778375e-05,12894
questions.,2,2.005655949778375e-05,12894
wakes,2,2.005655949778375e-05,12894
"amazing,",2,2.005655949778375e-05,12894
balcony),2,2.005655949778375e-05,12894
bend,2,2.005655949778375e-05,12894
prison!,2,2.005655949778375e-05,12894
causes,2,2.005655949778375e-05,12894
meant.),2,2.005655949778375e-05,12894
hair?,2,2.005655949778375e-05,12894
field.,2,2.005655949778375e-05,12894
"things,",2,2.005655949778375e-05,12894
we-,2,2.005655949778375e-05,12894
suppose,2,2.005655949778375e-05,12894
good...,2,2.005655949778375e-05,12894
lunch?,2,2.005655949778375e-05,12894
(slams,2,2.005655949778375e-05,12894
'n',2,2.005655949778375e-05,12894
one),2,2.005655949778375e-05,12894
potatoes,2,2.005655949778375e-05,12894
i-i-i...,2,2.005655949778375e-05,12894
burgundy.,2,2.005655949778375e-05,12894
mashed,2,2.005655949778375e-05,12894
mark.,2,2.005655949778375e-05,12894
"always,",2,2.005655949778375e-05,12894
jealous?,2,2.005655949778375e-05,12894
afternoon.,2,2.005655949778375e-05,12894
hell.,2,2.005655949778375e-05,12894
(he's,2,2.005655949778375e-05,12894
(looking),2,2.005655949778375e-05,12894
singing,2,2.005655949778375e-05,12894
chairs,2,2.005655949778375e-05,12894
"from,",2,2.005655949778375e-05,12894
penis.,2,2.005655949778375e-05,12894
tighter.),2,2.005655949778375e-05,12894
offer,2,2.005655949778375e-05,12894
lights.,2,2.005655949778375e-05,12894
"stomach,",2,2.005655949778375e-05,12894
hi?,2,2.005655949778375e-05,12894
counter),2,2.005655949778375e-05,12894
just-,2,2.005655949778375e-05,12894
exactly.,2,2.005655949778375e-05,12894
phrase,2,2.005655949778375e-05,12894
prep,2,2.005655949778375e-05,12894
dragging,2,2.005655949778375e-05,12894
furniture.,2,2.005655949778375e-05,12894
small.,2,2.005655949778375e-05,12894
collar,2,2.005655949778375e-05,12894
break-up,2,2.005655949778375e-05,12894
break-up.,2,2.005655949778375e-05,12894
deep,2,2.005655949778375e-05,12894
"weeks,",2,2.005655949778375e-05,12894
pad,2,2.005655949778375e-05,12894
showing?,2,2.005655949778375e-05,12894
nipples,2,2.005655949778375e-05,12894
jealous.,2,2.005655949778375e-05,12894
interviews,2,2.005655949778375e-05,12894
"mark,",2,2.005655949778375e-05,12894
"somehow,",2,2.005655949778375e-05,12894
ahhhh!!,2,2.005655949778375e-05,12894
plane,2,2.005655949778375e-05,12894
gay?,2,2.005655949778375e-05,12894
year...,2,2.005655949778375e-05,12894
shoes?,2,2.005655949778375e-05,12894
dear,2,2.005655949778375e-05,12894
mary-angela.,2,2.005655949778375e-05,12894
"'cause,",2,2.005655949778375e-05,12894
unusual,2,2.005655949778375e-05,12894
"nonono,",2,2.005655949778375e-05,12894
shot),2,2.005655949778375e-05,12894
cover.,2,2.005655949778375e-05,12894
jackets,2,2.005655949778375e-05,12894
control,2,2.005655949778375e-05,12894
sec.,2,2.005655949778375e-05,12894
rome.,2,2.005655949778375e-05,12894
excellent.,2,2.005655949778375e-05,12894
receiver,2,2.005655949778375e-05,12894
tied,2,2.005655949778375e-05,12894
proved,2,2.005655949778375e-05,12894
"street,",2,2.005655949778375e-05,12894
jurassic,2,2.005655949778375e-05,12894
fly.,2,2.005655949778375e-05,12894
anger.),2,2.005655949778375e-05,12894
funniest,2,2.005655949778375e-05,12894
attacking,2,2.005655949778375e-05,12894
walkin',2,2.005655949778375e-05,12894
embarrassed,2,2.005655949778375e-05,12894
cleansing,2,2.005655949778375e-05,12894
chair),2,2.005655949778375e-05,12894
react,2,2.005655949778375e-05,12894
rachel!!!!,2,2.005655949778375e-05,12894
having.,2,2.005655949778375e-05,12894
"lately,",2,2.005655949778375e-05,12894
par-tay!,2,2.005655949778375e-05,12894
pulled,2,2.005655949778375e-05,12894
well....,2,2.005655949778375e-05,12894
"gay,",2,2.005655949778375e-05,12894
bye-bye.,2,2.005655949778375e-05,12894
unborn,2,2.005655949778375e-05,12894
oh..,2,2.005655949778375e-05,12894
letter,2,2.005655949778375e-05,12894
god..,2,2.005655949778375e-05,12894
"age,",2,2.005655949778375e-05,12894
gross.,2,2.005655949778375e-05,12894
feeling.,2,2.005655949778375e-05,12894
clock.),2,2.005655949778375e-05,12894
cushions,2,2.005655949778375e-05,12894
books,2,2.005655949778375e-05,12894
basket),2,2.005655949778375e-05,12894
dates.,2,2.005655949778375e-05,12894
mark),2,2.005655949778375e-05,12894
breath),2,2.005655949778375e-05,12894
machine!,2,2.005655949778375e-05,12894
everyone's,2,2.005655949778375e-05,12894
said.),2,2.005655949778375e-05,12894
fire.,2,2.005655949778375e-05,12894
"phone,",2,2.005655949778375e-05,12894
plans.,2,2.005655949778375e-05,12894
"anniversary,",2,2.005655949778375e-05,12894
"issac,",2,2.005655949778375e-05,12894
blast.,2,2.005655949778375e-05,12894
"feel,",2,2.005655949778375e-05,12894
"evening,",2,2.005655949778375e-05,12894
"kiss,",2,2.005655949778375e-05,12894
agreeing,2,2.005655949778375e-05,12894
"there's,",2,2.005655949778375e-05,12894
"party,",2,2.005655949778375e-05,12894
skin.,2,2.005655949778375e-05,12894
english.,2,2.005655949778375e-05,12894
pogo-stick,2,2.005655949778375e-05,12894
fire,2,2.005655949778375e-05,12894
wait...,2,2.005655949778375e-05,12894
(browsing,2,2.005655949778375e-05,12894
yell,2,2.005655949778375e-05,12894
lemon,2,2.005655949778375e-05,12894
(leans,2,2.005655949778375e-05,12894
skull.,2,2.005655949778375e-05,12894
itd,2,2.005655949778375e-05,12894
"yogart,",2,2.005655949778375e-05,12894
directly,2,2.005655949778375e-05,12894
"alone,",2,2.005655949778375e-05,12894
brackety,2,2.005655949778375e-05,12894
"tell,",2,2.005655949778375e-05,12894
roberts,2,2.005655949778375e-05,12894
reached,2,2.005655949778375e-05,12894
squeeze,2,2.005655949778375e-05,12894
nana.,2,2.005655949778375e-05,12894
shutting,2,2.005655949778375e-05,12894
information,2,2.005655949778375e-05,12894
lousy,2,2.005655949778375e-05,12894
isnt.),1,1.0028279748891876e-05,12894
there-there's,1,1.0028279748891876e-05,12894
mean-im,1,1.0028279748891876e-05,12894
isis,1,1.0028279748891876e-05,12894
decides,1,1.0028279748891876e-05,12894
"student,",1,1.0028279748891876e-05,12894
"backup,",1,1.0028279748891876e-05,12894
meanyou-you,1,1.0028279748891876e-05,12894
secret?,1,1.0028279748891876e-05,12894
secondwhats,1,1.0028279748891876e-05,12894
section.),1,1.0028279748891876e-05,12894
hydrosaurs,1,1.0028279748891876e-05,12894
healthy.,1,1.0028279748891876e-05,12894
smart!,1,1.0028279748891876e-05,12894
"maneuver,",1,1.0028279748891876e-05,12894
somewherefun.,1,1.0028279748891876e-05,12894
meanno,1,1.0028279748891876e-05,12894
aptitude,1,1.0028279748891876e-05,12894
mentioned,1,1.0028279748891876e-05,12894
previously,1,1.0028279748891876e-05,12894
connected.),1,1.0028279748891876e-05,12894
"bam,",1,1.0028279748891876e-05,12894
for-for,1,1.0028279748891876e-05,12894
slumps,1,1.0028279748891876e-05,12894
so(motions,1,1.0028279748891876e-05,12894
families,1,1.0028279748891876e-05,12894
conversation?!,1,1.0028279748891876e-05,12894
"concerned,",1,1.0028279748891876e-05,12894
multiple,1,1.0028279748891876e-05,12894
uhi-im,1,1.0028279748891876e-05,12894
thatcher?,1,1.0028279748891876e-05,12894
"amona,",1,1.0028279748891876e-05,12894
hundred?!,1,1.0028279748891876e-05,12894
crazy?!,1,1.0028279748891876e-05,12894
cold.,1,1.0028279748891876e-05,12894
i-iyknow,1,1.0028279748891876e-05,12894
skaters,1,1.0028279748891876e-05,12894
"aboutooh,",1,1.0028279748891876e-05,12894
ahget,1,1.0028279748891876e-05,12894
...now,1,1.0028279748891876e-05,12894
vendor,1,1.0028279748891876e-05,12894
ruth?,1,1.0028279748891876e-05,12894
stewart?,1,1.0028279748891876e-05,12894
(passes,1,1.0028279748891876e-05,12894
wheat.,1,1.0028279748891876e-05,12894
self-respecting,1,1.0028279748891876e-05,12894
"going?""",1,1.0028279748891876e-05,12894
retreats.,1,1.0028279748891876e-05,12894
scary.,1,1.0028279748891876e-05,12894
industrial,1,1.0028279748891876e-05,12894
bra,1,1.0028279748891876e-05,12894
solvent.,1,1.0028279748891876e-05,12894
butdarwin.,1,1.0028279748891876e-05,12894
spinning),1,1.0028279748891876e-05,12894
fair.,1,1.0028279748891876e-05,12894
mixed,1,1.0028279748891876e-05,12894
(doing,1,1.0028279748891876e-05,12894
whoa-hello!,1,1.0028279748891876e-05,12894
rain?,1,1.0028279748891876e-05,12894
sleeve.,1,1.0028279748891876e-05,12894
conversations.,1,1.0028279748891876e-05,12894
rain.,1,1.0028279748891876e-05,12894
hand!!!,1,1.0028279748891876e-05,12894
reader!,1,1.0028279748891876e-05,12894
"kiln,",1,1.0028279748891876e-05,12894
ohio!!,1,1.0028279748891876e-05,12894
"east,",1,1.0028279748891876e-05,12894
appreciatively),1,1.0028279748891876e-05,12894
traffic,1,1.0028279748891876e-05,12894
"way!""",1,1.0028279748891876e-05,12894
"""get",1,1.0028279748891876e-05,12894
"phrase,",1,1.0028279748891876e-05,12894
partner.,1,1.0028279748891876e-05,12894
eye(the,1,1.0028279748891876e-05,12894
pheebs:,1,1.0028279748891876e-05,12894
"far,",1,1.0028279748891876e-05,12894
guard,1,1.0028279748891876e-05,12894
"away)okay,",1,1.0028279748891876e-05,12894
ran.,1,1.0028279748891876e-05,12894
uhred,1,1.0028279748891876e-05,12894
introducing,1,1.0028279748891876e-05,12894
(mimicking),1,1.0028279748891876e-05,12894
borrowed,1,1.0028279748891876e-05,12894
easy!,1,1.0028279748891876e-05,12894
spots.,1,1.0028279748891876e-05,12894
watch)whoa!,1,1.0028279748891876e-05,12894
teeth.,1,1.0028279748891876e-05,12894
carol's.,1,1.0028279748891876e-05,12894
shine,1,1.0028279748891876e-05,12894
mini-flashlight),1,1.0028279748891876e-05,12894
(china.),1,1.0028279748891876e-05,12894
one-way,1,1.0028279748891876e-05,12894
veryvery,1,1.0028279748891876e-05,12894
yeah!!!!,1,1.0028279748891876e-05,12894
rossgeller.,1,1.0028279748891876e-05,12894
bithit,1,1.0028279748891876e-05,12894
splashes,1,1.0028279748891876e-05,12894
guard),1,1.0028279748891876e-05,12894
progressionist.,1,1.0028279748891876e-05,12894
"route,",1,1.0028279748891876e-05,12894
yeller.,1,1.0028279748891876e-05,12894
newsletter.,1,1.0028279748891876e-05,12894
runners,1,1.0028279748891876e-05,12894
loudly),1,1.0028279748891876e-05,12894
andi,1,1.0028279748891876e-05,12894
seea,1,1.0028279748891876e-05,12894
rockefeller?,1,1.0028279748891876e-05,12894
streets,1,1.0028279748891876e-05,12894
covered.,1,1.0028279748891876e-05,12894
but...susan:,1,1.0028279748891876e-05,12894
uha,1,1.0028279748891876e-05,12894
ah(checks,1,1.0028279748891876e-05,12894
misses.),1,1.0028279748891876e-05,12894
states?,1,1.0028279748891876e-05,12894
a-to-spare.,1,1.0028279748891876e-05,12894
"globe?""",1,1.0028279748891876e-05,12894
greelys,1,1.0028279748891876e-05,12894
department?,1,1.0028279748891876e-05,12894
classes!,1,1.0028279748891876e-05,12894
thanksgiving.,1,1.0028279748891876e-05,12894
locations.,1,1.0028279748891876e-05,12894
advanced,1,1.0028279748891876e-05,12894
in-line,1,1.0028279748891876e-05,12894
"neuman,",1,1.0028279748891876e-05,12894
over.)good.,1,1.0028279748891876e-05,12894
pshhshhh!,1,1.0028279748891876e-05,12894
homeless,1,1.0028279748891876e-05,12894
monica:,1,1.0028279748891876e-05,12894
spins,1,1.0028279748891876e-05,12894
key!,1,1.0028279748891876e-05,12894
map.),1,1.0028279748891876e-05,12894
"key,",1,1.0028279748891876e-05,12894
key.),1,1.0028279748891876e-05,12894
soheres,1,1.0028279748891876e-05,12894
unearthed,1,1.0028279748891876e-05,12894
dominance.,1,1.0028279748891876e-05,12894
colorful,1,1.0028279748891876e-05,12894
blue.,1,1.0028279748891876e-05,12894
rack,1,1.0028279748891876e-05,12894
"class,",1,1.0028279748891876e-05,12894
teacher!!,1,1.0028279748891876e-05,12894
someone?,1,1.0028279748891876e-05,12894
hey!!!,1,1.0028279748891876e-05,12894
i(passes,1,1.0028279748891876e-05,12894
"disgraceful,",1,1.0028279748891876e-05,12894
seminar,1,1.0028279748891876e-05,12894
well-educated,1,1.0028279748891876e-05,12894
"round,",1,1.0028279748891876e-05,12894
lumps?,1,1.0028279748891876e-05,12894
collapses.),1,1.0028279748891876e-05,12894
phoebe!!,1,1.0028279748891876e-05,12894
"town,",1,1.0028279748891876e-05,12894
begin.,1,1.0028279748891876e-05,12894
cross,1,1.0028279748891876e-05,12894
hydrosaurids,1,1.0028279748891876e-05,12894
freeman,1,1.0028279748891876e-05,12894
pretzel,1,1.0028279748891876e-05,12894
eyesdid,1,1.0028279748891876e-05,12894
creepy,1,1.0028279748891876e-05,12894
downtown!,1,1.0028279748891876e-05,12894
stronger.,1,1.0028279748891876e-05,12894
wear.,1,1.0028279748891876e-05,12894
spud,1,1.0028279748891876e-05,12894
sevenish?,1,1.0028279748891876e-05,12894
spudnik!,1,1.0028279748891876e-05,12894
"daddy,",1,1.0028279748891876e-05,12894
spud-nik.,1,1.0028279748891876e-05,12894
"sputnik,",1,1.0028279748891876e-05,12894
mommies.,1,1.0028279748891876e-05,12894
wearing.),1,1.0028279748891876e-05,12894
glued,1,1.0028279748891876e-05,12894
antenna,1,1.0028279748891876e-05,12894
colander,1,1.0028279748891876e-05,12894
antennae.,1,1.0028279748891876e-05,12894
aspud.,1,1.0028279748891876e-05,12894
potato,1,1.0028279748891876e-05,12894
sputnik?,1,1.0028279748891876e-05,12894
"satellite,",1,1.0028279748891876e-05,12894
russian,1,1.0028279748891876e-05,12894
claps.),1,1.0028279748891876e-05,12894
well.),1,1.0028279748891876e-05,12894
won.,1,1.0028279748891876e-05,12894
row.,1,1.0028279748891876e-05,12894
sarcastically),1,1.0028279748891876e-05,12894
minimal.,1,1.0028279748891876e-05,12894
theorem!!,1,1.0028279748891876e-05,12894
pride.,1,1.0028279748891876e-05,12894
"monica),",1,1.0028279748891876e-05,12894
tired?,1,1.0028279748891876e-05,12894
greatest.,1,1.0028279748891876e-05,12894
woooo!,1,1.0028279748891876e-05,12894
translates,1,1.0028279748891876e-05,12894
gunter.,1,1.0028279748891876e-05,12894
"koffie,",1,1.0028279748891876e-05,12894
de,1,1.0028279748891876e-05,12894
two-,1,1.0028279748891876e-05,12894
voor,1,1.0028279748891876e-05,12894
bedankt,1,1.0028279748891876e-05,12894
"sheets,",1,1.0028279748891876e-05,12894
passing,1,1.0028279748891876e-05,12894
verhoeven,1,1.0028279748891876e-05,12894
permission.,1,1.0028279748891876e-05,12894
elevator,1,1.0028279748891876e-05,12894
fleel,1,1.0028279748891876e-05,12894
all....,1,1.0028279748891876e-05,12894
(waddles,1,1.0028279748891876e-05,12894
nurse!,1,1.0028279748891876e-05,12894
sore.,1,1.0028279748891876e-05,12894
(celebrating),1,1.0028279748891876e-05,12894
watchin.,1,1.0028279748891876e-05,12894
knockin,1,1.0028279748891876e-05,12894
win!,1,1.0028279748891876e-05,12894
feel-,1,1.0028279748891876e-05,12894
fluffy.,1,1.0028279748891876e-05,12894
film?,1,1.0028279748891876e-05,12894
unfair!,1,1.0028279748891876e-05,12894
uhhow,1,1.0028279748891876e-05,12894
newspaper!,1,1.0028279748891876e-05,12894
sentence.),1,1.0028279748891876e-05,12894
slutty!,1,1.0028279748891876e-05,12894
daredevil,1,1.0028279748891876e-05,12894
ride.,1,1.0028279748891876e-05,12894
ferry,1,1.0028279748891876e-05,12894
whew!!,1,1.0028279748891876e-05,12894
matches?!,1,1.0028279748891876e-05,12894
airplane?!,1,1.0028279748891876e-05,12894
are?!,1,1.0028279748891876e-05,12894
dangerous,1,1.0028279748891876e-05,12894
shave,1,1.0028279748891876e-05,12894
(sheepish),1,1.0028279748891876e-05,12894
sign),1,1.0028279748891876e-05,12894
quote-marks,1,1.0028279748891876e-05,12894
dates!,1,1.0028279748891876e-05,12894
snuggles?,1,1.0028279748891876e-05,12894
thinking?!,1,1.0028279748891876e-05,12894
up?!,1,1.0028279748891876e-05,12894
"sensitive,",1,1.0028279748891876e-05,12894
dull.,1,1.0028279748891876e-05,12894
mundane.,1,1.0028279748891876e-05,12894
regular.,1,1.0028279748891876e-05,12894
powerful.,1,1.0028279748891876e-05,12894
realised...,1,1.0028279748891876e-05,12894
complement),1,1.0028279748891876e-05,12894
t-take,1,1.0028279748891876e-05,12894
books?,1,1.0028279748891876e-05,12894
"movie,",1,1.0028279748891876e-05,12894
section.,1,1.0028279748891876e-05,12894
crime,1,1.0028279748891876e-05,12894
cheered,1,1.0028279748891876e-05,12894
yeah-ha!,1,1.0028279748891876e-05,12894
cheering,1,1.0028279748891876e-05,12894
wannawanna,1,1.0028279748891876e-05,12894
swell.,1,1.0028279748891876e-05,12894
oh?,1,1.0028279748891876e-05,12894
film.,1,1.0028279748891876e-05,12894
nuh-uh.,1,1.0028279748891876e-05,12894
were?,1,1.0028279748891876e-05,12894
smokin,1,1.0028279748891876e-05,12894
science,1,1.0028279748891876e-05,12894
hang.,1,1.0028279748891876e-05,12894
leaps,1,1.0028279748891876e-05,12894
wave!!,1,1.0028279748891876e-05,12894
likeit,1,1.0028279748891876e-05,12894
"susans,",1,1.0028279748891876e-05,12894
dating?!,1,1.0028279748891876e-05,12894
candy.),1,1.0028279748891876e-05,12894
"bike,",1,1.0028279748891876e-05,12894
justi-i,1,1.0028279748891876e-05,12894
stepfather!,1,1.0028279748891876e-05,12894
went.,1,1.0028279748891876e-05,12894
no-n-,1,1.0028279748891876e-05,12894
rat,1,1.0028279748891876e-05,12894
y-you're,1,1.0028279748891876e-05,12894
orgasms!,1,1.0028279748891876e-05,12894
will),1,1.0028279748891876e-05,12894
damp!!,1,1.0028279748891876e-05,12894
peace,1,1.0028279748891876e-05,12894
tender.,1,1.0028279748891876e-05,12894
anita,1,1.0028279748891876e-05,12894
jumble.,1,1.0028279748891876e-05,12894
well!,1,1.0028279748891876e-05,12894
photograph,1,1.0028279748891876e-05,12894
50!,1,1.0028279748891876e-05,12894
that?!!!!,1,1.0028279748891876e-05,12894
geographically...,1,1.0028279748891876e-05,12894
anybody!,1,1.0028279748891876e-05,12894
crying.,1,1.0028279748891876e-05,12894
true?!,1,1.0028279748891876e-05,12894
tratt,1,1.0028279748891876e-05,12894
billy,1,1.0028279748891876e-05,12894
parts.,1,1.0028279748891876e-05,12894
reproductive,1,1.0028279748891876e-05,12894
clunkers,1,1.0028279748891876e-05,12894
bothmale,1,1.0028279748891876e-05,12894
ummyou,1,1.0028279748891876e-05,12894
wasthat,1,1.0028279748891876e-05,12894
rumor,1,1.0028279748891876e-05,12894
rover.,1,1.0028279748891876e-05,12894
we-wesaid,1,1.0028279748891876e-05,12894
"decides,",1,1.0028279748891876e-05,12894
knew?!,1,1.0028279748891876e-05,12894
romancer,1,1.0028279748891876e-05,12894
tag?,1,1.0028279748891876e-05,12894
elderly.,1,1.0028279748891876e-05,12894
skating?,1,1.0028279748891876e-05,12894
professor;,1,1.0028279748891876e-05,12894
1450,1,1.0028279748891876e-05,12894
caaaaan!,1,1.0028279748891876e-05,12894
welllets,1,1.0028279748891876e-05,12894
two.),1,1.0028279748891876e-05,12894
tickets!!,1,1.0028279748891876e-05,12894
sting,1,1.0028279748891876e-05,12894
seven!,1,1.0028279748891876e-05,12894
playpen?!,1,1.0028279748891876e-05,12894
lesbinims.,1,1.0028279748891876e-05,12894
janice?,1,1.0028279748891876e-05,12894
carols.,1,1.0028279748891876e-05,12894
schools?,1,1.0028279748891876e-05,12894
s.a.t.s.,1,1.0028279748891876e-05,12894
manhattan,1,1.0028279748891876e-05,12894
kidnappers,1,1.0028279748891876e-05,12894
groans,1,1.0028279748891876e-05,12894
tony?,1,1.0028279748891876e-05,12894
most.,1,1.0028279748891876e-05,12894
fossils?,1,1.0028279748891876e-05,12894
know;,1,1.0028279748891876e-05,12894
states,1,1.0028279748891876e-05,12894
sparkle.,1,1.0028279748891876e-05,12894
ruth.,1,1.0028279748891876e-05,12894
co-founded,1,1.0028279748891876e-05,12894
co-founded.,1,1.0028279748891876e-05,12894
joined,1,1.0028279748891876e-05,12894
"kid,",1,1.0028279748891876e-05,12894
century,1,1.0028279748891876e-05,12894
eighteenth,1,1.0028279748891876e-05,12894
agreement.),1,1.0028279748891876e-05,12894
lapdance!,1,1.0028279748891876e-05,12894
desperate,1,1.0028279748891876e-05,12894
"laughter,",1,1.0028279748891876e-05,12894
"paper,",1,1.0028279748891876e-05,12894
...chandler!,1,1.0028279748891876e-05,12894
scare,1,1.0028279748891876e-05,12894
yeah-huh!,1,1.0028279748891876e-05,12894
america!,1,1.0028279748891876e-05,12894
coincidence?,1,1.0028279748891876e-05,12894
ezels!!,1,1.0028279748891876e-05,12894
words),1,1.0028279748891876e-05,12894
"care,",1,1.0028279748891876e-05,12894
pheebs...,1,1.0028279748891876e-05,12894
(follows,1,1.0028279748891876e-05,12894
49,1,1.0028279748891876e-05,12894
(flowers,1,1.0028279748891876e-05,12894
bloemen.,1,1.0028279748891876e-05,12894
sadly),1,1.0028279748891876e-05,12894
translation.),1,1.0028279748891876e-05,12894
(reads,1,1.0028279748891876e-05,12894
"states,",1,1.0028279748891876e-05,12894
available.,1,1.0028279748891876e-05,12894
artifact,1,1.0028279748891876e-05,12894
calcutta.,1,1.0028279748891876e-05,12894
pier,1,1.0028279748891876e-05,12894
chocolatey,1,1.0028279748891876e-05,12894
dogs.,1,1.0028279748891876e-05,12894
school!,1,1.0028279748891876e-05,12894
thailand,1,1.0028279748891876e-05,12894
"awoh,",1,1.0028279748891876e-05,12894
friendphyllistake,1,1.0028279748891876e-05,12894
graduation,1,1.0028279748891876e-05,12894
davis,1,1.0028279748891876e-05,12894
lance,1,1.0028279748891876e-05,12894
"nutty,",1,1.0028279748891876e-05,12894
came!,1,1.0028279748891876e-05,12894
"mistake,",1,1.0028279748891876e-05,12894
details,1,1.0028279748891876e-05,12894
irate,1,1.0028279748891876e-05,12894
cakey,1,1.0028279748891876e-05,12894
i-i-i-ii,1,1.0028279748891876e-05,12894
trapped,1,1.0028279748891876e-05,12894
pie,1,1.0028279748891876e-05,12894
dump,1,1.0028279748891876e-05,12894
changed.,1,1.0028279748891876e-05,12894
green),1,1.0028279748891876e-05,12894
meani,1,1.0028279748891876e-05,12894
carei-i,1,1.0028279748891876e-05,12894
did?!,1,1.0028279748891876e-05,12894
freaky,1,1.0028279748891876e-05,12894
helen?,1,1.0028279748891876e-05,12894
boat(sees,1,1.0028279748891876e-05,12894
californicus?,1,1.0028279748891876e-05,12894
gasp.),1,1.0028279748891876e-05,12894
missed.,1,1.0028279748891876e-05,12894
bathe,1,1.0028279748891876e-05,12894
night...,1,1.0028279748891876e-05,12894
crouches,1,1.0028279748891876e-05,12894
toto,1,1.0028279748891876e-05,12894
frost...,1,1.0028279748891876e-05,12894
vital,1,1.0028279748891876e-05,12894
get-,1,1.0028279748891876e-05,12894
"earlier,",1,1.0028279748891876e-05,12894
yknow-yknow,1,1.0028279748891876e-05,12894
typed,1,1.0028279748891876e-05,12894
garage.,1,1.0028279748891876e-05,12894
roomie!,1,1.0028279748891876e-05,12894
whatyoure,1,1.0028279748891876e-05,12894
shop?,1,1.0028279748891876e-05,12894
barber,1,1.0028279748891876e-05,12894
play-dough,1,1.0028279748891876e-05,12894
hit.,1,1.0028279748891876e-05,12894
victory,1,1.0028279748891876e-05,12894
(flexes,1,1.0028279748891876e-05,12894
dissertation!,1,1.0028279748891876e-05,12894
bamboozled,1,1.0028279748891876e-05,12894
time!!!,1,1.0028279748891876e-05,12894
noooo!!!,1,1.0028279748891876e-05,12894
victoria.,1,1.0028279748891876e-05,12894
stomach),1,1.0028279748891876e-05,12894
maid,1,1.0028279748891876e-05,12894
grandma.,1,1.0028279748891876e-05,12894
temperature,1,1.0028279748891876e-05,12894
uncle),1,1.0028279748891876e-05,12894
that(phoebe,1,1.0028279748891876e-05,12894
bus,1,1.0028279748891876e-05,12894
stop...,1,1.0028279748891876e-05,12894
agape.),1,1.0028279748891876e-05,12894
mother!,1,1.0028279748891876e-05,12894
"excellent,",1,1.0028279748891876e-05,12894
cat.),1,1.0028279748891876e-05,12894
sound?,1,1.0028279748891876e-05,12894
audio,1,1.0028279748891876e-05,12894
nap?,1,1.0028279748891876e-05,12894
(squeezing,1,1.0028279748891876e-05,12894
youllyoure,1,1.0028279748891876e-05,12894
people),1,1.0028279748891876e-05,12894
tackles,1,1.0028279748891876e-05,12894
announcers,1,1.0028279748891876e-05,12894
him)ooh!!,1,1.0028279748891876e-05,12894
doubt,1,1.0028279748891876e-05,12894
capable,1,1.0028279748891876e-05,12894
executive!,1,1.0028279748891876e-05,12894
whatyoure-youre,1,1.0028279748891876e-05,12894
daddys,1,1.0028279748891876e-05,12894
helpless,1,1.0028279748891876e-05,12894
spoiled,1,1.0028279748891876e-05,12894
queen,1,1.0028279748891876e-05,12894
franklin.,1,1.0028279748891876e-05,12894
bonus?,1,1.0028279748891876e-05,12894
400,1,1.0028279748891876e-05,12894
(leaning,1,1.0028279748891876e-05,12894
foam.,1,1.0028279748891876e-05,12894
"latte,",1,1.0028279748891876e-05,12894
racks.),1,1.0028279748891876e-05,12894
window-,1,1.0028279748891876e-05,12894
jobs,1,1.0028279748891876e-05,12894
closer.,1,1.0028279748891876e-05,12894
grin.,1,1.0028279748891876e-05,12894
mischievous,1,1.0028279748891876e-05,12894
windscreen,1,1.0028279748891876e-05,12894
sidecar,1,1.0028279748891876e-05,12894
easiest,1,1.0028279748891876e-05,12894
damnit,1,1.0028279748891876e-05,12894
dove,1,1.0028279748891876e-05,12894
wendy,1,1.0028279748891876e-05,12894
sidecar!,1,1.0028279748891876e-05,12894
ceremony,1,1.0028279748891876e-05,12894
luckiest,1,1.0028279748891876e-05,12894
ourselves,1,1.0028279748891876e-05,12894
glow.,1,1.0028279748891876e-05,12894
35,1,1.0028279748891876e-05,12894
ifif,1,1.0028279748891876e-05,12894
"smiles),",1,1.0028279748891876e-05,12894
"bride,",1,1.0028279748891876e-05,12894
recorder,1,1.0028279748891876e-05,12894
joey).,1,1.0028279748891876e-05,12894
right-its,1,1.0028279748891876e-05,12894
angel,1,1.0028279748891876e-05,12894
wheel!,1,1.0028279748891876e-05,12894
genie!,1,1.0028279748891876e-05,12894
university!,1,1.0028279748891876e-05,12894
me-give,1,1.0028279748891876e-05,12894
yesss!,1,1.0028279748891876e-05,12894
pal!,1,1.0028279748891876e-05,12894
secluded,1,1.0028279748891876e-05,12894
haaa!,1,1.0028279748891876e-05,12894
simultaneously,1,1.0028279748891876e-05,12894
(excited,1,1.0028279748891876e-05,12894
turn?,1,1.0028279748891876e-05,12894
entitled,1,1.0028279748891876e-05,12894
steamy.,1,1.0028279748891876e-05,12894
edges.,1,1.0028279748891876e-05,12894
"possible,",1,1.0028279748891876e-05,12894
triscuts!,1,1.0028279748891876e-05,12894
(exhaling),1,1.0028279748891876e-05,12894
wheel,1,1.0028279748891876e-05,12894
contestants,1,1.0028279748891876e-05,12894
(waves.),1,1.0028279748891876e-05,12894
dented.,1,1.0028279748891876e-05,12894
heyy...,1,1.0028279748891876e-05,12894
awesome!,1,1.0028279748891876e-05,12894
wink,1,1.0028279748891876e-05,12894
post.,1,1.0028279748891876e-05,12894
(playing,1,1.0028279748891876e-05,12894
smiledon,1,1.0028279748891876e-05,12894
neighborhood,1,1.0028279748891876e-05,12894
misery?!,1,1.0028279748891876e-05,12894
betting,1,1.0028279748891876e-05,12894
money?!,1,1.0028279748891876e-05,12894
"advantage,",1,1.0028279748891876e-05,12894
spicy,1,1.0028279748891876e-05,12894
"oil,",1,1.0028279748891876e-05,12894
caster,1,1.0028279748891876e-05,12894
"tea,",1,1.0028279748891876e-05,12894
them!!,1,1.0028279748891876e-05,12894
evil!,1,1.0028279748891876e-05,12894
pure,1,1.0028279748891876e-05,12894
deliver,1,1.0028279748891876e-05,12894
irritate,1,1.0028279748891876e-05,12894
mmm?,1,1.0028279748891876e-05,12894
mommy.,1,1.0028279748891876e-05,12894
sticking,1,1.0028279748891876e-05,12894
inappropriate.,1,1.0028279748891876e-05,12894
hurry,1,1.0028279748891876e-05,12894
sea.,1,1.0028279748891876e-05,12894
"male,",1,1.0028279748891876e-05,12894
cologne,1,1.0028279748891876e-05,12894
seahorses,1,1.0028279748891876e-05,12894
seahorse.,1,1.0028279748891876e-05,12894
miserable,1,1.0028279748891876e-05,12894
armchair.),1,1.0028279748891876e-05,12894
lowers,1,1.0028279748891876e-05,12894
action?,1,1.0028279748891876e-05,12894
enchilada.,1,1.0028279748891876e-05,12894
theresome,1,1.0028279748891876e-05,12894
stirrups.),1,1.0028279748891876e-05,12894
groans.,1,1.0028279748891876e-05,12894
stirrups,1,1.0028279748891876e-05,12894
rooms,1,1.0028279748891876e-05,12894
we-we-,1,1.0028279748891876e-05,12894
mclane,1,1.0028279748891876e-05,12894
countries,1,1.0028279748891876e-05,12894
rooms.,1,1.0028279748891876e-05,12894
hospital?!,1,1.0028279748891876e-05,12894
plans!,1,1.0028279748891876e-05,12894
tunnel,1,1.0028279748891876e-05,12894
runs!,1,1.0028279748891876e-05,12894
peppers.,1,1.0028279748891876e-05,12894
record!,1,1.0028279748891876e-05,12894
(checking,1,1.0028279748891876e-05,12894
bag!,1,1.0028279748891876e-05,12894
pillow!,1,1.0028279748891876e-05,12894
boundaries!,1,1.0028279748891876e-05,12894
eye.,1,1.0028279748891876e-05,12894
pepper,1,1.0028279748891876e-05,12894
my(laughs.),1,1.0028279748891876e-05,12894
(off,1,1.0028279748891876e-05,12894
soso,1,1.0028279748891876e-05,12894
happened?!!,1,1.0028279748891876e-05,12894
georgio.,1,1.0028279748891876e-05,12894
violent!,1,1.0028279748891876e-05,12894
pee?,1,1.0028279748891876e-05,12894
"stranger,",1,1.0028279748891876e-05,12894
cashier,1,1.0028279748891876e-05,12894
shrugs,1,1.0028279748891876e-05,12894
katie!,1,1.0028279748891876e-05,12894
"realises,",1,1.0028279748891876e-05,12894
ready.),1,1.0028279748891876e-05,12894
jones.,1,1.0028279748891876e-05,12894
points),1,1.0028279748891876e-05,12894
"those,",1,1.0028279748891876e-05,12894
situation,1,1.0028279748891876e-05,12894
chose,1,1.0028279748891876e-05,12894
delivered,1,1.0028279748891876e-05,12894
"cashier,",1,1.0028279748891876e-05,12894
acoustical,1,1.0028279748891876e-05,12894
involved.,1,1.0028279748891876e-05,12894
-the,1,1.0028279748891876e-05,12894
10th.,1,1.0028279748891876e-05,12894
west,1,1.0028279748891876e-05,12894
diapers.,1,1.0028279748891876e-05,12894
(startling,1,1.0028279748891876e-05,12894
1:,1,1.0028279748891876e-05,12894
radius,1,1.0028279748891876e-05,12894
two-block,1,1.0028279748891876e-05,12894
find.,1,1.0028279748891876e-05,12894
copies,1,1.0028279748891876e-05,12894
before),1,1.0028279748891876e-05,12894
fairly,1,1.0028279748891876e-05,12894
stunned),1,1.0028279748891876e-05,12894
(katies,1,1.0028279748891876e-05,12894
videos.,1,1.0028279748891876e-05,12894
messin,1,1.0028279748891876e-05,12894
you-are,1,1.0028279748891876e-05,12894
unreasonable.,1,1.0028279748891876e-05,12894
today?!,1,1.0028279748891876e-05,12894
hormones,1,1.0028279748891876e-05,12894
katie?,1,1.0028279748891876e-05,12894
katie,1,1.0028279748891876e-05,12894
uncomfortable.),1,1.0028279748891876e-05,12894
not-im,1,1.0028279748891876e-05,12894
dont!,1,1.0028279748891876e-05,12894
s&m.,1,1.0028279748891876e-05,12894
the-,1,1.0028279748891876e-05,12894
jones?,1,1.0028279748891876e-05,12894
worried.),1,1.0028279748891876e-05,12894
"nectarines,",1,1.0028279748891876e-05,12894
whip.,1,1.0028279748891876e-05,12894
basically...,1,1.0028279748891876e-05,12894
katie),1,1.0028279748891876e-05,12894
"pocket,",1,1.0028279748891876e-05,12894
dinosaurs.),1,1.0028279748891876e-05,12894
nap,1,1.0028279748891876e-05,12894
i-i...,1,1.0028279748891876e-05,12894
store.,1,1.0028279748891876e-05,12894
behalf,1,1.0028279748891876e-05,12894
sayon,1,1.0028279748891876e-05,12894
"me?""",1,1.0028279748891876e-05,12894
"""will",1,1.0028279748891876e-05,12894
huhuh-huh.,1,1.0028279748891876e-05,12894
whatever(to,1,1.0028279748891876e-05,12894
bein',1,1.0028279748891876e-05,12894
kicking!,1,1.0028279748891876e-05,12894
salted,1,1.0028279748891876e-05,12894
"water,",1,1.0028279748891876e-05,12894
sea,1,1.0028279748891876e-05,12894
taffy?!,1,1.0028279748891876e-05,12894
section?,1,1.0028279748891876e-05,12894
tosaltwater,1,1.0028279748891876e-05,12894
chandler)can't,1,1.0028279748891876e-05,12894
"brother,",1,1.0028279748891876e-05,12894
opinion?,1,1.0028279748891876e-05,12894
"'yes',",1,1.0028279748891876e-05,12894
label),1,1.0028279748891876e-05,12894
gimme!,1,1.0028279748891876e-05,12894
visiting,1,1.0028279748891876e-05,12894
relief.),1,1.0028279748891876e-05,12894
sigh,1,1.0028279748891876e-05,12894
breathes,1,1.0028279748891876e-05,12894
snatch,1,1.0028279748891876e-05,12894
monadamnit,1,1.0028279748891876e-05,12894
romantic.,1,1.0028279748891876e-05,12894
basis.,1,1.0028279748891876e-05,12894
pickles.,1,1.0028279748891876e-05,12894
"glue,",1,1.0028279748891876e-05,12894
increase,1,1.0028279748891876e-05,12894
"rubber,",1,1.0028279748891876e-05,12894
lonely.,1,1.0028279748891876e-05,12894
locks,1,1.0028279748891876e-05,12894
uhmona,1,1.0028279748891876e-05,12894
present),1,1.0028279748891876e-05,12894
please?!,1,1.0028279748891876e-05,12894
drinking!,1,1.0028279748891876e-05,12894
(fakes,1,1.0028279748891876e-05,12894
ballsy.,1,1.0028279748891876e-05,12894
"emotional,",1,1.0028279748891876e-05,12894
"specifically,",1,1.0028279748891876e-05,12894
emotional,1,1.0028279748891876e-05,12894
emotional.,1,1.0028279748891876e-05,12894
"uhlately,",1,1.0028279748891876e-05,12894
taffy!,1,1.0028279748891876e-05,12894
like)ayyyayyyy!,1,1.0028279748891876e-05,12894
librarian,1,1.0028279748891876e-05,12894
arehi!,1,1.0028279748891876e-05,12894
puck?,1,1.0028279748891876e-05,12894
kid...?,1,1.0028279748891876e-05,12894
"seawater,",1,1.0028279748891876e-05,12894
interesting!,1,1.0028279748891876e-05,12894
ex-girlfriend,1,1.0028279748891876e-05,12894
"world,",1,1.0028279748891876e-05,12894
yertle,1,1.0028279748891876e-05,12894
ever?!,1,1.0028279748891876e-05,12894
tuna,1,1.0028279748891876e-05,12894
"favorite,",1,1.0028279748891876e-05,12894
imona!,1,1.0028279748891876e-05,12894
scholars.,1,1.0028279748891876e-05,12894
yes?!,1,1.0028279748891876e-05,12894
sequoia.,1,1.0028279748891876e-05,12894
blaine,1,1.0028279748891876e-05,12894
heath,1,1.0028279748891876e-05,12894
files,1,1.0028279748891876e-05,12894
folder.,1,1.0028279748891876e-05,12894
self-control?,1,1.0028279748891876e-05,12894
lapse.,1,1.0028279748891876e-05,12894
momentary,1,1.0028279748891876e-05,12894
judges,1,1.0028279748891876e-05,12894
fellow,1,1.0028279748891876e-05,12894
looking!,1,1.0028279748891876e-05,12894
anticipated,1,1.0028279748891876e-05,12894
"perhaps,",1,1.0028279748891876e-05,12894
youwhwhahey!!,1,1.0028279748891876e-05,12894
grasp,1,1.0028279748891876e-05,12894
chester,1,1.0028279748891876e-05,12894
file),1,1.0028279748891876e-05,12894
peek,1,1.0028279748891876e-05,12894
stocks,1,1.0028279748891876e-05,12894
musings,1,1.0028279748891876e-05,12894
theyreuhtheyre,1,1.0028279748891876e-05,12894
terrible!,1,1.0028279748891876e-05,12894
ruthie,1,1.0028279748891876e-05,12894
groans.),1,1.0028279748891876e-05,12894
master.,1,1.0028279748891876e-05,12894
appreciation,1,1.0028279748891876e-05,12894
kicking?,1,1.0028279748891876e-05,12894
theater.,1,1.0028279748891876e-05,12894
concession,1,1.0028279748891876e-05,12894
beeped,1,1.0028279748891876e-05,12894
sanctity,1,1.0028279748891876e-05,12894
"hospital,",1,1.0028279748891876e-05,12894
puck!!,1,1.0028279748891876e-05,12894
(but,1,1.0028279748891876e-05,12894
pager,1,1.0028279748891876e-05,12894
sohere.,1,1.0028279748891876e-05,12894
ikinda,1,1.0028279748891876e-05,12894
kicking.,1,1.0028279748891876e-05,12894
when-when,1,1.0028279748891876e-05,12894
permission,1,1.0028279748891876e-05,12894
previous,1,1.0028279748891876e-05,12894
belly.),1,1.0028279748891876e-05,12894
"gloves,",1,1.0028279748891876e-05,12894
is?!,1,1.0028279748891876e-05,12894
(cries,1,1.0028279748891876e-05,12894
friend!!,1,1.0028279748891876e-05,12894
(averts,1,1.0028279748891876e-05,12894
"there)oh,",1,1.0028279748891876e-05,12894
librarian),1,1.0028279748891876e-05,12894
boats,1,1.0028279748891876e-05,12894
beer),1,1.0028279748891876e-05,12894
437?,1,1.0028279748891876e-05,12894
lied,1,1.0028279748891876e-05,12894
"sooner,",1,1.0028279748891876e-05,12894
chi-chis,1,1.0028279748891876e-05,12894
shape,1,1.0028279748891876e-05,12894
arbys,1,1.0028279748891876e-05,12894
twelfth,1,1.0028279748891876e-05,12894
11-year-old,1,1.0028279748891876e-05,12894
200-pound,1,1.0028279748891876e-05,12894
surgery.,1,1.0028279748891876e-05,12894
aisle.),1,1.0028279748891876e-05,12894
braces,1,1.0028279748891876e-05,12894
chi-chi!,1,1.0028279748891876e-05,12894
aww!,1,1.0028279748891876e-05,12894
really...,1,1.0028279748891876e-05,12894
aww,1,1.0028279748891876e-05,12894
cab?,1,1.0028279748891876e-05,12894
boo,1,1.0028279748891876e-05,12894
20th?,1,1.0028279748891876e-05,12894
coma,1,1.0028279748891876e-05,12894
shirt.),1,1.0028279748891876e-05,12894
yesterday.,1,1.0028279748891876e-05,12894
winterberry.,1,1.0028279748891876e-05,12894
color:,1,1.0028279748891876e-05,12894
"j437-a,",1,1.0028279748891876e-05,12894
item,1,1.0028279748891876e-05,12894
dissertation,1,1.0028279748891876e-05,12894
hello!!,1,1.0028279748891876e-05,12894
tee-pee.,1,1.0028279748891876e-05,12894
mom.),1,1.0028279748891876e-05,12894
"shirt,",1,1.0028279748891876e-05,12894
side),1,1.0028279748891876e-05,12894
stars,1,1.0028279748891876e-05,12894
dome,1,1.0028279748891876e-05,12894
complicated...,1,1.0028279748891876e-05,12894
astaire,1,1.0028279748891876e-05,12894
bagina.,1,1.0028279748891876e-05,12894
fred,1,1.0028279748891876e-05,12894
"lilies,",1,1.0028279748891876e-05,12894
planetarium.,1,1.0028279748891876e-05,12894
harley.,1,1.0028279748891876e-05,12894
moaning,1,1.0028279748891876e-05,12894
"ooooh,",1,1.0028279748891876e-05,12894
hear?,1,1.0028279748891876e-05,12894
"louder,",1,1.0028279748891876e-05,12894
"depends,",1,1.0028279748891876e-05,12894
impression.),1,1.0028279748891876e-05,12894
sorry(he,1,1.0028279748891876e-05,12894
someone.),1,1.0028279748891876e-05,12894
picture!,1,1.0028279748891876e-05,12894
shoes!,1,1.0028279748891876e-05,12894
waiter!,1,1.0028279748891876e-05,12894
parker),1,1.0028279748891876e-05,12894
dan,1,1.0028279748891876e-05,12894
"lisa,",1,1.0028279748891876e-05,12894
whawhat?,1,1.0028279748891876e-05,12894
dives,1,1.0028279748891876e-05,12894
shirtsleeve,1,1.0028279748891876e-05,12894
tribbiani,1,1.0028279748891876e-05,12894
iwhat,1,1.0028279748891876e-05,12894
uhyeah,1,1.0028279748891876e-05,12894
"section,",1,1.0028279748891876e-05,12894
virgin.,1,1.0028279748891876e-05,12894
stepfather,1,1.0028279748891876e-05,12894
weirder!,1,1.0028279748891876e-05,12894
born,1,1.0028279748891876e-05,12894
stilli,1,1.0028279748891876e-05,12894
onerachel?!,1,1.0028279748891876e-05,12894
justyknowi-i,1,1.0028279748891876e-05,12894
forms,1,1.0028279748891876e-05,12894
likeyou-you,1,1.0028279748891876e-05,12894
"justum,",1,1.0028279748891876e-05,12894
uhthen,1,1.0028279748891876e-05,12894
turtle.,1,1.0028279748891876e-05,12894
r-r-rachel-rachel?!,1,1.0028279748891876e-05,12894
rachel?!,1,1.0028279748891876e-05,12894
umim,1,1.0028279748891876e-05,12894
uhjustjust,1,1.0028279748891876e-05,12894
bourbon,1,1.0028279748891876e-05,12894
touhim,1,1.0028279748891876e-05,12894
tribbiani?,1,1.0028279748891876e-05,12894
cmon!,1,1.0028279748891876e-05,12894
onceonce,1,1.0028279748891876e-05,12894
trouble?,1,1.0028279748891876e-05,12894
(enters.),1,1.0028279748891876e-05,12894
truth,1,1.0028279748891876e-05,12894
squeal,1,1.0028279748891876e-05,12894
color.,1,1.0028279748891876e-05,12894
orders,1,1.0028279748891876e-05,12894
arrives,1,1.0028279748891876e-05,12894
"brain,",1,1.0028279748891876e-05,12894
system,1,1.0028279748891876e-05,12894
key.,1,1.0028279748891876e-05,12894
atop,1,1.0028279748891876e-05,12894
remembers,1,1.0028279748891876e-05,12894
ignoring,1,1.0028279748891876e-05,12894
terms.,1,1.0028279748891876e-05,12894
crazy?,1,1.0028279748891876e-05,12894
monas.,1,1.0028279748891876e-05,12894
makin,1,1.0028279748891876e-05,12894
nose.,1,1.0028279748891876e-05,12894
steel,1,1.0028279748891876e-05,12894
salmon?,1,1.0028279748891876e-05,12894
section!,1,1.0028279748891876e-05,12894
campus,1,1.0028279748891876e-05,12894
uh-a,1,1.0028279748891876e-05,12894
bandaged,1,1.0028279748891876e-05,12894
button,1,1.0028279748891876e-05,12894
shirt?,1,1.0028279748891876e-05,12894
sip.),1,1.0028279748891876e-05,12894
cryin,1,1.0028279748891876e-05,12894
enjoys,1,1.0028279748891876e-05,12894
angelica,1,1.0028279748891876e-05,12894
thereyou,1,1.0028279748891876e-05,12894
they?,1,1.0028279748891876e-05,12894
expand,1,1.0028279748891876e-05,12894
velociraptor,1,1.0028279748891876e-05,12894
hypothesized,1,1.0028279748891876e-05,12894
muhlbrat,1,1.0028279748891876e-05,12894
ernst,1,1.0028279748891876e-05,12894
skin!,1,1.0028279748891876e-05,12894
tedeski,1,1.0028279748891876e-05,12894
"hopefully,",1,1.0028279748891876e-05,12894
gonorrhea.,1,1.0028279748891876e-05,12894
boy?!,1,1.0028279748891876e-05,12894
vd,1,1.0028279748891876e-05,12894
"tall,",1,1.0028279748891876e-05,12894
despite,1,1.0028279748891876e-05,12894
cabinet,1,1.0028279748891876e-05,12894
"trust,",1,1.0028279748891876e-05,12894
gonorrhea?,1,1.0028279748891876e-05,12894
woman?,1,1.0028279748891876e-05,12894
familiar.,1,1.0028279748891876e-05,12894
spasim,1,1.0028279748891876e-05,12894
muscles,1,1.0028279748891876e-05,12894
forehead).,1,1.0028279748891876e-05,12894
nose),1,1.0028279748891876e-05,12894
spellman...,1,1.0028279748891876e-05,12894
bridge,1,1.0028279748891876e-05,12894
surprised?,1,1.0028279748891876e-05,12894
stopping,1,1.0028279748891876e-05,12894
protest.,1,1.0028279748891876e-05,12894
emit,1,1.0028279748891876e-05,12894
(acts,1,1.0028279748891876e-05,12894
frighten,1,1.0028279748891876e-05,12894
ofsexy,1,1.0028279748891876e-05,12894
"ride,",1,1.0028279748891876e-05,12894
kingdom.,1,1.0028279748891876e-05,12894
do-i,1,1.0028279748891876e-05,12894
chairs.,1,1.0028279748891876e-05,12894
spite,1,1.0028279748891876e-05,12894
i-and,1,1.0028279748891876e-05,12894
"ceremony,",1,1.0028279748891876e-05,12894
reception.,1,1.0028279748891876e-05,12894
teacher.,1,1.0028279748891876e-05,12894
loop,1,1.0028279748891876e-05,12894
ned?,1,1.0028279748891876e-05,12894
line.,1,1.0028279748891876e-05,12894
60%,1,1.0028279748891876e-05,12894
loved?,1,1.0028279748891876e-05,12894
because...?,1,1.0028279748891876e-05,12894
"exam,",1,1.0028279748891876e-05,12894
mid-term,1,1.0028279748891876e-05,12894
morse,1,1.0028279748891876e-05,12894
probably.,1,1.0028279748891876e-05,12894
conjecture.,1,1.0028279748891876e-05,12894
overrated.,1,1.0028279748891876e-05,12894
noise.,1,1.0028279748891876e-05,12894
appearance,1,1.0028279748891876e-05,12894
predator.,1,1.0028279748891876e-05,12894
joan!,1,1.0028279748891876e-05,12894
"techincally,",1,1.0028279748891876e-05,12894
t-zone!,1,1.0028279748891876e-05,12894
oily,1,1.0028279748891876e-05,12894
strangers.,1,1.0028279748891876e-05,12894
millie.,1,1.0028279748891876e-05,12894
sewage,1,1.0028279748891876e-05,12894
(aunt,1,1.0028279748891876e-05,12894
crinkles,1,1.0028279748891876e-05,12894
(kristen,1,1.0028279748891876e-05,12894
sewer,1,1.0028279748891876e-05,12894
underground,1,1.0028279748891876e-05,12894
opportunity,1,1.0028279748891876e-05,12894
napkin.),1,1.0028279748891876e-05,12894
(innocently),1,1.0028279748891876e-05,12894
areid,1,1.0028279748891876e-05,12894
"area,",1,1.0028279748891876e-05,12894
"kristen,",1,1.0028279748891876e-05,12894
waves.),1,1.0028279748891876e-05,12894
shyly,1,1.0028279748891876e-05,12894
(calmly),1,1.0028279748891876e-05,12894
strain.),1,1.0028279748891876e-05,12894
grunts,1,1.0028279748891876e-05,12894
(exhales),1,1.0028279748891876e-05,12894
cute!,1,1.0028279748891876e-05,12894
i-i-am(suddenly,1,1.0028279748891876e-05,12894
kidding!,1,1.0028279748891876e-05,12894
comeyouno!,1,1.0028279748891876e-05,12894
ben?!,1,1.0028279748891876e-05,12894
ankle,1,1.0028279748891876e-05,12894
deep!,1,1.0028279748891876e-05,12894
starving,1,1.0028279748891876e-05,12894
wild!,1,1.0028279748891876e-05,12894
dressed.,1,1.0028279748891876e-05,12894
bistero.,1,1.0028279748891876e-05,12894
grammercy,1,1.0028279748891876e-05,12894
becdid,1,1.0028279748891876e-05,12894
8:00,1,1.0028279748891876e-05,12894
bernie,1,1.0028279748891876e-05,12894
hundred.,1,1.0028279748891876e-05,12894
limit,1,1.0028279748891876e-05,12894
"security,",1,1.0028279748891876e-05,12894
lesbianism.,1,1.0028279748891876e-05,12894
passion...,1,1.0028279748891876e-05,12894
uh-uh.,1,1.0028279748891876e-05,12894
holding.),1,1.0028279748891876e-05,12894
"objectively,",1,1.0028279748891876e-05,12894
lets-lets,1,1.0028279748891876e-05,12894
lose!,1,1.0028279748891876e-05,12894
joan.,1,1.0028279748891876e-05,12894
doofus,1,1.0028279748891876e-05,12894
(returning),1,1.0028279748891876e-05,12894
did.),1,1.0028279748891876e-05,12894
reaction,1,1.0028279748891876e-05,12894
gone.),1,1.0028279748891876e-05,12894
"""blood""",1,1.0028279748891876e-05,12894
upstairs.),1,1.0028279748891876e-05,12894
vibe?,1,1.0028279748891876e-05,12894
it-itthe,1,1.0028279748891876e-05,12894
charisma,1,1.0028279748891876e-05,12894
summer,1,1.0028279748891876e-05,12894
guy',1,1.0028279748891876e-05,12894
"tux,",1,1.0028279748891876e-05,12894
"shot,",1,1.0028279748891876e-05,12894
hooked,1,1.0028279748891876e-05,12894
refill.),1,1.0028279748891876e-05,12894
bag.),1,1.0028279748891876e-05,12894
wives.,1,1.0028279748891876e-05,12894
something!!,1,1.0028279748891876e-05,12894
worse!!,1,1.0028279748891876e-05,12894
longest,1,1.0028279748891876e-05,12894
phyllis,1,1.0028279748891876e-05,12894
"clever,",1,1.0028279748891876e-05,12894
clever!,1,1.0028279748891876e-05,12894
shot..?,1,1.0028279748891876e-05,12894
sexiest,1,1.0028279748891876e-05,12894
pop-pop,1,1.0028279748891876e-05,12894
kook.,1,1.0028279748891876e-05,12894
logans,1,1.0028279748891876e-05,12894
opening,1,1.0028279748891876e-05,12894
officiating,1,1.0028279748891876e-05,12894
"wedding,",1,1.0028279748891876e-05,12894
popcorn.),1,1.0028279748891876e-05,12894
tonight's,1,1.0028279748891876e-05,12894
cousin.,1,1.0028279748891876e-05,12894
"blackout,",1,1.0028279748891876e-05,12894
expressly,1,1.0028279748891876e-05,12894
were-were-were,1,1.0028279748891876e-05,12894
val,1,1.0028279748891876e-05,12894
tux!!,1,1.0028279748891876e-05,12894
vows?,1,1.0028279748891876e-05,12894
suggestions.,1,1.0028279748891876e-05,12894
inappropriate,1,1.0028279748891876e-05,12894
"vows,",1,1.0028279748891876e-05,12894
"...everyone,",1,1.0028279748891876e-05,12894
"(santa,",1,1.0028279748891876e-05,12894
simple.,1,1.0028279748891876e-05,12894
"superman,",1,1.0028279748891876e-05,12894
menorah,1,1.0028279748891876e-05,12894
double-oh,1,1.0028279748891876e-05,12894
jacket.,1,1.0028279748891876e-05,12894
"intelligent,",1,1.0028279748891876e-05,12894
kilmer,1,1.0028279748891876e-05,12894
celebrity,1,1.0028279748891876e-05,12894
candles.),1,1.0028279748891876e-05,12894
unattainable...,1,1.0028279748891876e-05,12894
stinks.,1,1.0028279748891876e-05,12894
hey-hey!,1,1.0028279748891876e-05,12894
piece.,1,1.0028279748891876e-05,12894
007.,1,1.0028279748891876e-05,12894
marrying,1,1.0028279748891876e-05,12894
special?,1,1.0028279748891876e-05,12894
'big,1,1.0028279748891876e-05,12894
filmthat,1,1.0028279748891876e-05,12894
related.,1,1.0028279748891876e-05,12894
rabbi,1,1.0028279748891876e-05,12894
deal?!,1,1.0028279748891876e-05,12894
cried?,1,1.0028279748891876e-05,12894
rule.,1,1.0028279748891876e-05,12894
professors),1,1.0028279748891876e-05,12894
c.,1,1.0028279748891876e-05,12894
ned),1,1.0028279748891876e-05,12894
"fredrickson,",1,1.0028279748891876e-05,12894
"winston,",1,1.0028279748891876e-05,12894
colleagues.),1,1.0028279748891876e-05,12894
all.',1,1.0028279748891876e-05,12894
mechanical,1,1.0028279748891876e-05,12894
ross-a-tron?,1,1.0028279748891876e-05,12894
ned?!,1,1.0028279748891876e-05,12894
professors!,1,1.0028279748891876e-05,12894
shocked)yeah!,1,1.0028279748891876e-05,12894
okay(ned,1,1.0028279748891876e-05,12894
dutch,1,1.0028279748891876e-05,12894
children...,1,1.0028279748891876e-05,12894
"uh-hmm,",1,1.0028279748891876e-05,12894
limited,1,1.0028279748891876e-05,12894
board),1,1.0028279748891876e-05,12894
chalk,1,1.0028279748891876e-05,12894
kindling.,1,1.0028279748891876e-05,12894
board.),1,1.0028279748891876e-05,12894
"lewis,",1,1.0028279748891876e-05,12894
slack.,1,1.0028279748891876e-05,12894
midterm.,1,1.0028279748891876e-05,12894
'it's,1,1.0028279748891876e-05,12894
pact,1,1.0028279748891876e-05,12894
america.,1,1.0028279748891876e-05,12894
beauty),1,1.0028279748891876e-05,12894
l-look,1,1.0028279748891876e-05,12894
tickled,1,1.0028279748891876e-05,12894
thathot,1,1.0028279748891876e-05,12894
doin,1,1.0028279748891876e-05,12894
you-how,1,1.0028279748891876e-05,12894
"cassie,",1,1.0028279748891876e-05,12894
yeahno!!,1,1.0028279748891876e-05,12894
impressions.,1,1.0028279748891876e-05,12894
knack,1,1.0028279748891876e-05,12894
cassie?!,1,1.0028279748891876e-05,12894
restaurants.,1,1.0028279748891876e-05,12894
cassie,1,1.0028279748891876e-05,12894
cassie?,1,1.0028279748891876e-05,12894
"disneyland,",1,1.0028279748891876e-05,12894
from-,1,1.0028279748891876e-05,12894
whatwhy?,1,1.0028279748891876e-05,12894
haveno,1,1.0028279748891876e-05,12894
"1989,",1,1.0028279748891876e-05,12894
los.,1,1.0028279748891876e-05,12894
undress,1,1.0028279748891876e-05,12894
everywhere,1,1.0028279748891876e-05,12894
barbie,1,1.0028279748891876e-05,12894
carries,1,1.0028279748891876e-05,12894
ross-a-tron!,1,1.0028279748891876e-05,12894
(crumples,1,1.0028279748891876e-05,12894
zone.,1,1.0028279748891876e-05,12894
muriel,1,1.0028279748891876e-05,12894
crushed!,1,1.0028279748891876e-05,12894
godeverythings,1,1.0028279748891876e-05,12894
suddenly.,1,1.0028279748891876e-05,12894
what(he,1,1.0028279748891876e-05,12894
spectacular,1,1.0028279748891876e-05,12894
"phenomenon,",1,1.0028279748891876e-05,12894
polisher!,1,1.0028279748891876e-05,12894
"oooh,",1,1.0028279748891876e-05,12894
tar,1,1.0028279748891876e-05,12894
else.),1,1.0028279748891876e-05,12894
gym(he,1,1.0028279748891876e-05,12894
"science,",1,1.0028279748891876e-05,12894
joey)....,1,1.0028279748891876e-05,12894
"math,",1,1.0028279748891876e-05,12894
grades),1,1.0028279748891876e-05,12894
(mocking,1,1.0028279748891876e-05,12894
report,1,1.0028279748891876e-05,12894
cigarettes,1,1.0028279748891876e-05,12894
who-whos,1,1.0028279748891876e-05,12894
cigarettes.),1,1.0028279748891876e-05,12894
paolo),1,1.0028279748891876e-05,12894
batter,1,1.0028279748891876e-05,12894
crapweasel?,1,1.0028279748891876e-05,12894
uncooked,1,1.0028279748891876e-05,12894
telemarketing.,1,1.0028279748891876e-05,12894
open?,1,1.0028279748891876e-05,12894
ruined!,1,1.0028279748891876e-05,12894
safe,1,1.0028279748891876e-05,12894
be!,1,1.0028279748891876e-05,12894
natures,1,1.0028279748891876e-05,12894
standing.),1,1.0028279748891876e-05,12894
"w-w-w-w-wait,",1,1.0028279748891876e-05,12894
what?!!!,1,1.0028279748891876e-05,12894
(jealous),1,1.0028279748891876e-05,12894
comei,1,1.0028279748891876e-05,12894
examines,1,1.0028279748891876e-05,12894
nu-uh!,1,1.0028279748891876e-05,12894
coloring,1,1.0028279748891876e-05,12894
without-without,1,1.0028279748891876e-05,12894
anywhere,1,1.0028279748891876e-05,12894
believei,1,1.0028279748891876e-05,12894
memory.,1,1.0028279748891876e-05,12894
paolo,1,1.0028279748891876e-05,12894
(overacting,1,1.0028279748891876e-05,12894
kinda...,1,1.0028279748891876e-05,12894
trophy),1,1.0028279748891876e-05,12894
grade.),1,1.0028279748891876e-05,12894
kindergarten,1,1.0028279748891876e-05,12894
projects,1,1.0028279748891876e-05,12894
from?,1,1.0028279748891876e-05,12894
their.,1,1.0028279748891876e-05,12894
crapweasel!,1,1.0028279748891876e-05,12894
hers,1,1.0028279748891876e-05,12894
grabgrab,1,1.0028279748891876e-05,12894
"is-is,",1,1.0028279748891876e-05,12894
cash?,1,1.0028279748891876e-05,12894
barren!,1,1.0028279748891876e-05,12894
born!,1,1.0028279748891876e-05,12894
blah...,1,1.0028279748891876e-05,12894
finish.),1,1.0028279748891876e-05,12894
"glass,",1,1.0028279748891876e-05,12894
escape!!,1,1.0028279748891876e-05,12894
crawl,1,1.0028279748891876e-05,12894
"window,",1,1.0028279748891876e-05,12894
anyones,1,1.0028279748891876e-05,12894
"had,",1,1.0028279748891876e-05,12894
jumping!,1,1.0028279748891876e-05,12894
the....,1,1.0028279748891876e-05,12894
ugh.,1,1.0028279748891876e-05,12894
you-can,1,1.0028279748891876e-05,12894
jump.,1,1.0028279748891876e-05,12894
"ice,",1,1.0028279748891876e-05,12894
ground.),1,1.0028279748891876e-05,12894
above,1,1.0028279748891876e-05,12894
becoming,1,1.0028279748891876e-05,12894
bounces,1,1.0028279748891876e-05,12894
dumpster,1,1.0028279748891876e-05,12894
se,1,1.0028279748891876e-05,12894
tails!,1,1.0028279748891876e-05,12894
coin.),1,1.0028279748891876e-05,12894
wont.,1,1.0028279748891876e-05,12894
jumping.,1,1.0028279748891876e-05,12894
brownish,1,1.0028279748891876e-05,12894
bungy,1,1.0028279748891876e-05,12894
angers,1,1.0028279748891876e-05,12894
finished.,1,1.0028279748891876e-05,12894
"large,",1,1.0028279748891876e-05,12894
astronomer!,1,1.0028279748891876e-05,12894
with?,1,1.0028279748891876e-05,12894
groan.),1,1.0028279748891876e-05,12894
surprised!,1,1.0028279748891876e-05,12894
paper!,1,1.0028279748891876e-05,12894
isoh,1,1.0028279748891876e-05,12894
bapstein,1,1.0028279748891876e-05,12894
attic,1,1.0028279748891876e-05,12894
"""brother-in-law",1,1.0028279748891876e-05,12894
"ross,""",1,1.0028279748891876e-05,12894
blaaaaaah....,1,1.0028279748891876e-05,12894
respected,1,1.0028279748891876e-05,12894
brother-in-law,1,1.0028279748891876e-05,12894
landing.),1,1.0028279748891876e-05,12894
quarter!,1,1.0028279748891876e-05,12894
"iooh,",1,1.0028279748891876e-05,12894
twisted,1,1.0028279748891876e-05,12894
wha-what,1,1.0028279748891876e-05,12894
this!!,1,1.0028279748891876e-05,12894
roof),1,1.0028279748891876e-05,12894
(screaming,1,1.0028279748891876e-05,12894
should...,1,1.0028279748891876e-05,12894
grip?,1,1.0028279748891876e-05,12894
disapproval.),1,1.0028279748891876e-05,12894
vice?,1,1.0028279748891876e-05,12894
"w-wait,",1,1.0028279748891876e-05,12894
porsche?!,1,1.0028279748891876e-05,12894
comet?,1,1.0028279748891876e-05,12894
silent),1,1.0028279748891876e-05,12894
laying,1,1.0028279748891876e-05,12894
clear!,1,1.0028279748891876e-05,12894
magazines,1,1.0028279748891876e-05,12894
romance,1,1.0028279748891876e-05,12894
four!,1,1.0028279748891876e-05,12894
learning.,1,1.0028279748891876e-05,12894
secrets?,1,1.0028279748891876e-05,12894
kilt.,1,1.0028279748891876e-05,12894
celebration.,1,1.0028279748891876e-05,12894
shoulder.),1,1.0028279748891876e-05,12894
frannie),1,1.0028279748891876e-05,12894
groundwork.,1,1.0028279748891876e-05,12894
"frannie,",1,1.0028279748891876e-05,12894
practice.,1,1.0028279748891876e-05,12894
play!,1,1.0028279748891876e-05,12894
fair!,1,1.0028279748891876e-05,12894
cops?!,1,1.0028279748891876e-05,12894
roots.,1,1.0028279748891876e-05,12894
shhhh!,1,1.0028279748891876e-05,12894
rediscover,1,1.0028279748891876e-05,12894
"transplant,""",1,1.0028279748891876e-05,12894
"""brain",1,1.0028279748891876e-05,12894
knowingly.),1,1.0028279748891876e-05,12894
"nod,",1,1.0028279748891876e-05,12894
forcing,1,1.0028279748891876e-05,12894
taps,1,1.0028279748891876e-05,12894
deans,1,1.0028279748891876e-05,12894
urgent,1,1.0028279748891876e-05,12894
prompted,1,1.0028279748891876e-05,12894
mitt!,1,1.0028279748891876e-05,12894
catchers,1,1.0028279748891876e-05,12894
principals,1,1.0028279748891876e-05,12894
lips!,1,1.0028279748891876e-05,12894
hurts!,1,1.0028279748891876e-05,12894
sallidor,1,1.0028279748891876e-05,12894
mad!,1,1.0028279748891876e-05,12894
"face?""",1,1.0028279748891876e-05,12894
"""dude,",1,1.0028279748891876e-05,12894
frat,1,1.0028279748891876e-05,12894
mwwwooooo-hah-hah...,1,1.0028279748891876e-05,12894
line?,1,1.0028279748891876e-05,12894
meeting.,1,1.0028279748891876e-05,12894
face?,1,1.0028279748891876e-05,12894
barefoot.,1,1.0028279748891876e-05,12894
jokes!,1,1.0028279748891876e-05,12894
frannie.,1,1.0028279748891876e-05,12894
pee,1,1.0028279748891876e-05,12894
saran,1,1.0028279748891876e-05,12894
trick.,1,1.0028279748891876e-05,12894
alive.,1,1.0028279748891876e-05,12894
him-entertain,1,1.0028279748891876e-05,12894
ex-con.,1,1.0028279748891876e-05,12894
hour?,1,1.0028279748891876e-05,12894
shushing...,1,1.0028279748891876e-05,12894
"winter,",1,1.0028279748891876e-05,12894
sixes....,1,1.0028279748891876e-05,12894
transplant?!,1,1.0028279748891876e-05,12894
streak,1,1.0028279748891876e-05,12894
backstop!,1,1.0028279748891876e-05,12894
meteors,1,1.0028279748891876e-05,12894
spooky,1,1.0028279748891876e-05,12894
bapstein-king.,1,1.0028279748891876e-05,12894
'poor,1,1.0028279748891876e-05,12894
tooty',1,1.0028279748891876e-05,12894
smoothest,1,1.0028279748891876e-05,12894
shiny!,1,1.0028279748891876e-05,12894
(giddy),1,1.0028279748891876e-05,12894
enthusiast.,1,1.0028279748891876e-05,12894
sports,1,1.0028279748891876e-05,12894
stars!,1,1.0028279748891876e-05,12894
child!,1,1.0028279748891876e-05,12894
transportation!,1,1.0028279748891876e-05,12894
purchase!,1,1.0028279748891876e-05,12894
(rolling),1,1.0028279748891876e-05,12894
old!,1,1.0028279748891876e-05,12894
"(yeah,",1,1.0028279748891876e-05,12894
thirty?,1,1.0028279748891876e-05,12894
birthday!!!,1,1.0028279748891876e-05,12894
marvel!!,1,1.0028279748891876e-05,12894
city?),1,1.0028279748891876e-05,12894
infinite,1,1.0028279748891876e-05,12894
"wonder,",1,1.0028279748891876e-05,12894
front.),1,1.0028279748891876e-05,12894
liven,1,1.0028279748891876e-05,12894
feeling?,1,1.0028279748891876e-05,12894
nights;,1,1.0028279748891876e-05,12894
q.t.,1,1.0028279748891876e-05,12894
car?,1,1.0028279748891876e-05,12894
definitive,1,1.0028279748891876e-05,12894
woohoo!,1,1.0028279748891876e-05,12894
free!,1,1.0028279748891876e-05,12894
billion,1,1.0028279748891876e-05,12894
"(well,",1,1.0028279748891876e-05,12894
40?,1,1.0028279748891876e-05,12894
move.),1,1.0028279748891876e-05,12894
slide!!,1,1.0028279748891876e-05,12894
lift!,1,1.0028279748891876e-05,12894
lift!!,1,1.0028279748891876e-05,12894
"group,",1,1.0028279748891876e-05,12894
"teaching,",1,1.0028279748891876e-05,12894
streaking,1,1.0028279748891876e-05,12894
carand,1,1.0028279748891876e-05,12894
"teamwork,",1,1.0028279748891876e-05,12894
upand,1,1.0028279748891876e-05,12894
wouldnt.,1,1.0028279748891876e-05,12894
drunk.,1,1.0028279748891876e-05,12894
maaaaadd!,1,1.0028279748891876e-05,12894
cake)twenty-eight!,1,1.0028279748891876e-05,12894
turned(removes,1,1.0028279748891876e-05,12894
(comets,1,1.0028279748891876e-05,12894
unbelievably,1,1.0028279748891876e-05,12894
parked,1,1.0028279748891876e-05,12894
way:,1,1.0028279748891876e-05,12894
97%,1,1.0028279748891876e-05,12894
defense,1,1.0028279748891876e-05,12894
hers),1,1.0028279748891876e-05,12894
earful.,1,1.0028279748891876e-05,12894
complaint,1,1.0028279748891876e-05,12894
handled,1,1.0028279748891876e-05,12894
played!,1,1.0028279748891876e-05,12894
door?!,1,1.0028279748891876e-05,12894
(bows.),1,1.0028279748891876e-05,12894
namaste.,1,1.0028279748891876e-05,12894
escape.),1,1.0028279748891876e-05,12894
allows,1,1.0028279748891876e-05,12894
(presses,1,1.0028279748891876e-05,12894
ridden,1,1.0028279748891876e-05,12894
spirit!,1,1.0028279748891876e-05,12894
1!,1,1.0028279748891876e-05,12894
company!,1,1.0028279748891876e-05,12894
iin,1,1.0028279748891876e-05,12894
consumer!,1,1.0028279748891876e-05,12894
indignant!,1,1.0028279748891876e-05,12894
letters!!!!,1,1.0028279748891876e-05,12894
condoms.),1,1.0028279748891876e-05,12894
dont!!!,1,1.0028279748891876e-05,12894
faced,1,1.0028279748891876e-05,12894
box!!!,1,1.0028279748891876e-05,12894
what?!!,1,1.0028279748891876e-05,12894
condoms,1,1.0028279748891876e-05,12894
effective.,1,1.0028279748891876e-05,12894
spin.,1,1.0028279748891876e-05,12894
ruined.,1,1.0028279748891876e-05,12894
honeymoon?,1,1.0028279748891876e-05,12894
"okay-okay,",1,1.0028279748891876e-05,12894
(points).,1,1.0028279748891876e-05,12894
"its-its-its,",1,1.0028279748891876e-05,12894
"air,",1,1.0028279748891876e-05,12894
"new,",1,1.0028279748891876e-05,12894
"husband,",1,1.0028279748891876e-05,12894
eat!!,1,1.0028279748891876e-05,12894
soup!,1,1.0028279748891876e-05,12894
candy.,1,1.0028279748891876e-05,12894
ever?,1,1.0028279748891876e-05,12894
butbut,1,1.0028279748891876e-05,12894
apartmentalthough,1,1.0028279748891876e-05,12894
baby-proofing,1,1.0028279748891876e-05,12894
"classes,",1,1.0028279748891876e-05,12894
"appointments,",1,1.0028279748891876e-05,12894
"german,",1,1.0028279748891876e-05,12894
bike.,1,1.0028279748891876e-05,12894
reallyi,1,1.0028279748891876e-05,12894
because!,1,1.0028279748891876e-05,12894
it-it-its,1,1.0028279748891876e-05,12894
(wanders,1,1.0028279748891876e-05,12894
extra-tough.,1,1.0028279748891876e-05,12894
acted,1,1.0028279748891876e-05,12894
apologize,1,1.0028279748891876e-05,12894
condom.,1,1.0028279748891876e-05,12894
ultimately,1,1.0028279748891876e-05,12894
knowi,1,1.0028279748891876e-05,12894
id-id,1,1.0028279748891876e-05,12894
lesabre.,1,1.0028279748891876e-05,12894
lesabre?,1,1.0028279748891876e-05,12894
lesabre?!,1,1.0028279748891876e-05,12894
doesnt.),1,1.0028279748891876e-05,12894
95,1,1.0028279748891876e-05,12894
towed.,1,1.0028279748891876e-05,12894
desk?,1,1.0028279748891876e-05,12894
lesabre,1,1.0028279748891876e-05,12894
buick,1,1.0028279748891876e-05,12894
"jewish,",1,1.0028279748891876e-05,12894
1995,1,1.0028279748891876e-05,12894
owner,1,1.0028279748891876e-05,12894
jewish,1,1.0028279748891876e-05,12894
shop.),1,1.0028279748891876e-05,12894
settings?,1,1.0028279748891876e-05,12894
holiday.,1,1.0028279748891876e-05,12894
silver,1,1.0028279748891876e-05,12894
chairs?,1,1.0028279748891876e-05,12894
flowers?,1,1.0028279748891876e-05,12894
elses,1,1.0028279748891876e-05,12894
"shop,",1,1.0028279748891876e-05,12894
cameras),1,1.0028279748891876e-05,12894
(disposable,1,1.0028279748891876e-05,12894
under-panty,1,1.0028279748891876e-05,12894
ballroom.,1,1.0028279748891876e-05,12894
floral,1,1.0028279748891876e-05,12894
bouquet,1,1.0028279748891876e-05,12894
with),1,1.0028279748891876e-05,12894
realize?,1,1.0028279748891876e-05,12894
overcame,1,1.0028279748891876e-05,12894
friends?,1,1.0028279748891876e-05,12894
stayed,1,1.0028279748891876e-05,12894
"passionate,",1,1.0028279748891876e-05,12894
cycle.,1,1.0028279748891876e-05,12894
(thinking,1,1.0028279748891876e-05,12894
see-saw,1,1.0028279748891876e-05,12894
heck,1,1.0028279748891876e-05,12894
embarrassment,1,1.0028279748891876e-05,12894
or...?,1,1.0028279748891876e-05,12894
confident),1,1.0028279748891876e-05,12894
nother,1,1.0028279748891876e-05,12894
bras,1,1.0028279748891876e-05,12894
we-uh-,1,1.0028279748891876e-05,12894
label.,1,1.0028279748891876e-05,12894
italian,1,1.0028279748891876e-05,12894
"wooooooo,",1,1.0028279748891876e-05,12894
"shewell,",1,1.0028279748891876e-05,12894
"delicates,",1,1.0028279748891876e-05,12894
hehehe.,1,1.0028279748891876e-05,12894
let's...,1,1.0028279748891876e-05,12894
sweater!,1,1.0028279748891876e-05,12894
mashuga,1,1.0028279748891876e-05,12894
lobby.,1,1.0028279748891876e-05,12894
problem.),1,1.0028279748891876e-05,12894
thatsthats,1,1.0028279748891876e-05,12894
told.,1,1.0028279748891876e-05,12894
cleaner?,1,1.0028279748891876e-05,12894
engaged?,1,1.0028279748891876e-05,12894
rememberremember,1,1.0028279748891876e-05,12894
bear.,1,1.0028279748891876e-05,12894
sarcastically.),1,1.0028279748891876e-05,12894
saying(he,1,1.0028279748891876e-05,12894
"road,",1,1.0028279748891876e-05,12894
therewhat,1,1.0028279748891876e-05,12894
sake.,1,1.0028279748891876e-05,12894
tape.),1,1.0028279748891876e-05,12894
gun,1,1.0028279748891876e-05,12894
(tosses,1,1.0028279748891876e-05,12894
suds?,1,1.0028279748891876e-05,12894
pocket.),1,1.0028279748891876e-05,12894
"""you",1,1.0028279748891876e-05,12894
shill,1,1.0028279748891876e-05,12894
accident!,1,1.0028279748891876e-05,12894
"right?"")",1,1.0028279748891876e-05,12894
life-aff-,1,1.0028279748891876e-05,12894
"""youll",1,1.0028279748891876e-05,12894
recorded,1,1.0028279748891876e-05,12894
camera.,1,1.0028279748891876e-05,12894
distracted,1,1.0028279748891876e-05,12894
(voiceover),1,1.0028279748891876e-05,12894
"embarrassing,",1,1.0028279748891876e-05,12894
bursts,1,1.0028279748891876e-05,12894
grave),1,1.0028279748891876e-05,12894
fuzzy,1,1.0028279748891876e-05,12894
it-itll,1,1.0028279748891876e-05,12894
no!!!,1,1.0028279748891876e-05,12894
muriel!!,1,1.0028279748891876e-05,12894
"m,",1,1.0028279748891876e-05,12894
warm,1,1.0028279748891876e-05,12894
m,1,1.0028279748891876e-05,12894
bike?,1,1.0028279748891876e-05,12894
muriel?,1,1.0028279748891876e-05,12894
wh-why,1,1.0028279748891876e-05,12894
"warm,",1,1.0028279748891876e-05,12894
years?!,1,1.0028279748891876e-05,12894
toby?,1,1.0028279748891876e-05,12894
food!,1,1.0028279748891876e-05,12894
tan!,1,1.0028279748891876e-05,12894
wellin-in,1,1.0028279748891876e-05,12894
uhyou,1,1.0028279748891876e-05,12894
lookwe,1,1.0028279748891876e-05,12894
months.,1,1.0028279748891876e-05,12894
just-just...,1,1.0028279748891876e-05,12894
readyset,1,1.0028279748891876e-05,12894
mute?,1,1.0028279748891876e-05,12894
uhhhhhhthat-that,1,1.0028279748891876e-05,12894
wouldve.,1,1.0028279748891876e-05,12894
initiated,1,1.0028279748891876e-05,12894
why.,1,1.0028279748891876e-05,12894
bike!,1,1.0028279748891876e-05,12894
battery,1,1.0028279748891876e-05,12894
get-get,1,1.0028279748891876e-05,12894
lets.,1,1.0028279748891876e-05,12894
lens,1,1.0028279748891876e-05,12894
health!,1,1.0028279748891876e-05,12894
okayim,1,1.0028279748891876e-05,12894
color,1,1.0028279748891876e-05,12894
uh...do,1,1.0028279748891876e-05,12894
"lying,",1,1.0028279748891876e-05,12894
wise.,1,1.0028279748891876e-05,12894
"spell,",1,1.0028279748891876e-05,12894
topic,1,1.0028279748891876e-05,12894
"you...oh,",1,1.0028279748891876e-05,12894
months?,1,1.0028279748891876e-05,12894
technique.,1,1.0028279748891876e-05,12894
aboutabout,1,1.0028279748891876e-05,12894
detergent.,1,1.0028279748891876e-05,12894
filming,1,1.0028279748891876e-05,12894
pervert!,1,1.0028279748891876e-05,12894
expression.,1,1.0028279748891876e-05,12894
videotape!,1,1.0028279748891876e-05,12894
trees...,1,1.0028279748891876e-05,12894
uberveiss.,1,1.0028279748891876e-05,12894
believe!,1,1.0028279748891876e-05,12894
signals,1,1.0028279748891876e-05,12894
begging,1,1.0028279748891876e-05,12894
who.,1,1.0028279748891876e-05,12894
notdoesnt,1,1.0028279748891876e-05,12894
important.,1,1.0028279748891876e-05,12894
"gentle,",1,1.0028279748891876e-05,12894
show's,1,1.0028279748891876e-05,12894
europe,1,1.0028279748891876e-05,12894
tibidaybo,1,1.0028279748891876e-05,12894
andhey!,1,1.0028279748891876e-05,12894
months!,1,1.0028279748891876e-05,12894
"barcelona,",1,1.0028279748891876e-05,12894
"almost,",1,1.0028279748891876e-05,12894
dontdont,1,1.0028279748891876e-05,12894
start.),1,1.0028279748891876e-05,12894
pedaling.,1,1.0028279748891876e-05,12894
yes!!!,1,1.0028279748891876e-05,12894
clapping,1,1.0028279748891876e-05,12894
sucks!,1,1.0028279748891876e-05,12894
story?!,1,1.0028279748891876e-05,12894
mount,1,1.0028279748891876e-05,12894
laundromat),1,1.0028279748891876e-05,12894
foothills,1,1.0028279748891876e-05,12894
(whines),1,1.0028279748891876e-05,12894
woman),1,1.0028279748891876e-05,12894
legitimate,1,1.0028279748891876e-05,12894
barcelona.,1,1.0028279748891876e-05,12894
nana's,1,1.0028279748891876e-05,12894
uh-hmmwait!,1,1.0028279748891876e-05,12894
europewestern,1,1.0028279748891876e-05,12894
francein,1,1.0028279748891876e-05,12894
listening),1,1.0028279748891876e-05,12894
(intently,1,1.0028279748891876e-05,12894
celebration,1,1.0028279748891876e-05,12894
enter.),1,1.0028279748891876e-05,12894
miracle.,1,1.0028279748891876e-05,12894
ann,1,1.0028279748891876e-05,12894
counter.,1,1.0028279748891876e-05,12894
ban,1,1.0028279748891876e-05,12894
ray,1,1.0028279748891876e-05,12894
shades.,1,1.0028279748891876e-05,12894
"theory,",1,1.0028279748891876e-05,12894
bings.,1,1.0028279748891876e-05,12894
celebrate.,1,1.0028279748891876e-05,12894
closet),1,1.0028279748891876e-05,12894
doubly,1,1.0028279748891876e-05,12894
"daddad,",1,1.0028279748891876e-05,12894
uh;,1,1.0028279748891876e-05,12894
attention,1,1.0028279748891876e-05,12894
glass),1,1.0028279748891876e-05,12894
(clinking,1,1.0028279748891876e-05,12894
smile.),1,1.0028279748891876e-05,12894
happily,1,1.0028279748891876e-05,12894
everybody?!,1,1.0028279748891876e-05,12894
leakey-,1,1.0028279748891876e-05,12894
comehey!,1,1.0028279748891876e-05,12894
retainer!,1,1.0028279748891876e-05,12894
ask.,1,1.0028279748891876e-05,12894
im-im-im,1,1.0028279748891876e-05,12894
raggedy,1,1.0028279748891876e-05,12894
casket.,1,1.0028279748891876e-05,12894
"kind,",1,1.0028279748891876e-05,12894
eternity,1,1.0028279748891876e-05,12894
note.),1,1.0028279748891876e-05,12894
"lookokay,",1,1.0028279748891876e-05,12894
costume),1,1.0028279748891876e-05,12894
sec;,1,1.0028279748891876e-05,12894
parents!,1,1.0028279748891876e-05,12894
concept.,1,1.0028279748891876e-05,12894
cocktail,1,1.0028279748891876e-05,12894
bings?,1,1.0028279748891876e-05,12894
"hide,",1,1.0028279748891876e-05,12894
approaching,1,1.0028279748891876e-05,12894
"yknowyknow,",1,1.0028279748891876e-05,12894
anthropologically,1,1.0028279748891876e-05,12894
city!,1,1.0028279748891876e-05,12894
speaking-,1,1.0028279748891876e-05,12894
places,1,1.0028279748891876e-05,12894
gonnaim,1,1.0028279748891876e-05,12894
stall,1,1.0028279748891876e-05,12894
cant!,1,1.0028279748891876e-05,12894
chat.,1,1.0028279748891876e-05,12894
"set,",1,1.0028279748891876e-05,12894
list?,1,1.0028279748891876e-05,12894
gunther?!,1,1.0028279748891876e-05,12894
what-whatwhat,1,1.0028279748891876e-05,12894
dad?!,1,1.0028279748891876e-05,12894
mom?!,1,1.0028279748891876e-05,12894
"slowly,",1,1.0028279748891876e-05,12894
(scared),1,1.0028279748891876e-05,12894
unhappiness,1,1.0028279748891876e-05,12894
twice.,1,1.0028279748891876e-05,12894
yeahno-but-but-but-but!,1,1.0028279748891876e-05,12894
officerpretty?,1,1.0028279748891876e-05,12894
car),1,1.0028279748891876e-05,12894
lasted,1,1.0028279748891876e-05,12894
gal.,1,1.0028279748891876e-05,12894
burned,1,1.0028279748891876e-05,12894
ah-ah-ah!,1,1.0028279748891876e-05,12894
bill,1,1.0028279748891876e-05,12894
"arrives,",1,1.0028279748891876e-05,12894
comb,1,1.0028279748891876e-05,12894
kook!,1,1.0028279748891876e-05,12894
brush.,1,1.0028279748891876e-05,12894
quite..,1,1.0028279748891876e-05,12894
give-give,1,1.0028279748891876e-05,12894
hair.),1,1.0028279748891876e-05,12894
end.,1,1.0028279748891876e-05,12894
cruising,1,1.0028279748891876e-05,12894
notice.,1,1.0028279748891876e-05,12894
irresponsible.,1,1.0028279748891876e-05,12894
ride!,1,1.0028279748891876e-05,12894
brisk,1,1.0028279748891876e-05,12894
is...so,1,1.0028279748891876e-05,12894
block.,1,1.0028279748891876e-05,12894
passed?,1,1.0028279748891876e-05,12894
ship!,1,1.0028279748891876e-05,12894
rocket,1,1.0028279748891876e-05,12894
part!,1,1.0028279748891876e-05,12894
seat.),1,1.0028279748891876e-05,12894
miracle,1,1.0028279748891876e-05,12894
good-bye!,1,1.0028279748891876e-05,12894
sergeant,1,1.0028279748891876e-05,12894
passed.,1,1.0028279748891876e-05,12894
"present,",1,1.0028279748891876e-05,12894
dont-you,1,1.0028279748891876e-05,12894
weirdest,1,1.0028279748891876e-05,12894
uhi,1,1.0028279748891876e-05,12894
of-officer,1,1.0028279748891876e-05,12894
driving,1,1.0028279748891876e-05,12894
sixty.,1,1.0028279748891876e-05,12894
officer.,1,1.0028279748891876e-05,12894
not-,1,1.0028279748891876e-05,12894
sagittarius,1,1.0028279748891876e-05,12894
want?!,1,1.0028279748891876e-05,12894
seat?!!,1,1.0028279748891876e-05,12894
stick!!,1,1.0028279748891876e-05,12894
lord!!,1,1.0028279748891876e-05,12894
arrested,1,1.0028279748891876e-05,12894
raggedy!,1,1.0028279748891876e-05,12894
madcap,1,1.0028279748891876e-05,12894
horsing,1,1.0028279748891876e-05,12894
youokay,1,1.0028279748891876e-05,12894
wheel),1,1.0028279748891876e-05,12894
licenseokay,1,1.0028279748891876e-05,12894
you're-youre,1,1.0028279748891876e-05,12894
drivers,1,1.0028279748891876e-05,12894
shower?,1,1.0028279748891876e-05,12894
yellow,1,1.0028279748891876e-05,12894
(formally,1,1.0028279748891876e-05,12894
uh-oh,1,1.0028279748891876e-05,12894
score.,1,1.0028279748891876e-05,12894
nervous),1,1.0028279748891876e-05,12894
else'll,1,1.0028279748891876e-05,12894
watching?,1,1.0028279748891876e-05,12894
miranda.,1,1.0028279748891876e-05,12894
dancing.,1,1.0028279748891876e-05,12894
looking?,1,1.0028279748891876e-05,12894
unless!,1,1.0028279748891876e-05,12894
clay.,1,1.0028279748891876e-05,12894
judgment,1,1.0028279748891876e-05,12894
contest.,1,1.0028279748891876e-05,12894
washer,1,1.0028279748891876e-05,12894
celebrating,1,1.0028279748891876e-05,12894
hanukkah?,1,1.0028279748891876e-05,12894
farting!,1,1.0028279748891876e-05,12894
"bad,",1,1.0028279748891876e-05,12894
girl.),1,1.0028279748891876e-05,12894
ross...(opens,1,1.0028279748891876e-05,12894
dance?,1,1.0028279748891876e-05,12894
washer),1,1.0028279748891876e-05,12894
pair),1,1.0028279748891876e-05,12894
whateh-eh,1,1.0028279748891876e-05,12894
dontyknow,1,1.0028279748891876e-05,12894
furniture),1,1.0028279748891876e-05,12894
"whatlook,",1,1.0028279748891876e-05,12894
bow.,1,1.0028279748891876e-05,12894
ashley.,1,1.0028279748891876e-05,12894
(recoils,1,1.0028279748891876e-05,12894
disposable,1,1.0028279748891876e-05,12894
depressed?,1,1.0028279748891876e-05,12894
no-ones,1,1.0028279748891876e-05,12894
shoe,1,1.0028279748891876e-05,12894
"manager,",1,1.0028279748891876e-05,12894
"found,",1,1.0028279748891876e-05,12894
"yugoslavian?""",1,1.0028279748891876e-05,12894
(forages,1,1.0028279748891876e-05,12894
dressier?,1,1.0028279748891876e-05,12894
murray,1,1.0028279748891876e-05,12894
"favor,",1,1.0028279748891876e-05,12894
cameras?,1,1.0028279748891876e-05,12894
thread!,1,1.0028279748891876e-05,12894
gert,1,1.0028279748891876e-05,12894
feet?!,1,1.0028279748891876e-05,12894
howhow,1,1.0028279748891876e-05,12894
danced,1,1.0028279748891876e-05,12894
(gerts,1,1.0028279748891876e-05,12894
(sings),1,1.0028279748891876e-05,12894
took'em,1,1.0028279748891876e-05,12894
gert.,1,1.0028279748891876e-05,12894
hard.),1,1.0028279748891876e-05,12894
(swallows,1,1.0028279748891876e-05,12894
gert?,1,1.0028279748891876e-05,12894
harms,1,1.0028279748891876e-05,12894
sing.,1,1.0028279748891876e-05,12894
"done,",1,1.0028279748891876e-05,12894
monogamy,1,1.0028279748891876e-05,12894
santa-outfit,1,1.0028279748891876e-05,12894
christmas!,1,1.0028279748891876e-05,12894
shh.,1,1.0028279748891876e-05,12894
freaking,1,1.0028279748891876e-05,12894
unavailable,1,1.0028279748891876e-05,12894
youre-youreyoure,1,1.0028279748891876e-05,12894
whatif,1,1.0028279748891876e-05,12894
been?!,1,1.0028279748891876e-05,12894
lies,1,1.0028279748891876e-05,12894
representative,1,1.0028279748891876e-05,12894
hiiii-ya!!,1,1.0028279748891876e-05,12894
hel-lo!,1,1.0028279748891876e-05,12894
mister!,1,1.0028279748891876e-05,12894
is!!,1,1.0028279748891876e-05,12894
corner),1,1.0028279748891876e-05,12894
joy.,1,1.0028279748891876e-05,12894
southern,1,1.0028279748891876e-05,12894
beads,1,1.0028279748891876e-05,12894
seek.,1,1.0028279748891876e-05,12894
bing,1,1.0028279748891876e-05,12894
mexico!,1,1.0028279748891876e-05,12894
bing),1,1.0028279748891876e-05,12894
going?!,1,1.0028279748891876e-05,12894
"whheywhoa-whoa,",1,1.0028279748891876e-05,12894
"scary,",1,1.0028279748891876e-05,12894
tuxedo!,1,1.0028279748891876e-05,12894
"pant-suit,",1,1.0028279748891876e-05,12894
rings?,1,1.0028279748891876e-05,12894
pregnant!,1,1.0028279748891876e-05,12894
ummclickclocken.,1,1.0028279748891876e-05,12894
sixmartin,1,1.0028279748891876e-05,12894
gilbert,1,1.0028279748891876e-05,12894
"lee-lo,",1,1.0028279748891876e-05,12894
left?,1,1.0028279748891876e-05,12894
sock,1,1.0028279748891876e-05,12894
(sexily),1,1.0028279748891876e-05,12894
pink.,1,1.0028279748891876e-05,12894
linda,1,1.0028279748891876e-05,12894
supposedly,1,1.0028279748891876e-05,12894
uhwell,1,1.0028279748891876e-05,12894
botanist?,1,1.0028279748891876e-05,12894
lisa?,1,1.0028279748891876e-05,12894
you-you-youre,1,1.0028279748891876e-05,12894
"sock,",1,1.0028279748891876e-05,12894
"upset,",1,1.0028279748891876e-05,12894
words.),1,1.0028279748891876e-05,12894
"do-do,",1,1.0028279748891876e-05,12894
clean.,1,1.0028279748891876e-05,12894
christmassy?,1,1.0028279748891876e-05,12894
met.,1,1.0028279748891876e-05,12894
pregnant?,1,1.0028279748891876e-05,12894
disappoint,1,1.0028279748891876e-05,12894
"iuh,",1,1.0028279748891876e-05,12894
armadillo!,1,1.0028279748891876e-05,12894
strains,1,1.0028279748891876e-05,12894
(forcing,1,1.0028279748891876e-05,12894
first-,1,1.0028279748891876e-05,12894
'anyway'...,1,1.0028279748891876e-05,12894
pat.,1,1.0028279748891876e-05,12894
"turn,",1,1.0028279748891876e-05,12894
"pat,",1,1.0028279748891876e-05,12894
florist.,1,1.0028279748891876e-05,12894
saying),1,1.0028279748891876e-05,12894
video...,1,1.0028279748891876e-05,12894
x-rated,1,1.0028279748891876e-05,12894
tips?,1,1.0028279748891876e-05,12894
colours,1,1.0028279748891876e-05,12894
on...,1,1.0028279748891876e-05,12894
'to,1,1.0028279748891876e-05,12894
separators?,1,1.0028279748891876e-05,12894
bed'.,1,1.0028279748891876e-05,12894
legs),1,1.0028279748891876e-05,12894
boarding,1,1.0028279748891876e-05,12894
"dance,",1,1.0028279748891876e-05,12894
rhymed!,1,1.0028279748891876e-05,12894
flan,1,1.0028279748891876e-05,12894
"events,",1,1.0028279748891876e-05,12894
surprising,1,1.0028279748891876e-05,12894
"wow!""",1,1.0028279748891876e-05,12894
"""oh,",1,1.0028279748891876e-05,12894
love?,1,1.0028279748891876e-05,12894
l,1,1.0028279748891876e-05,12894
"l-o-v-e,",1,1.0028279748891876e-05,12894
toast,1,1.0028279748891876e-05,12894
everyone?,1,1.0028279748891876e-05,12894
plate!!,1,1.0028279748891876e-05,12894
"phd,",1,1.0028279748891876e-05,12894
(assistant,1,1.0028279748891876e-05,12894
statement),1,1.0028279748891876e-05,12894
bathrobe,1,1.0028279748891876e-05,12894
pale.),1,1.0028279748891876e-05,12894
tanned,1,1.0028279748891876e-05,12894
"body,",1,1.0028279748891876e-05,12894
distinct,1,1.0028279748891876e-05,12894
worse!,1,1.0028279748891876e-05,12894
suggested.,1,1.0028279748891876e-05,12894
eight!,1,1.0028279748891876e-05,12894
(hysterically),1,1.0028279748891876e-05,12894
booth,1,1.0028279748891876e-05,12894
tan,1,1.0028279748891876e-05,12894
spits,1,1.0028279748891876e-05,12894
"turns,",1,1.0028279748891876e-05,12894
"begins,",1,1.0028279748891876e-05,12894
four?,1,1.0028279748891876e-05,12894
mississippilesly?,1,1.0028279748891876e-05,12894
mississippi.,1,1.0028279748891876e-05,12894
booth),1,1.0028279748891876e-05,12894
counting!!,1,1.0028279748891876e-05,12894
not-i've,1,1.0028279748891876e-05,12894
torso,1,1.0028279748891876e-05,12894
"out,...",1,1.0028279748891876e-05,12894
mis...(the,1,1.0028279748891876e-05,12894
ask?,1,1.0028279748891876e-05,12894
torso),1,1.0028279748891876e-05,12894
sprays,1,1.0028279748891876e-05,12894
gazes,1,1.0028279748891876e-05,12894
booth.,1,1.0028279748891876e-05,12894
"plate,",1,1.0028279748891876e-05,12894
"careful,",1,1.0028279748891876e-05,12894
fajitas!,1,1.0028279748891876e-05,12894
ed?,1,1.0028279748891876e-05,12894
"duh,",1,1.0028279748891876e-05,12894
clean!,1,1.0028279748891876e-05,12894
moisturiser.,1,1.0028279748891876e-05,12894
g...,1,1.0028279748891876e-05,12894
explosion!,1,1.0028279748891876e-05,12894
shoot!,1,1.0028279748891876e-05,12894
(unpacking,1,1.0028279748891876e-05,12894
presents,1,1.0028279748891876e-05,12894
rattle?,1,1.0028279748891876e-05,12894
anti-depressants,1,1.0028279748891876e-05,12894
hi...,1,1.0028279748891876e-05,12894
dreams,1,1.0028279748891876e-05,12894
"ever,",1,1.0028279748891876e-05,12894
stuff...,1,1.0028279748891876e-05,12894
rethink,1,1.0028279748891876e-05,12894
generous...,1,1.0028279748891876e-05,12894
"selfless,",1,1.0028279748891876e-05,12894
loyal,1,1.0028279748891876e-05,12894
speachless...,1,1.0028279748891876e-05,12894
else...,1,1.0028279748891876e-05,12894
"kissed,",1,1.0028279748891876e-05,12894
idea?,1,1.0028279748891876e-05,12894
"and...,",1,1.0028279748891876e-05,12894
"talking,",1,1.0028279748891876e-05,12894
"cut,...",1,1.0028279748891876e-05,12894
"free"".",1,1.0028279748891876e-05,12894
"""duty",1,1.0028279748891876e-05,12894
are..?,1,1.0028279748891876e-05,12894
you..?,1,1.0028279748891876e-05,12894
trip.,1,1.0028279748891876e-05,12894
(squeaky.),1,1.0028279748891876e-05,12894
foursome.,1,1.0028279748891876e-05,12894
tension.,1,1.0028279748891876e-05,12894
"weirdness,",1,1.0028279748891876e-05,12894
hangin'.,1,1.0028279748891876e-05,12894
gooooood.,1,1.0028279748891876e-05,12894
margaritas,1,1.0028279748891876e-05,12894
pitcher,1,1.0028279748891876e-05,12894
poured,1,1.0028279748891876e-05,12894
things!!,1,1.0028279748891876e-05,12894
cd.,1,1.0028279748891876e-05,12894
halen,1,1.0028279748891876e-05,12894
"underwear,",1,1.0028279748891876e-05,12894
keeper.,1,1.0028279748891876e-05,12894
thoughtful.,1,1.0028279748891876e-05,12894
and..,1,1.0028279748891876e-05,12894
voices!,1,1.0028279748891876e-05,12894
cut.,1,1.0028279748891876e-05,12894
"food,",1,1.0028279748891876e-05,12894
mexican,1,1.0028279748891876e-05,12894
cook!!,1,1.0028279748891876e-05,12894
&,1,1.0028279748891876e-05,12894
lovin',1,1.0028279748891876e-05,12894
it;,1,1.0028279748891876e-05,12894
absorb,1,1.0028279748891876e-05,12894
like..,1,1.0028279748891876e-05,12894
(deep,1,1.0028279748891876e-05,12894
squeaky.),1,1.0028279748891876e-05,12894
suspiciously),1,1.0028279748891876e-05,12894
five?,1,1.0028279748891876e-05,12894
(yells),1,1.0028279748891876e-05,12894
drags,1,1.0028279748891876e-05,12894
hurting?,1,1.0028279748891876e-05,12894
throat's,1,1.0028279748891876e-05,12894
had?,1,1.0028279748891876e-05,12894
back-to-back,1,1.0028279748891876e-05,12894
feeling!,1,1.0028279748891876e-05,12894
unfortunately,1,1.0028279748891876e-05,12894
smartest.,1,1.0028279748891876e-05,12894
choices.,1,1.0028279748891876e-05,12894
'gives',1,1.0028279748891876e-05,12894
'gives'...,1,1.0028279748891876e-05,12894
generates...,1,1.0028279748891876e-05,12894
thesaurus,1,1.0028279748891876e-05,12894
tools,1,1.0028279748891876e-05,12894
highlight,1,1.0028279748891876e-05,12894
thesaurus?,1,1.0028279748891876e-05,12894
cart!,1,1.0028279748891876e-05,12894
eastern,1,1.0028279748891876e-05,12894
implants!,1,1.0028279748891876e-05,12894
pec,1,1.0028279748891876e-05,12894
block!,1,1.0028279748891876e-05,12894
tack!,1,1.0028279748891876e-05,12894
horny.,1,1.0028279748891876e-05,12894
"ideas,",1,1.0028279748891876e-05,12894
b!,1,1.0028279748891876e-05,12894
(scornful),1,1.0028279748891876e-05,12894
papers),1,1.0028279748891876e-05,12894
(writing,1,1.0028279748891876e-05,12894
"immediately,",1,1.0028279748891876e-05,12894
baby-sitting,1,1.0028279748891876e-05,12894
disappointed),1,1.0028279748891876e-05,12894
ella!,1,1.0028279748891876e-05,12894
finalist,1,1.0028279748891876e-05,12894
proposals!,1,1.0028279748891876e-05,12894
cry?,1,1.0028279748891876e-05,12894
tender,1,1.0028279748891876e-05,12894
"prepared,",1,1.0028279748891876e-05,12894
"knee,",1,1.0028279748891876e-05,12894
falafel,1,1.0028279748891876e-05,12894
shouting),1,1.0028279748891876e-05,12894
drank,1,1.0028279748891876e-05,12894
clip-ons.,1,1.0028279748891876e-05,12894
gasps).,1,1.0028279748891876e-05,12894
stroller,1,1.0028279748891876e-05,12894
known.,1,1.0028279748891876e-05,12894
26,1,1.0028279748891876e-05,12894
hat),1,1.0028279748891876e-05,12894
(removes,1,1.0028279748891876e-05,12894
him).,1,1.0028279748891876e-05,12894
(wants,1,1.0028279748891876e-05,12894
low?,1,1.0028279748891876e-05,12894
scariest,1,1.0028279748891876e-05,12894
chandler:,1,1.0028279748891876e-05,12894
know..,1,1.0028279748891876e-05,12894
ella.,1,1.0028279748891876e-05,12894
ella's,1,1.0028279748891876e-05,12894
wha..,1,1.0028279748891876e-05,12894
(defends,1,1.0028279748891876e-05,12894
rachel:,1,1.0028279748891876e-05,12894
ohh...,1,1.0028279748891876e-05,12894
pauses),1,1.0028279748891876e-05,12894
to-,1,1.0028279748891876e-05,12894
sentence!,1,1.0028279748891876e-05,12894
"penis,",1,1.0028279748891876e-05,12894
testicles,1,1.0028279748891876e-05,12894
tugging,1,1.0028279748891876e-05,12894
parties?,1,1.0028279748891876e-05,12894
bachelorette,1,1.0028279748891876e-05,12894
cakes?,1,1.0028279748891876e-05,12894
erotic,1,1.0028279748891876e-05,12894
bake,1,1.0028279748891876e-05,12894
bakery,1,1.0028279748891876e-05,12894
entrance),1,1.0028279748891876e-05,12894
spoon?,1,1.0028279748891876e-05,12894
52!,1,1.0028279748891876e-05,12894
birthday!,1,1.0028279748891876e-05,12894
"'billy,",1,1.0028279748891876e-05,12894
cam),1,1.0028279748891876e-05,12894
(taping,1,1.0028279748891876e-05,12894
awake,1,1.0028279748891876e-05,12894
hope!,1,1.0028279748891876e-05,12894
video.,1,1.0028279748891876e-05,12894
delay,1,1.0028279748891876e-05,12894
c'mon,1,1.0028279748891876e-05,12894
tanned.,1,1.0028279748891876e-05,12894
mississipily?,1,1.0028279748891876e-05,12894
hero',1,1.0028279748891876e-05,12894
"nozzles,",1,1.0028279748891876e-05,12894
two's...,1,1.0028279748891876e-05,12894
glenda.,1,1.0028279748891876e-05,12894
bunny.,1,1.0028279748891876e-05,12894
loan,1,1.0028279748891876e-05,12894
record.,1,1.0028279748891876e-05,12894
"waiting,",1,1.0028279748891876e-05,12894
a-a-and...,1,1.0028279748891876e-05,12894
candle.,1,1.0028279748891876e-05,12894
cake...,1,1.0028279748891876e-05,12894
candle,1,1.0028279748891876e-05,12894
genius!,1,1.0028279748891876e-05,12894
creatures.,1,1.0028279748891876e-05,12894
woodland,1,1.0028279748891876e-05,12894
cakes,1,1.0028279748891876e-05,12894
phallic,1,1.0028279748891876e-05,12894
dance.,1,1.0028279748891876e-05,12894
ears.,1,1.0028279748891876e-05,12894
cheeks.,1,1.0028279748891876e-05,12894
leaves!,1,1.0028279748891876e-05,12894
"charge,",1,1.0028279748891876e-05,12894
cake's,1,1.0028279748891876e-05,12894
leave!,1,1.0028279748891876e-05,12894
licence,1,1.0028279748891876e-05,12894
speeding.,1,1.0028279748891876e-05,12894
writing).,1,1.0028279748891876e-05,12894
more),1,1.0028279748891876e-05,12894
receiver),1,1.0028279748891876e-05,12894
(into,1,1.0028279748891876e-05,12894
frosting?,1,1.0028279748891876e-05,12894
remember..,1,1.0028279748891876e-05,12894
"promise,",1,1.0028279748891876e-05,12894
please..,1,1.0028279748891876e-05,12894
"birthday,",1,1.0028279748891876e-05,12894
attendant,1,1.0028279748891876e-05,12894
shellfish,1,1.0028279748891876e-05,12894
food...,1,1.0028279748891876e-05,12894
speaker?,1,1.0028279748891876e-05,12894
invisibility!,1,1.0028279748891876e-05,12894
cloak,1,1.0028279748891876e-05,12894
seminars.,1,1.0028279748891876e-05,12894
lectures,1,1.0028279748891876e-05,12894
passes),1,1.0028279748891876e-05,12894
conference!,1,1.0028279748891876e-05,12894
cave,1,1.0028279748891876e-05,12894
uh!,1,1.0028279748891876e-05,12894
speech!,1,1.0028279748891876e-05,12894
barbados?,1,1.0028279748891876e-05,12894
"barbados,",1,1.0028279748891876e-05,12894
issues,1,1.0028279748891876e-05,12894
whilst,1,1.0028279748891876e-05,12894
professor),1,1.0028279748891876e-05,12894
ye...,1,1.0028279748891876e-05,12894
harder.,1,1.0028279748891876e-05,12894
spank,1,1.0028279748891876e-05,12894
fran,1,1.0028279748891876e-05,12894
speaker...,1,1.0028279748891876e-05,12894
sherman,1,1.0028279748891876e-05,12894
"'gee,",1,1.0028279748891876e-05,12894
want...,1,1.0028279748891876e-05,12894
boggles!,1,1.0028279748891876e-05,12894
"geology,",1,1.0028279748891876e-05,12894
"genetics,",1,1.0028279748891876e-05,12894
"biology,",1,1.0028279748891876e-05,12894
evolutionary,1,1.0028279748891876e-05,12894
"palaeontology,",1,1.0028279748891876e-05,12894
paleontologists!!,1,1.0028279748891876e-05,12894
"flattering,",1,1.0028279748891876e-05,12894
"""dear...""",1,1.0028279748891876e-05,12894
"""...",1,1.0028279748891876e-05,12894
(someone,1,1.0028279748891876e-05,12894
pillow,1,1.0028279748891876e-05,12894
that-,1,1.0028279748891876e-05,12894
constantly,1,1.0028279748891876e-05,12894
mm-,1,1.0028279748891876e-05,12894
angry?,1,1.0028279748891876e-05,12894
she.,1,1.0028279748891876e-05,12894
imaging,1,1.0028279748891876e-05,12894
ct,1,1.0028279748891876e-05,12894
outside?,1,1.0028279748891876e-05,12894
them).,1,1.0028279748891876e-05,12894
embarassed,1,1.0028279748891876e-05,12894
schwartz?,1,1.0028279748891876e-05,12894
schwartz!,1,1.0028279748891876e-05,12894
"marsha,",1,1.0028279748891876e-05,12894
conferences!,1,1.0028279748891876e-05,12894
the.,1,1.0028279748891876e-05,12894
"lives""...",1,1.0028279748891876e-05,12894
"""days",1,1.0028279748891876e-05,12894
a-and,1,1.0028279748891876e-05,12894
"wheeler,",1,1.0028279748891876e-05,12894
"colleague,",1,1.0028279748891876e-05,12894
sarah...,1,1.0028279748891876e-05,12894
"geller"".",1,1.0028279748891876e-05,12894
"""doctor",1,1.0028279748891876e-05,12894
"you"",",1,1.0028279748891876e-05,12894
sarah.,1,1.0028279748891876e-05,12894
huge!,1,1.0028279748891876e-05,12894
repercussions,1,1.0028279748891876e-05,12894
glacier's,1,1.0028279748891876e-05,12894
(shaking,1,1.0028279748891876e-05,12894
minute...,1,1.0028279748891876e-05,12894
(perplexed,1,1.0028279748891876e-05,12894
"art,",1,1.0028279748891876e-05,12894
met?,1,1.0028279748891876e-05,12894
"<return>,",1,1.0028279748891876e-05,12894
r.,1,1.0028279748891876e-05,12894
"respectfully,",1,1.0028279748891876e-05,12894
composure,1,1.0028279748891876e-05,12894
(recovers,1,1.0028279748891876e-05,12894
door).....hi.,1,1.0028279748891876e-05,12894
(slaps,1,1.0028279748891876e-05,12894
paintings.,1,1.0028279748891876e-05,12894
ad-libbing,1,1.0028279748891876e-05,12894
"involved,",1,1.0028279748891876e-05,12894
renaissance?,1,1.0028279748891876e-05,12894
quickly!,1,1.0028279748891876e-05,12894
memorize,1,1.0028279748891876e-05,12894
involved..,1,1.0028279748891876e-05,12894
phonetically,1,1.0028279748891876e-05,12894
m-o-n-a-y.,1,1.0028279748891876e-05,12894
spelt,1,1.0028279748891876e-05,12894
monet,1,1.0028279748891876e-05,12894
empire.,1,1.0028279748891876e-05,12894
byzantine,1,1.0028279748891876e-05,12894
"mesopotamia,",1,1.0028279748891876e-05,12894
"egypt,",1,1.0028279748891876e-05,12894
wing.,1,1.0028279748891876e-05,12894
"met,",1,1.0028279748891876e-05,12894
(slowly),1,1.0028279748891876e-05,12894
trash.,1,1.0028279748891876e-05,12894
memorized,1,1.0028279748891876e-05,12894
"assumptions,",1,1.0028279748891876e-05,12894
"given,",1,1.0028279748891876e-05,12894
leakey's,1,1.0028279748891876e-05,12894
accepting,1,1.0028279748891876e-05,12894
close.',1,1.0028279748891876e-05,12894
staggering.,1,1.0028279748891876e-05,12894
erect...,1,1.0028279748891876e-05,12894
receiving,1,1.0028279748891876e-05,12894
astonished),1,1.0028279748891876e-05,12894
"how's,",1,1.0028279748891876e-05,12894
family?,1,1.0028279748891876e-05,12894
convention,1,1.0028279748891876e-05,12894
sleeve).,1,1.0028279748891876e-05,12894
streamer,1,1.0028279748891876e-05,12894
silk,1,1.0028279748891876e-05,12894
multicoloured,1,1.0028279748891876e-05,12894
tsz...,1,1.0028279748891876e-05,12894
dazzle,1,1.0028279748891876e-05,12894
"sherman,",1,1.0028279748891876e-05,12894
abstract,1,1.0028279748891876e-05,12894
deadline,1,1.0028279748891876e-05,12894
submission,1,1.0028279748891876e-05,12894
conference?,1,1.0028279748891876e-05,12894
national,1,1.0028279748891876e-05,12894
speaker,1,1.0028279748891876e-05,12894
pregnant?!,1,1.0028279748891876e-05,12894
argument.,1,1.0028279748891876e-05,12894
chandler).,1,1.0028279748891876e-05,12894
"email,",1,1.0028279748891876e-05,12894
ask!,1,1.0028279748891876e-05,12894
importantly,1,1.0028279748891876e-05,12894
"scientists,",1,1.0028279748891876e-05,12894
gentlemen!,1,1.0028279748891876e-05,12894
(standing),1,1.0028279748891876e-05,12894
clerk,1,1.0028279748891876e-05,12894
giggles),1,1.0028279748891876e-05,12894
oberblau,1,1.0028279748891876e-05,12894
giggling),1,1.0028279748891876e-05,12894
(realizing,1,1.0028279748891876e-05,12894
(joking),1,1.0028279748891876e-05,12894
star!,1,1.0028279748891876e-05,12894
mouthing,1,1.0028279748891876e-05,12894
(giggles),1,1.0028279748891876e-05,12894
face!,1,1.0028279748891876e-05,12894
expectation),1,1.0028279748891876e-05,12894
well...?,1,1.0028279748891876e-05,12894
embarrassed),1,1.0028279748891876e-05,12894
(skating,1,1.0028279748891876e-05,12894
hands!,1,1.0028279748891876e-05,12894
here-,1,1.0028279748891876e-05,12894
jarvis),1,1.0028279748891876e-05,12894
something's,1,1.0028279748891876e-05,12894
realizing,1,1.0028279748891876e-05,12894
speech)...,1,1.0028279748891876e-05,12894
(concluding,1,1.0028279748891876e-05,12894
example,1,1.0028279748891876e-05,12894
fossiles,1,1.0028279748891876e-05,12894
differences,1,1.0028279748891876e-05,12894
academics.,1,1.0028279748891876e-05,12894
charlie).,1,1.0028279748891876e-05,12894
ergaster,1,1.0028279748891876e-05,12894
chasing,1,1.0028279748891876e-05,12894
salon.,1,1.0028279748891876e-05,12894
filthy!,1,1.0028279748891876e-05,12894
no-,1,1.0028279748891876e-05,12894
jesus...,1,1.0028279748891876e-05,12894
bible?,1,1.0028279748891876e-05,12894
someplace.,1,1.0028279748891876e-05,12894
"another,",1,1.0028279748891876e-05,12894
(knocks),1,1.0028279748891876e-05,12894
bed),1,1.0028279748891876e-05,12894
concentrate...),1,1.0028279748891876e-05,12894
go-,1,1.0028279748891876e-05,12894
while),1,1.0028279748891876e-05,12894
can...,1,1.0028279748891876e-05,12894
"bit,",1,1.0028279748891876e-05,12894
(twitches,1,1.0028279748891876e-05,12894
weh...*sigh*,1,1.0028279748891876e-05,12894
finally...,1,1.0028279748891876e-05,12894
passionately),1,1.0028279748891876e-05,12894
we...,1,1.0028279748891876e-05,12894
unruffled),1,1.0028279748891876e-05,12894
(apparently,1,1.0028279748891876e-05,12894
coolest.,1,1.0028279748891876e-05,12894
carnivores.,1,1.0028279748891876e-05,12894
herbivores,1,1.0028279748891876e-05,12894
"parties,",1,1.0028279748891876e-05,12894
search,1,1.0028279748891876e-05,12894
bartender,1,1.0028279748891876e-05,12894
vast,1,1.0028279748891876e-05,12894
"aside,",1,1.0028279748891876e-05,12894
offended),1,1.0028279748891876e-05,12894
champagne),1,1.0028279748891876e-05,12894
celebrate?,1,1.0028279748891876e-05,12894
necklace.,1,1.0028279748891876e-05,12894
pyramid,1,1.0028279748891876e-05,12894
excitedly),1,1.0028279748891876e-05,12894
notes,1,1.0028279748891876e-05,12894
skims,1,1.0028279748891876e-05,12894
triassic.,1,1.0028279748891876e-05,12894
overview,1,1.0028279748891876e-05,12894
"pangea,",1,1.0028279748891876e-05,12894
breakup,1,1.0028279748891876e-05,12894
"era,",1,1.0028279748891876e-05,12894
defining,1,1.0028279748891876e-05,12894
dating...,1,1.0028279748891876e-05,12894
shortcomings,1,1.0028279748891876e-05,12894
discussing,1,1.0028279748891876e-05,12894
gather,1,1.0028279748891876e-05,12894
monologue,1,1.0028279748891876e-05,12894
image.,1,1.0028279748891876e-05,12894
tournament!,1,1.0028279748891876e-05,12894
kournikova?,1,1.0028279748891876e-05,12894
anna,1,1.0028279748891876e-05,12894
nude,1,1.0028279748891876e-05,12894
should!,1,1.0028279748891876e-05,12894
career!,1,1.0028279748891876e-05,12894
don't!!,1,1.0028279748891876e-05,12894
"comedian,",1,1.0028279748891876e-05,12894
that-that...,1,1.0028279748891876e-05,12894
champagne?,1,1.0028279748891876e-05,12894
clink,1,1.0028279748891876e-05,12894
development.,1,1.0028279748891876e-05,12894
means.),1,1.0028279748891876e-05,12894
cerebral,1,1.0028279748891876e-05,12894
stunted,1,1.0028279748891876e-05,12894
ironic,1,1.0028279748891876e-05,12894
big.,1,1.0028279748891876e-05,12894
"carnivores,",1,1.0028279748891876e-05,12894
discuss,1,1.0028279748891876e-05,12894
herbivores.,1,1.0028279748891876e-05,12894
argentinasaurus...,1,1.0028279748891876e-05,12894
"gigantosaurus,",1,1.0028279748891876e-05,12894
discovered:,1,1.0028279748891876e-05,12894
recently,1,1.0028279748891876e-05,12894
profusion,1,1.0028279748891876e-05,12894
factoring,1,1.0028279748891876e-05,12894
gathered,1,1.0028279748891876e-05,12894
recent,1,1.0028279748891876e-05,12894
await,1,1.0028279748891876e-05,12894
"thin,",1,1.0028279748891876e-05,12894
walls,1,1.0028279748891876e-05,12894
float,1,1.0028279748891876e-05,12894
"gay""",1,1.0028279748891876e-05,12894
"""hi,",1,1.0028279748891876e-05,12894
note:,1,1.0028279748891876e-05,12894
fitter.,1,1.0028279748891876e-05,12894
workout,1,1.0028279748891876e-05,12894
high-five!,1,1.0028279748891876e-05,12894
odd,1,1.0028279748891876e-05,12894
"complicated,",1,1.0028279748891876e-05,12894
research,1,1.0028279748891876e-05,12894
grant!,1,1.0028279748891876e-05,12894
"hint,",1,1.0028279748891876e-05,12894
"uttered,",1,1.0028279748891876e-05,12894
(knew,1,1.0028279748891876e-05,12894
breakfast.,1,1.0028279748891876e-05,12894
o-kay.,1,1.0028279748891876e-05,12894
alright),1,1.0028279748891876e-05,12894
(knowing,1,1.0028279748891876e-05,12894
medal,1,1.0028279748891876e-05,12894
leaves).,1,1.0028279748891876e-05,12894
"clearly,",1,1.0028279748891876e-05,12894
advantage,1,1.0028279748891876e-05,12894
vulnerable,1,1.0028279748891876e-05,12894
once.),1,1.0028279748891876e-05,12894
avoids,1,1.0028279748891876e-05,12894
ducks,1,1.0028279748891876e-05,12894
moments.,1,1.0028279748891876e-05,12894
hundreds,1,1.0028279748891876e-05,12894
or...(there's,1,1.0028279748891876e-05,12894
course...,1,1.0028279748891876e-05,12894
forehead),1,1.0028279748891876e-05,12894
"medication,",1,1.0028279748891876e-05,12894
(normal,1,1.0028279748891876e-05,12894
wandering?,1,1.0028279748891876e-05,12894
attack.,1,1.0028279748891876e-05,12894
mystery,1,1.0028279748891876e-05,12894
solved,1,1.0028279748891876e-05,12894
bacon,1,1.0028279748891876e-05,12894
painful?,1,1.0028279748891876e-05,12894
ouchy.,1,1.0028279748891876e-05,12894
"unconscious,",1,1.0028279748891876e-05,12894
coming),1,1.0028279748891876e-05,12894
(half,1,1.0028279748891876e-05,12894
little),1,1.0028279748891876e-05,12894
(acknowledging,1,1.0028279748891876e-05,12894
champagne.,1,1.0028279748891876e-05,12894
bottle),1,1.0028279748891876e-05,12894
wha-hoo!,1,1.0028279748891876e-05,12894
odds?,1,1.0028279748891876e-05,12894
(choked,1,1.0028279748891876e-05,12894
laid.,1,1.0028279748891876e-05,12894
"circles,",1,1.0028279748891876e-05,12894
academic,1,1.0028279748891876e-05,12894
tenure,1,1.0028279748891876e-05,12894
sssshhhhhh....,1,1.0028279748891876e-05,12894
sixty-five,1,1.0028279748891876e-05,12894
today...,1,1.0028279748891876e-05,12894
plate),1,1.0028279748891876e-05,12894
sure...!,1,1.0028279748891876e-05,12894
"ate,",1,1.0028279748891876e-05,12894
waste.,1,1.0028279748891876e-05,12894
hmmm-mmmm.,1,1.0028279748891876e-05,12894
day...,1,1.0028279748891876e-05,12894
...valentine's,1,1.0028279748891876e-05,12894
ye-ah!,1,1.0028279748891876e-05,12894
abruptly),1,1.0028279748891876e-05,12894
moments,1,1.0028279748891876e-05,12894
stays,1,1.0028279748891876e-05,12894
emerges),1,1.0028279748891876e-05,12894
"future,",1,1.0028279748891876e-05,12894
understanding.,1,1.0028279748891876e-05,12894
sentence),1,1.0028279748891876e-05,12894
infect,1,1.0028279748891876e-05,12894
"scratchy,",1,1.0028279748891876e-05,12894
throat,1,1.0028279748891876e-05,12894
chappy,1,1.0028279748891876e-05,12894
hello...,1,1.0028279748891876e-05,12894
disgusted),1,1.0028279748891876e-05,12894
"aruba,",1,1.0028279748891876e-05,12894
point),1,1.0028279748891876e-05,12894
containing,1,1.0028279748891876e-05,12894
(barely,1,1.0028279748891876e-05,12894
(smiling,1,1.0028279748891876e-05,12894
triumph),1,1.0028279748891876e-05,12894
(waving,1,1.0028279748891876e-05,12894
whispering,1,1.0028279748891876e-05,12894
easier!,1,1.0028279748891876e-05,12894
chosen,1,1.0028279748891876e-05,12894
breathtaking!,1,1.0028279748891876e-05,12894
gasp),1,1.0028279748891876e-05,12894
room).,1,1.0028279748891876e-05,12894
chump!,1,1.0028279748891876e-05,12894
seats,1,1.0028279748891876e-05,12894
approaches),1,1.0028279748891876e-05,12894
team?,1,1.0028279748891876e-05,12894
skating,1,1.0028279748891876e-05,12894
groomsman.,1,1.0028279748891876e-05,12894
mike's,1,1.0028279748891876e-05,12894
"choosing,",1,1.0028279748891876e-05,12894
bridesmaid),1,1.0028279748891876e-05,12894
groommens,1,1.0028279748891876e-05,12894
"mike,",1,1.0028279748891876e-05,12894
"cares,",1,1.0028279748891876e-05,12894
dogs?,1,1.0028279748891876e-05,12894
haaa...,1,1.0028279748891876e-05,12894
baked,1,1.0028279748891876e-05,12894
(smells,1,1.0028279748891876e-05,12894
freshly,1,1.0028279748891876e-05,12894
come...,1,1.0028279748891876e-05,12894
"still-still,",1,1.0028279748891876e-05,12894
barney's?,1,1.0028279748891876e-05,12894
sale,1,1.0028279748891876e-05,12894
mani-pedi,1,1.0028279748891876e-05,12894
"appointment,",1,1.0028279748891876e-05,12894
wh-was,1,1.0028279748891876e-05,12894
"excuse,",1,1.0028279748891876e-05,12894
entering,1,1.0028279748891876e-05,12894
visit?,1,1.0028279748891876e-05,12894
erica,1,1.0028279748891876e-05,12894
cookies?,1,1.0028279748891876e-05,12894
slaps,1,1.0028279748891876e-05,12894
(whispering),1,1.0028279748891876e-05,12894
rsum.,1,1.0028279748891876e-05,12894
ma-ake!,1,1.0028279748891876e-05,12894
make!,1,1.0028279748891876e-05,12894
business.,1,1.0028279748891876e-05,12894
"chappy,",1,1.0028279748891876e-05,12894
slowed,1,1.0028279748891876e-05,12894
rate,1,1.0028279748891876e-05,12894
chappy's,1,1.0028279748891876e-05,12894
joey...,1,1.0028279748891876e-05,12894
i'll...,1,1.0028279748891876e-05,12894
ministers,1,1.0028279748891876e-05,12894
chappy),1,1.0028279748891876e-05,12894
paul?,1,1.0028279748891876e-05,12894
career.,1,1.0028279748891876e-05,12894
glasses!,1,1.0028279748891876e-05,12894
"""sex",1,1.0028279748891876e-05,12894
"keep,",1,1.0028279748891876e-05,12894
like.,1,1.0028279748891876e-05,12894
desperate.),1,1.0028279748891876e-05,12894
noises),1,1.0028279748891876e-05,12894
agitated,1,1.0028279748891876e-05,12894
hug?,1,1.0028279748891876e-05,12894
cursory,1,1.0028279748891876e-05,12894
"tears,",1,1.0028279748891876e-05,12894
o-kay...,1,1.0028279748891876e-05,12894
plicit.,1,1.0028279748891876e-05,12894
go...,1,1.0028279748891876e-05,12894
last.,1,1.0028279748891876e-05,12894
converstation.,1,1.0028279748891876e-05,12894
next.,1,1.0028279748891876e-05,12894
crier,1,1.0028279748891876e-05,12894
monica...,1,1.0028279748891876e-05,12894
evaluations.,1,1.0028279748891876e-05,12894
neck...,1,1.0028279748891876e-05,12894
bums,1,1.0028279748891876e-05,12894
peanuts,1,1.0028279748891876e-05,12894
peanuts),1,1.0028279748891876e-05,12894
door).,1,1.0028279748891876e-05,12894
comedy.,1,1.0028279748891876e-05,12894
cheerleader,1,1.0028279748891876e-05,12894
things),1,1.0028279748891876e-05,12894
balance,1,1.0028279748891876e-05,12894
"mhm,",1,1.0028279748891876e-05,12894
keep...,1,1.0028279748891876e-05,12894
"dummies""",1,1.0028279748891876e-05,12894
product...,1,1.0028279748891876e-05,12894
muffin!,1,1.0028279748891876e-05,12894
"neither,",1,1.0028279748891876e-05,12894
plane!,1,1.0028279748891876e-05,12894
i'm..,1,1.0028279748891876e-05,12894
'till,1,1.0028279748891876e-05,12894
waited,1,1.0028279748891876e-05,12894
is..,1,1.0028279748891876e-05,12894
yay.,1,1.0028279748891876e-05,12894
newark,1,1.0028279748891876e-05,12894
jfk.,1,1.0028279748891876e-05,12894
information.,1,1.0028279748891876e-05,12894
precious!,1,1.0028279748891876e-05,12894
"throat,",1,1.0028279748891876e-05,12894
listen..,1,1.0028279748891876e-05,12894
421,1,1.0028279748891876e-05,12894
cheapest.,1,1.0028279748891876e-05,12894
tickets.,1,1.0028279748891876e-05,12894
"slower,",1,1.0028279748891876e-05,12894
cancelled.,1,1.0028279748891876e-05,12894
cop-show,1,1.0028279748891876e-05,12894
death-cab?,1,1.0028279748891876e-05,12894
alive?,1,1.0028279748891876e-05,12894
bridge?,1,1.0028279748891876e-05,12894
"intestine,",1,1.0028279748891876e-05,12894
seatbelt!,1,1.0028279748891876e-05,12894
coat?!,1,1.0028279748891876e-05,12894
shoots,1,1.0028279748891876e-05,12894
coat...,1,1.0028279748891876e-05,12894
catching,1,1.0028279748891876e-05,12894
consumer,1,1.0028279748891876e-05,12894
hurt),1,1.0028279748891876e-05,12894
mr,1,1.0028279748891876e-05,12894
it:,1,1.0028279748891876e-05,12894
green's.,1,1.0028279748891876e-05,12894
brothers.,1,1.0028279748891876e-05,12894
boss.,1,1.0028279748891876e-05,12894
country?,1,1.0028279748891876e-05,12894
paris?,1,1.0028279748891876e-05,12894
christine,1,1.0028279748891876e-05,12894
congratulations!,1,1.0028279748891876e-05,12894
letch,1,1.0028279748891876e-05,12894
smarmy,1,1.0028279748891876e-05,12894
agitated),1,1.0028279748891876e-05,12894
"pause,",1,1.0028279748891876e-05,12894
bloomingdale's...,1,1.0028279748891876e-05,12894
sexretary.,1,1.0028279748891876e-05,12894
(mark,1,1.0028279748891876e-05,12894
stupidly),1,1.0028279748891876e-05,12894
"subway,",1,1.0028279748891876e-05,12894
getaway!,1,1.0028279748891876e-05,12894
manages),1,1.0028279748891876e-05,12894
annoyed.,1,1.0028279748891876e-05,12894
"harder,",1,1.0028279748891876e-05,12894
heads-up,1,1.0028279748891876e-05,12894
center,1,1.0028279748891876e-05,12894
...that,1,1.0028279748891876e-05,12894
i-i-i-i,1,1.0028279748891876e-05,12894
lottery...,1,1.0028279748891876e-05,12894
loogie,1,1.0028279748891876e-05,12894
photographs,1,1.0028279748891876e-05,12894
zelner,1,1.0028279748891876e-05,12894
mark-ups,1,1.0028279748891876e-05,12894
he..,1,1.0028279748891876e-05,12894
highest,1,1.0028279748891876e-05,12894
hotel?,1,1.0028279748891876e-05,12894
soon!,1,1.0028279748891876e-05,12894
breasts).,1,1.0028279748891876e-05,12894
gotten.,1,1.0028279748891876e-05,12894
town!,1,1.0028279748891876e-05,12894
aura!,1,1.0028279748891876e-05,12894
fade,1,1.0028279748891876e-05,12894
zelner),1,1.0028279748891876e-05,12894
carnivore,1,1.0028279748891876e-05,12894
skull,1,1.0028279748891876e-05,12894
scared.,1,1.0028279748891876e-05,12894
(grins),1,1.0028279748891876e-05,12894
replica.,1,1.0028279748891876e-05,12894
aura,1,1.0028279748891876e-05,12894
genuine,1,1.0028279748891876e-05,12894
hopeful),1,1.0028279748891876e-05,12894
raise?,1,1.0028279748891876e-05,12894
offering,1,1.0028279748891876e-05,12894
yeeeah!,1,1.0028279748891876e-05,12894
whwhat?,1,1.0028279748891876e-05,12894
t-rex,1,1.0028279748891876e-05,12894
fossils!,1,1.0028279748891876e-05,12894
"paleontologist,",1,1.0028279748891876e-05,12894
shocked).,1,1.0028279748891876e-05,12894
fixating,1,1.0028279748891876e-05,12894
chance?,1,1.0028279748891876e-05,12894
football!,1,1.0028279748891876e-05,12894
bridesmaid?,1,1.0028279748891876e-05,12894
"groomsmen,",1,1.0028279748891876e-05,12894
swing's,1,1.0028279748891876e-05,12894
relax!,1,1.0028279748891876e-05,12894
kids),1,1.0028279748891876e-05,12894
swinging,1,1.0028279748891876e-05,12894
worm,1,1.0028279748891876e-05,12894
"swings,",1,1.0028279748891876e-05,12894
safe!,1,1.0028279748891876e-05,12894
hairs!,1,1.0028279748891876e-05,12894
swings!,1,1.0028279748891876e-05,12894
poisonous,1,1.0028279748891876e-05,12894
"same,",1,1.0028279748891876e-05,12894
"children,",1,1.0028279748891876e-05,12894
irrational,1,1.0028279748891876e-05,12894
mothers,1,1.0028279748891876e-05,12894
regret,1,1.0028279748891876e-05,12894
children.,1,1.0028279748891876e-05,12894
orbiting,1,1.0028279748891876e-05,12894
"safe,",1,1.0028279748891876e-05,12894
"tragedy,",1,1.0028279748891876e-05,12894
be-caaauuuse...,1,1.0028279748891876e-05,12894
knives,1,1.0028279748891876e-05,12894
playground!,1,1.0028279748891876e-05,12894
bridge!,1,1.0028279748891876e-05,12894
sunset.,1,1.0028279748891876e-05,12894
hawaii,1,1.0028279748891876e-05,12894
gesture!,1,1.0028279748891876e-05,12894
responsible,1,1.0028279748891876e-05,12894
whim,1,1.0028279748891876e-05,12894
'f',1,1.0028279748891876e-05,12894
(point,1,1.0028279748891876e-05,12894
benji!,1,1.0028279748891876e-05,12894
"adult,",1,1.0028279748891876e-05,12894
bee.,1,1.0028279748891876e-05,12894
spelling,1,1.0028279748891876e-05,12894
trophy!,1,1.0028279748891876e-05,12894
finger!,1,1.0028279748891876e-05,12894
foam,1,1.0028279748891876e-05,12894
fight!,1,1.0028279748891876e-05,12894
goal.,1,1.0028279748891876e-05,12894
banner!,1,1.0028279748891876e-05,12894
kwan,1,1.0028279748891876e-05,12894
michelle,1,1.0028279748891876e-05,12894
batting,1,1.0028279748891876e-05,12894
has!,1,1.0028279748891876e-05,12894
mouth!,1,1.0028279748891876e-05,12894
aaahhh...,1,1.0028279748891876e-05,12894
aaah...,1,1.0028279748891876e-05,12894
whaa...,1,1.0028279748891876e-05,12894
spider),1,1.0028279748891876e-05,12894
"(realizes,",1,1.0028279748891876e-05,12894
swing!,1,1.0028279748891876e-05,12894
pitch),1,1.0028279748891876e-05,12894
higher,1,1.0028279748891876e-05,12894
speaks,1,1.0028279748891876e-05,12894
(nervously),1,1.0028279748891876e-05,12894
afraid),1,1.0028279748891876e-05,12894
bends,1,1.0028279748891876e-05,12894
brushing,1,1.0028279748891876e-05,12894
fears.,1,1.0028279748891876e-05,12894
whatsoever,1,1.0028279748891876e-05,12894
underdog!,1,1.0028279748891876e-05,12894
"darling,",1,1.0028279748891876e-05,12894
areas,1,1.0028279748891876e-05,12894
desert.,1,1.0028279748891876e-05,12894
"nervously)tzz-zzz,",1,1.0028279748891876e-05,12894
"restaurant,",1,1.0028279748891876e-05,12894
"image,",1,1.0028279748891876e-05,12894
reasons,1,1.0028279748891876e-05,12894
whoooo!,1,1.0028279748891876e-05,12894
"prize,",1,1.0028279748891876e-05,12894
admirer,1,1.0028279748891876e-05,12894
c3po?,1,1.0028279748891876e-05,12894
brinkley,1,1.0028279748891876e-05,12894
christie,1,1.0028279748891876e-05,12894
fantasy,1,1.0028279748891876e-05,12894
hobart.,1,1.0028279748891876e-05,12894
likes?,1,1.0028279748891876e-05,12894
screwed!,1,1.0028279748891876e-05,12894
grant?,1,1.0028279748891876e-05,12894
determine,1,1.0028279748891876e-05,12894
sniffing),1,1.0028279748891876e-05,12894
ex-boyfriend?,1,1.0028279748891876e-05,12894
"review""!",1,1.0028279748891876e-05,12894
"""paleontology",1,1.0028279748891876e-05,12894
article,1,1.0028279748891876e-05,12894
research!,1,1.0028279748891876e-05,12894
five!,1,1.0028279748891876e-05,12894
anything...,1,1.0028279748891876e-05,12894
included,1,1.0028279748891876e-05,12894
"applicants,",1,1.0028279748891876e-05,12894
several,1,1.0028279748891876e-05,12894
excavated.,1,1.0028279748891876e-05,12894
cox!,1,1.0028279748891876e-05,12894
"""break",1,1.0028279748891876e-05,12894
wally,1,1.0028279748891876e-05,12894
mboscodictiosaur?,1,1.0028279748891876e-05,12894
paleontological,1,1.0028279748891876e-05,12894
"""underdog""?",1,1.0028279748891876e-05,12894
"review,",1,1.0028279748891876e-05,12894
"grant,",1,1.0028279748891876e-05,12894
charlie?,1,1.0028279748891876e-05,12894
legs.,1,1.0028279748891876e-05,12894
size?,1,1.0028279748891876e-05,12894
margaret's,1,1.0028279748891876e-05,12894
perhaps?,1,1.0028279748891876e-05,12894
"nickname,",1,1.0028279748891876e-05,12894
grandmother's,1,1.0028279748891876e-05,12894
s,1,1.0028279748891876e-05,12894
b,1,1.0028279748891876e-05,12894
(clutching,1,1.0028279748891876e-05,12894
(determined,1,1.0028279748891876e-05,12894
"""boscodictiasaur"".",1,1.0028279748891876e-05,12894
6,1,1.0028279748891876e-05,12894
wha..?,1,1.0028279748891876e-05,12894
12th?,1,1.0028279748891876e-05,12894
"question"")",1,1.0028279748891876e-05,12894
"""what's",1,1.0028279748891876e-05,12894
question),1,1.0028279748891876e-05,12894
guess!,1,1.0028279748891876e-05,12894
"inappropriate,",1,1.0028279748891876e-05,12894
"charlie""?",1,1.0028279748891876e-05,12894
supreme,1,1.0028279748891876e-05,12894
beauty,1,1.0028279748891876e-05,12894
why!,1,1.0028279748891876e-05,12894
holmes.,1,1.0028279748891876e-05,12894
"way!"".",1,1.0028279748891876e-05,12894
"""way!",1,1.0028279748891876e-05,12894
missy...,1,1.0028279748891876e-05,12894
"point""!",1,1.0028279748891876e-05,12894
bold,1,1.0028279748891876e-05,12894
"""helvetica",1,1.0028279748891876e-05,12894
macintosh,1,1.0028279748891876e-05,12894
d'you,1,1.0028279748891876e-05,12894
lizards...,1,1.0028279748891876e-05,12894
skloff.,1,1.0028279748891876e-05,12894
tamburino.,1,1.0028279748891876e-05,12894
rosoff.,1,1.0028279748891876e-05,12894
cleric.,1,1.0028279748891876e-05,12894
geoffrey,1,1.0028279748891876e-05,12894
again...,1,1.0028279748891876e-05,12894
"roll""!",1,1.0028279748891876e-05,12894
"""...and",1,1.0028279748891876e-05,12894
yeah-uh!,1,1.0028279748891876e-05,12894
osmond.,1,1.0028279748891876e-05,12894
donny,1,1.0028279748891876e-05,12894
"game""...",1,1.0028279748891876e-05,12894
"""match",1,1.0028279748891876e-05,12894
"""pyramid""!!",1,1.0028279748891876e-05,12894
"ocean,",1,1.0028279748891876e-05,12894
pats,1,1.0028279748891876e-05,12894
yangs?,1,1.0028279748891876e-05,12894
"gottliebs,",1,1.0028279748891876e-05,12894
boss!,1,1.0028279748891876e-05,12894
woha!,1,1.0028279748891876e-05,12894
seconds...,1,1.0028279748891876e-05,12894
pacts!,1,1.0028279748891876e-05,12894
was-i,1,1.0028279748891876e-05,12894
coats?,1,1.0028279748891876e-05,12894
your-,1,1.0028279748891876e-05,12894
bed?,1,1.0028279748891876e-05,12894
"forehead,",1,1.0028279748891876e-05,12894
coats.,1,1.0028279748891876e-05,12894
buried,1,1.0028279748891876e-05,12894
visited,1,1.0028279748891876e-05,12894
eighty,1,1.0028279748891876e-05,12894
seconds),1,1.0028279748891876e-05,12894
even.,1,1.0028279748891876e-05,12894
missy.,1,1.0028279748891876e-05,12894
disappointed,1,1.0028279748891876e-05,12894
"adrienne,",1,1.0028279748891876e-05,12894
turner.,1,1.0028279748891876e-05,12894
-big,1,1.0028279748891876e-05,12894
foundation,1,1.0028279748891876e-05,12894
turf?,1,1.0028279748891876e-05,12894
"pact,",1,1.0028279748891876e-05,12894
"friendship,",1,1.0028279748891876e-05,12894
jeopardize,1,1.0028279748891876e-05,12894
quotes,1,1.0028279748891876e-05,12894
sixteen,1,1.0028279748891876e-05,12894
"silly,",1,1.0028279748891876e-05,12894
saturday,1,1.0028279748891876e-05,12894
missy),1,1.0028279748891876e-05,12894
sweating.,1,1.0028279748891876e-05,12894
(squatting,1,1.0028279748891876e-05,12894
house?,1,1.0028279748891876e-05,12894
pageant?,1,1.0028279748891876e-05,12894
fabric),1,1.0028279748891876e-05,12894
disappointing,1,1.0028279748891876e-05,12894
heaves,1,1.0028279748891876e-05,12894
padlocks,1,1.0028279748891876e-05,12894
sighs,1,1.0028279748891876e-05,12894
hair!,1,1.0028279748891876e-05,12894
sighs).,1,1.0028279748891876e-05,12894
dress.,1,1.0028279748891876e-05,12894
teased,1,1.0028279748891876e-05,12894
look?,1,1.0028279748891876e-05,12894
attach,1,1.0028279748891876e-05,12894
beret,1,1.0028279748891876e-05,12894
advice.,1,1.0028279748891876e-05,12894
fashion,1,1.0028279748891876e-05,12894
butt),1,1.0028279748891876e-05,12894
thankful.,1,1.0028279748891876e-05,12894
off!!,1,1.0028279748891876e-05,12894
"blue,",1,1.0028279748891876e-05,12894
alri...?,1,1.0028279748891876e-05,12894
"hairy"".",1,1.0028279748891876e-05,12894
surprisingly,1,1.0028279748891876e-05,12894
like:,1,1.0028279748891876e-05,12894
lock,1,1.0028279748891876e-05,12894
pcp,1,1.0028279748891876e-05,12894
mugged.,1,1.0028279748891876e-05,12894
inexcusable!,1,1.0028279748891876e-05,12894
showdog,1,1.0028279748891876e-05,12894
daughter!,1,1.0028279748891876e-05,12894
sigh).,1,1.0028279748891876e-05,12894
price).,1,1.0028279748891876e-05,12894
"realize,",1,1.0028279748891876e-05,12894
dollars?,1,1.0028279748891876e-05,12894
"chan),",1,1.0028279748891876e-05,12894
mon,1,1.0028279748891876e-05,12894
50's?,1,1.0028279748891876e-05,12894
affair.,1,1.0028279748891876e-05,12894
hypothetical!,1,1.0028279748891876e-05,12894
mikes,1,1.0028279748891876e-05,12894
pain),1,1.0028279748891876e-05,12894
instructions),1,1.0028279748891876e-05,12894
if...,1,1.0028279748891876e-05,12894
coming?,1,1.0028279748891876e-05,12894
cheating!,1,1.0028279748891876e-05,12894
sophie's,1,1.0028279748891876e-05,12894
buddy?,1,1.0028279748891876e-05,12894
soft...,1,1.0028279748891876e-05,12894
directions),1,1.0028279748891876e-05,12894
abruptly,1,1.0028279748891876e-05,12894
wearing.,1,1.0028279748891876e-05,12894
"glad,",1,1.0028279748891876e-05,12894
"coat,",1,1.0028279748891876e-05,12894
direction,1,1.0028279748891876e-05,12894
observes,1,1.0028279748891876e-05,12894
hers?,1,1.0028279748891876e-05,12894
boys?,1,1.0028279748891876e-05,12894
boys),1,1.0028279748891876e-05,12894
yeah!(he,1,1.0028279748891876e-05,12894
math,1,1.0028279748891876e-05,12894
logic,1,1.0028279748891876e-05,12894
antiquities,1,1.0028279748891876e-05,12894
thai,1,1.0028279748891876e-05,12894
wished,1,1.0028279748891876e-05,12894
feel...,1,1.0028279748891876e-05,12894
remember...,1,1.0028279748891876e-05,12894
hard...,1,1.0028279748891876e-05,12894
squash...!,1,1.0028279748891876e-05,12894
athlete,1,1.0028279748891876e-05,12894
a-a-and,1,1.0028279748891876e-05,12894
maybe...,1,1.0028279748891876e-05,12894
errrr...,1,1.0028279748891876e-05,12894
tilts,1,1.0028279748891876e-05,12894
(sandy,1,1.0028279748891876e-05,12894
it's...,1,1.0028279748891876e-05,12894
"uhm...well,",1,1.0028279748891876e-05,12894
recommendation...,1,1.0028279748891876e-05,12894
we're...,1,1.0028279748891876e-05,12894
at-,1,1.0028279748891876e-05,12894
"huh-huh,",1,1.0028279748891876e-05,12894
great...,1,1.0028279748891876e-05,12894
sandy...,1,1.0028279748891876e-05,12894
goes...,1,1.0028279748891876e-05,12894
hire,1,1.0028279748891876e-05,12894
...what,1,1.0028279748891876e-05,12894
there...,1,1.0028279748891876e-05,12894
poppins,1,1.0028279748891876e-05,12894
shoe?,1,1.0028279748891876e-05,12894
snufflebumps,1,1.0028279748891876e-05,12894
sandy,1,1.0028279748891876e-05,12894
apologise,1,1.0028279748891876e-05,12894
puppets?,1,1.0028279748891876e-05,12894
shock),1,1.0028279748891876e-05,12894
bedroom...,1,1.0028279748891876e-05,12894
dinosaurs...,1,1.0028279748891876e-05,12894
learning...,1,1.0028279748891876e-05,12894
...i'll,1,1.0028279748891876e-05,12894
anaconda,1,1.0028279748891876e-05,12894
uhm...(raps),1,1.0028279748891876e-05,12894
alot...,1,1.0028279748891876e-05,12894
before...,1,1.0028279748891876e-05,12894
laughing!,1,1.0028279748891876e-05,12894
get...(emma,1,1.0028279748891876e-05,12894
waist,1,1.0028279748891876e-05,12894
"bitty,",1,1.0028279748891876e-05,12894
"itty,",1,1.0028279748891876e-05,12894
brothers,1,1.0028279748891876e-05,12894
quit.,1,1.0028279748891876e-05,12894
(raps),1,1.0028279748891876e-05,12894
butt!,1,1.0028279748891876e-05,12894
b's),1,1.0028279748891876e-05,12894
(emphasises,1,1.0028279748891876e-05,12894
belly.,1,1.0028279748891876e-05,12894
eyes...,1,1.0028279748891876e-05,12894
softer,1,1.0028279748891876e-05,12894
got...,1,1.0028279748891876e-05,12894
bitty,1,1.0028279748891876e-05,12894
gorgeous.,1,1.0028279748891876e-05,12894
talk),1,1.0028279748891876e-05,12894
(baby,1,1.0028279748891876e-05,12894
chi.,1,1.0028279748891876e-05,12894
more...,1,1.0028279748891876e-05,12894
"summer,",1,1.0028279748891876e-05,12894
things?,1,1.0028279748891876e-05,12894
god...!,1,1.0028279748891876e-05,12894
...so,1,1.0028279748891876e-05,12894
mice.,1,1.0028279748891876e-05,12894
"that""",1,1.0028279748891876e-05,12894
"his,",1,1.0028279748891876e-05,12894
bi...,1,1.0028279748891876e-05,12894
king?,1,1.0028279748891876e-05,12894
be...,1,1.0028279748891876e-05,12894
kinds,1,1.0028279748891876e-05,12894
innate,1,1.0028279748891876e-05,12894
(skeptic),1,1.0028279748891876e-05,12894
mannish...,1,1.0028279748891876e-05,12894
"education,",1,1.0028279748891876e-05,12894
degree,1,1.0028279748891876e-05,12894
sandy.,1,1.0028279748891876e-05,12894
sec.!,1,1.0028279748891876e-05,12894
face...,1,1.0028279748891876e-05,12894
expression,1,1.0028279748891876e-05,12894
"""gotcha""",1,1.0028279748891876e-05,12894
alan-ness,1,1.0028279748891876e-05,12894
blonde?,1,1.0028279748891876e-05,12894
reconsider,1,1.0028279748891876e-05,12894
"worse,",1,1.0028279748891876e-05,12894
adore.,1,1.0028279748891876e-05,12894
yguys.,1,1.0028279748891876e-05,12894
chardonnet.,1,1.0028279748891876e-05,12894
pounded,1,1.0028279748891876e-05,12894
babysitter,1,1.0028279748891876e-05,12894
ideaour,1,1.0028279748891876e-05,12894
mother),1,1.0028279748891876e-05,12894
mommy!,1,1.0028279748891876e-05,12894
allright?,1,1.0028279748891876e-05,12894
manner),1,1.0028279748891876e-05,12894
thing...,1,1.0028279748891876e-05,12894
times...?,1,1.0028279748891876e-05,12894
doing?),1,1.0028279748891876e-05,12894
"that?"")",1,1.0028279748891876e-05,12894
yardstick,1,1.0028279748891876e-05,12894
gesture,1,1.0028279748891876e-05,12894
father...?,1,1.0028279748891876e-05,12894
academia...?,1,1.0028279748891876e-05,12894
science...?,1,1.0028279748891876e-05,12894
sentence?,1,1.0028279748891876e-05,12894
...a,1,1.0028279748891876e-05,12894
hey...!,1,1.0028279748891876e-05,12894
(changes,1,1.0028279748891876e-05,12894
air...,1,1.0028279748891876e-05,12894
lighter,1,1.0028279748891876e-05,12894
heaven),1,1.0028279748891876e-05,12894
madeleines?,1,1.0028279748891876e-05,12894
bakes,1,1.0028279748891876e-05,12894
recites,1,1.0028279748891876e-05,12894
"recorder,",1,1.0028279748891876e-05,12894
sensitive...,1,1.0028279748891876e-05,12894
measured.,1,1.0028279748891876e-05,12894
though?,1,1.0028279748891876e-05,12894
chunks.,1,1.0028279748891876e-05,12894
"butch,",1,1.0028279748891876e-05,12894
delicate,1,1.0028279748891876e-05,12894
cartoon,1,1.0028279748891876e-05,12894
"positions,",1,1.0028279748891876e-05,12894
base-...,1,1.0028279748891876e-05,12894
buns,1,1.0028279748891876e-05,12894
hon...,1,1.0028279748891876e-05,12894
father!,1,1.0028279748891876e-05,12894
whazzup??,1,1.0028279748891876e-05,12894
limits.,1,1.0028279748891876e-05,12894
thereok?,1,1.0028279748891876e-05,12894
farm,1,1.0028279748891876e-05,12894
dovyou,1,1.0028279748891876e-05,12894
wovyou,1,1.0028279748891876e-05,12894
"emma-wemma-demma,",1,1.0028279748891876e-05,12894
earned,1,1.0028279748891876e-05,12894
attractive.,1,1.0028279748891876e-05,12894
worst.,1,1.0028279748891876e-05,12894
beauty's,1,1.0028279748891876e-05,12894
....,1,1.0028279748891876e-05,12894
unattractive,1,1.0028279748891876e-05,12894
mena,1,1.0028279748891876e-05,12894
fussy.,1,1.0028279748891876e-05,12894
connecticut?,1,1.0028279748891876e-05,12894
molly).,1,1.0028279748891876e-05,12894
casual,1,1.0028279748891876e-05,12894
collar.,1,1.0028279748891876e-05,12894
scan!,1,1.0028279748891876e-05,12894
room...take,1,1.0028279748891876e-05,12894
bing!,1,1.0028279748891876e-05,12894
itself,1,1.0028279748891876e-05,12894
tapes,1,1.0028279748891876e-05,12894
"millners,",1,1.0028279748891876e-05,12894
illegal.,1,1.0028279748891876e-05,12894
code,1,1.0028279748891876e-05,12894
spread.,1,1.0028279748891876e-05,12894
energy,1,1.0028279748891876e-05,12894
millners',1,1.0028279748891876e-05,12894
punched,1,1.0028279748891876e-05,12894
farm.,1,1.0028279748891876e-05,12894
funny...do,1,1.0028279748891876e-05,12894
inter-departmentalpotluck,1,1.0028279748891876e-05,12894
anthropologist,1,1.0028279748891876e-05,12894
hand.,1,1.0028279748891876e-05,12894
amazing?,1,1.0028279748891876e-05,12894
me.and,1,1.0028279748891876e-05,12894
smiled,1,1.0028279748891876e-05,12894
shebarely,1,1.0028279748891876e-05,12894
concentrating,1,1.0028279748891876e-05,12894
knowi...i've,1,1.0028279748891876e-05,12894
but...at,1,1.0028279748891876e-05,12894
why...why,1,1.0028279748891876e-05,12894
standing)monica.,1,1.0028279748891876e-05,12894
"balcony,even",1,1.0028279748891876e-05,12894
hum...i,1,1.0028279748891876e-05,12894
jerk,1,1.0028279748891876e-05,12894
we...can,1,1.0028279748891876e-05,12894
aunt.,1,1.0028279748891876e-05,12894
couch?,1,1.0028279748891876e-05,12894
thanx.,1,1.0028279748891876e-05,12894
happens!,1,1.0028279748891876e-05,12894
trees.,1,1.0028279748891876e-05,12894
nannies,1,1.0028279748891876e-05,12894
cusp,1,1.0028279748891876e-05,12894
appear,1,1.0028279748891876e-05,12894
"nanny"".",1,1.0028279748891876e-05,12894
"""hot",1,1.0028279748891876e-05,12894
"wrong,",1,1.0028279748891876e-05,12894
bow?,1,1.0028279748891876e-05,12894
impersonate,1,1.0028279748891876e-05,12894
offically,1,1.0028279748891876e-05,12894
upstairs?,1,1.0028279748891876e-05,12894
md.,1,1.0028279748891876e-05,12894
phd,1,1.0028279748891876e-05,12894
amy.,1,1.0028279748891876e-05,12894
door>,1,1.0028279748891876e-05,12894
<,1,1.0028279748891876e-05,12894
inappropriate!,1,1.0028279748891876e-05,12894
'vette.,1,1.0028279748891876e-05,12894
turbo,1,1.0028279748891876e-05,12894
wet.,1,1.0028279748891876e-05,12894
"sweat,",1,1.0028279748891876e-05,12894
sang,1,1.0028279748891876e-05,12894
laugh?,1,1.0028279748891876e-05,12894
chi!,1,1.0028279748891876e-05,12894
doubles.,1,1.0028279748891876e-05,12894
juicy,1,1.0028279748891876e-05,12894
image...,1,1.0028279748891876e-05,12894
promotes,1,1.0028279748891876e-05,12894
back...,1,1.0028279748891876e-05,12894
rapped...,1,1.0028279748891876e-05,12894
use..,1,1.0028279748891876e-05,12894
sang...,1,1.0028279748891876e-05,12894
creepy.,1,1.0028279748891876e-05,12894
only...,1,1.0028279748891876e-05,12894
straightens,1,1.0028279748891876e-05,12894
pitched.,1,1.0028279748891876e-05,12894
thumb?,1,1.0028279748891876e-05,12894
syphilis.,1,1.0028279748891876e-05,12894
just.,1,1.0028279748891876e-05,12894
skirts.,1,1.0028279748891876e-05,12894
parents.,1,1.0028279748891876e-05,12894
a-line,1,1.0028279748891876e-05,12894
blouses,1,1.0028279748891876e-05,12894
peasant,1,1.0028279748891876e-05,12894
hotter,1,1.0028279748891876e-05,12894
cute?,1,1.0028279748891876e-05,12894
"farm,",1,1.0028279748891876e-05,12894
"horses,",1,1.0028279748891876e-05,12894
--,1,1.0028279748891876e-05,12894
"ballet.""",1,1.0028279748891876e-05,12894
donation,1,1.0028279748891876e-05,12894
quit,1,1.0028279748891876e-05,12894
rabbits,1,1.0028279748891876e-05,12894
faster!,1,1.0028279748891876e-05,12894
"faster,",1,1.0028279748891876e-05,12894
sweater.,1,1.0028279748891876e-05,12894
cola,1,1.0028279748891876e-05,12894
dinosaurs!,1,1.0028279748891876e-05,12894
*enough*,1,1.0028279748891876e-05,12894
was-,1,1.0028279748891876e-05,12894
when..,1,1.0028279748891876e-05,12894
strongest,1,1.0028279748891876e-05,12894
w-,1,1.0028279748891876e-05,12894
capable.,1,1.0028279748891876e-05,12894
equally,1,1.0028279748891876e-05,12894
strict.,1,1.0028279748891876e-05,12894
.....oh,1,1.0028279748891876e-05,12894
discliplinarin..,1,1.0028279748891876e-05,12894
w-oa,1,1.0028279748891876e-05,12894
(childish),1,1.0028279748891876e-05,12894
shop,1,1.0028279748891876e-05,12894
ohhh.,1,1.0028279748891876e-05,12894
ummthen,1,1.0028279748891876e-05,12894
andive,1,1.0028279748891876e-05,12894
proposal,1,1.0028279748891876e-05,12894
lucky.,1,1.0028279748891876e-05,12894
thati,1,1.0028279748891876e-05,12894
breast?!,1,1.0028279748891876e-05,12894
knee?,1,1.0028279748891876e-05,12894
tired.,1,1.0028279748891876e-05,12894
umi,1,1.0028279748891876e-05,12894
twentieth?,1,1.0028279748891876e-05,12894
engagement.,1,1.0028279748891876e-05,12894
andit,1,1.0028279748891876e-05,12894
forty,1,1.0028279748891876e-05,12894
today's,1,1.0028279748891876e-05,12894
obsessive,1,1.0028279748891876e-05,12894
"propose,",1,1.0028279748891876e-05,12894
ahstartthings,1,1.0028279748891876e-05,12894
maybekindawanted,1,1.0028279748891876e-05,12894
ring!,1,1.0028279748891876e-05,12894
engaged?!,1,1.0028279748891876e-05,12894
engaged!,1,1.0028279748891876e-05,12894
exhausted.,1,1.0028279748891876e-05,12894
sleep!,1,1.0028279748891876e-05,12894
propose.,1,1.0028279748891876e-05,12894
secret.,1,1.0028279748891876e-05,12894
earlier.,1,1.0028279748891876e-05,12894
plastic,1,1.0028279748891876e-05,12894
justill,1,1.0028279748891876e-05,12894
weif,1,1.0028279748891876e-05,12894
engaged.,1,1.0028279748891876e-05,12894
diddid,1,1.0028279748891876e-05,12894
oldest,1,1.0028279748891876e-05,12894
roommate.,1,1.0028279748891876e-05,12894
drawing,1,1.0028279748891876e-05,12894
public,1,1.0028279748891876e-05,12894
palian,1,1.0028279748891876e-05,12894
18th.,1,1.0028279748891876e-05,12894
birthday.,1,1.0028279748891876e-05,12894
form),1,1.0028279748891876e-05,12894
claw?,1,1.0028279748891876e-05,12894
misshapen,1,1.0028279748891876e-05,12894
cant),1,1.0028279748891876e-05,12894
thumb.,1,1.0028279748891876e-05,12894
hospital?,1,1.0028279748891876e-05,12894
you?!?,1,1.0028279748891876e-05,12894
hurts!!!,1,1.0028279748891876e-05,12894
ducked!!,1,1.0028279748891876e-05,12894
fingers.),1,1.0028279748891876e-05,12894
marks,1,1.0028279748891876e-05,12894
quote,1,1.0028279748891876e-05,12894
muffins,1,1.0028279748891876e-05,12894
guessing,1,1.0028279748891876e-05,12894
muffin.,1,1.0028279748891876e-05,12894
deciding,1,1.0028279748891876e-05,12894
hospital!,1,1.0028279748891876e-05,12894
oh-,1,1.0028279748891876e-05,12894
linen,1,1.0028279748891876e-05,12894
"twentieth,",1,1.0028279748891876e-05,12894
myno!,1,1.0028279748891876e-05,12894
emma.),1,1.0028279748891876e-05,12894
seriously!,1,1.0028279748891876e-05,12894
nursery.,1,1.0028279748891876e-05,12894
push!,1,1.0028279748891876e-05,12894
contracting,1,1.0028279748891876e-05,12894
"labor,",1,1.0028279748891876e-05,12894
"janice,",1,1.0028279748891876e-05,12894
bastard.,1,1.0028279748891876e-05,12894
deaf,1,1.0028279748891876e-05,12894
sid,1,1.0028279748891876e-05,12894
ummwere,1,1.0028279748891876e-05,12894
uhwere-were,1,1.0028279748891876e-05,12894
(softly),1,1.0028279748891876e-05,12894
ears!,1,1.0028279748891876e-05,12894
finger?,1,1.0028279748891876e-05,12894
service,1,1.0028279748891876e-05,12894
dilated,1,1.0028279748891876e-05,12894
three?!,1,1.0028279748891876e-05,12894
baby?!,1,1.0028279748891876e-05,12894
wide-eyed,1,1.0028279748891876e-05,12894
screen,1,1.0028279748891876e-05,12894
imim,1,1.0028279748891876e-05,12894
screen.),1,1.0028279748891876e-05,12894
gonna(closes,1,1.0028279748891876e-05,12894
disgustingtons?,1,1.0028279748891876e-05,12894
boots,1,1.0028279748891876e-05,12894
dragged,1,1.0028279748891876e-05,12894
hallway.),1,1.0028279748891876e-05,12894
gimmie!,1,1.0028279748891876e-05,12894
n-no!,1,1.0028279748891876e-05,12894
"ma,",1,1.0028279748891876e-05,12894
letsone,1,1.0028279748891876e-05,12894
123!,1,1.0028279748891876e-05,12894
first..,1,1.0028279748891876e-05,12894
snaps,1,1.0028279748891876e-05,12894
thatsnow,1,1.0028279748891876e-05,12894
everything(starts,1,1.0028279748891876e-05,12894
outi,1,1.0028279748891876e-05,12894
puzzled.),1,1.0028279748891876e-05,12894
"gorgeous,",1,1.0028279748891876e-05,12894
emma!,1,1.0028279748891876e-05,12894
..you,1,1.0028279748891876e-05,12894
"nurse,",1,1.0028279748891876e-05,12894
i-i'd,1,1.0028279748891876e-05,12894
nose?,1,1.0028279748891876e-05,12894
aaron.),1,1.0028279748891876e-05,12894
lover.,1,1.0028279748891876e-05,12894
delilah.,1,1.0028279748891876e-05,12894
crying.),1,1.0028279748891876e-05,12894
uheveryonethisis,1,1.0028279748891876e-05,12894
names.,1,1.0028279748891876e-05,12894
narrowed,1,1.0028279748891876e-05,12894
we-weve,1,1.0028279748891876e-05,12894
deprived.,1,1.0028279748891876e-05,12894
hormones.,1,1.0028279748891876e-05,12894
wrapping,1,1.0028279748891876e-05,12894
just-theyre,1,1.0028279748891876e-05,12894
glare,1,1.0028279748891876e-05,12894
hurts.,1,1.0028279748891876e-05,12894
pushing!,1,1.0028279748891876e-05,12894
thumb,1,1.0028279748891876e-05,12894
head-butting,1,1.0028279748891876e-05,12894
omnipotent.,1,1.0028279748891876e-05,12894
"plan,",1,1.0028279748891876e-05,12894
(smiles,1,1.0028279748891876e-05,12894
yyou,1,1.0028279748891876e-05,12894
bruise,1,1.0028279748891876e-05,12894
correctly.,1,1.0028279748891876e-05,12894
pickle,1,1.0028279748891876e-05,12894
holy,1,1.0028279748891876e-05,12894
locked),1,1.0028279748891876e-05,12894
(door,1,1.0028279748891876e-05,12894
walking.,1,1.0028279748891876e-05,12894
(?).,1,1.0028279748891876e-05,12894
squam,1,1.0028279748891876e-05,12894
"(?),",1,1.0028279748891876e-05,12894
stay),1,1.0028279748891876e-05,12894
(shoves,1,1.0028279748891876e-05,12894
right?),1,1.0028279748891876e-05,12894
(slang,1,1.0028279748891876e-05,12894
heels.,1,1.0028279748891876e-05,12894
oyster.,1,1.0028279748891876e-05,12894
terror.,1,1.0028279748891876e-05,12894
fatso,1,1.0028279748891876e-05,12894
patch.,1,1.0028279748891876e-05,12894
traffic.,1,1.0028279748891876e-05,12894
gift.,1,1.0028279748891876e-05,12894
vicrum),1,1.0028279748891876e-05,12894
oprah.,1,1.0028279748891876e-05,12894
(finishing,1,1.0028279748891876e-05,12894
designer,1,1.0028279748891876e-05,12894
kite,1,1.0028279748891876e-05,12894
"vicrum,",1,1.0028279748891876e-05,12894
peach.,1,1.0028279748891876e-05,12894
jumped.,1,1.0028279748891876e-05,12894
pop-tart?..,1,1.0028279748891876e-05,12894
1996.,1,1.0028279748891876e-05,12894
"pool,",1,1.0028279748891876e-05,12894
whirl,1,1.0028279748891876e-05,12894
swirling,1,1.0028279748891876e-05,12894
"grip,",1,1.0028279748891876e-05,12894
thumb?!,1,1.0028279748891876e-05,12894
faucet,1,1.0028279748891876e-05,12894
meanwhile,1,1.0028279748891876e-05,12894
talon.,1,1.0028279748891876e-05,12894
aggression,1,1.0028279748891876e-05,12894
misconstrues,1,1.0028279748891876e-05,12894
"however,",1,1.0028279748891876e-05,12894
"eagle,",1,1.0028279748891876e-05,12894
aid.,1,1.0028279748891876e-05,12894
birds,1,1.0028279748891876e-05,12894
mighty,1,1.0028279748891876e-05,12894
stove,1,1.0028279748891876e-05,12894
eagle,1,1.0028279748891876e-05,12894
(previously,1,1.0028279748891876e-05,12894
pigeon.,1,1.0028279748891876e-05,12894
"pigeon,",1,1.0028279748891876e-05,12894
endearing.,1,1.0028279748891876e-05,12894
1999-11-25.),1,1.0028279748891876e-05,12894
aired,1,1.0028279748891876e-05,12894
"high,",1,1.0028279748891876e-05,12894
tow,1,1.0028279748891876e-05,12894
609,1,1.0028279748891876e-05,12894
(actually,1,1.0028279748891876e-05,12894
y'go.,1,1.0028279748891876e-05,12894
super-serious,1,1.0028279748891876e-05,12894
see..,1,1.0028279748891876e-05,12894
waldo!,1,1.0028279748891876e-05,12894
pediatrician's,1,1.0028279748891876e-05,12894
parent.,1,1.0028279748891876e-05,12894
elephant.,1,1.0028279748891876e-05,12894
circus?,1,1.0028279748891876e-05,12894
rash,1,1.0028279748891876e-05,12894
"jerk,",1,1.0028279748891876e-05,12894
wall!!!,1,1.0028279748891876e-05,12894
viking.,1,1.0028279748891876e-05,12894
patient!',1,1.0028279748891876e-05,12894
'ah,1,1.0028279748891876e-05,12894
diagnostician!,1,1.0028279748891876e-05,12894
brilliant,1,1.0028279748891876e-05,12894
jar),1,1.0028279748891876e-05,12894
lollypop,1,1.0028279748891876e-05,12894
ask?!,1,1.0028279748891876e-05,12894
doctor.,1,1.0028279748891876e-05,12894
rachel!!!,1,1.0028279748891876e-05,12894
rubella-like!,1,1.0028279748891876e-05,12894
gettleman?,1,1.0028279748891876e-05,12894
huh..,1,1.0028279748891876e-05,12894
bedroom)who,1,1.0028279748891876e-05,12894
strokes,1,1.0028279748891876e-05,12894
dialing!,1,1.0028279748891876e-05,12894
thru,1,1.0028279748891876e-05,12894
glue,1,1.0028279748891876e-05,12894
monday?!,1,1.0028279748891876e-05,12894
forehead.),1,1.0028279748891876e-05,12894
jr.,1,1.0028279748891876e-05,12894
gettleman's,1,1.0028279748891876e-05,12894
following,1,1.0028279748891876e-05,12894
sit),1,1.0028279748891876e-05,12894
vis--vis,1,1.0028279748891876e-05,12894
moron.,1,1.0028279748891876e-05,12894
unstoppable,1,1.0028279748891876e-05,12894
broadcasting,1,1.0028279748891876e-05,12894
has.,1,1.0028279748891876e-05,12894
bothered.,1,1.0028279748891876e-05,12894
hanagens,1,1.0028279748891876e-05,12894
"relationship,",1,1.0028279748891876e-05,12894
might!,1,1.0028279748891876e-05,12894
cuts!,1,1.0028279748891876e-05,12894
coffeehouse.,1,1.0028279748891876e-05,12894
breed.,1,1.0028279748891876e-05,12894
fair?,1,1.0028279748891876e-05,12894
called?,1,1.0028279748891876e-05,12894
purse?,1,1.0028279748891876e-05,12894
compact,1,1.0028279748891876e-05,12894
catch.,1,1.0028279748891876e-05,12894
strike,1,1.0028279748891876e-05,12894
happy),1,1.0028279748891876e-05,12894
terns,1,1.0028279748891876e-05,12894
weapon!,1,1.0028279748891876e-05,12894
worrying,1,1.0028279748891876e-05,12894
slow?,1,1.0028279748891876e-05,12894
fast?,1,1.0028279748891876e-05,12894
"attitude,",1,1.0028279748891876e-05,12894
admire,1,1.0028279748891876e-05,12894
yea,1,1.0028279748891876e-05,12894
don't-,1,1.0028279748891876e-05,12894
do-,1,1.0028279748891876e-05,12894
moving!,1,1.0028279748891876e-05,12894
six!,1,1.0028279748891876e-05,12894
"floss,",1,1.0028279748891876e-05,12894
dental,1,1.0028279748891876e-05,12894
"deodorant,",1,1.0028279748891876e-05,12894
"mouthwash,",1,1.0028279748891876e-05,12894
"razor,",1,1.0028279748891876e-05,12894
"toothpaste,",1,1.0028279748891876e-05,12894
toiletries,1,1.0028279748891876e-05,12894
complimentary,1,1.0028279748891876e-05,12894
206.,1,1.0028279748891876e-05,12894
suite,1,1.0028279748891876e-05,12894
apple?,1,1.0028279748891876e-05,12894
"sugar,",1,1.0028279748891876e-05,12894
ow-ow-ow,1,1.0028279748891876e-05,12894
load,1,1.0028279748891876e-05,12894
blondes,1,1.0028279748891876e-05,12894
"amenities,",1,1.0028279748891876e-05,12894
tap,1,1.0028279748891876e-05,12894
if...if,1,1.0028279748891876e-05,12894
stores,1,1.0028279748891876e-05,12894
"-she,",1,1.0028279748891876e-05,12894
say!,1,1.0028279748891876e-05,12894
(mumbling),1,1.0028279748891876e-05,12894
(high,1,1.0028279748891876e-05,12894
apple!,1,1.0028279748891876e-05,12894
candies),1,1.0028279748891876e-05,12894
ride!!,1,1.0028279748891876e-05,12894
little...(enthusiastically),1,1.0028279748891876e-05,12894
guess...it,1,1.0028279748891876e-05,12894
"aids,",1,1.0028279748891876e-05,12894
"cream,",1,1.0028279748891876e-05,12894
shave...,1,1.0028279748891876e-05,12894
forgetting,1,1.0028279748891876e-05,12894
out...or...?,1,1.0028279748891876e-05,12894
either...,1,1.0028279748891876e-05,12894
stool,1,1.0028279748891876e-05,12894
delightful,1,1.0028279748891876e-05,12894
pinecones!,1,1.0028279748891876e-05,12894
want...i,1,1.0028279748891876e-05,12894
bowl.,1,1.0028279748891876e-05,12894
maid's,1,1.0028279748891876e-05,12894
unattended,1,1.0028279748891876e-05,12894
dinosaur..,1,1.0028279748891876e-05,12894
through.,1,1.0028279748891876e-05,12894
pours,1,1.0028279748891876e-05,12894
"off-limits,",1,1.0028279748891876e-05,12894
thing..,1,1.0028279748891876e-05,12894
forget?,1,1.0028279748891876e-05,12894
"conditioners,",1,1.0028279748891876e-05,12894
for...?,1,1.0028279748891876e-05,12894
"drier,",1,1.0028279748891876e-05,12894
example:,1,1.0028279748891876e-05,12894
country!,1,1.0028279748891876e-05,12894
"alive,",1,1.0028279748891876e-05,12894
..dr.,1,1.0028279748891876e-05,12894
bush-o,1,1.0028279748891876e-05,12894
others.,1,1.0028279748891876e-05,12894
tampons.,1,1.0028279748891876e-05,12894
already?,1,1.0028279748891876e-05,12894
something...,1,1.0028279748891876e-05,12894
brochure),1,1.0028279748891876e-05,12894
inn...,1,1.0028279748891876e-05,12894
insurance.,1,1.0028279748891876e-05,12894
"""daddy""",1,1.0028279748891876e-05,12894
habit,1,1.0028279748891876e-05,12894
mommy?,1,1.0028279748891876e-05,12894
"numbers,",1,1.0028279748891876e-05,12894
announce,1,1.0028279748891876e-05,12894
pleased),1,1.0028279748891876e-05,12894
"away""",1,1.0028279748891876e-05,12894
piss,1,1.0028279748891876e-05,12894
"""be",1,1.0028279748891876e-05,12894
"it""?",1,1.0028279748891876e-05,12894
"""invest",1,1.0028279748891876e-05,12894
invest,1,1.0028279748891876e-05,12894
arm?,1,1.0028279748891876e-05,12894
hot!!,1,1.0028279748891876e-05,12894
ah!!,1,1.0028279748891876e-05,12894
hot),1,1.0028279748891876e-05,12894
"lamp,",1,1.0028279748891876e-05,12894
genie,1,1.0028279748891876e-05,12894
chance!,1,1.0028279748891876e-05,12894
wishbone?,1,1.0028279748891876e-05,12894
surgical,1,1.0028279748891876e-05,12894
(mockingly)a,1,1.0028279748891876e-05,12894
lottery!,1,1.0028279748891876e-05,12894
instrament,1,1.0028279748891876e-05,12894
(mockingly)yeah,1,1.0028279748891876e-05,12894
monica)think,1,1.0028279748891876e-05,12894
gremlins,1,1.0028279748891876e-05,12894
rainbow,1,1.0028279748891876e-05,12894
"""mommy""",1,1.0028279748891876e-05,12894
depends,1,1.0028279748891876e-05,12894
travel,1,1.0028279748891876e-05,12894
gi,1,1.0028279748891876e-05,12894
she-,1,1.0028279748891876e-05,12894
theme,1,1.0028279748891876e-05,12894
earhart,1,1.0028279748891876e-05,12894
dinosaur/amelia,1,1.0028279748891876e-05,12894
moved),1,1.0028279748891876e-05,12894
our..,1,1.0028279748891876e-05,12894
pbbqqt....,1,1.0028279748891876e-05,12894
up:,1,1.0028279748891876e-05,12894
sentence.,1,1.0028279748891876e-05,12894
situation?,1,1.0028279748891876e-05,12894
gleba,1,1.0028279748891876e-05,12894
tickets).,1,1.0028279748891876e-05,12894
(susan,1,1.0028279748891876e-05,12894
"rach...oh...""gleba""",1,1.0028279748891876e-05,12894
no...that's,1,1.0028279748891876e-05,12894
too!!,1,1.0028279748891876e-05,12894
daddy's,1,1.0028279748891876e-05,12894
sweetheart!,1,1.0028279748891876e-05,12894
goodnight,1,1.0028279748891876e-05,12894
pigeon...,1,1.0028279748891876e-05,12894
weird..,1,1.0028279748891876e-05,12894
go!!,1,1.0028279748891876e-05,12894
hey!!,1,1.0028279748891876e-05,12894
bond.,1,1.0028279748891876e-05,12894
low-yield,1,1.0028279748891876e-05,12894
joey)!,1,1.0028279748891876e-05,12894
ago!!!,1,1.0028279748891876e-05,12894
buzzing?,1,1.0028279748891876e-05,12894
ob/gyn...,1,1.0028279748891876e-05,12894
bett...,1,1.0028279748891876e-05,12894
discredited.,1,1.0028279748891876e-05,12894
"1,000,000$",1,1.0028279748891876e-05,12894
palaeontology.,1,1.0028279748891876e-05,12894
"actor,",1,1.0028279748891876e-05,12894
"walk""?",1,1.0028279748891876e-05,12894
voice?),1,1.0028279748891876e-05,12894
amphibians...,1,1.0028279748891876e-05,12894
earliest,1,1.0028279748891876e-05,12894
rivers,1,1.0028279748891876e-05,12894
league!,1,1.0028279748891876e-05,12894
compete,1,1.0028279748891876e-05,12894
nods),1,1.0028279748891876e-05,12894
mammoth.,1,1.0028279748891876e-05,12894
woolly,1,1.0028279748891876e-05,12894
pretented,1,1.0028279748891876e-05,12894
chopsticks,1,1.0028279748891876e-05,12894
winners.,1,1.0028279748891876e-05,12894
geniuses,1,1.0028279748891876e-05,12894
pros.,1,1.0028279748891876e-05,12894
average-sized,1,1.0028279748891876e-05,12894
pee.,1,1.0028279748891876e-05,12894
half-full,1,1.0028279748891876e-05,12894
wine?,1,1.0028279748891876e-05,12894
loser!,1,1.0028279748891876e-05,12894
prizes,1,1.0028279748891876e-05,12894
hobart,1,1.0028279748891876e-05,12894
pee.),1,1.0028279748891876e-05,12894
...how,1,1.0028279748891876e-05,12894
widely,1,1.0028279748891876e-05,12894
sexy.,1,1.0028279748891876e-05,12894
"hollywood"".",1,1.0028279748891876e-05,12894
away)!,1,1.0028279748891876e-05,12894
pastry,1,1.0028279748891876e-05,12894
cathedral,1,1.0028279748891876e-05,12894
patrick's,1,1.0028279748891876e-05,12894
saint,1,1.0028279748891876e-05,12894
"architecture,",1,1.0028279748891876e-05,12894
avenue.,1,1.0028279748891876e-05,12894
madison,1,1.0028279748891876e-05,12894
bookstore,1,1.0028279748891876e-05,12894
fans!,1,1.0028279748891876e-05,12894
baseball,1,1.0028279748891876e-05,12894
art.,1,1.0028279748891876e-05,12894
metropolitan,1,1.0028279748891876e-05,12894
sonogram,1,1.0028279748891876e-05,12894
hesitation),1,1.0028279748891876e-05,12894
belts?,1,1.0028279748891876e-05,12894
problem!,1,1.0028279748891876e-05,12894
"""acrimonious""",1,1.0028279748891876e-05,12894
type.,1,1.0028279748891876e-05,12894
those-those,1,1.0028279748891876e-05,12894
mom...,1,1.0028279748891876e-05,12894
uhm,1,1.0028279748891876e-05,12894
kitchen.),1,1.0028279748891876e-05,12894
tonsils...,1,1.0028279748891876e-05,12894
other's,1,1.0028279748891876e-05,12894
shared,1,1.0028279748891876e-05,12894
surprise!,1,1.0028279748891876e-05,12894
smarter,1,1.0028279748891876e-05,12894
suprised),1,1.0028279748891876e-05,12894
"""access",1,1.0028279748891876e-05,12894
"snoring,",1,1.0028279748891876e-05,12894
steer,1,1.0028279748891876e-05,12894
stroll...,1,1.0028279748891876e-05,12894
"prance,",1,1.0028279748891876e-05,12894
spafford),1,1.0028279748891876e-05,12894
(aping,1,1.0028279748891876e-05,12894
chances,1,1.0028279748891876e-05,12894
live.,1,1.0028279748891876e-05,12894
"terrific,",1,1.0028279748891876e-05,12894
degree?,1,1.0028279748891876e-05,12894
undergraduate,1,1.0028279748891876e-05,12894
"bored,",1,1.0028279748891876e-05,12894
use.,1,1.0028279748891876e-05,12894
"all"".",1,1.0028279748891876e-05,12894
"""if",1,1.0028279748891876e-05,12894
"hey!,",1,1.0028279748891876e-05,12894
suitcase),1,1.0028279748891876e-05,12894
(hitting,1,1.0028279748891876e-05,12894
"ha,",1,1.0028279748891876e-05,12894
suede.,1,1.0028279748891876e-05,12894
"elbow,",1,1.0028279748891876e-05,12894
patches.,1,1.0028279748891876e-05,12894
suede,1,1.0028279748891876e-05,12894
tweed,1,1.0028279748891876e-05,12894
windbags,1,1.0028279748891876e-05,12894
campus.,1,1.0028279748891876e-05,12894
professors,1,1.0028279748891876e-05,12894
there're,1,1.0028279748891876e-05,12894
asleep),1,1.0028279748891876e-05,12894
'dumped'.,1,1.0028279748891876e-05,12894
mm.,1,1.0028279748891876e-05,12894
pry...,1,1.0028279748891876e-05,12894
ranion's,1,1.0028279748891876e-05,12894
smiling),1,1.0028279748891876e-05,12894
"confused,",1,1.0028279748891876e-05,12894
(charlie,1,1.0028279748891876e-05,12894
interested),1,1.0028279748891876e-05,12894
10!,1,1.0028279748891876e-05,12894
radiocarbon,1,1.0028279748891876e-05,12894
accuracy,1,1.0028279748891876e-05,12894
improved,1,1.0028279748891876e-05,12894
alby...,1,1.0028279748891876e-05,12894
einstein...,1,1.0028279748891876e-05,12894
like...,1,1.0028279748891876e-05,12894
alby!?,1,1.0028279748891876e-05,12894
d'ya..,1,1.0028279748891876e-05,12894
d'ya,1,1.0028279748891876e-05,12894
winner,1,1.0028279748891876e-05,12894
anyway..,1,1.0028279748891876e-05,12894
sweep.),1,1.0028279748891876e-05,12894
alongside,1,1.0028279748891876e-05,12894
harvard?,1,1.0028279748891876e-05,12894
sad...,1,1.0028279748891876e-05,12894
"boston,",1,1.0028279748891876e-05,12894
arranged,1,1.0028279748891876e-05,12894
collegue.,1,1.0028279748891876e-05,12894
"wealer,",1,1.0028279748891876e-05,12894
mm-hmm..,1,1.0028279748891876e-05,12894
common,1,1.0028279748891876e-05,12894
variegation?,1,1.0028279748891876e-05,12894
balcony,1,1.0028279748891876e-05,12894
seeing...spots.,1,1.0028279748891876e-05,12894
(panting)they're,1,1.0028279748891876e-05,12894
linzer,1,1.0028279748891876e-05,12894
"bakery,",1,1.0028279748891876e-05,12894
week-,1,1.0028279748891876e-05,12894
spiderman,1,1.0028279748891876e-05,12894
minding,1,1.0028279748891876e-05,12894
comics,1,1.0028279748891876e-05,12894
marc's,1,1.0028279748891876e-05,12894
st.,1,1.0028279748891876e-05,12894
traumatic.,1,1.0028279748891876e-05,12894
damage!,1,1.0028279748891876e-05,12894
(menacingly),1,1.0028279748891876e-05,12894
mugger!,1,1.0028279748891876e-05,12894
"yah,",1,1.0028279748891876e-05,12894
wha-,1,1.0028279748891876e-05,12894
"death,",1,1.0028279748891876e-05,12894
"""no""?",1,1.0028279748891876e-05,12894
high-pitched,1,1.0028279748891876e-05,12894
wallet.,1,1.0028279748891876e-05,12894
out).,1,1.0028279748891876e-05,12894
searches,1,1.0028279748891876e-05,12894
"phoene,",1,1.0028279748891876e-05,12894
o-ok.,1,1.0028279748891876e-05,12894
(taken,1,1.0028279748891876e-05,12894
"twice,",1,1.0028279748891876e-05,12894
"katy,",1,1.0028279748891876e-05,12894
"waitress,",1,1.0028279748891876e-05,12894
advertising.,1,1.0028279748891876e-05,12894
chances?,1,1.0028279748891876e-05,12894
dozen,1,1.0028279748891876e-05,12894
torts,1,1.0028279748891876e-05,12894
intentional?,1,1.0028279748891876e-05,12894
thug,1,1.0028279748891876e-05,12894
enthusiasm),1,1.0028279748891876e-05,12894
mugged),1,1.0028279748891876e-05,12894
"whoops,",1,1.0028279748891876e-05,12894
humiliating,1,1.0028279748891876e-05,12894
julia's,1,1.0028279748891876e-05,12894
mugged,1,1.0028279748891876e-05,12894
year-old,1,1.0028279748891876e-05,12894
defended,1,1.0028279748891876e-05,12894
table..?,1,1.0028279748891876e-05,12894
(disbelieving),1,1.0028279748891876e-05,12894
pleistocene,1,1.0028279748891876e-05,12894
discussion,1,1.0028279748891876e-05,12894
lively,1,1.0028279748891876e-05,12894
positively,1,1.0028279748891876e-05,12894
knowledge.,1,1.0028279748891876e-05,12894
thirst,1,1.0028279748891876e-05,12894
superhuman,1,1.0028279748891876e-05,12894
geller?,1,1.0028279748891876e-05,12894
willick?,1,1.0028279748891876e-05,12894
book:,1,1.0028279748891876e-05,12894
comic,1,1.0028279748891876e-05,12894
artwork,1,1.0028279748891876e-05,12894
original,1,1.0028279748891876e-05,12894
backpack,1,1.0028279748891876e-05,12894
"punk!""",1,1.0028279748891876e-05,12894
"""gimme",1,1.0028279748891876e-05,12894
says:,1,1.0028279748891876e-05,12894
stood,1,1.0028279748891876e-05,12894
minute;,1,1.0028279748891876e-05,12894
"excitedly,",1,1.0028279748891876e-05,12894
balconies?,1,1.0028279748891876e-05,12894
"roommate,",1,1.0028279748891876e-05,12894
thatsmy,1,1.0028279748891876e-05,12894
wasa,1,1.0028279748891876e-05,12894
"being,",1,1.0028279748891876e-05,12894
thisamazing,1,1.0028279748891876e-05,12894
seeing.,1,1.0028279748891876e-05,12894
michelle.,1,1.0028279748891876e-05,12894
(pfew).,1,1.0028279748891876e-05,12894
uh-ah!,1,1.0028279748891876e-05,12894
stands),1,1.0028279748891876e-05,12894
striking,1,1.0028279748891876e-05,12894
"""no"".",1,1.0028279748891876e-05,12894
"alive?""",1,1.0028279748891876e-05,12894
burnt,1,1.0028279748891876e-05,12894
drown,1,1.0028279748891876e-05,12894
you...would,1,1.0028279748891876e-05,12894
question:,1,1.0028279748891876e-05,12894
flood,1,1.0028279748891876e-05,12894
paper...another,1,1.0028279748891876e-05,12894
hum...so...hum...oh,1,1.0028279748891876e-05,12894
one...,1,1.0028279748891876e-05,12894
"brooding,",1,1.0028279748891876e-05,12894
"brilliant,",1,1.0028279748891876e-05,12894
sothey'll,1,1.0028279748891876e-05,12894
way-,1,1.0028279748891876e-05,12894
theice,1,1.0028279748891876e-05,12894
there!hey,1,1.0028279748891876e-05,12894
daughter.,1,1.0028279748891876e-05,12894
sight!,1,1.0028279748891876e-05,12894
disasters.,1,1.0028279748891876e-05,12894
sleep...,1,1.0028279748891876e-05,12894
title?,1,1.0028279748891876e-05,12894
inspector?,1,1.0028279748891876e-05,12894
cake?,1,1.0028279748891876e-05,12894
"cakes,",1,1.0028279748891876e-05,12894
insulted,1,1.0028279748891876e-05,12894
misery?,1,1.0028279748891876e-05,12894
sperm.,1,1.0028279748891876e-05,12894
suggesting,1,1.0028279748891876e-05,12894
puzzle?,1,1.0028279748891876e-05,12894
"height,",1,1.0028279748891876e-05,12894
average,1,1.0028279748891876e-05,12894
"lives,",1,1.0028279748891876e-05,12894
divorce!,1,1.0028279748891876e-05,12894
"disappointed,",1,1.0028279748891876e-05,12894
geller-willick-bunch.,1,1.0028279748891876e-05,12894
clearly.,1,1.0028279748891876e-05,12894
anyone!,1,1.0028279748891876e-05,12894
onewho,1,1.0028279748891876e-05,12894
way?!,1,1.0028279748891876e-05,12894
folded,1,1.0028279748891876e-05,12894
courtesy,1,1.0028279748891876e-05,12894
balconies,1,1.0028279748891876e-05,12894
"thing,ok?",1,1.0028279748891876e-05,12894
this...this,1,1.0028279748891876e-05,12894
ways,1,1.0028279748891876e-05,12894
onthe,1,1.0028279748891876e-05,12894
week?,1,1.0028279748891876e-05,12894
street?,1,1.0028279748891876e-05,12894
browses,1,1.0028279748891876e-05,12894
car!!,1,1.0028279748891876e-05,12894
haunted!,1,1.0028279748891876e-05,12894
police,1,1.0028279748891876e-05,12894
oops,1,1.0028279748891876e-05,12894
sent...,1,1.0028279748891876e-05,12894
quack..,1,1.0028279748891876e-05,12894
stupid!,1,1.0028279748891876e-05,12894
um-,1,1.0028279748891876e-05,12894
exactly!!,1,1.0028279748891876e-05,12894
outlet.,1,1.0028279748891876e-05,12894
decent,1,1.0028279748891876e-05,12894
decisions,1,1.0028279748891876e-05,12894
partner?,1,1.0028279748891876e-05,12894
lab,1,1.0028279748891876e-05,12894
geology,1,1.0028279748891876e-05,12894
response!,1,1.0028279748891876e-05,12894
closet!,1,1.0028279748891876e-05,12894
responses,1,1.0028279748891876e-05,12894
sixty,1,1.0028279748891876e-05,12894
dead!?,1,1.0028279748891876e-05,12894
(silence),1,1.0028279748891876e-05,12894
"website,",1,1.0028279748891876e-05,12894
posted,1,1.0028279748891876e-05,12894
responses.,1,1.0028279748891876e-05,12894
"dead""",1,1.0028279748891876e-05,12894
eh..actually,1,1.0028279748891876e-05,12894
made?,1,1.0028279748891876e-05,12894
"uhu,",1,1.0028279748891876e-05,12894
uhu,1,1.0028279748891876e-05,12894
"quack,",1,1.0028279748891876e-05,12894
hide!,1,1.0028279748891876e-05,12894
software,1,1.0028279748891876e-05,12894
"exciting,",1,1.0028279748891876e-05,12894
monica)they're,1,1.0028279748891876e-05,12894
boohaki.,1,1.0028279748891876e-05,12894
"lottery,",1,1.0028279748891876e-05,12894
250,1,1.0028279748891876e-05,12894
42,1,1.0028279748891876e-05,12894
struck,1,1.0028279748891876e-05,12894
lottery?,1,1.0028279748891876e-05,12894
winning,1,1.0028279748891876e-05,12894
odds,1,1.0028279748891876e-05,12894
vanished!,1,1.0028279748891876e-05,12894
earhart.,1,1.0028279748891876e-05,12894
amelia,1,1.0028279748891876e-05,12894
voice)uh...sure,1,1.0028279748891876e-05,12894
childless.,1,1.0028279748891876e-05,12894
"mum,",1,1.0028279748891876e-05,12894
weston,1,1.0028279748891876e-05,12894
kori,1,1.0028279748891876e-05,12894
"kori,",1,1.0028279748891876e-05,12894
alive!!,1,1.0028279748891876e-05,12894
didn't!,1,1.0028279748891876e-05,12894
lounge,1,1.0028279748891876e-05,12894
bounds,1,1.0028279748891876e-05,12894
(sceptical),1,1.0028279748891876e-05,12894
anyone?,1,1.0028279748891876e-05,12894
impact,1,1.0028279748891876e-05,12894
"ridiculous,",1,1.0028279748891876e-05,12894
mourner!,1,1.0028279748891876e-05,12894
graphic.,1,1.0028279748891876e-05,12894
photoshop,1,1.0028279748891876e-05,12894
trough,1,1.0028279748891876e-05,12894
website,1,1.0028279748891876e-05,12894
julia?,1,1.0028279748891876e-05,12894
bored,1,1.0028279748891876e-05,12894
volvo?,1,1.0028279748891876e-05,12894
path,1,1.0028279748891876e-05,12894
neccessarily,1,1.0028279748891876e-05,12894
coz,1,1.0028279748891876e-05,12894
helpful.,1,1.0028279748891876e-05,12894
"divorce-force"".",1,1.0028279748891876e-05,12894
"""ross:",1,1.0028279748891876e-05,12894
rescue!,1,1.0028279748891876e-05,12894
"divorcer,",1,1.0028279748891876e-05,12894
afterward.,1,1.0028279748891876e-05,12894
lesbian...,1,1.0028279748891876e-05,12894
committed,1,1.0028279748891876e-05,12894
cooler.,1,1.0028279748891876e-05,12894
"divorcer"".",1,1.0028279748891876e-05,12894
shaving?,1,1.0028279748891876e-05,12894
weight,1,1.0028279748891876e-05,12894
gain,1,1.0028279748891876e-05,12894
never?,1,1.0028279748891876e-05,12894
seeking,1,1.0028279748891876e-05,12894
conventional.,1,1.0028279748891876e-05,12894
guys..,1,1.0028279748891876e-05,12894
mean...i'm,1,1.0028279748891876e-05,12894
saving!,1,1.0028279748891876e-05,12894
punches.,1,1.0028279748891876e-05,12894
pages),1,1.0028279748891876e-05,12894
words...,1,1.0028279748891876e-05,12894
doing...,1,1.0028279748891876e-05,12894
crossed,1,1.0028279748891876e-05,12894
"minnie,",1,1.0028279748891876e-05,12894
messing,1,1.0028279748891876e-05,12894
baby's,1,1.0028279748891876e-05,12894
"professors,",1,1.0028279748891876e-05,12894
"dead,",1,1.0028279748891876e-05,12894
marlon?!,1,1.0028279748891876e-05,12894
...as,1,1.0028279748891876e-05,12894
blimp?,1,1.0028279748891876e-05,12894
died?,1,1.0028279748891876e-05,12894
posting,1,1.0028279748891876e-05,12894
dead?,1,1.0028279748891876e-05,12894
disagree!!,1,1.0028279748891876e-05,12894
respectfully,1,1.0028279748891876e-05,12894
page!,1,1.0028279748891876e-05,12894
funny!!,1,1.0028279748891876e-05,12894
long...,1,1.0028279748891876e-05,12894
mouse?,1,1.0028279748891876e-05,12894
depending,1,1.0028279748891876e-05,12894
dinosaurs??,1,1.0028279748891876e-05,12894
house!,1,1.0028279748891876e-05,12894
trusted,1,1.0028279748891876e-05,12894
minutes??,1,1.0028279748891876e-05,12894
learnt,1,1.0028279748891876e-05,12894
e-mailed,1,1.0028279748891876e-05,12894
accident...,1,1.0028279748891876e-05,12894
boating,1,1.0028279748891876e-05,12894
internet,1,1.0028279748891876e-05,12894
rich?,1,1.0028279748891876e-05,12894
talking),1,1.0028279748891876e-05,12894
fire.),1,1.0028279748891876e-05,12894
"bowl,",1,1.0028279748891876e-05,12894
clocks,1,1.0028279748891876e-05,12894
chair.,1,1.0028279748891876e-05,12894
"dialing,",1,1.0028279748891876e-05,12894
call.),1,1.0028279748891876e-05,12894
booth!,1,1.0028279748891876e-05,12894
dialing.,1,1.0028279748891876e-05,12894
"rain,",1,1.0028279748891876e-05,12894
"(yelling,",1,1.0028279748891876e-05,12894
wearing?,1,1.0028279748891876e-05,12894
moron,1,1.0028279748891876e-05,12894
inflatable,1,1.0028279748891876e-05,12894
accent.,1,1.0028279748891876e-05,12894
sheep.,1,1.0028279748891876e-05,12894
"wh-what,",1,1.0028279748891876e-05,12894
time...,1,1.0028279748891876e-05,12894
underwear?,1,1.0028279748891876e-05,12894
proving,1,1.0028279748891876e-05,12894
colin,1,1.0028279748891876e-05,12894
"wants,",1,1.0028279748891876e-05,12894
america?,1,1.0028279748891876e-05,12894
minutes....,1,1.0028279748891876e-05,12894
stopped.,1,1.0028279748891876e-05,12894
flight?,1,1.0028279748891876e-05,12894
tail,1,1.0028279748891876e-05,12894
"7:33,",1,1.0028279748891876e-05,12894
(answers,1,1.0028279748891876e-05,12894
doesnt.,1,1.0028279748891876e-05,12894
minutes!!,1,1.0028279748891876e-05,12894
bra.,1,1.0028279748891876e-05,12894
vacated,1,1.0028279748891876e-05,12894
sortve,1,1.0028279748891876e-05,12894
twice?,1,1.0028279748891876e-05,12894
"nevermind,",1,1.0028279748891876e-05,12894
banner,1,1.0028279748891876e-05,12894
bruce,1,1.0028279748891876e-05,12894
"72,",1,1.0028279748891876e-05,12894
hulk,1,1.0028279748891876e-05,12894
"""hi",1,1.0028279748891876e-05,12894
"rach!""",1,1.0028279748891876e-05,12894
nevermind.,1,1.0028279748891876e-05,12894
playfuldidnt,1,1.0028279748891876e-05,12894
steam,1,1.0028279748891876e-05,12894
stretching!,1,1.0028279748891876e-05,12894
women!,1,1.0028279748891876e-05,12894
old.,1,1.0028279748891876e-05,12894
"great.""",1,1.0028279748891876e-05,12894
beep?,1,1.0028279748891876e-05,12894
was:,1,1.0028279748891876e-05,12894
spilt,1,1.0028279748891876e-05,12894
"familiar,",1,1.0028279748891876e-05,12894
riding!,1,1.0028279748891876e-05,12894
horseback,1,1.0028279748891876e-05,12894
dinner!,1,1.0028279748891876e-05,12894
i.....got.....dressed.,1,1.0028279748891876e-05,12894
theatre,1,1.0028279748891876e-05,12894
"bonding,",1,1.0028279748891876e-05,12894
susan.),1,1.0028279748891876e-05,12894
(clapping),1,1.0028279748891876e-05,12894
"older,",1,1.0028279748891876e-05,12894
fit,1,1.0028279748891876e-05,12894
match.,1,1.0028279748891876e-05,12894
bars.),1,1.0028279748891876e-05,12894
toblerone,1,1.0028279748891876e-05,12894
cared,1,1.0028279748891876e-05,12894
"wa,",1,1.0028279748891876e-05,12894
"planned,",1,1.0028279748891876e-05,12894
jerk.,1,1.0028279748891876e-05,12894
enjoying,1,1.0028279748891876e-05,12894
appetisers,1,1.0028279748891876e-05,12894
hardly,1,1.0028279748891876e-05,12894
bits,1,1.0028279748891876e-05,12894
floating,1,1.0028279748891876e-05,12894
"surprisedgood-bye!""",1,1.0028279748891876e-05,12894
"""surprise!""",1,1.0028279748891876e-05,12894
"usually,",1,1.0028279748891876e-05,12894
short.,1,1.0028279748891876e-05,12894
cheers.,1,1.0028279748891876e-05,12894
drinking),1,1.0028279748891876e-05,12894
plaza,1,1.0028279748891876e-05,12894
seasons,1,1.0028279748891876e-05,12894
will?!,1,1.0028279748891876e-05,12894
"good-bye,",1,1.0028279748891876e-05,12894
underwear!,1,1.0028279748891876e-05,12894
belly),1,1.0028279748891876e-05,12894
awwww!!!,1,1.0028279748891876e-05,12894
where'd,1,1.0028279748891876e-05,12894
kiss.),1,1.0028279748891876e-05,12894
cupert-hewitt,1,1.0028279748891876e-05,12894
doorknobs,1,1.0028279748891876e-05,12894
victorian,1,1.0028279748891876e-05,12894
album,1,1.0028279748891876e-05,12894
albino,1,1.0028279748891876e-05,12894
lunging.,1,1.0028279748891876e-05,12894
'i'm,1,1.0028279748891876e-05,12894
ankles,1,1.0028279748891876e-05,12894
earlobes,1,1.0028279748891876e-05,12894
voice.,1,1.0028279748891876e-05,12894
took-off.,1,1.0028279748891876e-05,12894
tick.,1,1.0028279748891876e-05,12894
kisser.,1,1.0028279748891876e-05,12894
"optional,",1,1.0028279748891876e-05,12894
curiosity...,1,1.0028279748891876e-05,12894
hung,1,1.0028279748891876e-05,12894
junior,1,1.0028279748891876e-05,12894
mad.,1,1.0028279748891876e-05,12894
fantasies,1,1.0028279748891876e-05,12894
"enjoy""",1,1.0028279748891876e-05,12894
camp!,1,1.0028279748891876e-05,12894
future?,1,1.0028279748891876e-05,12894
fantastic!,1,1.0028279748891876e-05,12894
abandoning,1,1.0028279748891876e-05,12894
accent.),1,1.0028279748891876e-05,12894
upset.',1,1.0028279748891876e-05,12894
yelling.,1,1.0028279748891876e-05,12894
nah.,1,1.0028279748891876e-05,12894
humiliating.,1,1.0028279748891876e-05,12894
good-byes,1,1.0028279748891876e-05,12894
"wee,",1,1.0028279748891876e-05,12894
garbage.),1,1.0028279748891876e-05,12894
honey?,1,1.0028279748891876e-05,12894
(leaves.),1,1.0028279748891876e-05,12894
starts.,1,1.0028279748891876e-05,12894
"eat,",1,1.0028279748891876e-05,12894
wanna?,1,1.0028279748891876e-05,12894
torn,1,1.0028279748891876e-05,12894
staton,1,1.0028279748891876e-05,12894
ferry?'.,1,1.0028279748891876e-05,12894
"weekend,",1,1.0028279748891876e-05,12894
intimate,1,1.0028279748891876e-05,12894
happy?,1,1.0028279748891876e-05,12894
thats-thats-thats,1,1.0028279748891876e-05,12894
"dates,",1,1.0028279748891876e-05,12894
someday,1,1.0028279748891876e-05,12894
kinda..,1,1.0028279748891876e-05,12894
"mentioning,",1,1.0028279748891876e-05,12894
wah-pah?,1,1.0028279748891876e-05,12894
"groom,",1,1.0028279748891876e-05,12894
"size,",1,1.0028279748891876e-05,12894
luckily,1,1.0028279748891876e-05,12894
fit.,1,1.0028279748891876e-05,12894
yeahoh!,1,1.0028279748891876e-05,12894
around.),1,1.0028279748891876e-05,12894
"likes,",1,1.0028279748891876e-05,12894
"technique,",1,1.0028279748891876e-05,12894
"stamina,",1,1.0028279748891876e-05,12894
earring,1,1.0028279748891876e-05,12894
girth....,1,1.0028279748891876e-05,12894
sharing's,1,1.0028279748891876e-05,12894
thatare,1,1.0028279748891876e-05,12894
pierced!,1,1.0028279748891876e-05,12894
vermont!,1,1.0028279748891876e-05,12894
stripper?',1,1.0028279748891876e-05,12894
ernies,1,1.0028279748891876e-05,12894
oclock?,1,1.0028279748891876e-05,12894
dragon,1,1.0028279748891876e-05,12894
bikini,1,1.0028279748891876e-05,12894
tow),1,1.0028279748891876e-05,12894
didyou,1,1.0028279748891876e-05,12894
endtable),1,1.0028279748891876e-05,12894
vase,1,1.0028279748891876e-05,12894
"watch,",1,1.0028279748891876e-05,12894
box.,1,1.0028279748891876e-05,12894
juice,1,1.0028279748891876e-05,12894
rolled,1,1.0028279748891876e-05,12894
szechwan,1,1.0028279748891876e-05,12894
"you're,",1,1.0028279748891876e-05,12894
y(rachel,1,1.0028279748891876e-05,12894
three.(he,1,1.0028279748891876e-05,12894
noo.,1,1.0028279748891876e-05,12894
sweet.(listens),1,1.0028279748891876e-05,12894
sailed.,1,1.0028279748891876e-05,12894
ship,1,1.0028279748891876e-05,12894
parking,1,1.0028279748891876e-05,12894
herebut,1,1.0028279748891876e-05,12894
meter.,1,1.0028279748891876e-05,12894
"wait-wait-wait,",1,1.0028279748891876e-05,12894
envelopes.),1,1.0028279748891876e-05,12894
enough?,1,1.0028279748891876e-05,12894
"private,",1,1.0028279748891876e-05,12894
"different,",1,1.0028279748891876e-05,12894
"cheap,",1,1.0028279748891876e-05,12894
"supposedly,",1,1.0028279748891876e-05,12894
wound,1,1.0028279748891876e-05,12894
arrive,1,1.0028279748891876e-05,12894
whos-whos,1,1.0028279748891876e-05,12894
'what,1,1.0028279748891876e-05,12894
on?',1,1.0028279748891876e-05,12894
poetry?,1,1.0028279748891876e-05,12894
eight.,1,1.0028279748891876e-05,12894
make-up's,1,1.0028279748891876e-05,12894
hair's,1,1.0028279748891876e-05,12894
happening?,1,1.0028279748891876e-05,12894
possibility,1,1.0028279748891876e-05,12894
slightest,1,1.0028279748891876e-05,12894
star.,1,1.0028279748891876e-05,12894
"electricity,",1,1.0028279748891876e-05,12894
innocently,1,1.0028279748891876e-05,12894
vain,1,1.0028279748891876e-05,12894
"drinks,",1,1.0028279748891876e-05,12894
pops.,1,1.0028279748891876e-05,12894
"theatre,",1,1.0028279748891876e-05,12894
say-say,1,1.0028279748891876e-05,12894
meets,1,1.0028279748891876e-05,12894
we.,1,1.0028279748891876e-05,12894
so..,1,1.0028279748891876e-05,12894
"eight,",1,1.0028279748891876e-05,12894
occur,1,1.0028279748891876e-05,12894
"by,",1,1.0028279748891876e-05,12894
susan?,1,1.0028279748891876e-05,12894
dustpan.),1,1.0028279748891876e-05,12894
broom,1,1.0028279748891876e-05,12894
sweeping.,1,1.0028279748891876e-05,12894
luggage.,1,1.0028279748891876e-05,12894
tongue.,1,1.0028279748891876e-05,12894
bastard,1,1.0028279748891876e-05,12894
muhawa!,1,1.0028279748891876e-05,12894
"fantasies,",1,1.0028279748891876e-05,12894
isntyou,1,1.0028279748891876e-05,12894
here;,1,1.0028279748891876e-05,12894
jobs;,1,1.0028279748891876e-05,12894
foreigners,1,1.0028279748891876e-05,12894
you-youll,1,1.0028279748891876e-05,12894
"scared,",1,1.0028279748891876e-05,12894
this-this-this,1,1.0028279748891876e-05,12894
thing....,1,1.0028279748891876e-05,12894
she-shed,1,1.0028279748891876e-05,12894
belly-button,1,1.0028279748891876e-05,12894
"off.""",1,1.0028279748891876e-05,12894
"""well,",1,1.0028279748891876e-05,12894
david,1,1.0028279748891876e-05,12894
"airport,",1,1.0028279748891876e-05,12894
uncle.,1,1.0028279748891876e-05,12894
'share',1,1.0028279748891876e-05,12894
counts.,1,1.0028279748891876e-05,12894
friend),1,1.0028279748891876e-05,12894
'scare'.,1,1.0028279748891876e-05,12894
packing.,1,1.0028279748891876e-05,12894
seriously/,1,1.0028279748891876e-05,12894
"london,",1,1.0028279748891876e-05,12894
jamming.),1,1.0028279748891876e-05,12894
is),1,1.0028279748891876e-05,12894
bowe?,1,1.0028279748891876e-05,12894
broken?,1,1.0028279748891876e-05,12894
reflex.,1,1.0028279748891876e-05,12894
fat?,1,1.0028279748891876e-05,12894
"choices,",1,1.0028279748891876e-05,12894
bad.',1,1.0028279748891876e-05,12894
(remembering),1,1.0028279748891876e-05,12894
beginsnow!,1,1.0028279748891876e-05,12894
(retreats,1,1.0028279748891876e-05,12894
clock.,1,1.0028279748891876e-05,12894
"honesty,",1,1.0028279748891876e-05,12894
"respect,",1,1.0028279748891876e-05,12894
celebrities.,1,1.0028279748891876e-05,12894
spiderman?,1,1.0028279748891876e-05,12894
"i-i-i,",1,1.0028279748891876e-05,12894
requires,1,1.0028279748891876e-05,12894
divide,1,1.0028279748891876e-05,12894
ear!,1,1.0028279748891876e-05,12894
eww!,1,1.0028279748891876e-05,12894
14?,1,1.0028279748891876e-05,12894
pencil,1,1.0028279748891876e-05,12894
perspective,1,1.0028279748891876e-05,12894
canidates,1,1.0028279748891876e-05,12894
catergories....,1,1.0028279748891876e-05,12894
celebrities,1,1.0028279748891876e-05,12894
jumping)now.,1,1.0028279748891876e-05,12894
beginsstop,1,1.0028279748891876e-05,12894
hurely....,1,1.0028279748891876e-05,12894
150,1,1.0028279748891876e-05,12894
round!,1,1.0028279748891876e-05,12894
sarandon.,1,1.0028279748891876e-05,12894
and!!,1,1.0028279748891876e-05,12894
'too,1,1.0028279748891876e-05,12894
barbi's,1,1.0028279748891876e-05,12894
joe's,1,1.0028279748891876e-05,12894
baldwin,1,1.0028279748891876e-05,12894
yumm!,1,1.0028279748891876e-05,12894
g.i.,1,1.0028279748891876e-05,12894
joe!',1,1.0028279748891876e-05,12894
bey'know,1,1.0028279748891876e-05,12894
"barbi,",1,1.0028279748891876e-05,12894
protects,1,1.0028279748891876e-05,12894
u.s.,1,1.0028279748891876e-05,12894
conclusions.,1,1.0028279748891876e-05,12894
hostess.,1,1.0028279748891876e-05,12894
couple!,1,1.0028279748891876e-05,12894
basinger.,1,1.0028279748891876e-05,12894
kim,1,1.0028279748891876e-05,12894
alec,1,1.0028279748891876e-05,12894
g.,1,1.0028279748891876e-05,12894
simulates,1,1.0028279748891876e-05,12894
half-naked,1,1.0028279748891876e-05,12894
kathy,1,1.0028279748891876e-05,12894
button.),1,1.0028279748891876e-05,12894
button.,1,1.0028279748891876e-05,12894
interests,1,1.0028279748891876e-05,12894
overseas!,1,1.0028279748891876e-05,12894
motion),1,1.0028279748891876e-05,12894
joe!!!,1,1.0028279748891876e-05,12894
repeatedly,1,1.0028279748891876e-05,12894
dead.),1,1.0028279748891876e-05,12894
chose.,1,1.0028279748891876e-05,12894
event.,1,1.0028279748891876e-05,12894
"luckily,",1,1.0028279748891876e-05,12894
jason,1,1.0028279748891876e-05,12894
final.,1,1.0028279748891876e-05,12894
toss,1,1.0028279748891876e-05,12894
dismiss,1,1.0028279748891876e-05,12894
relative.,1,1.0028279748891876e-05,12894
"literature,",1,1.0028279748891876e-05,12894
"peeves,",1,1.0028279748891876e-05,12894
fast.,1,1.0028279748891876e-05,12894
lifetime,1,1.0028279748891876e-05,12894
opportunity...,1,1.0028279748891876e-05,12894
draft.,1,1.0028279748891876e-05,12894
waves),1,1.0028279748891876e-05,12894
"international,",1,1.0028279748891876e-05,12894
"it!""",1,1.0028279748891876e-05,12894
tape?,1,1.0028279748891876e-05,12894
scotch,1,1.0028279748891876e-05,12894
far.),1,1.0028279748891876e-05,12894
"rider,",1,1.0028279748891876e-05,12894
excepted.,1,1.0028279748891876e-05,12894
extended.,1,1.0028279748891876e-05,12894
local.,1,1.0028279748891876e-05,12894
cookie.),1,1.0028279748891876e-05,12894
cookies.),1,1.0028279748891876e-05,12894
half-eaten,1,1.0028279748891876e-05,12894
scott!,1,1.0028279748891876e-05,12894
rhonda.,1,1.0028279748891876e-05,12894
good-good,1,1.0028279748891876e-05,12894
kid!,1,1.0028279748891876e-05,12894
be...none,1,1.0028279748891876e-05,12894
flattery.,1,1.0028279748891876e-05,12894
reimburse,1,1.0028279748891876e-05,12894
change),1,1.0028279748891876e-05,12894
label?,1,1.0028279748891876e-05,12894
burlesque?,1,1.0028279748891876e-05,12894
all-male,1,1.0028279748891876e-05,12894
las,1,1.0028279748891876e-05,12894
fathers,1,1.0028279748891876e-05,12894
computer.,1,1.0028279748891876e-05,12894
"theirs,",1,1.0028279748891876e-05,12894
lighter!,1,1.0028279748891876e-05,12894
"missy,",1,1.0028279748891876e-05,12894
laminated.,1,1.0028279748891876e-05,12894
crawler.,1,1.0028279748891876e-05,12894
bong.,1,1.0028279748891876e-05,12894
chinandolor,1,1.0028279748891876e-05,12894
address,1,1.0028279748891876e-05,12894
peeve?,1,1.0028279748891876e-05,12894
appears,1,1.0028279748891876e-05,12894
isabella),1,1.0028279748891876e-05,12894
althea,1,1.0028279748891876e-05,12894
grandmother!,1,1.0028279748891876e-05,12894
"funeral,",1,1.0028279748891876e-05,12894
fan,1,1.0028279748891876e-05,12894
"velvet,",1,1.0028279748891876e-05,12894
bejeezus,1,1.0028279748891876e-05,12894
woo-oo,1,1.0028279748891876e-05,12894
phenomenon,1,1.0028279748891876e-05,12894
according,1,1.0028279748891876e-05,12894
hoo!,1,1.0028279748891876e-05,12894
"porn,",1,1.0028279748891876e-05,12894
v-neck?,1,1.0028279748891876e-05,12894
nosei,1,1.0028279748891876e-05,12894
additional,1,1.0028279748891876e-05,12894
drift,1,1.0028279748891876e-05,12894
collapses,1,1.0028279748891876e-05,12894
(demonstrates,1,1.0028279748891876e-05,12894
cushion),1,1.0028279748891876e-05,12894
rollll,1,1.0028279748891876e-05,12894
a-way.,1,1.0028279748891876e-05,12894
joey!!!!!!,1,1.0028279748891876e-05,12894
ross!!,1,1.0028279748891876e-05,12894
red!,1,1.0028279748891876e-05,12894
shoot.,1,1.0028279748891876e-05,12894
wolves,1,1.0028279748891876e-05,12894
dances,1,1.0028279748891876e-05,12894
stalker.,1,1.0028279748891876e-05,12894
behind.),1,1.0028279748891876e-05,12894
tackled,1,1.0028279748891876e-05,12894
forgetin',1,1.0028279748891876e-05,12894
circle.,1,1.0028279748891876e-05,12894
energetic,1,1.0028279748891876e-05,12894
gonna.....,1,1.0028279748891876e-05,12894
rugby.,1,1.0028279748891876e-05,12894
ideal,1,1.0028279748891876e-05,12894
maniac?,1,1.0028279748891876e-05,12894
scruddle?,1,1.0028279748891876e-05,12894
"hum,",1,1.0028279748891876e-05,12894
kept-kept,1,1.0028279748891876e-05,12894
vision,1,1.0028279748891876e-05,12894
goggles?,1,1.0028279748891876e-05,12894
cushion.,1,1.0028279748891876e-05,12894
bed...,1,1.0028279748891876e-05,12894
thigh.),1,1.0028279748891876e-05,12894
madman.),1,1.0028279748891876e-05,12894
prettier,1,1.0028279748891876e-05,12894
"men,",1,1.0028279748891876e-05,12894
rocks.,1,1.0028279748891876e-05,12894
ways.,1,1.0028279748891876e-05,12894
instance.,1,1.0028279748891876e-05,12894
options.,1,1.0028279748891876e-05,12894
baggage,1,1.0028279748891876e-05,12894
claim.,1,1.0028279748891876e-05,12894
"wallet,",1,1.0028279748891876e-05,12894
buying,1,1.0028279748891876e-05,12894
(buzzes),1,1.0028279748891876e-05,12894
that-thatll,1,1.0028279748891876e-05,12894
(squeals,1,1.0028279748891876e-05,12894
water.),1,1.0028279748891876e-05,12894
liams,1,1.0028279748891876e-05,12894
gate.,1,1.0028279748891876e-05,12894
"cup,",1,1.0028279748891876e-05,12894
"hip,",1,1.0028279748891876e-05,12894
trick,1,1.0028279748891876e-05,12894
"ankle,",1,1.0028279748891876e-05,12894
insist,1,1.0028279748891876e-05,12894
quitting!,1,1.0028279748891876e-05,12894
"cuddlily,",1,1.0028279748891876e-05,12894
stopping.,1,1.0028279748891876e-05,12894
"""no."")",1,1.0028279748891876e-05,12894
(whines,1,1.0028279748891876e-05,12894
"chan,",1,1.0028279748891876e-05,12894
espn.,1,1.0028279748891876e-05,12894
hero.,1,1.0028279748891876e-05,12894
cheers!,1,1.0028279748891876e-05,12894
days.,1,1.0028279748891876e-05,12894
dinosaur),1,1.0028279748891876e-05,12894
kidding?!,1,1.0028279748891876e-05,12894
"(phoebe,",1,1.0028279748891876e-05,12894
fish?,1,1.0028279748891876e-05,12894
sweats,1,1.0028279748891876e-05,12894
lamp.,1,1.0028279748891876e-05,12894
knocked,1,1.0028279748891876e-05,12894
lamp.),1,1.0028279748891876e-05,12894
and(swings,1,1.0028279748891876e-05,12894
struggle,1,1.0028279748891876e-05,12894
classic,1,1.0028279748891876e-05,12894
forth),1,1.0028279748891876e-05,12894
"because...,",1,1.0028279748891876e-05,12894
(swinging,1,1.0028279748891876e-05,12894
hooked!,1,1.0028279748891876e-05,12894
piccata?,1,1.0028279748891876e-05,12894
fishing,1,1.0028279748891876e-05,12894
(pretend,1,1.0028279748891876e-05,12894
"tomatoes,",1,1.0028279748891876e-05,12894
tomatoes,1,1.0028279748891876e-05,12894
toughest,1,1.0028279748891876e-05,12894
basing,1,1.0028279748891876e-05,12894
unforgivable.,1,1.0028279748891876e-05,12894
follows,1,1.0028279748891876e-05,12894
"land,",1,1.0028279748891876e-05,12894
'a,1,1.0028279748891876e-05,12894
opera,1,1.0028279748891876e-05,12894
(squawks,1,1.0028279748891876e-05,12894
dino-soilder?,1,1.0028279748891876e-05,12894
"club,",1,1.0028279748891876e-05,12894
"1776,",1,1.0028279748891876e-05,12894
freedom,1,1.0028279748891876e-05,12894
football?,1,1.0028279748891876e-05,12894
(smacks,1,1.0028279748891876e-05,12894
somethingor,1,1.0028279748891876e-05,12894
liam.,1,1.0028279748891876e-05,12894
magazine),1,1.0028279748891876e-05,12894
intrigued?,1,1.0028279748891876e-05,12894
doll),1,1.0028279748891876e-05,12894
barbi?,1,1.0028279748891876e-05,12894
kindayknow.,1,1.0028279748891876e-05,12894
cute.,1,1.0028279748891876e-05,12894
joshuaguy,1,1.0028279748891876e-05,12894
toughie.,1,1.0028279748891876e-05,12894
barbi!,1,1.0028279748891876e-05,12894
"give,",1,1.0028279748891876e-05,12894
"'bout,",1,1.0028279748891876e-05,12894
isincredible.,1,1.0028279748891876e-05,12894
orchard!,1,1.0028279748891876e-05,12894
deer,1,1.0028279748891876e-05,12894
truck?,1,1.0028279748891876e-05,12894
miserable?,1,1.0028279748891876e-05,12894
wet!,1,1.0028279748891876e-05,12894
truck,1,1.0028279748891876e-05,12894
"soaking,",1,1.0028279748891876e-05,12894
hurry.,1,1.0028279748891876e-05,12894
ideas,1,1.0028279748891876e-05,12894
"leia,",1,1.0028279748891876e-05,12894
dresser,1,1.0028279748891876e-05,12894
"agree,",1,1.0028279748891876e-05,12894
righty.,1,1.0028279748891876e-05,12894
sudden.,1,1.0028279748891876e-05,12894
used.,1,1.0028279748891876e-05,12894
touched.,1,1.0028279748891876e-05,12894
"ours,",1,1.0028279748891876e-05,12894
it'semily,1,1.0028279748891876e-05,12894
zoo?,1,1.0028279748891876e-05,12894
"he's,",1,1.0028279748891876e-05,12894
docile.,1,1.0028279748891876e-05,12894
burger,1,1.0028279748891876e-05,12894
reunions,1,1.0028279748891876e-05,12894
"banana,",1,1.0028279748891876e-05,12894
whatcha,1,1.0028279748891876e-05,12894
blade?,1,1.0028279748891876e-05,12894
diego.,1,1.0028279748891876e-05,12894
diego!,1,1.0028279748891876e-05,12894
advice!,1,1.0028279748891876e-05,12894
been.,1,1.0028279748891876e-05,12894
nightmare,1,1.0028279748891876e-05,12894
"advice,",1,1.0028279748891876e-05,12894
marriage?,1,1.0028279748891876e-05,12894
i-i-i've,1,1.0028279748891876e-05,12894
blows,1,1.0028279748891876e-05,12894
bleeding!,1,1.0028279748891876e-05,12894
nose)-oh,1,1.0028279748891876e-05,12894
"buddy,",1,1.0028279748891876e-05,12894
that-(they,1,1.0028279748891876e-05,12894
woo-hoo!,1,1.0028279748891876e-05,12894
"furniture,",1,1.0028279748891876e-05,12894
leia.,1,1.0028279748891876e-05,12894
apartment?,1,1.0028279748891876e-05,12894
"vet,",1,1.0028279748891876e-05,12894
ridiculous.,1,1.0028279748891876e-05,12894
patio),1,1.0028279748891876e-05,12894
"miami,",1,1.0028279748891876e-05,12894
stole.,1,1.0028279748891876e-05,12894
stayed.,1,1.0028279748891876e-05,12894
fur?,1,1.0028279748891876e-05,12894
stealer.,1,1.0028279748891876e-05,12894
cheerleader.,1,1.0028279748891876e-05,12894
perk,1,1.0028279748891876e-05,12894
letters),1,1.0028279748891876e-05,12894
compromise!,1,1.0028279748891876e-05,12894
marcel),1,1.0028279748891876e-05,12894
scranton.,1,1.0028279748891876e-05,12894
unreasonable?,1,1.0028279748891876e-05,12894
"truth,",1,1.0028279748891876e-05,12894
cows.,1,1.0028279748891876e-05,12894
(points.),1,1.0028279748891876e-05,12894
ben-ben,1,1.0028279748891876e-05,12894
samples.,1,1.0028279748891876e-05,12894
fossil,1,1.0028279748891876e-05,12894
given,1,1.0028279748891876e-05,12894
commute.,1,1.0028279748891876e-05,12894
columbia,1,1.0028279748891876e-05,12894
river,1,1.0028279748891876e-05,12894
view,1,1.0028279748891876e-05,12894
"sublet,",1,1.0028279748891876e-05,12894
"camera,",1,1.0028279748891876e-05,12894
alive?!,1,1.0028279748891876e-05,12894
poo's,1,1.0028279748891876e-05,12894
boils,1,1.0028279748891876e-05,12894
decision!,1,1.0028279748891876e-05,12894
press?,1,1.0028279748891876e-05,12894
(wipes,1,1.0028279748891876e-05,12894
solved.,1,1.0028279748891876e-05,12894
beeper.,1,1.0028279748891876e-05,12894
decision?,1,1.0028279748891876e-05,12894
wherever,1,1.0028279748891876e-05,12894
love!,1,1.0028279748891876e-05,12894
idiots,1,1.0028279748891876e-05,12894
like-like-like,1,1.0028279748891876e-05,12894
dial,1,1.0028279748891876e-05,12894
'til,1,1.0028279748891876e-05,12894
55-jimbo.,1,1.0028279748891876e-05,12894
"oh-oh-okay,",1,1.0028279748891876e-05,12894
convince,1,1.0028279748891876e-05,12894
willing,1,1.0028279748891876e-05,12894
beeped.,1,1.0028279748891876e-05,12894
whispering),1,1.0028279748891876e-05,12894
"gang,",1,1.0028279748891876e-05,12894
we're-we're,1,1.0028279748891876e-05,12894
wife.,1,1.0028279748891876e-05,12894
calling!,1,1.0028279748891876e-05,12894
shush-shush-shhst!,1,1.0028279748891876e-05,12894
reason.),1,1.0028279748891876e-05,12894
lamp,1,1.0028279748891876e-05,12894
twit!,1,1.0028279748891876e-05,12894
"prissy,",1,1.0028279748891876e-05,12894
"difficult,",1,1.0028279748891876e-05,12894
gods,1,1.0028279748891876e-05,12894
fate.,1,1.0028279748891876e-05,12894
seconds?!,1,1.0028279748891876e-05,12894
kinda-it,1,1.0028279748891876e-05,12894
coupla,1,1.0028279748891876e-05,12894
assure,1,1.0028279748891876e-05,12894
bismol.),1,1.0028279748891876e-05,12894
pepto,1,1.0028279748891876e-05,12894
swig,1,1.0028279748891876e-05,12894
be-,1,1.0028279748891876e-05,12894
"wife,""",1,1.0028279748891876e-05,12894
york?,1,1.0028279748891876e-05,12894
climbs,1,1.0028279748891876e-05,12894
leg),1,1.0028279748891876e-05,12894
alone?,1,1.0028279748891876e-05,12894
would-,1,1.0028279748891876e-05,12894
a),1,1.0028279748891876e-05,12894
share.,1,1.0028279748891876e-05,12894
answer.),1,1.0028279748891876e-05,12894
answer),1,1.0028279748891876e-05,12894
operate,1,1.0028279748891876e-05,12894
none.),1,1.0028279748891876e-05,12894
drill,1,1.0028279748891876e-05,12894
suggestion,1,1.0028279748891876e-05,12894
"shy,",1,1.0028279748891876e-05,12894
"suggestion,",1,1.0028279748891876e-05,12894
has-has,1,1.0028279748891876e-05,12894
30!,1,1.0028279748891876e-05,12894
my-my-my,1,1.0028279748891876e-05,12894
state.,1,1.0028279748891876e-05,12894
"dream,",1,1.0028279748891876e-05,12894
diego...,1,1.0028279748891876e-05,12894
george,1,1.0028279748891876e-05,12894
deadlines,1,1.0028279748891876e-05,12894
reports,1,1.0028279748891876e-05,12894
fountain!,1,1.0028279748891876e-05,12894
letters:,1,1.0028279748891876e-05,12894
"""circle",1,1.0028279748891876e-05,12894
mental!,1,1.0028279748891876e-05,12894
"sandwich,",1,1.0028279748891876e-05,12894
"hoop"".",1,1.0028279748891876e-05,12894
"note,",1,1.0028279748891876e-05,12894
"""heating",1,1.0028279748891876e-05,12894
"grub?""",1,1.0028279748891876e-05,12894
mitts,1,1.0028279748891876e-05,12894
"""keep",1,1.0028279748891876e-05,12894
"device.""",1,1.0028279748891876e-05,12894
letters.,1,1.0028279748891876e-05,12894
evicted!,1,1.0028279748891876e-05,12894
clarify,1,1.0028279748891876e-05,12894
this:,1,1.0028279748891876e-05,12894
leftover,1,1.0028279748891876e-05,12894
sandwich!,1,1.0028279748891876e-05,12894
"limps-a-lot,",1,1.0028279748891876e-05,12894
outing,1,1.0028279748891876e-05,12894
"toe,",1,1.0028279748891876e-05,12894
severed,1,1.0028279748891876e-05,12894
injury,1,1.0028279748891876e-05,12894
teams!,1,1.0028279748891876e-05,12894
golf,1,1.0028279748891876e-05,12894
late-,1,1.0028279748891876e-05,12894
"tribbiani,",1,1.0028279748891876e-05,12894
donald.,1,1.0028279748891876e-05,12894
apples,1,1.0028279748891876e-05,12894
stupor),1,1.0028279748891876e-05,12894
shove,1,1.0028279748891876e-05,12894
nice...,1,1.0028279748891876e-05,12894
"calling,",1,1.0028279748891876e-05,12894
generally,1,1.0028279748891876e-05,12894
dishes?,1,1.0028279748891876e-05,12894
"...desperate,",1,1.0028279748891876e-05,12894
"needy,",1,1.0028279748891876e-05,12894
pathetic?,1,1.0028279748891876e-05,12894
carol!,1,1.0028279748891876e-05,12894
diferent,1,1.0028279748891876e-05,12894
situation!,1,1.0028279748891876e-05,12894
sandwich?!,1,1.0028279748891876e-05,12894
(proudly),1,1.0028279748891876e-05,12894
"oranges,",1,1.0028279748891876e-05,12894
maker?,1,1.0028279748891876e-05,12894
confuse,1,1.0028279748891876e-05,12894
orthodontists,1,1.0028279748891876e-05,12894
lesbi-,1,1.0028279748891876e-05,12894
maker.,1,1.0028279748891876e-05,12894
(leaving),1,1.0028279748891876e-05,12894
middle;,1,1.0028279748891876e-05,12894
jam,1,1.0028279748891876e-05,12894
soaked,1,1.0028279748891876e-05,12894
gravy,1,1.0028279748891876e-05,12894
sandwiches.,1,1.0028279748891876e-05,12894
lacrosse,1,1.0028279748891876e-05,12894
"chang,",1,1.0028279748891876e-05,12894
"zoos,",1,1.0028279748891876e-05,12894
roland,1,1.0028279748891876e-05,12894
purifier?,1,1.0028279748891876e-05,12894
filters,1,1.0028279748891876e-05,12894
chip,1,1.0028279748891876e-05,12894
"oh-oh-ooh,",1,1.0028279748891876e-05,12894
studio.,1,1.0028279748891876e-05,12894
access,1,1.0028279748891876e-05,12894
"bedroom,",1,1.0028279748891876e-05,12894
ad),1,1.0028279748891876e-05,12894
affordable,1,1.0028279748891876e-05,12894
"you'rehey,",1,1.0028279748891876e-05,12894
some...,1,1.0028279748891876e-05,12894
"listings,",1,1.0028279748891876e-05,12894
international.,1,1.0028279748891876e-05,12894
sports.,1,1.0028279748891876e-05,12894
"lovin,'",1,1.0028279748891876e-05,12894
maneuver,1,1.0028279748891876e-05,12894
"fellas,",1,1.0028279748891876e-05,12894
vicious.,1,1.0028279748891876e-05,12894
"greeting,",1,1.0028279748891876e-05,12894
jazzed,1,1.0028279748891876e-05,12894
roomies!,1,1.0028279748891876e-05,12894
nomad.,1,1.0028279748891876e-05,12894
beginning,1,1.0028279748891876e-05,12894
applying,1,1.0028279748891876e-05,12894
family!,1,1.0028279748891876e-05,12894
lease,1,1.0028279748891876e-05,12894
naturally,1,1.0028279748891876e-05,12894
long.),1,1.0028279748891876e-05,12894
downstairs,1,1.0028279748891876e-05,12894
leg.,1,1.0028279748891876e-05,12894
bite.,1,1.0028279748891876e-05,12894
they've,1,1.0028279748891876e-05,12894
"judy,",1,1.0028279748891876e-05,12894
thrown,1,1.0028279748891876e-05,12894
band!,1,1.0028279748891876e-05,12894
singer,1,1.0028279748891876e-05,12894
caution,1,1.0028279748891876e-05,12894
wind.,1,1.0028279748891876e-05,12894
thanksgivings.,1,1.0028279748891876e-05,12894
humping!,1,1.0028279748891876e-05,12894
back-,1,1.0028279748891876e-05,12894
eviction?,1,1.0028279748891876e-05,12894
marcel-,1,1.0028279748891876e-05,12894
relax?,1,1.0028279748891876e-05,12894
violent.,1,1.0028279748891876e-05,12894
vet.,1,1.0028279748891876e-05,12894
marcel's,1,1.0028279748891876e-05,12894
maneuver).,1,1.0028279748891876e-05,12894
down',1,1.0028279748891876e-05,12894
'quiet,1,1.0028279748891876e-05,12894
habits,1,1.0028279748891876e-05,12894
annoying,1,1.0028279748891876e-05,12894
bothering,1,1.0028279748891876e-05,12894
thing's,1,1.0028279748891876e-05,12894
pimp,1,1.0028279748891876e-05,12894
maturity.,1,1.0028279748891876e-05,12894
agressive,1,1.0028279748891876e-05,12894
sure...,1,1.0028279748891876e-05,12894
services.,1,1.0028279748891876e-05,12894
breathe,1,1.0028279748891876e-05,12894
"adorable,",1,1.0028279748891876e-05,12894
"since,",1,1.0028279748891876e-05,12894
ninth,1,1.0028279748891876e-05,12894
bleeding.,1,1.0028279748891876e-05,12894
bags.,1,1.0028279748891876e-05,12894
bus.,1,1.0028279748891876e-05,12894
least.,1,1.0028279748891876e-05,12894
6:00,1,1.0028279748891876e-05,12894
havin',1,1.0028279748891876e-05,12894
lemonade.,1,1.0028279748891876e-05,12894
"sweetheart,",1,1.0028279748891876e-05,12894
sweet.,1,1.0028279748891876e-05,12894
(doesn't,1,1.0028279748891876e-05,12894
quiet),1,1.0028279748891876e-05,12894
y...,1,1.0028279748891876e-05,12894
(calls,1,1.0028279748891876e-05,12894
disconnected...,1,1.0028279748891876e-05,12894
"werewell,",1,1.0028279748891876e-05,12894
touching.,1,1.0028279748891876e-05,12894
paulo.,1,1.0028279748891876e-05,12894
fix-it,1,1.0028279748891876e-05,12894
jump.),1,1.0028279748891876e-05,12894
please(he,1,1.0028279748891876e-05,12894
whatsa,1,1.0028279748891876e-05,12894
ten.,1,1.0028279748891876e-05,12894
"""bye!""",1,1.0028279748891876e-05,12894
idiot?,1,1.0028279748891876e-05,12894
actuallyi-i,1,1.0028279748891876e-05,12894
jetway),1,1.0028279748891876e-05,12894
chi-ma!,1,1.0028279748891876e-05,12894
ni-chou,1,1.0028279748891876e-05,12894
boit'sit's,1,1.0028279748891876e-05,12894
"ed,",1,1.0028279748891876e-05,12894
you'll-you'll,1,1.0028279748891876e-05,12894
i'll-i'll,1,1.0028279748891876e-05,12894
jell-o.,1,1.0028279748891876e-05,12894
gotta...,1,1.0028279748891876e-05,12894
nodding,1,1.0028279748891876e-05,12894
off...,1,1.0028279748891876e-05,12894
(overhearing),1,1.0028279748891876e-05,12894
research?,1,1.0028279748891876e-05,12894
(everyone's,1,1.0028279748891876e-05,12894
"piqued,",1,1.0028279748891876e-05,12894
bags),1,1.0028279748891876e-05,12894
y-you,1,1.0028279748891876e-05,12894
chinese),1,1.0028279748891876e-05,12894
itinerary,1,1.0028279748891876e-05,12894
monica).,1,1.0028279748891876e-05,12894
monica):,1,1.0028279748891876e-05,12894
carl?,1,1.0028279748891876e-05,12894
"coffeehouse,",1,1.0028279748891876e-05,12894
(sigh)....i,1,1.0028279748891876e-05,12894
dishes,1,1.0028279748891876e-05,12894
mom's,1,1.0028279748891876e-05,12894
breakfront.,1,1.0028279748891876e-05,12894
carl,1,1.0028279748891876e-05,12894
don'ti,1,1.0028279748891876e-05,12894
(something,1,1.0028279748891876e-05,12894
appreciates,1,1.0028279748891876e-05,12894
"rachel"".",1,1.0028279748891876e-05,12894
'or',1,1.0028279748891876e-05,12894
"closer,",1,1.0028279748891876e-05,12894
cops!,1,1.0028279748891876e-05,12894
right-all,1,1.0028279748891876e-05,12894
(dialling,1,1.0028279748891876e-05,12894
richard's,1,1.0028279748891876e-05,12894
h-how?!,1,1.0028279748891876e-05,12894
cigar,1,1.0028279748891876e-05,12894
"terrace,",1,1.0028279748891876e-05,12894
"generations,",1,1.0028279748891876e-05,12894
"country,",1,1.0028279748891876e-05,12894
jedi?,1,1.0028279748891876e-05,12894
wave,1,1.0028279748891876e-05,12894
geeks,1,1.0028279748891876e-05,12894
monday,1,1.0028279748891876e-05,12894
chilie,1,1.0028279748891876e-05,12894
smooth,1,1.0028279748891876e-05,12894
call!,1,1.0028279748891876e-05,12894
strippers,1,1.0028279748891876e-05,12894
"poker,",1,1.0028279748891876e-05,12894
hut?,1,1.0028279748891876e-05,12894
mellow,1,1.0028279748891876e-05,12894
hut.,1,1.0028279748891876e-05,12894
basement,1,1.0028279748891876e-05,12894
"as,",1,1.0028279748891876e-05,12894
"prisoner,",1,1.0028279748891876e-05,12894
dudes!,1,1.0028279748891876e-05,12894
"anthropologists,",1,1.0028279748891876e-05,12894
me?!heyhey!,1,1.0028279748891876e-05,12894
stripper!,1,1.0028279748891876e-05,12894
wh-wh-what?,1,1.0028279748891876e-05,12894
diverse.,1,1.0028279748891876e-05,12894
sleeve),1,1.0028279748891876e-05,12894
(following,1,1.0028279748891876e-05,12894
"lunch,",1,1.0028279748891876e-05,12894
"uncomfortable,",1,1.0028279748891876e-05,12894
jules,1,1.0028279748891876e-05,12894
mommies,1,1.0028279748891876e-05,12894
clever.,1,1.0028279748891876e-05,12894
microwave,1,1.0028279748891876e-05,12894
"milk,",1,1.0028279748891876e-05,12894
milk?,1,1.0028279748891876e-05,12894
milk,1,1.0028279748891876e-05,12894
adults.,1,1.0028279748891876e-05,12894
youll-youll,1,1.0028279748891876e-05,12894
bottle.,1,1.0028279748891876e-05,12894
confess!,1,1.0028279748891876e-05,12894
squirts,1,1.0028279748891876e-05,12894
towel.,1,1.0028279748891876e-05,12894
towel,1,1.0028279748891876e-05,12894
mouthful),1,1.0028279748891876e-05,12894
tupolo,1,1.0028279748891876e-05,12894
wuss!,1,1.0028279748891876e-05,12894
emotional.),1,1.0028279748891876e-05,12894
morrison.,1,1.0028279748891876e-05,12894
been.),1,1.0028279748891876e-05,12894
realising,1,1.0028279748891876e-05,12894
double-take,1,1.0028279748891876e-05,12894
procedure.,1,1.0028279748891876e-05,12894
"knees,",1,1.0028279748891876e-05,12894
please-(he,1,1.0028279748891876e-05,12894
55-jumbo.,1,1.0028279748891876e-05,12894
center.,1,1.0028279748891876e-05,12894
potpourri!,1,1.0028279748891876e-05,12894
mulch!,1,1.0028279748891876e-05,12894
"roses,",1,1.0028279748891876e-05,12894
long-stemmed,1,1.0028279748891876e-05,12894
anymore?,1,1.0028279748891876e-05,12894
morphin,1,1.0028279748891876e-05,12894
oughta,1,1.0028279748891876e-05,12894
parent's,1,1.0028279748891876e-05,12894
roses,1,1.0028279748891876e-05,12894
"long-stem,",1,1.0028279748891876e-05,12894
"911,",1,1.0028279748891876e-05,12894
store!,1,1.0028279748891876e-05,12894
"nathan,",1,1.0028279748891876e-05,12894
"frankly,",1,1.0028279748891876e-05,12894
must've,1,1.0028279748891876e-05,12894
outside!!,1,1.0028279748891876e-05,12894
rumour.,1,1.0028279748891876e-05,12894
wet?,1,1.0028279748891876e-05,12894
spoon,1,1.0028279748891876e-05,12894
outburst,1,1.0028279748891876e-05,12894
beeper,1,1.0028279748891876e-05,12894
okay?!!,1,1.0028279748891876e-05,12894
fast!!,1,1.0028279748891876e-05,12894
y'knowemily!,1,1.0028279748891876e-05,12894
having...,1,1.0028279748891876e-05,12894
airport!,1,1.0028279748891876e-05,12894
abandon,1,1.0028279748891876e-05,12894
huh!,1,1.0028279748891876e-05,12894
mints,1,1.0028279748891876e-05,12894
swing,1,1.0028279748891876e-05,12894
hills,1,1.0028279748891876e-05,12894
jumbo,1,1.0028279748891876e-05,12894
impersonating,1,1.0028279748891876e-05,12894
"fair,",1,1.0028279748891876e-05,12894
"u,",1,1.0028279748891876e-05,12894
"pheebs-pheebs,",1,1.0028279748891876e-05,12894
judging,1,1.0028279748891876e-05,12894
ours,1,1.0028279748891876e-05,12894
disappointment.,1,1.0028279748891876e-05,12894
"mrs.?""",1,1.0028279748891876e-05,12894
chandler...,1,1.0028279748891876e-05,12894
'the,1,1.0028279748891876e-05,12894
spoken,1,1.0028279748891876e-05,12894
music.',1,1.0028279748891876e-05,12894
tricky.,1,1.0028279748891876e-05,12894
45,1,1.0028279748891876e-05,12894
fossilized,1,1.0028279748891876e-05,12894
"there...uh,",1,1.0028279748891876e-05,12894
"once,",1,1.0028279748891876e-05,12894
globe.,1,1.0028279748891876e-05,12894
events,1,1.0028279748891876e-05,12894
"andybody,",1,1.0028279748891876e-05,12894
plan.,1,1.0028279748891876e-05,12894
massacre.,1,1.0028279748891876e-05,12894
mulch.),1,1.0028279748891876e-05,12894
rose,1,1.0028279748891876e-05,12894
teddy,1,1.0028279748891876e-05,12894
(jumps,1,1.0028279748891876e-05,12894
trade,1,1.0028279748891876e-05,12894
'fix-it',1,1.0028279748891876e-05,12894
high-five.),1,1.0028279748891876e-05,12894
fiasco.,1,1.0028279748891876e-05,12894
cramps.,1,1.0028279748891876e-05,12894
listen...,1,1.0028279748891876e-05,12894
tryin',1,1.0028279748891876e-05,12894
clever?,1,1.0028279748891876e-05,12894
says-i,1,1.0028279748891876e-05,12894
bucket,1,1.0028279748891876e-05,12894
falls),1,1.0028279748891876e-05,12894
band's,1,1.0028279748891876e-05,12894
ow.,1,1.0028279748891876e-05,12894
damnit.,1,1.0028279748891876e-05,12894
closet,1,1.0028279748891876e-05,12894
lover,1,1.0028279748891876e-05,12894
vent,1,1.0028279748891876e-05,12894
open.,1,1.0028279748891876e-05,12894
"phoebs,",1,1.0028279748891876e-05,12894
that-that-that's,1,1.0028279748891876e-05,12894
baby),1,1.0028279748891876e-05,12894
franzblau),1,1.0028279748891876e-05,12894
"got,",1,1.0028279748891876e-05,12894
"fingers,",1,1.0028279748891876e-05,12894
"chest,",1,1.0028279748891876e-05,12894
there'd,1,1.0028279748891876e-05,12894
stomach.,1,1.0028279748891876e-05,12894
"legs,",1,1.0028279748891876e-05,12894
rain...,1,1.0028279748891876e-05,12894
candles...,1,1.0028279748891876e-05,12894
dylan,1,1.0028279748891876e-05,12894
"cody,",1,1.0028279748891876e-05,12894
"jessy,",1,1.0028279748891876e-05,12894
chunkys.,1,1.0028279748891876e-05,12894
wellnah.,1,1.0028279748891876e-05,12894
yknowthanks!,1,1.0028279748891876e-05,12894
saysi,1,1.0028279748891876e-05,12894
bands,1,1.0028279748891876e-05,12894
that-that-thats,1,1.0028279748891876e-05,12894
thered,1,1.0028279748891876e-05,12894
(refering,1,1.0028279748891876e-05,12894
sandwich),1,1.0028279748891876e-05,12894
mucus,1,1.0028279748891876e-05,12894
plug.,1,1.0028279748891876e-05,12894
birth,1,1.0028279748891876e-05,12894
been?,1,1.0028279748891876e-05,12894
(weakly),1,1.0028279748891876e-05,12894
jamie.,1,1.0028279748891876e-05,12894
"franzblau,",1,1.0028279748891876e-05,12894
59,1,1.0028279748891876e-05,12894
"quartz,",1,1.0028279748891876e-05,12894
ha.,1,1.0028279748891876e-05,12894
well...nah.,1,1.0028279748891876e-05,12894
iti'm,1,1.0028279748891876e-05,12894
y'know-thanks!,1,1.0028279748891876e-05,12894
"14,",1,1.0028279748891876e-05,12894
"13,",1,1.0028279748891876e-05,12894
12...,1,1.0028279748891876e-05,12894
"agreed,",1,1.0028279748891876e-05,12894
son's,1,1.0028279748891876e-05,12894
some.,1,1.0028279748891876e-05,12894
underneath.,1,1.0028279748891876e-05,12894
pees!,1,1.0028279748891876e-05,12894
snap.,1,1.0028279748891876e-05,12894
apparent,1,1.0028279748891876e-05,12894
tommys,1,1.0028279748891876e-05,12894
stranger?,1,1.0028279748891876e-05,12894
reason.,1,1.0028279748891876e-05,12894
strangers!,1,1.0028279748891876e-05,12894
men!!,1,1.0028279748891876e-05,12894
gina?,1,1.0028279748891876e-05,12894
buffet,1,1.0028279748891876e-05,12894
(drags,1,1.0028279748891876e-05,12894
"d-13,",1,1.0028279748891876e-05,12894
ticket),1,1.0028279748891876e-05,12894
hardest,1,1.0028279748891876e-05,12894
seats.),1,1.0028279748891876e-05,12894
write.,1,1.0028279748891876e-05,12894
hells,1,1.0028279748891876e-05,12894
cailin.,1,1.0028279748891876e-05,12894
letter?,1,1.0028279748891876e-05,12894
"mary-angela,",1,1.0028279748891876e-05,12894
cuba?,1,1.0028279748891876e-05,12894
umm...,1,1.0028279748891876e-05,12894
bummer.,1,1.0028279748891876e-05,12894
genuinely,1,1.0028279748891876e-05,12894
pushy.,1,1.0028279748891876e-05,12894
number),1,1.0028279748891876e-05,12894
channel.,1,1.0028279748891876e-05,12894
number?,1,1.0028279748891876e-05,12894
"kinda,",1,1.0028279748891876e-05,12894
ceiling.,1,1.0028279748891876e-05,12894
intently),1,1.0028279748891876e-05,12894
coconut,1,1.0028279748891876e-05,12894
exist.,1,1.0028279748891876e-05,12894
swans.,1,1.0028279748891876e-05,12894
presenting,1,1.0028279748891876e-05,12894
tuttles,1,1.0028279748891876e-05,12894
accessible,1,1.0028279748891876e-05,12894
visually,1,1.0028279748891876e-05,12894
body.,1,1.0028279748891876e-05,12894
spacecamp!!,1,1.0028279748891876e-05,12894
decorated,1,1.0028279748891876e-05,12894
utah.,1,1.0028279748891876e-05,12894
outer,1,1.0028279748891876e-05,12894
801,1,1.0028279748891876e-05,12894
"free,",1,1.0028279748891876e-05,12894
toll,1,1.0028279748891876e-05,12894
800,1,1.0028279748891876e-05,12894
"space,",1,1.0028279748891876e-05,12894
tinfoil.),1,1.0028279748891876e-05,12894
spilled,1,1.0028279748891876e-05,12894
kitchen,1,1.0028279748891876e-05,12894
mission,1,1.0028279748891876e-05,12894
countdown!,1,1.0028279748891876e-05,12894
asteroid!,1,1.0028279748891876e-05,12894
spills,1,1.0028279748891876e-05,12894
"screamed,",1,1.0028279748891876e-05,12894
"jealous,",1,1.0028279748891876e-05,12894
tommy,1,1.0028279748891876e-05,12894
scream.,1,1.0028279748891876e-05,12894
"cailin,",1,1.0028279748891876e-05,12894
x-ray.,1,1.0028279748891876e-05,12894
less.,1,1.0028279748891876e-05,12894
"wh-,",1,1.0028279748891876e-05,12894
baggy,1,1.0028279748891876e-05,12894
brush.),1,1.0028279748891876e-05,12894
geeks.,1,1.0028279748891876e-05,12894
growling,1,1.0028279748891876e-05,12894
oke-dokey.,1,1.0028279748891876e-05,12894
tastes.),1,1.0028279748891876e-05,12894
tip.,1,1.0028279748891876e-05,12894
licks,1,1.0028279748891876e-05,12894
"umm,.",1,1.0028279748891876e-05,12894
enthusiastic,1,1.0028279748891876e-05,12894
cities.,1,1.0028279748891876e-05,12894
dickens,1,1.0028279748891876e-05,12894
rachel...,1,1.0028279748891876e-05,12894
'em.,1,1.0028279748891876e-05,12894
rib!,1,1.0028279748891876e-05,12894
ohhhhh,1,1.0028279748891876e-05,12894
imitates,1,1.0028279748891876e-05,12894
goofing,1,1.0028279748891876e-05,12894
joanna,1,1.0028279748891876e-05,12894
falling),1,1.0028279748891876e-05,12894
still...,1,1.0028279748891876e-05,12894
works!,1,1.0028279748891876e-05,12894
"assistants,",1,1.0028279748891876e-05,12894
lazy,1,1.0028279748891876e-05,12894
suits),1,1.0028279748891876e-05,12894
slamming,1,1.0028279748891876e-05,12894
"ohhh,",1,1.0028279748891876e-05,12894
chick),1,1.0028279748891876e-05,12894
close...,1,1.0028279748891876e-05,12894
sweeping...,1,1.0028279748891876e-05,12894
"sweep,",1,1.0028279748891876e-05,12894
sucked,1,1.0028279748891876e-05,12894
pro.,1,1.0028279748891876e-05,12894
yowzah!!!,1,1.0028279748891876e-05,12894
surgically,1,1.0028279748891876e-05,12894
boyfriend!,1,1.0028279748891876e-05,12894
happen...,1,1.0028279748891876e-05,12894
senses!!,1,1.0028279748891876e-05,12894
ex-boyfriend.,1,1.0028279748891876e-05,12894
rights,1,1.0028279748891876e-05,12894
woo-hoo!!,1,1.0028279748891876e-05,12894
dreamy,1,1.0028279748891876e-05,12894
button?,1,1.0028279748891876e-05,12894
mini-marshmallow,1,1.0028279748891876e-05,12894
meal.,1,1.0028279748891876e-05,12894
sweep....(he,1,1.0028279748891876e-05,12894
(shyly),1,1.0028279748891876e-05,12894
fudge,1,1.0028279748891876e-05,12894
route,1,1.0028279748891876e-05,12894
flower),1,1.0028279748891876e-05,12894
congratu!!,1,1.0028279748891876e-05,12894
yep?,1,1.0028279748891876e-05,12894
sophisticated.,1,1.0028279748891876e-05,12894
brush),1,1.0028279748891876e-05,12894
close-close...,1,1.0028279748891876e-05,12894
-lations-lations.,1,1.0028279748891876e-05,12894
"eye,",1,1.0028279748891876e-05,12894
botanists,1,1.0028279748891876e-05,12894
mole?,1,1.0028279748891876e-05,12894
"2,000",1,1.0028279748891876e-05,12894
eww.,1,1.0028279748891876e-05,12894
petes,1,1.0028279748891876e-05,12894
forensics,1,1.0028279748891876e-05,12894
prehistoric,1,1.0028279748891876e-05,12894
microscopes,1,1.0028279748891876e-05,12894
electromagnetic,1,1.0028279748891876e-05,12894
four...,1,1.0028279748891876e-05,12894
dice),1,1.0028279748891876e-05,12894
points.,1,1.0028279748891876e-05,12894
fonzy,1,1.0028279748891876e-05,12894
castle),1,1.0028279748891876e-05,12894
sand,1,1.0028279748891876e-05,12894
seventeen,1,1.0028279748891876e-05,12894
crushes,1,1.0028279748891876e-05,12894
floyd,1,1.0028279748891876e-05,12894
weekend...,1,1.0028279748891876e-05,12894
"planetarium,",1,1.0028279748891876e-05,12894
occurred,1,1.0028279748891876e-05,12894
no-o-o!,1,1.0028279748891876e-05,12894
"success,",1,1.0028279748891876e-05,12894
hit?,1,1.0028279748891876e-05,12894
messenger,1,1.0028279748891876e-05,12894
pete,1,1.0028279748891876e-05,12894
"boyfriends,",1,1.0028279748891876e-05,12894
ironic.,1,1.0028279748891876e-05,12894
munchies.,1,1.0028279748891876e-05,12894
terrific.,1,1.0028279748891876e-05,12894
nyu,1,1.0028279748891876e-05,12894
dorms,1,1.0028279748891876e-05,12894
department!,1,1.0028279748891876e-05,12894
"18,",1,1.0028279748891876e-05,12894
dice.),1,1.0028279748891876e-05,12894
entering.,1,1.0028279748891876e-05,12894
know?!,1,1.0028279748891876e-05,12894
thinking?!!,1,1.0028279748891876e-05,12894
menoreoes.,1,1.0028279748891876e-05,12894
wooo!!,1,1.0028279748891876e-05,12894
mint,1,1.0028279748891876e-05,12894
razor!,1,1.0028279748891876e-05,12894
treasures,1,1.0028279748891876e-05,12894
"bonnie,",1,1.0028279748891876e-05,12894
rudolphs.,1,1.0028279748891876e-05,12894
em!,1,1.0028279748891876e-05,12894
....and,1,1.0028279748891876e-05,12894
wh-haa-haa!,1,1.0028279748891876e-05,12894
breasts,1,1.0028279748891876e-05,12894
piece),1,1.0028279748891876e-05,12894
bonnie!,1,1.0028279748891876e-05,12894
drunk?,1,1.0028279748891876e-05,12894
tribianni.,1,1.0028279748891876e-05,12894
"12,",1,1.0028279748891876e-05,12894
strip,1,1.0028279748891876e-05,12894
"ummmm,",1,1.0028279748891876e-05,12894
"five,",1,1.0028279748891876e-05,12894
points!!,1,1.0028279748891876e-05,12894
"22,",1,1.0028279748891876e-05,12894
inspiration,1,1.0028279748891876e-05,12894
tuscadero,1,1.0028279748891876e-05,12894
pinky,1,1.0028279748891876e-05,12894
fight?,1,1.0028279748891876e-05,12894
"cents,",1,1.0028279748891876e-05,12894
pimple?,1,1.0028279748891876e-05,12894
case.,1,1.0028279748891876e-05,12894
guru,1,1.0028279748891876e-05,12894
herbalists,1,1.0028279748891876e-05,12894
savory.,1,1.0028279748891876e-05,12894
scrud.,1,1.0028279748891876e-05,12894
crap!!,1,1.0028279748891876e-05,12894
bird.,1,1.0028279748891876e-05,12894
salute),1,1.0028279748891876e-05,12894
serious....,1,1.0028279748891876e-05,12894
dimmer,1,1.0028279748891876e-05,12894
plans!!,1,1.0028279748891876e-05,12894
nuget....,1,1.0028279748891876e-05,12894
run-of-the-mill-slice-it-right-off,1,1.0028279748891876e-05,12894
diffency.,1,1.0028279748891876e-05,12894
off!,1,1.0028279748891876e-05,12894
lost.,1,1.0028279748891876e-05,12894
run-of-the-mill,1,1.0028279748891876e-05,12894
loaned,1,1.0028279748891876e-05,12894
th-th-that's,1,1.0028279748891876e-05,12894
u.s.s.,1,1.0028279748891876e-05,12894
reluctant,1,1.0028279748891876e-05,12894
identify,1,1.0028279748891876e-05,12894
"nimitz,",1,1.0028279748891876e-05,12894
he-he-he,1,1.0028279748891876e-05,12894
abnormality.,1,1.0028279748891876e-05,12894
skin...,1,1.0028279748891876e-05,12894
benign.,1,1.0028279748891876e-05,12894
ahhh.,1,1.0028279748891876e-05,12894
koondis?,1,1.0028279748891876e-05,12894
try.,1,1.0028279748891876e-05,12894
we?!,1,1.0028279748891876e-05,12894
taste?,1,1.0028279748891876e-05,12894
me:,1,1.0028279748891876e-05,12894
combo.,1,1.0028279748891876e-05,12894
'cookie,1,1.0028279748891876e-05,12894
ultimate,1,1.0028279748891876e-05,12894
dude!',1,1.0028279748891876e-05,12894
tub-o-popcorn,1,1.0028279748891876e-05,12894
font.,1,1.0028279748891876e-05,12894
reservations.,1,1.0028279748891876e-05,12894
"many,",1,1.0028279748891876e-05,12894
sell?,1,1.0028279748891876e-05,12894
ryder,1,1.0028279748891876e-05,12894
ryder.,1,1.0028279748891876e-05,12894
describe.,1,1.0028279748891876e-05,12894
angered,1,1.0028279748891876e-05,12894
sarcastic),1,1.0028279748891876e-05,12894
fish.),1,1.0028279748891876e-05,12894
hook,1,1.0028279748891876e-05,12894
"cheek,",1,1.0028279748891876e-05,12894
"accident,",1,1.0028279748891876e-05,12894
hooking...,1,1.0028279748891876e-05,12894
hooking.,1,1.0028279748891876e-05,12894
scrud?,1,1.0028279748891876e-05,12894
gouging,1,1.0028279748891876e-05,12894
"goes,",1,1.0028279748891876e-05,12894
(congratulates,1,1.0028279748891876e-05,12894
ow!!,1,1.0028279748891876e-05,12894
dialing,1,1.0028279748891876e-05,12894
bug.,1,1.0028279748891876e-05,12894
"hurt,",1,1.0028279748891876e-05,12894
dart,1,1.0028279748891876e-05,12894
safely,1,1.0028279748891876e-05,12894
water),1,1.0028279748891876e-05,12894
whispering?,1,1.0028279748891876e-05,12894
piece.),1,1.0028279748891876e-05,12894
bout,1,1.0028279748891876e-05,12894
"page,",1,1.0028279748891876e-05,12894
sophie),1,1.0028279748891876e-05,12894
"sophie,",1,1.0028279748891876e-05,12894
....right?,1,1.0028279748891876e-05,12894
stressed.,1,1.0028279748891876e-05,12894
"lifetime,",1,1.0028279748891876e-05,12894
lasts,1,1.0028279748891876e-05,12894
anniversaries,1,1.0028279748891876e-05,12894
"realised,",1,1.0028279748891876e-05,12894
january?,1,1.0028279748891876e-05,12894
chloe.,1,1.0028279748891876e-05,12894
hostages,1,1.0028279748891876e-05,12894
m*a*s*h,1,1.0028279748891876e-05,12894
episode,1,1.0028279748891876e-05,12894
"wondering,",1,1.0028279748891876e-05,12894
stays.,1,1.0028279748891876e-05,12894
stay?,1,1.0028279748891876e-05,12894
instead.,1,1.0028279748891876e-05,12894
weekend?,1,1.0028279748891876e-05,12894
"break-up,",1,1.0028279748891876e-05,12894
"darts,",1,1.0028279748891876e-05,12894
"fight,",1,1.0028279748891876e-05,12894
to....,1,1.0028279748891876e-05,12894
break!!!,1,1.0028279748891876e-05,12894
"were...,",1,1.0028279748891876e-05,12894
candle),1,1.0028279748891876e-05,12894
sleeping?,1,1.0028279748891876e-05,12894
no!!),1,1.0028279748891876e-05,12894
guilt,1,1.0028279748891876e-05,12894
again?!,1,1.0028279748891876e-05,12894
anniversary?,1,1.0028279748891876e-05,12894
bottom?,1,1.0028279748891876e-05,12894
so....,1,1.0028279748891876e-05,12894
cous-cous!,1,1.0028279748891876e-05,12894
agrees,1,1.0028279748891876e-05,12894
"stop,",1,1.0028279748891876e-05,12894
"invisible,",1,1.0028279748891876e-05,12894
(lights,1,1.0028279748891876e-05,12894
ski,1,1.0028279748891876e-05,12894
(calms,1,1.0028279748891876e-05,12894
"hurts,",1,1.0028279748891876e-05,12894
grinding),1,1.0028279748891876e-05,12894
cabin?,1,1.0028279748891876e-05,12894
pepper?,1,1.0028279748891876e-05,12894
"special,",1,1.0028279748891876e-05,12894
interstate.,1,1.0028279748891876e-05,12894
whew.,1,1.0028279748891876e-05,12894
mosey,1,1.0028279748891876e-05,12894
toes,1,1.0028279748891876e-05,12894
stepping,1,1.0028279748891876e-05,12894
"butt,",1,1.0028279748891876e-05,12894
saving,1,1.0028279748891876e-05,12894
board?,1,1.0028279748891876e-05,12894
tournament,1,1.0028279748891876e-05,12894
skimp.,1,1.0028279748891876e-05,12894
bar.),1,1.0028279748891876e-05,12894
plops,1,1.0028279748891876e-05,12894
anchovies.,1,1.0028279748891876e-05,12894
"chairs,",1,1.0028279748891876e-05,12894
footrest,1,1.0028279748891876e-05,12894
devastated,1,1.0028279748891876e-05,12894
la-la-la-la-la-la-la-la-la-la!,1,1.0028279748891876e-05,12894
extended.),1,1.0028279748891876e-05,12894
trail?,1,1.0028279748891876e-05,12894
trail.,1,1.0028279748891876e-05,12894
sure),1,1.0028279748891876e-05,12894
(less,1,1.0028279748891876e-05,12894
chloe?,1,1.0028279748891876e-05,12894
hi..,1,1.0028279748891876e-05,12894
watch?,1,1.0028279748891876e-05,12894
"didnt,",1,1.0028279748891876e-05,12894
issac,1,1.0028279748891876e-05,12894
happen!,1,1.0028279748891876e-05,12894
met...,1,1.0028279748891876e-05,12894
jeopardise.,1,1.0028279748891876e-05,12894
"meant,",1,1.0028279748891876e-05,12894
not!!,1,1.0028279748891876e-05,12894
jasmine?,1,1.0028279748891876e-05,12894
disgusted,1,1.0028279748891876e-05,12894
wa-i,1,1.0028279748891876e-05,12894
"jasmine,",1,1.0028279748891876e-05,12894
roommate?,1,1.0028279748891876e-05,12894
please!!,1,1.0028279748891876e-05,12894
"piece,",1,1.0028279748891876e-05,12894
think....,1,1.0028279748891876e-05,12894
other?,1,1.0028279748891876e-05,12894
arms.),1,1.0028279748891876e-05,12894
disc,1,1.0028279748891876e-05,12894
"dancing,",1,1.0028279748891876e-05,12894
drink.,1,1.0028279748891876e-05,12894
chloe),1,1.0028279748891876e-05,12894
"yoghurt,",1,1.0028279748891876e-05,12894
waist),1,1.0028279748891876e-05,12894
(drops,1,1.0028279748891876e-05,12894
na-huh.,1,1.0028279748891876e-05,12894
"without,",1,1.0028279748891876e-05,12894
"chloe,",1,1.0028279748891876e-05,12894
coming?!!,1,1.0028279748891876e-05,12894
"imagine,",1,1.0028279748891876e-05,12894
together...,1,1.0028279748891876e-05,12894
rebuild,1,1.0028279748891876e-05,12894
one!!,1,1.0028279748891876e-05,12894
(moving,1,1.0028279748891876e-05,12894
(chloe,1,1.0028279748891876e-05,12894
"terrible,",1,1.0028279748891876e-05,12894
tears),1,1.0028279748891876e-05,12894
bail?,1,1.0028279748891876e-05,12894
spot,1,1.0028279748891876e-05,12894
rough!,1,1.0028279748891876e-05,12894
bailed,1,1.0028279748891876e-05,12894
cheat,1,1.0028279748891876e-05,12894
insane,1,1.0028279748891876e-05,12894
think?!,1,1.0028279748891876e-05,12894
battery.,1,1.0028279748891876e-05,12894
"$112,",1,1.0028279748891876e-05,12894
"...can't,",1,1.0028279748891876e-05,12894
complementary.,1,1.0028279748891876e-05,12894
ground?,1,1.0028279748891876e-05,12894
burial,1,1.0028279748891876e-05,12894
"waste,",1,1.0028279748891876e-05,12894
radioactive,1,1.0028279748891876e-05,12894
nods:,1,1.0028279748891876e-05,12894
dollhouse.,1,1.0028279748891876e-05,12894
shaken,1,1.0028279748891876e-05,12894
yes!),1,1.0028279748891876e-05,12894
need...,1,1.0028279748891876e-05,12894
"juice,",1,1.0028279748891876e-05,12894
necessary,1,1.0028279748891876e-05,12894
stopped!,1,1.0028279748891876e-05,12894
borrow,1,1.0028279748891876e-05,12894
closed!!,1,1.0028279748891876e-05,12894
closed!,1,1.0028279748891876e-05,12894
doors,1,1.0028279748891876e-05,12894
in!!,1,1.0028279748891876e-05,12894
"shorts,",1,1.0028279748891876e-05,12894
package.),1,1.0028279748891876e-05,12894
swear.,1,1.0028279748891876e-05,12894
"goodnight,",1,1.0028279748891876e-05,12894
jos,1,1.0028279748891876e-05,12894
does!,1,1.0028279748891876e-05,12894
josephine.,1,1.0028279748891876e-05,12894
open.),1,1.0028279748891876e-05,12894
evening.,1,1.0028279748891876e-05,12894
testy.,1,1.0028279748891876e-05,12894
29.,1,1.0028279748891876e-05,12894
subject.,1,1.0028279748891876e-05,12894
"dinosaurs,",1,1.0028279748891876e-05,12894
(triumphantly),1,1.0028279748891876e-05,12894
barbershop,1,1.0028279748891876e-05,12894
quartet,1,1.0028279748891876e-05,12894
girlfriend's,1,1.0028279748891876e-05,12894
anymorrrrre!!,1,1.0028279748891876e-05,12894
mark's,1,1.0028279748891876e-05,12894
channels,1,1.0028279748891876e-05,12894
how?!,1,1.0028279748891876e-05,12894
peru,1,1.0028279748891876e-05,12894
genius?,1,1.0028279748891876e-05,12894
panel,1,1.0028279748891876e-05,12894
on?!,1,1.0028279748891876e-05,12894
tv!!,1,1.0028279748891876e-05,12894
there!!,1,1.0028279748891876e-05,12894
rrroof!,1,1.0028279748891876e-05,12894
tie!,1,1.0028279748891876e-05,12894
service?!,1,1.0028279748891876e-05,12894
aroma,1,1.0028279748891876e-05,12894
origin.),1,1.0028279748891876e-05,12894
pointer,1,1.0028279748891876e-05,12894
originated,1,1.0028279748891876e-05,12894
fire!!,1,1.0028279748891876e-05,12894
ohhhhh!,1,1.0028279748891876e-05,12894
drinkin.,1,1.0028279748891876e-05,12894
ben's,1,1.0028279748891876e-05,12894
gym-boree,1,1.0028279748891876e-05,12894
coolest,1,1.0028279748891876e-05,12894
nicholson?,1,1.0028279748891876e-05,12894
approval,1,1.0028279748891876e-05,12894
clearer.,1,1.0028279748891876e-05,12894
fits,1,1.0028279748891876e-05,12894
rubs,1,1.0028279748891876e-05,12894
musta,1,1.0028279748891876e-05,12894
still?!,1,1.0028279748891876e-05,12894
millionaire?,1,1.0028279748891876e-05,12894
bearer.,1,1.0028279748891876e-05,12894
arm),1,1.0028279748891876e-05,12894
strappy,1,1.0028279748891876e-05,12894
backed,1,1.0028279748891876e-05,12894
dresses.,1,1.0028279748891876e-05,12894
pittain!,1,1.0028279748891876e-05,12894
"wings,",1,1.0028279748891876e-05,12894
"young,",1,1.0028279748891876e-05,12894
he-hes,1,1.0028279748891876e-05,12894
100,1,1.0028279748891876e-05,12894
parka.,1,1.0028279748891876e-05,12894
"exactly,",1,1.0028279748891876e-05,12894
"sound,",1,1.0028279748891876e-05,12894
scoops,1,1.0028279748891876e-05,12894
remedy,1,1.0028279748891876e-05,12894
hypnotise,1,1.0028279748891876e-05,12894
beyond,1,1.0028279748891876e-05,12894
hypnosis,1,1.0028279748891876e-05,12894
pffhah.,1,1.0028279748891876e-05,12894
then!,1,1.0028279748891876e-05,12894
slipping,1,1.0028279748891876e-05,12894
"dumb,",1,1.0028279748891876e-05,12894
110?,1,1.0028279748891876e-05,12894
came.,1,1.0028279748891876e-05,12894
nervous.,1,1.0028279748891876e-05,12894
fog,1,1.0028279748891876e-05,12894
sweetie!,1,1.0028279748891876e-05,12894
"t-shirt,",1,1.0028279748891876e-05,12894
relax,1,1.0028279748891876e-05,12894
frankie,1,1.0028279748891876e-05,12894
t-shirt.,1,1.0028279748891876e-05,12894
yeah-yeah-yeah-yeah...,1,1.0028279748891876e-05,12894
styles.,1,1.0028279748891876e-05,12894
shirt!!,1,1.0028279748891876e-05,12894
"awwwahuh,",1,1.0028279748891876e-05,12894
more..(shakes,1,1.0028279748891876e-05,12894
dancing),1,1.0028279748891876e-05,12894
small...,1,1.0028279748891876e-05,12894
stops),1,1.0028279748891876e-05,12894
"and-and-and,",1,1.0028279748891876e-05,12894
"wear,",1,1.0028279748891876e-05,12894
hmmm.,1,1.0028279748891876e-05,12894
stuff?!,1,1.0028279748891876e-05,12894
umm....,1,1.0028279748891876e-05,12894
favours.,1,1.0028279748891876e-05,12894
pa-haa!!,1,1.0028279748891876e-05,12894
shop!,1,1.0028279748891876e-05,12894
"clothes,",1,1.0028279748891876e-05,12894
gift?!,1,1.0028279748891876e-05,12894
fashion.....,1,1.0028279748891876e-05,12894
monger.,1,1.0028279748891876e-05,12894
a-sucks.,1,1.0028279748891876e-05,12894
me....,1,1.0028279748891876e-05,12894
balded,1,1.0028279748891876e-05,12894
"noo,",1,1.0028279748891876e-05,12894
notices.,1,1.0028279748891876e-05,12894
mini-mall.,1,1.0028279748891876e-05,12894
"inspire,",1,1.0028279748891876e-05,12894
"huge,",1,1.0028279748891876e-05,12894
music.,1,1.0028279748891876e-05,12894
intent,1,1.0028279748891876e-05,12894
"difference,",1,1.0028279748891876e-05,12894
brunch,1,1.0028279748891876e-05,12894
talent.,1,1.0028279748891876e-05,12894
guys-guys-guys,1,1.0028279748891876e-05,12894
time-time-time,1,1.0028279748891876e-05,12894
emphatic,1,1.0028279748891876e-05,12894
ticking,1,1.0028279748891876e-05,12894
solve,1,1.0028279748891876e-05,12894
electrifying.,1,1.0028279748891876e-05,12894
bagels.,1,1.0028279748891876e-05,12894
(offers,1,1.0028279748891876e-05,12894
imi,1,1.0028279748891876e-05,12894
scarf,1,1.0028279748891876e-05,12894
fetch,1,1.0028279748891876e-05,12894
valuable,1,1.0028279748891876e-05,12894
disk.,1,1.0028279748891876e-05,12894
lesson.,1,1.0028279748891876e-05,12894
umm!,1,1.0028279748891876e-05,12894
piece!,1,1.0028279748891876e-05,12894
"uhohhh,",1,1.0028279748891876e-05,12894
really?!!,1,1.0028279748891876e-05,12894
"hopeless,",1,1.0028279748891876e-05,12894
poems.,1,1.0028279748891876e-05,12894
bothers,1,1.0028279748891876e-05,12894
stepped,1,1.0028279748891876e-05,12894
nnnnn.,1,1.0028279748891876e-05,12894
aside.,1,1.0028279748891876e-05,12894
op!,1,1.0028279748891876e-05,12894
"gold,",1,1.0028279748891876e-05,12894
necklace),1,1.0028279748891876e-05,12894
box.),1,1.0028279748891876e-05,12894
hole,1,1.0028279748891876e-05,12894
grandfather.,1,1.0028279748891876e-05,12894
daddy?!,1,1.0028279748891876e-05,12894
waitress.,1,1.0028279748891876e-05,12894
serve,1,1.0028279748891876e-05,12894
honored!,1,1.0028279748891876e-05,12894
sentenced,1,1.0028279748891876e-05,12894
punish,1,1.0028279748891876e-05,12894
tv?,1,1.0028279748891876e-05,12894
wore,1,1.0028279748891876e-05,12894
sneezers?,1,1.0028279748891876e-05,12894
lots,1,1.0028279748891876e-05,12894
"chanukah,",1,1.0028279748891876e-05,12894
"carbon,",1,1.0028279748891876e-05,12894
recipe,1,1.0028279748891876e-05,12894
whom.,1,1.0028279748891876e-05,12894
"messy,",1,1.0028279748891876e-05,12894
"causes,",1,1.0028279748891876e-05,12894
"yeahno,",1,1.0028279748891876e-05,12894
purpose,1,1.0028279748891876e-05,12894
set?,1,1.0028279748891876e-05,12894
blindness.,1,1.0028279748891876e-05,12894
said-i,1,1.0028279748891876e-05,12894
wordless,1,1.0028279748891876e-05,12894
should-you,1,1.0028279748891876e-05,12894
emotions.,1,1.0028279748891876e-05,12894
communicating,1,1.0028279748891876e-05,12894
(mustering,1,1.0028279748891876e-05,12894
"endearing,",1,1.0028279748891876e-05,12894
sloppiness?,1,1.0028279748891876e-05,12894
soap?,1,1.0028279748891876e-05,12894
display.,1,1.0028279748891876e-05,12894
rearranged,1,1.0028279748891876e-05,12894
"figures,",1,1.0028279748891876e-05,12894
loosely,1,1.0028279748891876e-05,12894
"ask,",1,1.0028279748891876e-05,12894
background,1,1.0028279748891876e-05,12894
ross.),1,1.0028279748891876e-05,12894
thatd,1,1.0028279748891876e-05,12894
sarcastically,1,1.0028279748891876e-05,12894
thumb.),1,1.0028279748891876e-05,12894
sapiens,1,1.0028279748891876e-05,12894
"toasties,",1,1.0028279748891876e-05,12894
outfit,1,1.0028279748891876e-05,12894
wearing),1,1.0028279748891876e-05,12894
toasties?,1,1.0028279748891876e-05,12894
"any,",1,1.0028279748891876e-05,12894
...do,1,1.0028279748891876e-05,12894
falters),1,1.0028279748891876e-05,12894
whaling?,1,1.0028279748891876e-05,12894
"""where?"")",1,1.0028279748891876e-05,12894
(mouths,1,1.0028279748891876e-05,12894
is.....,1,1.0028279748891876e-05,12894
mitzi,1,1.0028279748891876e-05,12894
courage),1,1.0028279748891876e-05,12894
(patting,1,1.0028279748891876e-05,12894
sanitation?,1,1.0028279748891876e-05,12894
ease,1,1.0028279748891876e-05,12894
that....,1,1.0028279748891876e-05,12894
"inno,",1,1.0028279748891876e-05,12894
keyboards,1,1.0028279748891876e-05,12894
how?,1,1.0028279748891876e-05,12894
argue,1,1.0028279748891876e-05,12894
sound.,1,1.0028279748891876e-05,12894
renters,1,1.0028279748891876e-05,12894
juice?,1,1.0028279748891876e-05,12894
"bah-bah-bha-bhannn.""",1,1.0028279748891876e-05,12894
guitar),1,1.0028279748891876e-05,12894
brownies.),1,1.0028279748891876e-05,12894
dentist?,1,1.0028279748891876e-05,12894
"""greatest",1,1.0028279748891876e-05,12894
napkin,1,1.0028279748891876e-05,12894
"captured,",1,1.0028279748891876e-05,12894
"anybody,",1,1.0028279748891876e-05,12894
dentist.,1,1.0028279748891876e-05,12894
cheryl.,1,1.0028279748891876e-05,12894
cheryl!,1,1.0028279748891876e-05,12894
lust),1,1.0028279748891876e-05,12894
disgust,1,1.0028279748891876e-05,12894
gooey.),1,1.0028279748891876e-05,12894
aw!,1,1.0028279748891876e-05,12894
garbage),1,1.0028279748891876e-05,12894
coincidence.,1,1.0028279748891876e-05,12894
serves,1,1.0028279748891876e-05,12894
exchanged,1,1.0028279748891876e-05,12894
bill),1,1.0028279748891876e-05,12894
"em,",1,1.0028279748891876e-05,12894
poughkeepsie.,1,1.0028279748891876e-05,12894
"shed,",1,1.0028279748891876e-05,12894
"labour,",1,1.0028279748891876e-05,12894
"sickness,",1,1.0028279748891876e-05,12894
do!!,1,1.0028279748891876e-05,12894
period.,1,1.0028279748891876e-05,12894
cretasous,1,1.0028279748891876e-05,12894
montreal?,1,1.0028279748891876e-05,12894
montreal?!,1,1.0028279748891876e-05,12894
awake),1,1.0028279748891876e-05,12894
ever....,1,1.0028279748891876e-05,12894
"nurturing,",1,1.0028279748891876e-05,12894
(waking,1,1.0028279748891876e-05,12894
torn.,1,1.0028279748891876e-05,12894
thoughtit,1,1.0028279748891876e-05,12894
"attention,",1,1.0028279748891876e-05,12894
uptown,1,1.0028279748891876e-05,12894
racist.,1,1.0028279748891876e-05,12894
lips),1,1.0028279748891876e-05,12894
wasif,1,1.0028279748891876e-05,12894
ouch!,1,1.0028279748891876e-05,12894
"chance,",1,1.0028279748891876e-05,12894
balls,1,1.0028279748891876e-05,12894
uptown.,1,1.0028279748891876e-05,12894
balls),1,1.0028279748891876e-05,12894
constructive,1,1.0028279748891876e-05,12894
"poughkeepsie,",1,1.0028279748891876e-05,12894
poughkeepsie?,1,1.0028279748891876e-05,12894
mentioned.,1,1.0028279748891876e-05,12894
nicelying!,1,1.0028279748891876e-05,12894
reason!,1,1.0028279748891876e-05,12894
"phillips,",1,1.0028279748891876e-05,12894
"why?!""",1,1.0028279748891876e-05,12894
soo...,1,1.0028279748891876e-05,12894
"blazers,",1,1.0028279748891876e-05,12894
"division,",1,1.0028279748891876e-05,12894
"hers,",1,1.0028279748891876e-05,12894
see-i,1,1.0028279748891876e-05,12894
"cafeteria,",1,1.0028279748891876e-05,12894
"gym,",1,1.0028279748891876e-05,12894
unnatural,1,1.0028279748891876e-05,12894
"real-,",1,1.0028279748891876e-05,12894
g-go,1,1.0028279748891876e-05,12894
girlie.,1,1.0028279748891876e-05,12894
"chefs,",1,1.0028279748891876e-05,12894
shoulda,1,1.0028279748891876e-05,12894
chefs,1,1.0028279748891876e-05,12894
"waiters,",1,1.0028279748891876e-05,12894
waiters,1,1.0028279748891876e-05,12894
"everywhere,",1,1.0028279748891876e-05,12894
guides,1,1.0028279748891876e-05,12894
tour,1,1.0028279748891876e-05,12894
scientists,1,1.0028279748891876e-05,12894
cafeteria,1,1.0028279748891876e-05,12894
drinks),1,1.0028279748891876e-05,12894
metaphor.,1,1.0028279748891876e-05,12894
shoes.,1,1.0028279748891876e-05,12894
tofill,1,1.0028279748891876e-05,12894
solution.,1,1.0028279748891876e-05,12894
mercy.,1,1.0028279748891876e-05,12894
heart.),1,1.0028279748891876e-05,12894
gang,1,1.0028279748891876e-05,12894
school?,1,1.0028279748891876e-05,12894
library.,1,1.0028279748891876e-05,12894
lord,1,1.0028279748891876e-05,12894
"libraries,",1,1.0028279748891876e-05,12894
wizard.,1,1.0028279748891876e-05,12894
wizard!,1,1.0028279748891876e-05,12894
funest,1,1.0028279748891876e-05,12894
"ganderson,",1,1.0028279748891876e-05,12894
"""gandolf""",1,1.0028279748891876e-05,12894
hungry.,1,1.0028279748891876e-05,12894
library...,1,1.0028279748891876e-05,12894
boat.,1,1.0028279748891876e-05,12894
antiquey,1,1.0028279748891876e-05,12894
gandolf?!,1,1.0028279748891876e-05,12894
nooo!!,1,1.0028279748891876e-05,12894
giggles,1,1.0028279748891876e-05,12894
channel,1,1.0028279748891876e-05,12894
bumblebees,1,1.0028279748891876e-05,12894
"beers,",1,1.0028279748891876e-05,12894
van!,1,1.0028279748891876e-05,12894
bitchin',1,1.0028279748891876e-05,12894
purse!,1,1.0028279748891876e-05,12894
bone),1,1.0028279748891876e-05,12894
knife,1,1.0028279748891876e-05,12894
"sentiment,",1,1.0028279748891876e-05,12894
devoid,1,1.0028279748891876e-05,12894
stab,1,1.0028279748891876e-05,12894
"passport,",1,1.0028279748891876e-05,12894
snake,1,1.0028279748891876e-05,12894
equator?,1,1.0028279748891876e-05,12894
out.....,1,1.0028279748891876e-05,12894
"train,",1,1.0028279748891876e-05,12894
upstate.,1,1.0028279748891876e-05,12894
"carl,",1,1.0028279748891876e-05,12894
no!),1,1.0028279748891876e-05,12894
"mumbles,",1,1.0028279748891876e-05,12894
oreo,1,1.0028279748891876e-05,12894
"nobody,",1,1.0028279748891876e-05,12894
15?,1,1.0028279748891876e-05,12894
bath!,1,1.0028279748891876e-05,12894
"g,",1,1.0028279748891876e-05,12894
kenny,1,1.0028279748891876e-05,12894
dinosaur.,1,1.0028279748891876e-05,12894
"mittens,",1,1.0028279748891876e-05,12894
empire,1,1.0028279748891876e-05,12894
beat.,1,1.0028279748891876e-05,12894
boat?,1,1.0028279748891876e-05,12894
"hey-hey-hey,",1,1.0028279748891876e-05,12894
party!!,1,1.0028279748891876e-05,12894
"strangers,",1,1.0028279748891876e-05,12894
richie.,1,1.0028279748891876e-05,12894
"shoot,",1,1.0028279748891876e-05,12894
checkbook.,1,1.0028279748891876e-05,12894
balanced,1,1.0028279748891876e-05,12894
"gandolf,",1,1.0028279748891876e-05,12894
"chicago,",1,1.0028279748891876e-05,12894
tomorrows,1,1.0028279748891876e-05,12894
tools?,1,1.0028279748891876e-05,12894
wooden,1,1.0028279748891876e-05,12894
alseep.,1,1.0028279748891876e-05,12894
shrug,1,1.0028279748891876e-05,12894
geography,1,1.0028279748891876e-05,12894
"heidi,",1,1.0028279748891876e-05,12894
"record,",1,1.0028279748891876e-05,12894
"dating,",1,1.0028279748891876e-05,12894
umm-hmm.,1,1.0028279748891876e-05,12894
"merriment,",1,1.0028279748891876e-05,12894
suppose.,1,1.0028279748891876e-05,12894
miffed),1,1.0028279748891876e-05,12894
windmill...,1,1.0028279748891876e-05,12894
breakthroughs,1,1.0028279748891876e-05,12894
"therapy,",1,1.0028279748891876e-05,12894
clock,1,1.0028279748891876e-05,12894
ticking.,1,1.0028279748891876e-05,12894
"losing,",1,1.0028279748891876e-05,12894
girls.,1,1.0028279748891876e-05,12894
42-21!,1,1.0028279748891876e-05,12894
beach?!,1,1.0028279748891876e-05,12894
ball?,1,1.0028279748891876e-05,12894
it?!!,1,1.0028279748891876e-05,12894
(yells,1,1.0028279748891876e-05,12894
begin,1,1.0028279748891876e-05,12894
responsibility!,1,1.0028279748891876e-05,12894
responsibility...,1,1.0028279748891876e-05,12894
"fault,",1,1.0028279748891876e-05,12894
break!!!!!,1,1.0028279748891876e-05,12894
shielding,1,1.0028279748891876e-05,12894
well...),1,1.0028279748891876e-05,12894
touchdowns.,1,1.0028279748891876e-05,12894
ridiculous,1,1.0028279748891876e-05,12894
girls?,1,1.0028279748891876e-05,12894
school!!,1,1.0028279748891876e-05,12894
mississippi?,1,1.0028279748891876e-05,12894
east,1,1.0028279748891876e-05,12894
oak,1,1.0028279748891876e-05,12894
finest,1,1.0028279748891876e-05,12894
question;,1,1.0028279748891876e-05,12894
snap!,1,1.0028279748891876e-05,12894
embarrassing!,1,1.0028279748891876e-05,12894
ear),1,1.0028279748891876e-05,12894
(whispering,1,1.0028279748891876e-05,12894
call?,1,1.0028279748891876e-05,12894
actually...,1,1.0028279748891876e-05,12894
compulsive,1,1.0028279748891876e-05,12894
popular,1,1.0028279748891876e-05,12894
"winning,",1,1.0028279748891876e-05,12894
"cheating,",1,1.0028279748891876e-05,12894
prom?,1,1.0028279748891876e-05,12894
chip?,1,1.0028279748891876e-05,12894
letter!!!,1,1.0028279748891876e-05,12894
"cheaters,",1,1.0028279748891876e-05,12894
no-no-no,1,1.0028279748891876e-05,12894
swollen,1,1.0028279748891876e-05,12894
glands!!,1,1.0028279748891876e-05,12894
tackling?,1,1.0028279748891876e-05,12894
"rough,",1,1.0028279748891876e-05,12894
rough.,1,1.0028279748891876e-05,12894
whered,1,1.0028279748891876e-05,12894
shoulders,1,1.0028279748891876e-05,12894
unfaithful,1,1.0028279748891876e-05,12894
"cat,",1,1.0028279748891876e-05,12894
shrieking,1,1.0028279748891876e-05,12894
win?,1,1.0028279748891876e-05,12894
"hundred,",1,1.0028279748891876e-05,12894
loong.,1,1.0028279748891876e-05,12894
"whoa-oh,",1,1.0028279748891876e-05,12894
mornings,1,1.0028279748891876e-05,12894
"either,",1,1.0028279748891876e-05,12894
do-able.,1,1.0028279748891876e-05,12894
boxes?,1,1.0028279748891876e-05,12894
cant-i,1,1.0028279748891876e-05,12894
bonnie.,1,1.0028279748891876e-05,12894
"sarah,",1,1.0028279748891876e-05,12894
awww.,1,1.0028279748891876e-05,12894
honorary,1,1.0028279748891876e-05,12894
salute.),1,1.0028279748891876e-05,12894
gooood,1,1.0028279748891876e-05,12894
"sound),",1,1.0028279748891876e-05,12894
nasal,1,1.0028279748891876e-05,12894
sleep-overs.,1,1.0028279748891876e-05,12894
spacecamp,1,1.0028279748891876e-05,12894
okey-dokey!,1,1.0028279748891876e-05,12894
kiss!,1,1.0028279748891876e-05,12894
shapes,1,1.0028279748891876e-05,12894
ahhhhhh!!,1,1.0028279748891876e-05,12894
wants!,1,1.0028279748891876e-05,12894
"rudolph,",1,1.0028279748891876e-05,12894
jesus.,1,1.0028279748891876e-05,12894
box!,1,1.0028279748891876e-05,12894
oclock,1,1.0028279748891876e-05,12894
shadow,1,1.0028279748891876e-05,12894
themselves,1,1.0028279748891876e-05,12894
precision.,1,1.0028279748891876e-05,12894
not!!!,1,1.0028279748891876e-05,12894
disgust),1,1.0028279748891876e-05,12894
(finding,1,1.0028279748891876e-05,12894
execute,1,1.0028279748891876e-05,12894
ps,1,1.0028279748891876e-05,12894
championship,1,1.0028279748891876e-05,12894
it.......does.,1,1.0028279748891876e-05,12894
power.,1,1.0028279748891876e-05,12894
"decided,",1,1.0028279748891876e-05,12894
glance.,1,1.0028279748891876e-05,12894
"carefully,",1,1.0028279748891876e-05,12894
racquet),1,1.0028279748891876e-05,12894
thorough.,1,1.0028279748891876e-05,12894
quickly.),1,1.0028279748891876e-05,12894
racquet.),1,1.0028279748891876e-05,12894
oh-oh.,1,1.0028279748891876e-05,12894
penache.,1,1.0028279748891876e-05,12894
backswing,1,1.0028279748891876e-05,12894
cracking,1,1.0028279748891876e-05,12894
"stairs,",1,1.0028279748891876e-05,12894
horrible.,1,1.0028279748891876e-05,12894
contact.),1,1.0028279748891876e-05,12894
preventing,1,1.0028279748891876e-05,12894
clean,1,1.0028279748891876e-05,12894
india.,1,1.0028279748891876e-05,12894
cab;,1,1.0028279748891876e-05,12894
ad.,1,1.0028279748891876e-05,12894
grandmas,1,1.0028279748891876e-05,12894
homo-erectus,1,1.0028279748891876e-05,12894
paper),1,1.0028279748891876e-05,12894
son),1,1.0028279748891876e-05,12894
just_,1,1.0028279748891876e-05,12894
circle),1,1.0028279748891876e-05,12894
"ready,",1,1.0028279748891876e-05,12894
together.),1,1.0028279748891876e-05,12894
fists,1,1.0028279748891876e-05,12894
posts),1,1.0028279748891876e-05,12894
balance!,1,1.0028279748891876e-05,12894
halftime.,1,1.0028279748891876e-05,12894
"""playing""",1,1.0028279748891876e-05,12894
"asleep,",1,1.0028279748891876e-05,12894
amanda's,1,1.0028279748891876e-05,12894
`cause,1,1.0028279748891876e-05,12894
football.,1,1.0028279748891876e-05,12894
soo,1,1.0028279748891876e-05,12894
luck!,1,1.0028279748891876e-05,12894
amanda.,1,1.0028279748891876e-05,12894
december...,1,1.0028279748891876e-05,12894
mine's,1,1.0028279748891876e-05,12894
spectacularly,1,1.0028279748891876e-05,12894
"illegal,",1,1.0028279748891876e-05,12894
savage,1,1.0028279748891876e-05,12894
"whoa-whoops,",1,1.0028279748891876e-05,12894
breaking.,1,1.0028279748891876e-05,12894
but...(rachel,1,1.0028279748891876e-05,12894
cup?,1,1.0028279748891876e-05,12894
"fighting,",1,1.0028279748891876e-05,12894
distance,1,1.0028279748891876e-05,12894
calls?,1,1.0028279748891876e-05,12894
y'know...,1,1.0028279748891876e-05,12894
specializing,1,1.0028279748891876e-05,12894
(moved,1,1.0028279748891876e-05,12894
orange?,1,1.0028279748891876e-05,12894
head?,1,1.0028279748891876e-05,12894
bumps,1,1.0028279748891876e-05,12894
meaningful,1,1.0028279748891876e-05,12894
"babysitting,",1,1.0028279748891876e-05,12894
wierd,1,1.0028279748891876e-05,12894
me;,1,1.0028279748891876e-05,12894
ah-huh?,1,1.0028279748891876e-05,12894
alphabet,1,1.0028279748891876e-05,12894
era.,1,1.0028279748891876e-05,12894
centazoic,1,1.0028279748891876e-05,12894
"candidate,",1,1.0028279748891876e-05,12894
"leg,",1,1.0028279748891876e-05,12894
"song,",1,1.0028279748891876e-05,12894
"at,",1,1.0028279748891876e-05,12894
f.,1,1.0028279748891876e-05,12894
drops),1,1.0028279748891876e-05,12894
cough,1,1.0028279748891876e-05,12894
special...,1,1.0028279748891876e-05,12894
movies.,1,1.0028279748891876e-05,12894
rated,1,1.0028279748891876e-05,12894
r,1,1.0028279748891876e-05,12894
drive.,1,1.0028279748891876e-05,12894
"she's...uh,",1,1.0028279748891876e-05,12894
walkin,1,1.0028279748891876e-05,12894
"himself,",1,1.0028279748891876e-05,12894
account.,1,1.0028279748891876e-05,12894
glycoma,1,1.0028279748891876e-05,12894
tears,1,1.0028279748891876e-05,12894
"two-mississippi,",1,1.0028279748891876e-05,12894
julio),1,1.0028279748891876e-05,12894
none.,1,1.0028279748891876e-05,12894
julio,1,1.0028279748891876e-05,12894
"lookhey,",1,1.0028279748891876e-05,12894
switch!!,1,1.0028279748891876e-05,12894
amazes,1,1.0028279748891876e-05,12894
belongs,1,1.0028279748891876e-05,12894
downs,1,1.0028279748891876e-05,12894
cat),1,1.0028279748891876e-05,12894
loud.,1,1.0028279748891876e-05,12894
pattern,1,1.0028279748891876e-05,12894
(hold,1,1.0028279748891876e-05,12894
sweetie..,1,1.0028279748891876e-05,12894
hut!,1,1.0028279748891876e-05,12894
julio.,1,1.0028279748891876e-05,12894
flyer),1,1.0028279748891876e-05,12894
(taking,1,1.0028279748891876e-05,12894
"beokay,",1,1.0028279748891876e-05,12894
suck,1,1.0028279748891876e-05,12894
doy'know,1,1.0028279748891876e-05,12894
hike!,1,1.0028279748891876e-05,12894
remind,1,1.0028279748891876e-05,12894
center?,1,1.0028279748891876e-05,12894
entertainment,1,1.0028279748891876e-05,12894
buzzed.,1,1.0028279748891876e-05,12894
medicine,1,1.0028279748891876e-05,12894
insensitive,1,1.0028279748891876e-05,12894
reincarnated,1,1.0028279748891876e-05,12894
"spirit,",1,1.0028279748891876e-05,12894
"""hey,",1,1.0028279748891876e-05,12894
joint,1,1.0028279748891876e-05,12894
this),1,1.0028279748891876e-05,12894
accounts.,1,1.0028279748891876e-05,12894
lake.,1,1.0028279748891876e-05,12894
oath?!,1,1.0028279748891876e-05,12894
source.,1,1.0028279748891876e-05,12894
accounts,1,1.0028279748891876e-05,12894
or!,1,1.0028279748891876e-05,12894
picked.,1,1.0028279748891876e-05,12894
"pecs?""",1,1.0028279748891876e-05,12894
stomach,1,1.0028279748891876e-05,12894
washboard,1,1.0028279748891876e-05,12894
lightpost.,1,1.0028279748891876e-05,12894
"one-mississippi,",1,1.0028279748891876e-05,12894
"touch,",1,1.0028279748891876e-05,12894
a...!!,1,1.0028279748891876e-05,12894
oath?,1,1.0028279748891876e-05,12894
own?,1,1.0028279748891876e-05,12894
losers,1,1.0028279748891876e-05,12894
hand?,1,1.0028279748891876e-05,12894
maria?,1,1.0028279748891876e-05,12894
quit?,1,1.0028279748891876e-05,12894
"play,",1,1.0028279748891876e-05,12894
volcano?,1,1.0028279748891876e-05,12894
unconstituional.,1,1.0028279748891876e-05,12894
futon.,1,1.0028279748891876e-05,12894
craaazy.,1,1.0028279748891876e-05,12894
account,1,1.0028279748891876e-05,12894
corn,1,1.0028279748891876e-05,12894
semester!,1,1.0028279748891876e-05,12894
rant),1,1.0028279748891876e-05,12894
(while,1,1.0028279748891876e-05,12894
"slides,",1,1.0028279748891876e-05,12894
yeah-uh-huh.,1,1.0028279748891876e-05,12894
vibe.,1,1.0028279748891876e-05,12894
slides.,1,1.0028279748891876e-05,12894
dug,1,1.0028279748891876e-05,12894
a-ok!,1,1.0028279748891876e-05,12894
fossils.,1,1.0028279748891876e-05,12894
(flailing,1,1.0028279748891876e-05,12894
arms,1,1.0028279748891876e-05,12894
protest),1,1.0028279748891876e-05,12894
youre-youre-youre,1,1.0028279748891876e-05,12894
moment).,1,1.0028279748891876e-05,12894
forgets,1,1.0028279748891876e-05,12894
jill!,1,1.0028279748891876e-05,12894
blessing.,1,1.0028279748891876e-05,12894
reciprocate.,1,1.0028279748891876e-05,12894
justyknow,1,1.0028279748891876e-05,12894
"what...ok,",1,1.0028279748891876e-05,12894
"not?!""",1,1.0028279748891876e-05,12894
(interrupts),1,1.0028279748891876e-05,12894
never!,1,1.0028279748891876e-05,12894
"sorry!""",1,1.0028279748891876e-05,12894
"probably,",1,1.0028279748891876e-05,12894
(mimics,1,1.0028279748891876e-05,12894
winces.),1,1.0028279748891876e-05,12894
ooh-hey-hey-hey!,1,1.0028279748891876e-05,12894
to-to,1,1.0028279748891876e-05,12894
"ahhh,",1,1.0028279748891876e-05,12894
pretended,1,1.0028279748891876e-05,12894
tanya.,1,1.0028279748891876e-05,12894
wondered,1,1.0028279748891876e-05,12894
kicks,1,1.0028279748891876e-05,12894
(gently,1,1.0028279748891876e-05,12894
projector.,1,1.0028279748891876e-05,12894
frightenedly),1,1.0028279748891876e-05,12894
waithold,1,1.0028279748891876e-05,12894
"finish,",1,1.0028279748891876e-05,12894
(chuckles,1,1.0028279748891876e-05,12894
show!,1,1.0028279748891876e-05,12894
listener,1,1.0028279748891876e-05,12894
calm-calm,1,1.0028279748891876e-05,12894
"o-okay,",1,1.0028279748891876e-05,12894
image,1,1.0028279748891876e-05,12894
notes!,1,1.0028279748891876e-05,12894
projector,1,1.0028279748891876e-05,12894
tanya,1,1.0028279748891876e-05,12894
(lets,1,1.0028279748891876e-05,12894
whats-whats-whats,1,1.0028279748891876e-05,12894
watching.),1,1.0028279748891876e-05,12894
(miming,1,1.0028279748891876e-05,12894
theyve,1,1.0028279748891876e-05,12894
washing,1,1.0028279748891876e-05,12894
"of),",1,1.0028279748891876e-05,12894
yaw...,1,1.0028279748891876e-05,12894
oh-oh-oh!,1,1.0028279748891876e-05,12894
isn't...,1,1.0028279748891876e-05,12894
(jill,1,1.0028279748891876e-05,12894
rug.,1,1.0028279748891876e-05,12894
pajmena?,1,1.0028279748891876e-05,12894
babies!,1,1.0028279748891876e-05,12894
journalism.,1,1.0028279748891876e-05,12894
hard-hitting,1,1.0028279748891876e-05,12894
"interviews,",1,1.0028279748891876e-05,12894
actress!,1,1.0028279748891876e-05,12894
moral,1,1.0028279748891876e-05,12894
playboy.,1,1.0028279748891876e-05,12894
erosion,1,1.0028279748891876e-05,12894
cheer,1,1.0028279748891876e-05,12894
market,1,1.0028279748891876e-05,12894
flea,1,1.0028279748891876e-05,12894
"bucks,",1,1.0028279748891876e-05,12894
60,1,1.0028279748891876e-05,12894
heres-heres,1,1.0028279748891876e-05,12894
"need,",1,1.0028279748891876e-05,12894
periods,1,1.0028279748891876e-05,12894
"obligation,",1,1.0028279748891876e-05,12894
fascinating.,1,1.0028279748891876e-05,12894
large!,1,1.0028279748891876e-05,12894
cage!,1,1.0028279748891876e-05,12894
ornamental,1,1.0028279748891876e-05,12894
catalogue.,1,1.0028279748891876e-05,12894
feminist,1,1.0028279748891876e-05,12894
issue!,1,1.0028279748891876e-05,12894
spilled!,1,1.0028279748891876e-05,12894
barn!!,1,1.0028279748891876e-05,12894
table!!!,1,1.0028279748891876e-05,12894
sheet?,1,1.0028279748891876e-05,12894
"dan,",1,1.0028279748891876e-05,12894
yes...,1,1.0028279748891876e-05,12894
barracuda,1,1.0028279748891876e-05,12894
evolution.,1,1.0028279748891876e-05,12894
thing)this!,1,1.0028279748891876e-05,12894
frilly,1,1.0028279748891876e-05,12894
this(holds,1,1.0028279748891876e-05,12894
sorry-sorry,1,1.0028279748891876e-05,12894
qualifies,1,1.0028279748891876e-05,12894
charging,1,1.0028279748891876e-05,12894
susan's,1,1.0028279748891876e-05,12894
"jill,",1,1.0028279748891876e-05,12894
d,1,1.0028279748891876e-05,12894
free?,1,1.0028279748891876e-05,12894
intercom),1,1.0028279748891876e-05,12894
"heh,",1,1.0028279748891876e-05,12894
studied,1,1.0028279748891876e-05,12894
keyboard.,1,1.0028279748891876e-05,12894
snap,1,1.0028279748891876e-05,12894
truthme.,1,1.0028279748891876e-05,12894
"waitohheyhuh,",1,1.0028279748891876e-05,12894
summoned.),1,1.0028279748891876e-05,12894
"appears,",1,1.0028279748891876e-05,12894
playboy,1,1.0028279748891876e-05,12894
writer.,1,1.0028279748891876e-05,12894
teller,1,1.0028279748891876e-05,12894
"atm,",1,1.0028279748891876e-05,12894
ah-dollars.,1,1.0028279748891876e-05,12894
"disagree,",1,1.0028279748891876e-05,12894
hef,1,1.0028279748891876e-05,12894
(thats,1,1.0028279748891876e-05,12894
"karate,",1,1.0028279748891876e-05,12894
chuckling,1,1.0028279748891876e-05,12894
be...(makes,1,1.0028279748891876e-05,12894
pens'?,1,1.0028279748891876e-05,12894
yup!,1,1.0028279748891876e-05,12894
class?,1,1.0028279748891876e-05,12894
shift,1,1.0028279748891876e-05,12894
cant-cant,1,1.0028279748891876e-05,12894
money?,1,1.0028279748891876e-05,12894
earn,1,1.0028279748891876e-05,12894
plunk,1,1.0028279748891876e-05,12894
greed,1,1.0028279748891876e-05,12894
monkey?,1,1.0028279748891876e-05,12894
cheated,1,1.0028279748891876e-05,12894
woman's,1,1.0028279748891876e-05,12894
men.,1,1.0028279748891876e-05,12894
gym!,1,1.0028279748891876e-05,12894
twosome,1,1.0028279748891876e-05,12894
described,1,1.0028279748891876e-05,12894
engage,1,1.0028279748891876e-05,12894
wives,1,1.0028279748891876e-05,12894
"walker,",1,1.0028279748891876e-05,12894
"uterus,",1,1.0028279748891876e-05,12894
"compass,",1,1.0028279748891876e-05,12894
joeys?,1,1.0028279748891876e-05,12894
(snaps,1,1.0028279748891876e-05,12894
fingers),1,1.0028279748891876e-05,12894
mustard,1,1.0028279748891876e-05,12894
"turkey,",1,1.0028279748891876e-05,12894
snack.,1,1.0028279748891876e-05,12894
japanese,1,1.0028279748891876e-05,12894
"temple,",1,1.0028279748891876e-05,12894
word),1,1.0028279748891876e-05,12894
panicked.),1,1.0028279748891876e-05,12894
"ilook,",1,1.0028279748891876e-05,12894
measures,1,1.0028279748891876e-05,12894
drastic,1,1.0028279748891876e-05,12894
ass?,1,1.0028279748891876e-05,12894
begun,1,1.0028279748891876e-05,12894
girlish,1,1.0028279748891876e-05,12894
"curious,",1,1.0028279748891876e-05,12894
perhaps.,1,1.0028279748891876e-05,12894
importance,1,1.0028279748891876e-05,12894
lesson,1,1.0028279748891876e-05,12894
howdya,1,1.0028279748891876e-05,12894
danger!!!,1,1.0028279748891876e-05,12894
surprise!!,1,1.0028279748891876e-05,12894
throbbing,1,1.0028279748891876e-05,12894
(wags,1,1.0028279748891876e-05,12894
"attack,",1,1.0028279748891876e-05,12894
other;,1,1.0028279748891876e-05,12894
but..,1,1.0028279748891876e-05,12894
befall,1,1.0028279748891876e-05,12894
danger,1,1.0028279748891876e-05,12894
road.,1,1.0028279748891876e-05,12894
achieving,1,1.0028279748891876e-05,12894
awareness.,1,1.0028279748891876e-05,12894
'huge,1,1.0028279748891876e-05,12894
attacked!,1,1.0028279748891876e-05,12894
concept!,1,1.0028279748891876e-05,12894
"fling,",1,1.0028279748891876e-05,12894
th-th-there,1,1.0028279748891876e-05,12894
releasing,1,1.0028279748891876e-05,12894
"here?""",1,1.0028279748891876e-05,12894
keyboard,1,1.0028279748891876e-05,12894
(making,1,1.0028279748891876e-05,12894
"sometimes,",1,1.0028279748891876e-05,12894
ritual.,1,1.0028279748891876e-05,12894
courtship,1,1.0028279748891876e-05,12894
interplanetary,1,1.0028279748891876e-05,12894
"songs,",1,1.0028279748891876e-05,12894
mcmahons,1,1.0028279748891876e-05,12894
sean,1,1.0028279748891876e-05,12894
"1987,",1,1.0028279748891876e-05,12894
"everything,",1,1.0028279748891876e-05,12894
into!,1,1.0028279748891876e-05,12894
porn,1,1.0028279748891876e-05,12894
uhh....?,1,1.0028279748891876e-05,12894
money.),1,1.0028279748891876e-05,12894
nearby,1,1.0028279748891876e-05,12894
frame),1,1.0028279748891876e-05,12894
huey,1,1.0028279748891876e-05,12894
excited!,1,1.0028279748891876e-05,12894
a-actually,1,1.0028279748891876e-05,12894
is-isnt,1,1.0028279748891876e-05,12894
ring.),1,1.0028279748891876e-05,12894
"good-good,",1,1.0028279748891876e-05,12894
"(surprised,",1,1.0028279748891876e-05,12894
(recognizing,1,1.0028279748891876e-05,12894
physical.,1,1.0028279748891876e-05,12894
tension,1,1.0028279748891876e-05,12894
weeks.,1,1.0028279748891876e-05,12894
lasagna.,1,1.0028279748891876e-05,12894
spice,1,1.0028279748891876e-05,12894
immigration!,1,1.0028279748891876e-05,12894
flung,1,1.0028279748891876e-05,12894
sorta,1,1.0028279748891876e-05,12894
"...nauseous,",1,1.0028279748891876e-05,12894
nauseous.,1,1.0028279748891876e-05,12894
immigration?,1,1.0028279748891876e-05,12894
fired,1,1.0028279748891876e-05,12894
kara-tay.),1,1.0028279748891876e-05,12894
"(pauses,",1,1.0028279748891876e-05,12894
pages.),1,1.0028279748891876e-05,12894
homework.,1,1.0028279748891876e-05,12894
someones,1,1.0028279748891876e-05,12894
inspired),1,1.0028279748891876e-05,12894
threesome,1,1.0028279748891876e-05,12894
isits,1,1.0028279748891876e-05,12894
j-j-just,1,1.0028279748891876e-05,12894
mmwa!,1,1.0028279748891876e-05,12894
(helps,1,1.0028279748891876e-05,12894
threesome.,1,1.0028279748891876e-05,12894
no.),1,1.0028279748891876e-05,12894
talk?,1,1.0028279748891876e-05,12894
nah!,1,1.0028279748891876e-05,12894
either.),1,1.0028279748891876e-05,12894
"books,",1,1.0028279748891876e-05,12894
idea.),1,1.0028279748891876e-05,12894
(carols,1,1.0028279748891876e-05,12894
"uh-hey,",1,1.0028279748891876e-05,12894
glare)old,1,1.0028279748891876e-05,12894
new(on,1,1.0028279748891876e-05,12894
twin!,1,1.0028279748891876e-05,12894
think...would,1,1.0028279748891876e-05,12894
anything..ahh,1,1.0028279748891876e-05,12894
"lag,",1,1.0028279748891876e-05,12894
longer,1,1.0028279748891876e-05,12894
flies,1,1.0028279748891876e-05,12894
whitened,1,1.0028279748891876e-05,12894
white.),1,1.0028279748891876e-05,12894
freakishly,1,1.0028279748891876e-05,12894
teeth,1,1.0028279748891876e-05,12894
smiles.,1,1.0028279748891876e-05,12894
universal,1,1.0028279748891876e-05,12894
los,1,1.0028279748891876e-05,12894
"angeles,",1,1.0028279748891876e-05,12894
tell.,1,1.0028279748891876e-05,12894
hillary?,1,1.0028279748891876e-05,12894
chef,1,1.0028279748891876e-05,12894
loses,1,1.0028279748891876e-05,12894
hillary,1,1.0028279748891876e-05,12894
interfacing.,1,1.0028279748891876e-05,12894
"janine,",1,1.0028279748891876e-05,12894
computer...,1,1.0028279748891876e-05,12894
album.,1,1.0028279748891876e-05,12894
blond,1,1.0028279748891876e-05,12894
millions,1,1.0028279748891876e-05,12894
album!,1,1.0028279748891876e-05,12894
label,1,1.0028279748891876e-05,12894
helloo!,1,1.0028279748891876e-05,12894
living?,1,1.0028279748891876e-05,12894
13,1,1.0028279748891876e-05,12894
makeup,1,1.0028279748891876e-05,12894
what??,1,1.0028279748891876e-05,12894
glasses.),1,1.0028279748891876e-05,12894
about...,1,1.0028279748891876e-05,12894
sarcastic.,1,1.0028279748891876e-05,12894
half-paying,1,1.0028279748891876e-05,12894
(only,1,1.0028279748891876e-05,12894
1999!,1,1.0028279748891876e-05,12894
teeth.),1,1.0028279748891876e-05,12894
fluoresces,1,1.0028279748891876e-05,12894
poster?,1,1.0028279748891876e-05,12894
groovy,1,1.0028279748891876e-05,12894
poster.,1,1.0028279748891876e-05,12894
posters.),1,1.0028279748891876e-05,12894
glass.),1,1.0028279748891876e-05,12894
(sniffing,1,1.0028279748891876e-05,12894
(knock,1,1.0028279748891876e-05,12894
covering,1,1.0028279748891876e-05,12894
(giggling),1,1.0028279748891876e-05,12894
novels.,1,1.0028279748891876e-05,12894
spy,1,1.0028279748891876e-05,12894
spare,1,1.0028279748891876e-05,12894
lent,1,1.0028279748891876e-05,12894
block,1,1.0028279748891876e-05,12894
incoherent),1,1.0028279748891876e-05,12894
mmm-unmm.,1,1.0028279748891876e-05,12894
egg?,1,1.0028279748891876e-05,12894
(chuckling),1,1.0028279748891876e-05,12894
jet,1,1.0028279748891876e-05,12894
naked?,1,1.0028279748891876e-05,12894
people'll,1,1.0028279748891876e-05,12894
"games,",1,1.0028279748891876e-05,12894
grammar.,1,1.0028279748891876e-05,12894
instantly.),1,1.0028279748891876e-05,12894
forever,1,1.0028279748891876e-05,12894
"kristin,",1,1.0028279748891876e-05,12894
kristin...(struggling)...does,1,1.0028279748891876e-05,12894
funnily,1,1.0028279748891876e-05,12894
major!,1,1.0028279748891876e-05,12894
swear(noticing,1,1.0028279748891876e-05,12894
kristin's,1,1.0028279748891876e-05,12894
absence),1,1.0028279748891876e-05,12894
grill),1,1.0028279748891876e-05,12894
fascinating,1,1.0028279748891876e-05,12894
square.,1,1.0028279748891876e-05,12894
fair,1,1.0028279748891876e-05,12894
mushroom,1,1.0028279748891876e-05,12894
pumpkin.,1,1.0028279748891876e-05,12894
hole.),1,1.0028279748891876e-05,12894
neck,1,1.0028279748891876e-05,12894
pumpkin,1,1.0028279748891876e-05,12894
just...you,1,1.0028279748891876e-05,12894
"""getting",1,1.0028279748891876e-05,12894
fallen,1,1.0028279748891876e-05,12894
rightoh,1,1.0028279748891876e-05,12894
though!,1,1.0028279748891876e-05,12894
smiling,1,1.0028279748891876e-05,12894
pumpkin.),1,1.0028279748891876e-05,12894
"life""",1,1.0028279748891876e-05,12894
guys),1,1.0028279748891876e-05,12894
"wha-uh,",1,1.0028279748891876e-05,12894
teaches,1,1.0028279748891876e-05,12894
then-then-then,1,1.0028279748891876e-05,12894
fixes,1,1.0028279748891876e-05,12894
scooch,1,1.0028279748891876e-05,12894
"chessh""",1,1.0028279748891876e-05,12894
guys'll,1,1.0028279748891876e-05,12894
dum,1,1.0028279748891876e-05,12894
"""ba",1,1.0028279748891876e-05,12894
untrue.,1,1.0028279748891876e-05,12894
"scooch,",1,1.0028279748891876e-05,12894
area.,1,1.0028279748891876e-05,12894
scooching!,1,1.0028279748891876e-05,12894
centered,1,1.0028279748891876e-05,12894
carpet.,1,1.0028279748891876e-05,12894
frame,1,1.0028279748891876e-05,12894
facing,1,1.0028279748891876e-05,12894
kristin.,1,1.0028279748891876e-05,12894
freakout.,1,1.0028279748891876e-05,12894
this'll,1,1.0028279748891876e-05,12894
-you,1,1.0028279748891876e-05,12894
"riggs,",1,1.0028279748891876e-05,12894
helping.,1,1.0028279748891876e-05,12894
attitude,1,1.0028279748891876e-05,12894
"kay,",1,1.0028279748891876e-05,12894
authorization,1,1.0028279748891876e-05,12894
doin?,1,1.0028279748891876e-05,12894
"mondler...uh,",1,1.0028279748891876e-05,12894
alike.,1,1.0028279748891876e-05,12894
willick.,1,1.0028279748891876e-05,12894
janine),1,1.0028279748891876e-05,12894
saying...,1,1.0028279748891876e-05,12894
(waiting,1,1.0028279748891876e-05,12894
decorate,1,1.0028279748891876e-05,12894
say...,1,1.0028279748891876e-05,12894
whatll,1,1.0028279748891876e-05,12894
loose.,1,1.0028279748891876e-05,12894
biggie.,1,1.0028279748891876e-05,12894
air?,1,1.0028279748891876e-05,12894
dreamed,1,1.0028279748891876e-05,12894
"live,",1,1.0028279748891876e-05,12894
square,1,1.0028279748891876e-05,12894
clark,1,1.0028279748891876e-05,12894
dick,1,1.0028279748891876e-05,12894
most!,1,1.0028279748891876e-05,12894
person!,1,1.0028279748891876e-05,12894
janine.,1,1.0028279748891876e-05,12894
4000,1,1.0028279748891876e-05,12894
death.,1,1.0028279748891876e-05,12894
overwhelmed...,1,1.0028279748891876e-05,12894
lifes,1,1.0028279748891876e-05,12894
symbolising,1,1.0028279748891876e-05,12894
shortest,1,1.0028279748891876e-05,12894
huts,1,1.0028279748891876e-05,12894
branches,1,1.0028279748891876e-05,12894
palm,1,1.0028279748891876e-05,12894
"egyptians,",1,1.0028279748891876e-05,12894
him...you,1,1.0028279748891876e-05,12894
trace,1,1.0028279748891876e-05,12894
dreidle.,1,1.0028279748891876e-05,12894
or?,1,1.0028279748891876e-05,12894
routine!,1,1.0028279748891876e-05,12894
snippy,1,1.0028279748891876e-05,12894
"routine,",1,1.0028279748891876e-05,12894
brow),1,1.0028279748891876e-05,12894
twins,1,1.0028279748891876e-05,12894
twin.,1,1.0028279748891876e-05,12894
chime,1,1.0028279748891876e-05,12894
(sympathetic,1,1.0028279748891876e-05,12894
sheets!,1,1.0028279748891876e-05,12894
yet...),1,1.0028279748891876e-05,12894
"phoebeooh,",1,1.0028279748891876e-05,12894
barn?!!,1,1.0028279748891876e-05,12894
barn.,1,1.0028279748891876e-05,12894
seen.,1,1.0028279748891876e-05,12894
shell-shell,1,1.0028279748891876e-05,12894
(wiping,1,1.0028279748891876e-05,12894
stronger,1,1.0028279748891876e-05,12894
build,1,1.0028279748891876e-05,12894
"bigger,",1,1.0028279748891876e-05,12894
robot),1,1.0028279748891876e-05,12894
ah...ooh!,1,1.0028279748891876e-05,12894
"robot,",1,1.0028279748891876e-05,12894
goind,1,1.0028279748891876e-05,12894
moment!,1,1.0028279748891876e-05,12894
millennium,1,1.0028279748891876e-05,12894
choice?,1,1.0028279748891876e-05,12894
"midnight,",1,1.0028279748891876e-05,12894
category!,1,1.0028279748891876e-05,12894
brother/sister,1,1.0028279748891876e-05,12894
honourable,1,1.0028279748891876e-05,12894
tree!,1,1.0028279748891876e-05,12894
things!,1,1.0028279748891876e-05,12894
thatthat's,1,1.0028279748891876e-05,12894
swearing,1,1.0028279748891876e-05,12894
noone,1,1.0028279748891876e-05,12894
not...truth-day!,1,1.0028279748891876e-05,12894
cant?,1,1.0028279748891876e-05,12894
"having,",1,1.0028279748891876e-05,12894
(babbling),1,1.0028279748891876e-05,12894
popped,1,1.0028279748891876e-05,12894
"aheh,",1,1.0028279748891876e-05,12894
boobies?,1,1.0028279748891876e-05,12894
jumped,1,1.0028279748891876e-05,12894
stoned,1,1.0028279748891876e-05,12894
resolve,1,1.0028279748891876e-05,12894
"boobies,",1,1.0028279748891876e-05,12894
sophomore,1,1.0028279748891876e-05,12894
peepee.,1,1.0028279748891876e-05,12894
analytical.,1,1.0028279748891876e-05,12894
(worried),1,1.0028279748891876e-05,12894
"y'see,",1,1.0028279748891876e-05,12894
a...sheperds,1,1.0028279748891876e-05,12894
"trifle,",1,1.0028279748891876e-05,12894
dessert?!,1,1.0028279748891876e-05,12894
beef,1,1.0028279748891876e-05,12894
w-what,1,1.0028279748891876e-05,12894
level,1,1.0028279748891876e-05,12894
thatthat,1,1.0028279748891876e-05,12894
lesbian?,1,1.0028279748891876e-05,12894
"attractive,",1,1.0028279748891876e-05,12894
failures!,1,1.0028279748891876e-05,12894
potatoe,1,1.0028279748891876e-05,12894
(referring,1,1.0028279748891876e-05,12894
dancers.),1,1.0028279748891876e-05,12894
gone!,1,1.0028279748891876e-05,12894
altogether,1,1.0028279748891876e-05,12894
gloria,1,1.0028279748891876e-05,12894
hurricane,1,1.0028279748891876e-05,12894
pot,1,1.0028279748891876e-05,12894
smoking,1,1.0028279748891876e-05,12894
marijuana?,1,1.0028279748891876e-05,12894
tattletale!,1,1.0028279748891876e-05,12894
olds,1,1.0028279748891876e-05,12894
wha-what?,1,1.0028279748891876e-05,12894
letter.,1,1.0028279748891876e-05,12894
develop,1,1.0028279748891876e-05,12894
screening,1,1.0028279748891876e-05,12894
(lying),1,1.0028279748891876e-05,12894
um...thanksgiving.,1,1.0028279748891876e-05,12894
trifle,1,1.0028279748891876e-05,12894
scarfs,1,1.0028279748891876e-05,12894
process.,1,1.0028279748891876e-05,12894
trying!,1,1.0028279748891876e-05,12894
not...not,1,1.0028279748891876e-05,12894
(just,1,1.0028279748891876e-05,12894
(cutting,1,1.0028279748891876e-05,12894
(astonished),1,1.0028279748891876e-05,12894
um...you,1,1.0028279748891876e-05,12894
hm?,1,1.0028279748891876e-05,12894
"i-i'm,",1,1.0028279748891876e-05,12894
wha-i'm,1,1.0028279748891876e-05,12894
walking.),1,1.0028279748891876e-05,12894
politely),1,1.0028279748891876e-05,12894
pill,1,1.0028279748891876e-05,12894
congratulations,1,1.0028279748891876e-05,12894
thinking.,1,1.0028279748891876e-05,12894
pact',1,1.0028279748891876e-05,12894
(tightening,1,1.0028279748891876e-05,12894
(loosening,1,1.0028279748891876e-05,12894
fully.),1,1.0028279748891876e-05,12894
no-date,1,1.0028279748891876e-05,12894
thunder.,1,1.0028279748891876e-05,12894
and;,1,1.0028279748891876e-05,12894
this.),1,1.0028279748891876e-05,12894
overhears,1,1.0028279748891876e-05,12894
four.,1,1.0028279748891876e-05,12894
thunder,1,1.0028279748891876e-05,12894
ho-ho!,1,1.0028279748891876e-05,12894
reallydont.,1,1.0028279748891876e-05,12894
really-really,1,1.0028279748891876e-05,12894
igotta,1,1.0028279748891876e-05,12894
attached?,1,1.0028279748891876e-05,12894
(buries,1,1.0028279748891876e-05,12894
drops?,1,1.0028279748891876e-05,12894
surely,1,1.0028279748891876e-05,12894
nightmare.,1,1.0028279748891876e-05,12894
"meanno,",1,1.0028279748891876e-05,12894
weyou,1,1.0028279748891876e-05,12894
"gay!""",1,1.0028279748891876e-05,12894
"yelling,",1,1.0028279748891876e-05,12894
chandler.),1,1.0028279748891876e-05,12894
"bar.""",1,1.0028279748891876e-05,12894
oww!,1,1.0028279748891876e-05,12894
(at,1,1.0028279748891876e-05,12894
sensed,1,1.0028279748891876e-05,12894
disgustedly.),1,1.0028279748891876e-05,12894
those.),1,1.0028279748891876e-05,12894
spoons,1,1.0028279748891876e-05,12894
"'pathet',",1,1.0028279748891876e-05,12894
poking,1,1.0028279748891876e-05,12894
soft.,1,1.0028279748891876e-05,12894
gingerly.),1,1.0028279748891876e-05,12894
puzzlebeer!,1,1.0028279748891876e-05,12894
sanskrit,1,1.0028279748891876e-05,12894
greasy,1,1.0028279748891876e-05,12894
"naked,",1,1.0028279748891876e-05,12894
'really,1,1.0028279748891876e-05,12894
students?,1,1.0028279748891876e-05,12894
classroom,1,1.0028279748891876e-05,12894
urgent!,1,1.0028279748891876e-05,12894
live'.,1,1.0028279748891876e-05,12894
hometown.),1,1.0028279748891876e-05,12894
wanders,1,1.0028279748891876e-05,12894
hometowns?,1,1.0028279748891876e-05,12894
others,1,1.0028279748891876e-05,12894
class.),1,1.0028279748891876e-05,12894
smidge.,1,1.0028279748891876e-05,12894
rushes,1,1.0028279748891876e-05,12894
faeces...,1,1.0028279748891876e-05,12894
conclusively,1,1.0028279748891876e-05,12894
grade!,1,1.0028279748891876e-05,12894
favour,1,1.0028279748891876e-05,12894
'no,1,1.0028279748891876e-05,12894
musketeers,1,1.0028279748891876e-05,12894
champagne,1,1.0028279748891876e-05,12894
"quick,",1,1.0028279748891876e-05,12894
maid!,1,1.0028279748891876e-05,12894
greet,1,1.0028279748891876e-05,12894
mature.,1,1.0028279748891876e-05,12894
chronological,1,1.0028279748891876e-05,12894
uh-uhwow!,1,1.0028279748891876e-05,12894
guests,1,1.0028279748891876e-05,12894
counselor!,1,1.0028279748891876e-05,12894
campto,1,1.0028279748891876e-05,12894
nights,1,1.0028279748891876e-05,12894
party?,1,1.0028279748891876e-05,12894
"girlfriend,",1,1.0028279748891876e-05,12894
brothers-in-law!,1,1.0028279748891876e-05,12894
tickets?,1,1.0028279748891876e-05,12894
courage,1,1.0028279748891876e-05,12894
pizza.,1,1.0028279748891876e-05,12894
yesterday?,1,1.0028279748891876e-05,12894
happened...,1,1.0028279748891876e-05,12894
mingling?,1,1.0028279748891876e-05,12894
ago?,1,1.0028279748891876e-05,12894
everybody's,1,1.0028279748891876e-05,12894
rude.,1,1.0028279748891876e-05,12894
"perfect,",1,1.0028279748891876e-05,12894
flexing.),1,1.0028279748891876e-05,12894
pauls,1,1.0028279748891876e-05,12894
(hums,1,1.0028279748891876e-05,12894
fired!,1,1.0028279748891876e-05,12894
please-please,1,1.0028279748891876e-05,12894
curled,1,1.0028279748891876e-05,12894
police!,1,1.0028279748891876e-05,12894
building!,1,1.0028279748891876e-05,12894
laugh/groan.),1,1.0028279748891876e-05,12894
juggling,1,1.0028279748891876e-05,12894
shook,1,1.0028279748891876e-05,12894
years!,1,1.0028279748891876e-05,12894
hands...,1,1.0028279748891876e-05,12894
backup.,1,1.0028279748891876e-05,12894
break-ups,1,1.0028279748891876e-05,12894
mistake?,1,1.0028279748891876e-05,12894
immature,1,1.0028279748891876e-05,12894
grown-up,1,1.0028279748891876e-05,12894
break-up!,1,1.0028279748891876e-05,12894
ididnt,1,1.0028279748891876e-05,12894
12,1,1.0028279748891876e-05,12894
baby-sitter.,1,1.0028279748891876e-05,12894
fight.,1,1.0028279748891876e-05,12894
director,1,1.0028279748891876e-05,12894
balloon,1,1.0028279748891876e-05,12894
a-ohh!,1,1.0028279748891876e-05,12894
happened.),1,1.0028279748891876e-05,12894
guys!!,1,1.0028279748891876e-05,12894
hit.),1,1.0028279748891876e-05,12894
suit!!,1,1.0028279748891876e-05,12894
open),1,1.0028279748891876e-05,12894
cease,1,1.0028279748891876e-05,12894
'that,1,1.0028279748891876e-05,12894
thing'?,1,1.0028279748891876e-05,12894
balloons,1,1.0028279748891876e-05,12894
reviews!,1,1.0028279748891876e-05,12894
"....sorry,",1,1.0028279748891876e-05,12894
coffees,1,1.0028279748891876e-05,12894
pathe-,1,1.0028279748891876e-05,12894
daddy.,1,1.0028279748891876e-05,12894
pees.,1,1.0028279748891876e-05,12894
lay-up!,1,1.0028279748891876e-05,12894
reverse,1,1.0028279748891876e-05,12894
"sorry."")",1,1.0028279748891876e-05,12894
"mouths,",1,1.0028279748891876e-05,12894
mountain,1,1.0028279748891876e-05,12894
cleaning,1,1.0028279748891876e-05,12894
dorm!,1,1.0028279748891876e-05,12894
cleaned,1,1.0028279748891876e-05,12894
13!,1,1.0028279748891876e-05,12894
jewelry,1,1.0028279748891876e-05,12894
macaroni,1,1.0028279748891876e-05,12894
secrets,1,1.0028279748891876e-05,12894
won!,1,1.0028279748891876e-05,12894
contest,1,1.0028279748891876e-05,12894
look-a-like,1,1.0028279748891876e-05,12894
laughed,1,1.0028279748891876e-05,12894
withgirls.,1,1.0028279748891876e-05,12894
uh--?,1,1.0028279748891876e-05,12894
"bagel,",1,1.0028279748891876e-05,12894
awhile,1,1.0028279748891876e-05,12894
bar,1,1.0028279748891876e-05,12894
"fun?!""",1,1.0028279748891876e-05,12894
"""umm,",1,1.0028279748891876e-05,12894
likeits,1,1.0028279748891876e-05,12894
poisoning!,1,1.0028279748891876e-05,12894
okay-okay,1,1.0028279748891876e-05,12894
men!,1,1.0028279748891876e-05,12894
gills,1,1.0028279748891876e-05,12894
whitney.),1,1.0028279748891876e-05,12894
kyle,1,1.0028279748891876e-05,12894
kyle!,1,1.0028279748891876e-05,12894
selfish,1,1.0028279748891876e-05,12894
want?!!,1,1.0028279748891876e-05,12894
apologized!,1,1.0028279748891876e-05,12894
apologized,1,1.0028279748891876e-05,12894
"major,",1,1.0028279748891876e-05,12894
face!!,1,1.0028279748891876e-05,12894
unavailable!,1,1.0028279748891876e-05,12894
emotionally,1,1.0028279748891876e-05,12894
"ass.""",1,1.0028279748891876e-05,12894
rats,1,1.0028279748891876e-05,12894
response,1,1.0028279748891876e-05,12894
f.y.i,1,1.0028279748891876e-05,12894
yeahnoyoure,1,1.0028279748891876e-05,12894
okayand,1,1.0028279748891876e-05,12894
ex-husbands,1,1.0028279748891876e-05,12894
source!,1,1.0028279748891876e-05,12894
weapons.,1,1.0028279748891876e-05,12894
painting,1,1.0028279748891876e-05,12894
major.,1,1.0028279748891876e-05,12894
breakfast,1,1.0028279748891876e-05,12894
warning,1,1.0028279748891876e-05,12894
"dare,",1,1.0028279748891876e-05,12894
fetus.,1,1.0028279748891876e-05,12894
shut.),1,1.0028279748891876e-05,12894
whitney.,1,1.0028279748891876e-05,12894
(singin),1,1.0028279748891876e-05,12894
breasts.,1,1.0028279748891876e-05,12894
heat,1,1.0028279748891876e-05,12894
pass.,1,1.0028279748891876e-05,12894
bethel,1,1.0028279748891876e-05,12894
present.,1,1.0028279748891876e-05,12894
rescued,1,1.0028279748891876e-05,12894
lefty?,1,1.0028279748891876e-05,12894
cans.,1,1.0028279748891876e-05,12894
assumed,1,1.0028279748891876e-05,12894
"chancy,",1,1.0028279748891876e-05,12894
bathrooms),1,1.0028279748891876e-05,12894
you-youve,1,1.0028279748891876e-05,12894
that!!,1,1.0028279748891876e-05,12894
lab.,1,1.0028279748891876e-05,12894
his-his,1,1.0028279748891876e-05,12894
fault!,1,1.0028279748891876e-05,12894
mop.,1,1.0028279748891876e-05,12894
exfoliated,1,1.0028279748891876e-05,12894
chopsticks.,1,1.0028279748891876e-05,12894
accu-pressure,1,1.0028279748891876e-05,12894
massage.,1,1.0028279748891876e-05,12894
traditional,1,1.0028279748891876e-05,12894
massage!,1,1.0028279748891876e-05,12894
dunno...,1,1.0028279748891876e-05,12894
sorry?,1,1.0028279748891876e-05,12894
sup?,1,1.0028279748891876e-05,12894
overheard,1,1.0028279748891876e-05,12894
magazines!,1,1.0028279748891876e-05,12894
porno,1,1.0028279748891876e-05,12894
loins?,1,1.0028279748891876e-05,12894
chancy,1,1.0028279748891876e-05,12894
(you,1,1.0028279748891876e-05,12894
wall.),1,1.0028279748891876e-05,12894
recipe?,1,1.0028279748891876e-05,12894
tacos.,1,1.0028279748891876e-05,12894
tacos?,1,1.0028279748891876e-05,12894
heyooh!,1,1.0028279748891876e-05,12894
nothin,1,1.0028279748891876e-05,12894
"whoa!""",1,1.0028279748891876e-05,12894
sittin,1,1.0028279748891876e-05,12894
tv),1,1.0028279748891876e-05,12894
thethis,1,1.0028279748891876e-05,12894
mom's.,1,1.0028279748891876e-05,12894
shuffleboard,1,1.0028279748891876e-05,12894
"seedarnit,",1,1.0028279748891876e-05,12894
die?,1,1.0028279748891876e-05,12894
relative,1,1.0028279748891876e-05,12894
theyd,1,1.0028279748891876e-05,12894
"pheeb,",1,1.0028279748891876e-05,12894
16!,1,1.0028279748891876e-05,12894
cheese.,1,1.0028279748891876e-05,12894
(burps,1,1.0028279748891876e-05,12894
16.,1,1.0028279748891876e-05,12894
sea!,1,1.0028279748891876e-05,12894
'that',1,1.0028279748891876e-05,12894
yep-yep-yep-yep-yep.,1,1.0028279748891876e-05,12894
yeeeeeep,1,1.0028279748891876e-05,12894
wire?,1,1.0028279748891876e-05,12894
barbed,1,1.0028279748891876e-05,12894
camp.,1,1.0028279748891876e-05,12894
elizabeth!,1,1.0028279748891876e-05,12894
bear?,1,1.0028279748891876e-05,12894
entering),1,1.0028279748891876e-05,12894
(pushing,1,1.0028279748891876e-05,12894
taboo.,1,1.0028279748891876e-05,12894
naughty.,1,1.0028279748891876e-05,12894
raquetball!,1,1.0028279748891876e-05,12894
goggles!,1,1.0028279748891876e-05,12894
forbidden.,1,1.0028279748891876e-05,12894
handbook.,1,1.0028279748891876e-05,12894
upon?,1,1.0028279748891876e-05,12894
frown,1,1.0028279748891876e-05,12894
"noticed,",1,1.0028279748891876e-05,12894
"lydia,",1,1.0028279748891876e-05,12894
drun..uh...,1,1.0028279748891876e-05,12894
mel?,1,1.0028279748891876e-05,12894
lydia?,1,1.0028279748891876e-05,12894
burt?,1,1.0028279748891876e-05,12894
sitting.),1,1.0028279748891876e-05,12894
lap.),1,1.0028279748891876e-05,12894
scowling,1,1.0028279748891876e-05,12894
"tequila,",1,1.0028279748891876e-05,12894
holierthanthou.,1,1.0028279748891876e-05,12894
judgey,1,1.0028279748891876e-05,12894
nora-,1,1.0028279748891876e-05,12894
mom-,1,1.0028279748891876e-05,12894
bing-,1,1.0028279748891876e-05,12894
nothing-,1,1.0028279748891876e-05,12894
mature,1,1.0028279748891876e-05,12894
wasnt.,1,1.0028279748891876e-05,12894
burt!,1,1.0028279748891876e-05,12894
plate!,1,1.0028279748891876e-05,12894
here...,1,1.0028279748891876e-05,12894
area,1,1.0028279748891876e-05,12894
ushers,1,1.0028279748891876e-05,12894
egypt,1,1.0028279748891876e-05,12894
difference?,1,1.0028279748891876e-05,12894
florida,1,1.0028279748891876e-05,12894
misunderstanding.,1,1.0028279748891876e-05,12894
misunderstood,1,1.0028279748891876e-05,12894
grows,1,1.0028279748891876e-05,12894
oo-oo!,1,1.0028279748891876e-05,12894
overslept.,1,1.0028279748891876e-05,12894
recoils,1,1.0028279748891876e-05,12894
freezer,1,1.0028279748891876e-05,12894
broken?!,1,1.0028279748891876e-05,12894
slow?!,1,1.0028279748891876e-05,12894
mints.,1,1.0028279748891876e-05,12894
she's...,1,1.0028279748891876e-05,12894
thin,1,1.0028279748891876e-05,12894
feesen-sen-stenlger,1,1.0028279748891876e-05,12894
"restrung,",1,1.0028279748891876e-05,12894
"scum,",1,1.0028279748891876e-05,12894
oh-ooh!,1,1.0028279748891876e-05,12894
composes,1,1.0028279748891876e-05,12894
regarding?,1,1.0028279748891876e-05,12894
due,1,1.0028279748891876e-05,12894
epidemiology,1,1.0028279748891876e-05,12894
molecular,1,1.0028279748891876e-05,12894
(elizabeth,1,1.0028279748891876e-05,12894
maam.,1,1.0028279748891876e-05,12894
in-,1,1.0028279748891876e-05,12894
frank,1,1.0028279748891876e-05,12894
"""spring",1,1.0028279748891876e-05,12894
mcpretty.,1,1.0028279748891876e-05,12894
'you',1,1.0028279748891876e-05,12894
can't?,1,1.0028279748891876e-05,12894
finger),1,1.0028279748891876e-05,12894
tripped,1,1.0028279748891876e-05,12894
instructor,1,1.0028279748891876e-05,12894
twists,1,1.0028279748891876e-05,12894
rising,1,1.0028279748891876e-05,12894
knee),1,1.0028279748891876e-05,12894
earthrise,1,1.0028279748891876e-05,12894
1968.,1,1.0028279748891876e-05,12894
"eve,",1,1.0028279748891876e-05,12894
orbited,1,1.0028279748891876e-05,12894
(apollo,1,1.0028279748891876e-05,12894
safely.,1,1.0028279748891876e-05,12894
knee.,1,1.0028279748891876e-05,12894
aaah!,1,1.0028279748891876e-05,12894
moon.,1,1.0028279748891876e-05,12894
8.,1,1.0028279748891876e-05,12894
forbidden,1,1.0028279748891876e-05,12894
replica,1,1.0028279748891876e-05,12894
"'kay,",1,1.0028279748891876e-05,12894
"rocket,",1,1.0028279748891876e-05,12894
saturn,1,1.0028279748891876e-05,12894
model,1,1.0028279748891876e-05,12894
shed-shed,1,1.0028279748891876e-05,12894
"mom?""",1,1.0028279748891876e-05,12894
aware.,1,1.0028279748891876e-05,12894
tired!,1,1.0028279748891876e-05,12894
"ah-ha,",1,1.0028279748891876e-05,12894
run!,1,1.0028279748891876e-05,12894
80,1,1.0028279748891876e-05,12894
cutie,1,1.0028279748891876e-05,12894
brownshirt.,1,1.0028279748891876e-05,12894
wasn't-,1,1.0028279748891876e-05,12894
smelly,1,1.0028279748891876e-05,12894
nicknames.,1,1.0028279748891876e-05,12894
remembering,1,1.0028279748891876e-05,12894
sleeperson.,1,1.0028279748891876e-05,12894
sleepy,1,1.0028279748891876e-05,12894
gotcha.,1,1.0028279748891876e-05,12894
know-,1,1.0028279748891876e-05,12894
thumbtack.),1,1.0028279748891876e-05,12894
(startled),1,1.0028279748891876e-05,12894
90,1,1.0028279748891876e-05,12894
danger!!!!,1,1.0028279748891876e-05,12894
joey-,1,1.0028279748891876e-05,12894
behaves,1,1.0028279748891876e-05,12894
student.,1,1.0028279748891876e-05,12894
wouit,1,1.0028279748891876e-05,12894
anonymous.,1,1.0028279748891876e-05,12894
evaluations,1,1.0028279748891876e-05,12894
"department!""",1,1.0028279748891876e-05,12894
rehearsing,1,1.0028279748891876e-05,12894
lectures!,1,1.0028279748891876e-05,12894
greek,1,1.0028279748891876e-05,12894
"wrote,",1,1.0028279748891876e-05,12894
evaluations!,1,1.0028279748891876e-05,12894
"than,",1,1.0028279748891876e-05,12894
"break!""",1,1.0028279748891876e-05,12894
(before,1,1.0028279748891876e-05,12894
coffees(he,1,1.0028279748891876e-05,12894
custody,1,1.0028279748891876e-05,12894
twelve-year-old,1,1.0028279748891876e-05,12894
noti,1,1.0028279748891876e-05,12894
mean;,1,1.0028279748891876e-05,12894
senior.,1,1.0028279748891876e-05,12894
freshman,1,1.0028279748891876e-05,12894
rigatoni,1,1.0028279748891876e-05,12894
important?,1,1.0028279748891876e-05,12894
rome?,1,1.0028279748891876e-05,12894
"its-its,",1,1.0028279748891876e-05,12894
explode,1,1.0028279748891876e-05,12894
coffeehouse!,1,1.0028279748891876e-05,12894
mouth?!,1,1.0028279748891876e-05,12894
fire?...,1,1.0028279748891876e-05,12894
did-what?!,1,1.0028279748891876e-05,12894
the-how,1,1.0028279748891876e-05,12894
did-what,1,1.0028279748891876e-05,12894
da-how,1,1.0028279748891876e-05,12894
thehow,1,1.0028279748891876e-05,12894
what-what-what,1,1.0028279748891876e-05,12894
phew.,1,1.0028279748891876e-05,12894
dive?,1,1.0028279748891876e-05,12894
cups.),1,1.0028279748891876e-05,12894
...but,1,1.0028279748891876e-05,12894
pops,1,1.0028279748891876e-05,12894
"whatever,",1,1.0028279748891876e-05,12894
"in)yeah,",1,1.0028279748891876e-05,12894
terms,1,1.0028279748891876e-05,12894
please...,1,1.0028279748891876e-05,12894
respect!,1,1.0028279748891876e-05,12894
upsets,1,1.0028279748891876e-05,12894
ice.,1,1.0028279748891876e-05,12894
(under,1,1.0028279748891876e-05,12894
ankles!,1,1.0028279748891876e-05,12894
"diapers,",1,1.0028279748891876e-05,12894
bit.,1,1.0028279748891876e-05,12894
pickin',1,1.0028279748891876e-05,12894
fleas...,1,1.0028279748891876e-05,12894
protection.,1,1.0028279748891876e-05,12894
something?!,1,1.0028279748891876e-05,12894
eyesdo-do,1,1.0028279748891876e-05,12894
"eyeballs,",1,1.0028279748891876e-05,12894
plan!,1,1.0028279748891876e-05,12894
aide,1,1.0028279748891876e-05,12894
frankly,1,1.0028279748891876e-05,12894
needhes,1,1.0028279748891876e-05,12894
phoning,1,1.0028279748891876e-05,12894
guys;,1,1.0028279748891876e-05,12894
ear.,1,1.0028279748891876e-05,12894
nothings,1,1.0028279748891876e-05,12894
"fossils,",1,1.0028279748891876e-05,12894
town.,1,1.0028279748891876e-05,12894
plans;,1,1.0028279748891876e-05,12894
thanks?,1,1.0028279748891876e-05,12894
ohhh!,1,1.0028279748891876e-05,12894
guessyeah!,1,1.0028279748891876e-05,12894
yelling!,1,1.0028279748891876e-05,12894
(downs,1,1.0028279748891876e-05,12894
stevens,1,1.0028279748891876e-05,12894
(imitates,1,1.0028279748891876e-05,12894
joke!,1,1.0028279748891876e-05,12894
sun,1,1.0028279748891876e-05,12894
concerned,1,1.0028279748891876e-05,12894
uh-oh...,1,1.0028279748891876e-05,12894
chandler..,1,1.0028279748891876e-05,12894
suit?,1,1.0028279748891876e-05,12894
tell...,1,1.0028279748891876e-05,12894
thinking-,1,1.0028279748891876e-05,12894
suit.),1,1.0028279748891876e-05,12894
skimpy,1,1.0028279748891876e-05,12894
"trip,",1,1.0028279748891876e-05,12894
kiss?,1,1.0028279748891876e-05,12894
of-of,1,1.0028279748891876e-05,12894
crafts,1,1.0028279748891876e-05,12894
steam.,1,1.0028279748891876e-05,12894
code?,1,1.0028279748891876e-05,12894
finalized,1,1.0028279748891876e-05,12894
trip!,1,1.0028279748891876e-05,12894
sleeps,1,1.0028279748891876e-05,12894
waking,1,1.0028279748891876e-05,12894
"bodies,",1,1.0028279748891876e-05,12894
shots,1,1.0028279748891876e-05,12894
"contests,",1,1.0028279748891876e-05,12894
discussed,1,1.0028279748891876e-05,12894
woo-hoo.,1,1.0028279748891876e-05,12894
daytona,1,1.0028279748891876e-05,12894
class!,1,1.0028279748891876e-05,12894
noise.),1,1.0028279748891876e-05,12894
exposure.,1,1.0028279748891876e-05,12894
30.,1,1.0028279748891876e-05,12894
"30,",1,1.0028279748891876e-05,12894
eh-whexcuse,1,1.0028279748891876e-05,12894
irish.,1,1.0028279748891876e-05,12894
jokelighten,1,1.0028279748891876e-05,12894
amused.),1,1.0028279748891876e-05,12894
appraise,1,1.0028279748891876e-05,12894
weve-weve-weve,1,1.0028279748891876e-05,12894
dontwe,1,1.0028279748891876e-05,12894
notnot,1,1.0028279748891876e-05,12894
studenti,1,1.0028279748891876e-05,12894
"general,",1,1.0028279748891876e-05,12894
isyou(ross,1,1.0028279748891876e-05,12894
emerges,1,1.0028279748891876e-05,12894
"(pause,",1,1.0028279748891876e-05,12894
stevens.,1,1.0028279748891876e-05,12894
"4,",1,1.0028279748891876e-05,12894
paul.,1,1.0028279748891876e-05,12894
licking.,1,1.0028279748891876e-05,12894
mac,1,1.0028279748891876e-05,12894
impaired.,1,1.0028279748891876e-05,12894
"explosion,",1,1.0028279748891876e-05,12894
script),1,1.0028279748891876e-05,12894
"youre,",1,1.0028279748891876e-05,12894
"trick,",1,1.0028279748891876e-05,12894
thatll,1,1.0028279748891876e-05,12894
jobs.,1,1.0028279748891876e-05,12894
totally!,1,1.0028279748891876e-05,12894
when?,1,1.0028279748891876e-05,12894
excuse?,1,1.0028279748891876e-05,12894
paleontologist!,1,1.0028279748891876e-05,12894
opener,1,1.0028279748891876e-05,12894
eat.,1,1.0028279748891876e-05,12894
pivot,1,1.0028279748891876e-05,12894
piv-et!,1,1.0028279748891876e-05,12894
piv-ett!!!,1,1.0028279748891876e-05,12894
piv-et!!,1,1.0028279748891876e-05,12894
piv-ot!,1,1.0028279748891876e-05,12894
wall,1,1.0028279748891876e-05,12894
might've,1,1.0028279748891876e-05,12894
up-up-up!,1,1.0028279748891876e-05,12894
timenot,1,1.0028279748891876e-05,12894
justi...,1,1.0028279748891876e-05,12894
disc?,1,1.0028279748891876e-05,12894
okif,1,1.0028279748891876e-05,12894
lead.,1,1.0028279748891876e-05,12894
arm!,1,1.0028279748891876e-05,12894
sketch),1,1.0028279748891876e-05,12894
"button,",1,1.0028279748891876e-05,12894
sketch,1,1.0028279748891876e-05,12894
shuffle,1,1.0028279748891876e-05,12894
phoebs,1,1.0028279748891876e-05,12894
good-good-good.,1,1.0028279748891876e-05,12894
turn.),1,1.0028279748891876e-05,12894
"$7.50,",1,1.0028279748891876e-05,12894
railing.),1,1.0028279748891876e-05,12894
"$10,",1,1.0028279748891876e-05,12894
isn't.,1,1.0028279748891876e-05,12894
cushion.),1,1.0028279748891876e-05,12894
salesman),1,1.0028279748891876e-05,12894
satisfied,1,1.0028279748891876e-05,12894
"boys,",1,1.0028279748891876e-05,12894
to...you,1,1.0028279748891876e-05,12894
reasonable,1,1.0028279748891876e-05,12894
audition.,1,1.0028279748891876e-05,12894
'nice,1,1.0028279748891876e-05,12894
auditioning.,1,1.0028279748891876e-05,12894
commercial,1,1.0028279748891876e-05,12894
"anyhoo,",1,1.0028279748891876e-05,12894
is--so,1,1.0028279748891876e-05,12894
"cute--y'know,",1,1.0028279748891876e-05,12894
"guy,'",1,1.0028279748891876e-05,12894
cutouts.),1,1.0028279748891876e-05,12894
robot,1,1.0028279748891876e-05,12894
dealt...,1,1.0028279748891876e-05,12894
(claps,1,1.0028279748891876e-05,12894
umm?,1,1.0028279748891876e-05,12894
"sometime,",1,1.0028279748891876e-05,12894
noise),1,1.0028279748891876e-05,12894
little(makes,1,1.0028279748891876e-05,12894
"jen,",1,1.0028279748891876e-05,12894
mailbox.),1,1.0028279748891876e-05,12894
nevermind!,1,1.0028279748891876e-05,12894
isn't?,1,1.0028279748891876e-05,12894
mail),1,1.0028279748891876e-05,12894
lip.,1,1.0028279748891876e-05,12894
ink,1,1.0028279748891876e-05,12894
surfing,1,1.0028279748891876e-05,12894
surfing.,1,1.0028279748891876e-05,12894
times),1,1.0028279748891876e-05,12894
alright,1,1.0028279748891876e-05,12894
fifteen,1,1.0028279748891876e-05,12894
ones.,1,1.0028279748891876e-05,12894
store.),1,1.0028279748891876e-05,12894
"heavy,",1,1.0028279748891876e-05,12894
losing...,1,1.0028279748891876e-05,12894
nametags.,1,1.0028279748891876e-05,12894
run.,1,1.0028279748891876e-05,12894
awesome,1,1.0028279748891876e-05,12894
(mimicking,1,1.0028279748891876e-05,12894
principles.,1,1.0028279748891876e-05,12894
mee,1,1.0028279748891876e-05,12894
knee!,1,1.0028279748891876e-05,12894
"mee,",1,1.0028279748891876e-05,12894
"cheapskate,",1,1.0028279748891876e-05,12894
steve,1,1.0028279748891876e-05,12894
mee-mee,1,1.0028279748891876e-05,12894
mee.,1,1.0028279748891876e-05,12894
cents.,1,1.0028279748891876e-05,12894
cent,1,1.0028279748891876e-05,12894
howard?,1,1.0028279748891876e-05,12894
godfather?,1,1.0028279748891876e-05,12894
limit.,1,1.0028279748891876e-05,12894
fold.,1,1.0028279748891876e-05,12894
realized?,1,1.0028279748891876e-05,12894
react?,1,1.0028279748891876e-05,12894
chips),1,1.0028279748891876e-05,12894
(happily,1,1.0028279748891876e-05,12894
me?!!,1,1.0028279748891876e-05,12894
backup,1,1.0028279748891876e-05,12894
knew?,1,1.0028279748891876e-05,12894
"twenty,",1,1.0028279748891876e-05,12894
chipped,1,1.0028279748891876e-05,12894
in?!,1,1.0028279748891876e-05,12894
covers,1,1.0028279748891876e-05,12894
money's,1,1.0028279748891876e-05,12894
blocks!,1,1.0028279748891876e-05,12894
fifteen...,1,1.0028279748891876e-05,12894
salesman.),1,1.0028279748891876e-05,12894
gals,1,1.0028279748891876e-05,12894
signs,1,1.0028279748891876e-05,12894
couch!,1,1.0028279748891876e-05,12894
formality,1,1.0028279748891876e-05,12894
playing.,1,1.0028279748891876e-05,12894
"me""",1,1.0028279748891876e-05,12894
"me!""",1,1.0028279748891876e-05,12894
"here.""",1,1.0028279748891876e-05,12894
"""kids",1,1.0028279748891876e-05,12894
nearby),1,1.0028279748891876e-05,12894
unreasonable,1,1.0028279748891876e-05,12894
salesman,1,1.0028279748891876e-05,12894
cause...,1,1.0028279748891876e-05,12894
(laughs--whines,1,1.0028279748891876e-05,12894
"thing?""",1,1.0028279748891876e-05,12894
"""we",1,1.0028279748891876e-05,12894
shot!,1,1.0028279748891876e-05,12894
oh-no.,1,1.0028279748891876e-05,12894
flush.,1,1.0028279748891876e-05,12894
cake.),1,1.0028279748891876e-05,12894
disaster!,1,1.0028279748891876e-05,12894
(tapping,1,1.0028279748891876e-05,12894
folds),1,1.0028279748891876e-05,12894
lose.,1,1.0028279748891876e-05,12894
poker.,1,1.0028279748891876e-05,12894
relieved),1,1.0028279748891876e-05,12894
vegetarian,1,1.0028279748891876e-05,12894
looking),1,1.0028279748891876e-05,12894
doesn`t,1,1.0028279748891876e-05,12894
hm-mmm.,1,1.0028279748891876e-05,12894
believe.,1,1.0028279748891876e-05,12894
favors.,1,1.0028279748891876e-05,12894
program!),1,1.0028279748891876e-05,12894
yet!,1,1.0028279748891876e-05,12894
meth-methane,1,1.0028279748891876e-05,12894
leak.,1,1.0028279748891876e-05,12894
add,1,1.0028279748891876e-05,12894
"odorless,",1,1.0028279748891876e-05,12894
has?,1,1.0028279748891876e-05,12894
proofread,1,1.0028279748891876e-05,12894
caitlin),1,1.0028279748891876e-05,12894
intense.,1,1.0028279748891876e-05,12894
ovens?,1,1.0028279748891876e-05,12894
wood-burning,1,1.0028279748891876e-05,12894
pizzas,1,1.0028279748891876e-05,12894
compuper,1,1.0028279748891876e-05,12894
shame.),1,1.0028279748891876e-05,12894
what's-what's,1,1.0028279748891876e-05,12894
himself.),1,1.0028279748891876e-05,12894
(readies,1,1.0028279748891876e-05,12894
yourselves,1,1.0028279748891876e-05,12894
prepare,1,1.0028279748891876e-05,12894
everyone),1,1.0028279748891876e-05,12894
commercial.,1,1.0028279748891876e-05,12894
tele!,1,1.0028279748891876e-05,12894
la,1,1.0028279748891876e-05,12894
blender!,1,1.0028279748891876e-05,12894
flashing,1,1.0028279748891876e-05,12894
experience!,1,1.0028279748891876e-05,12894
newfound,1,1.0028279748891876e-05,12894
died,1,1.0028279748891876e-05,12894
bullet.,1,1.0028279748891876e-05,12894
aqui,1,1.0028279748891876e-05,12894
regard,1,1.0028279748891876e-05,12894
est.,1,1.0028279748891876e-05,12894
(here,1,1.0028279748891876e-05,12894
stamps.,1,1.0028279748891876e-05,12894
fullest.,1,1.0028279748891876e-05,12894
is!),1,1.0028279748891876e-05,12894
lo,1,1.0028279748891876e-05,12894
(it's,1,1.0028279748891876e-05,12894
apart!,1,1.0028279748891876e-05,12894
cherry,1,1.0028279748891876e-05,12894
jealous!,1,1.0028279748891876e-05,12894
partner!,1,1.0028279748891876e-05,12894
gary's,1,1.0028279748891876e-05,12894
sucedio,1,1.0028279748891876e-05,12894
cop,1,1.0028279748891876e-05,12894
es,1,1.0028279748891876e-05,12894
thechandler!!,1,1.0028279748891876e-05,12894
berry,1,1.0028279748891876e-05,12894
cracked,1,1.0028279748891876e-05,12894
leaned,1,1.0028279748891876e-05,12894
gusta,1,1.0028279748891876e-05,12894
vegetables,1,1.0028279748891876e-05,12894
(smiling),1,1.0028279748891876e-05,12894
cuter,1,1.0028279748891876e-05,12894
menu!,1,1.0028279748891876e-05,12894
occasion?,1,1.0028279748891876e-05,12894
sabotaged,1,1.0028279748891876e-05,12894
"level,",1,1.0028279748891876e-05,12894
sub-consciously,1,1.0028279748891876e-05,12894
godson.,1,1.0028279748891876e-05,12894
"suck,",1,1.0028279748891876e-05,12894
'read,1,1.0028279748891876e-05,12894
(happily.),1,1.0028279748891876e-05,12894
weep.',1,1.0028279748891876e-05,12894
play?,1,1.0028279748891876e-05,12894
raymond!,1,1.0028279748891876e-05,12894
kid's,1,1.0028279748891876e-05,12894
tag-a-long,1,1.0028279748891876e-05,12894
phoebs?,1,1.0028279748891876e-05,12894
tagged,1,1.0028279748891876e-05,12894
can'tyou,1,1.0028279748891876e-05,12894
aside?,1,1.0028279748891876e-05,12894
jacks,1,1.0028279748891876e-05,12894
we-we're,1,1.0028279748891876e-05,12894
happy...,1,1.0028279748891876e-05,12894
long!,1,1.0028279748891876e-05,12894
(pause)...yeah.,1,1.0028279748891876e-05,12894
wracking!,1,1.0028279748891876e-05,12894
nerve,1,1.0028279748891876e-05,12894
audition!,1,1.0028279748891876e-05,12894
downtrodden),1,1.0028279748891876e-05,12894
whine,1,1.0028279748891876e-05,12894
flirting!,1,1.0028279748891876e-05,12894
sister?!,1,1.0028279748891876e-05,12894
uhhhh...,1,1.0028279748891876e-05,12894
(begins,1,1.0028279748891876e-05,12894
number!,1,1.0028279748891876e-05,12894
flirt.,1,1.0028279748891876e-05,12894
you-you--i,1,1.0028279748891876e-05,12894
caitlin,1,1.0028279748891876e-05,12894
"what-what,",1,1.0028279748891876e-05,12894
(mumbles),1,1.0028279748891876e-05,12894
flirting,1,1.0028279748891876e-05,12894
ya?!,1,1.0028279748891876e-05,12894
hair.,1,1.0028279748891876e-05,12894
"8-year-old's,",1,1.0028279748891876e-05,12894
(i,1,1.0028279748891876e-05,12894
"pounding,",1,1.0028279748891876e-05,12894
meat.,1,1.0028279748891876e-05,12894
"""somebody",1,1.0028279748891876e-05,12894
charm-o-ross.,1,1.0028279748891876e-05,12894
"pizza,",1,1.0028279748891876e-05,12894
lovingly,1,1.0028279748891876e-05,12894
who-who-who,1,1.0028279748891876e-05,12894
table):,1,1.0028279748891876e-05,12894
hiiii!,1,1.0028279748891876e-05,12894
shame!,1,1.0028279748891876e-05,12894
(backing,1,1.0028279748891876e-05,12894
"noises.)""",1,1.0028279748891876e-05,12894
nasally,1,1.0028279748891876e-05,12894
"whiney,",1,1.0028279748891876e-05,12894
haircut,1,1.0028279748891876e-05,12894
twenty-five.,1,1.0028279748891876e-05,12894
joey):,1,1.0028279748891876e-05,12894
shy.,1,1.0028279748891876e-05,12894
redoing,1,1.0028279748891876e-05,12894
year's,1,1.0028279748891876e-05,12894
exotic,1,1.0028279748891876e-05,12894
animal.,1,1.0028279748891876e-05,12894
marc-,1,1.0028279748891876e-05,12894
neighbourhood.,1,1.0028279748891876e-05,12894
he's-he's,1,1.0028279748891876e-05,12894
"cold,",1,1.0028279748891876e-05,12894
"awww,",1,1.0028279748891876e-05,12894
71!,1,1.0028279748891876e-05,12894
72!,1,1.0028279748891876e-05,12894
73!,1,1.0028279748891876e-05,12894
(hopping),1,1.0028279748891876e-05,12894
script.),1,1.0028279748891876e-05,12894
reading.),1,1.0028279748891876e-05,12894
polentologist.,1,1.0028279748891876e-05,12894
copy.),1,1.0028279748891876e-05,12894
"distractions,",1,1.0028279748891876e-05,12894
stitches,1,1.0028279748891876e-05,12894
village.,1,1.0028279748891876e-05,12894
blades,1,1.0028279748891876e-05,12894
razor,1,1.0028279748891876e-05,12894
ha-ha-ha!,1,1.0028279748891876e-05,12894
frustration),1,1.0028279748891876e-05,12894
tickets.),1,1.0028279748891876e-05,12894
foot!,1,1.0028279748891876e-05,12894
does?,1,1.0028279748891876e-05,12894
relaxing,1,1.0028279748891876e-05,12894
resolution.,1,1.0028279748891876e-05,12894
control?,1,1.0028279748891876e-05,12894
ear.),1,1.0028279748891876e-05,12894
loud.),1,1.0028279748891876e-05,12894
well-,1,1.0028279748891876e-05,12894
heat.,1,1.0028279748891876e-05,12894
expanded,1,1.0028279748891876e-05,12894
or-or-or,1,1.0028279748891876e-05,12894
cork,1,1.0028279748891876e-05,12894
shrunk,1,1.0028279748891876e-05,12894
...yeah?,1,1.0028279748891876e-05,12894
'kay!,1,1.0028279748891876e-05,12894
ahhhhhhhhhhhhhh.,1,1.0028279748891876e-05,12894
ecstasy),1,1.0028279748891876e-05,12894
returns.,1,1.0028279748891876e-05,12894
(angry),1,1.0028279748891876e-05,12894
(out,1,1.0028279748891876e-05,12894
pencil.,1,1.0028279748891876e-05,12894
ca-,1,1.0028279748891876e-05,12894
snuggle,1,1.0028279748891876e-05,12894
closer.),1,1.0028279748891876e-05,12894
snuggles,1,1.0028279748891876e-05,12894
pants.),1,1.0028279748891876e-05,12894
burning,1,1.0028279748891876e-05,12894
"shouldn't've,",1,1.0028279748891876e-05,12894
left),1,1.0028279748891876e-05,12894
"before.""",1,1.0028279748891876e-05,12894
smelling,1,1.0028279748891876e-05,12894
owned,1,1.0028279748891876e-05,12894
"""wow,",1,1.0028279748891876e-05,12894
yesterday's,1,1.0028279748891876e-05,12894
pounds.,1,1.0028279748891876e-05,12894
spread,1,1.0028279748891876e-05,12894
weighted,1,1.0028279748891876e-05,12894
resists),1,1.0028279748891876e-05,12894
cleaners.,1,1.0028279748891876e-05,12894
"...hey,",1,1.0028279748891876e-05,12894
bored...out,1,1.0028279748891876e-05,12894
packed.),1,1.0028279748891876e-05,12894
jammed,1,1.0028279748891876e-05,12894
grape?,1,1.0028279748891876e-05,12894
expired,1,1.0028279748891876e-05,12894
tomato.),1,1.0028279748891876e-05,12894
lone,1,1.0028279748891876e-05,12894
vegetables.,1,1.0028279748891876e-05,12894
fruits,1,1.0028279748891876e-05,12894
hesitates,1,1.0028279748891876e-05,12894
dairy.,1,1.0028279748891876e-05,12894
meats,1,1.0028279748891876e-05,12894
acts,1,1.0028279748891876e-05,12894
i...reorganized,1,1.0028279748891876e-05,12894
underwear?!,1,1.0028279748891876e-05,12894
neighbours,1,1.0028279748891876e-05,12894
vacuuming.,1,1.0028279748891876e-05,12894
pour,1,1.0028279748891876e-05,12894
pill.),1,1.0028279748891876e-05,12894
"subject,",1,1.0028279748891876e-05,12894
locking,1,1.0028279748891876e-05,12894
tranquilizer.,1,1.0028279748891876e-05,12894
yelled,1,1.0028279748891876e-05,12894
absence,1,1.0028279748891876e-05,12894
sit?,1,1.0028279748891876e-05,12894
couldn't've,1,1.0028279748891876e-05,12894
hunting,1,1.0028279748891876e-05,12894
pad.),1,1.0028279748891876e-05,12894
mitts.),1,1.0028279748891876e-05,12894
oven,1,1.0028279748891876e-05,12894
vintage,1,1.0028279748891876e-05,12894
ah-ah-ah-ah-ah!,1,1.0028279748891876e-05,12894
"rachel-land,",1,1.0028279748891876e-05,12894
lawsuit,1,1.0028279748891876e-05,12894
creator,1,1.0028279748891876e-05,12894
"rachel-thing,",1,1.0028279748891876e-05,12894
career?!,1,1.0028279748891876e-05,12894
oblivious,1,1.0028279748891876e-05,12894
rulebook,1,1.0028279748891876e-05,12894
"monkeys,",1,1.0028279748891876e-05,12894
(flipping,1,1.0028279748891876e-05,12894
schedule,1,1.0028279748891876e-05,12894
incident!,1,1.0028279748891876e-05,12894
exciting,1,1.0028279748891876e-05,12894
including,1,1.0028279748891876e-05,12894
shrugs.),1,1.0028279748891876e-05,12894
blank.),1,1.0028279748891876e-05,12894
feelings...,1,1.0028279748891876e-05,12894
suspicious.,1,1.0028279748891876e-05,12894
what've,1,1.0028279748891876e-05,12894
joseph.,1,1.0028279748891876e-05,12894
character.,1,1.0028279748891876e-05,12894
ross),1,1.0028279748891876e-05,12894
bitch,1,1.0028279748891876e-05,12894
(uncorks,1,1.0028279748891876e-05,12894
"north-east,",1,1.0028279748891876e-05,12894
fifteen.,1,1.0028279748891876e-05,12894
sound.),1,1.0028279748891876e-05,12894
perfect?!,1,1.0028279748891876e-05,12894
"moving,",1,1.0028279748891876e-05,12894
labeled,1,1.0028279748891876e-05,12894
nooooo!,1,1.0028279748891876e-05,12894
men!',1,1.0028279748891876e-05,12894
"now!""",1,1.0028279748891876e-05,12894
"""yo,",1,1.0028279748891876e-05,12894
i-i-i'd,1,1.0028279748891876e-05,12894
danger!,1,1.0028279748891876e-05,12894
abandoned,1,1.0028279748891876e-05,12894
pissed,1,1.0028279748891876e-05,12894
say?!,1,1.0028279748891876e-05,12894
"whole,",1,1.0028279748891876e-05,12894
anti-man?,1,1.0028279748891876e-05,12894
penis,1,1.0028279748891876e-05,12894
embargo?,1,1.0028279748891876e-05,12894
pheebs',1,1.0028279748891876e-05,12894
hat.,1,1.0028279748891876e-05,12894
wait-wait.,1,1.0028279748891876e-05,12894
"often,",1,1.0028279748891876e-05,12894
ex-girlfriends,1,1.0028279748891876e-05,12894
curl,1,1.0028279748891876e-05,12894
"toes,",1,1.0028279748891876e-05,12894
...gets,1,1.0028279748891876e-05,12894
ohmygod!!,1,1.0028279748891876e-05,12894
interrupted.,1,1.0028279748891876e-05,12894
annoy,1,1.0028279748891876e-05,12894
relationships!,1,1.0028279748891876e-05,12894
'forget,1,1.0028279748891876e-05,12894
"whoah,",1,1.0028279748891876e-05,12894
boots.,1,1.0028279748891876e-05,12894
seventeen.,1,1.0028279748891876e-05,12894
iwhat?,1,1.0028279748891876e-05,12894
donald,1,1.0028279748891876e-05,12894
rage,1,1.0028279748891876e-05,12894
furnished.,1,1.0028279748891876e-05,12894
intended,1,1.0028279748891876e-05,12894
applaud,1,1.0028279748891876e-05,12894
claps,1,1.0028279748891876e-05,12894
buti'm,1,1.0028279748891876e-05,12894
fierce,1,1.0028279748891876e-05,12894
rice.,1,1.0028279748891876e-05,12894
applied,1,1.0028279748891876e-05,12894
gravity,1,1.0028279748891876e-05,12894
the'.,1,1.0028279748891876e-05,12894
trampoline.,1,1.0028279748891876e-05,12894
rice),1,1.0028279748891876e-05,12894
mastered,1,1.0028279748891876e-05,12894
compares,1,1.0028279748891876e-05,12894
noooo.,1,1.0028279748891876e-05,12894
much!!,1,1.0028279748891876e-05,12894
muffins.,1,1.0028279748891876e-05,12894
mini-muffins.,1,1.0028279748891876e-05,12894
bribe,1,1.0028279748891876e-05,12894
'pee,1,1.0028279748891876e-05,12894
edge.,1,1.0028279748891876e-05,12894
applicants.,1,1.0028279748891876e-05,12894
whiney,1,1.0028279748891876e-05,12894
(janice,1,1.0028279748891876e-05,12894
(almost,1,1.0028279748891876e-05,12894
whiney?,1,1.0028279748891876e-05,12894
oblivion,1,1.0028279748891876e-05,12894
pound,1,1.0028279748891876e-05,12894
by-the-by,1,1.0028279748891876e-05,12894
occasions!,1,1.0028279748891876e-05,12894
weddings,1,1.0028279748891876e-05,12894
scone,1,1.0028279748891876e-05,12894
part...,1,1.0028279748891876e-05,12894
hey-yeah.,1,1.0028279748891876e-05,12894
(disinterested),1,1.0028279748891876e-05,12894
struts,1,1.0028279748891876e-05,12894
monkey...,1,1.0028279748891876e-05,12894
woo,1,1.0028279748891876e-05,12894
some?,1,1.0028279748891876e-05,12894
temple,1,1.0028279748891876e-05,12894
sides.,1,1.0028279748891876e-05,12894
fringe,1,1.0028279748891876e-05,12894
pair!,1,1.0028279748891876e-05,12894
be-because,1,1.0028279748891876e-05,12894
squeaks,1,1.0028279748891876e-05,12894
fit!,1,1.0028279748891876e-05,12894
murder,1,1.0028279748891876e-05,12894
capital,1,1.0028279748891876e-05,12894
make?!,1,1.0028279748891876e-05,12894
paste!,1,1.0028279748891876e-05,12894
lotion,1,1.0028279748891876e-05,12894
lotion!,1,1.0028279748891876e-05,12894
"lotion,",1,1.0028279748891876e-05,12894
saying.),1,1.0028279748891876e-05,12894
snack,1,1.0028279748891876e-05,12894
food!!!!!!!,1,1.0028279748891876e-05,12894
"'pwease,",1,1.0028279748891876e-05,12894
ending,1,1.0028279748891876e-05,12894
let-let,1,1.0028279748891876e-05,12894
bath.,1,1.0028279748891876e-05,12894
life?!,1,1.0028279748891876e-05,12894
ordered!,1,1.0028279748891876e-05,12894
sabbatical,1,1.0028279748891876e-05,12894
attention.,1,1.0028279748891876e-05,12894
focused,1,1.0028279748891876e-05,12894
such-such,1,1.0028279748891876e-05,12894
race,1,1.0028279748891876e-05,12894
happening,1,1.0028279748891876e-05,12894
"rachel's,",1,1.0028279748891876e-05,12894
pwease?',1,1.0028279748891876e-05,12894
nasty,1,1.0028279748891876e-05,12894
we've-we've,1,1.0028279748891876e-05,12894
common!,1,1.0028279748891876e-05,12894
unclench.,1,1.0028279748891876e-05,12894
glue.),1,1.0028279748891876e-05,12894
substance,1,1.0028279748891876e-05,12894
foreign,1,1.0028279748891876e-05,12894
encounters,1,1.0028279748891876e-05,12894
(licks,1,1.0028279748891876e-05,12894
'exactly,1,1.0028279748891876e-05,12894
skip,1,1.0028279748891876e-05,12894
quacks.),1,1.0028279748891876e-05,12894
me',1,1.0028279748891876e-05,12894
"backfired,",1,1.0028279748891876e-05,12894
calms,1,1.0028279748891876e-05,12894
'o'.,1,1.0028279748891876e-05,12894
erupted,1,1.0028279748891876e-05,12894
neither!,1,1.0028279748891876e-05,12894
why-why-why,1,1.0028279748891876e-05,12894
wh-why?!,1,1.0028279748891876e-05,12894
elaborate,1,1.0028279748891876e-05,12894
righti,1,1.0028279748891876e-05,12894
filth,1,1.0028279748891876e-05,12894
contract,1,1.0028279748891876e-05,12894
verbal,1,1.0028279748891876e-05,12894
silliness?,1,1.0028279748891876e-05,12894
"important,",1,1.0028279748891876e-05,12894
one/millionth,1,1.0028279748891876e-05,12894
"points,",1,1.0028279748891876e-05,12894
okay-okay!,1,1.0028279748891876e-05,12894
silliness!,1,1.0028279748891876e-05,12894
room?!,1,1.0028279748891876e-05,12894
plot,1,1.0028279748891876e-05,12894
they-theyre,1,1.0028279748891876e-05,12894
clearing,1,1.0028279748891876e-05,12894
"knowwell,",1,1.0028279748891876e-05,12894
"hero,",1,1.0028279748891876e-05,12894
grunts.),1,1.0028279748891876e-05,12894
stupid?,1,1.0028279748891876e-05,12894
re-love,1,1.0028279748891876e-05,12894
warrens,1,1.0028279748891876e-05,12894
civilization.,1,1.0028279748891876e-05,12894
"lines,",1,1.0028279748891876e-05,12894
preserving,1,1.0028279748891876e-05,12894
roommates.,1,1.0028279748891876e-05,12894
michener,1,1.0028279748891876e-05,12894
thing?!,1,1.0028279748891876e-05,12894
forth.,1,1.0028279748891876e-05,12894
skin,1,1.0028279748891876e-05,12894
monday.,1,1.0028279748891876e-05,12894
bell.,1,1.0028279748891876e-05,12894
confess,1,1.0028279748891876e-05,12894
tongue...,1,1.0028279748891876e-05,12894
obsessed,1,1.0028279748891876e-05,12894
....and....,1,1.0028279748891876e-05,12894
ohmygod!,1,1.0028279748891876e-05,12894
matey!,1,1.0028279748891876e-05,12894
australian,1,1.0028279748891876e-05,12894
...run,1,1.0028279748891876e-05,12894
trembling,1,1.0028279748891876e-05,12894
exits),1,1.0028279748891876e-05,12894
step!,1,1.0028279748891876e-05,12894
keys.),1,1.0028279748891876e-05,12894
(finally,1,1.0028279748891876e-05,12894
it!!!!!,1,1.0028279748891876e-05,12894
explain),1,1.0028279748891876e-05,12894
manipulation,1,1.0028279748891876e-05,12894
storm,1,1.0028279748891876e-05,12894
"unfortunately,",1,1.0028279748891876e-05,12894
roomrepresents!,1,1.0028279748891876e-05,12894
fights!!,1,1.0028279748891876e-05,12894
"rooms,",1,1.0028279748891876e-05,12894
chef.,1,1.0028279748891876e-05,12894
rush?!,1,1.0028279748891876e-05,12894
"themes,",1,1.0028279748891876e-05,12894
motif...,1,1.0028279748891876e-05,12894
u!,1,1.0028279748891876e-05,12894
sublet.,1,1.0028279748891876e-05,12894
megs,1,1.0028279748891876e-05,12894
noth(leans,1,1.0028279748891876e-05,12894
annulled!,1,1.0028279748891876e-05,12894
crossword.,1,1.0028279748891876e-05,12894
panel),1,1.0028279748891876e-05,12894
alcohol!,1,1.0028279748891876e-05,12894
yes-yes,1,1.0028279748891876e-05,12894
nevadas,1,1.0028279748891876e-05,12894
allow,1,1.0028279748891876e-05,12894
"altar,",1,1.0028279748891876e-05,12894
"sexuality,",1,1.0028279748891876e-05,12894
hidden,1,1.0028279748891876e-05,12894
"stories,",1,1.0028279748891876e-05,12894
escaping.),1,1.0028279748891876e-05,12894
prevents,1,1.0028279748891876e-05,12894
geologists.,1,1.0028279748891876e-05,12894
murderer,1,1.0028279748891876e-05,12894
below,1,1.0028279748891876e-05,12894
barrel,1,1.0028279748891876e-05,12894
wont!,1,1.0028279748891876e-05,12894
stairs!,1,1.0028279748891876e-05,12894
embarrassment!,1,1.0028279748891876e-05,12894
friendshaking,1,1.0028279748891876e-05,12894
"dads,",1,1.0028279748891876e-05,12894
"gellar,",1,1.0028279748891876e-05,12894
"lesbians,",1,1.0028279748891876e-05,12894
tombstone,1,1.0028279748891876e-05,12894
ear)nothing!!,1,1.0028279748891876e-05,12894
overall.,1,1.0028279748891876e-05,12894
"basically,",1,1.0028279748891876e-05,12894
hug.,1,1.0028279748891876e-05,12894
"warren,",1,1.0028279748891876e-05,12894
referring,1,1.0028279748891876e-05,12894
coconuts!,1,1.0028279748891876e-05,12894
eyebrows.),1,1.0028279748891876e-05,12894
villagers.,1,1.0028279748891876e-05,12894
uhcoconutty.,1,1.0028279748891876e-05,12894
all-all,1,1.0028279748891876e-05,12894
"talk,",1,1.0028279748891876e-05,12894
late...,1,1.0028279748891876e-05,12894
s-s-smell,1,1.0028279748891876e-05,12894
hug!,1,1.0028279748891876e-05,12894
"exhausted,",1,1.0028279748891876e-05,12894
comforted,1,1.0028279748891876e-05,12894
newspaper,1,1.0028279748891876e-05,12894
whether,1,1.0028279748891876e-05,12894
mycome,1,1.0028279748891876e-05,12894
acting,1,1.0028279748891876e-05,12894
erasing,1,1.0028279748891876e-05,12894
annulled,1,1.0028279748891876e-05,12894
annulments,1,1.0028279748891876e-05,12894
therapy.,1,1.0028279748891876e-05,12894
(russell,1,1.0028279748891876e-05,12894
"uh-ha,",1,1.0028279748891876e-05,12894
"""supposedly""",1,1.0028279748891876e-05,12894
annulled.,1,1.0028279748891876e-05,12894
mistake,1,1.0028279748891876e-05,12894
"y,",1,1.0028279748891876e-05,12894
your...,1,1.0028279748891876e-05,12894
parenting,1,1.0028279748891876e-05,12894
tones!,1,1.0028279748891876e-05,12894
form!,1,1.0028279748891876e-05,12894
insects,1,1.0028279748891876e-05,12894
bunnies!,1,1.0028279748891876e-05,12894
ability,1,1.0028279748891876e-05,12894
"heroin,",1,1.0028279748891876e-05,12894
addicted,1,1.0028279748891876e-05,12894
insane!,1,1.0028279748891876e-05,12894
drug!,1,1.0028279748891876e-05,12894
intravenous,1,1.0028279748891876e-05,12894
crack,1,1.0028279748891876e-05,12894
unstable.,1,1.0028279748891876e-05,12894
mentally,1,1.0028279748891876e-05,12894
break?,1,1.0028279748891876e-05,12894
know....,1,1.0028279748891876e-05,12894
"marriages,",1,1.0028279748891876e-05,12894
2:00,1,1.0028279748891876e-05,12894
huh-huh....,1,1.0028279748891876e-05,12894
knew.,1,1.0028279748891876e-05,12894
huh-huh.,1,1.0028279748891876e-05,12894
"celia,",1,1.0028279748891876e-05,12894
scream!,1,1.0028279748891876e-05,12894
permanent,1,1.0028279748891876e-05,12894
"obviously,",1,1.0028279748891876e-05,12894
lecture.,1,1.0028279748891876e-05,12894
(american.),1,1.0028279748891876e-05,12894
(giggles.),1,1.0028279748891876e-05,12894
nonsense?,1,1.0028279748891876e-05,12894
what(notices,1,1.0028279748891876e-05,12894
curator,1,1.0028279748891876e-05,12894
typing)what,1,1.0028279748891876e-05,12894
xs,1,1.0028279748891876e-05,12894
wacky,1,1.0028279748891876e-05,12894
shot?,1,1.0028279748891876e-05,12894
depressing,1,1.0028279748891876e-05,12894
treat?,1,1.0028279748891876e-05,12894
divorcing,1,1.0028279748891876e-05,12894
say;,1,1.0028279748891876e-05,12894
if-ifi,1,1.0028279748891876e-05,12894
pin,1,1.0028279748891876e-05,12894
somethin',1,1.0028279748891876e-05,12894
but.,1,1.0028279748891876e-05,12894
i-iyouve,1,1.0028279748891876e-05,12894
sign.,1,1.0028279748891876e-05,12894
porsch,1,1.0028279748891876e-05,12894
puma?,1,1.0028279748891876e-05,12894
divorce!!,1,1.0028279748891876e-05,12894
annulment!,1,1.0028279748891876e-05,12894
grazie.,1,1.0028279748891876e-05,12894
judge!,1,1.0028279748891876e-05,12894
fault?!,1,1.0028279748891876e-05,12894
typing!!,1,1.0028279748891876e-05,12894
typing.),1,1.0028279748891876e-05,12894
lesser-known,1,1.0028279748891876e-05,12894
"dream""",1,1.0028279748891876e-05,12894
process,1,1.0028279748891876e-05,12894
neighborhood?,1,1.0028279748891876e-05,12894
"ahem,",1,1.0028279748891876e-05,12894
"tones,",1,1.0028279748891876e-05,12894
(one,1,1.0028279748891876e-05,12894
"rate,",1,1.0028279748891876e-05,12894
(british).,1,1.0028279748891876e-05,12894
er....,1,1.0028279748891876e-05,12894
itself.,1,1.0028279748891876e-05,12894
material,1,1.0028279748891876e-05,12894
either!,1,1.0028279748891876e-05,12894
um.....,1,1.0028279748891876e-05,12894
comedy,1,1.0028279748891876e-05,12894
"university,",1,1.0028279748891876e-05,12894
"into""",1,1.0028279748891876e-05,12894
darts,1,1.0028279748891876e-05,12894
(resumes,1,1.0028279748891876e-05,12894
"is""",1,1.0028279748891876e-05,12894
subcategories,1,1.0028279748891876e-05,12894
"""subcategories.",1,1.0028279748891876e-05,12894
vulva.,1,1.0028279748891876e-05,12894
"distinct""",1,1.0028279748891876e-05,12894
"panicked,",1,1.0028279748891876e-05,12894
dirty-talking,1,1.0028279748891876e-05,12894
apartment...,1,1.0028279748891876e-05,12894
(impressed),1,1.0028279748891876e-05,12894
want....,1,1.0028279748891876e-05,12894
todays,1,1.0028279748891876e-05,12894
"geller.""",1,1.0028279748891876e-05,12894
"""professor",1,1.0028279748891876e-05,12894
"mailbox,",1,1.0028279748891876e-05,12894
"temporary,",1,1.0028279748891876e-05,12894
lecturer!,1,1.0028279748891876e-05,12894
guest,1,1.0028279748891876e-05,12894
"sexy.""",1,1.0028279748891876e-05,12894
class),1,1.0028279748891876e-05,12894
rigby,1,1.0028279748891876e-05,12894
ok....,1,1.0028279748891876e-05,12894
analysis,1,1.0028279748891876e-05,12894
errors,1,1.0028279748891876e-05,12894
initial,1,1.0028279748891876e-05,12894
marcel...,1,1.0028279748891876e-05,12894
identified,1,1.0028279748891876e-05,12894
alright...,1,1.0028279748891876e-05,12894
(pronounced,1,1.0028279748891876e-05,12894
results,1,1.0028279748891876e-05,12894
re-testing,1,1.0028279748891876e-05,12894
(lifts,1,1.0028279748891876e-05,12894
accent?!,1,1.0028279748891876e-05,12894
voice.),1,1.0028279748891876e-05,12894
aside.),1,1.0028279748891876e-05,12894
(panicked),1,1.0028279748891876e-05,12894
morning...,1,1.0028279748891876e-05,12894
(embarrassed),1,1.0028279748891876e-05,12894
boring!,1,1.0028279748891876e-05,12894
nervous!,1,1.0028279748891876e-05,12894
when(sees,1,1.0028279748891876e-05,12894
consternation,1,1.0028279748891876e-05,12894
sedimentary.,1,1.0028279748891876e-05,12894
"igneous,",1,1.0028279748891876e-05,12894
believed,1,1.0028279748891876e-05,12894
discovery!,1,1.0028279748891876e-05,12894
startling,1,1.0028279748891876e-05,12894
ah....,1,1.0028279748891876e-05,12894
"divorces!""",1,1.0028279748891876e-05,12894
"""three",1,1.0028279748891876e-05,12894
'm',1,1.0028279748891876e-05,12894
there?!,1,1.0028279748891876e-05,12894
handwriting,1,1.0028279748891876e-05,12894
thinkin',1,1.0028279748891876e-05,12894
smells?,1,1.0028279748891876e-05,12894
"hah-hah,",1,1.0028279748891876e-05,12894
heave,1,1.0028279748891876e-05,12894
"we're,",1,1.0028279748891876e-05,12894
rest.),1,1.0028279748891876e-05,12894
phoe-phoebe!,1,1.0028279748891876e-05,12894
wo-wo-whoa.,1,1.0028279748891876e-05,12894
'cha,1,1.0028279748891876e-05,12894
15.,1,1.0028279748891876e-05,12894
sick.,1,1.0028279748891876e-05,12894
action.,1,1.0028279748891876e-05,12894
birthday?,1,1.0028279748891876e-05,12894
eye),1,1.0028279748891876e-05,12894
(pokes,1,1.0028279748891876e-05,12894
schmush.,1,1.0028279748891876e-05,12894
else's,1,1.0028279748891876e-05,12894
tools.,1,1.0028279748891876e-05,12894
starving!,1,1.0028279748891876e-05,12894
baking,1,1.0028279748891876e-05,12894
team!,1,1.0028279748891876e-05,12894
(catching,1,1.0028279748891876e-05,12894
"panicky,",1,1.0028279748891876e-05,12894
droppin',1,1.0028279748891876e-05,12894
"father""",1,1.0028279748891876e-05,12894
27,1,1.0028279748891876e-05,12894
childlike?,1,1.0028279748891876e-05,12894
flora,1,1.0028279748891876e-05,12894
fauna?,1,1.0028279748891876e-05,12894
strokesunless,1,1.0028279748891876e-05,12894
(hisses,1,1.0028279748891876e-05,12894
mat.,1,1.0028279748891876e-05,12894
felt.,1,1.0028279748891876e-05,12894
"""us.""",1,1.0028279748891876e-05,12894
football.),1,1.0028279748891876e-05,12894
"they,",1,1.0028279748891876e-05,12894
hike,1,1.0028279748891876e-05,12894
geller!,1,1.0028279748891876e-05,12894
lonely,1,1.0028279748891876e-05,12894
someone's,1,1.0028279748891876e-05,12894
playing?,1,1.0028279748891876e-05,12894
baby...,1,1.0028279748891876e-05,12894
expressive,1,1.0028279748891876e-05,12894
simon,1,1.0028279748891876e-05,12894
vivid,1,1.0028279748891876e-05,12894
tampa,1,1.0028279748891876e-05,12894
bay,1,1.0028279748891876e-05,12894
defence,1,1.0028279748891876e-05,12894
airlines.,1,1.0028279748891876e-05,12894
insult?,1,1.0028279748891876e-05,12894
exhibit!,1,1.0028279748891876e-05,12894
gogh,1,1.0028279748891876e-05,12894
guide?,1,1.0028279748891876e-05,12894
chess!,1,1.0028279748891876e-05,12894
boring?!,1,1.0028279748891876e-05,12894
garfunkle?,1,1.0028279748891876e-05,12894
ball!,1,1.0028279748891876e-05,12894
jaws!,1,1.0028279748891876e-05,12894
nakedness.,1,1.0028279748891876e-05,12894
amphibian,1,1.0028279748891876e-05,12894
staten,1,1.0028279748891876e-05,12894
protecting,1,1.0028279748891876e-05,12894
foxhole,1,1.0028279748891876e-05,12894
backfire,1,1.0028279748891876e-05,12894
43,1,1.0028279748891876e-05,12894
'kidney'.,1,1.0028279748891876e-05,12894
'k'.,1,1.0028279748891876e-05,12894
was),1,1.0028279748891876e-05,12894
"message,",1,1.0028279748891876e-05,12894
button),1,1.0028279748891876e-05,12894
'k'?,1,1.0028279748891876e-05,12894
"you!""",1,1.0028279748891876e-05,12894
erase,1,1.0028279748891876e-05,12894
blinking.,1,1.0028279748891876e-05,12894
swallowed,1,1.0028279748891876e-05,12894
"opportunity,",1,1.0028279748891876e-05,12894
seize!,1,1.0028279748891876e-05,12894
'k'!,1,1.0028279748891876e-05,12894
something!,1,1.0028279748891876e-05,12894
experience.,1,1.0028279748891876e-05,12894
jeopardy!,1,1.0028279748891876e-05,12894
considered,1,1.0028279748891876e-05,12894
yesterday,1,1.0028279748891876e-05,12894
briefly),1,1.0028279748891876e-05,12894
heart!,1,1.0028279748891876e-05,12894
tiny.,1,1.0028279748891876e-05,12894
'k',1,1.0028279748891876e-05,12894
"pauses,",1,1.0028279748891876e-05,12894
disbelief),1,1.0028279748891876e-05,12894
2:17.,1,1.0028279748891876e-05,12894
"shelter,",1,1.0028279748891876e-05,12894
paleozoic,1,1.0028279748891876e-05,12894
appeared,1,1.0028279748891876e-05,12894
discovered,1,1.0028279748891876e-05,12894
mastodon,1,1.0028279748891876e-05,12894
wondering.,1,1.0028279748891876e-05,12894
"hands,",1,1.0028279748891876e-05,12894
forth?,1,1.0028279748891876e-05,12894
programming.},1,1.0028279748891876e-05,12894
scheduled,1,1.0028279748891876e-05,12894
regularly,1,1.0028279748891876e-05,12894
shelter,1,1.0028279748891876e-05,12894
shop.,1,1.0028279748891876e-05,12894
shops,1,1.0028279748891876e-05,12894
"yours,",1,1.0028279748891876e-05,12894
shelter.,1,1.0028279748891876e-05,12894
local,1,1.0028279748891876e-05,12894
support,1,1.0028279748891876e-05,12894
political,1,1.0028279748891876e-05,12894
reminds,1,1.0028279748891876e-05,12894
{which,1,1.0028279748891876e-05,12894
williamsburg.,1,1.0028279748891876e-05,12894
cat??!!!!,1,1.0028279748891876e-05,12894
out?!,1,1.0028279748891876e-05,12894
cassidy!,1,1.0028279748891876e-05,12894
shawn,1,1.0028279748891876e-05,12894
fur,1,1.0028279748891876e-05,12894
nakedness?,1,1.0028279748891876e-05,12894
shoe.),1,1.0028279748891876e-05,12894
(distractedly,1,1.0028279748891876e-05,12894
bottles.),1,1.0028279748891876e-05,12894
downstairs.,1,1.0028279748891876e-05,12894
..whos,1,1.0028279748891876e-05,12894
nope!,1,1.0028279748891876e-05,12894
mouth),1,1.0028279748891876e-05,12894
whoa-oh-whoa!,1,1.0028279748891876e-05,12894
butt.),1,1.0028279748891876e-05,12894
beers!,1,1.0028279748891876e-05,12894
alcohol,1,1.0028279748891876e-05,12894
cards.,1,1.0028279748891876e-05,12894
won.),1,1.0028279748891876e-05,12894
ten.),1,1.0028279748891876e-05,12894
dollars!,1,1.0028279748891876e-05,12894
casino!,1,1.0028279748891876e-05,12894
friend...,1,1.0028279748891876e-05,12894
"oohh,",1,1.0028279748891876e-05,12894
13.,1,1.0028279748891876e-05,12894
(deals,1,1.0028279748891876e-05,12894
blackjack.,1,1.0028279748891876e-05,12894
buddies.,1,1.0028279748891876e-05,12894
deck,1,1.0028279748891876e-05,12894
get.,1,1.0028279748891876e-05,12894
twins...,1,1.0028279748891876e-05,12894
hah!,1,1.0028279748891876e-05,12894
births.,1,1.0028279748891876e-05,12894
pricey,1,1.0028279748891876e-05,12894
list),1,1.0028279748891876e-05,12894
struggles,1,1.0028279748891876e-05,12894
"sir,",1,1.0028279748891876e-05,12894
corner,1,1.0028279748891876e-05,12894
(bowing),1,1.0028279748891876e-05,12894
marriages.,1,1.0028279748891876e-05,12894
tried!,1,1.0028279748891876e-05,12894
mighta,1,1.0028279748891876e-05,12894
(has,1,1.0028279748891876e-05,12894
throat),1,1.0028279748891876e-05,12894
err,1,1.0028279748891876e-05,12894
ah...,1,1.0028279748891876e-05,12894
opinion.,1,1.0028279748891876e-05,12894
"register,",1,1.0028279748891876e-05,12894
bulge),1,1.0028279748891876e-05,12894
mrs.!,1,1.0028279748891876e-05,12894
ms,1,1.0028279748891876e-05,12894
"..thats,",1,1.0028279748891876e-05,12894
"willick,",1,1.0028279748891876e-05,12894
(checks),1,1.0028279748891876e-05,12894
bunch.,1,1.0028279748891876e-05,12894
com...,1,1.0028279748891876e-05,12894
(embarrassment,1,1.0028279748891876e-05,12894
overwhelms,1,1.0028279748891876e-05,12894
ithey,1,1.0028279748891876e-05,12894
chapel.,1,1.0028279748891876e-05,12894
we-we-wei,1,1.0028279748891876e-05,12894
"fellow,",1,1.0028279748891876e-05,12894
"married""",1,1.0028279748891876e-05,12894
"""just",1,1.0028279748891876e-05,12894
blur.,1,1.0028279748891876e-05,12894
"havesex-uh,",1,1.0028279748891876e-05,12894
drink!,1,1.0028279748891876e-05,12894
booze,1,1.0028279748891876e-05,12894
havin,1,1.0028279748891876e-05,12894
mini,1,1.0028279748891876e-05,12894
sperm,1,1.0028279748891876e-05,12894
lessons.,1,1.0028279748891876e-05,12894
dancekarate,1,1.0028279748891876e-05,12894
uh-hmm.,1,1.0028279748891876e-05,12894
jackpot.,1,1.0028279748891876e-05,12894
flip,1,1.0028279748891876e-05,12894
waits,1,1.0028279748891876e-05,12894
lurker,1,1.0028279748891876e-05,12894
lurker.,1,1.0028279748891876e-05,12894
"oooohhh,",1,1.0028279748891876e-05,12894
purse,1,1.0028279748891876e-05,12894
direction.,1,1.0028279748891876e-05,12894
men's,1,1.0028279748891876e-05,12894
pants!,1,1.0028279748891876e-05,12894
the?,1,1.0028279748891876e-05,12894
student?,1,1.0028279748891876e-05,12894
heads!,1,1.0028279748891876e-05,12894
hide.),1,1.0028279748891876e-05,12894
lower,1,1.0028279748891876e-05,12894
sinks,1,1.0028279748891876e-05,12894
bathroom!,1,1.0028279748891876e-05,12894
lady!,1,1.0028279748891876e-05,12894
hear),1,1.0028279748891876e-05,12894
(loudly,1,1.0028279748891876e-05,12894
embarrassed!,1,1.0028279748891876e-05,12894
deep.,1,1.0028279748891876e-05,12894
hilarious!,1,1.0028279748891876e-05,12894
karate,1,1.0028279748891876e-05,12894
"chop,",1,1.0028279748891876e-05,12894
dance-type,1,1.0028279748891876e-05,12894
so(rachel,1,1.0028279748891876e-05,12894
handfuls,1,1.0028279748891876e-05,12894
ouch.,1,1.0028279748891876e-05,12894
cares?!,1,1.0028279748891876e-05,12894
overcharge,1,1.0028279748891876e-05,12894
pointing.,1,1.0028279748891876e-05,12894
dip,1,1.0028279748891876e-05,12894
ink.,1,1.0028279748891876e-05,12894
tonsoffreaks,1,1.0028279748891876e-05,12894
remote.,1,1.0028279748891876e-05,12894
vegas!,1,1.0028279748891876e-05,12894
hey-hey-hey,1,1.0028279748891876e-05,12894
marce...,1,1.0028279748891876e-05,12894
tone.),1,1.0028279748891876e-05,12894
sway.),1,1.0028279748891876e-05,12894
remote...,1,1.0028279748891876e-05,12894
remote),1,1.0028279748891876e-05,12894
nothing's,1,1.0028279748891876e-05,12894
make-up,1,1.0028279748891876e-05,12894
subject),1,1.0028279748891876e-05,12894
laverne,1,1.0028279748891876e-05,12894
y,1,1.0028279748891876e-05,12894
moustache.,1,1.0028279748891876e-05,12894
beard,1,1.0028279748891876e-05,12894
draw,1,1.0028279748891876e-05,12894
shirley?,1,1.0028279748891876e-05,12894
"wheres,",1,1.0028279748891876e-05,12894
haven't.,1,1.0028279748891876e-05,12894


==> figures/zipfs/total.csv <==
types,counts,probs,total_unique
i,18930,0.03424310615543801,17007
you,18570,0.03359189019051685,17007
the,14866,0.0268916014847724,17007
to,13468,0.024362712820995204,17007
a,10614,0.019200017365759065,17007
and,10029,0.01814179142276217,17007
it,7414,0.01341143101090425,17007
that,6807,0.012313408536717727,17007
oh,6158,0.011139410866623735,17007
what,5595,0.010120981454816465,17007
is,5233,0.009466147623423515,17007
in,4649,0.00840973061366251,17007
this,4637,0.008388023414831806,17007
im,4577,0.008279487420678277,17007
of,4576,0.008277678487442385,17007
okay,4420,0.007995484902643213,17007
just,4345,0.007859814909951303,17007
me,4344,0.007858005976715411,17007
no,4219,0.007631889322228895,17007
so,4209,0.007613799989869974,17007
my,4179,0.00755953199279321,17007
yeah,3989,0.007215834677973705,17007
on,3909,0.007071120019102335,17007
know,3692,0.006678581506913743,17007
do,3605,0.006521204315391127,17007
its,3492,0.0063167948597353165,17007
not,3474,0.006284234061489259,17007
her,3450,0.006240819663827848,17007
we,3403,0.006155799801740918,17007
dont,3394,0.006139519402617888,17007
have,3384,0.006121430070258967,17007
well,3376,0.0061069586043718295,17007
with,3356,0.0060707799396539875,17007
all,3140,0.005680050360701287,17007
for,3135,0.005671005694521827,17007
was,3110,0.005625782363624523,17007
hey,3104,0.005614928764209171,17007
right,2947,0.005330926246174106,17007
but,2935,0.0053092190473434005,17007
he,2896,0.005238670651143608,17007
be,2889,0.0052260081184923625,17007
are,2843,0.0051427971896413245,17007
she,2819,0.0050993827919799135,17007
up,2693,0.004871457204257505,17007
out,2542,0.0045983082856377935,17007
like,2493,0.004509670557079079,17007
at,2436,0.004406561362633228,17007
get,2346,0.004243757371402936,17007
gonna,2338,0.004229285905515799,17007
your,2288,0.004138839243721193,17007
about,2174,0.00393262085482949,17007
him,2144,0.003878352857752726,17007
youre,2139,0.0038693081915732656,17007
thats,2098,0.003795141928901688,17007
go,2064,0.003733638198881356,17007
really,2037,0.0036847970015122682,17007
ross,2014,0.0036431915370867493,17007
yknow,1991,0.0036015860726612303,17007
can,1949,0.003525610876753761,17007
think,1828,0.0033067299552108132,17007
look,1822,0.0032958763557954605,17007
here,1821,0.003294067422559568,17007
were,1810,0.003274169156964755,17007
if,1770,0.0032018118275290697,17007
joey,1760,0.0031837224951701483,17007
one,1655,0.0029937845054014748,17007
they,1627,0.002943134374796495,17007
uh,1626,0.002941325441560603,17007
mean,1615,0.0029214271759657896,17007
there,1598,0.0028906753109556233,17007
chandler,1595,0.0028852485112479467,17007
how,1585,0.0028671591788890258,17007
his,1577,0.0028526877130018885,17007
now,1514,0.0027387249191406842,17007
did,1483,0.0026826479888280284,17007
got,1427,0.002581347727618069,17007
see,1413,0.0025560226623155794,17007
monica,1409,0.0025487869293720107,17007
rachel,1394,0.0025216529308336286,17007
come,1368,0.0024746206667004334,17007
want,1364,0.0024673849337568648,17007
god,1361,0.0024619581340491886,17007
why,1349,0.002440250935218483,17007
cant,1320,0.0023877918713776113,17007
good,1287,0.002328097074593171,17007
guys,1257,0.002273829077516407,17007
going,1226,0.002217752147203751,17007
back,1214,0.0021960449483730453,17007
phoebe,1153,0.0020857000209836257,17007
would,1150,0.002080273221275949,17007
then,1145,0.0020712285550964884,17007
when,1126,0.002036858823614538,17007
from,1081,0.001955456827999392,17007
sorry,1058,0.0019138513635738733,17007
great,1051,0.0019011888309226283,17007
little,998,0.0018053153694203455,17007
say,986,0.00178360817058964,17007
didnt,972,0.0017582831052871501,17007
tell,971,0.0017564741720512578,17007
hi,970,0.0017546652388153658,17007
yes,966,0.0017474295058717974,17007
over,960,0.0017365759064564446,17007
time,943,0.0017058240414462784,17007
because,936,0.0016931615087950333,17007
down,926,0.0016750721764361121,17007
some,896,0.0016208041793593481,17007
hes,885,0.0016009059137645349,17007
them,880,0.0015918612475850742,17007
could,880,0.0015918612475850742,17007
as,873,0.0015791987149338291,17007
who,871,0.001575580848462045,17007
something,855,0.0015466379166877708,17007
too,838,0.0015158860516776046,17007
ill,836,0.0015122681852058205,17007
an,831,0.0015032235190263598,17007
had,828,0.0014977967193186834,17007
love,828,0.0014977967193186834,17007
shes,817,0.00147789845372387,17007
thing,810,0.0014652359210726251,17007
guy,801,0.001448955521949596,17007
am,763,0.0013802160589856949,17007
wait,751,0.0013585088601549894,17007
ok,741,0.0013404195277960682,17007
umm,735,0.0013295659283807154,17007
or,710,0.001284342597483412,17007
said,709,0.00128253366424752,17007
make,697,0.0012608264654168143,17007
maybe,697,0.0012608264654168143,17007
take,697,0.0012608264654168143,17007
again,695,0.0012572085989450302,17007
way,694,0.001255399665709138,17007
us,692,0.0012517817992373538,17007
off,690,0.0012481639327655695,17007
doing,690,0.0012481639327655695,17007
should,688,0.0012445460662937852,17007
will,662,0.0011975138021605898,17007
been,661,0.0011957048689246977,17007
looks,642,0.0011613351374427472,17007
still,636,0.0011504815380273944,17007
never,620,0.0011215386062531205,17007
sure,619,0.0011197296730172282,17007
whats,608,0.001099831407422415,17007
starts,607,0.0010980224741865227,17007
into,594,0.001074506342119925,17007
wanna,586,0.001060034876232788,17007
wow,578,0.001045563410345651,17007
much,576,0.0010419455438738668,17007
does,570,0.0010310919444585138,17007
ive,569,0.0010292830112226218,17007
thank,561,0.0010148115453354847,17007
where,561,0.0010148115453354847,17007
entering,561,0.0010148115453354847,17007
more,557,0.0010075758123919162,17007
big,554,0.0010021490126842399,17007
theres,552,0.0009985311462124555,17007
by,552,0.0009985311462124555,17007
two,551,0.0009967222129765635,17007
people,542,0.0009804418138535343,17007
believe,540,0.00097682394738175,17007
our,538,0.0009732060809099658,17007
has,534,0.0009659703479663973,17007
very,533,0.0009641614147305051,17007
man,531,0.0009605435482587209,17007
phone,529,0.0009569256817869367,17007
please,526,0.0009514988820792602,17007
need,526,0.0009514988820792602,17007
first,523,0.0009460720823715838,17007
even,522,0.0009442631491356917,17007
thought,517,0.000935218482956231,17007
room,516,0.000933409549720339,17007
lets,513,0.0009279827500126625,17007
baby,512,0.0009261738167767704,17007
door,511,0.0009243648835408783,17007
give,505,0.0009135112841255255,17007
talk,504,0.0009117023508896333,17007
fine,501,0.000906275551181957,17007
around,490,0.0008863772855871436,17007
doesnt,489,0.0008845683523512514,17007
work,488,0.0008827594191153593,17007
let,483,0.0008737147529358987,17007
huh,483,0.0008737147529358987,17007
ii,474,0.0008574343538128694,17007
other,471,0.000852007554105193,17007
away,460,0.0008321092885103797,17007
ah,454,0.0008212556890950269,17007
anything,452,0.0008176378226232426,17007
listen,447,0.000808593156443782,17007
stuff,438,0.0007923127573207528,17007
actually,437,0.0007905038240848607,17007
any,435,0.0007868859576130764,17007
night,430,0.0007778412914336158,17007
goes,429,0.0007760323581977236,17007
looking,419,0.0007579430258388023,17007
only,417,0.0007543251593670181,17007
thanks,407,0.0007362358270080968,17007
gets,406,0.0007344268937722046,17007
gotta,404,0.0007308090273004204,17007
new,403,0.0007290000940645282,17007
pause,403,0.0007290000940645282,17007
theyre,400,0.0007235732943568519,17007
feel,398,0.0007199554278850676,17007
those,390,0.0007054839619979306,17007
nice,389,0.0007036750287620385,17007
call,389,0.0007036750287620385,17007
last,384,0.0006946303625825778,17007
these,382,0.0006910124961107936,17007
ever,380,0.0006873946296390093,17007
day,379,0.0006855856964031172,17007
nothing,378,0.000683776763167225,17007
getting,374,0.0006765410302236565,17007
stop,373,0.0006747320969877643,17007
put,373,0.0006747320969877643,17007
before,372,0.0006729231637518723,17007
talking,369,0.0006674963640441959,17007
hands,366,0.0006620695643365195,17007
together,365,0.0006602606311006273,17007
honey,365,0.0006602606311006273,17007
ohh,365,0.0006602606311006273,17007
head,363,0.0006566427646288431,17007
ooh,362,0.000654833831392951,17007
um,361,0.0006530248981570588,17007
pheebs,361,0.0006530248981570588,17007
rach,353,0.0006385534322699218,17007
guess,346,0.0006258908996186769,17007
married,337,0.0006096105004956478,17007
better,333,0.0006023747675520792,17007
hand,333,0.0006023747675520792,17007
told,329,0.0005951390346085107,17007
having,329,0.0005951390346085107,17007
cause,326,0.0005897122349008343,17007
things,326,0.0005897122349008343,17007
place,324,0.00058609436842905,17007
leave,323,0.0005842854351931579,17007
lot,322,0.0005824765019572657,17007
woman,322,0.0005824765019572657,17007
made,315,0.0005698139693060208,17007
bad,315,0.0005698139693060208,17007
hello,311,0.0005625782363624523,17007
turns,305,0.0005517246369470995,17007
remember,304,0.0005499157037112075,17007
someone,302,0.0005462978372394231,17007
best,301,0.0005444889040035311,17007
help,300,0.0005426799707676389,17007
girl,300,0.0005426799707676389,17007
wanted,298,0.0005390621042958546,17007
after,297,0.0005372531710599625,17007
friend,297,0.0005372531710599625,17007
another,296,0.0005354442378240704,17007
name,294,0.0005318263713522862,17007
points,294,0.0005318263713522862,17007
kinda,292,0.0005282085048805018,17007
long,289,0.0005227817051728255,17007
alright,287,0.0005191638387010412,17007
ya,283,0.0005119281057574727,17007
which,283,0.0005119281057574727,17007
play,283,0.0005119281057574727,17007
thinking,281,0.0005083102392856885,17007
happened,280,0.0005065013060497963,17007
find,280,0.0005065013060497963,17007
than,280,0.0005065013060497963,17007
happy,278,0.0005028834395780121,17007
minute,276,0.0004992655731062278,17007
isnt,276,0.0004992655731062278,17007
fun,276,0.0004992655731062278,17007
pretty,276,0.0004992655731062278,17007
coming,275,0.0004974566398703357,17007
always,272,0.0004920298401626592,17007
id,271,0.0004902209069267672,17007
next,270,0.000488411973690875,17007
ask,269,0.0004866030404549829,17007
trying,268,0.00048479410721909074,17007
walks,267,0.00048298517398319863,17007
went,266,0.0004811762407473065,17007
hear,265,0.00047936730751141436,17007
friends,261,0.00047213157456784587,17007
wedding,260,0.0004703226413319537,17007
face,260,0.0004703226413319537,17007
takes,257,0.0004648958416242773,17007
wrong,257,0.0004648958416242773,17007
else,257,0.0004648958416242773,17007
apartment,255,0.00046127797515249305,17007
both,255,0.00046127797515249305,17007
start,252,0.00045585117544481667,17007
funny,252,0.00045585117544481667,17007
left,250,0.0004522333089730324,17007
totally,250,0.0004522333089730324,17007
their,250,0.0004522333089730324,17007
sex,248,0.0004486154425012482,17007
keep,246,0.0004449975760294639,17007
date,244,0.00044137970955767964,17007
laughs,243,0.00043957077632178753,17007
through,243,0.00043957077632178753,17007
tonight,242,0.00043776184308589537,17007
three,241,0.00043595290985000326,17007
money,240,0.00043414397661411115,17007
youve,239,0.000432335043378219,17007
everything,237,0.0004287171769064347,17007
hard,237,0.0004287171769064347,17007
care,236,0.0004269082436705426,17007
kind,235,0.0004250993104346505,17007
job,233,0.0004214814439628662,17007
kiss,233,0.0004214814439628662,17007
try,232,0.0004196725107269741,17007
home,230,0.00041605464425518984,17007
years,225,0.0004070099780757292,17007
old,225,0.0004070099780757292,17007
weird,224,0.00040520104483983703,17007
wouldnt,222,0.0004015831783680528,17007
mom,221,0.00039977424513216065,17007
whos,220,0.00039796531189626854,17007
makes,220,0.00039796531189626854,17007
being,220,0.00039796531189626854,17007
listens,219,0.0003961563786603764,17007
table,219,0.0003961563786603764,17007
stupid,219,0.0003961563786603764,17007
whole,217,0.00039253851218859216,17007
crazy,217,0.00039253851218859216,17007
wont,217,0.00039253851218859216,17007
ready,216,0.0003907295789527,17007
each,216,0.0003907295789527,17007
today,214,0.0003871117124809158,17007
wasnt,210,0.00037987597953734723,17007
grabs,209,0.0003780670463014551,17007
done,208,0.00037625811306556296,17007
life,208,0.00037625811306556296,17007
second,207,0.00037444917982967085,17007
watch,206,0.0003726402465937787,17007
idea,204,0.0003690223801219945,17007
party,204,0.0003690223801219945,17007
move,202,0.0003654045136502102,17007
hell,202,0.0003654045136502102,17007
game,197,0.00035635984747074955,17007
saying,196,0.00035455091423485744,17007
emma,196,0.00035455091423485744,17007
everyone,196,0.00035455091423485744,17007
probably,195,0.0003527419809989653,17007
bathroom,195,0.0003527419809989653,17007
happen,194,0.00035093304776307317,17007
check,193,0.000349124114527181,17007
wants,193,0.000349124114527181,17007
same,193,0.000349124114527181,17007
course,191,0.0003455062480553968,17007
pick,191,0.0003455062480553968,17007
already,190,0.0003436973148195046,17007
dad,189,0.0003418883815836125,17007
yet,189,0.0003418883815836125,17007
bye,188,0.0003400794483477204,17007
while,188,0.0003400794483477204,17007
deal,188,0.0003400794483477204,17007
part,188,0.0003400794483477204,17007
enough,188,0.0003400794483477204,17007
cool,186,0.00033646158187593614,17007
sees,186,0.00033646158187593614,17007
stay,184,0.00033284371540415186,17007
runs,184,0.00033284371540415186,17007
called,184,0.00033284371540415186,17007
show,184,0.00033284371540415186,17007
everybody,183,0.00033103478216825976,17007
supposed,182,0.0003292258489323676,17007
emily,178,0.0003219901159887991,17007
came,178,0.0003219901159887991,17007
hug,178,0.0003219901159887991,17007
anyway,178,0.0003219901159887991,17007
couple,177,0.00032018118275290694,17007
comes,176,0.00031837224951701483,17007
might,175,0.0003165633162811227,17007
ben,174,0.00031475438304523056,17007
every,174,0.00031475438304523056,17007
problem,172,0.0003111365165734463,17007
whoa,171,0.0003093275833375542,17007
havent,171,0.0003093275833375542,17007
leaves,169,0.0003057097168657699,17007
tomorrow,168,0.0003039007836298778,17007
meet,168,0.0003039007836298778,17007
eat,168,0.0003039007836298778,17007
saw,167,0.00030209185039398564,17007
picture,167,0.00030209185039398564,17007
dinner,167,0.00030209185039398564,17007
taking,166,0.0003002829171580935,17007
used,166,0.0003002829171580935,17007
mike,166,0.0003002829171580935,17007
coffee,165,0.0002984739839222014,17007
matter,165,0.0002984739839222014,17007
live,165,0.0002984739839222014,17007
use,165,0.0002984739839222014,17007
year,164,0.00029666505068630926,17007
knew,164,0.00029666505068630926,17007
anymore,163,0.00029485611745041715,17007
ring,163,0.00029485611745041715,17007
couldnt,162,0.000293047184214525,17007
youll,160,0.00028942931774274077,17007
picks,160,0.00028942931774274077,17007
break,160,0.00028942931774274077,17007
sits,160,0.00028942931774274077,17007
also,160,0.00028942931774274077,17007
took,159,0.0002876203845068486,17007
bed,158,0.0002858114512709565,17007
pants,158,0.0002858114512709565,17007
opens,158,0.0002858114512709565,17007
since,158,0.0002858114512709565,17007
such,158,0.0002858114512709565,17007
monicas,157,0.0002840025180350644,17007
excuse,155,0.0002803846515632801,17007
found,155,0.0002803846515632801,17007
open,155,0.0002803846515632801,17007
puts,155,0.0002803846515632801,17007
voice,154,0.00027857571832738795,17007
hot,153,0.00027676678509149584,17007
says,152,0.00027495785185560373,17007
nono,151,0.00027314891861971157,17007
hate,151,0.00027314891861971157,17007
wearing,151,0.00027314891861971157,17007
eyes,150,0.00027133998538381946,17007
holds,150,0.00027133998538381946,17007
walk,150,0.00027133998538381946,17007
real,149,0.0002695310521479273,17007
forget,149,0.0002695310521479273,17007
myself,149,0.0002695310521479273,17007
cute,148,0.0002677221189120352,17007
making,147,0.0002659131856761431,17007
own,146,0.0002641042524402509,17007
uhhuh,145,0.0002622953192043588,17007
telling,144,0.0002604863859684667,17007
joeys,144,0.0002604863859684667,17007
sit,143,0.00025867745273257454,17007
beautiful,143,0.00025867745273257454,17007
gave,143,0.00025867745273257454,17007
box,143,0.00025867745273257454,17007
moving,142,0.00025686851949668243,17007
book,142,0.00025686851949668243,17007
may,142,0.00025686851949668243,17007
reading,142,0.00025686851949668243,17007
mine,141,0.00025505958626079027,17007
hold,140,0.00025325065302489816,17007
stops,140,0.00025325065302489816,17007
tv,140,0.00025325065302489816,17007
bedroom,140,0.00025325065302489816,17007
sounds,139,0.00025144171978900605,17007
couch,139,0.00025144171978900605,17007
later,139,0.00025144171978900605,17007
sweet,138,0.0002496327865531139,17007
person,138,0.0002496327865531139,17007
living,138,0.0002496327865531139,17007
high,138,0.0002496327865531139,17007
house,137,0.0002478238533172218,17007
kids,137,0.0002478238533172218,17007
thinks,137,0.0002478238533172218,17007
means,136,0.0002460149200813296,17007
behind,136,0.0002460149200813296,17007
gives,136,0.0002460149200813296,17007
most,136,0.0002460149200813296,17007
serious,135,0.0002442059868454375,17007
naked,134,0.00024239705360954537,17007
food,134,0.00024239705360954537,17007
andand,133,0.00024058812037365326,17007
understand,133,0.00024058812037365326,17007
chair,133,0.00024058812037365326,17007
miss,133,0.00024058812037365326,17007
seen,132,0.00023877918713776112,17007
heard,132,0.00023877918713776112,17007
somebody,132,0.00023877918713776112,17007
five,132,0.00023877918713776112,17007
bring,131,0.000236970253901869,17007
dude,131,0.000236970253901869,17007
bit,131,0.000236970253901869,17007
hair,130,0.00023516132066597685,17007
parents,130,0.00023516132066597685,17007
heres,130,0.00023516132066597685,17007
four,130,0.00023516132066597685,17007
yourself,130,0.00023516132066597685,17007
late,130,0.00023516132066597685,17007
sleep,130,0.00023516132066597685,17007
mr,129,0.00023335238743008474,17007
youd,128,0.0002315434541941926,17007
different,128,0.0002315434541941926,17007
morning,127,0.00022973452095830047,17007
until,127,0.00022973452095830047,17007
without,127,0.00022973452095830047,17007
amazing,127,0.00022973452095830047,17007
important,126,0.00022792558772240834,17007
movie,126,0.00022792558772240834,17007
uhm,126,0.00022792558772240834,17007
girls,125,0.0002261166544865162,17007
question,125,0.0002261166544865162,17007
cry,125,0.0002261166544865162,17007
turn,125,0.0002261166544865162,17007
excited,125,0.0002261166544865162,17007
front,124,0.0002243077212506241,17007
mind,123,0.00022249878801473195,17007
arent,123,0.00022249878801473195,17007
enters,123,0.00022249878801473195,17007
once,123,0.00022249878801473195,17007
seeing,123,0.00022249878801473195,17007
weve,123,0.00022249878801473195,17007
chandlers,122,0.00022068985477883982,17007
dog,122,0.00022068985477883982,17007
boy,122,0.00022068985477883982,17007
sister,122,0.00022068985477883982,17007
card,121,0.00021888092154294768,17007
true,121,0.00021888092154294768,17007
minutes,120,0.00021707198830705557,17007
alone,120,0.00021707198830705557,17007
under,119,0.00021526305507116344,17007
bag,119,0.00021526305507116344,17007
kidding,119,0.00021526305507116344,17007
shocked,119,0.00021526305507116344,17007
office,119,0.00021526305507116344,17007
window,118,0.0002134541218352713,17007
though,118,0.0002134541218352713,17007
rest,117,0.00021164518859937917,17007
gone,117,0.00021164518859937917,17007
women,117,0.00021164518859937917,17007
run,117,0.00021164518859937917,17007
end,116,0.00020983625536348706,17007
exits,116,0.00020983625536348706,17007
youyou,116,0.00020983625536348706,17007
either,115,0.00020802732212759492,17007
days,114,0.00020621838889170279,17007
ass,114,0.00020621838889170279,17007
worry,113,0.00020440945565581065,17007
number,113,0.00020440945565581065,17007
mad,113,0.00020440945565581065,17007
story,113,0.00020440945565581065,17007
anyone,113,0.00020440945565581065,17007
sitting,113,0.00020440945565581065,17007
lost,112,0.00020260052241991851,17007
mon,112,0.00020260052241991851,17007
must,112,0.00020260052241991851,17007
ugh,111,0.0002007915891840264,17007
car,111,0.0002007915891840264,17007
perfect,111,0.0002007915891840264,17007
father,111,0.0002007915891840264,17007
kisses,110,0.00019898265594813427,17007
laughing,110,0.00019898265594813427,17007
wish,109,0.00019717372271224213,17007
point,109,0.00019717372271224213,17007
pregnant,109,0.00019717372271224213,17007
hang,109,0.00019717372271224213,17007
babies,108,0.00019536478947635,17007
word,108,0.00019536478947635,17007
ago,108,0.00019536478947635,17007
change,108,0.00019536478947635,17007
sound,108,0.00019536478947635,17007
rachels,108,0.00019536478947635,17007
knows,107,0.0001935558562404579,17007
uhh,107,0.0001935558562404579,17007
doctor,107,0.0001935558562404579,17007
win,107,0.0001935558562404579,17007
tape,106,0.00019174692300456575,17007
almost,106,0.00019174692300456575,17007
joe,106,0.00019174692300456575,17007
nonono,106,0.00019174692300456575,17007
throws,106,0.00019174692300456575,17007
tries,106,0.00019174692300456575,17007
playing,106,0.00019174692300456575,17007
close,106,0.00019174692300456575,17007
bet,105,0.00018993798976867362,17007
hours,105,0.00018993798976867362,17007
kid,104,0.00018812905653278148,17007
huge,104,0.00018812905653278148,17007
holding,104,0.00018812905653278148,17007
chance,104,0.00018812905653278148,17007
laugh,103,0.00018632012329688935,17007
rosss,103,0.00018632012329688935,17007
whatever,103,0.00018632012329688935,17007
half,103,0.00018632012329688935,17007
anybody,103,0.00018632012329688935,17007
read,102,0.00018451119006099724,17007
school,102,0.00018451119006099724,17007
throw,102,0.00018451119006099724,17007
working,102,0.00018451119006099724,17007
ow,102,0.00018451119006099724,17007
crying,102,0.00018451119006099724,17007
started,102,0.00018451119006099724,17007
seriously,101,0.0001827022568251051,17007
outside,101,0.0001827022568251051,17007
dress,101,0.0001827022568251051,17007
janice,101,0.0001827022568251051,17007
nods,101,0.0001827022568251051,17007
reason,101,0.0001827022568251051,17007
birthday,101,0.0001827022568251051,17007
fact,101,0.0001827022568251051,17007
glad,101,0.0001827022568251051,17007
ahh,100,0.00018089332358921297,17007
between,100,0.00018089332358921297,17007
times,100,0.00018089332358921297,17007
asked,100,0.00018089332358921297,17007
carol,100,0.00018089332358921297,17007
easy,100,0.00018089332358921297,17007
hugs,99,0.00017908439035332083,17007
buy,99,0.00017908439035332083,17007
green,99,0.00017908439035332083,17007
hit,99,0.00017908439035332083,17007
hangs,98,0.00017727545711742872,17007
side,98,0.00017727545711742872,17007
world,97,0.00017546652388153658,17007
gasps,96,0.00017365759064564445,17007
wear,96,0.00017365759064564445,17007
relationship,96,0.00017365759064564445,17007
london,96,0.00017365759064564445,17007
broke,96,0.00017365759064564445,17007
met,96,0.00017365759064564445,17007
cannot,95,0.0001718486574097523,17007
em,95,0.0001718486574097523,17007
hope,95,0.0001718486574097523,17007
quickly,94,0.0001700397241738602,17007
answer,94,0.0001700397241738602,17007
six,94,0.0001700397241738602,17007
exactly,94,0.0001700397241738602,17007
many,93,0.00016823079093796807,17007
least,93,0.00016823079093796807,17007
dr,93,0.00016823079093796807,17007
himself,92,0.00016642185770207593,17007
hurt,92,0.00016642185770207593,17007
fire,91,0.0001646129244661838,17007
joke,91,0.0001646129244661838,17007
shouldnt,91,0.0001646129244661838,17007
singing,91,0.0001646129244661838,17007
marry,90,0.00016280399123029166,17007
finally,90,0.00016280399123029166,17007
watching,90,0.00016280399123029166,17007
dance,90,0.00016280399123029166,17007
shows,90,0.00016280399123029166,17007
cat,89,0.00016099505799439955,17007
line,89,0.00016099505799439955,17007
yelling,89,0.00016099505799439955,17007
mouth,88,0.00015918612475850742,17007
floor,87,0.00015737719152261528,17007
running,87,0.00015737719152261528,17007
ball,87,0.00015737719152261528,17007
christmas,86,0.00015556825828672314,17007
tickets,86,0.00015556825828672314,17007
luck,86,0.00015556825828672314,17007
sweetie,86,0.00015556825828672314,17007
kitchen,86,0.00015556825828672314,17007
meant,86,0.00015556825828672314,17007
kill,86,0.00015556825828672314,17007
duck,85,0.00015375932505083104,17007
gunther,85,0.00015375932505083104,17007
street,84,0.0001519503918149389,17007
promise,84,0.0001519503918149389,17007
giving,84,0.0001519503918149389,17007
mother,84,0.0001519503918149389,17007
leaving,84,0.0001519503918149389,17007
upset,83,0.00015014145857904676,17007
geller,83,0.00015014145857904676,17007
sick,83,0.00015014145857904676,17007
machine,83,0.00015014145857904676,17007
drink,83,0.00015014145857904676,17007
itll,83,0.00015014145857904676,17007
werent,82,0.00014833252534315463,17007
lady,82,0.00014833252534315463,17007
towards,82,0.00014833252534315463,17007
absolutely,82,0.00014833252534315463,17007
marcel,82,0.00014833252534315463,17007
week,82,0.00014833252534315463,17007
set,81,0.0001465235921072625,17007
hows,81,0.0001465235921072625,17007
glares,81,0.0001465235921072625,17007
moves,81,0.0001465235921072625,17007
free,81,0.0001465235921072625,17007
terrible,80,0.00014471465887137038,17007
dollars,80,0.00014471465887137038,17007
dead,80,0.00014471465887137038,17007
realizes,80,0.00014471465887137038,17007
closes,79,0.00014290572563547825,17007
hat,78,0.0001410967923995861,17007
mrs,78,0.0001410967923995861,17007
ones,78,0.0001410967923995861,17007
thanksgiving,78,0.0001410967923995861,17007
family,78,0.0001410967923995861,17007
wife,78,0.0001410967923995861,17007
clothes,78,0.0001410967923995861,17007
talked,78,0.0001410967923995861,17007
iii,78,0.0001410967923995861,17007
phoebes,77,0.00013928785916369398,17007
goodbye,77,0.00013928785916369398,17007
pay,77,0.00013928785916369398,17007
heads,77,0.00013928785916369398,17007
news,77,0.00013928785916369398,17007
marriage,77,0.00013928785916369398,17007
die,77,0.00013928785916369398,17007
audition,76,0.00013747892592780187,17007
hmm,76,0.00013747892592780187,17007
lives,76,0.00013747892592780187,17007
hour,76,0.00013747892592780187,17007
soon,76,0.00013747892592780187,17007
lose,76,0.00013747892592780187,17007
richard,76,0.00013747892592780187,17007
interrupting,76,0.00013747892592780187,17007
cut,76,0.00013747892592780187,17007
definitely,75,0.00013566999269190973,17007
imim,75,0.00013566999269190973,17007
standing,75,0.00013566999269190973,17007
paper,75,0.00013566999269190973,17007
inside,74,0.0001338610594560176,17007
wouldve,74,0.0001338610594560176,17007
feeling,74,0.0001338610594560176,17007
asleep,74,0.0001338610594560176,17007
able,73,0.00013205212622012546,17007
few,73,0.00013205212622012546,17007
unless,73,0.00013205212622012546,17007
ice,73,0.00013205212622012546,17007
coat,72,0.00013024319298423335,17007
actor,72,0.00013024319298423335,17007
sexy,72,0.00013024319298423335,17007
hall,72,0.00013024319298423335,17007
ten,72,0.00013024319298423335,17007
relax,72,0.00013024319298423335,17007
charlie,72,0.00013024319298423335,17007
yours,72,0.00013024319298423335,17007
arm,71,0.00012843425974834121,17007
bing,71,0.00012843425974834121,17007
liked,71,0.00012843425974834121,17007
sometimes,71,0.00012843425974834121,17007
drunk,71,0.00012843425974834121,17007
top,71,0.00012843425974834121,17007
eye,71,0.00012843425974834121,17007
moment,70,0.00012662532651244908,17007
girlfriend,70,0.00012662532651244908,17007
message,70,0.00012662532651244908,17007
lunch,69,0.00012481639327655694,17007
walking,69,0.00012481639327655694,17007
starting,69,0.00012481639327655694,17007
forgot,69,0.00012481639327655694,17007
notices,69,0.00012481639327655694,17007
against,69,0.00012481639327655694,17007
worried,69,0.00012481639327655694,17007
seven,69,0.00012481639327655694,17007
fault,68,0.0001230074600406648,17007
song,68,0.0001230074600406648,17007
smiling,68,0.0001230074600406648,17007
scared,68,0.0001230074600406648,17007
wheres,68,0.0001230074600406648,17007
seems,68,0.0001230074600406648,17007
present,68,0.0001230074600406648,17007
brought,68,0.0001230074600406648,17007
waiting,68,0.0001230074600406648,17007
calling,67,0.00012119852680477268,17007
yep,67,0.00012119852680477268,17007
boss,67,0.00012119852680477268,17007
nobody,67,0.00012119852680477268,17007
cmon,67,0.00012119852680477268,17007
weeks,67,0.00012119852680477268,17007
kissing,67,0.00012119852680477268,17007
seem,67,0.00012119852680477268,17007
special,66,0.00011938959356888056,17007
fake,66,0.00011938959356888056,17007
sandwich,66,0.00011938959356888056,17007
whatwhat,66,0.00011938959356888056,17007
figure,66,0.00011938959356888056,17007
fight,66,0.00011938959356888056,17007
mark,66,0.00011938959356888056,17007
water,66,0.00011938959356888056,17007
restaurant,66,0.00011938959356888056,17007
worse,65,0.00011758066033298843,17007
store,65,0.00011758066033298843,17007
fat,65,0.00011758066033298843,17007
eh,65,0.00011758066033298843,17007
heart,65,0.00011758066033298843,17007
heyhey,65,0.00011758066033298843,17007
pulls,64,0.0001157717270970963,17007
shut,64,0.0001157717270970963,17007
plan,64,0.0001157717270970963,17007
smell,64,0.0001157717270970963,17007
boyfriend,64,0.0001157717270970963,17007
damn,64,0.0001157717270970963,17007
city,64,0.0001157717270970963,17007
across,64,0.0001157717270970963,17007
tribbiani,64,0.0001157717270970963,17007
putting,64,0.0001157717270970963,17007
obviously,64,0.0001157717270970963,17007
figured,63,0.00011396279386120417,17007
lie,63,0.00011396279386120417,17007
porn,63,0.00011396279386120417,17007
shot,63,0.00011396279386120417,17007
class,63,0.00011396279386120417,17007
piece,63,0.00011396279386120417,17007
son,63,0.00011396279386120417,17007
tried,63,0.00011396279386120417,17007
worked,62,0.00011215386062531205,17007
cup,62,0.00011215386062531205,17007
stand,62,0.00011215386062531205,17007
york,62,0.00011215386062531205,17007
feels,62,0.00011215386062531205,17007
gay,62,0.00011215386062531205,17007
herself,62,0.00011215386062531205,17007
gift,62,0.00011215386062531205,17007
sad,61,0.00011034492738941991,17007
feet,61,0.00011034492738941991,17007
surprise,61,0.00011034492738941991,17007
answering,61,0.00011034492738941991,17007
welcome,61,0.00011034492738941991,17007
wewe,61,0.00011034492738941991,17007
thatthat,61,0.00011034492738941991,17007
quit,61,0.00011034492738941991,17007
david,61,0.00011034492738941991,17007
months,61,0.00011034492738941991,17007
men,60,0.00010853599415352779,17007
wed,60,0.00010853599415352779,17007
bought,60,0.00010853599415352779,17007
college,60,0.00010853599415352779,17007
feelings,60,0.00010853599415352779,17007
ohhh,60,0.00010853599415352779,17007
fair,60,0.00010853599415352779,17007
shirt,60,0.00010853599415352779,17007
along,60,0.00010853599415352779,17007
fast,60,0.00010853599415352779,17007
stands,60,0.00010853599415352779,17007
finish,60,0.00010853599415352779,17007
likes,59,0.00010672706091763565,17007
lying,59,0.00010672706091763565,17007
pizza,59,0.00010672706091763565,17007
shower,59,0.00010672706091763565,17007
cold,59,0.00010672706091763565,17007
angrily,59,0.00010672706091763565,17007
fingers,58,0.00010491812768174353,17007
camera,58,0.00010491812768174353,17007
brother,58,0.00010491812768174353,17007
accent,58,0.00010491812768174353,17007
smiles,58,0.00010491812768174353,17007
doin,58,0.00010491812768174353,17007
kathy,58,0.00010491812768174353,17007
massage,57,0.00010310919444585139,17007
ohoh,57,0.00010310919444585139,17007
won,57,0.00010310919444585139,17007
staring,57,0.00010310919444585139,17007
turkey,57,0.00010310919444585139,17007
small,57,0.00010310919444585139,17007
touch,57,0.00010310919444585139,17007
hundred,57,0.00010310919444585139,17007
needs,57,0.00010310919444585139,17007
roommate,57,0.00010310919444585139,17007
looked,57,0.00010310919444585139,17007
except,57,0.00010310919444585139,17007
fridge,57,0.00010310919444585139,17007
plane,57,0.00010310919444585139,17007
plate,57,0.00010310919444585139,17007
ha,57,0.00010310919444585139,17007
confused,56,0.00010130026120995926,17007
bucks,56,0.00010130026120995926,17007
kissed,56,0.00010130026120995926,17007
sign,56,0.00010130026120995926,17007
aunt,56,0.00010130026120995926,17007
keys,56,0.00010130026120995926,17007
writing,56,0.00010130026120995926,17007
pain,56,0.00010130026120995926,17007
words,56,0.00010130026120995926,17007
weekend,55,9.949132797406713e-05,17007
cards,55,9.949132797406713e-05,17007
butt,55,9.949132797406713e-05,17007
dating,55,9.949132797406713e-05,17007
motions,55,9.949132797406713e-05,17007
stuck,55,9.949132797406713e-05,17007
afraid,55,9.949132797406713e-05,17007
candy,55,9.949132797406713e-05,17007
paul,55,9.949132797406713e-05,17007
apparently,54,9.7682394738175e-05,17007
itsits,54,9.7682394738175e-05,17007
dressed,54,9.7682394738175e-05,17007
bra,54,9.7682394738175e-05,17007
control,54,9.7682394738175e-05,17007
picked,54,9.7682394738175e-05,17007
shoes,54,9.7682394738175e-05,17007
bitch,54,9.7682394738175e-05,17007
interesting,54,9.7682394738175e-05,17007
past,54,9.7682394738175e-05,17007
freak,54,9.7682394738175e-05,17007
gang,53,9.587346150228288e-05,17007
aww,53,9.587346150228288e-05,17007
stick,53,9.587346150228288e-05,17007
middle,53,9.587346150228288e-05,17007
secret,53,9.587346150228288e-05,17007
asking,53,9.587346150228288e-05,17007
daddy,53,9.587346150228288e-05,17007
yay,53,9.587346150228288e-05,17007
dream,53,9.587346150228288e-05,17007
eight,53,9.587346150228288e-05,17007
shakes,52,9.406452826639074e-05,17007
purse,52,9.406452826639074e-05,17007
full,52,9.406452826639074e-05,17007
smart,52,9.406452826639074e-05,17007
air,52,9.406452826639074e-05,17007
plus,52,9.406452826639074e-05,17007
chick,52,9.406452826639074e-05,17007
spend,52,9.406452826639074e-05,17007
cake,52,9.406452826639074e-05,17007
tiny,52,9.406452826639074e-05,17007
missed,52,9.406452826639074e-05,17007
susan,52,9.406452826639074e-05,17007
sent,51,9.225559503049862e-05,17007
nope,51,9.225559503049862e-05,17007
list,51,9.225559503049862e-05,17007
extra,51,9.225559503049862e-05,17007
pass,51,9.225559503049862e-05,17007
mistake,51,9.225559503049862e-05,17007
suddenly,51,9.225559503049862e-05,17007
wine,51,9.225559503049862e-05,17007
moved,51,9.225559503049862e-05,17007
loved,51,9.225559503049862e-05,17007
chicken,51,9.225559503049862e-05,17007
turning,51,9.225559503049862e-05,17007
falls,51,9.225559503049862e-05,17007
far,51,9.225559503049862e-05,17007
bunch,51,9.225559503049862e-05,17007
entire,50,9.044666179460648e-05,17007
light,50,9.044666179460648e-05,17007
underwear,50,9.044666179460648e-05,17007
sweater,50,9.044666179460648e-05,17007
less,50,9.044666179460648e-05,17007
grab,50,9.044666179460648e-05,17007
milk,50,9.044666179460648e-05,17007
order,50,9.044666179460648e-05,17007
horrible,50,9.044666179460648e-05,17007
cheese,50,9.044666179460648e-05,17007
ralph,50,9.044666179460648e-05,17007
hanging,50,9.044666179460648e-05,17007
body,50,9.044666179460648e-05,17007
lucky,50,9.044666179460648e-05,17007
stares,50,9.044666179460648e-05,17007
opening,49,8.863772855871436e-05,17007
surprised,49,8.863772855871436e-05,17007
presents,49,8.863772855871436e-05,17007
catch,49,8.863772855871436e-05,17007
worst,49,8.863772855871436e-05,17007
works,49,8.863772855871436e-05,17007
mona,49,8.863772855871436e-05,17007
seat,49,8.863772855871436e-05,17007
counter,49,8.863772855871436e-05,17007
slept,49,8.863772855871436e-05,17007
frank,49,8.863772855871436e-05,17007
died,49,8.863772855871436e-05,17007
third,49,8.863772855871436e-05,17007
carrying,49,8.863772855871436e-05,17007
child,49,8.863772855871436e-05,17007
note,48,8.682879532282222e-05,17007
sleeping,48,8.682879532282222e-05,17007
sense,48,8.682879532282222e-05,17007
calm,48,8.682879532282222e-05,17007
swear,48,8.682879532282222e-05,17007
write,48,8.682879532282222e-05,17007
pointing,48,8.682879532282222e-05,17007
whispering,48,8.682879532282222e-05,17007
nervous,48,8.682879532282222e-05,17007
smoke,48,8.682879532282222e-05,17007
lights,48,8.682879532282222e-05,17007
lauren,48,8.682879532282222e-05,17007
felt,48,8.682879532282222e-05,17007
building,48,8.682879532282222e-05,17007
jokes,48,8.682879532282222e-05,17007
monkey,48,8.682879532282222e-05,17007
pocket,48,8.682879532282222e-05,17007
music,47,8.50198620869301e-05,17007
finger,47,8.50198620869301e-05,17007
boat,47,8.50198620869301e-05,17007
closer,47,8.50198620869301e-05,17007
tired,47,8.50198620869301e-05,17007
forever,47,8.50198620869301e-05,17007
instead,47,8.50198620869301e-05,17007
wondering,47,8.50198620869301e-05,17007
single,47,8.50198620869301e-05,17007
cookie,47,8.50198620869301e-05,17007
pauses,47,8.50198620869301e-05,17007
fall,47,8.50198620869301e-05,17007
month,47,8.50198620869301e-05,17007
quietly,47,8.50198620869301e-05,17007
screaming,47,8.50198620869301e-05,17007
buddy,47,8.50198620869301e-05,17007
aw,47,8.50198620869301e-05,17007
imagine,47,8.50198620869301e-05,17007
send,46,8.321092885103797e-05,17007
bigger,46,8.321092885103797e-05,17007
key,46,8.321092885103797e-05,17007
pull,46,8.321092885103797e-05,17007
decide,46,8.321092885103797e-05,17007
happens,46,8.321092885103797e-05,17007
howd,46,8.321092885103797e-05,17007
breaking,46,8.321092885103797e-05,17007
early,46,8.321092885103797e-05,17007
questions,46,8.321092885103797e-05,17007
hits,46,8.321092885103797e-05,17007
neither,46,8.321092885103797e-05,17007
although,46,8.321092885103797e-05,17007
learn,46,8.321092885103797e-05,17007
boxes,46,8.321092885103797e-05,17007
loves,46,8.321092885103797e-05,17007
plans,46,8.321092885103797e-05,17007
flowers,46,8.321092885103797e-05,17007
jumps,46,8.321092885103797e-05,17007
owe,45,8.140199561514583e-05,17007
scene,45,8.140199561514583e-05,17007
picking,45,8.140199561514583e-05,17007
pushes,45,8.140199561514583e-05,17007
cab,45,8.140199561514583e-05,17007
black,45,8.140199561514583e-05,17007
tag,45,8.140199561514583e-05,17007
finds,45,8.140199561514583e-05,17007
decided,45,8.140199561514583e-05,17007
ear,44,7.959306237925371e-05,17007
foot,44,7.959306237925371e-05,17007
using,44,7.959306237925371e-05,17007
enjoy,44,7.959306237925371e-05,17007
wrote,44,7.959306237925371e-05,17007
yesterday,44,7.959306237925371e-05,17007
desk,44,7.959306237925371e-05,17007
santa,44,7.959306237925371e-05,17007
fired,44,7.959306237925371e-05,17007
angry,44,7.959306237925371e-05,17007
calls,44,7.959306237925371e-05,17007
save,44,7.959306237925371e-05,17007
shell,44,7.959306237925371e-05,17007
idiot,44,7.959306237925371e-05,17007
none,44,7.959306237925371e-05,17007
loud,44,7.959306237925371e-05,17007
glass,44,7.959306237925371e-05,17007
rules,44,7.959306237925371e-05,17007
shoe,44,7.959306237925371e-05,17007
straight,44,7.959306237925371e-05,17007
hasnt,43,7.778412914336157e-05,17007
credit,43,7.778412914336157e-05,17007
mess,43,7.778412914336157e-05,17007
ride,43,7.778412914336157e-05,17007
conversation,43,7.778412914336157e-05,17007
tough,43,7.778412914336157e-05,17007
ifif,43,7.778412914336157e-05,17007
unbelievable,43,7.778412914336157e-05,17007
spent,43,7.778412914336157e-05,17007
jumping,43,7.778412914336157e-05,17007
husband,43,7.778412914336157e-05,17007
sarcastic,43,7.778412914336157e-05,17007
sir,43,7.778412914336157e-05,17007
leg,43,7.778412914336157e-05,17007
acting,43,7.778412914336157e-05,17007
smile,43,7.778412914336157e-05,17007
incredible,43,7.778412914336157e-05,17007
joshua,43,7.778412914336157e-05,17007
checks,42,7.597519590746945e-05,17007
covers,42,7.597519590746945e-05,17007
trouble,42,7.597519590746945e-05,17007
bottle,42,7.597519590746945e-05,17007
favorite,42,7.597519590746945e-05,17007
blue,42,7.597519590746945e-05,17007
seconds,42,7.597519590746945e-05,17007
rings,42,7.597519590746945e-05,17007
stopped,42,7.597519590746945e-05,17007
hospital,42,7.597519590746945e-05,17007
clean,42,7.597519590746945e-05,17007
assistant,42,7.597519590746945e-05,17007
everythings,42,7.597519590746945e-05,17007
quick,42,7.597519590746945e-05,17007
gotten,42,7.597519590746945e-05,17007
shoulder,42,7.597519590746945e-05,17007
turned,42,7.597519590746945e-05,17007
nose,42,7.597519590746945e-05,17007
kept,41,7.416626267157731e-05,17007
jealous,41,7.416626267157731e-05,17007
bob,41,7.416626267157731e-05,17007
nooo,41,7.416626267157731e-05,17007
realize,41,7.416626267157731e-05,17007
invited,41,7.416626267157731e-05,17007
case,41,7.416626267157731e-05,17007
clearly,41,7.416626267157731e-05,17007
jacket,41,7.416626267157731e-05,17007
onto,41,7.416626267157731e-05,17007
shake,41,7.416626267157731e-05,17007
noo,41,7.416626267157731e-05,17007
wall,41,7.416626267157731e-05,17007
roll,41,7.416626267157731e-05,17007
dancing,41,7.416626267157731e-05,17007
knock,41,7.416626267157731e-05,17007
completely,41,7.416626267157731e-05,17007
comfortable,40,7.235732943568519e-05,17007
shed,40,7.235732943568519e-05,17007
ladies,40,7.235732943568519e-05,17007
appreciate,40,7.235732943568519e-05,17007
business,40,7.235732943568519e-05,17007
hide,40,7.235732943568519e-05,17007
kick,40,7.235732943568519e-05,17007
damnit,40,7.235732943568519e-05,17007
pictures,40,7.235732943568519e-05,17007
meeting,40,7.235732943568519e-05,17007
breath,39,7.054839619979306e-05,17007
switch,39,7.054839619979306e-05,17007
grandmother,39,7.054839619979306e-05,17007
count,39,7.054839619979306e-05,17007
reads,39,7.054839619979306e-05,17007
ate,39,7.054839619979306e-05,17007
trip,39,7.054839619979306e-05,17007
uhoh,39,7.054839619979306e-05,17007
bite,39,7.054839619979306e-05,17007
drops,39,7.054839619979306e-05,17007
fell,39,7.054839619979306e-05,17007
ran,39,7.054839619979306e-05,17007
children,39,7.054839619979306e-05,17007
beer,39,7.054839619979306e-05,17007
listening,39,7.054839619979306e-05,17007
invite,39,7.054839619979306e-05,17007
raise,39,7.054839619979306e-05,17007
storms,39,7.054839619979306e-05,17007
paid,39,7.054839619979306e-05,17007
sing,39,7.054839619979306e-05,17007
needed,39,7.054839619979306e-05,17007
star,39,7.054839619979306e-05,17007
propose,39,7.054839619979306e-05,17007
barry,38,6.873946296390093e-05,17007
elizabeth,38,6.873946296390093e-05,17007
cover,38,6.873946296390093e-05,17007
bowl,38,6.873946296390093e-05,17007
freaked,38,6.873946296390093e-05,17007
careful,38,6.873946296390093e-05,17007
divorced,38,6.873946296390093e-05,17007
toast,38,6.873946296390093e-05,17007
cookies,38,6.873946296390093e-05,17007
notice,38,6.873946296390093e-05,17007
checking,38,6.873946296390093e-05,17007
ahead,38,6.873946296390093e-05,17007
keeps,38,6.873946296390093e-05,17007
happening,38,6.873946296390093e-05,17007
push,38,6.873946296390093e-05,17007
la,38,6.873946296390093e-05,17007
clear,38,6.873946296390093e-05,17007
wonder,38,6.873946296390093e-05,17007
soso,38,6.873946296390093e-05,17007
couldve,38,6.873946296390093e-05,17007
guest,38,6.873946296390093e-05,17007
breasts,38,6.873946296390093e-05,17007
congratulations,38,6.873946296390093e-05,17007
strong,38,6.873946296390093e-05,17007
step,38,6.873946296390093e-05,17007
stopping,38,6.873946296390093e-05,17007
white,38,6.873946296390093e-05,17007
oooh,37,6.69305297280088e-05,17007
proud,37,6.69305297280088e-05,17007
guitar,37,6.69305297280088e-05,17007
speech,37,6.69305297280088e-05,17007
dear,37,6.69305297280088e-05,17007
slams,37,6.69305297280088e-05,17007
worth,37,6.69305297280088e-05,17007
professor,37,6.69305297280088e-05,17007
eating,37,6.69305297280088e-05,17007
pretend,37,6.69305297280088e-05,17007
names,37,6.69305297280088e-05,17007
tea,37,6.69305297280088e-05,17007
stripper,37,6.69305297280088e-05,17007
iim,37,6.69305297280088e-05,17007
airport,36,6.512159649211668e-05,17007
twice,36,6.512159649211668e-05,17007
harder,36,6.512159649211668e-05,17007
trust,36,6.512159649211668e-05,17007
pee,36,6.512159649211668e-05,17007
wake,36,6.512159649211668e-05,17007
crap,36,6.512159649211668e-05,17007
town,36,6.512159649211668e-05,17007
broken,36,6.512159649211668e-05,17007
embarrassed,36,6.512159649211668e-05,17007
ugly,36,6.512159649211668e-05,17007
sets,36,6.512159649211668e-05,17007
teach,36,6.512159649211668e-05,17007
quite,36,6.512159649211668e-05,17007
museum,36,6.512159649211668e-05,17007
theyll,36,6.512159649211668e-05,17007
button,36,6.512159649211668e-05,17007
besides,36,6.512159649211668e-05,17007
club,36,6.512159649211668e-05,17007
romantic,36,6.512159649211668e-05,17007
sisters,36,6.512159649211668e-05,17007
ursula,36,6.512159649211668e-05,17007
smells,36,6.512159649211668e-05,17007
noise,36,6.512159649211668e-05,17007
ticket,36,6.512159649211668e-05,17007
speak,36,6.512159649211668e-05,17007
stare,35,6.331266325622454e-05,17007
known,35,6.331266325622454e-05,17007
cheek,35,6.331266325622454e-05,17007
soap,35,6.331266325622454e-05,17007
park,35,6.331266325622454e-05,17007
jill,35,6.331266325622454e-05,17007
borrow,35,6.331266325622454e-05,17007
stunned,35,6.331266325622454e-05,17007
share,35,6.331266325622454e-05,17007
young,35,6.331266325622454e-05,17007
lived,35,6.331266325622454e-05,17007
red,35,6.331266325622454e-05,17007
ruined,35,6.331266325622454e-05,17007
chef,35,6.331266325622454e-05,17007
happily,35,6.331266325622454e-05,17007
juice,35,6.331266325622454e-05,17007
nurse,35,6.331266325622454e-05,17007
byebye,35,6.331266325622454e-05,17007
engaged,35,6.331266325622454e-05,17007
hole,35,6.331266325622454e-05,17007
magazine,35,6.331266325622454e-05,17007
stole,35,6.331266325622454e-05,17007
amy,34,6.15037300203324e-05,17007
grade,34,6.15037300203324e-05,17007
situation,34,6.15037300203324e-05,17007
giggles,34,6.15037300203324e-05,17007
awful,34,6.15037300203324e-05,17007
oclock,34,6.15037300203324e-05,17007
maid,34,6.15037300203324e-05,17007
drive,34,6.15037300203324e-05,17007
julie,34,6.15037300203324e-05,17007
realises,34,6.15037300203324e-05,17007
sucks,34,6.15037300203324e-05,17007
bike,34,6.15037300203324e-05,17007
excellent,34,6.15037300203324e-05,17007
answers,34,6.15037300203324e-05,17007
copy,34,6.15037300203324e-05,17007
alive,34,6.15037300203324e-05,17007
vegas,34,6.15037300203324e-05,17007
football,34,6.15037300203324e-05,17007
finished,34,6.15037300203324e-05,17007
justi,34,6.15037300203324e-05,17007
smoking,34,6.15037300203324e-05,17007
tulsa,34,6.15037300203324e-05,17007
crush,33,5.969479678444028e-05,17007
ridiculous,33,5.969479678444028e-05,17007
company,33,5.969479678444028e-05,17007
hoping,33,5.969479678444028e-05,17007
video,33,5.969479678444028e-05,17007
flight,33,5.969479678444028e-05,17007
howhow,33,5.969479678444028e-05,17007
soo,33,5.969479678444028e-05,17007
buffay,33,5.969479678444028e-05,17007
wonderful,33,5.969479678444028e-05,17007
meat,33,5.969479678444028e-05,17007
handle,33,5.969479678444028e-05,17007
knocks,33,5.969479678444028e-05,17007
arms,33,5.969479678444028e-05,17007
legs,33,5.969479678444028e-05,17007
rid,33,5.969479678444028e-05,17007
explain,33,5.969479678444028e-05,17007
anniversary,33,5.969479678444028e-05,17007
realized,33,5.969479678444028e-05,17007
sarcastically,33,5.969479678444028e-05,17007
short,33,5.969479678444028e-05,17007
bar,33,5.969479678444028e-05,17007
lesbian,33,5.969479678444028e-05,17007
dirty,33,5.969479678444028e-05,17007
boys,33,5.969479678444028e-05,17007
normal,33,5.969479678444028e-05,17007
grow,33,5.969479678444028e-05,17007
divorce,33,5.969479678444028e-05,17007
beat,33,5.969479678444028e-05,17007
hearing,32,5.788586354854815e-05,17007
fancy,32,5.788586354854815e-05,17007
downstairs,32,5.788586354854815e-05,17007
allowed,32,5.788586354854815e-05,17007
shoot,32,5.788586354854815e-05,17007
slowly,32,5.788586354854815e-05,17007
cares,32,5.788586354854815e-05,17007
page,32,5.788586354854815e-05,17007
future,32,5.788586354854815e-05,17007
jack,32,5.788586354854815e-05,17007
correct,32,5.788586354854815e-05,17007
hotel,32,5.788586354854815e-05,17007
played,32,5.788586354854815e-05,17007
bird,32,5.788586354854815e-05,17007
giant,32,5.788586354854815e-05,17007
stomach,32,5.788586354854815e-05,17007
cups,32,5.788586354854815e-05,17007
interview,32,5.788586354854815e-05,17007
shopping,32,5.788586354854815e-05,17007
ew,32,5.788586354854815e-05,17007
10,32,5.788586354854815e-05,17007
act,32,5.788586354854815e-05,17007
somewhere,32,5.788586354854815e-05,17007
closet,31,5.607693031265602e-05,17007
justjust,31,5.607693031265602e-05,17007
interested,31,5.607693031265602e-05,17007
pretending,31,5.607693031265602e-05,17007
yeahyeah,31,5.607693031265602e-05,17007
tears,31,5.607693031265602e-05,17007
bill,31,5.607693031265602e-05,17007
drop,31,5.607693031265602e-05,17007
threw,31,5.607693031265602e-05,17007
drinks,31,5.607693031265602e-05,17007
raises,31,5.607693031265602e-05,17007
throat,31,5.607693031265602e-05,17007
regular,31,5.607693031265602e-05,17007
caught,31,5.607693031265602e-05,17007
blah,31,5.607693031265602e-05,17007
agent,31,5.607693031265602e-05,17007
waiter,31,5.607693031265602e-05,17007
team,31,5.607693031265602e-05,17007
realise,31,5.607693031265602e-05,17007
thousand,31,5.607693031265602e-05,17007
boots,31,5.607693031265602e-05,17007
pete,31,5.607693031265602e-05,17007
pack,31,5.607693031265602e-05,17007
shouldve,31,5.607693031265602e-05,17007
wha,31,5.607693031265602e-05,17007
pen,31,5.607693031265602e-05,17007
age,31,5.607693031265602e-05,17007
ordered,31,5.607693031265602e-05,17007
apologize,30,5.4267997076763894e-05,17007
return,30,5.4267997076763894e-05,17007
drawer,30,5.4267997076763894e-05,17007
career,30,5.4267997076763894e-05,17007
nononono,30,5.4267997076763894e-05,17007
chest,30,5.4267997076763894e-05,17007
til,30,5.4267997076763894e-05,17007
7,30,5.4267997076763894e-05,17007
truth,30,5.4267997076763894e-05,17007
british,30,5.4267997076763894e-05,17007
sort,30,5.4267997076763894e-05,17007
walked,30,5.4267997076763894e-05,17007
exciting,30,5.4267997076763894e-05,17007
waitress,30,5.4267997076763894e-05,17007
changed,30,5.4267997076763894e-05,17007
uncomfortable,30,5.4267997076763894e-05,17007
neck,30,5.4267997076763894e-05,17007
laundry,30,5.4267997076763894e-05,17007
glasses,30,5.4267997076763894e-05,17007
paris,30,5.4267997076763894e-05,17007
taken,30,5.4267997076763894e-05,17007
honeymoon,30,5.4267997076763894e-05,17007
spot,30,5.4267997076763894e-05,17007
empty,29,5.2459063840871764e-05,17007
tie,29,5.2459063840871764e-05,17007
killed,29,5.2459063840871764e-05,17007
shhh,29,5.2459063840871764e-05,17007
choice,29,5.2459063840871764e-05,17007
cream,29,5.2459063840871764e-05,17007
2,29,5.2459063840871764e-05,17007
garbage,29,5.2459063840871764e-05,17007
rolls,29,5.2459063840871764e-05,17007
nah,29,5.2459063840871764e-05,17007
twenty,29,5.2459063840871764e-05,17007
million,29,5.2459063840871764e-05,17007
itd,29,5.2459063840871764e-05,17007
knowing,29,5.2459063840871764e-05,17007
gosh,29,5.2459063840871764e-05,17007
5,29,5.2459063840871764e-05,17007
suck,29,5.2459063840871764e-05,17007
nine,29,5.2459063840871764e-05,17007
rather,29,5.2459063840871764e-05,17007
awkward,29,5.2459063840871764e-05,17007
hurts,29,5.2459063840871764e-05,17007
returning,29,5.2459063840871764e-05,17007
balcony,29,5.2459063840871764e-05,17007
hurry,29,5.2459063840871764e-05,17007
gym,29,5.2459063840871764e-05,17007
waves,29,5.2459063840871764e-05,17007
double,29,5.2459063840871764e-05,17007
others,29,5.2459063840871764e-05,17007
pair,29,5.2459063840871764e-05,17007
staying,29,5.2459063840871764e-05,17007
hadnt,29,5.2459063840871764e-05,17007
sticks,28,5.065013060497963e-05,17007
fan,28,5.065013060497963e-05,17007
paolo,28,5.065013060497963e-05,17007
join,28,5.065013060497963e-05,17007
gimme,28,5.065013060497963e-05,17007
emmas,28,5.065013060497963e-05,17007
drake,28,5.065013060497963e-05,17007
advice,28,5.065013060497963e-05,17007
fix,28,5.065013060497963e-05,17007
longer,28,5.065013060497963e-05,17007
bunny,28,5.065013060497963e-05,17007
birth,28,5.065013060497963e-05,17007
throwing,28,5.065013060497963e-05,17007
ended,28,5.065013060497963e-05,17007
speaking,28,5.065013060497963e-05,17007
near,28,5.065013060497963e-05,17007
decision,28,5.065013060497963e-05,17007
taste,28,5.065013060497963e-05,17007
saturday,28,5.065013060497963e-05,17007
changing,28,5.065013060497963e-05,17007
french,28,5.065013060497963e-05,17007
places,28,5.065013060497963e-05,17007
king,28,5.065013060497963e-05,17007
sec,28,5.065013060497963e-05,17007
jump,28,5.065013060497963e-05,17007
birds,28,5.065013060497963e-05,17007
during,28,5.065013060497963e-05,17007
attention,27,4.88411973690875e-05,17007
shop,27,4.88411973690875e-05,17007
itit,27,4.88411973690875e-05,17007
bottom,27,4.88411973690875e-05,17007
deep,27,4.88411973690875e-05,17007
scary,27,4.88411973690875e-05,17007
named,27,4.88411973690875e-05,17007
kay,27,4.88411973690875e-05,17007
thatsthats,27,4.88411973690875e-05,17007
department,27,4.88411973690875e-05,17007
rent,27,4.88411973690875e-05,17007
dinosaur,27,4.88411973690875e-05,17007
sighs,27,4.88411973690875e-05,17007
babys,27,4.88411973690875e-05,17007
country,27,4.88411973690875e-05,17007
doctors,27,4.88411973690875e-05,17007
fly,27,4.88411973690875e-05,17007
dates,27,4.88411973690875e-05,17007
pats,27,4.88411973690875e-05,17007
letter,27,4.88411973690875e-05,17007
depressed,27,4.88411973690875e-05,17007
closed,27,4.88411973690875e-05,17007
disappointed,27,4.88411973690875e-05,17007
charge,27,4.88411973690875e-05,17007
20,27,4.88411973690875e-05,17007
quiet,27,4.88411973690875e-05,17007
tone,27,4.88411973690875e-05,17007
porsche,27,4.88411973690875e-05,17007
slow,27,4.88411973690875e-05,17007
death,27,4.88411973690875e-05,17007
pink,27,4.88411973690875e-05,17007
china,26,4.703226413319537e-05,17007
dropped,26,4.703226413319537e-05,17007
50,26,4.703226413319537e-05,17007
uhuh,26,4.703226413319537e-05,17007
ears,26,4.703226413319537e-05,17007
swing,26,4.703226413319537e-05,17007
usually,26,4.703226413319537e-05,17007
books,26,4.703226413319537e-05,17007
trash,26,4.703226413319537e-05,17007
space,26,4.703226413319537e-05,17007
showing,26,4.703226413319537e-05,17007
personal,26,4.703226413319537e-05,17007
soup,26,4.703226413319537e-05,17007
moms,26,4.703226413319537e-05,17007
sell,26,4.703226413319537e-05,17007
engagement,26,4.703226413319537e-05,17007
chairs,26,4.703226413319537e-05,17007
test,26,4.703226413319537e-05,17007
3,26,4.703226413319537e-05,17007
op,26,4.703226413319537e-05,17007
daughter,26,4.703226413319537e-05,17007
dunno,26,4.703226413319537e-05,17007
shh,26,4.703226413319537e-05,17007
favor,26,4.703226413319537e-05,17007
bobby,26,4.703226413319537e-05,17007
fit,26,4.703226413319537e-05,17007
map,26,4.703226413319537e-05,17007
chip,26,4.703226413319537e-05,17007
blow,26,4.703226413319537e-05,17007
promised,26,4.703226413319537e-05,17007
rock,26,4.703226413319537e-05,17007
holiday,26,4.703226413319537e-05,17007
honor,26,4.703226413319537e-05,17007
dry,26,4.703226413319537e-05,17007
learned,26,4.703226413319537e-05,17007
missing,26,4.703226413319537e-05,17007
bath,25,4.522333089730324e-05,17007
hungry,25,4.522333089730324e-05,17007
valentines,25,4.522333089730324e-05,17007
become,25,4.522333089730324e-05,17007
italian,25,4.522333089730324e-05,17007
tree,25,4.522333089730324e-05,17007
board,25,4.522333089730324e-05,17007
youreyoure,25,4.522333089730324e-05,17007
knicks,25,4.522333089730324e-05,17007
leans,25,4.522333089730324e-05,17007
mail,25,4.522333089730324e-05,17007
human,25,4.522333089730324e-05,17007
paying,25,4.522333089730324e-05,17007
road,25,4.522333089730324e-05,17007
dogs,25,4.522333089730324e-05,17007
split,25,4.522333089730324e-05,17007
lips,25,4.522333089730324e-05,17007
drinking,25,4.522333089730324e-05,17007
possible,25,4.522333089730324e-05,17007
plays,25,4.522333089730324e-05,17007
blame,25,4.522333089730324e-05,17007
4,25,4.522333089730324e-05,17007
scream,25,4.522333089730324e-05,17007
forgive,25,4.522333089730324e-05,17007
haha,25,4.522333089730324e-05,17007
brain,24,4.341439766141111e-05,17007
losing,24,4.341439766141111e-05,17007
helping,24,4.341439766141111e-05,17007
uncle,24,4.341439766141111e-05,17007
ahhh,24,4.341439766141111e-05,17007
catches,24,4.341439766141111e-05,17007
brothers,24,4.341439766141111e-05,17007
sooo,24,4.341439766141111e-05,17007
annoying,24,4.341439766141111e-05,17007
taught,24,4.341439766141111e-05,17007
embarrassing,24,4.341439766141111e-05,17007
poker,24,4.341439766141111e-05,17007
planning,24,4.341439766141111e-05,17007
boring,24,4.341439766141111e-05,17007
theyve,24,4.341439766141111e-05,17007
born,24,4.341439766141111e-05,17007
insane,24,4.341439766141111e-05,17007
jam,24,4.341439766141111e-05,17007
emergency,24,4.341439766141111e-05,17007
gum,24,4.341439766141111e-05,17007
famous,24,4.341439766141111e-05,17007
poor,24,4.341439766141111e-05,17007
helps,24,4.341439766141111e-05,17007
30,24,4.341439766141111e-05,17007
backs,24,4.341439766141111e-05,17007
silly,24,4.341439766141111e-05,17007
computer,24,4.341439766141111e-05,17007
mindy,24,4.341439766141111e-05,17007
falling,24,4.341439766141111e-05,17007
expect,24,4.341439766141111e-05,17007
flirting,24,4.341439766141111e-05,17007
returns,24,4.341439766141111e-05,17007
difference,24,4.341439766141111e-05,17007
especially,24,4.341439766141111e-05,17007
reaches,24,4.341439766141111e-05,17007
lots,23,4.160546442551898e-05,17007
peoples,23,4.160546442551898e-05,17007
barn,23,4.160546442551898e-05,17007
rule,23,4.160546442551898e-05,17007
director,23,4.160546442551898e-05,17007
biggest,23,4.160546442551898e-05,17007
easier,23,4.160546442551898e-05,17007
prove,23,4.160546442551898e-05,17007
hates,23,4.160546442551898e-05,17007
lap,23,4.160546442551898e-05,17007
locked,23,4.160546442551898e-05,17007
nap,23,4.160546442551898e-05,17007
twin,23,4.160546442551898e-05,17007
butbut,23,4.160546442551898e-05,17007
mustve,23,4.160546442551898e-05,17007
whatd,23,4.160546442551898e-05,17007
follow,23,4.160546442551898e-05,17007
hed,23,4.160546442551898e-05,17007
whoawhoa,23,4.160546442551898e-05,17007
seemed,23,4.160546442551898e-05,17007
bother,23,4.160546442551898e-05,17007
lied,23,4.160546442551898e-05,17007
movies,23,4.160546442551898e-05,17007
band,23,4.160546442551898e-05,17007
teacher,23,4.160546442551898e-05,17007
barely,23,4.160546442551898e-05,17007
apart,23,4.160546442551898e-05,17007
strip,23,4.160546442551898e-05,17007
steal,23,4.160546442551898e-05,17007
bringing,23,4.160546442551898e-05,17007
bags,23,4.160546442551898e-05,17007
rubbing,23,4.160546442551898e-05,17007
secrets,23,4.160546442551898e-05,17007
cook,23,4.160546442551898e-05,17007
busy,23,4.160546442551898e-05,17007
dark,23,4.160546442551898e-05,17007
breast,23,4.160546442551898e-05,17007
dina,23,4.160546442551898e-05,17007
keeping,23,4.160546442551898e-05,17007
candles,23,4.160546442551898e-05,17007
speed,23,4.160546442551898e-05,17007
thatd,23,4.160546442551898e-05,17007
gavin,23,4.160546442551898e-05,17007
thatll,23,4.160546442551898e-05,17007
mouths,23,4.160546442551898e-05,17007
history,23,4.160546442551898e-05,17007
upstairs,22,3.9796531189626854e-05,17007
chips,22,3.9796531189626854e-05,17007
loudly,22,3.9796531189626854e-05,17007
thirty,22,3.9796531189626854e-05,17007
knee,22,3.9796531189626854e-05,17007
pulling,22,3.9796531189626854e-05,17007
beach,22,3.9796531189626854e-05,17007
steps,22,3.9796531189626854e-05,17007
fish,22,3.9796531189626854e-05,17007
goin,22,3.9796531189626854e-05,17007
lead,22,3.9796531189626854e-05,17007
estelle,22,3.9796531189626854e-05,17007
round,22,3.9796531189626854e-05,17007
involved,22,3.9796531189626854e-05,17007
kate,22,3.9796531189626854e-05,17007
makeup,22,3.9796531189626854e-05,17007
whose,22,3.9796531189626854e-05,17007
everywhere,22,3.9796531189626854e-05,17007
student,22,3.9796531189626854e-05,17007
obvious,22,3.9796531189626854e-05,17007
leather,22,3.9796531189626854e-05,17007
bachelor,22,3.9796531189626854e-05,17007
fighting,22,3.9796531189626854e-05,17007
continues,22,3.9796531189626854e-05,17007
information,22,3.9796531189626854e-05,17007
tight,22,3.9796531189626854e-05,17007
attack,22,3.9796531189626854e-05,17007
cheesecake,22,3.9796531189626854e-05,17007
remote,22,3.9796531189626854e-05,17007
heyheyhey,22,3.9796531189626854e-05,17007
toilet,22,3.9796531189626854e-05,17007
hallway,22,3.9796531189626854e-05,17007
thumbs,22,3.9796531189626854e-05,17007
technically,22,3.9796531189626854e-05,17007
ho,22,3.9796531189626854e-05,17007
ohho,22,3.9796531189626854e-05,17007
aside,22,3.9796531189626854e-05,17007
thoughts,22,3.9796531189626854e-05,17007
numbers,22,3.9796531189626854e-05,17007
mommy,22,3.9796531189626854e-05,17007
sometime,22,3.9796531189626854e-05,17007
ruin,22,3.9796531189626854e-05,17007
magic,22,3.9796531189626854e-05,17007
fashion,22,3.9796531189626854e-05,17007
awww,22,3.9796531189626854e-05,17007
older,22,3.9796531189626854e-05,17007
large,22,3.9796531189626854e-05,17007
thursday,22,3.9796531189626854e-05,17007
wh,22,3.9796531189626854e-05,17007
tall,22,3.9796531189626854e-05,17007
enter,22,3.9796531189626854e-05,17007
suit,21,3.7987597953734725e-05,17007
janine,21,3.7987597953734725e-05,17007
teeth,21,3.7987597953734725e-05,17007
whoawhoawhoa,21,3.7987597953734725e-05,17007
trade,21,3.7987597953734725e-05,17007
erica,21,3.7987597953734725e-05,17007
sheshe,21,3.7987597953734725e-05,17007
whenever,21,3.7987597953734725e-05,17007
gettin,21,3.7987597953734725e-05,17007
cigarette,21,3.7987597953734725e-05,17007
pages,21,3.7987597953734725e-05,17007
clears,21,3.7987597953734725e-05,17007
kicked,21,3.7987597953734725e-05,17007
monday,21,3.7987597953734725e-05,17007
costume,21,3.7987597953734725e-05,17007
offered,21,3.7987597953734725e-05,17007
experience,21,3.7987597953734725e-05,17007
earlier,21,3.7987597953734725e-05,17007
cell,21,3.7987597953734725e-05,17007
egg,21,3.7987597953734725e-05,17007
area,21,3.7987597953734725e-05,17007
umhmm,21,3.7987597953734725e-05,17007
brown,21,3.7987597953734725e-05,17007
charity,21,3.7987597953734725e-05,17007
borrowed,21,3.7987597953734725e-05,17007
prepared,21,3.7987597953734725e-05,17007
actual,21,3.7987597953734725e-05,17007
disgusted,21,3.7987597953734725e-05,17007
whatre,21,3.7987597953734725e-05,17007
dial,21,3.7987597953734725e-05,17007
rush,21,3.7987597953734725e-05,17007
robot,21,3.7987597953734725e-05,17007
roof,21,3.7987597953734725e-05,17007
andandand,21,3.7987597953734725e-05,17007
somebodys,21,3.7987597953734725e-05,17007
alice,21,3.7987597953734725e-05,17007
oven,21,3.7987597953734725e-05,17007
rain,21,3.7987597953734725e-05,17007
cousin,21,3.7987597953734725e-05,17007
subway,21,3.7987597953734725e-05,17007
bank,21,3.7987597953734725e-05,17007
tux,21,3.7987597953734725e-05,17007
mikes,21,3.7987597953734725e-05,17007
touching,21,3.7987597953734725e-05,17007
sexual,21,3.7987597953734725e-05,17007
healthy,21,3.7987597953734725e-05,17007
pillow,21,3.7987597953734725e-05,17007
sock,21,3.7987597953734725e-05,17007
bucket,21,3.7987597953734725e-05,17007
attractive,21,3.7987597953734725e-05,17007
nuts,21,3.7987597953734725e-05,17007
screen,21,3.7987597953734725e-05,17007
scare,20,3.6178664717842596e-05,17007
kicking,20,3.6178664717842596e-05,17007
gary,20,3.6178664717842596e-05,17007
bell,20,3.6178664717842596e-05,17007
award,20,3.6178664717842596e-05,17007
honest,20,3.6178664717842596e-05,17007
lamp,20,3.6178664717842596e-05,17007
tongue,20,3.6178664717842596e-05,17007
screwed,20,3.6178664717842596e-05,17007
phase,20,3.6178664717842596e-05,17007
carry,20,3.6178664717842596e-05,17007
grandma,20,3.6178664717842596e-05,17007
dumb,20,3.6178664717842596e-05,17007
sperm,20,3.6178664717842596e-05,17007
8,20,3.6178664717842596e-05,17007
handing,20,3.6178664717842596e-05,17007
commercial,20,3.6178664717842596e-05,17007
screw,20,3.6178664717842596e-05,17007
anywhere,20,3.6178664717842596e-05,17007
deserve,20,3.6178664717842596e-05,17007
war,20,3.6178664717842596e-05,17007
dads,20,3.6178664717842596e-05,17007
breakfast,20,3.6178664717842596e-05,17007
follows,20,3.6178664717842596e-05,17007
bonnie,20,3.6178664717842596e-05,17007
disgust,20,3.6178664717842596e-05,17007
afternoon,20,3.6178664717842596e-05,17007
shrugs,20,3.6178664717842596e-05,17007
opened,20,3.6178664717842596e-05,17007
choose,20,3.6178664717842596e-05,17007
outta,20,3.6178664717842596e-05,17007
carols,20,3.6178664717842596e-05,17007
joins,20,3.6178664717842596e-05,17007
loser,20,3.6178664717842596e-05,17007
games,20,3.6178664717842596e-05,17007
sticking,20,3.6178664717842596e-05,17007
molly,20,3.6178664717842596e-05,17007
bride,20,3.6178664717842596e-05,17007
pad,20,3.6178664717842596e-05,17007
system,20,3.6178664717842596e-05,17007
15,20,3.6178664717842596e-05,17007
uhhmm,20,3.6178664717842596e-05,17007
earrings,20,3.6178664717842596e-05,17007
ways,20,3.6178664717842596e-05,17007
tip,20,3.6178664717842596e-05,17007
forth,20,3.6178664717842596e-05,17007
whoever,20,3.6178664717842596e-05,17007
1,20,3.6178664717842596e-05,17007
fear,20,3.6178664717842596e-05,17007
score,20,3.6178664717842596e-05,17007
packing,19,3.436973148195047e-05,17007
grabbing,19,3.436973148195047e-05,17007
state,19,3.436973148195047e-05,17007
fruit,19,3.436973148195047e-05,17007
center,19,3.436973148195047e-05,17007
offer,19,3.436973148195047e-05,17007
wallet,19,3.436973148195047e-05,17007
wet,19,3.436973148195047e-05,17007
alan,19,3.436973148195047e-05,17007
hired,19,3.436973148195047e-05,17007
basket,19,3.436973148195047e-05,17007
amused,19,3.436973148195047e-05,17007
inappropriate,19,3.436973148195047e-05,17007
thethe,19,3.436973148195047e-05,17007
gross,19,3.436973148195047e-05,17007
imitating,19,3.436973148195047e-05,17007
wins,19,3.436973148195047e-05,17007
bout,19,3.436973148195047e-05,17007
exact,19,3.436973148195047e-05,17007
certainly,19,3.436973148195047e-05,17007
towel,19,3.436973148195047e-05,17007
post,19,3.436973148195047e-05,17007
thisthis,19,3.436973148195047e-05,17007
sold,19,3.436973148195047e-05,17007
sudden,19,3.436973148195047e-05,17007
thatthats,19,3.436973148195047e-05,17007
gun,19,3.436973148195047e-05,17007
orange,19,3.436973148195047e-05,17007
spending,19,3.436973148195047e-05,17007
total,19,3.436973148195047e-05,17007
ideas,19,3.436973148195047e-05,17007
salmon,19,3.436973148195047e-05,17007
kicks,19,3.436973148195047e-05,17007
stairs,19,3.436973148195047e-05,17007
vermont,19,3.436973148195047e-05,17007
memories,19,3.436973148195047e-05,17007
lovely,19,3.436973148195047e-05,17007
amanda,19,3.436973148195047e-05,17007
furniture,19,3.436973148195047e-05,17007
cost,19,3.436973148195047e-05,17007
waitwait,19,3.436973148195047e-05,17007
nervously,19,3.436973148195047e-05,17007
dying,19,3.436973148195047e-05,17007
james,19,3.436973148195047e-05,17007
gestures,19,3.436973148195047e-05,17007
marrying,19,3.436973148195047e-05,17007
difficult,19,3.436973148195047e-05,17007
character,19,3.436973148195047e-05,17007
pottery,19,3.436973148195047e-05,17007
greatest,19,3.436973148195047e-05,17007
science,19,3.436973148195047e-05,17007
twins,19,3.436973148195047e-05,17007
nanny,19,3.436973148195047e-05,17007
evening,19,3.436973148195047e-05,17007
size,19,3.436973148195047e-05,17007
merry,19,3.436973148195047e-05,17007
power,19,3.436973148195047e-05,17007
fool,19,3.436973148195047e-05,17007
opera,19,3.436973148195047e-05,17007
champagne,19,3.436973148195047e-05,17007
familiar,19,3.436973148195047e-05,17007
settle,19,3.436973148195047e-05,17007
spit,19,3.436973148195047e-05,17007
shaking,19,3.436973148195047e-05,17007
noooo,19,3.436973148195047e-05,17007
hugsy,19,3.436973148195047e-05,17007
pot,18,3.256079824605834e-05,17007
cooking,18,3.256079824605834e-05,17007
annoyed,18,3.256079824605834e-05,17007
whwhat,18,3.256079824605834e-05,17007
covering,18,3.256079824605834e-05,17007
dumped,18,3.256079824605834e-05,17007
blows,18,3.256079824605834e-05,17007
hooker,18,3.256079824605834e-05,17007
focus,18,3.256079824605834e-05,17007
respect,18,3.256079824605834e-05,17007
brings,18,3.256079824605834e-05,17007
puzzled,18,3.256079824605834e-05,17007
spoon,18,3.256079824605834e-05,17007
complicated,18,3.256079824605834e-05,17007
danny,18,3.256079824605834e-05,17007
pressure,18,3.256079824605834e-05,17007
sandy,18,3.256079824605834e-05,17007
following,18,3.256079824605834e-05,17007
maryangela,18,3.256079824605834e-05,17007
200,18,3.256079824605834e-05,17007
everyday,18,3.256079824605834e-05,17007
breaks,18,3.256079824605834e-05,17007
expensive,18,3.256079824605834e-05,17007
cigarettes,18,3.256079824605834e-05,17007
princess,18,3.256079824605834e-05,17007
judge,18,3.256079824605834e-05,17007
flying,18,3.256079824605834e-05,17007
dies,18,3.256079824605834e-05,17007
plates,18,3.256079824605834e-05,17007
growing,18,3.256079824605834e-05,17007
eats,18,3.256079824605834e-05,17007
sensitive,18,3.256079824605834e-05,17007
mention,18,3.256079824605834e-05,17007
deadpan,18,3.256079824605834e-05,17007
forward,18,3.256079824605834e-05,17007
hire,18,3.256079824605834e-05,17007
ground,18,3.256079824605834e-05,17007
faking,18,3.256079824605834e-05,17007
ceremony,18,3.256079824605834e-05,17007
enjoying,18,3.256079824605834e-05,17007
script,18,3.256079824605834e-05,17007
removes,18,3.256079824605834e-05,17007
treat,18,3.256079824605834e-05,17007
excitedly,18,3.256079824605834e-05,17007
gifts,18,3.256079824605834e-05,17007
ignore,18,3.256079824605834e-05,17007
emotional,18,3.256079824605834e-05,17007
pregnancy,18,3.256079824605834e-05,17007
admit,18,3.256079824605834e-05,17007
nickname,18,3.256079824605834e-05,17007
mimics,18,3.256079824605834e-05,17007
accept,18,3.256079824605834e-05,17007
mirror,18,3.256079824605834e-05,17007
tissue,18,3.256079824605834e-05,17007
hears,18,3.256079824605834e-05,17007
official,18,3.256079824605834e-05,17007
fist,18,3.256079824605834e-05,17007
filled,18,3.256079824605834e-05,17007
cleaning,18,3.256079824605834e-05,17007
delicious,18,3.256079824605834e-05,17007
roger,18,3.256079824605834e-05,17007
shesshes,18,3.256079824605834e-05,17007
cameras,18,3.256079824605834e-05,17007
adoption,18,3.256079824605834e-05,17007
waste,18,3.256079824605834e-05,17007
central,18,3.256079824605834e-05,17007
reveal,18,3.256079824605834e-05,17007
touches,18,3.256079824605834e-05,17007
supportive,18,3.256079824605834e-05,17007
parts,17,3.07518650101662e-05,17007
favourite,17,3.07518650101662e-05,17007
mimes,17,3.07518650101662e-05,17007
responsibility,17,3.07518650101662e-05,17007
thumb,17,3.07518650101662e-05,17007
robe,17,3.07518650101662e-05,17007
noticing,17,3.07518650101662e-05,17007
doll,17,3.07518650101662e-05,17007
paleontology,17,3.07518650101662e-05,17007
whew,17,3.07518650101662e-05,17007
hides,17,3.07518650101662e-05,17007
wanting,17,3.07518650101662e-05,17007
unfair,17,3.07518650101662e-05,17007
backup,17,3.07518650101662e-05,17007
buying,17,3.07518650101662e-05,17007
commitment,17,3.07518650101662e-05,17007
field,17,3.07518650101662e-05,17007
massages,17,3.07518650101662e-05,17007
route,17,3.07518650101662e-05,17007
fifty,17,3.07518650101662e-05,17007
grown,17,3.07518650101662e-05,17007
screams,17,3.07518650101662e-05,17007
cheer,17,3.07518650101662e-05,17007
touched,17,3.07518650101662e-05,17007
freaking,17,3.07518650101662e-05,17007
eww,17,3.07518650101662e-05,17007
trees,17,3.07518650101662e-05,17007
shame,17,3.07518650101662e-05,17007
type,17,3.07518650101662e-05,17007
messed,17,3.07518650101662e-05,17007
covered,17,3.07518650101662e-05,17007
grandmothers,17,3.07518650101662e-05,17007
attracted,17,3.07518650101662e-05,17007
hanukkah,17,3.07518650101662e-05,17007
mood,17,3.07518650101662e-05,17007
michelle,17,3.07518650101662e-05,17007
clock,17,3.07518650101662e-05,17007
stage,17,3.07518650101662e-05,17007
bug,17,3.07518650101662e-05,17007
opportunity,17,3.07518650101662e-05,17007
bear,17,3.07518650101662e-05,17007
certain,17,3.07518650101662e-05,17007
yells,17,3.07518650101662e-05,17007
dessert,17,3.07518650101662e-05,17007
group,17,3.07518650101662e-05,17007
belly,17,3.07518650101662e-05,17007
glaring,17,3.07518650101662e-05,17007
theythey,17,3.07518650101662e-05,17007
begins,17,3.07518650101662e-05,17007
form,17,3.07518650101662e-05,17007
goodnight,17,3.07518650101662e-05,17007
noises,17,3.07518650101662e-05,17007
shock,17,3.07518650101662e-05,17007
lately,17,3.07518650101662e-05,17007
driving,17,3.07518650101662e-05,17007
groans,17,3.07518650101662e-05,17007
corner,17,3.07518650101662e-05,17007
closing,17,3.07518650101662e-05,17007
cuts,17,3.07518650101662e-05,17007
hitting,17,3.07518650101662e-05,17007
twelve,17,3.07518650101662e-05,17007
pushing,17,3.07518650101662e-05,17007
drags,17,3.07518650101662e-05,17007
plastic,17,3.07518650101662e-05,17007
letting,17,3.07518650101662e-05,17007
accidentally,17,3.07518650101662e-05,17007
seats,17,3.07518650101662e-05,17007
mans,17,3.07518650101662e-05,17007
punch,17,3.07518650101662e-05,17007
faces,17,3.07518650101662e-05,17007
yell,17,3.07518650101662e-05,17007
mister,17,3.07518650101662e-05,17007
land,17,3.07518650101662e-05,17007
stealing,17,3.07518650101662e-05,17007
heat,17,3.07518650101662e-05,17007
coffeehouse,17,3.07518650101662e-05,17007
whywhy,17,3.07518650101662e-05,17007
pal,17,3.07518650101662e-05,17007
safe,17,3.07518650101662e-05,17007
breathe,17,3.07518650101662e-05,17007
leslie,17,3.07518650101662e-05,17007
faster,17,3.07518650101662e-05,17007
hehe,17,3.07518650101662e-05,17007
salad,17,3.07518650101662e-05,17007
pie,17,3.07518650101662e-05,17007
slides,17,3.07518650101662e-05,17007
guard,17,3.07518650101662e-05,17007
bastard,16,2.8942931774274076e-05,17007
bens,16,2.8942931774274076e-05,17007
cried,16,2.8942931774274076e-05,17007
appointment,16,2.8942931774274076e-05,17007
fresh,16,2.8942931774274076e-05,17007
jerk,16,2.8942931774274076e-05,17007
trick,16,2.8942931774274076e-05,17007
friendship,16,2.8942931774274076e-05,17007
service,16,2.8942931774274076e-05,17007
dated,16,2.8942931774274076e-05,17007
rooms,16,2.8942931774274076e-05,17007
jobs,16,2.8942931774274076e-05,17007
gas,16,2.8942931774274076e-05,17007
agreed,16,2.8942931774274076e-05,17007
womans,16,2.8942931774274076e-05,17007
pool,16,2.8942931774274076e-05,17007
carl,16,2.8942931774274076e-05,17007
queen,16,2.8942931774274076e-05,17007
states,16,2.8942931774274076e-05,17007
ohhhh,16,2.8942931774274076e-05,17007
blew,16,2.8942931774274076e-05,17007
possibly,16,2.8942931774274076e-05,17007
checked,16,2.8942931774274076e-05,17007
finding,16,2.8942931774274076e-05,17007
packed,16,2.8942931774274076e-05,17007
showed,16,2.8942931774274076e-05,17007
cowboy,16,2.8942931774274076e-05,17007
given,16,2.8942931774274076e-05,17007
whispers,16,2.8942931774274076e-05,17007
tshirt,16,2.8942931774274076e-05,17007
rack,16,2.8942931774274076e-05,17007
proposed,16,2.8942931774274076e-05,17007
record,16,2.8942931774274076e-05,17007
blocks,16,2.8942931774274076e-05,17007
hmmm,16,2.8942931774274076e-05,17007
passed,16,2.8942931774274076e-05,17007
level,16,2.8942931774274076e-05,17007
impossible,16,2.8942931774274076e-05,17007
remembered,16,2.8942931774274076e-05,17007
chase,16,2.8942931774274076e-05,17007
saved,16,2.8942931774274076e-05,17007
suppose,16,2.8942931774274076e-05,17007
decisions,16,2.8942931774274076e-05,17007
amount,16,2.8942931774274076e-05,17007
flips,16,2.8942931774274076e-05,17007
pays,16,2.8942931774274076e-05,17007
mens,16,2.8942931774274076e-05,17007
general,16,2.8942931774274076e-05,17007
whether,16,2.8942931774274076e-05,17007
spring,16,2.8942931774274076e-05,17007
annulment,16,2.8942931774274076e-05,17007
chinese,16,2.8942931774274076e-05,17007
hooked,16,2.8942931774274076e-05,17007
warm,16,2.8942931774274076e-05,17007
subject,16,2.8942931774274076e-05,17007
illill,16,2.8942931774274076e-05,17007
patch,16,2.8942931774274076e-05,17007
reach,16,2.8942931774274076e-05,17007
pact,16,2.8942931774274076e-05,17007
common,16,2.8942931774274076e-05,17007
chocolate,16,2.8942931774274076e-05,17007
nancy,16,2.8942931774274076e-05,17007
hung,16,2.8942931774274076e-05,17007
miracle,16,2.8942931774274076e-05,17007
blind,16,2.8942931774274076e-05,17007
wellwell,16,2.8942931774274076e-05,17007
health,16,2.8942931774274076e-05,17007
practice,16,2.8942931774274076e-05,17007
skin,16,2.8942931774274076e-05,17007
messages,16,2.8942931774274076e-05,17007
lottery,16,2.8942931774274076e-05,17007
someones,16,2.8942931774274076e-05,17007
joining,15,2.7133998538381947e-05,17007
match,15,2.7133998538381947e-05,17007
ours,15,2.7133998538381947e-05,17007
changes,15,2.7133998538381947e-05,17007
gellers,15,2.7133998538381947e-05,17007
butter,15,2.7133998538381947e-05,17007
sauce,15,2.7133998538381947e-05,17007
sandwiches,15,2.7133998538381947e-05,17007
likelike,15,2.7133998538381947e-05,17007
halloween,15,2.7133998538381947e-05,17007
chasing,15,2.7133998538381947e-05,17007
oror,15,2.7133998538381947e-05,17007
animals,15,2.7133998538381947e-05,17007
flip,15,2.7133998538381947e-05,17007
nana,15,2.7133998538381947e-05,17007
pulled,15,2.7133998538381947e-05,17007
position,15,2.7133998538381947e-05,17007
rubs,15,2.7133998538381947e-05,17007
pounds,15,2.7133998538381947e-05,17007
celebrate,15,2.7133998538381947e-05,17007
19,15,2.7133998538381947e-05,17007
slip,15,2.7133998538381947e-05,17007
bread,15,2.7133998538381947e-05,17007
signs,15,2.7133998538381947e-05,17007
jar,15,2.7133998538381947e-05,17007
support,15,2.7133998538381947e-05,17007
strange,15,2.7133998538381947e-05,17007
tastes,15,2.7133998538381947e-05,17007
al,15,2.7133998538381947e-05,17007
yea,15,2.7133998538381947e-05,17007
rub,15,2.7133998538381947e-05,17007
lover,15,2.7133998538381947e-05,17007
hugging,15,2.7133998538381947e-05,17007
pathetic,15,2.7133998538381947e-05,17007
dinosaurs,15,2.7133998538381947e-05,17007
problems,15,2.7133998538381947e-05,17007
woohoo,15,2.7133998538381947e-05,17007
er,15,2.7133998538381947e-05,17007
otherwise,15,2.7133998538381947e-05,17007
younger,15,2.7133998538381947e-05,17007
brush,15,2.7133998538381947e-05,17007
bang,15,2.7133998538381947e-05,17007
talkin,15,2.7133998538381947e-05,17007
chicks,15,2.7133998538381947e-05,17007
salt,15,2.7133998538381947e-05,17007
classes,15,2.7133998538381947e-05,17007
watched,15,2.7133998538381947e-05,17007
direction,15,2.7133998538381947e-05,17007
freezer,15,2.7133998538381947e-05,17007
exit,15,2.7133998538381947e-05,17007
climb,15,2.7133998538381947e-05,17007
bright,15,2.7133998538381947e-05,17007
accident,15,2.7133998538381947e-05,17007
muffin,15,2.7133998538381947e-05,17007
lines,15,2.7133998538381947e-05,17007
rich,15,2.7133998538381947e-05,17007
je,15,2.7133998538381947e-05,17007
killing,15,2.7133998538381947e-05,17007
youyouyou,15,2.7133998538381947e-05,17007
noone,15,2.7133998538381947e-05,17007
basically,15,2.7133998538381947e-05,17007
sixth,15,2.7133998538381947e-05,17007
theyd,15,2.7133998538381947e-05,17007
impressed,15,2.7133998538381947e-05,17007
selfish,15,2.7133998538381947e-05,17007
smelly,15,2.7133998538381947e-05,17007
sooner,15,2.7133998538381947e-05,17007
simultaneously,15,2.7133998538381947e-05,17007
comin,15,2.7133998538381947e-05,17007
remoray,15,2.7133998538381947e-05,17007
pitched,15,2.7133998538381947e-05,17007
horror,15,2.7133998538381947e-05,17007
joanna,15,2.7133998538381947e-05,17007
terrific,15,2.7133998538381947e-05,17007
steve,15,2.7133998538381947e-05,17007
stars,15,2.7133998538381947e-05,17007
planned,15,2.7133998538381947e-05,17007
often,15,2.7133998538381947e-05,17007
shouting,15,2.7133998538381947e-05,17007
beers,15,2.7133998538381947e-05,17007
serve,15,2.7133998538381947e-05,17007
err,15,2.7133998538381947e-05,17007
outfit,15,2.7133998538381947e-05,17007
missy,14,2.5325065302489814e-05,17007
coin,14,2.5325065302489814e-05,17007
animal,14,2.5325065302489814e-05,17007
strippers,14,2.5325065302489814e-05,17007
doors,14,2.5325065302489814e-05,17007
television,14,2.5325065302489814e-05,17007
math,14,2.5325065302489814e-05,17007
smoked,14,2.5325065302489814e-05,17007
burn,14,2.5325065302489814e-05,17007
rolling,14,2.5325065302489814e-05,17007
handsome,14,2.5325065302489814e-05,17007
robert,14,2.5325065302489814e-05,17007
frantically,14,2.5325065302489814e-05,17007
winning,14,2.5325065302489814e-05,17007
press,14,2.5325065302489814e-05,17007
pile,14,2.5325065302489814e-05,17007
batch,14,2.5325065302489814e-05,17007
awake,14,2.5325065302489814e-05,17007
bald,14,2.5325065302489814e-05,17007
ceiling,14,2.5325065302489814e-05,17007
island,14,2.5325065302489814e-05,17007
tells,14,2.5325065302489814e-05,17007
insurance,14,2.5325065302489814e-05,17007
slutty,14,2.5325065302489814e-05,17007
aisle,14,2.5325065302489814e-05,17007
percent,14,2.5325065302489814e-05,17007
recipe,14,2.5325065302489814e-05,17007
300,14,2.5325065302489814e-05,17007
labor,14,2.5325065302489814e-05,17007
library,14,2.5325065302489814e-05,17007
desperate,14,2.5325065302489814e-05,17007
private,14,2.5325065302489814e-05,17007
fantastic,14,2.5325065302489814e-05,17007
nowhere,14,2.5325065302489814e-05,17007
opinion,14,2.5325065302489814e-05,17007
startled,14,2.5325065302489814e-05,17007
fourth,14,2.5325065302489814e-05,17007
helped,14,2.5325065302489814e-05,17007
marks,14,2.5325065302489814e-05,17007
spin,14,2.5325065302489814e-05,17007
address,14,2.5325065302489814e-05,17007
punches,14,2.5325065302489814e-05,17007
low,14,2.5325065302489814e-05,17007
theme,14,2.5325065302489814e-05,17007
agree,14,2.5325065302489814e-05,17007
roommates,14,2.5325065302489814e-05,17007
client,14,2.5325065302489814e-05,17007
wrap,14,2.5325065302489814e-05,17007
written,14,2.5325065302489814e-05,17007
unit,14,2.5325065302489814e-05,17007
d,14,2.5325065302489814e-05,17007
rip,14,2.5325065302489814e-05,17007
perfectly,14,2.5325065302489814e-05,17007
ms,14,2.5325065302489814e-05,17007
lesson,14,2.5325065302489814e-05,17007
catching,14,2.5325065302489814e-05,17007
english,14,2.5325065302489814e-05,17007
snow,14,2.5325065302489814e-05,17007
25,14,2.5325065302489814e-05,17007
b,14,2.5325065302489814e-05,17007
songs,14,2.5325065302489814e-05,17007
breakup,14,2.5325065302489814e-05,17007
bridesmaid,14,2.5325065302489814e-05,17007
fifth,14,2.5325065302489814e-05,17007
law,14,2.5325065302489814e-05,17007
contest,14,2.5325065302489814e-05,17007
drapes,14,2.5325065302489814e-05,17007
parties,14,2.5325065302489814e-05,17007
adult,14,2.5325065302489814e-05,17007
boobs,14,2.5325065302489814e-05,17007
inin,14,2.5325065302489814e-05,17007
major,14,2.5325065302489814e-05,17007
lift,14,2.5325065302489814e-05,17007
awesome,14,2.5325065302489814e-05,17007
silence,14,2.5325065302489814e-05,17007
pig,14,2.5325065302489814e-05,17007
summer,14,2.5325065302489814e-05,17007
police,14,2.5325065302489814e-05,17007
art,14,2.5325065302489814e-05,17007
richards,14,2.5325065302489814e-05,17007
sugar,14,2.5325065302489814e-05,17007
pleasure,14,2.5325065302489814e-05,17007
quack,14,2.5325065302489814e-05,17007
everyones,14,2.5325065302489814e-05,17007
sheet,14,2.5325065302489814e-05,17007
evil,14,2.5325065302489814e-05,17007
opposite,14,2.5325065302489814e-05,17007
dancer,14,2.5325065302489814e-05,17007
generous,14,2.5325065302489814e-05,17007
decides,14,2.5325065302489814e-05,17007
badly,14,2.5325065302489814e-05,17007
katie,14,2.5325065302489814e-05,17007
nonononono,14,2.5325065302489814e-05,17007
funeral,13,2.3516132066597685e-05,17007
pin,13,2.3516132066597685e-05,17007
backing,13,2.3516132066597685e-05,17007
wifes,13,2.3516132066597685e-05,17007
tons,13,2.3516132066597685e-05,17007
soul,13,2.3516132066597685e-05,17007
relieved,13,2.3516132066597685e-05,17007
allright,13,2.3516132066597685e-05,17007
isis,13,2.3516132066597685e-05,17007
invitation,13,2.3516132066597685e-05,17007
poem,13,2.3516132066597685e-05,17007
potatoes,13,2.3516132066597685e-05,17007
perhaps,13,2.3516132066597685e-05,17007
yummy,13,2.3516132066597685e-05,17007
impression,13,2.3516132066597685e-05,17007
america,13,2.3516132066597685e-05,17007
female,13,2.3516132066597685e-05,17007
dutch,13,2.3516132066597685e-05,17007
exchange,13,2.3516132066597685e-05,17007
chloe,13,2.3516132066597685e-05,17007
typing,13,2.3516132066597685e-05,17007
groom,13,2.3516132066597685e-05,17007
stink,13,2.3516132066597685e-05,17007
40,13,2.3516132066597685e-05,17007
las,13,2.3516132066597685e-05,17007
realizing,13,2.3516132066597685e-05,17007
incredibly,13,2.3516132066597685e-05,17007
president,13,2.3516132066597685e-05,17007
resume,13,2.3516132066597685e-05,17007
lotion,13,2.3516132066597685e-05,17007
creepy,13,2.3516132066597685e-05,17007
till,13,2.3516132066597685e-05,17007
mac,13,2.3516132066597685e-05,17007
ethan,13,2.3516132066597685e-05,17007
charming,13,2.3516132066597685e-05,17007
everybodys,13,2.3516132066597685e-05,17007
talks,13,2.3516132066597685e-05,17007
100,13,2.3516132066597685e-05,17007
wendy,13,2.3516132066597685e-05,17007
photo,13,2.3516132066597685e-05,17007
pretends,13,2.3516132066597685e-05,17007
bings,13,2.3516132066597685e-05,17007
teaching,13,2.3516132066597685e-05,17007
switching,13,2.3516132066597685e-05,17007
conference,13,2.3516132066597685e-05,17007
blood,13,2.3516132066597685e-05,17007
gesture,13,2.3516132066597685e-05,17007
market,13,2.3516132066597685e-05,17007
sounded,13,2.3516132066597685e-05,17007
male,13,2.3516132066597685e-05,17007
security,13,2.3516132066597685e-05,17007
gold,13,2.3516132066597685e-05,17007
apple,13,2.3516132066597685e-05,17007
channel,13,2.3516132066597685e-05,17007
wipes,13,2.3516132066597685e-05,17007
toe,13,2.3516132066597685e-05,17007
soda,13,2.3516132066597685e-05,17007
students,13,2.3516132066597685e-05,17007
neighbors,13,2.3516132066597685e-05,17007
gotcha,13,2.3516132066597685e-05,17007
socks,13,2.3516132066597685e-05,17007
swings,13,2.3516132066597685e-05,17007
basketball,13,2.3516132066597685e-05,17007
oklahoma,13,2.3516132066597685e-05,17007
rough,13,2.3516132066597685e-05,17007
uses,13,2.3516132066597685e-05,17007
officer,13,2.3516132066597685e-05,17007
midnight,13,2.3516132066597685e-05,17007
puppy,13,2.3516132066597685e-05,17007
knocking,13,2.3516132066597685e-05,17007
badge,13,2.3516132066597685e-05,17007
cats,13,2.3516132066597685e-05,17007
bummed,13,2.3516132066597685e-05,17007
popular,13,2.3516132066597685e-05,17007
negative,13,2.3516132066597685e-05,17007
larry,13,2.3516132066597685e-05,17007
edge,13,2.3516132066597685e-05,17007
cmere,13,2.3516132066597685e-05,17007
wind,13,2.3516132066597685e-05,17007
softly,13,2.3516132066597685e-05,17007
super,13,2.3516132066597685e-05,17007
oops,13,2.3516132066597685e-05,17007
mix,13,2.3516132066597685e-05,17007
label,13,2.3516132066597685e-05,17007
version,13,2.3516132066597685e-05,17007
loving,13,2.3516132066597685e-05,17007
exboyfriend,13,2.3516132066597685e-05,17007
process,13,2.3516132066597685e-05,17007
winner,13,2.3516132066597685e-05,17007
forehead,13,2.3516132066597685e-05,17007
interest,13,2.3516132066597685e-05,17007
vince,13,2.3516132066597685e-05,17007
kim,13,2.3516132066597685e-05,17007
search,13,2.3516132066597685e-05,17007
sorta,13,2.3516132066597685e-05,17007
wore,13,2.3516132066597685e-05,17007
realised,13,2.3516132066597685e-05,17007
presses,13,2.3516132066597685e-05,17007
further,13,2.3516132066597685e-05,17007
waitwaitwait,13,2.3516132066597685e-05,17007
introduce,13,2.3516132066597685e-05,17007
view,13,2.3516132066597685e-05,17007
privacy,13,2.3516132066597685e-05,17007
relief,13,2.3516132066597685e-05,17007
stuffed,13,2.3516132066597685e-05,17007
exhausted,13,2.3516132066597685e-05,17007
jessica,13,2.3516132066597685e-05,17007
nipples,13,2.3516132066597685e-05,17007
knife,13,2.3516132066597685e-05,17007
saving,13,2.3516132066597685e-05,17007
identical,13,2.3516132066597685e-05,17007
rice,13,2.3516132066597685e-05,17007
necklace,12,2.1707198830705556e-05,17007
magazines,12,2.1707198830705556e-05,17007
ends,12,2.1707198830705556e-05,17007
disgusting,12,2.1707198830705556e-05,17007
draw,12,2.1707198830705556e-05,17007
butts,12,2.1707198830705556e-05,17007
europe,12,2.1707198830705556e-05,17007
painful,12,2.1707198830705556e-05,17007
sat,12,2.1707198830705556e-05,17007
holidays,12,2.1707198830705556e-05,17007
dollar,12,2.1707198830705556e-05,17007
donti,12,2.1707198830705556e-05,17007
sophie,12,2.1707198830705556e-05,17007
distance,12,2.1707198830705556e-05,17007
above,12,2.1707198830705556e-05,17007
josh,12,2.1707198830705556e-05,17007
fireman,12,2.1707198830705556e-05,17007
lay,12,2.1707198830705556e-05,17007
agreement,12,2.1707198830705556e-05,17007
related,12,2.1707198830705556e-05,17007
toward,12,2.1707198830705556e-05,17007
intrigued,12,2.1707198830705556e-05,17007
film,12,2.1707198830705556e-05,17007
joy,12,2.1707198830705556e-05,17007
childhood,12,2.1707198830705556e-05,17007
bored,12,2.1707198830705556e-05,17007
stories,12,2.1707198830705556e-05,17007
yellow,12,2.1707198830705556e-05,17007
code,12,2.1707198830705556e-05,17007
woo,12,2.1707198830705556e-05,17007
afford,12,2.1707198830705556e-05,17007
speaks,12,2.1707198830705556e-05,17007
fixed,12,2.1707198830705556e-05,17007
kills,12,2.1707198830705556e-05,17007
reminds,12,2.1707198830705556e-05,17007
bends,12,2.1707198830705556e-05,17007
interrupts,12,2.1707198830705556e-05,17007
era,12,2.1707198830705556e-05,17007
shoulders,12,2.1707198830705556e-05,17007
scientist,12,2.1707198830705556e-05,17007
finishing,12,2.1707198830705556e-05,17007
cha,12,2.1707198830705556e-05,17007
losers,12,2.1707198830705556e-05,17007
consider,12,2.1707198830705556e-05,17007
blanket,12,2.1707198830705556e-05,17007
someday,12,2.1707198830705556e-05,17007
whatswhats,12,2.1707198830705556e-05,17007
prize,12,2.1707198830705556e-05,17007
waltham,12,2.1707198830705556e-05,17007
moon,12,2.1707198830705556e-05,17007
feeding,12,2.1707198830705556e-05,17007
entertainment,12,2.1707198830705556e-05,17007
lame,12,2.1707198830705556e-05,17007
balloon,12,2.1707198830705556e-05,17007
highfive,12,2.1707198830705556e-05,17007
driver,12,2.1707198830705556e-05,17007
mimicking,12,2.1707198830705556e-05,17007
oo,12,2.1707198830705556e-05,17007
quarter,12,2.1707198830705556e-05,17007
lobster,12,2.1707198830705556e-05,17007
okayokay,12,2.1707198830705556e-05,17007
atlantic,12,2.1707198830705556e-05,17007
visit,12,2.1707198830705556e-05,17007
expecting,12,2.1707198830705556e-05,17007
forgotten,12,2.1707198830705556e-05,17007
hats,12,2.1707198830705556e-05,17007
soft,12,2.1707198830705556e-05,17007
smaller,12,2.1707198830705556e-05,17007
triplets,12,2.1707198830705556e-05,17007
cash,12,2.1707198830705556e-05,17007
maternity,12,2.1707198830705556e-05,17007
exwife,12,2.1707198830705556e-05,17007
intense,12,2.1707198830705556e-05,17007
complete,12,2.1707198830705556e-05,17007
original,12,2.1707198830705556e-05,17007
plenty,12,2.1707198830705556e-05,17007
license,12,2.1707198830705556e-05,17007
lock,12,2.1707198830705556e-05,17007
papers,12,2.1707198830705556e-05,17007
barbados,12,2.1707198830705556e-05,17007
uterus,12,2.1707198830705556e-05,17007
fill,12,2.1707198830705556e-05,17007
whowho,12,2.1707198830705556e-05,17007
odds,12,2.1707198830705556e-05,17007
mature,12,2.1707198830705556e-05,17007
agency,12,2.1707198830705556e-05,17007
actress,12,2.1707198830705556e-05,17007
failed,12,2.1707198830705556e-05,17007
price,12,2.1707198830705556e-05,17007
werewere,12,2.1707198830705556e-05,17007
napkin,12,2.1707198830705556e-05,17007
winks,12,2.1707198830705556e-05,17007
gorgeous,12,2.1707198830705556e-05,17007
england,12,2.1707198830705556e-05,17007
tables,12,2.1707198830705556e-05,17007
tommy,12,2.1707198830705556e-05,17007
mentioned,12,2.1707198830705556e-05,17007
perform,12,2.1707198830705556e-05,17007
reasons,12,2.1707198830705556e-05,17007
parker,12,2.1707198830705556e-05,17007
camp,12,2.1707198830705556e-05,17007
11,12,2.1707198830705556e-05,17007
tim,12,2.1707198830705556e-05,17007
action,12,2.1707198830705556e-05,17007
dig,12,2.1707198830705556e-05,17007
hint,12,2.1707198830705556e-05,17007
melissa,12,2.1707198830705556e-05,17007
zelner,12,2.1707198830705556e-05,17007
loses,12,2.1707198830705556e-05,17007
leaning,12,2.1707198830705556e-05,17007
cancel,12,2.1707198830705556e-05,17007
potato,12,2.1707198830705556e-05,17007
blank,12,2.1707198830705556e-05,17007
ship,12,2.1707198830705556e-05,17007
sarah,12,2.1707198830705556e-05,17007
lifts,12,2.1707198830705556e-05,17007
color,12,2.1707198830705556e-05,17007
drew,12,2.1707198830705556e-05,17007
dontdont,12,2.1707198830705556e-05,17007
backwards,12,2.1707198830705556e-05,17007
wheel,12,2.1707198830705556e-05,17007
ad,12,2.1707198830705556e-05,17007
penis,12,2.1707198830705556e-05,17007
doug,12,2.1707198830705556e-05,17007
patrick,12,2.1707198830705556e-05,17007
pet,12,2.1707198830705556e-05,17007
minsk,12,2.1707198830705556e-05,17007
elevator,12,2.1707198830705556e-05,17007
simple,12,2.1707198830705556e-05,17007
louder,12,2.1707198830705556e-05,17007
natural,12,2.1707198830705556e-05,17007
sink,12,2.1707198830705556e-05,17007
imitates,12,2.1707198830705556e-05,17007
vcr,12,2.1707198830705556e-05,17007
playboy,12,2.1707198830705556e-05,17007
gandolf,12,2.1707198830705556e-05,17007
friday,12,2.1707198830705556e-05,17007
themselves,12,2.1707198830705556e-05,17007
issue,12,2.1707198830705556e-05,17007
flirt,12,2.1707198830705556e-05,17007
dressing,12,2.1707198830705556e-05,17007
wayne,12,2.1707198830705556e-05,17007
ginger,12,2.1707198830705556e-05,17007
condoms,12,2.1707198830705556e-05,17007
bone,12,2.1707198830705556e-05,17007
steak,11,1.9898265594813427e-05,17007
maintenance,11,1.9898265594813427e-05,17007
confident,11,1.9898265594813427e-05,17007
joseph,11,1.9898265594813427e-05,17007
zack,11,1.9898265594813427e-05,17007
mocking,11,1.9898265594813427e-05,17007
thankful,11,1.9898265594813427e-05,17007
invented,11,1.9898265594813427e-05,17007
remove,11,1.9898265594813427e-05,17007
indian,11,1.9898265594813427e-05,17007
mothers,11,1.9898265594813427e-05,17007
spirit,11,1.9898265594813427e-05,17007
ruth,11,1.9898265594813427e-05,17007
dyou,11,1.9898265594813427e-05,17007
mugged,11,1.9898265594813427e-05,17007
example,11,1.9898265594813427e-05,17007
affair,11,1.9898265594813427e-05,17007
800,11,1.9898265594813427e-05,17007
heh,11,1.9898265594813427e-05,17007
candle,11,1.9898265594813427e-05,17007
claps,11,1.9898265594813427e-05,17007
recognize,11,1.9898265594813427e-05,17007
sneak,11,1.9898265594813427e-05,17007
apothecary,11,1.9898265594813427e-05,17007
fourteen,11,1.9898265594813427e-05,17007
hardly,11,1.9898265594813427e-05,17007
report,11,1.9898265594813427e-05,17007
eve,11,1.9898265594813427e-05,17007
cleaned,11,1.9898265594813427e-05,17007
exhales,11,1.9898265594813427e-05,17007
prefer,11,1.9898265594813427e-05,17007
sports,11,1.9898265594813427e-05,17007
stayed,11,1.9898265594813427e-05,17007
assume,11,1.9898265594813427e-05,17007
cop,11,1.9898265594813427e-05,17007
reaction,11,1.9898265594813427e-05,17007
spider,11,1.9898265594813427e-05,17007
wax,11,1.9898265594813427e-05,17007
ovulating,11,1.9898265594813427e-05,17007
todays,11,1.9898265594813427e-05,17007
womens,11,1.9898265594813427e-05,17007
george,11,1.9898265594813427e-05,17007
sickness,11,1.9898265594813427e-05,17007
partner,11,1.9898265594813427e-05,17007
poking,11,1.9898265594813427e-05,17007
watches,11,1.9898265594813427e-05,17007
sofa,11,1.9898265594813427e-05,17007
taped,11,1.9898265594813427e-05,17007
sea,11,1.9898265594813427e-05,17007
ourselves,11,1.9898265594813427e-05,17007
american,11,1.9898265594813427e-05,17007
universe,11,1.9898265594813427e-05,17007
nobel,11,1.9898265594813427e-05,17007
slide,11,1.9898265594813427e-05,17007
courage,11,1.9898265594813427e-05,17007
nownow,11,1.9898265594813427e-05,17007
mumbles,11,1.9898265594813427e-05,17007
13,11,1.9898265594813427e-05,17007
peanut,11,1.9898265594813427e-05,17007
fifteen,11,1.9898265594813427e-05,17007
thrown,11,1.9898265594813427e-05,17007
bars,11,1.9898265594813427e-05,17007
tray,11,1.9898265594813427e-05,17007
joan,11,1.9898265594813427e-05,17007
bloomingdales,11,1.9898265594813427e-05,17007
revealing,11,1.9898265594813427e-05,17007
nod,11,1.9898265594813427e-05,17007
ohohoh,11,1.9898265594813427e-05,17007
discovery,11,1.9898265594813427e-05,17007
lecture,11,1.9898265594813427e-05,17007
gentlemen,11,1.9898265594813427e-05,17007
professional,11,1.9898265594813427e-05,17007
hook,11,1.9898265594813427e-05,17007
guessing,11,1.9898265594813427e-05,17007
waited,11,1.9898265594813427e-05,17007
celebration,11,1.9898265594813427e-05,17007
jason,11,1.9898265594813427e-05,17007
whore,11,1.9898265594813427e-05,17007
judy,11,1.9898265594813427e-05,17007
woke,11,1.9898265594813427e-05,17007
chain,11,1.9898265594813427e-05,17007
vegetarian,11,1.9898265594813427e-05,17007
sight,11,1.9898265594813427e-05,17007
erin,11,1.9898265594813427e-05,17007
delivery,11,1.9898265594813427e-05,17007
bond,11,1.9898265594813427e-05,17007
flashback,11,1.9898265594813427e-05,17007
blowing,11,1.9898265594813427e-05,17007
12,11,1.9898265594813427e-05,17007
cushions,11,1.9898265594813427e-05,17007
available,11,1.9898265594813427e-05,17007
painting,11,1.9898265594813427e-05,17007
cakes,11,1.9898265594813427e-05,17007
invitations,11,1.9898265594813427e-05,17007
batman,11,1.9898265594813427e-05,17007
ehh,11,1.9898265594813427e-05,17007
stain,11,1.9898265594813427e-05,17007
john,11,1.9898265594813427e-05,17007
fur,11,1.9898265594813427e-05,17007
newspaper,11,1.9898265594813427e-05,17007
minister,11,1.9898265594813427e-05,17007
nights,11,1.9898265594813427e-05,17007
guilty,11,1.9898265594813427e-05,17007
shots,11,1.9898265594813427e-05,17007
public,11,1.9898265594813427e-05,17007
funniest,11,1.9898265594813427e-05,17007
ignores,11,1.9898265594813427e-05,17007
squeeze,11,1.9898265594813427e-05,17007
catering,11,1.9898265594813427e-05,17007
kash,11,1.9898265594813427e-05,17007
hmmmm,11,1.9898265594813427e-05,17007
skull,11,1.9898265594813427e-05,17007
stood,11,1.9898265594813427e-05,17007
weddings,11,1.9898265594813427e-05,17007
looklook,11,1.9898265594813427e-05,17007
waking,11,1.9898265594813427e-05,17007
section,11,1.9898265594813427e-05,17007
asks,11,1.9898265594813427e-05,17007
glare,11,1.9898265594813427e-05,17007
period,11,1.9898265594813427e-05,17007
upon,11,1.9898265594813427e-05,17007
perk,11,1.9898265594813427e-05,17007
flower,11,1.9898265594813427e-05,17007
train,11,1.9898265594813427e-05,17007
van,11,1.9898265594813427e-05,17007
counts,11,1.9898265594813427e-05,17007
waving,11,1.9898265594813427e-05,17007
don,11,1.9898265594813427e-05,17007
panicked,11,1.9898265594813427e-05,17007
beard,11,1.9898265594813427e-05,17007
sending,11,1.9898265594813427e-05,17007
imaginary,11,1.9898265594813427e-05,17007
cooler,10,1.8089332358921298e-05,17007
notnot,10,1.8089332358921298e-05,17007
strike,10,1.8089332358921298e-05,17007
sweat,10,1.8089332358921298e-05,17007
9,10,1.8089332358921298e-05,17007
approaches,10,1.8089332358921298e-05,17007
became,10,1.8089332358921298e-05,17007
denise,10,1.8089332358921298e-05,17007
bridge,10,1.8089332358921298e-05,17007
slightly,10,1.8089332358921298e-05,17007
deck,10,1.8089332358921298e-05,17007
referring,10,1.8089332358921298e-05,17007
gladys,10,1.8089332358921298e-05,17007
dan,10,1.8089332358921298e-05,17007
tow,10,1.8089332358921298e-05,17007
aa,10,1.8089332358921298e-05,17007
quitting,10,1.8089332358921298e-05,17007
clown,10,1.8089332358921298e-05,17007
below,10,1.8089332358921298e-05,17007
curious,10,1.8089332358921298e-05,17007
yemen,10,1.8089332358921298e-05,17007
dresses,10,1.8089332358921298e-05,17007
western,10,1.8089332358921298e-05,17007
spread,10,1.8089332358921298e-05,17007
pepper,10,1.8089332358921298e-05,17007
pour,10,1.8089332358921298e-05,17007
mobile,10,1.8089332358921298e-05,17007
treeger,10,1.8089332358921298e-05,17007
knocked,10,1.8089332358921298e-05,17007
mmm,10,1.8089332358921298e-05,17007
contraction,10,1.8089332358921298e-05,17007
foosball,10,1.8089332358921298e-05,17007
knees,10,1.8089332358921298e-05,17007
slaps,10,1.8089332358921298e-05,17007
dialing,10,1.8089332358921298e-05,17007
tips,10,1.8089332358921298e-05,17007
whipped,10,1.8089332358921298e-05,17007
suite,10,1.8089332358921298e-05,17007
philange,10,1.8089332358921298e-05,17007
matters,10,1.8089332358921298e-05,17007
cushion,10,1.8089332358921298e-05,17007
fortyfive,10,1.8089332358921298e-05,17007
prison,10,1.8089332358921298e-05,17007
lip,10,1.8089332358921298e-05,17007
vows,10,1.8089332358921298e-05,17007
bangs,10,1.8089332358921298e-05,17007
paleontologist,10,1.8089332358921298e-05,17007
wiping,10,1.8089332358921298e-05,17007
season,10,1.8089332358921298e-05,17007
positive,10,1.8089332358921298e-05,17007
rushing,10,1.8089332358921298e-05,17007
junior,10,1.8089332358921298e-05,17007
ankle,10,1.8089332358921298e-05,17007
tosses,10,1.8089332358921298e-05,17007
pencil,10,1.8089332358921298e-05,17007
unagi,10,1.8089332358921298e-05,17007
sunglasses,10,1.8089332358921298e-05,17007
weight,10,1.8089332358921298e-05,17007
medical,10,1.8089332358921298e-05,17007
anger,10,1.8089332358921298e-05,17007
breezy,10,1.8089332358921298e-05,17007
virgin,10,1.8089332358921298e-05,17007
hon,10,1.8089332358921298e-05,17007
option,10,1.8089332358921298e-05,17007
organized,10,1.8089332358921298e-05,17007
energy,10,1.8089332358921298e-05,17007
smooth,10,1.8089332358921298e-05,17007
thinkin,10,1.8089332358921298e-05,17007
selling,10,1.8089332358921298e-05,17007
finishes,10,1.8089332358921298e-05,17007
tissues,10,1.8089332358921298e-05,17007
crib,10,1.8089332358921298e-05,17007
sentence,10,1.8089332358921298e-05,17007
oww,10,1.8089332358921298e-05,17007
messing,10,1.8089332358921298e-05,17007
disbelief,10,1.8089332358921298e-05,17007
fries,10,1.8089332358921298e-05,17007
lifetime,10,1.8089332358921298e-05,17007
mary,10,1.8089332358921298e-05,17007
14,10,1.8089332358921298e-05,17007
beef,10,1.8089332358921298e-05,17007
slap,10,1.8089332358921298e-05,17007
armadillo,10,1.8089332358921298e-05,17007
manly,10,1.8089332358921298e-05,17007
o,10,1.8089332358921298e-05,17007
manager,10,1.8089332358921298e-05,17007
understanding,10,1.8089332358921298e-05,17007
vacation,10,1.8089332358921298e-05,17007
rude,10,1.8089332358921298e-05,17007
drawing,10,1.8089332358921298e-05,17007
sale,10,1.8089332358921298e-05,17007
learning,10,1.8089332358921298e-05,17007
diaper,10,1.8089332358921298e-05,17007
sheets,10,1.8089332358921298e-05,17007
rome,10,1.8089332358921298e-05,17007
ahha,10,1.8089332358921298e-05,17007
abbey,10,1.8089332358921298e-05,17007
mug,10,1.8089332358921298e-05,17007
peace,10,1.8089332358921298e-05,17007
nothin,10,1.8089332358921298e-05,17007
emilys,10,1.8089332358921298e-05,17007
display,10,1.8089332358921298e-05,17007
drag,10,1.8089332358921298e-05,17007
heavy,10,1.8089332358921298e-05,17007
final,10,1.8089332358921298e-05,17007
chases,10,1.8089332358921298e-05,17007
kinds,10,1.8089332358921298e-05,17007
gentle,10,1.8089332358921298e-05,17007
causes,10,1.8089332358921298e-05,17007
cast,10,1.8089332358921298e-05,17007
internet,10,1.8089332358921298e-05,17007
irish,10,1.8089332358921298e-05,17007
brave,10,1.8089332358921298e-05,17007
burned,10,1.8089332358921298e-05,17007
jr,10,1.8089332358921298e-05,17007
sweetheart,10,1.8089332358921298e-05,17007
hop,10,1.8089332358921298e-05,17007
reservations,10,1.8089332358921298e-05,17007
wild,10,1.8089332358921298e-05,17007
500,10,1.8089332358921298e-05,17007
coats,10,1.8089332358921298e-05,17007
doorway,10,1.8089332358921298e-05,17007
sting,10,1.8089332358921298e-05,17007
crime,10,1.8089332358921298e-05,17007
danger,10,1.8089332358921298e-05,17007
doubt,10,1.8089332358921298e-05,17007
vase,10,1.8089332358921298e-05,17007
iiim,10,1.8089332358921298e-05,17007
highest,10,1.8089332358921298e-05,17007
satisfied,10,1.8089332358921298e-05,17007
climbs,10,1.8089332358921298e-05,17007
dropping,10,1.8089332358921298e-05,17007
escape,10,1.8089332358921298e-05,17007
somethings,10,1.8089332358921298e-05,17007
motion,10,1.8089332358921298e-05,17007
blonde,10,1.8089332358921298e-05,17007
girlfriends,10,1.8089332358921298e-05,17007
shall,10,1.8089332358921298e-05,17007
connected,10,1.8089332358921298e-05,17007
becoming,10,1.8089332358921298e-05,17007
iive,10,1.8089332358921298e-05,17007
cross,10,1.8089332358921298e-05,17007
account,10,1.8089332358921298e-05,17007
fully,10,1.8089332358921298e-05,17007
gee,10,1.8089332358921298e-05,17007
noticed,10,1.8089332358921298e-05,17007
hopefully,10,1.8089332358921298e-05,17007
bubble,10,1.8089332358921298e-05,17007
chances,10,1.8089332358921298e-05,17007
ringing,10,1.8089332358921298e-05,17007
parade,10,1.8089332358921298e-05,17007
whoah,10,1.8089332358921298e-05,17007
musical,10,1.8089332358921298e-05,17007
chose,10,1.8089332358921298e-05,17007
customer,10,1.8089332358921298e-05,17007
resumes,10,1.8089332358921298e-05,17007
pumpkin,10,1.8089332358921298e-05,17007
trapped,10,1.8089332358921298e-05,17007
couples,10,1.8089332358921298e-05,17007
passes,10,1.8089332358921298e-05,17007
eleven,10,1.8089332358921298e-05,17007
boobies,10,1.8089332358921298e-05,17007
international,10,1.8089332358921298e-05,17007
shuts,10,1.8089332358921298e-05,17007
earth,10,1.8089332358921298e-05,17007
cheating,10,1.8089332358921298e-05,17007
moments,10,1.8089332358921298e-05,17007
celebrating,10,1.8089332358921298e-05,17007
boob,10,1.8089332358921298e-05,17007
device,10,1.8089332358921298e-05,17007
tapping,10,1.8089332358921298e-05,17007
whwhy,10,1.8089332358921298e-05,17007
followed,10,1.8089332358921298e-05,17007
moustache,10,1.8089332358921298e-05,17007
worrying,10,1.8089332358921298e-05,17007
pancakes,10,1.8089332358921298e-05,17007
sophisticated,10,1.8089332358921298e-05,17007
atm,10,1.8089332358921298e-05,17007
offers,10,1.8089332358921298e-05,17007
swoop,10,1.8089332358921298e-05,17007
crossword,9,1.628039912302917e-05,17007
neat,9,1.628039912302917e-05,17007
boom,9,1.628039912302917e-05,17007
frozen,9,1.628039912302917e-05,17007
pigeon,9,1.628039912302917e-05,17007
wash,9,1.628039912302917e-05,17007
therell,9,1.628039912302917e-05,17007
17,9,1.628039912302917e-05,17007
dump,9,1.628039912302917e-05,17007
bus,9,1.628039912302917e-05,17007
panties,9,1.628039912302917e-05,17007
concerned,9,1.628039912302917e-05,17007
ma,9,1.628039912302917e-05,17007
2000,9,1.628039912302917e-05,17007
veil,9,1.628039912302917e-05,17007
toes,9,1.628039912302917e-05,17007
examining,9,1.628039912302917e-05,17007
drove,9,1.628039912302917e-05,17007
magical,9,1.628039912302917e-05,17007
medicine,9,1.628039912302917e-05,17007
matthews,9,1.628039912302917e-05,17007
purpose,9,1.628039912302917e-05,17007
advantage,9,1.628039912302917e-05,17007
c,9,1.628039912302917e-05,17007
huddle,9,1.628039912302917e-05,17007
panicking,9,1.628039912302917e-05,17007
tom,9,1.628039912302917e-05,17007
adorable,9,1.628039912302917e-05,17007
reverend,9,1.628039912302917e-05,17007
attempt,9,1.628039912302917e-05,17007
attached,9,1.628039912302917e-05,17007
blond,9,1.628039912302917e-05,17007
jane,9,1.628039912302917e-05,17007
circles,9,1.628039912302917e-05,17007
beginning,9,1.628039912302917e-05,17007
silver,9,1.628039912302917e-05,17007
certificate,9,1.628039912302917e-05,17007
fling,9,1.628039912302917e-05,17007
comfort,9,1.628039912302917e-05,17007
review,9,1.628039912302917e-05,17007
dish,9,1.628039912302917e-05,17007
bonus,9,1.628039912302917e-05,17007
greg,9,1.628039912302917e-05,17007
bumped,9,1.628039912302917e-05,17007
heading,9,1.628039912302917e-05,17007
zone,9,1.628039912302917e-05,17007
sadly,9,1.628039912302917e-05,17007
aint,9,1.628039912302917e-05,17007
brand,9,1.628039912302917e-05,17007
whaddya,9,1.628039912302917e-05,17007
zoo,9,1.628039912302917e-05,17007
hero,9,1.628039912302917e-05,17007
clunkers,9,1.628039912302917e-05,17007
convince,9,1.628039912302917e-05,17007
glances,9,1.628039912302917e-05,17007
drunken,9,1.628039912302917e-05,17007
cops,9,1.628039912302917e-05,17007
spots,9,1.628039912302917e-05,17007
beauty,9,1.628039912302917e-05,17007
honestly,9,1.628039912302917e-05,17007
rips,9,1.628039912302917e-05,17007
nails,9,1.628039912302917e-05,17007
farm,9,1.628039912302917e-05,17007
microphone,9,1.628039912302917e-05,17007
bow,9,1.628039912302917e-05,17007
thin,9,1.628039912302917e-05,17007
bert,9,1.628039912302917e-05,17007
16,9,1.628039912302917e-05,17007
rat,9,1.628039912302917e-05,17007
warn,9,1.628039912302917e-05,17007
casey,9,1.628039912302917e-05,17007
defense,9,1.628039912302917e-05,17007
chuckles,9,1.628039912302917e-05,17007
pills,9,1.628039912302917e-05,17007
continue,9,1.628039912302917e-05,17007
bubbles,9,1.628039912302917e-05,17007
earl,9,1.628039912302917e-05,17007
itits,9,1.628039912302917e-05,17007
wave,9,1.628039912302917e-05,17007
pizzas,9,1.628039912302917e-05,17007
officially,9,1.628039912302917e-05,17007
sleeve,9,1.628039912302917e-05,17007
rosita,9,1.628039912302917e-05,17007
competition,9,1.628039912302917e-05,17007
shooting,9,1.628039912302917e-05,17007
bijan,9,1.628039912302917e-05,17007
billy,9,1.628039912302917e-05,17007
whoops,9,1.628039912302917e-05,17007
however,9,1.628039912302917e-05,17007
whistle,9,1.628039912302917e-05,17007
typical,9,1.628039912302917e-05,17007
scenes,9,1.628039912302917e-05,17007
bakery,9,1.628039912302917e-05,17007
whered,9,1.628039912302917e-05,17007
hahaha,9,1.628039912302917e-05,17007
mental,9,1.628039912302917e-05,17007
nooooo,9,1.628039912302917e-05,17007
diddid,9,1.628039912302917e-05,17007
maitre,9,1.628039912302917e-05,17007
needy,9,1.628039912302917e-05,17007
routine,9,1.628039912302917e-05,17007
steam,9,1.628039912302917e-05,17007
proposing,9,1.628039912302917e-05,17007
happiness,9,1.628039912302917e-05,17007
clerk,9,1.628039912302917e-05,17007
jewelry,9,1.628039912302917e-05,17007
relationships,9,1.628039912302917e-05,17007
lousy,9,1.628039912302917e-05,17007
paulo,9,1.628039912302917e-05,17007
continuing,9,1.628039912302917e-05,17007
characters,9,1.628039912302917e-05,17007
sweep,9,1.628039912302917e-05,17007
soccer,9,1.628039912302917e-05,17007
cow,9,1.628039912302917e-05,17007
jeez,9,1.628039912302917e-05,17007
beans,9,1.628039912302917e-05,17007
strangers,9,1.628039912302917e-05,17007
somehow,9,1.628039912302917e-05,17007
hums,9,1.628039912302917e-05,17007
psychic,9,1.628039912302917e-05,17007
tellin,9,1.628039912302917e-05,17007
stuffing,9,1.628039912302917e-05,17007
shoop,9,1.628039912302917e-05,17007
laughed,9,1.628039912302917e-05,17007
appears,9,1.628039912302917e-05,17007
condom,9,1.628039912302917e-05,17007
barbi,9,1.628039912302917e-05,17007
laptop,9,1.628039912302917e-05,17007
spell,9,1.628039912302917e-05,17007
layer,9,1.628039912302917e-05,17007
dictionary,9,1.628039912302917e-05,17007
unfortunately,9,1.628039912302917e-05,17007
rats,9,1.628039912302917e-05,17007
passport,9,1.628039912302917e-05,17007
bamboozled,9,1.628039912302917e-05,17007
whoo,9,1.628039912302917e-05,17007
nevermind,9,1.628039912302917e-05,17007
pickle,9,1.628039912302917e-05,17007
frame,9,1.628039912302917e-05,17007
genius,9,1.628039912302917e-05,17007
sharks,9,1.628039912302917e-05,17007
expression,9,1.628039912302917e-05,17007
aware,9,1.628039912302917e-05,17007
k,9,1.628039912302917e-05,17007
veto,9,1.628039912302917e-05,17007
adults,9,1.628039912302917e-05,17007
treats,9,1.628039912302917e-05,17007
jeans,9,1.628039912302917e-05,17007
iiii,9,1.628039912302917e-05,17007
petes,9,1.628039912302917e-05,17007
thunder,9,1.628039912302917e-05,17007
clinic,9,1.628039912302917e-05,17007
hah,9,1.628039912302917e-05,17007
noodle,9,1.628039912302917e-05,17007
bras,9,1.628039912302917e-05,17007
sergei,9,1.628039912302917e-05,17007
stack,9,1.628039912302917e-05,17007
loose,9,1.628039912302917e-05,17007
shy,9,1.628039912302917e-05,17007
lawyer,9,1.628039912302917e-05,17007
hut,9,1.628039912302917e-05,17007
wire,9,1.628039912302917e-05,17007
pride,9,1.628039912302917e-05,17007
hormones,9,1.628039912302917e-05,17007
tasted,9,1.628039912302917e-05,17007
letters,9,1.628039912302917e-05,17007
tweet,9,1.628039912302917e-05,17007
rocks,9,1.628039912302917e-05,17007
unreasonable,9,1.628039912302917e-05,17007
rick,9,1.628039912302917e-05,17007
notepad,9,1.628039912302917e-05,17007
built,9,1.628039912302917e-05,17007
understood,9,1.628039912302917e-05,17007
writes,9,1.628039912302917e-05,17007
kip,9,1.628039912302917e-05,17007
youyoure,9,1.628039912302917e-05,17007
lookin,9,1.628039912302917e-05,17007
lasagna,9,1.628039912302917e-05,17007
auditions,9,1.628039912302917e-05,17007
drums,9,1.628039912302917e-05,17007
pours,9,1.628039912302917e-05,17007
willing,9,1.628039912302917e-05,17007
cassie,9,1.628039912302917e-05,17007
hockey,9,1.628039912302917e-05,17007
precious,9,1.628039912302917e-05,17007
disease,9,1.628039912302917e-05,17007
tour,9,1.628039912302917e-05,17007
jenny,9,1.628039912302917e-05,17007
guide,9,1.628039912302917e-05,17007
stays,9,1.628039912302917e-05,17007
dentist,9,1.628039912302917e-05,17007
swim,9,1.628039912302917e-05,17007
tennis,9,1.628039912302917e-05,17007
kisser,9,1.628039912302917e-05,17007
itself,9,1.628039912302917e-05,17007
julio,9,1.628039912302917e-05,17007
ree,9,1.628039912302917e-05,17007
plant,9,1.628039912302917e-05,17007
cough,9,1.628039912302917e-05,17007
areare,9,1.628039912302917e-05,17007
wooden,9,1.628039912302917e-05,17007
tails,9,1.628039912302917e-05,17007
spits,9,1.628039912302917e-05,17007
frannie,9,1.628039912302917e-05,17007
bake,9,1.628039912302917e-05,17007
sang,9,1.628039912302917e-05,17007
boyfriends,9,1.628039912302917e-05,17007
setting,9,1.628039912302917e-05,17007
row,9,1.628039912302917e-05,17007
eyebrows,9,1.628039912302917e-05,17007
tan,9,1.628039912302917e-05,17007
truck,9,1.628039912302917e-05,17007
lewis,8,1.4471465887137038e-05,17007
snaps,8,1.4471465887137038e-05,17007
wiener,8,1.4471465887137038e-05,17007
seating,8,1.4471465887137038e-05,17007
bills,8,1.4471465887137038e-05,17007
hers,8,1.4471465887137038e-05,17007
cereal,8,1.4471465887137038e-05,17007
popping,8,1.4471465887137038e-05,17007
captain,8,1.4471465887137038e-05,17007
platform,8,1.4471465887137038e-05,17007
meal,8,1.4471465887137038e-05,17007
gate,8,1.4471465887137038e-05,17007
add,8,1.4471465887137038e-05,17007
approaching,8,1.4471465887137038e-05,17007
poster,8,1.4471465887137038e-05,17007
model,8,1.4471465887137038e-05,17007
spelled,8,1.4471465887137038e-05,17007
reception,8,1.4471465887137038e-05,17007
tony,8,1.4471465887137038e-05,17007
schedule,8,1.4471465887137038e-05,17007
giggling,8,1.4471465887137038e-05,17007
babe,8,1.4471465887137038e-05,17007
lasted,8,1.4471465887137038e-05,17007
phrase,8,1.4471465887137038e-05,17007
travel,8,1.4471465887137038e-05,17007
actors,8,1.4471465887137038e-05,17007
triumph,8,1.4471465887137038e-05,17007
pillows,8,1.4471465887137038e-05,17007
whatwhats,8,1.4471465887137038e-05,17007
vicrum,8,1.4471465887137038e-05,17007
destroy,8,1.4471465887137038e-05,17007
lightning,8,1.4471465887137038e-05,17007
goofing,8,1.4471465887137038e-05,17007
gloves,8,1.4471465887137038e-05,17007
maker,8,1.4471465887137038e-05,17007
fears,8,1.4471465887137038e-05,17007
invisible,8,1.4471465887137038e-05,17007
fork,8,1.4471465887137038e-05,17007
flipping,8,1.4471465887137038e-05,17007
feed,8,1.4471465887137038e-05,17007
tank,8,1.4471465887137038e-05,17007
diet,8,1.4471465887137038e-05,17007
bikini,8,1.4471465887137038e-05,17007
cents,8,1.4471465887137038e-05,17007
shining,8,1.4471465887137038e-05,17007
walkin,8,1.4471465887137038e-05,17007
shyly,8,1.4471465887137038e-05,17007
18,8,1.4471465887137038e-05,17007
laughter,8,1.4471465887137038e-05,17007
greens,8,1.4471465887137038e-05,17007
paint,8,1.4471465887137038e-05,17007
humping,8,1.4471465887137038e-05,17007
rabbit,8,1.4471465887137038e-05,17007
digging,8,1.4471465887137038e-05,17007
convinced,8,1.4471465887137038e-05,17007
shelf,8,1.4471465887137038e-05,17007
hairy,8,1.4471465887137038e-05,17007
whip,8,1.4471465887137038e-05,17007
dull,8,1.4471465887137038e-05,17007
600,8,1.4471465887137038e-05,17007
dresser,8,1.4471465887137038e-05,17007
print,8,1.4471465887137038e-05,17007
whwhats,8,1.4471465887137038e-05,17007
lays,8,1.4471465887137038e-05,17007
ummm,8,1.4471465887137038e-05,17007
slut,8,1.4471465887137038e-05,17007
anytime,8,1.4471465887137038e-05,17007
underneath,8,1.4471465887137038e-05,17007
45,8,1.4471465887137038e-05,17007
facing,8,1.4471465887137038e-05,17007
elbows,8,1.4471465887137038e-05,17007
coma,8,1.4471465887137038e-05,17007
sip,8,1.4471465887137038e-05,17007
hated,8,1.4471465887137038e-05,17007
fold,8,1.4471465887137038e-05,17007
whenwhen,8,1.4471465887137038e-05,17007
pissed,8,1.4471465887137038e-05,17007
uhhh,8,1.4471465887137038e-05,17007
according,8,1.4471465887137038e-05,17007
research,8,1.4471465887137038e-05,17007
halfhour,8,1.4471465887137038e-05,17007
hopes,8,1.4471465887137038e-05,17007
pushed,8,1.4471465887137038e-05,17007
29,8,1.4471465887137038e-05,17007
grabbed,8,1.4471465887137038e-05,17007
6,8,1.4471465887137038e-05,17007
forms,8,1.4471465887137038e-05,17007
haircut,8,1.4471465887137038e-05,17007
youryour,8,1.4471465887137038e-05,17007
discuss,8,1.4471465887137038e-05,17007
easily,8,1.4471465887137038e-05,17007
dishes,8,1.4471465887137038e-05,17007
casting,8,1.4471465887137038e-05,17007
nipple,8,1.4471465887137038e-05,17007
baseball,8,1.4471465887137038e-05,17007
strings,8,1.4471465887137038e-05,17007
annie,8,1.4471465887137038e-05,17007
unemployed,8,1.4471465887137038e-05,17007
chipper,8,1.4471465887137038e-05,17007
resolution,8,1.4471465887137038e-05,17007
pipe,8,1.4471465887137038e-05,17007
damage,8,1.4471465887137038e-05,17007
janices,8,1.4471465887137038e-05,17007
separate,8,1.4471465887137038e-05,17007
crab,8,1.4471465887137038e-05,17007
sigh,8,1.4471465887137038e-05,17007
lighting,8,1.4471465887137038e-05,17007
swedish,8,1.4471465887137038e-05,17007
weirdest,8,1.4471465887137038e-05,17007
unbelievably,8,1.4471465887137038e-05,17007
pinching,8,1.4471465887137038e-05,17007
lemonade,8,1.4471465887137038e-05,17007
ooooh,8,1.4471465887137038e-05,17007
offended,8,1.4471465887137038e-05,17007
crotch,8,1.4471465887137038e-05,17007
practical,8,1.4471465887137038e-05,17007
scarf,8,1.4471465887137038e-05,17007
shorts,8,1.4471465887137038e-05,17007
bump,8,1.4471465887137038e-05,17007
theater,8,1.4471465887137038e-05,17007
term,8,1.4471465887137038e-05,17007
fossils,8,1.4471465887137038e-05,17007
grunts,8,1.4471465887137038e-05,17007
tools,8,1.4471465887137038e-05,17007
cheat,8,1.4471465887137038e-05,17007
kenny,8,1.4471465887137038e-05,17007
nodding,8,1.4471465887137038e-05,17007
hiding,8,1.4471465887137038e-05,17007
meanwhile,8,1.4471465887137038e-05,17007
differently,8,1.4471465887137038e-05,17007
glue,8,1.4471465887137038e-05,17007
touchdown,8,1.4471465887137038e-05,17007
pinches,8,1.4471465887137038e-05,17007
snap,8,1.4471465887137038e-05,17007
chan,8,1.4471465887137038e-05,17007
scottish,8,1.4471465887137038e-05,17007
towels,8,1.4471465887137038e-05,17007
thigh,8,1.4471465887137038e-05,17007
added,8,1.4471465887137038e-05,17007
including,8,1.4471465887137038e-05,17007
reached,8,1.4471465887137038e-05,17007
jumped,8,1.4471465887137038e-05,17007
ehm,8,1.4471465887137038e-05,17007
ahhhh,8,1.4471465887137038e-05,17007
cabinet,8,1.4471465887137038e-05,17007
divorces,8,1.4471465887137038e-05,17007
taps,8,1.4471465887137038e-05,17007
response,8,1.4471465887137038e-05,17007
tests,8,1.4471465887137038e-05,17007
cartoon,8,1.4471465887137038e-05,17007
notes,8,1.4471465887137038e-05,17007
drugs,8,1.4471465887137038e-05,17007
isabella,8,1.4471465887137038e-05,17007
bothers,8,1.4471465887137038e-05,17007
globe,8,1.4471465887137038e-05,17007
deed,8,1.4471465887137038e-05,17007
serving,8,1.4471465887137038e-05,17007
extremely,8,1.4471465887137038e-05,17007
selfless,8,1.4471465887137038e-05,17007
snack,8,1.4471465887137038e-05,17007
toys,8,1.4471465887137038e-05,17007
receipt,8,1.4471465887137038e-05,17007
nightmare,8,1.4471465887137038e-05,17007
coke,8,1.4471465887137038e-05,17007
mischa,8,1.4471465887137038e-05,17007
yelled,8,1.4471465887137038e-05,17007
quality,8,1.4471465887137038e-05,17007
clients,8,1.4471465887137038e-05,17007
maam,8,1.4471465887137038e-05,17007
humiliating,8,1.4471465887137038e-05,17007
misses,8,1.4471465887137038e-05,17007
fathers,8,1.4471465887137038e-05,17007
banging,8,1.4471465887137038e-05,17007
buttons,8,1.4471465887137038e-05,17007
proceeds,8,1.4471465887137038e-05,17007
depends,8,1.4471465887137038e-05,17007
bee,8,1.4471465887137038e-05,17007
prom,8,1.4471465887137038e-05,17007
refrigerator,8,1.4471465887137038e-05,17007
brian,8,1.4471465887137038e-05,17007
tricky,8,1.4471465887137038e-05,17007
event,8,1.4471465887137038e-05,17007
angela,8,1.4471465887137038e-05,17007
cheerleader,8,1.4471465887137038e-05,17007
pat,8,1.4471465887137038e-05,17007
suitcase,8,1.4471465887137038e-05,17007
hehes,8,1.4471465887137038e-05,17007
scores,8,1.4471465887137038e-05,17007
27,8,1.4471465887137038e-05,17007
laura,8,1.4471465887137038e-05,17007
panic,8,1.4471465887137038e-05,17007
petty,8,1.4471465887137038e-05,17007
sharing,8,1.4471465887137038e-05,17007
nobodys,8,1.4471465887137038e-05,17007
issues,8,1.4471465887137038e-05,17007
burst,8,1.4471465887137038e-05,17007
smacks,8,1.4471465887137038e-05,17007
dodo,8,1.4471465887137038e-05,17007
hops,8,1.4471465887137038e-05,17007
dances,8,1.4471465887137038e-05,17007
balls,8,1.4471465887137038e-05,17007
maple,8,1.4471465887137038e-05,17007
reservation,8,1.4471465887137038e-05,17007
particular,8,1.4471465887137038e-05,17007
liar,8,1.4471465887137038e-05,17007
homo,8,1.4471465887137038e-05,17007
rushes,8,1.4471465887137038e-05,17007
involve,8,1.4471465887137038e-05,17007
pulp,8,1.4471465887137038e-05,17007
blast,8,1.4471465887137038e-05,17007
clever,8,1.4471465887137038e-05,17007
pan,8,1.4471465887137038e-05,17007
image,8,1.4471465887137038e-05,17007
pushover,8,1.4471465887137038e-05,17007
hardest,8,1.4471465887137038e-05,17007
jail,8,1.4471465887137038e-05,17007
fans,8,1.4471465887137038e-05,17007
nina,8,1.4471465887137038e-05,17007
deserves,8,1.4471465887137038e-05,17007
pouring,8,1.4471465887137038e-05,17007
helen,8,1.4471465887137038e-05,17007
mate,8,1.4471465887137038e-05,17007
argh,8,1.4471465887137038e-05,17007
handcuffs,8,1.4471465887137038e-05,17007
nononononono,8,1.4471465887137038e-05,17007
le,8,1.4471465887137038e-05,17007
creep,8,1.4471465887137038e-05,17007
square,8,1.4471465887137038e-05,17007
stolen,8,1.4471465887137038e-05,17007
closely,8,1.4471465887137038e-05,17007
sucked,8,1.4471465887137038e-05,17007
trifle,8,1.4471465887137038e-05,17007
j,8,1.4471465887137038e-05,17007
ken,8,1.4471465887137038e-05,17007
floating,8,1.4471465887137038e-05,17007
quarters,8,1.4471465887137038e-05,17007
chappy,8,1.4471465887137038e-05,17007
raising,8,1.4471465887137038e-05,17007
solved,8,1.4471465887137038e-05,17007
collection,8,1.4471465887137038e-05,17007
bosses,8,1.4471465887137038e-05,17007
buyer,8,1.4471465887137038e-05,17007
physical,8,1.4471465887137038e-05,17007
pies,8,1.4471465887137038e-05,17007
judging,8,1.4471465887137038e-05,17007
divert,8,1.4471465887137038e-05,17007
skirt,8,1.4471465887137038e-05,17007
pieces,8,1.4471465887137038e-05,17007
bat,8,1.4471465887137038e-05,17007
dice,8,1.4471465887137038e-05,17007
apology,8,1.4471465887137038e-05,17007
announcer,8,1.4471465887137038e-05,17007
y,8,1.4471465887137038e-05,17007
bagel,8,1.4471465887137038e-05,17007
port,7,1.2662532651244907e-05,17007
skills,7,1.2662532651244907e-05,17007
village,7,1.2662532651244907e-05,17007
believed,7,1.2662532651244907e-05,17007
stepped,7,1.2662532651244907e-05,17007
figures,7,1.2662532651244907e-05,17007
ignoring,7,1.2662532651244907e-05,17007
senior,7,1.2662532651244907e-05,17007
recently,7,1.2662532651244907e-05,17007
therethere,7,1.2662532651244907e-05,17007
capital,7,1.2662532651244907e-05,17007
uch,7,1.2662532651244907e-05,17007
physically,7,1.2662532651244907e-05,17007
shells,7,1.2662532651244907e-05,17007
coast,7,1.2662532651244907e-05,17007
carton,7,1.2662532651244907e-05,17007
gal,7,1.2662532651244907e-05,17007
insist,7,1.2662532651244907e-05,17007
dejected,7,1.2662532651244907e-05,17007
surprisingly,7,1.2662532651244907e-05,17007
clint,7,1.2662532651244907e-05,17007
sun,7,1.2662532651244907e-05,17007
wuss,7,1.2662532651244907e-05,17007
hm,7,1.2662532651244907e-05,17007
chin,7,1.2662532651244907e-05,17007
dollhouse,7,1.2662532651244907e-05,17007
salesman,7,1.2662532651244907e-05,17007
empire,7,1.2662532651244907e-05,17007
embarrass,7,1.2662532651244907e-05,17007
doody,7,1.2662532651244907e-05,17007
yah,7,1.2662532651244907e-05,17007
passionately,7,1.2662532651244907e-05,17007
basement,7,1.2662532651244907e-05,17007
capable,7,1.2662532651244907e-05,17007
undo,7,1.2662532651244907e-05,17007
heaven,7,1.2662532651244907e-05,17007
freaks,7,1.2662532651244907e-05,17007
elbow,7,1.2662532651244907e-05,17007
gesturing,7,1.2662532651244907e-05,17007
bachelorette,7,1.2662532651244907e-05,17007
pop,7,1.2662532651244907e-05,17007
paolos,7,1.2662532651244907e-05,17007
ohhhhh,7,1.2662532651244907e-05,17007
dryer,7,1.2662532651244907e-05,17007
luggage,7,1.2662532651244907e-05,17007
terry,7,1.2662532651244907e-05,17007
lipstick,7,1.2662532651244907e-05,17007
crowd,7,1.2662532651244907e-05,17007
coincidence,7,1.2662532651244907e-05,17007
tequila,7,1.2662532651244907e-05,17007
advertising,7,1.2662532651244907e-05,17007
collect,7,1.2662532651244907e-05,17007
mightve,7,1.2662532651244907e-05,17007
iill,7,1.2662532651244907e-05,17007
immediately,7,1.2662532651244907e-05,17007
houses,7,1.2662532651244907e-05,17007
mouthful,7,1.2662532651244907e-05,17007
postpone,7,1.2662532651244907e-05,17007
lit,7,1.2662532651244907e-05,17007
sup,7,1.2662532651244907e-05,17007
tomatoes,7,1.2662532651244907e-05,17007
retreats,7,1.2662532651244907e-05,17007
everest,7,1.2662532651244907e-05,17007
hidden,7,1.2662532651244907e-05,17007
ladder,7,1.2662532651244907e-05,17007
force,7,1.2662532651244907e-05,17007
speaker,7,1.2662532651244907e-05,17007
begin,7,1.2662532651244907e-05,17007
inches,7,1.2662532651244907e-05,17007
24,7,1.2662532651244907e-05,17007
memory,7,1.2662532651244907e-05,17007
cooked,7,1.2662532651244907e-05,17007
manhattan,7,1.2662532651244907e-05,17007
personally,7,1.2662532651244907e-05,17007
emerges,7,1.2662532651244907e-05,17007
xerox,7,1.2662532651244907e-05,17007
muriel,7,1.2662532651244907e-05,17007
lawn,7,1.2662532651244907e-05,17007
pops,7,1.2662532651244907e-05,17007
circus,7,1.2662532651244907e-05,17007
wide,7,1.2662532651244907e-05,17007
lower,7,1.2662532651244907e-05,17007
caterer,7,1.2662532651244907e-05,17007
poo,7,1.2662532651244907e-05,17007
thee,7,1.2662532651244907e-05,17007
classy,7,1.2662532651244907e-05,17007
mates,7,1.2662532651244907e-05,17007
held,7,1.2662532651244907e-05,17007
geek,7,1.2662532651244907e-05,17007
sings,7,1.2662532651244907e-05,17007
remind,7,1.2662532651244907e-05,17007
iveive,7,1.2662532651244907e-05,17007
coulda,7,1.2662532651244907e-05,17007
sittin,7,1.2662532651244907e-05,17007
bay,7,1.2662532651244907e-05,17007
normally,7,1.2662532651244907e-05,17007
react,7,1.2662532651244907e-05,17007
gods,7,1.2662532651244907e-05,17007
base,7,1.2662532651244907e-05,17007
entered,7,1.2662532651244907e-05,17007
incident,7,1.2662532651244907e-05,17007
bewildered,7,1.2662532651244907e-05,17007
regret,7,1.2662532651244907e-05,17007
carpet,7,1.2662532651244907e-05,17007
ink,7,1.2662532651244907e-05,17007
spoke,7,1.2662532651244907e-05,17007
album,7,1.2662532651244907e-05,17007
peephole,7,1.2662532651244907e-05,17007
sunday,7,1.2662532651244907e-05,17007
spray,7,1.2662532651244907e-05,17007
leading,7,1.2662532651244907e-05,17007
deals,7,1.2662532651244907e-05,17007
uhu,7,1.2662532651244907e-05,17007
disneyland,7,1.2662532651244907e-05,17007
trophy,7,1.2662532651244907e-05,17007
sake,7,1.2662532651244907e-05,17007
data,7,1.2662532651244907e-05,17007
hernia,7,1.2662532651244907e-05,17007
cries,7,1.2662532651244907e-05,17007
margaritas,7,1.2662532651244907e-05,17007
interrupt,7,1.2662532651244907e-05,17007
e,7,1.2662532651244907e-05,17007
fog,7,1.2662532651244907e-05,17007
dinners,7,1.2662532651244907e-05,17007
sand,7,1.2662532651244907e-05,17007
bonding,7,1.2662532651244907e-05,17007
ooo,7,1.2662532651244907e-05,17007
host,7,1.2662532651244907e-05,17007
lasagne,7,1.2662532651244907e-05,17007
pound,7,1.2662532651244907e-05,17007
sexually,7,1.2662532651244907e-05,17007
punching,7,1.2662532651244907e-05,17007
apartments,7,1.2662532651244907e-05,17007
eldad,7,1.2662532651244907e-05,17007
contact,7,1.2662532651244907e-05,17007
vanilla,7,1.2662532651244907e-05,17007
contracts,7,1.2662532651244907e-05,17007
justits,7,1.2662532651244907e-05,17007
beeped,7,1.2662532651244907e-05,17007
beeps,7,1.2662532651244907e-05,17007
belongs,7,1.2662532651244907e-05,17007
similar,7,1.2662532651244907e-05,17007
hanger,7,1.2662532651244907e-05,17007
sweetest,7,1.2662532651244907e-05,17007
caring,7,1.2662532651244907e-05,17007
wrapped,7,1.2662532651244907e-05,17007
groomsman,7,1.2662532651244907e-05,17007
pity,7,1.2662532651244907e-05,17007
jeweler,7,1.2662532651244907e-05,17007
masseuse,7,1.2662532651244907e-05,17007
cart,7,1.2662532651244907e-05,17007
dragged,7,1.2662532651244907e-05,17007
dealer,7,1.2662532651244907e-05,17007
hopping,7,1.2662532651244907e-05,17007
language,7,1.2662532651244907e-05,17007
folks,7,1.2662532651244907e-05,17007
mint,7,1.2662532651244907e-05,17007
archie,7,1.2662532651244907e-05,17007
tear,7,1.2662532651244907e-05,17007
adrienne,7,1.2662532651244907e-05,17007
hurting,7,1.2662532651244907e-05,17007
reaching,7,1.2662532651244907e-05,17007
elizabeths,7,1.2662532651244907e-05,17007
karatay,7,1.2662532651244907e-05,17007
shiny,7,1.2662532651244907e-05,17007
dammit,7,1.2662532651244907e-05,17007
nudity,7,1.2662532651244907e-05,17007
ripped,7,1.2662532651244907e-05,17007
fits,7,1.2662532651244907e-05,17007
whom,7,1.2662532651244907e-05,17007
rap,7,1.2662532651244907e-05,17007
007,7,1.2662532651244907e-05,17007
responsible,7,1.2662532651244907e-05,17007
wherewhere,7,1.2662532651244907e-05,17007
suicide,7,1.2662532651244907e-05,17007
ewww,7,1.2662532651244907e-05,17007
urgent,7,1.2662532651244907e-05,17007
wishing,7,1.2662532651244907e-05,17007
mostly,7,1.2662532651244907e-05,17007
walls,7,1.2662532651244907e-05,17007
maybemaybe,7,1.2662532651244907e-05,17007
sketch,7,1.2662532651244907e-05,17007
applause,7,1.2662532651244907e-05,17007
cave,7,1.2662532651244907e-05,17007
hostess,7,1.2662532651244907e-05,17007
breathing,7,1.2662532651244907e-05,17007
specials,7,1.2662532651244907e-05,17007
talented,7,1.2662532651244907e-05,17007
menu,7,1.2662532651244907e-05,17007
sneakers,7,1.2662532651244907e-05,17007
peed,7,1.2662532651244907e-05,17007
brolin,7,1.2662532651244907e-05,17007
race,7,1.2662532651244907e-05,17007
loss,7,1.2662532651244907e-05,17007
amazement,7,1.2662532651244907e-05,17007
ghost,7,1.2662532651244907e-05,17007
steady,7,1.2662532651244907e-05,17007
hid,7,1.2662532651244907e-05,17007
windows,7,1.2662532651244907e-05,17007
cheering,7,1.2662532651244907e-05,17007
spills,7,1.2662532651244907e-05,17007
brides,7,1.2662532651244907e-05,17007
grant,7,1.2662532651244907e-05,17007
dramatic,7,1.2662532651244907e-05,17007
havin,7,1.2662532651244907e-05,17007
directly,7,1.2662532651244907e-05,17007
thong,7,1.2662532651244907e-05,17007
dreams,7,1.2662532651244907e-05,17007
build,7,1.2662532651244907e-05,17007
iits,7,1.2662532651244907e-05,17007
scares,7,1.2662532651244907e-05,17007
wenus,7,1.2662532651244907e-05,17007
uhi,7,1.2662532651244907e-05,17007
begging,7,1.2662532651244907e-05,17007
cheers,7,1.2662532651244907e-05,17007
dum,7,1.2662532651244907e-05,17007
uniform,7,1.2662532651244907e-05,17007
duh,7,1.2662532651244907e-05,17007
passion,7,1.2662532651244907e-05,17007
describe,7,1.2662532651244907e-05,17007
horny,7,1.2662532651244907e-05,17007
kiddin,7,1.2662532651244907e-05,17007
random,7,1.2662532651244907e-05,17007
master,7,1.2662532651244907e-05,17007
yuck,7,1.2662532651244907e-05,17007
hypothetically,7,1.2662532651244907e-05,17007
laid,7,1.2662532651244907e-05,17007
swinging,7,1.2662532651244907e-05,17007
mexico,7,1.2662532651244907e-05,17007
social,7,1.2662532651244907e-05,17007
frustrated,7,1.2662532651244907e-05,17007
elses,7,1.2662532651244907e-05,17007
repeats,7,1.2662532651244907e-05,17007
crack,7,1.2662532651244907e-05,17007
track,7,1.2662532651244907e-05,17007
shave,7,1.2662532651244907e-05,17007
fantasy,7,1.2662532651244907e-05,17007
geoffrey,7,1.2662532651244907e-05,17007
behalf,7,1.2662532651244907e-05,17007
wasting,7,1.2662532651244907e-05,17007
patting,7,1.2662532651244907e-05,17007
puppies,7,1.2662532651244907e-05,17007
cinnamon,7,1.2662532651244907e-05,17007
crushed,7,1.2662532651244907e-05,17007
firm,7,1.2662532651244907e-05,17007
verge,7,1.2662532651244907e-05,17007
yeahno,7,1.2662532651244907e-05,17007
picturing,7,1.2662532651244907e-05,17007
handed,7,1.2662532651244907e-05,17007
flea,7,1.2662532651244907e-05,17007
block,7,1.2662532651244907e-05,17007
due,7,1.2662532651244907e-05,17007
diapers,7,1.2662532651244907e-05,17007
huhhuh,7,1.2662532651244907e-05,17007
helpful,7,1.2662532651244907e-05,17007
truly,7,1.2662532651244907e-05,17007
lands,7,1.2662532651244907e-05,17007
weak,7,1.2662532651244907e-05,17007
oohooh,7,1.2662532651244907e-05,17007
material,7,1.2662532651244907e-05,17007
comics,7,1.2662532651244907e-05,17007
hilda,7,1.2662532651244907e-05,17007
toto,7,1.2662532651244907e-05,17007
toy,7,1.2662532651244907e-05,17007
raised,7,1.2662532651244907e-05,17007
muffled,7,1.2662532651244907e-05,17007
chester,7,1.2662532651244907e-05,17007
dangerous,7,1.2662532651244907e-05,17007
joannas,7,1.2662532651244907e-05,17007
package,7,1.2662532651244907e-05,17007
gravy,7,1.2662532651244907e-05,17007
category,7,1.2662532651244907e-05,17007
cheater,7,1.2662532651244907e-05,17007
resist,7,1.2662532651244907e-05,17007
trail,7,1.2662532651244907e-05,17007
issac,7,1.2662532651244907e-05,17007
sneezes,7,1.2662532651244907e-05,17007
choked,7,1.2662532651244907e-05,17007
shampoo,7,1.2662532651244907e-05,17007
millionaire,7,1.2662532651244907e-05,17007
bothered,7,1.2662532651244907e-05,17007
cliff,7,1.2662532651244907e-05,17007
trips,7,1.2662532651244907e-05,17007
relative,7,1.2662532651244907e-05,17007
vet,7,1.2662532651244907e-05,17007
waits,7,1.2662532651244907e-05,17007
girlie,7,1.2662532651244907e-05,17007
sample,7,1.2662532651244907e-05,17007
phil,7,1.2662532651244907e-05,17007
dragging,7,1.2662532651244907e-05,17007
feminine,7,1.2662532651244907e-05,17007
proudly,7,1.2662532651244907e-05,17007
cabs,7,1.2662532651244907e-05,17007
briefcase,7,1.2662532651244907e-05,17007
exam,7,1.2662532651244907e-05,17007
nick,7,1.2662532651244907e-05,17007
item,7,1.2662532651244907e-05,17007
disgustedly,7,1.2662532651244907e-05,17007
lake,7,1.2662532651244907e-05,17007
ookay,7,1.2662532651244907e-05,17007
remembering,7,1.2662532651244907e-05,17007
yknowyknow,7,1.2662532651244907e-05,17007
concept,7,1.2662532651244907e-05,17007
slapping,7,1.2662532651244907e-05,17007
wouldwould,7,1.2662532651244907e-05,17007
betting,7,1.2662532651244907e-05,17007
horse,7,1.2662532651244907e-05,17007
swimming,7,1.2662532651244907e-05,17007
turkeys,7,1.2662532651244907e-05,17007
upside,7,1.2662532651244907e-05,17007
beth,7,1.2662532651244907e-05,17007
mymy,7,1.2662532651244907e-05,17007
bugs,7,1.2662532651244907e-05,17007
mailman,7,1.2662532651244907e-05,17007
hike,7,1.2662532651244907e-05,17007
phones,7,1.2662532651244907e-05,17007
pervert,7,1.2662532651244907e-05,17007
sheshes,7,1.2662532651244907e-05,17007
digest,6,1.0853599415352778e-05,17007
division,6,1.0853599415352778e-05,17007
wrapping,6,1.0853599415352778e-05,17007
jurassic,6,1.0853599415352778e-05,17007
challenge,6,1.0853599415352778e-05,17007
spare,6,1.0853599415352778e-05,17007
blades,6,1.0853599415352778e-05,17007
poetry,6,1.0853599415352778e-05,17007
comet,6,1.0853599415352778e-05,17007
pronounce,6,1.0853599415352778e-05,17007
wherever,6,1.0853599415352778e-05,17007
thread,6,1.0853599415352778e-05,17007
defend,6,1.0853599415352778e-05,17007
nauseous,6,1.0853599415352778e-05,17007
custard,6,1.0853599415352778e-05,17007
raining,6,1.0853599415352778e-05,17007
solid,6,1.0853599415352778e-05,17007
spoil,6,1.0853599415352778e-05,17007
graduation,6,1.0853599415352778e-05,17007
obsession,6,1.0853599415352778e-05,17007
undress,6,1.0853599415352778e-05,17007
chi,6,1.0853599415352778e-05,17007
latte,6,1.0853599415352778e-05,17007
moonlight,6,1.0853599415352778e-05,17007
hornswoggle,6,1.0853599415352778e-05,17007
jersey,6,1.0853599415352778e-05,17007
airplane,6,1.0853599415352778e-05,17007
jerks,6,1.0853599415352778e-05,17007
south,6,1.0853599415352778e-05,17007
lonely,6,1.0853599415352778e-05,17007
starving,6,1.0853599415352778e-05,17007
temporary,6,1.0853599415352778e-05,17007
receiving,6,1.0853599415352778e-05,17007
lighter,6,1.0853599415352778e-05,17007
plugs,6,1.0853599415352778e-05,17007
wakes,6,1.0853599415352778e-05,17007
attic,6,1.0853599415352778e-05,17007
tap,6,1.0853599415352778e-05,17007
lord,6,1.0853599415352778e-05,17007
west,6,1.0853599415352778e-05,17007
lingerie,6,1.0853599415352778e-05,17007
discovered,6,1.0853599415352778e-05,17007
phoebs,6,1.0853599415352778e-05,17007
chefs,6,1.0853599415352778e-05,17007
kitty,6,1.0853599415352778e-05,17007
worker,6,1.0853599415352778e-05,17007
classic,6,1.0853599415352778e-05,17007
400,6,1.0853599415352778e-05,17007
bursts,6,1.0853599415352778e-05,17007
layers,6,1.0853599415352778e-05,17007
evaluation,6,1.0853599415352778e-05,17007
hammer,6,1.0853599415352778e-05,17007
brooklyn,6,1.0853599415352778e-05,17007
r,6,1.0853599415352778e-05,17007
unusual,6,1.0853599415352778e-05,17007
shadow,6,1.0853599415352778e-05,17007
grip,6,1.0853599415352778e-05,17007
fireball,6,1.0853599415352778e-05,17007
leia,6,1.0853599415352778e-05,17007
fooling,6,1.0853599415352778e-05,17007
altar,6,1.0853599415352778e-05,17007
hysterically,6,1.0853599415352778e-05,17007
mouse,6,1.0853599415352778e-05,17007
francis,6,1.0853599415352778e-05,17007
refill,6,1.0853599415352778e-05,17007
mmhmm,6,1.0853599415352778e-05,17007
signal,6,1.0853599415352778e-05,17007
printed,6,1.0853599415352778e-05,17007
lurker,6,1.0853599415352778e-05,17007
coins,6,1.0853599415352778e-05,17007
deposit,6,1.0853599415352778e-05,17007
peach,6,1.0853599415352778e-05,17007
pleaseplease,6,1.0853599415352778e-05,17007
pitch,6,1.0853599415352778e-05,17007
visibly,6,1.0853599415352778e-05,17007
chocolates,6,1.0853599415352778e-05,17007
jewish,6,1.0853599415352778e-05,17007
possibility,6,1.0853599415352778e-05,17007
tonights,6,1.0853599415352778e-05,17007
abandoned,6,1.0853599415352778e-05,17007
grownups,6,1.0853599415352778e-05,17007
testing,6,1.0853599415352778e-05,17007
racquet,6,1.0853599415352778e-05,17007
concert,6,1.0853599415352778e-05,17007
regina,6,1.0853599415352778e-05,17007
washed,6,1.0853599415352778e-05,17007
cage,6,1.0853599415352778e-05,17007
arguing,6,1.0853599415352778e-05,17007
compliment,6,1.0853599415352778e-05,17007
adopted,6,1.0853599415352778e-05,17007
n,6,1.0853599415352778e-05,17007
statement,6,1.0853599415352778e-05,17007
holy,6,1.0853599415352778e-05,17007
fried,6,1.0853599415352778e-05,17007
pickles,6,1.0853599415352778e-05,17007
tin,6,1.0853599415352778e-05,17007
sweating,6,1.0853599415352778e-05,17007
baked,6,1.0853599415352778e-05,17007
lessons,6,1.0853599415352778e-05,17007
cheap,6,1.0853599415352778e-05,17007
liking,6,1.0853599415352778e-05,17007
hotter,6,1.0853599415352778e-05,17007
lynn,6,1.0853599415352778e-05,17007
crappy,6,1.0853599415352778e-05,17007
witch,6,1.0853599415352778e-05,17007
species,6,1.0853599415352778e-05,17007
secretly,6,1.0853599415352778e-05,17007
eggs,6,1.0853599415352778e-05,17007
caitlin,6,1.0853599415352778e-05,17007
desert,6,1.0853599415352778e-05,17007
ja,6,1.0853599415352778e-05,17007
mmmm,6,1.0853599415352778e-05,17007
bands,6,1.0853599415352778e-05,17007
product,6,1.0853599415352778e-05,17007
kings,6,1.0853599415352778e-05,17007
scone,6,1.0853599415352778e-05,17007
traffic,6,1.0853599415352778e-05,17007
stinks,6,1.0853599415352778e-05,17007
hunting,6,1.0853599415352778e-05,17007
connelly,6,1.0853599415352778e-05,17007
shirts,6,1.0853599415352778e-05,17007
60,6,1.0853599415352778e-05,17007
dart,6,1.0853599415352778e-05,17007
disagree,6,1.0853599415352778e-05,17007
danielle,6,1.0853599415352778e-05,17007
struggling,6,1.0853599415352778e-05,17007
heshes,6,1.0853599415352778e-05,17007
russian,6,1.0853599415352778e-05,17007
greek,6,1.0853599415352778e-05,17007
cracks,6,1.0853599415352778e-05,17007
rhyme,6,1.0853599415352778e-05,17007
theories,6,1.0853599415352778e-05,17007
backpack,6,1.0853599415352778e-05,17007
mountain,6,1.0853599415352778e-05,17007
dare,6,1.0853599415352778e-05,17007
colors,6,1.0853599415352778e-05,17007
jake,6,1.0853599415352778e-05,17007
shown,6,1.0853599415352778e-05,17007
gladiator,6,1.0853599415352778e-05,17007
principles,6,1.0853599415352778e-05,17007
sixteen,6,1.0853599415352778e-05,17007
shout,6,1.0853599415352778e-05,17007
guests,6,1.0853599415352778e-05,17007
backed,6,1.0853599415352778e-05,17007
audience,6,1.0853599415352778e-05,17007
winces,6,1.0853599415352778e-05,17007
fate,6,1.0853599415352778e-05,17007
lined,6,1.0853599415352778e-05,17007
santas,6,1.0853599415352778e-05,17007
chapel,6,1.0853599415352778e-05,17007
naughty,6,1.0853599415352778e-05,17007
marriages,6,1.0853599415352778e-05,17007
lent,6,1.0853599415352778e-05,17007
carries,6,1.0853599415352778e-05,17007
preparing,6,1.0853599415352778e-05,17007
cars,6,1.0853599415352778e-05,17007
lowell,6,1.0853599415352778e-05,17007
complaining,6,1.0853599415352778e-05,17007
originally,6,1.0853599415352778e-05,17007
switched,6,1.0853599415352778e-05,17007
m,6,1.0853599415352778e-05,17007
silent,6,1.0853599415352778e-05,17007
claude,6,1.0853599415352778e-05,17007
source,6,1.0853599415352778e-05,17007
clubs,6,1.0853599415352778e-05,17007
rumor,6,1.0853599415352778e-05,17007
roomie,6,1.0853599415352778e-05,17007
skiing,6,1.0853599415352778e-05,17007
supermarket,6,1.0853599415352778e-05,17007
stevie,6,1.0853599415352778e-05,17007
bicep,6,1.0853599415352778e-05,17007
gooood,6,1.0853599415352778e-05,17007
poughkeepsie,6,1.0853599415352778e-05,17007
gleba,6,1.0853599415352778e-05,17007
cujo,6,1.0853599415352778e-05,17007
sucking,6,1.0853599415352778e-05,17007
telephone,6,1.0853599415352778e-05,17007
zero,6,1.0853599415352778e-05,17007
photos,6,1.0853599415352778e-05,17007
tomorrows,6,1.0853599415352778e-05,17007
vacuum,6,1.0853599415352778e-05,17007
imagination,6,1.0853599415352778e-05,17007
se,6,1.0853599415352778e-05,17007
deaf,6,1.0853599415352778e-05,17007
millions,6,1.0853599415352778e-05,17007
screamed,6,1.0853599415352778e-05,17007
forced,6,1.0853599415352778e-05,17007
vest,6,1.0853599415352778e-05,17007
forcing,6,1.0853599415352778e-05,17007
flock,6,1.0853599415352778e-05,17007
understands,6,1.0853599415352778e-05,17007
scratch,6,1.0853599415352778e-05,17007
stretching,6,1.0853599415352778e-05,17007
burning,6,1.0853599415352778e-05,17007
hearts,6,1.0853599415352778e-05,17007
aaand,6,1.0853599415352778e-05,17007
proved,6,1.0853599415352778e-05,17007
g,6,1.0853599415352778e-05,17007
kristen,6,1.0853599415352778e-05,17007
surgery,6,1.0853599415352778e-05,17007
vomit,6,1.0853599415352778e-05,17007
burger,6,1.0853599415352778e-05,17007
alex,6,1.0853599415352778e-05,17007
indignant,6,1.0853599415352778e-05,17007
shocking,6,1.0853599415352778e-05,17007
fogged,6,1.0853599415352778e-05,17007
appropriate,6,1.0853599415352778e-05,17007
choking,6,1.0853599415352778e-05,17007
slice,6,1.0853599415352778e-05,17007
rehearsal,6,1.0853599415352778e-05,17007
carefully,6,1.0853599415352778e-05,17007
purple,6,1.0853599415352778e-05,17007
shaped,6,1.0853599415352778e-05,17007
players,6,1.0853599415352778e-05,17007
stranger,6,1.0853599415352778e-05,17007
san,6,1.0853599415352778e-05,17007
checkbook,6,1.0853599415352778e-05,17007
lemon,6,1.0853599415352778e-05,17007
player,6,1.0853599415352778e-05,17007
study,6,1.0853599415352778e-05,17007
casual,6,1.0853599415352778e-05,17007
queens,6,1.0853599415352778e-05,17007
uptown,6,1.0853599415352778e-05,17007
allergic,6,1.0853599415352778e-05,17007
court,6,1.0853599415352778e-05,17007
cabin,6,1.0853599415352778e-05,17007
brains,6,1.0853599415352778e-05,17007
tuesday,6,1.0853599415352778e-05,17007
fairly,6,1.0853599415352778e-05,17007
luisa,6,1.0853599415352778e-05,17007
penny,6,1.0853599415352778e-05,17007
plaza,6,1.0853599415352778e-05,17007
performance,6,1.0853599415352778e-05,17007
chemistry,6,1.0853599415352778e-05,17007
hammered,6,1.0853599415352778e-05,17007
freedom,6,1.0853599415352778e-05,17007
suspiciously,6,1.0853599415352778e-05,17007
gently,6,1.0853599415352778e-05,17007
permission,6,1.0853599415352778e-05,17007
jellyfish,6,1.0853599415352778e-05,17007
incredulous,6,1.0853599415352778e-05,17007
avoiding,6,1.0853599415352778e-05,17007
belong,6,1.0853599415352778e-05,17007
hannigan,6,1.0853599415352778e-05,17007
dials,6,1.0853599415352778e-05,17007
cutting,6,1.0853599415352778e-05,17007
exist,6,1.0853599415352778e-05,17007
5000,6,1.0853599415352778e-05,17007
friendly,6,1.0853599415352778e-05,17007
ohhoho,6,1.0853599415352778e-05,17007
thatthatthats,6,1.0853599415352778e-05,17007
wrist,6,1.0853599415352778e-05,17007
contestants,6,1.0853599415352778e-05,17007
pockets,6,1.0853599415352778e-05,17007
bunnies,6,1.0853599415352778e-05,17007
effort,6,1.0853599415352778e-05,17007
cranberry,6,1.0853599415352778e-05,17007
unpack,6,1.0853599415352778e-05,17007
mixed,6,1.0853599415352778e-05,17007
vail,6,1.0853599415352778e-05,17007
puzzle,6,1.0853599415352778e-05,17007
max,6,1.0853599415352778e-05,17007
wise,6,1.0853599415352778e-05,17007
sailing,6,1.0853599415352778e-05,17007
avoid,6,1.0853599415352778e-05,17007
thermos,6,1.0853599415352778e-05,17007
cowgirl,6,1.0853599415352778e-05,17007
heckles,6,1.0853599415352778e-05,17007
peep,6,1.0853599415352778e-05,17007
tub,6,1.0853599415352778e-05,17007
de,6,1.0853599415352778e-05,17007
flyer,6,1.0853599415352778e-05,17007
wicked,6,1.0853599415352778e-05,17007
hurries,6,1.0853599415352778e-05,17007
ellen,6,1.0853599415352778e-05,17007
wango,6,1.0853599415352778e-05,17007
higher,6,1.0853599415352778e-05,17007
floors,6,1.0853599415352778e-05,17007
degree,6,1.0853599415352778e-05,17007
popup,6,1.0853599415352778e-05,17007
tiger,6,1.0853599415352778e-05,17007
tribbianis,6,1.0853599415352778e-05,17007
westminster,6,1.0853599415352778e-05,17007
insecure,6,1.0853599415352778e-05,17007
nutterbutter,6,1.0853599415352778e-05,17007
catalog,6,1.0853599415352778e-05,17007
skating,6,1.0853599415352778e-05,17007
whitney,6,1.0853599415352778e-05,17007
comedy,6,1.0853599415352778e-05,17007
bodies,6,1.0853599415352778e-05,17007
gala,6,1.0853599415352778e-05,17007
golf,6,1.0853599415352778e-05,17007
whens,6,1.0853599415352778e-05,17007
southern,6,1.0853599415352778e-05,17007
taller,6,1.0853599415352778e-05,17007
clark,6,1.0853599415352778e-05,17007
pardon,6,1.0853599415352778e-05,17007
ohno,6,1.0853599415352778e-05,17007
voiceover,6,1.0853599415352778e-05,17007
barrel,6,1.0853599415352778e-05,17007
league,6,1.0853599415352778e-05,17007
nature,6,1.0853599415352778e-05,17007
miserable,6,1.0853599415352778e-05,17007
aah,6,1.0853599415352778e-05,17007
eric,6,1.0853599415352778e-05,17007
forgetting,6,1.0853599415352778e-05,17007
bamn,6,1.0853599415352778e-05,17007
application,6,1.0853599415352778e-05,17007
tunnel,6,1.0853599415352778e-05,17007
123,6,1.0853599415352778e-05,17007
dick,6,1.0853599415352778e-05,17007
ashamed,6,1.0853599415352778e-05,17007
nicest,6,1.0853599415352778e-05,17007
distract,6,1.0853599415352778e-05,17007
enjoyed,6,1.0853599415352778e-05,17007
tick,6,1.0853599415352778e-05,17007
roses,6,1.0853599415352778e-05,17007
sky,6,1.0853599415352778e-05,17007
entrance,6,1.0853599415352778e-05,17007
theory,6,1.0853599415352778e-05,17007
recoils,6,1.0853599415352778e-05,17007
anyones,6,1.0853599415352778e-05,17007
rolled,6,1.0853599415352778e-05,17007
robots,6,1.0853599415352778e-05,17007
overheard,6,1.0853599415352778e-05,17007
jello,6,1.0853599415352778e-05,17007
pbs,6,1.0853599415352778e-05,17007
godfather,6,1.0853599415352778e-05,17007
meals,6,1.0853599415352778e-05,17007
lilies,6,1.0853599415352778e-05,17007
naming,6,1.0853599415352778e-05,17007
storm,6,1.0853599415352778e-05,17007
aloud,6,1.0853599415352778e-05,17007
supplies,6,1.0853599415352778e-05,17007
stronger,6,1.0853599415352778e-05,17007
recommendation,6,1.0853599415352778e-05,17007
bend,6,1.0853599415352778e-05,17007
31,6,1.0853599415352778e-05,17007
quote,6,1.0853599415352778e-05,17007
miles,6,1.0853599415352778e-05,17007
sweaty,6,1.0853599415352778e-05,17007
gig,6,1.0853599415352778e-05,17007
file,6,1.0853599415352778e-05,17007
handles,6,1.0853599415352778e-05,17007
joanne,6,1.0853599415352778e-05,17007
fella,6,1.0853599415352778e-05,17007
chords,6,1.0853599415352778e-05,17007
heavily,6,1.0853599415352778e-05,17007
goggles,6,1.0853599415352778e-05,17007
intercom,6,1.0853599415352778e-05,17007
cd,6,1.0853599415352778e-05,17007
veal,6,1.0853599415352778e-05,17007
chewing,6,1.0853599415352778e-05,17007
slim,6,1.0853599415352778e-05,17007
comic,6,1.0853599415352778e-05,17007
counting,6,1.0853599415352778e-05,17007
headache,6,1.0853599415352778e-05,17007
drain,6,1.0853599415352778e-05,17007
repel,6,1.0853599415352778e-05,17007
replace,6,1.0853599415352778e-05,17007
browsing,6,1.0853599415352778e-05,17007
peanuts,6,1.0853599415352778e-05,17007
seventeen,6,1.0853599415352778e-05,17007
gossip,6,1.0853599415352778e-05,17007
thanksgivings,6,1.0853599415352778e-05,17007
ironic,6,1.0853599415352778e-05,17007
yard,6,1.0853599415352778e-05,17007
deciding,6,1.0853599415352778e-05,17007
ohmygod,6,1.0853599415352778e-05,17007
carried,6,1.0853599415352778e-05,17007
wisdom,6,1.0853599415352778e-05,17007
monkeys,6,1.0853599415352778e-05,17007
index,6,1.0853599415352778e-05,17007
barbecue,6,1.0853599415352778e-05,17007
compared,6,1.0853599415352778e-05,17007
local,6,1.0853599415352778e-05,17007
lumps,6,1.0853599415352778e-05,17007
hunt,6,1.0853599415352778e-05,17007
families,6,1.0853599415352778e-05,17007
previously,6,1.0853599415352778e-05,17007
liberty,6,1.0853599415352778e-05,17007
margarita,6,1.0853599415352778e-05,17007
vibe,6,1.0853599415352778e-05,17007
constantly,6,1.0853599415352778e-05,17007
fonzie,6,1.0853599415352778e-05,17007
powder,6,1.0853599415352778e-05,17007
supporting,6,1.0853599415352778e-05,17007
donald,6,1.0853599415352778e-05,17007
barca,6,1.0853599415352778e-05,17007
hummus,6,1.0853599415352778e-05,17007
receptionist,6,1.0853599415352778e-05,17007
cotton,6,1.0853599415352778e-05,17007
stings,6,1.0853599415352778e-05,17007
ninth,6,1.0853599415352778e-05,17007
lean,6,1.0853599415352778e-05,17007
mattress,6,1.0853599415352778e-05,17007
whwhwhat,6,1.0853599415352778e-05,17007
impressive,6,1.0853599415352778e-05,17007
moore,6,1.0853599415352778e-05,17007
river,6,1.0853599415352778e-05,17007
48,6,1.0853599415352778e-05,17007
nurses,6,1.0853599415352778e-05,17007
90,6,1.0853599415352778e-05,17007
ruining,6,1.0853599415352778e-05,17007
partners,6,1.0853599415352778e-05,17007
vein,6,1.0853599415352778e-05,17007
bananas,6,1.0853599415352778e-05,17007
frustration,6,1.0853599415352778e-05,17007
curtain,6,1.0853599415352778e-05,17007
garage,5,9.044666179460649e-06,17007
owner,5,9.044666179460649e-06,17007
reset,5,9.044666179460649e-06,17007
gasping,5,9.044666179460649e-06,17007
promoted,5,9.044666179460649e-06,17007
oyster,5,9.044666179460649e-06,17007
collar,5,9.044666179460649e-06,17007
bluffing,5,9.044666179460649e-06,17007
chichi,5,9.044666179460649e-06,17007
moist,5,9.044666179460649e-06,17007
omnipotent,5,9.044666179460649e-06,17007
creeps,5,9.044666179460649e-06,17007
loan,5,9.044666179460649e-06,17007
clearing,5,9.044666179460649e-06,17007
swig,5,9.044666179460649e-06,17007
hum,5,9.044666179460649e-06,17007
sayin,5,9.044666179460649e-06,17007
website,5,9.044666179460649e-06,17007
carbon,5,9.044666179460649e-06,17007
ohio,5,9.044666179460649e-06,17007
rate,5,9.044666179460649e-06,17007
ukrainian,5,9.044666179460649e-06,17007
toner,5,9.044666179460649e-06,17007
successful,5,9.044666179460649e-06,17007
folds,5,9.044666179460649e-06,17007
silk,5,9.044666179460649e-06,17007
ferry,5,9.044666179460649e-06,17007
gentleman,5,9.044666179460649e-06,17007
curly,5,9.044666179460649e-06,17007
onion,5,9.044666179460649e-06,17007
cracked,5,9.044666179460649e-06,17007
statue,5,9.044666179460649e-06,17007
mines,5,9.044666179460649e-06,17007
scaring,5,9.044666179460649e-06,17007
beeping,5,9.044666179460649e-06,17007
lounger,5,9.044666179460649e-06,17007
correctly,5,9.044666179460649e-06,17007
foam,5,9.044666179460649e-06,17007
rose,5,9.044666179460649e-06,17007
juicy,5,9.044666179460649e-06,17007
aspirin,5,9.044666179460649e-06,17007
lovers,5,9.044666179460649e-06,17007
ps,5,9.044666179460649e-06,17007
wandering,5,9.044666179460649e-06,17007
tryin,5,9.044666179460649e-06,17007
tail,5,9.044666179460649e-06,17007
weights,5,9.044666179460649e-06,17007
strongest,5,9.044666179460649e-06,17007
chapter,5,9.044666179460649e-06,17007
tend,5,9.044666179460649e-06,17007
pins,5,9.044666179460649e-06,17007
canceled,5,9.044666179460649e-06,17007
torn,5,9.044666179460649e-06,17007
makin,5,9.044666179460649e-06,17007
episode,5,9.044666179460649e-06,17007
slight,5,9.044666179460649e-06,17007
zip,5,9.044666179460649e-06,17007
sailor,5,9.044666179460649e-06,17007
trading,5,9.044666179460649e-06,17007
intently,5,9.044666179460649e-06,17007
nut,5,9.044666179460649e-06,17007
journey,5,9.044666179460649e-06,17007
celebrity,5,9.044666179460649e-06,17007
shotgun,5,9.044666179460649e-06,17007
teams,5,9.044666179460649e-06,17007
therestheres,5,9.044666179460649e-06,17007
marcia,5,9.044666179460649e-06,17007
university,5,9.044666179460649e-06,17007
curiosity,5,9.044666179460649e-06,17007
robin,5,9.044666179460649e-06,17007
beeper,5,9.044666179460649e-06,17007
noodles,5,9.044666179460649e-06,17007
backpacking,5,9.044666179460649e-06,17007
buzzer,5,9.044666179460649e-06,17007
astonished,5,9.044666179460649e-06,17007
rejection,5,9.044666179460649e-06,17007
stalin,5,9.044666179460649e-06,17007
detector,5,9.044666179460649e-06,17007
traps,5,9.044666179460649e-06,17007
styrofoam,5,9.044666179460649e-06,17007
poisoning,5,9.044666179460649e-06,17007
raw,5,9.044666179460649e-06,17007
grandmas,5,9.044666179460649e-06,17007
answered,5,9.044666179460649e-06,17007
factory,5,9.044666179460649e-06,17007
blocking,5,9.044666179460649e-06,17007
weapon,5,9.044666179460649e-06,17007
garlic,5,9.044666179460649e-06,17007
smelled,5,9.044666179460649e-06,17007
whack,5,9.044666179460649e-06,17007
protest,5,9.044666179460649e-06,17007
costumes,5,9.044666179460649e-06,17007
birthdays,5,9.044666179460649e-06,17007
justim,5,9.044666179460649e-06,17007
labour,5,9.044666179460649e-06,17007
wings,5,9.044666179460649e-06,17007
squirrel,5,9.044666179460649e-06,17007
shouts,5,9.044666179460649e-06,17007
charm,5,9.044666179460649e-06,17007
brief,5,9.044666179460649e-06,17007
punish,5,9.044666179460649e-06,17007
mississippi,5,9.044666179460649e-06,17007
grapes,5,9.044666179460649e-06,17007
affects,5,9.044666179460649e-06,17007
betty,5,9.044666179460649e-06,17007
albert,5,9.044666179460649e-06,17007
beyond,5,9.044666179460649e-06,17007
thompson,5,9.044666179460649e-06,17007
handling,5,9.044666179460649e-06,17007
monster,5,9.044666179460649e-06,17007
ikea,5,9.044666179460649e-06,17007
tooth,5,9.044666179460649e-06,17007
cable,5,9.044666179460649e-06,17007
mystery,5,9.044666179460649e-06,17007
flew,5,9.044666179460649e-06,17007
nightstand,5,9.044666179460649e-06,17007
itsitsits,5,9.044666179460649e-06,17007
vestibule,5,9.044666179460649e-06,17007
load,5,9.044666179460649e-06,17007
theyretheyre,5,9.044666179460649e-06,17007
subtle,5,9.044666179460649e-06,17007
gasp,5,9.044666179460649e-06,17007
gunthers,5,9.044666179460649e-06,17007
based,5,9.044666179460649e-06,17007
bracelet,5,9.044666179460649e-06,17007
shape,5,9.044666179460649e-06,17007
shrink,5,9.044666179460649e-06,17007
perfection,5,9.044666179460649e-06,17007
register,5,9.044666179460649e-06,17007
chippy,5,9.044666179460649e-06,17007
lifes,5,9.044666179460649e-06,17007
screwing,5,9.044666179460649e-06,17007
ezel,5,9.044666179460649e-06,17007
canti,5,9.044666179460649e-06,17007
bum,5,9.044666179460649e-06,17007
ankles,5,9.044666179460649e-06,17007
fetch,5,9.044666179460649e-06,17007
stereo,5,9.044666179460649e-06,17007
apologized,5,9.044666179460649e-06,17007
deer,5,9.044666179460649e-06,17007
dirk,5,9.044666179460649e-06,17007
gene,5,9.044666179460649e-06,17007
collapses,5,9.044666179460649e-06,17007
bust,5,9.044666179460649e-06,17007
handshake,5,9.044666179460649e-06,17007
pill,5,9.044666179460649e-06,17007
deeds,5,9.044666179460649e-06,17007
tile,5,9.044666179460649e-06,17007
owned,5,9.044666179460649e-06,17007
hollow,5,9.044666179460649e-06,17007
lemme,5,9.044666179460649e-06,17007
patient,5,9.044666179460649e-06,17007
broom,5,9.044666179460649e-06,17007
olivia,5,9.044666179460649e-06,17007
goodacre,5,9.044666179460649e-06,17007
premiere,5,9.044666179460649e-06,17007
embarassed,5,9.044666179460649e-06,17007
thesaurus,5,9.044666179460649e-06,17007
longest,5,9.044666179460649e-06,17007
hulk,5,9.044666179460649e-06,17007
passionate,5,9.044666179460649e-06,17007
wreck,5,9.044666179460649e-06,17007
ace,5,9.044666179460649e-06,17007
bladder,5,9.044666179460649e-06,17007
coconut,5,9.044666179460649e-06,17007
worlds,5,9.044666179460649e-06,17007
helmet,5,9.044666179460649e-06,17007
grew,5,9.044666179460649e-06,17007
blueberry,5,9.044666179460649e-06,17007
struck,5,9.044666179460649e-06,17007
cancelled,5,9.044666179460649e-06,17007
oop,5,9.044666179460649e-06,17007
salon,5,9.044666179460649e-06,17007
lounge,5,9.044666179460649e-06,17007
thirtieth,5,9.044666179460649e-06,17007
receiver,5,9.044666179460649e-06,17007
quacks,5,9.044666179460649e-06,17007
tacos,5,9.044666179460649e-06,17007
stevens,5,9.044666179460649e-06,17007
flattering,5,9.044666179460649e-06,17007
sentiment,5,9.044666179460649e-06,17007
parent,5,9.044666179460649e-06,17007
somesome,5,9.044666179460649e-06,17007
phyllis,5,9.044666179460649e-06,17007
lightly,5,9.044666179460649e-06,17007
babysitting,5,9.044666179460649e-06,17007
whatwhatwhat,5,9.044666179460649e-06,17007
click,5,9.044666179460649e-06,17007
nicer,5,9.044666179460649e-06,17007
spelling,5,9.044666179460649e-06,17007
receive,5,9.044666179460649e-06,17007
confuse,5,9.044666179460649e-06,17007
strap,5,9.044666179460649e-06,17007
grocery,5,9.044666179460649e-06,17007
rugby,5,9.044666179460649e-06,17007
misunderstanding,5,9.044666179460649e-06,17007
waitin,5,9.044666179460649e-06,17007
brag,5,9.044666179460649e-06,17007
mappelle,5,9.044666179460649e-06,17007
intelligent,5,9.044666179460649e-06,17007
excitement,5,9.044666179460649e-06,17007
racquetball,5,9.044666179460649e-06,17007
considered,5,9.044666179460649e-06,17007
justyou,5,9.044666179460649e-06,17007
practically,5,9.044666179460649e-06,17007
concentrate,5,9.044666179460649e-06,17007
published,5,9.044666179460649e-06,17007
ravioli,5,9.044666179460649e-06,17007
ripping,5,9.044666179460649e-06,17007
handful,5,9.044666179460649e-06,17007
seventh,5,9.044666179460649e-06,17007
innocent,5,9.044666179460649e-06,17007
terms,5,9.044666179460649e-06,17007
sounding,5,9.044666179460649e-06,17007
locking,5,9.044666179460649e-06,17007
72,5,9.044666179460649e-06,17007
lace,5,9.044666179460649e-06,17007
spreading,5,9.044666179460649e-06,17007
medium,5,9.044666179460649e-06,17007
rare,5,9.044666179460649e-06,17007
rossross,5,9.044666179460649e-06,17007
wishes,5,9.044666179460649e-06,17007
bones,5,9.044666179460649e-06,17007
perspective,5,9.044666179460649e-06,17007
casserole,5,9.044666179460649e-06,17007
bam,5,9.044666179460649e-06,17007
folder,5,9.044666179460649e-06,17007
geeks,5,9.044666179460649e-06,17007
playstation,5,9.044666179460649e-06,17007
furry,5,9.044666179460649e-06,17007
remaining,5,9.044666179460649e-06,17007
pillowcase,5,9.044666179460649e-06,17007
harm,5,9.044666179460649e-06,17007
scientists,5,9.044666179460649e-06,17007
sebastian,5,9.044666179460649e-06,17007
grease,5,9.044666179460649e-06,17007
notch,5,9.044666179460649e-06,17007
recorder,5,9.044666179460649e-06,17007
buns,5,9.044666179460649e-06,17007
specific,5,9.044666179460649e-06,17007
fiance,5,9.044666179460649e-06,17007
fajitas,5,9.044666179460649e-06,17007
rubber,5,9.044666179460649e-06,17007
grandchildren,5,9.044666179460649e-06,17007
nude,5,9.044666179460649e-06,17007
per,5,9.044666179460649e-06,17007
salami,5,9.044666179460649e-06,17007
placing,5,9.044666179460649e-06,17007
frown,5,9.044666179460649e-06,17007
horrified,5,9.044666179460649e-06,17007
teddy,5,9.044666179460649e-06,17007
downs,5,9.044666179460649e-06,17007
wednesday,5,9.044666179460649e-06,17007
barge,5,9.044666179460649e-06,17007
moaning,5,9.044666179460649e-06,17007
golden,5,9.044666179460649e-06,17007
lure,5,9.044666179460649e-06,17007
oath,5,9.044666179460649e-06,17007
signals,5,9.044666179460649e-06,17007
yourselves,5,9.044666179460649e-06,17007
mesozoic,5,9.044666179460649e-06,17007
bothering,5,9.044666179460649e-06,17007
earn,5,9.044666179460649e-06,17007
email,5,9.044666179460649e-06,17007
blouse,5,9.044666179460649e-06,17007
oil,5,9.044666179460649e-06,17007
yogurt,5,9.044666179460649e-06,17007
misery,5,9.044666179460649e-06,17007
generally,5,9.044666179460649e-06,17007
constant,5,9.044666179460649e-06,17007
knowledge,5,9.044666179460649e-06,17007
jackets,5,9.044666179460649e-06,17007
tension,5,9.044666179460649e-06,17007
sculpture,5,9.044666179460649e-06,17007
benefit,5,9.044666179460649e-06,17007
presentation,5,9.044666179460649e-06,17007
nor,5,9.044666179460649e-06,17007
definite,5,9.044666179460649e-06,17007
startin,5,9.044666179460649e-06,17007
project,5,9.044666179460649e-06,17007
stool,5,9.044666179460649e-06,17007
ranger,5,9.044666179460649e-06,17007
likely,5,9.044666179460649e-06,17007
headset,5,9.044666179460649e-06,17007
flipped,5,9.044666179460649e-06,17007
spaghetti,5,9.044666179460649e-06,17007
brownie,5,9.044666179460649e-06,17007
self,5,9.044666179460649e-06,17007
goodness,5,9.044666179460649e-06,17007
prepare,5,9.044666179460649e-06,17007
foreign,5,9.044666179460649e-06,17007
pleasant,5,9.044666179460649e-06,17007
ashley,5,9.044666179460649e-06,17007
awfully,5,9.044666179460649e-06,17007
comedian,5,9.044666179460649e-06,17007
iced,5,9.044666179460649e-06,17007
incoherently,5,9.044666179460649e-06,17007
interviewer,5,9.044666179460649e-06,17007
suggest,5,9.044666179460649e-06,17007
emotionally,5,9.044666179460649e-06,17007
chute,5,9.044666179460649e-06,17007
bleeding,5,9.044666179460649e-06,17007
booth,5,9.044666179460649e-06,17007
headed,5,9.044666179460649e-06,17007
inviting,5,9.044666179460649e-06,17007
operas,5,9.044666179460649e-06,17007
faith,5,9.044666179460649e-06,17007
writers,5,9.044666179460649e-06,17007
ahem,5,9.044666179460649e-06,17007
flow,5,9.044666179460649e-06,17007
barneys,5,9.044666179460649e-06,17007
casually,5,9.044666179460649e-06,17007
determined,5,9.044666179460649e-06,17007
weather,5,9.044666179460649e-06,17007
videos,5,9.044666179460649e-06,17007
deny,5,9.044666179460649e-06,17007
beg,5,9.044666179460649e-06,17007
shaving,5,9.044666179460649e-06,17007
22,5,9.044666179460649e-06,17007
buries,5,9.044666179460649e-06,17007
suggestion,5,9.044666179460649e-06,17007
righty,5,9.044666179460649e-06,17007
roller,5,9.044666179460649e-06,17007
hip,5,9.044666179460649e-06,17007
muscles,5,9.044666179460649e-06,17007
banana,5,9.044666179460649e-06,17007
circle,5,9.044666179460649e-06,17007
newspapers,5,9.044666179460649e-06,17007
eventually,5,9.044666179460649e-06,17007
murder,5,9.044666179460649e-06,17007
training,5,9.044666179460649e-06,17007
frightening,5,9.044666179460649e-06,17007
fellow,5,9.044666179460649e-06,17007
mustard,5,9.044666179460649e-06,17007
bartender,5,9.044666179460649e-06,17007
depressing,5,9.044666179460649e-06,17007
jackass,5,9.044666179460649e-06,17007
waters,5,9.044666179460649e-06,17007
puck,5,9.044666179460649e-06,17007
ray,5,9.044666179460649e-06,17007
flattered,5,9.044666179460649e-06,17007
decaf,5,9.044666179460649e-06,17007
december,5,9.044666179460649e-06,17007
tomato,5,9.044666179460649e-06,17007
loner,5,9.044666179460649e-06,17007
chris,5,9.044666179460649e-06,17007
drives,5,9.044666179460649e-06,17007
fuzzy,5,9.044666179460649e-06,17007
cds,5,9.044666179460649e-06,17007
jasmine,5,9.044666179460649e-06,17007
ed,5,9.044666179460649e-06,17007
teaches,5,9.044666179460649e-06,17007
blender,5,9.044666179460649e-06,17007
lesabre,5,9.044666179460649e-06,17007
copies,5,9.044666179460649e-06,17007
rangers,5,9.044666179460649e-06,17007
commercials,5,9.044666179460649e-06,17007
fort,5,9.044666179460649e-06,17007
approval,5,9.044666179460649e-06,17007
skeptical,5,9.044666179460649e-06,17007
rooster,5,9.044666179460649e-06,17007
agrees,5,9.044666179460649e-06,17007
connection,5,9.044666179460649e-06,17007
whereve,5,9.044666179460649e-06,17007
believes,5,9.044666179460649e-06,17007
passing,5,9.044666179460649e-06,17007
extras,5,9.044666179460649e-06,17007
twisted,5,9.044666179460649e-06,17007
compare,5,9.044666179460649e-06,17007
ultimate,5,9.044666179460649e-06,17007
scouts,5,9.044666179460649e-06,17007
alcohol,5,9.044666179460649e-06,17007
geez,5,9.044666179460649e-06,17007
traditional,5,9.044666179460649e-06,17007
woah,5,9.044666179460649e-06,17007
fax,5,9.044666179460649e-06,17007
tenure,5,9.044666179460649e-06,17007
boxer,5,9.044666179460649e-06,17007
vice,5,9.044666179460649e-06,17007
mints,5,9.044666179460649e-06,17007
humming,5,9.044666179460649e-06,17007
maneuver,5,9.044666179460649e-06,17007
broadway,5,9.044666179460649e-06,17007
shorter,5,9.044666179460649e-06,17007
nail,5,9.044666179460649e-06,17007
bathtub,5,9.044666179460649e-06,17007
pure,5,9.044666179460649e-06,17007
flash,5,9.044666179460649e-06,17007
memorize,5,9.044666179460649e-06,17007
repeat,5,9.044666179460649e-06,17007
alert,5,9.044666179460649e-06,17007
interrupted,5,9.044666179460649e-06,17007
explanation,5,9.044666179460649e-06,17007
poop,5,9.044666179460649e-06,17007
goodgood,5,9.044666179460649e-06,17007
letslets,5,9.044666179460649e-06,17007
silently,5,9.044666179460649e-06,17007
thrilled,5,9.044666179460649e-06,17007
supply,5,9.044666179460649e-06,17007
mitts,5,9.044666179460649e-06,17007
32,5,9.044666179460649e-06,17007
ron,5,9.044666179460649e-06,17007
stamps,5,9.044666179460649e-06,17007
panel,5,9.044666179460649e-06,17007
macys,5,9.044666179460649e-06,17007
survived,5,9.044666179460649e-06,17007
overwhelming,5,9.044666179460649e-06,17007
essence,5,9.044666179460649e-06,17007
relaxing,5,9.044666179460649e-06,17007
sail,5,9.044666179460649e-06,17007
pimp,5,9.044666179460649e-06,17007
station,5,9.044666179460649e-06,17007
99,5,9.044666179460649e-06,17007
blazer,5,9.044666179460649e-06,17007
stepping,5,9.044666179460649e-06,17007
lies,5,9.044666179460649e-06,17007
picnic,5,9.044666179460649e-06,17007
envelope,5,9.044666179460649e-06,17007
salts,5,9.044666179460649e-06,17007
waist,5,9.044666179460649e-06,17007
literally,5,9.044666179460649e-06,17007
adds,5,9.044666179460649e-06,17007
signed,5,9.044666179460649e-06,17007
un,5,9.044666179460649e-06,17007
legal,5,9.044666179460649e-06,17007
kyle,5,9.044666179460649e-06,17007
popped,5,9.044666179460649e-06,17007
sweats,5,9.044666179460649e-06,17007
hmhmm,5,9.044666179460649e-06,17007
needing,5,9.044666179460649e-06,17007
meaning,5,9.044666179460649e-06,17007
limit,5,9.044666179460649e-06,17007
andrea,5,9.044666179460649e-06,17007
stores,5,9.044666179460649e-06,17007
sneeze,5,9.044666179460649e-06,17007
services,5,9.044666179460649e-06,17007
cocktail,5,9.044666179460649e-06,17007
hiya,5,9.044666179460649e-06,17007
terrified,5,9.044666179460649e-06,17007
glow,5,9.044666179460649e-06,17007
shhhh,5,9.044666179460649e-06,17007
hottest,5,9.044666179460649e-06,17007
ducks,5,9.044666179460649e-06,17007
fights,5,9.044666179460649e-06,17007
squeaky,5,9.044666179460649e-06,17007
sweeping,5,9.044666179460649e-06,17007
sympathy,5,9.044666179460649e-06,17007
lasagnas,5,9.044666179460649e-06,17007
painted,5,9.044666179460649e-06,17007
nominated,5,9.044666179460649e-06,17007
wears,5,9.044666179460649e-06,17007
dropper,5,9.044666179460649e-06,17007
piano,5,9.044666179460649e-06,17007
whoawhoawhoawhoa,5,9.044666179460649e-06,17007
floss,5,9.044666179460649e-06,17007
happiest,5,9.044666179460649e-06,17007
horribly,5,9.044666179460649e-06,17007
celebrities,5,9.044666179460649e-06,17007
thousands,5,9.044666179460649e-06,17007
riding,5,9.044666179460649e-06,17007
tax,5,9.044666179460649e-06,17007
wa,5,9.044666179460649e-06,17007
peter,5,9.044666179460649e-06,17007
illegal,5,9.044666179460649e-06,17007
sympathetic,5,9.044666179460649e-06,17007
memorial,5,9.044666179460649e-06,17007
wondered,5,9.044666179460649e-06,17007
fortune,5,9.044666179460649e-06,17007
blinking,5,9.044666179460649e-06,17007
hiring,5,9.044666179460649e-06,17007
offense,5,9.044666179460649e-06,17007
mornin,5,9.044666179460649e-06,17007
coughing,5,9.044666179460649e-06,17007
electric,5,9.044666179460649e-06,17007
theatre,5,9.044666179460649e-06,17007
decent,5,9.044666179460649e-06,17007
pleased,5,9.044666179460649e-06,17007
gorilla,5,9.044666179460649e-06,17007
hilarious,5,9.044666179460649e-06,17007
bathrobe,5,9.044666179460649e-06,17007
imagined,5,9.044666179460649e-06,17007
cologne,5,9.044666179460649e-06,17007
platting,5,9.044666179460649e-06,17007
donuts,5,9.044666179460649e-06,17007
el,5,9.044666179460649e-06,17007
practicing,5,9.044666179460649e-06,17007
macaroni,5,9.044666179460649e-06,17007
michael,5,9.044666179460649e-06,17007
enthusiastic,5,9.044666179460649e-06,17007
tilts,5,9.044666179460649e-06,17007
jones,5,9.044666179460649e-06,17007
ritual,5,9.044666179460649e-06,17007
taffy,5,9.044666179460649e-06,17007
arrested,5,9.044666179460649e-06,17007
peeing,5,9.044666179460649e-06,17007
designer,5,9.044666179460649e-06,17007
considering,5,9.044666179460649e-06,17007
counted,5,9.044666179460649e-06,17007
buffet,5,9.044666179460649e-06,17007
gathered,5,9.044666179460649e-06,17007
volvo,5,9.044666179460649e-06,17007
proof,5,9.044666179460649e-06,17007
title,5,9.044666179460649e-06,17007
manages,5,9.044666179460649e-06,17007
cheesy,5,9.044666179460649e-06,17007
bumps,5,9.044666179460649e-06,17007
goalie,5,9.044666179460649e-06,17007
spoiled,5,9.044666179460649e-06,17007
several,5,9.044666179460649e-06,17007
climbing,5,9.044666179460649e-06,17007
importantly,5,9.044666179460649e-06,17007
acted,5,9.044666179460649e-06,17007
oooooh,5,9.044666179460649e-06,17007
background,5,9.044666179460649e-06,17007
donut,5,9.044666179460649e-06,17007
mah,5,9.044666179460649e-06,17007
foil,5,9.044666179460649e-06,17007
strength,5,9.044666179460649e-06,17007
gucci,5,9.044666179460649e-06,17007
pivot,5,9.044666179460649e-06,17007
accepted,5,9.044666179460649e-06,17007
fishing,5,9.044666179460649e-06,17007
timeout,5,9.044666179460649e-06,17007
competitive,5,9.044666179460649e-06,17007
program,5,9.044666179460649e-06,17007
heyooh,5,9.044666179460649e-06,17007
snoring,5,9.044666179460649e-06,17007
attitude,5,9.044666179460649e-06,17007
winter,5,9.044666179460649e-06,17007
shared,5,9.044666179460649e-06,17007
dreamt,5,9.044666179460649e-06,17007
20000,5,9.044666179460649e-06,17007
advance,5,9.044666179460649e-06,17007
photographer,5,9.044666179460649e-06,17007
desperately,5,9.044666179460649e-06,17007
garys,5,9.044666179460649e-06,17007
earring,5,9.044666179460649e-06,17007
yeti,4,7.235732943568519e-06,17007
lynch,4,7.235732943568519e-06,17007
cases,4,7.235732943568519e-06,17007
biology,4,7.235732943568519e-06,17007
anybodys,4,7.235732943568519e-06,17007
97,4,7.235732943568519e-06,17007
momma,4,7.235732943568519e-06,17007
licks,4,7.235732943568519e-06,17007
fifteenth,4,7.235732943568519e-06,17007
sized,4,7.235732943568519e-06,17007
demi,4,7.235732943568519e-06,17007
ofof,4,7.235732943568519e-06,17007
buried,4,7.235732943568519e-06,17007
discussed,4,7.235732943568519e-06,17007
lazy,4,7.235732943568519e-06,17007
youreyoureyoure,4,7.235732943568519e-06,17007
shhhhh,4,7.235732943568519e-06,17007
happier,4,7.235732943568519e-06,17007
pokes,4,7.235732943568519e-06,17007
mento,4,7.235732943568519e-06,17007
rosselini,4,7.235732943568519e-06,17007
shoves,4,7.235732943568519e-06,17007
combination,4,7.235732943568519e-06,17007
proposal,4,7.235732943568519e-06,17007
mattered,4,7.235732943568519e-06,17007
magician,4,7.235732943568519e-06,17007
pickings,4,7.235732943568519e-06,17007
argument,4,7.235732943568519e-06,17007
waswas,4,7.235732943568519e-06,17007
bernies,4,7.235732943568519e-06,17007
drooling,4,7.235732943568519e-06,17007
mira,4,7.235732943568519e-06,17007
annulled,4,7.235732943568519e-06,17007
ordinary,4,7.235732943568519e-06,17007
freezing,4,7.235732943568519e-06,17007
chord,4,7.235732943568519e-06,17007
embarrassment,4,7.235732943568519e-06,17007
von,4,7.235732943568519e-06,17007
cuter,4,7.235732943568519e-06,17007
syl,4,7.235732943568519e-06,17007
bounces,4,7.235732943568519e-06,17007
snapped,4,7.235732943568519e-06,17007
create,4,7.235732943568519e-06,17007
france,4,7.235732943568519e-06,17007
cleaner,4,7.235732943568519e-06,17007
regatta,4,7.235732943568519e-06,17007
categories,4,7.235732943568519e-06,17007
f,4,7.235732943568519e-06,17007
described,4,7.235732943568519e-06,17007
powerball,4,7.235732943568519e-06,17007
fires,4,7.235732943568519e-06,17007
suggesting,4,7.235732943568519e-06,17007
47,4,7.235732943568519e-06,17007
sighing,4,7.235732943568519e-06,17007
eyedropper,4,7.235732943568519e-06,17007
doubles,4,7.235732943568519e-06,17007
binder,4,7.235732943568519e-06,17007
angel,4,7.235732943568519e-06,17007
trucks,4,7.235732943568519e-06,17007
lennart,4,7.235732943568519e-06,17007
luckily,4,7.235732943568519e-06,17007
yawning,4,7.235732943568519e-06,17007
poconos,4,7.235732943568519e-06,17007
walthams,4,7.235732943568519e-06,17007
snooty,4,7.235732943568519e-06,17007
grape,4,7.235732943568519e-06,17007
qualified,4,7.235732943568519e-06,17007
kangaroo,4,7.235732943568519e-06,17007
compromise,4,7.235732943568519e-06,17007
eyre,4,7.235732943568519e-06,17007
juggling,4,7.235732943568519e-06,17007
buys,4,7.235732943568519e-06,17007
tricked,4,7.235732943568519e-06,17007
string,4,7.235732943568519e-06,17007
misunderstood,4,7.235732943568519e-06,17007
exiting,4,7.235732943568519e-06,17007
sprays,4,7.235732943568519e-06,17007
article,4,7.235732943568519e-06,17007
turtle,4,7.235732943568519e-06,17007
mud,4,7.235732943568519e-06,17007
prettiest,4,7.235732943568519e-06,17007
onions,4,7.235732943568519e-06,17007
seduce,4,7.235732943568519e-06,17007
hoo,4,7.235732943568519e-06,17007
bursting,4,7.235732943568519e-06,17007
pooped,4,7.235732943568519e-06,17007
sides,4,7.235732943568519e-06,17007
uptight,4,7.235732943568519e-06,17007
flaky,4,7.235732943568519e-06,17007
flyers,4,7.235732943568519e-06,17007
franzblau,4,7.235732943568519e-06,17007
handy,4,7.235732943568519e-06,17007
areareare,4,7.235732943568519e-06,17007
colleague,4,7.235732943568519e-06,17007
zellner,4,7.235732943568519e-06,17007
doubts,4,7.235732943568519e-06,17007
cranberries,4,7.235732943568519e-06,17007
comforted,4,7.235732943568519e-06,17007
personality,4,7.235732943568519e-06,17007
colonial,4,7.235732943568519e-06,17007
whiney,4,7.235732943568519e-06,17007
wishbone,4,7.235732943568519e-06,17007
playpen,4,7.235732943568519e-06,17007
peas,4,7.235732943568519e-06,17007
jelly,4,7.235732943568519e-06,17007
treasure,4,7.235732943568519e-06,17007
connecticut,4,7.235732943568519e-06,17007
teasing,4,7.235732943568519e-06,17007
centerpieces,4,7.235732943568519e-06,17007
cared,4,7.235732943568519e-06,17007
napping,4,7.235732943568519e-06,17007
felicity,4,7.235732943568519e-06,17007
national,4,7.235732943568519e-06,17007
ditch,4,7.235732943568519e-06,17007
flat,4,7.235732943568519e-06,17007
fewer,4,7.235732943568519e-06,17007
vomiting,4,7.235732943568519e-06,17007
yams,4,7.235732943568519e-06,17007
antique,4,7.235732943568519e-06,17007
settled,4,7.235732943568519e-06,17007
guts,4,7.235732943568519e-06,17007
underdog,4,7.235732943568519e-06,17007
countries,4,7.235732943568519e-06,17007
memorized,4,7.235732943568519e-06,17007
hips,4,7.235732943568519e-06,17007
thingy,4,7.235732943568519e-06,17007
whoohoo,4,7.235732943568519e-06,17007
bathing,4,7.235732943568519e-06,17007
environment,4,7.235732943568519e-06,17007
mama,4,7.235732943568519e-06,17007
hooking,4,7.235732943568519e-06,17007
fades,4,7.235732943568519e-06,17007
adams,4,7.235732943568519e-06,17007
japanese,4,7.235732943568519e-06,17007
sweety,4,7.235732943568519e-06,17007
safely,4,7.235732943568519e-06,17007
filling,4,7.235732943568519e-06,17007
budget,4,7.235732943568519e-06,17007
developed,4,7.235732943568519e-06,17007
disposable,4,7.235732943568519e-06,17007
telescope,4,7.235732943568519e-06,17007
zipper,4,7.235732943568519e-06,17007
community,4,7.235732943568519e-06,17007
honored,4,7.235732943568519e-06,17007
theretheres,4,7.235732943568519e-06,17007
tragic,4,7.235732943568519e-06,17007
sliding,4,7.235732943568519e-06,17007
lab,4,7.235732943568519e-06,17007
allow,4,7.235732943568519e-06,17007
taxi,4,7.235732943568519e-06,17007
knives,4,7.235732943568519e-06,17007
faded,4,7.235732943568519e-06,17007
toss,4,7.235732943568519e-06,17007
whites,4,7.235732943568519e-06,17007
necessary,4,7.235732943568519e-06,17007
disaster,4,7.235732943568519e-06,17007
olds,4,7.235732943568519e-06,17007
resources,4,7.235732943568519e-06,17007
modeling,4,7.235732943568519e-06,17007
toby,4,7.235732943568519e-06,17007
movin,4,7.235732943568519e-06,17007
meani,4,7.235732943568519e-06,17007
closeness,4,7.235732943568519e-06,17007
areas,4,7.235732943568519e-06,17007
access,4,7.235732943568519e-06,17007
shelter,4,7.235732943568519e-06,17007
consummated,4,7.235732943568519e-06,17007
clogs,4,7.235732943568519e-06,17007
legitimate,4,7.235732943568519e-06,17007
roberts,4,7.235732943568519e-06,17007
bumming,4,7.235732943568519e-06,17007
frosting,4,7.235732943568519e-06,17007
freaky,4,7.235732943568519e-06,17007
bible,4,7.235732943568519e-06,17007
howard,4,7.235732943568519e-06,17007
wendys,4,7.235732943568519e-06,17007
morgan,4,7.235732943568519e-06,17007
instantly,4,7.235732943568519e-06,17007
thatthatthat,4,7.235732943568519e-06,17007
apples,4,7.235732943568519e-06,17007
marketing,4,7.235732943568519e-06,17007
tuxedos,4,7.235732943568519e-06,17007
diddiddid,4,7.235732943568519e-06,17007
streets,4,7.235732943568519e-06,17007
bonds,4,7.235732943568519e-06,17007
x,4,7.235732943568519e-06,17007
ysee,4,7.235732943568519e-06,17007
sixty,4,7.235732943568519e-06,17007
intimidating,4,7.235732943568519e-06,17007
meatball,4,7.235732943568519e-06,17007
uneasily,4,7.235732943568519e-06,17007
worm,4,7.235732943568519e-06,17007
thick,4,7.235732943568519e-06,17007
wander,4,7.235732943568519e-06,17007
celery,4,7.235732943568519e-06,17007
poses,4,7.235732943568519e-06,17007
overacting,4,7.235732943568519e-06,17007
devil,4,7.235732943568519e-06,17007
espn,4,7.235732943568519e-06,17007
funnier,4,7.235732943568519e-06,17007
ladyfingers,4,7.235732943568519e-06,17007
plants,4,7.235732943568519e-06,17007
fascinating,4,7.235732943568519e-06,17007
success,4,7.235732943568519e-06,17007
shaker,4,7.235732943568519e-06,17007
thesethese,4,7.235732943568519e-06,17007
pointer,4,7.235732943568519e-06,17007
246,4,7.235732943568519e-06,17007
dennis,4,7.235732943568519e-06,17007
coworkers,4,7.235732943568519e-06,17007
someplace,4,7.235732943568519e-06,17007
bravo,4,7.235732943568519e-06,17007
ghosts,4,7.235732943568519e-06,17007
odd,4,7.235732943568519e-06,17007
schools,4,7.235732943568519e-06,17007
financial,4,7.235732943568519e-06,17007
bitter,4,7.235732943568519e-06,17007
rhymes,4,7.235732943568519e-06,17007
dumping,4,7.235732943568519e-06,17007
entirely,4,7.235732943568519e-06,17007
freeze,4,7.235732943568519e-06,17007
ememily,4,7.235732943568519e-06,17007
factor,4,7.235732943568519e-06,17007
kori,4,7.235732943568519e-06,17007
scratched,4,7.235732943568519e-06,17007
clue,4,7.235732943568519e-06,17007
volunteer,4,7.235732943568519e-06,17007
wedged,4,7.235732943568519e-06,17007
mouthing,4,7.235732943568519e-06,17007
squeezes,4,7.235732943568519e-06,17007
concern,4,7.235732943568519e-06,17007
individual,4,7.235732943568519e-06,17007
cheeks,4,7.235732943568519e-06,17007
owen,4,7.235732943568519e-06,17007
counselor,4,7.235732943568519e-06,17007
treated,4,7.235732943568519e-06,17007
millie,4,7.235732943568519e-06,17007
concentric,4,7.235732943568519e-06,17007
intuitive,4,7.235732943568519e-06,17007
spoonful,4,7.235732943568519e-06,17007
iron,4,7.235732943568519e-06,17007
slash,4,7.235732943568519e-06,17007
faked,4,7.235732943568519e-06,17007
hisses,4,7.235732943568519e-06,17007
assumed,4,7.235732943568519e-06,17007
helium,4,7.235732943568519e-06,17007
distracted,4,7.235732943568519e-06,17007
overreacting,4,7.235732943568519e-06,17007
contestant,4,7.235732943568519e-06,17007
ability,4,7.235732943568519e-06,17007
treasures,4,7.235732943568519e-06,17007
joined,4,7.235732943568519e-06,17007
cruel,4,7.235732943568519e-06,17007
erased,4,7.235732943568519e-06,17007
wrecking,4,7.235732943568519e-06,17007
corn,4,7.235732943568519e-06,17007
realistic,4,7.235732943568519e-06,17007
knowi,4,7.235732943568519e-06,17007
hitchhiker,4,7.235732943568519e-06,17007
bid,4,7.235732943568519e-06,17007
razor,4,7.235732943568519e-06,17007
fox,4,7.235732943568519e-06,17007
angelica,4,7.235732943568519e-06,17007
kook,4,7.235732943568519e-06,17007
wrestle,4,7.235732943568519e-06,17007
acts,4,7.235732943568519e-06,17007
spiderman,4,7.235732943568519e-06,17007
callback,4,7.235732943568519e-06,17007
sue,4,7.235732943568519e-06,17007
deliver,4,7.235732943568519e-06,17007
aloof,4,7.235732943568519e-06,17007
aha,4,7.235732943568519e-06,17007
unhook,4,7.235732943568519e-06,17007
ketchup,4,7.235732943568519e-06,17007
brownies,4,7.235732943568519e-06,17007
studying,4,7.235732943568519e-06,17007
karate,4,7.235732943568519e-06,17007
mm,4,7.235732943568519e-06,17007
massaging,4,7.235732943568519e-06,17007
fyi,4,7.235732943568519e-06,17007
clause,4,7.235732943568519e-06,17007
tanning,4,7.235732943568519e-06,17007
humidity,4,7.235732943568519e-06,17007
ease,4,7.235732943568519e-06,17007
kindve,4,7.235732943568519e-06,17007
countdown,4,7.235732943568519e-06,17007
weekly,4,7.235732943568519e-06,17007
dave,4,7.235732943568519e-06,17007
reclines,4,7.235732943568519e-06,17007
powers,4,7.235732943568519e-06,17007
looklooklook,4,7.235732943568519e-06,17007
simmons,4,7.235732943568519e-06,17007
elegant,4,7.235732943568519e-06,17007
swallows,4,7.235732943568519e-06,17007
impressions,4,7.235732943568519e-06,17007
oohoohooh,4,7.235732943568519e-06,17007
spill,4,7.235732943568519e-06,17007
honesty,4,7.235732943568519e-06,17007
frightened,4,7.235732943568519e-06,17007
chess,4,7.235732943568519e-06,17007
musket,4,7.235732943568519e-06,17007
lawyers,4,7.235732943568519e-06,17007
maccabees,4,7.235732943568519e-06,17007
strips,4,7.235732943568519e-06,17007
led,4,7.235732943568519e-06,17007
brenda,4,7.235732943568519e-06,17007
compete,4,7.235732943568519e-06,17007
pees,4,7.235732943568519e-06,17007
length,4,7.235732943568519e-06,17007
landing,4,7.235732943568519e-06,17007
haunted,4,7.235732943568519e-06,17007
exercise,4,7.235732943568519e-06,17007
walker,4,7.235732943568519e-06,17007
dining,4,7.235732943568519e-06,17007
impact,4,7.235732943568519e-06,17007
mhm,4,7.235732943568519e-06,17007
meaningful,4,7.235732943568519e-06,17007
atlas,4,7.235732943568519e-06,17007
superman,4,7.235732943568519e-06,17007
drowning,4,7.235732943568519e-06,17007
greece,4,7.235732943568519e-06,17007
braverman,4,7.235732943568519e-06,17007
supervisor,4,7.235732943568519e-06,17007
mommas,4,7.235732943568519e-06,17007
frannies,4,7.235732943568519e-06,17007
miller,4,7.235732943568519e-06,17007
panics,4,7.235732943568519e-06,17007
processing,4,7.235732943568519e-06,17007
earned,4,7.235732943568519e-06,17007
imimim,4,7.235732943568519e-06,17007
900,4,7.235732943568519e-06,17007
complain,4,7.235732943568519e-06,17007
threesome,4,7.235732943568519e-06,17007
choo,4,7.235732943568519e-06,17007
crust,4,7.235732943568519e-06,17007
erectus,4,7.235732943568519e-06,17007
nearly,4,7.235732943568519e-06,17007
shelley,4,7.235732943568519e-06,17007
greep,4,7.235732943568519e-06,17007
phalange,4,7.235732943568519e-06,17007
spinning,4,7.235732943568519e-06,17007
pigs,4,7.235732943568519e-06,17007
sexily,4,7.235732943568519e-06,17007
unpacking,4,7.235732943568519e-06,17007
hardware,4,7.235732943568519e-06,17007
puff,4,7.235732943568519e-06,17007
adopt,4,7.235732943568519e-06,17007
waffles,4,7.235732943568519e-06,17007
dive,4,7.235732943568519e-06,17007
davids,4,7.235732943568519e-06,17007
freakishly,4,7.235732943568519e-06,17007
martin,4,7.235732943568519e-06,17007
tiles,4,7.235732943568519e-06,17007
keynote,4,7.235732943568519e-06,17007
pong,4,7.235732943568519e-06,17007
simon,4,7.235732943568519e-06,17007
theodore,4,7.235732943568519e-06,17007
chicago,4,7.235732943568519e-06,17007
awkwardly,4,7.235732943568519e-06,17007
licking,4,7.235732943568519e-06,17007
obsessed,4,7.235732943568519e-06,17007
spades,4,7.235732943568519e-06,17007
brutal,4,7.235732943568519e-06,17007
crystal,4,7.235732943568519e-06,17007
lunges,4,7.235732943568519e-06,17007
behave,4,7.235732943568519e-06,17007
commando,4,7.235732943568519e-06,17007
slippers,4,7.235732943568519e-06,17007
wood,4,7.235732943568519e-06,17007
draws,4,7.235732943568519e-06,17007
flirted,4,7.235732943568519e-06,17007
phd,4,7.235732943568519e-06,17007
bean,4,7.235732943568519e-06,17007
agents,4,7.235732943568519e-06,17007
hippityhop,4,7.235732943568519e-06,17007
flies,4,7.235732943568519e-06,17007
overhearing,4,7.235732943568519e-06,17007
tribianni,4,7.235732943568519e-06,17007
sniffs,4,7.235732943568519e-06,17007
corporate,4,7.235732943568519e-06,17007
babbling,4,7.235732943568519e-06,17007
fever,4,7.235732943568519e-06,17007
gravity,4,7.235732943568519e-06,17007
yo,4,7.235732943568519e-06,17007
liquor,4,7.235732943568519e-06,17007
lining,4,7.235732943568519e-06,17007
heels,4,7.235732943568519e-06,17007
chalk,4,7.235732943568519e-06,17007
poke,4,7.235732943568519e-06,17007
chopsticks,4,7.235732943568519e-06,17007
pearls,4,7.235732943568519e-06,17007
needle,4,7.235732943568519e-06,17007
neighborhood,4,7.235732943568519e-06,17007
underpants,4,7.235732943568519e-06,17007
planet,4,7.235732943568519e-06,17007
jet,4,7.235732943568519e-06,17007
spite,4,7.235732943568519e-06,17007
absolute,4,7.235732943568519e-06,17007
bagels,4,7.235732943568519e-06,17007
comment,4,7.235732943568519e-06,17007
altered,4,7.235732943568519e-06,17007
equipment,4,7.235732943568519e-06,17007
timer,4,7.235732943568519e-06,17007
aboutabout,4,7.235732943568519e-06,17007
supposedly,4,7.235732943568519e-06,17007
devastated,4,7.235732943568519e-06,17007
swallowing,4,7.235732943568519e-06,17007
tweezers,4,7.235732943568519e-06,17007
basic,4,7.235732943568519e-06,17007
spoken,4,7.235732943568519e-06,17007
received,4,7.235732943568519e-06,17007
divide,4,7.235732943568519e-06,17007
reasonable,4,7.235732943568519e-06,17007
pub,4,7.235732943568519e-06,17007
cecilia,4,7.235732943568519e-06,17007
noones,4,7.235732943568519e-06,17007
contract,4,7.235732943568519e-06,17007
trap,4,7.235732943568519e-06,17007
landed,4,7.235732943568519e-06,17007
mum,4,7.235732943568519e-06,17007
hammock,4,7.235732943568519e-06,17007
parked,4,7.235732943568519e-06,17007
crossed,4,7.235732943568519e-06,17007
cider,4,7.235732943568519e-06,17007
nailed,4,7.235732943568519e-06,17007
alices,4,7.235732943568519e-06,17007
silliness,4,7.235732943568519e-06,17007
mocks,4,7.235732943568519e-06,17007
potential,4,7.235732943568519e-06,17007
mahi,4,7.235732943568519e-06,17007
thisthisthis,4,7.235732943568519e-06,17007
rainbow,4,7.235732943568519e-06,17007
thoughtful,4,7.235732943568519e-06,17007
favour,4,7.235732943568519e-06,17007
spacecamp,4,7.235732943568519e-06,17007
thursdays,4,7.235732943568519e-06,17007
youyouve,4,7.235732943568519e-06,17007
nerve,4,7.235732943568519e-06,17007
affect,4,7.235732943568519e-06,17007
gumball,4,7.235732943568519e-06,17007
radio,4,7.235732943568519e-06,17007
hiking,4,7.235732943568519e-06,17007
benefits,4,7.235732943568519e-06,17007
luckiest,4,7.235732943568519e-06,17007
ski,4,7.235732943568519e-06,17007
chump,4,7.235732943568519e-06,17007
est,4,7.235732943568519e-06,17007
sleepy,4,7.235732943568519e-06,17007
protective,4,7.235732943568519e-06,17007
grasp,4,7.235732943568519e-06,17007
krog,4,7.235732943568519e-06,17007
catwoman,4,7.235732943568519e-06,17007
rookie,4,7.235732943568519e-06,17007
laser,4,7.235732943568519e-06,17007
magnet,4,7.235732943568519e-06,17007
ohokay,4,7.235732943568519e-06,17007
cooks,4,7.235732943568519e-06,17007
boats,4,7.235732943568519e-06,17007
celia,4,7.235732943568519e-06,17007
ursulas,4,7.235732943568519e-06,17007
becomes,4,7.235732943568519e-06,17007
pediatrician,4,7.235732943568519e-06,17007
battery,4,7.235732943568519e-06,17007
mop,4,7.235732943568519e-06,17007
belive,4,7.235732943568519e-06,17007
curse,4,7.235732943568519e-06,17007
ribbon,4,7.235732943568519e-06,17007
paleontologists,4,7.235732943568519e-06,17007
initials,4,7.235732943568519e-06,17007
frankie,4,7.235732943568519e-06,17007
refers,4,7.235732943568519e-06,17007
measure,4,7.235732943568519e-06,17007
breathes,4,7.235732943568519e-06,17007
neighbor,4,7.235732943568519e-06,17007
saucy,4,7.235732943568519e-06,17007
re,4,7.235732943568519e-06,17007
youwhat,4,7.235732943568519e-06,17007
bullet,4,7.235732943568519e-06,17007
government,4,7.235732943568519e-06,17007
century,4,7.235732943568519e-06,17007
wewere,4,7.235732943568519e-06,17007
fertility,4,7.235732943568519e-06,17007
lifted,4,7.235732943568519e-06,17007
aaah,4,7.235732943568519e-06,17007
nyu,4,7.235732943568519e-06,17007
finest,4,7.235732943568519e-06,17007
aaron,4,7.235732943568519e-06,17007
heston,4,7.235732943568519e-06,17007
cuddling,4,7.235732943568519e-06,17007
waitwaitwaitwait,4,7.235732943568519e-06,17007
swallow,4,7.235732943568519e-06,17007
unhappy,4,7.235732943568519e-06,17007
cones,4,7.235732943568519e-06,17007
customers,4,7.235732943568519e-06,17007
pantyhose,4,7.235732943568519e-06,17007
worn,4,7.235732943568519e-06,17007
diego,4,7.235732943568519e-06,17007
herbal,4,7.235732943568519e-06,17007
strangely,4,7.235732943568519e-06,17007
centimeters,4,7.235732943568519e-06,17007
jordie,4,7.235732943568519e-06,17007
temple,4,7.235732943568519e-06,17007
1500,4,7.235732943568519e-06,17007
sport,4,7.235732943568519e-06,17007
homesick,4,7.235732943568519e-06,17007
betcha,4,7.235732943568519e-06,17007
drug,4,7.235732943568519e-06,17007
listenlisten,4,7.235732943568519e-06,17007
laying,4,7.235732943568519e-06,17007
satan,4,7.235732943568519e-06,17007
trots,4,7.235732943568519e-06,17007
detective,4,7.235732943568519e-06,17007
chimney,4,7.235732943568519e-06,17007
announcement,4,7.235732943568519e-06,17007
alarm,4,7.235732943568519e-06,17007
mellow,4,7.235732943568519e-06,17007
buddies,4,7.235732943568519e-06,17007
museums,4,7.235732943568519e-06,17007
glove,4,7.235732943568519e-06,17007
boutros,4,7.235732943568519e-06,17007
fluid,4,7.235732943568519e-06,17007
hesitates,4,7.235732943568519e-06,17007
vent,4,7.235732943568519e-06,17007
muffins,4,7.235732943568519e-06,17007
ancient,4,7.235732943568519e-06,17007
whatcha,4,7.235732943568519e-06,17007
pose,4,7.235732943568519e-06,17007
baggage,4,7.235732943568519e-06,17007
claim,4,7.235732943568519e-06,17007
chat,4,7.235732943568519e-06,17007
drama,4,7.235732943568519e-06,17007
cleansing,4,7.235732943568519e-06,17007
monty,4,7.235732943568519e-06,17007
cellar,4,7.235732943568519e-06,17007
penguin,4,7.235732943568519e-06,17007
huggin,4,7.235732943568519e-06,17007
loins,4,7.235732943568519e-06,17007
youlooking,4,7.235732943568519e-06,17007
vicar,4,7.235732943568519e-06,17007
titanic,4,7.235732943568519e-06,17007
rescue,4,7.235732943568519e-06,17007
bowmont,4,7.235732943568519e-06,17007
iid,4,7.235732943568519e-06,17007
nonchalantly,4,7.235732943568519e-06,17007
franks,4,7.235732943568519e-06,17007
session,4,7.235732943568519e-06,17007
drum,4,7.235732943568519e-06,17007
jacks,4,7.235732943568519e-06,17007
drill,4,7.235732943568519e-06,17007
instincts,4,7.235732943568519e-06,17007
narrowed,4,7.235732943568519e-06,17007
trusted,4,7.235732943568519e-06,17007
landlord,4,7.235732943568519e-06,17007
political,4,7.235732943568519e-06,17007
3000,4,7.235732943568519e-06,17007
kleenex,4,7.235732943568519e-06,17007
v,4,7.235732943568519e-06,17007
dreamed,4,7.235732943568519e-06,17007
series,4,7.235732943568519e-06,17007
violent,4,7.235732943568519e-06,17007
yasmine,4,7.235732943568519e-06,17007
partly,4,7.235732943568519e-06,17007
wahpah,4,7.235732943568519e-06,17007
offensive,4,7.235732943568519e-06,17007
jingle,4,7.235732943568519e-06,17007
indiana,4,7.235732943568519e-06,17007
chased,4,7.235732943568519e-06,17007
sissy,4,7.235732943568519e-06,17007
allall,4,7.235732943568519e-06,17007
chelsea,4,7.235732943568519e-06,17007
soothing,4,7.235732943568519e-06,17007
dejectedly,4,7.235732943568519e-06,17007
stung,4,7.235732943568519e-06,17007
crushes,4,7.235732943568519e-06,17007
explode,4,7.235732943568519e-06,17007
knitting,4,7.235732943568519e-06,17007
cleaners,4,7.235732943568519e-06,17007
average,4,7.235732943568519e-06,17007
insanely,4,7.235732943568519e-06,17007
locker,4,7.235732943568519e-06,17007
culture,4,7.235732943568519e-06,17007
susans,4,7.235732943568519e-06,17007
tuna,4,7.235732943568519e-06,17007
jazz,4,7.235732943568519e-06,17007
howdy,4,7.235732943568519e-06,17007
beds,4,7.235732943568519e-06,17007
westchester,4,7.235732943568519e-06,17007
clapping,4,7.235732943568519e-06,17007
tradition,4,7.235732943568519e-06,17007
kidney,4,7.235732943568519e-06,17007
hombre,4,7.235732943568519e-06,17007
cows,4,7.235732943568519e-06,17007
pilgrims,4,7.235732943568519e-06,17007
newark,4,7.235732943568519e-06,17007
purifier,4,7.235732943568519e-06,17007
lease,4,7.235732943568519e-06,17007
limb,4,7.235732943568519e-06,17007
benjamin,4,7.235732943568519e-06,17007
jos,4,7.235732943568519e-06,17007
remains,4,7.235732943568519e-06,17007
indians,4,7.235732943568519e-06,17007
consuela,4,7.235732943568519e-06,17007
fallen,4,7.235732943568519e-06,17007
tummy,4,7.235732943568519e-06,17007
indicating,4,7.235732943568519e-06,17007
swimmer,4,7.235732943568519e-06,17007
fixing,4,7.235732943568519e-06,17007
unintelligible,4,7.235732943568519e-06,17007
operating,4,7.235732943568519e-06,17007
binoculars,4,7.235732943568519e-06,17007
decorate,4,7.235732943568519e-06,17007
addict,4,7.235732943568519e-06,17007
tale,4,7.235732943568519e-06,17007
donate,4,7.235732943568519e-06,17007
colours,4,7.235732943568519e-06,17007
vodka,4,7.235732943568519e-06,17007
ahahah,4,7.235732943568519e-06,17007
trays,4,7.235732943568519e-06,17007
dragon,4,7.235732943568519e-06,17007
gain,4,7.235732943568519e-06,17007
rode,4,7.235732943568519e-06,17007
t,4,7.235732943568519e-06,17007
avenue,4,7.235732943568519e-06,17007
removing,4,7.235732943568519e-06,17007
althea,4,7.235732943568519e-06,17007
telethon,4,7.235732943568519e-06,17007
46,4,7.235732943568519e-06,17007
forty,4,7.235732943568519e-06,17007
stove,4,7.235732943568519e-06,17007
spilled,4,7.235732943568519e-06,17007
hangin,4,7.235732943568519e-06,17007
sensed,4,7.235732943568519e-06,17007
bloody,4,7.235732943568519e-06,17007
daughters,4,7.235732943568519e-06,17007
bong,4,7.235732943568519e-06,17007
youyoureyoure,4,7.235732943568519e-06,17007
kindergarten,4,7.235732943568519e-06,17007
sung,4,7.235732943568519e-06,17007
bathrooms,4,7.235732943568519e-06,17007
focusing,4,7.235732943568519e-06,17007
obsessive,4,7.235732943568519e-06,17007
dip,4,7.235732943568519e-06,17007
shoulda,4,7.235732943568519e-06,17007
scotch,4,7.235732943568519e-06,17007
stepdad,4,7.235732943568519e-06,17007
albino,4,7.235732943568519e-06,17007
docks,4,7.235732943568519e-06,17007
startling,4,7.235732943568519e-06,17007
colleagues,4,7.235732943568519e-06,17007
fought,4,7.235732943568519e-06,17007
notnotmine,4,7.235732943568519e-06,17007
cafeteria,4,7.235732943568519e-06,17007
log,4,7.235732943568519e-06,17007
scheduled,4,7.235732943568519e-06,17007
wizard,4,7.235732943568519e-06,17007
dairy,4,7.235732943568519e-06,17007
prep,4,7.235732943568519e-06,17007
judges,4,7.235732943568519e-06,17007
oughta,4,7.235732943568519e-06,17007
grand,4,7.235732943568519e-06,17007
transplant,4,7.235732943568519e-06,17007
liver,4,7.235732943568519e-06,17007
professors,4,7.235732943568519e-06,17007
miming,4,7.235732943568519e-06,17007
artist,4,7.235732943568519e-06,17007
forbid,4,7.235732943568519e-06,17007
chanukah,4,7.235732943568519e-06,17007
joint,4,7.235732943568519e-06,17007
member,4,7.235732943568519e-06,17007
dime,4,7.235732943568519e-06,17007
forgiven,4,7.235732943568519e-06,17007
licorice,4,7.235732943568519e-06,17007
apes,4,7.235732943568519e-06,17007
spooky,4,7.235732943568519e-06,17007
twirling,4,7.235732943568519e-06,17007
dancers,4,7.235732943568519e-06,17007
restaurants,4,7.235732943568519e-06,17007
alot,4,7.235732943568519e-06,17007
doorknob,4,7.235732943568519e-06,17007
sakes,4,7.235732943568519e-06,17007
scrabble,4,7.235732943568519e-06,17007
80,4,7.235732943568519e-06,17007
producer,4,7.235732943568519e-06,17007
pastry,4,7.235732943568519e-06,17007
joking,4,7.235732943568519e-06,17007
swallowed,4,7.235732943568519e-06,17007
burns,4,7.235732943568519e-06,17007
pesto,4,7.235732943568519e-06,17007
gooooood,4,7.235732943568519e-06,17007
wells,4,7.235732943568519e-06,17007
kathys,4,7.235732943568519e-06,17007
hillary,4,7.235732943568519e-06,17007
skinny,4,7.235732943568519e-06,17007
unlocks,4,7.235732943568519e-06,17007
coughs,4,7.235732943568519e-06,17007
dana,4,7.235732943568519e-06,17007
applying,4,7.235732943568519e-06,17007
veryvery,4,7.235732943568519e-06,17007
goldberg,4,7.235732943568519e-06,17007
asas,4,7.235732943568519e-06,17007
thati,4,7.235732943568519e-06,17007
interviews,4,7.235732943568519e-06,17007
talent,4,7.235732943568519e-06,17007
knit,4,7.235732943568519e-06,17007
bro,4,7.235732943568519e-06,17007
edges,4,7.235732943568519e-06,17007
limited,4,7.235732943568519e-06,17007
pacinos,4,7.235732943568519e-06,17007
slipped,4,7.235732943568519e-06,17007
thirsty,4,7.235732943568519e-06,17007
escrow,4,7.235732943568519e-06,17007
pacino,4,7.235732943568519e-06,17007
proves,4,7.235732943568519e-06,17007
rapidly,4,7.235732943568519e-06,17007
yore,4,7.235732943568519e-06,17007
snowing,4,7.235732943568519e-06,17007
hotels,4,7.235732943568519e-06,17007
crosses,4,7.235732943568519e-06,17007
phlegm,4,7.235732943568519e-06,17007
organize,4,7.235732943568519e-06,17007
forbidden,4,7.235732943568519e-06,17007
discussion,4,7.235732943568519e-06,17007
newsletter,4,7.235732943568519e-06,17007
genie,4,7.235732943568519e-06,17007
electricity,4,7.235732943568519e-06,17007
espresso,4,7.235732943568519e-06,17007
watering,4,7.235732943568519e-06,17007
bottles,4,7.235732943568519e-06,17007
false,4,7.235732943568519e-06,17007
weirdo,4,7.235732943568519e-06,17007
portuguese,4,7.235732943568519e-06,17007
foundation,4,7.235732943568519e-06,17007
jills,4,7.235732943568519e-06,17007
drawers,4,7.235732943568519e-06,17007
translation,4,7.235732943568519e-06,17007
smartest,4,7.235732943568519e-06,17007
sats,4,7.235732943568519e-06,17007
estate,4,7.235732943568519e-06,17007
inspector,4,7.235732943568519e-06,17007
switches,4,7.235732943568519e-06,17007
unlock,4,7.235732943568519e-06,17007
pierced,4,7.235732943568519e-06,17007
violated,4,7.235732943568519e-06,17007
pans,4,7.235732943568519e-06,17007
moron,4,7.235732943568519e-06,17007
nineteen,4,7.235732943568519e-06,17007
ham,4,7.235732943568519e-06,17007
baking,4,7.235732943568519e-06,17007
velveteen,4,7.235732943568519e-06,17007
discount,4,7.235732943568519e-06,17007
goose,4,7.235732943568519e-06,17007
hells,4,7.235732943568519e-06,17007
snuggles,4,7.235732943568519e-06,17007
torso,4,7.235732943568519e-06,17007
balance,4,7.235732943568519e-06,17007
youyouyouyou,4,7.235732943568519e-06,17007
mustache,4,7.235732943568519e-06,17007
twentieth,4,7.235732943568519e-06,17007
russia,4,7.235732943568519e-06,17007
offering,4,7.235732943568519e-06,17007
cape,4,7.235732943568519e-06,17007
28,4,7.235732943568519e-06,17007
therapy,4,7.235732943568519e-06,17007
agreeing,4,7.235732943568519e-06,17007
considers,4,7.235732943568519e-06,17007
35,4,7.235732943568519e-06,17007
showering,4,7.235732943568519e-06,17007
flashing,4,7.235732943568519e-06,17007
reflex,4,7.235732943568519e-06,17007
nonononononono,4,7.235732943568519e-06,17007
storage,4,7.235732943568519e-06,17007
drank,4,7.235732943568519e-06,17007
sends,4,7.235732943568519e-06,17007
supergirl,4,7.235732943568519e-06,17007
perfume,4,7.235732943568519e-06,17007
psyched,4,7.235732943568519e-06,17007
elderly,4,7.235732943568519e-06,17007
brunch,4,7.235732943568519e-06,17007
fiancee,4,7.235732943568519e-06,17007
dirt,4,7.235732943568519e-06,17007
brilliant,4,7.235732943568519e-06,17007
informed,4,7.235732943568519e-06,17007
911,4,7.235732943568519e-06,17007
scissors,4,7.235732943568519e-06,17007
uhhhh,4,7.235732943568519e-06,17007
upstate,4,7.235732943568519e-06,17007
elves,4,7.235732943568519e-06,17007
brushes,4,7.235732943568519e-06,17007
squeezed,4,7.235732943568519e-06,17007
bologna,4,7.235732943568519e-06,17007
flame,4,7.235732943568519e-06,17007
rides,4,7.235732943568519e-06,17007
pledge,4,7.235732943568519e-06,17007
sales,4,7.235732943568519e-06,17007
gibberish,4,7.235732943568519e-06,17007
raspberry,4,7.235732943568519e-06,17007
playfully,4,7.235732943568519e-06,17007
homemade,4,7.235732943568519e-06,17007
herher,4,7.235732943568519e-06,17007
stoned,4,7.235732943568519e-06,17007
situations,3,5.426799707676389e-06,17007
pace,3,5.426799707676389e-06,17007
looong,3,5.426799707676389e-06,17007
eighth,3,5.426799707676389e-06,17007
served,3,5.426799707676389e-06,17007
moisturiser,3,5.426799707676389e-06,17007
babysitter,3,5.426799707676389e-06,17007
blackout,3,5.426799707676389e-06,17007
timing,3,5.426799707676389e-06,17007
dot,3,5.426799707676389e-06,17007
questioning,3,5.426799707676389e-06,17007
litigious,3,5.426799707676389e-06,17007
hoop,3,5.426799707676389e-06,17007
victory,3,5.426799707676389e-06,17007
doctoral,3,5.426799707676389e-06,17007
halls,3,5.426799707676389e-06,17007
exposed,3,5.426799707676389e-06,17007
loaf,3,5.426799707676389e-06,17007
weekends,3,5.426799707676389e-06,17007
ewwwww,3,5.426799707676389e-06,17007
parking,3,5.426799707676389e-06,17007
musta,3,5.426799707676389e-06,17007
wholesome,3,5.426799707676389e-06,17007
complies,3,5.426799707676389e-06,17007
puppets,3,5.426799707676389e-06,17007
spins,3,5.426799707676389e-06,17007
admirer,3,5.426799707676389e-06,17007
wally,3,5.426799707676389e-06,17007
robbing,3,5.426799707676389e-06,17007
tearing,3,5.426799707676389e-06,17007
rum,3,5.426799707676389e-06,17007
wished,3,5.426799707676389e-06,17007
whawhat,3,5.426799707676389e-06,17007
impatiently,3,5.426799707676389e-06,17007
australian,3,5.426799707676389e-06,17007
contents,3,5.426799707676389e-06,17007
burgundy,3,5.426799707676389e-06,17007
tags,3,5.426799707676389e-06,17007
crackers,3,5.426799707676389e-06,17007
joeylove,3,5.426799707676389e-06,17007
darts,3,5.426799707676389e-06,17007
receptionists,3,5.426799707676389e-06,17007
carcass,3,5.426799707676389e-06,17007
cracking,3,5.426799707676389e-06,17007
gown,3,5.426799707676389e-06,17007
within,3,5.426799707676389e-06,17007
novels,3,5.426799707676389e-06,17007
rocking,3,5.426799707676389e-06,17007
mel,3,5.426799707676389e-06,17007
welling,3,5.426799707676389e-06,17007
prince,3,5.426799707676389e-06,17007
commission,3,5.426799707676389e-06,17007
suspicious,3,5.426799707676389e-06,17007
destiny,3,5.426799707676389e-06,17007
reference,3,5.426799707676389e-06,17007
yesterdays,3,5.426799707676389e-06,17007
scrunchy,3,5.426799707676389e-06,17007
explaining,3,5.426799707676389e-06,17007
volcano,3,5.426799707676389e-06,17007
insulted,3,5.426799707676389e-06,17007
dives,3,5.426799707676389e-06,17007
bitches,3,5.426799707676389e-06,17007
gallon,3,5.426799707676389e-06,17007
noon,3,5.426799707676389e-06,17007
laundrys,3,5.426799707676389e-06,17007
questionable,3,5.426799707676389e-06,17007
mumbling,3,5.426799707676389e-06,17007
appetizers,3,5.426799707676389e-06,17007
main,3,5.426799707676389e-06,17007
mailbox,3,5.426799707676389e-06,17007
paranoid,3,5.426799707676389e-06,17007
shutting,3,5.426799707676389e-06,17007
hehehe,3,5.426799707676389e-06,17007
alphabet,3,5.426799707676389e-06,17007
regional,3,5.426799707676389e-06,17007
whoaoh,3,5.426799707676389e-06,17007
pigeons,3,5.426799707676389e-06,17007
calms,3,5.426799707676389e-06,17007
milkshake,3,5.426799707676389e-06,17007
postit,3,5.426799707676389e-06,17007
invest,3,5.426799707676389e-06,17007
smokey,3,5.426799707676389e-06,17007
dilated,3,5.426799707676389e-06,17007
stress,3,5.426799707676389e-06,17007
sharp,3,5.426799707676389e-06,17007
nauh,3,5.426799707676389e-06,17007
haze,3,5.426799707676389e-06,17007
10th,3,5.426799707676389e-06,17007
mole,3,5.426799707676389e-06,17007
cheated,3,5.426799707676389e-06,17007
fairy,3,5.426799707676389e-06,17007
latest,3,5.426799707676389e-06,17007
auction,3,5.426799707676389e-06,17007
erm,3,5.426799707676389e-06,17007
shrimp,3,5.426799707676389e-06,17007
design,3,5.426799707676389e-06,17007
expected,3,5.426799707676389e-06,17007
lifting,3,5.426799707676389e-06,17007
crabby,3,5.426799707676389e-06,17007
geography,3,5.426799707676389e-06,17007
chuck,3,5.426799707676389e-06,17007
ramoray,3,5.426799707676389e-06,17007
crimes,3,5.426799707676389e-06,17007
pyramid,3,5.426799707676389e-06,17007
shrew,3,5.426799707676389e-06,17007
admits,3,5.426799707676389e-06,17007
bebecause,3,5.426799707676389e-06,17007
profile,3,5.426799707676389e-06,17007
incoherent,3,5.426799707676389e-06,17007
aged,3,5.426799707676389e-06,17007
wth,3,5.426799707676389e-06,17007
kennedy,3,5.426799707676389e-06,17007
fives,3,5.426799707676389e-06,17007
colored,3,5.426799707676389e-06,17007
frog,3,5.426799707676389e-06,17007
realtor,3,5.426799707676389e-06,17007
marge,3,5.426799707676389e-06,17007
peeping,3,5.426799707676389e-06,17007
bacon,3,5.426799707676389e-06,17007
healing,3,5.426799707676389e-06,17007
yanks,3,5.426799707676389e-06,17007
flaws,3,5.426799707676389e-06,17007
primary,3,5.426799707676389e-06,17007
whys,3,5.426799707676389e-06,17007
develop,3,5.426799707676389e-06,17007
puzzles,3,5.426799707676389e-06,17007
whod,3,5.426799707676389e-06,17007
timmy,3,5.426799707676389e-06,17007
tootsie,3,5.426799707676389e-06,17007
fossil,3,5.426799707676389e-06,17007
controls,3,5.426799707676389e-06,17007
palace,3,5.426799707676389e-06,17007
wiggle,3,5.426799707676389e-06,17007
woods,3,5.426799707676389e-06,17007
texas,3,5.426799707676389e-06,17007
nickel,3,5.426799707676389e-06,17007
boxers,3,5.426799707676389e-06,17007
syphilis,3,5.426799707676389e-06,17007
compartments,3,5.426799707676389e-06,17007
fellas,3,5.426799707676389e-06,17007
convincing,3,5.426799707676389e-06,17007
sprouts,3,5.426799707676389e-06,17007
bitty,3,5.426799707676389e-06,17007
gdcr,3,5.426799707676389e-06,17007
files,3,5.426799707676389e-06,17007
chop,3,5.426799707676389e-06,17007
flinging,3,5.426799707676389e-06,17007
jim,3,5.426799707676389e-06,17007
ooohh,3,5.426799707676389e-06,17007
jll,3,5.426799707676389e-06,17007
rossie,3,5.426799707676389e-06,17007
frankly,3,5.426799707676389e-06,17007
stable,3,5.426799707676389e-06,17007
solve,3,5.426799707676389e-06,17007
unattended,3,5.426799707676389e-06,17007
smelling,3,5.426799707676389e-06,17007
burden,3,5.426799707676389e-06,17007
seize,3,5.426799707676389e-06,17007
judgement,3,5.426799707676389e-06,17007
broad,3,5.426799707676389e-06,17007
brotherinlaw,3,5.426799707676389e-06,17007
unsuccessful,3,5.426799707676389e-06,17007
lowers,3,5.426799707676389e-06,17007
leaned,3,5.426799707676389e-06,17007
coupon,3,5.426799707676389e-06,17007
betrayal,3,5.426799707676389e-06,17007
argue,3,5.426799707676389e-06,17007
irresistible,3,5.426799707676389e-06,17007
marked,3,5.426799707676389e-06,17007
believing,3,5.426799707676389e-06,17007
howre,3,5.426799707676389e-06,17007
teen,3,5.426799707676389e-06,17007
daytime,3,5.426799707676389e-06,17007
owes,3,5.426799707676389e-06,17007
visa,3,5.426799707676389e-06,17007
transmission,3,5.426799707676389e-06,17007
hundreds,3,5.426799707676389e-06,17007
mee,3,5.426799707676389e-06,17007
raccoon,3,5.426799707676389e-06,17007
mainsail,3,5.426799707676389e-06,17007
buzz,3,5.426799707676389e-06,17007
safety,3,5.426799707676389e-06,17007
joes,3,5.426799707676389e-06,17007
practising,3,5.426799707676389e-06,17007
kit,3,5.426799707676389e-06,17007
mashed,3,5.426799707676389e-06,17007
usher,3,5.426799707676389e-06,17007
waistband,3,5.426799707676389e-06,17007
custody,3,5.426799707676389e-06,17007
somewhat,3,5.426799707676389e-06,17007
asses,3,5.426799707676389e-06,17007
meg,3,5.426799707676389e-06,17007
vstbl,3,5.426799707676389e-06,17007
girly,3,5.426799707676389e-06,17007
fricken,3,5.426799707676389e-06,17007
ushers,3,5.426799707676389e-06,17007
tshirts,3,5.426799707676389e-06,17007
aurora,3,5.426799707676389e-06,17007
81,3,5.426799707676389e-06,17007
trppd,3,5.426799707676389e-06,17007
occurred,3,5.426799707676389e-06,17007
karen,3,5.426799707676389e-06,17007
method,3,5.426799707676389e-06,17007
hmmhmm,3,5.426799707676389e-06,17007
windshield,3,5.426799707676389e-06,17007
jennifer,3,5.426799707676389e-06,17007
pit,3,5.426799707676389e-06,17007
zelda,3,5.426799707676389e-06,17007
definately,3,5.426799707676389e-06,17007
pretentious,3,5.426799707676389e-06,17007
unfortunate,3,5.426799707676389e-06,17007
grins,3,5.426799707676389e-06,17007
burnt,3,5.426799707676389e-06,17007
sweatshirt,3,5.426799707676389e-06,17007
disbelieving,3,5.426799707676389e-06,17007
chandlrr,3,5.426799707676389e-06,17007
paste,3,5.426799707676389e-06,17007
helicopter,3,5.426799707676389e-06,17007
peck,3,5.426799707676389e-06,17007
pauls,3,5.426799707676389e-06,17007
retract,3,5.426799707676389e-06,17007
tugs,3,5.426799707676389e-06,17007
convention,3,5.426799707676389e-06,17007
aramis,3,5.426799707676389e-06,17007
oohh,3,5.426799707676389e-06,17007
twoweek,3,5.426799707676389e-06,17007
lone,3,5.426799707676389e-06,17007
whoohoohe,3,5.426799707676389e-06,17007
secure,3,5.426799707676389e-06,17007
looklooklooklooklook,3,5.426799707676389e-06,17007
thus,3,5.426799707676389e-06,17007
dealership,3,5.426799707676389e-06,17007
truffle,3,5.426799707676389e-06,17007
heck,3,5.426799707676389e-06,17007
charlies,3,5.426799707676389e-06,17007
anythings,3,5.426799707676389e-06,17007
calvin,3,5.426799707676389e-06,17007
movements,3,5.426799707676389e-06,17007
stroking,3,5.426799707676389e-06,17007
familys,3,5.426799707676389e-06,17007
andr,3,5.426799707676389e-06,17007
scones,3,5.426799707676389e-06,17007
rod,3,5.426799707676389e-06,17007
scum,3,5.426799707676389e-06,17007
wound,3,5.426799707676389e-06,17007
mandy,3,5.426799707676389e-06,17007
blushing,3,5.426799707676389e-06,17007
reschedule,3,5.426799707676389e-06,17007
lydia,3,5.426799707676389e-06,17007
moneys,3,5.426799707676389e-06,17007
celtics,3,5.426799707676389e-06,17007
agitated,3,5.426799707676389e-06,17007
inn,3,5.426799707676389e-06,17007
ordering,3,5.426799707676389e-06,17007
choices,3,5.426799707676389e-06,17007
current,3,5.426799707676389e-06,17007
scuse,3,5.426799707676389e-06,17007
applaud,3,5.426799707676389e-06,17007
grows,3,5.426799707676389e-06,17007
spraying,3,5.426799707676389e-06,17007
dya,3,5.426799707676389e-06,17007
anchovies,3,5.426799707676389e-06,17007
ohooh,3,5.426799707676389e-06,17007
handled,3,5.426799707676389e-06,17007
tender,3,5.426799707676389e-06,17007
steals,3,5.426799707676389e-06,17007
earhart,3,5.426799707676389e-06,17007
grimaces,3,5.426799707676389e-06,17007
iiid,3,5.426799707676389e-06,17007
nursery,3,5.426799707676389e-06,17007
mets,3,5.426799707676389e-06,17007
charging,3,5.426799707676389e-06,17007
chuckling,3,5.426799707676389e-06,17007
atat,3,5.426799707676389e-06,17007
boohaki,3,5.426799707676389e-06,17007
sub,3,5.426799707676389e-06,17007
spade,3,5.426799707676389e-06,17007
vegetables,3,5.426799707676389e-06,17007
rachelall,3,5.426799707676389e-06,17007
mayor,3,5.426799707676389e-06,17007
courtesy,3,5.426799707676389e-06,17007
karma,3,5.426799707676389e-06,17007
ohohohoh,3,5.426799707676389e-06,17007
scalp,3,5.426799707676389e-06,17007
coworker,3,5.426799707676389e-06,17007
chuckle,3,5.426799707676389e-06,17007
annabelle,3,5.426799707676389e-06,17007
performing,3,5.426799707676389e-06,17007
notebook,3,5.426799707676389e-06,17007
territory,3,5.426799707676389e-06,17007
seei,3,5.426799707676389e-06,17007
awareness,3,5.426799707676389e-06,17007
cheapest,3,5.426799707676389e-06,17007
nazis,3,5.426799707676389e-06,17007
inhospitable,3,5.426799707676389e-06,17007
expert,3,5.426799707676389e-06,17007
watchin,3,5.426799707676389e-06,17007
fortunately,3,5.426799707676389e-06,17007
pajmena,3,5.426799707676389e-06,17007
giddy,3,5.426799707676389e-06,17007
secluded,3,5.426799707676389e-06,17007
wasted,3,5.426799707676389e-06,17007
surrogate,3,5.426799707676389e-06,17007
enh,3,5.426799707676389e-06,17007
tipped,3,5.426799707676389e-06,17007
comments,3,5.426799707676389e-06,17007
barcelona,3,5.426799707676389e-06,17007
humiliated,3,5.426799707676389e-06,17007
awwww,3,5.426799707676389e-06,17007
sum,3,5.426799707676389e-06,17007
depression,3,5.426799707676389e-06,17007
role,3,5.426799707676389e-06,17007
bail,3,5.426799707676389e-06,17007
pattern,3,5.426799707676389e-06,17007
reallyreally,3,5.426799707676389e-06,17007
mistakes,3,5.426799707676389e-06,17007
ronni,3,5.426799707676389e-06,17007
tracks,3,5.426799707676389e-06,17007
announces,3,5.426799707676389e-06,17007
stretches,3,5.426799707676389e-06,17007
braces,3,5.426799707676389e-06,17007
mansion,3,5.426799707676389e-06,17007
ororor,3,5.426799707676389e-06,17007
vulnerable,3,5.426799707676389e-06,17007
wraps,3,5.426799707676389e-06,17007
equally,3,5.426799707676389e-06,17007
sliver,3,5.426799707676389e-06,17007
specimen,3,5.426799707676389e-06,17007
japan,3,5.426799707676389e-06,17007
exasperated,3,5.426799707676389e-06,17007
hairs,3,5.426799707676389e-06,17007
beloved,3,5.426799707676389e-06,17007
oatmeal,3,5.426799707676389e-06,17007
rabbi,3,5.426799707676389e-06,17007
alicia,3,5.426799707676389e-06,17007
sidney,3,5.426799707676389e-06,17007
mae,3,5.426799707676389e-06,17007
pastrami,3,5.426799707676389e-06,17007
bomb,3,5.426799707676389e-06,17007
tots,3,5.426799707676389e-06,17007
spitting,3,5.426799707676389e-06,17007
porch,3,5.426799707676389e-06,17007
searching,3,5.426799707676389e-06,17007
charlton,3,5.426799707676389e-06,17007
usa,3,5.426799707676389e-06,17007
bells,3,5.426799707676389e-06,17007
lasts,3,5.426799707676389e-06,17007
shapes,3,5.426799707676389e-06,17007
trained,3,5.426799707676389e-06,17007
flesh,3,5.426799707676389e-06,17007
swimmers,3,5.426799707676389e-06,17007
triumphantly,3,5.426799707676389e-06,17007
tune,3,5.426799707676389e-06,17007
phillips,3,5.426799707676389e-06,17007
youdo,3,5.426799707676389e-06,17007
mashuga,3,5.426799707676389e-06,17007
pauseyeah,3,5.426799707676389e-06,17007
syllable,3,5.426799707676389e-06,17007
diamond,3,5.426799707676389e-06,17007
woowoo,3,5.426799707676389e-06,17007
ehhh,3,5.426799707676389e-06,17007
sack,3,5.426799707676389e-06,17007
accepting,3,5.426799707676389e-06,17007
spanish,3,5.426799707676389e-06,17007
gear,3,5.426799707676389e-06,17007
canoodling,3,5.426799707676389e-06,17007
recent,3,5.426799707676389e-06,17007
macadamia,3,5.426799707676389e-06,17007
jetway,3,5.426799707676389e-06,17007
firing,3,5.426799707676389e-06,17007
deli,3,5.426799707676389e-06,17007
cherry,3,5.426799707676389e-06,17007
introduces,3,5.426799707676389e-06,17007
lockhart,3,5.426799707676389e-06,17007
clowns,3,5.426799707676389e-06,17007
dool,3,5.426799707676389e-06,17007
flavor,3,5.426799707676389e-06,17007
bookcase,3,5.426799707676389e-06,17007
rage,3,5.426799707676389e-06,17007
extinct,3,5.426799707676389e-06,17007
monroe,3,5.426799707676389e-06,17007
interns,3,5.426799707676389e-06,17007
exhusband,3,5.426799707676389e-06,17007
sneaker,3,5.426799707676389e-06,17007
daddys,3,5.426799707676389e-06,17007
wheels,3,5.426799707676389e-06,17007
nachos,3,5.426799707676389e-06,17007
seed,3,5.426799707676389e-06,17007
pedicures,3,5.426799707676389e-06,17007
fungus,3,5.426799707676389e-06,17007
letlet,3,5.426799707676389e-06,17007
ba,3,5.426799707676389e-06,17007
stupidest,3,5.426799707676389e-06,17007
eyebrow,3,5.426799707676389e-06,17007
instance,3,5.426799707676389e-06,17007
acrimonious,3,5.426799707676389e-06,17007
omelet,3,5.426799707676389e-06,17007
ohhoh,3,5.426799707676389e-06,17007
shaken,3,5.426799707676389e-06,17007
mornings,3,5.426799707676389e-06,17007
outlet,3,5.426799707676389e-06,17007
pennsylvania,3,5.426799707676389e-06,17007
rogers,3,5.426799707676389e-06,17007
yknowi,3,5.426799707676389e-06,17007
sapiens,3,5.426799707676389e-06,17007
independence,3,5.426799707676389e-06,17007
slips,3,5.426799707676389e-06,17007
vagina,3,5.426799707676389e-06,17007
workout,3,5.426799707676389e-06,17007
prime,3,5.426799707676389e-06,17007
eligible,3,5.426799707676389e-06,17007
nearby,3,5.426799707676389e-06,17007
florida,3,5.426799707676389e-06,17007
530,3,5.426799707676389e-06,17007
draft,3,5.426799707676389e-06,17007
crash,3,5.426799707676389e-06,17007
weigh,3,5.426799707676389e-06,17007
eyelashes,3,5.426799707676389e-06,17007
camcorder,3,5.426799707676389e-06,17007
rocked,3,5.426799707676389e-06,17007
wondrous,3,5.426799707676389e-06,17007
heeled,3,5.426799707676389e-06,17007
exposure,3,5.426799707676389e-06,17007
angle,3,5.426799707676389e-06,17007
directions,3,5.426799707676389e-06,17007
33,3,5.426799707676389e-06,17007
housewarming,3,5.426799707676389e-06,17007
victor,3,5.426799707676389e-06,17007
grunting,3,5.426799707676389e-06,17007
sabbatical,3,5.426799707676389e-06,17007
drakes,3,5.426799707676389e-06,17007
glued,3,5.426799707676389e-06,17007
captains,3,5.426799707676389e-06,17007
barcalounger,3,5.426799707676389e-06,17007
raquel,3,5.426799707676389e-06,17007
warren,3,5.426799707676389e-06,17007
dismiss,3,5.426799707676389e-06,17007
congratulate,3,5.426799707676389e-06,17007
bees,3,5.426799707676389e-06,17007
mayhem,3,5.426799707676389e-06,17007
cruise,3,5.426799707676389e-06,17007
unstable,3,5.426799707676389e-06,17007
posing,3,5.426799707676389e-06,17007
remain,3,5.426799707676389e-06,17007
beside,3,5.426799707676389e-06,17007
lovin,3,5.426799707676389e-06,17007
committed,3,5.426799707676389e-06,17007
respectfully,3,5.426799707676389e-06,17007
whines,3,5.426799707676389e-06,17007
facial,3,5.426799707676389e-06,17007
style,3,5.426799707676389e-06,17007
closets,3,5.426799707676389e-06,17007
soapie,3,5.426799707676389e-06,17007
policeman,3,5.426799707676389e-06,17007
paradise,3,5.426799707676389e-06,17007
stalk,3,5.426799707676389e-06,17007
rented,3,5.426799707676389e-06,17007
longingly,3,5.426799707676389e-06,17007
dawn,3,5.426799707676389e-06,17007
solution,3,5.426799707676389e-06,17007
naturally,3,5.426799707676389e-06,17007
gracious,3,5.426799707676389e-06,17007
bites,3,5.426799707676389e-06,17007
awards,3,5.426799707676389e-06,17007
interviewing,3,5.426799707676389e-06,17007
ending,3,5.426799707676389e-06,17007
eva,3,5.426799707676389e-06,17007
hoyt,3,5.426799707676389e-06,17007
appear,3,5.426799707676389e-06,17007
admire,3,5.426799707676389e-06,17007
garden,3,5.426799707676389e-06,17007
dknow,3,5.426799707676389e-06,17007
stakes,3,5.426799707676389e-06,17007
crooked,3,5.426799707676389e-06,17007
kappa,3,5.426799707676389e-06,17007
planetarium,3,5.426799707676389e-06,17007
whowhos,3,5.426799707676389e-06,17007
baywatch,3,5.426799707676389e-06,17007
samples,3,5.426799707676389e-06,17007
smarter,3,5.426799707676389e-06,17007
reluctantly,3,5.426799707676389e-06,17007
ordained,3,5.426799707676389e-06,17007
sprayon,3,5.426799707676389e-06,17007
getget,3,5.426799707676389e-06,17007
bleu,3,5.426799707676389e-06,17007
bu,3,5.426799707676389e-06,17007
tapes,3,5.426799707676389e-06,17007
whatwhy,3,5.426799707676389e-06,17007
staten,3,5.426799707676389e-06,17007
fabric,3,5.426799707676389e-06,17007
pooh,3,5.426799707676389e-06,17007
lincoln,3,5.426799707676389e-06,17007
arrangement,3,5.426799707676389e-06,17007
inch,3,5.426799707676389e-06,17007
pry,3,5.426799707676389e-06,17007
hamster,3,5.426799707676389e-06,17007
stenographer,3,5.426799707676389e-06,17007
audio,3,5.426799707676389e-06,17007
briefly,3,5.426799707676389e-06,17007
narrow,3,5.426799707676389e-06,17007
colleen,3,5.426799707676389e-06,17007
filming,3,5.426799707676389e-06,17007
willick,3,5.426799707676389e-06,17007
badges,3,5.426799707676389e-06,17007
reader,3,5.426799707676389e-06,17007
hump,3,5.426799707676389e-06,17007
cassette,3,5.426799707676389e-06,17007
lorkins,3,5.426799707676389e-06,17007
aluminum,3,5.426799707676389e-06,17007
lodged,3,5.426799707676389e-06,17007
que,3,5.426799707676389e-06,17007
investments,3,5.426799707676389e-06,17007
shovel,3,5.426799707676389e-06,17007
coach,3,5.426799707676389e-06,17007
enthused,3,5.426799707676389e-06,17007
groan,3,5.426799707676389e-06,17007
expired,3,5.426799707676389e-06,17007
positions,3,5.426799707676389e-06,17007
choosing,3,5.426799707676389e-06,17007
nonsmoker,3,5.426799707676389e-06,17007
reject,3,5.426799707676389e-06,17007
bigbig,3,5.426799707676389e-06,17007
arcade,3,5.426799707676389e-06,17007
hurriedly,3,5.426799707676389e-06,17007
freshly,3,5.426799707676389e-06,17007
scariest,3,5.426799707676389e-06,17007
donation,3,5.426799707676389e-06,17007
hovering,3,5.426799707676389e-06,17007
bouncy,3,5.426799707676389e-06,17007
unlikely,3,5.426799707676389e-06,17007
gettleman,3,5.426799707676389e-06,17007
boo,3,5.426799707676389e-06,17007
javo,3,5.426799707676389e-06,17007
sp,3,5.426799707676389e-06,17007
justtake,3,5.426799707676389e-06,17007
wherewheres,3,5.426799707676389e-06,17007
oneyear,3,5.426799707676389e-06,17007
dumps,3,5.426799707676389e-06,17007
pacman,3,5.426799707676389e-06,17007
babysit,3,5.426799707676389e-06,17007
buffayhannigan,3,5.426799707676389e-06,17007
ju,3,5.426799707676389e-06,17007
aruba,3,5.426799707676389e-06,17007
metaphor,3,5.426799707676389e-06,17007
engine,3,5.426799707676389e-06,17007
thered,3,5.426799707676389e-06,17007
rib,3,5.426799707676389e-06,17007
dna,3,5.426799707676389e-06,17007
graduate,3,5.426799707676389e-06,17007
th,3,5.426799707676389e-06,17007
calamari,3,5.426799707676389e-06,17007
caesar,3,5.426799707676389e-06,17007
integrity,3,5.426799707676389e-06,17007
rita,3,5.426799707676389e-06,17007
fame,3,5.426799707676389e-06,17007
hogging,3,5.426799707676389e-06,17007
resum,3,5.426799707676389e-06,17007
wills,3,5.426799707676389e-06,17007
aversion,3,5.426799707676389e-06,17007
ton,3,5.426799707676389e-06,17007
donna,3,5.426799707676389e-06,17007
swans,3,5.426799707676389e-06,17007
librarian,3,5.426799707676389e-06,17007
700,3,5.426799707676389e-06,17007
hoho,3,5.426799707676389e-06,17007
blackjack,3,5.426799707676389e-06,17007
evander,3,5.426799707676389e-06,17007
holyfield,3,5.426799707676389e-06,17007
italy,3,5.426799707676389e-06,17007
starring,3,5.426799707676389e-06,17007
fed,3,5.426799707676389e-06,17007
egypt,3,5.426799707676389e-06,17007
violently,3,5.426799707676389e-06,17007
irrational,3,5.426799707676389e-06,17007
seated,3,5.426799707676389e-06,17007
peepee,3,5.426799707676389e-06,17007
sensing,3,5.426799707676389e-06,17007
pinned,3,5.426799707676389e-06,17007
18th,3,5.426799707676389e-06,17007
tortilla,3,5.426799707676389e-06,17007
meddle,3,5.426799707676389e-06,17007
meddled,3,5.426799707676389e-06,17007
ping,3,5.426799707676389e-06,17007
meadow,3,5.426799707676389e-06,17007
dumbfounded,3,5.426799707676389e-06,17007
clicking,3,5.426799707676389e-06,17007
ouch,3,5.426799707676389e-06,17007
tov,3,5.426799707676389e-06,17007
ridiculously,3,5.426799707676389e-06,17007
darling,3,5.426799707676389e-06,17007
mimic,3,5.426799707676389e-06,17007
billion,3,5.426799707676389e-06,17007
scrappy,3,5.426799707676389e-06,17007
wee,3,5.426799707676389e-06,17007
coz,3,5.426799707676389e-06,17007
mute,3,5.426799707676389e-06,17007
grandfather,3,5.426799707676389e-06,17007
collects,3,5.426799707676389e-06,17007
dummy,3,5.426799707676389e-06,17007
impatient,3,5.426799707676389e-06,17007
filthy,3,5.426799707676389e-06,17007
weeping,3,5.426799707676389e-06,17007
mazel,3,5.426799707676389e-06,17007
susie,3,5.426799707676389e-06,17007
lectures,3,5.426799707676389e-06,17007
rummaging,3,5.426799707676389e-06,17007
justice,3,5.426799707676389e-06,17007
supported,3,5.426799707676389e-06,17007
champ,3,5.426799707676389e-06,17007
protect,3,5.426799707676389e-06,17007
merlot,3,5.426799707676389e-06,17007
folders,3,5.426799707676389e-06,17007
vests,3,5.426799707676389e-06,17007
bouncing,3,5.426799707676389e-06,17007
shook,3,5.426799707676389e-06,17007
playground,3,5.426799707676389e-06,17007
diary,3,5.426799707676389e-06,17007
recover,3,5.426799707676389e-06,17007
childish,3,5.426799707676389e-06,17007
knapsack,3,5.426799707676389e-06,17007
geology,3,5.426799707676389e-06,17007
risk,3,5.426799707676389e-06,17007
tyrannosaurus,3,5.426799707676389e-06,17007
dove,3,5.426799707676389e-06,17007
backfired,3,5.426799707676389e-06,17007
backfire,3,5.426799707676389e-06,17007
destroying,3,5.426799707676389e-06,17007
cellphone,3,5.426799707676389e-06,17007
nighttime,3,5.426799707676389e-06,17007
cleared,3,5.426799707676389e-06,17007
hating,3,5.426799707676389e-06,17007
parachute,3,5.426799707676389e-06,17007
cone,3,5.426799707676389e-06,17007
suede,3,5.426799707676389e-06,17007
pictionary,3,5.426799707676389e-06,17007
options,3,5.426799707676389e-06,17007
whatm,3,5.426799707676389e-06,17007
saves,3,5.426799707676389e-06,17007
lily,3,5.426799707676389e-06,17007
efficient,3,5.426799707676389e-06,17007
bouquet,3,5.426799707676389e-06,17007
significant,3,5.426799707676389e-06,17007
scale,3,5.426799707676389e-06,17007
motioning,3,5.426799707676389e-06,17007
bolt,3,5.426799707676389e-06,17007
candlesticks,3,5.426799707676389e-06,17007
averts,3,5.426799707676389e-06,17007
myoh,3,5.426799707676389e-06,17007
fran,3,5.426799707676389e-06,17007
morse,3,5.426799707676389e-06,17007
delivering,3,5.426799707676389e-06,17007
76,3,5.426799707676389e-06,17007
subjects,3,5.426799707676389e-06,17007
ned,3,5.426799707676389e-06,17007
decorated,3,5.426799707676389e-06,17007
therefore,3,5.426799707676389e-06,17007
millennium,3,5.426799707676389e-06,17007
faced,3,5.426799707676389e-06,17007
brochures,3,5.426799707676389e-06,17007
suggested,3,5.426799707676389e-06,17007
fined,3,5.426799707676389e-06,17007
heldi,3,5.426799707676389e-06,17007
psychiatrist,3,5.426799707676389e-06,17007
assistants,3,5.426799707676389e-06,17007
writer,3,5.426799707676389e-06,17007
bikes,3,5.426799707676389e-06,17007
craziest,3,5.426799707676389e-06,17007
tanned,3,5.426799707676389e-06,17007
ryder,3,5.426799707676389e-06,17007
net,3,5.426799707676389e-06,17007
dreidel,3,5.426799707676389e-06,17007
ocean,3,5.426799707676389e-06,17007
exhaling,3,5.426799707676389e-06,17007
smokesalot,3,5.426799707676389e-06,17007
touchie,3,5.426799707676389e-06,17007
goals,3,5.426799707676389e-06,17007
straighten,3,5.426799707676389e-06,17007
carrots,3,5.426799707676389e-06,17007
bapsteinking,3,5.426799707676389e-06,17007
entice,3,5.426799707676389e-06,17007
bears,3,5.426799707676389e-06,17007
activity,3,5.426799707676389e-06,17007
whisper,3,5.426799707676389e-06,17007
exchanged,3,5.426799707676389e-06,17007
results,3,5.426799707676389e-06,17007
overweight,3,5.426799707676389e-06,17007
gi,3,5.426799707676389e-06,17007
suited,3,5.426799707676389e-06,17007
shark,3,5.426799707676389e-06,17007
lobby,3,5.426799707676389e-06,17007
napkins,3,5.426799707676389e-06,17007
standard,3,5.426799707676389e-06,17007
crawling,3,5.426799707676389e-06,17007
licked,3,5.426799707676389e-06,17007
erase,3,5.426799707676389e-06,17007
shushes,3,5.426799707676389e-06,17007
meanim,3,5.426799707676389e-06,17007
oysters,3,5.426799707676389e-06,17007
rabbits,3,5.426799707676389e-06,17007
allergy,3,5.426799707676389e-06,17007
easygoing,3,5.426799707676389e-06,17007
cracker,3,5.426799707676389e-06,17007
lee,3,5.426799707676389e-06,17007
matt,3,5.426799707676389e-06,17007
macho,3,5.426799707676389e-06,17007
bambi,3,5.426799707676389e-06,17007
threatening,3,5.426799707676389e-06,17007
annoy,3,5.426799707676389e-06,17007
blankets,3,5.426799707676389e-06,17007
linda,3,5.426799707676389e-06,17007
gellar,3,5.426799707676389e-06,17007
monas,3,5.426799707676389e-06,17007
pribe,3,5.426799707676389e-06,17007
respond,3,5.426799707676389e-06,17007
struggles,3,5.426799707676389e-06,17007
judgment,3,5.426799707676389e-06,17007
coloring,3,5.426799707676389e-06,17007
detail,3,5.426799707676389e-06,17007
suds,3,5.426799707676389e-06,17007
extended,3,5.426799707676389e-06,17007
emphasize,3,5.426799707676389e-06,17007
hexadrin,3,5.426799707676389e-06,17007
meaningless,3,5.426799707676389e-06,17007
15th,3,5.426799707676389e-06,17007
journal,3,5.426799707676389e-06,17007
waitressing,3,5.426799707676389e-06,17007
blahblahblah,3,5.426799707676389e-06,17007
booked,3,5.426799707676389e-06,17007
hoot,3,5.426799707676389e-06,17007
natures,3,5.426799707676389e-06,17007
demand,3,5.426799707676389e-06,17007
butler,3,5.426799707676389e-06,17007
couscous,3,5.426799707676389e-06,17007
frat,3,5.426799707676389e-06,17007
copier,3,5.426799707676389e-06,17007
believable,3,5.426799707676389e-06,17007
allergies,3,5.426799707676389e-06,17007
mentioning,3,5.426799707676389e-06,17007
auditioning,3,5.426799707676389e-06,17007
psychology,3,5.426799707676389e-06,17007
longterm,3,5.426799707676389e-06,17007
massaged,3,5.426799707676389e-06,17007
homework,3,5.426799707676389e-06,17007
mask,3,5.426799707676389e-06,17007
gert,3,5.426799707676389e-06,17007
weebles,3,5.426799707676389e-06,17007
paperwork,3,5.426799707676389e-06,17007
announce,3,5.426799707676389e-06,17007
locations,3,5.426799707676389e-06,17007
fund,3,5.426799707676389e-06,17007
23,3,5.426799707676389e-06,17007
north,3,5.426799707676389e-06,17007
yards,3,5.426799707676389e-06,17007
escaping,3,5.426799707676389e-06,17007
evidently,3,5.426799707676389e-06,17007
scenario,3,5.426799707676389e-06,17007
sucker,3,5.426799707676389e-06,17007
scored,3,5.426799707676389e-06,17007
craving,3,5.426799707676389e-06,17007
ififif,3,5.426799707676389e-06,17007
torturing,3,5.426799707676389e-06,17007
washing,3,5.426799707676389e-06,17007
whatsoever,3,5.426799707676389e-06,17007
dwha,3,5.426799707676389e-06,17007
accounts,3,5.426799707676389e-06,17007
unsure,3,5.426799707676389e-06,17007
unavailable,3,5.426799707676389e-06,17007
maria,3,5.426799707676389e-06,17007
pains,3,5.426799707676389e-06,17007
pretzel,3,5.426799707676389e-06,17007
ballroom,3,5.426799707676389e-06,17007
kyles,3,5.426799707676389e-06,17007
exgirlfriend,3,5.426799707676389e-06,17007
walkman,3,5.426799707676389e-06,17007
cuffs,3,5.426799707676389e-06,17007
october,3,5.426799707676389e-06,17007
fooled,3,5.426799707676389e-06,17007
cutest,3,5.426799707676389e-06,17007
sprayed,3,5.426799707676389e-06,17007
literature,3,5.426799707676389e-06,17007
lamaze,3,5.426799707676389e-06,17007
wildness,3,5.426799707676389e-06,17007
voluntarily,3,5.426799707676389e-06,17007
rash,3,5.426799707676389e-06,17007
screening,3,5.426799707676389e-06,17007
languages,3,5.426799707676389e-06,17007
thenthen,3,5.426799707676389e-06,17007
gin,3,5.426799707676389e-06,17007
seasons,3,5.426799707676389e-06,17007
goods,3,5.426799707676389e-06,17007
booze,3,5.426799707676389e-06,17007
salute,3,5.426799707676389e-06,17007
rope,3,5.426799707676389e-06,17007
litter,3,5.426799707676389e-06,17007
scans,3,5.426799707676389e-06,17007
dealers,3,5.426799707676389e-06,17007
excuses,3,5.426799707676389e-06,17007
pros,3,5.426799707676389e-06,17007
spank,3,5.426799707676389e-06,17007
wonders,3,5.426799707676389e-06,17007
wai,3,5.426799707676389e-06,17007
seesee,3,5.426799707676389e-06,17007
whoaho,3,5.426799707676389e-06,17007
stern,3,5.426799707676389e-06,17007
bitchin,3,5.426799707676389e-06,17007
fulfilling,3,5.426799707676389e-06,17007
bummer,3,5.426799707676389e-06,17007
exotic,3,5.426799707676389e-06,17007
pole,3,5.426799707676389e-06,17007
relaxi,3,5.426799707676389e-06,17007
yesyes,3,5.426799707676389e-06,17007
oils,3,5.426799707676389e-06,17007
backhand,3,5.426799707676389e-06,17007
easiest,3,5.426799707676389e-06,17007
tied,3,5.426799707676389e-06,17007
stockings,3,5.426799707676389e-06,17007
fishnet,3,5.426799707676389e-06,17007
apologise,3,5.426799707676389e-06,17007
desperation,3,5.426799707676389e-06,17007
vendor,3,5.426799707676389e-06,17007
hiccups,3,5.426799707676389e-06,17007
aboutwhat,3,5.426799707676389e-06,17007
thethat,3,5.426799707676389e-06,17007
230,3,5.426799707676389e-06,17007
iceberg,3,5.426799707676389e-06,17007
dried,3,5.426799707676389e-06,17007
instructor,3,5.426799707676389e-06,17007
recorded,3,5.426799707676389e-06,17007
lenny,3,5.426799707676389e-06,17007
topless,3,5.426799707676389e-06,17007
sporting,3,5.426799707676389e-06,17007
cent,3,5.426799707676389e-06,17007
casino,3,5.426799707676389e-06,17007
nuuh,3,5.426799707676389e-06,17007
mascara,3,5.426799707676389e-06,17007
prisoner,3,5.426799707676389e-06,17007
attendant,3,5.426799707676389e-06,17007
dug,3,5.426799707676389e-06,17007
nicely,3,5.426799707676389e-06,17007
yyou,3,5.426799707676389e-06,17007
stocks,3,5.426799707676389e-06,17007
macbeth,3,5.426799707676389e-06,17007
purchase,3,5.426799707676389e-06,17007
subletting,3,5.426799707676389e-06,17007
beam,3,5.426799707676389e-06,17007
jesus,3,5.426799707676389e-06,17007
slower,3,5.426799707676389e-06,17007
uck,3,5.426799707676389e-06,17007
plains,3,5.426799707676389e-06,17007
gel,3,5.426799707676389e-06,17007
loveable,3,5.426799707676389e-06,17007
crawls,3,5.426799707676389e-06,17007
gloria,3,5.426799707676389e-06,17007
crawl,3,5.426799707676389e-06,17007
mischievous,3,5.426799707676389e-06,17007
stunning,3,5.426799707676389e-06,17007
illinois,3,5.426799707676389e-06,17007
smallest,3,5.426799707676389e-06,17007
mat,3,5.426799707676389e-06,17007
pepperoni,3,5.426799707676389e-06,17007
turtles,3,5.426799707676389e-06,17007
checkout,3,5.426799707676389e-06,17007
experiments,3,5.426799707676389e-06,17007
locks,3,5.426799707676389e-06,17007
chandelier,3,5.426799707676389e-06,17007
theoretically,3,5.426799707676389e-06,17007
established,3,5.426799707676389e-06,17007
abandonment,3,5.426799707676389e-06,17007
irresponsible,3,5.426799707676389e-06,17007
soho,3,5.426799707676389e-06,17007
tiara,3,5.426799707676389e-06,17007
express,3,5.426799707676389e-06,17007
sexuality,3,5.426799707676389e-06,17007
smack,3,5.426799707676389e-06,17007
exhibit,3,5.426799707676389e-06,17007
stew,3,5.426799707676389e-06,17007
events,3,5.426799707676389e-06,17007
martini,3,5.426799707676389e-06,17007
punk,3,5.426799707676389e-06,17007
appointments,3,5.426799707676389e-06,17007
arrest,3,5.426799707676389e-06,17007
matches,3,5.426799707676389e-06,17007
spectacular,3,5.426799707676389e-06,17007
puddle,3,5.426799707676389e-06,17007
intimate,3,5.426799707676389e-06,17007
banner,3,5.426799707676389e-06,17007
seesaw,3,5.426799707676389e-06,17007
appreciated,3,5.426799707676389e-06,17007
overhears,3,5.426799707676389e-06,17007
racist,3,5.426799707676389e-06,17007
slaw,3,5.426799707676389e-06,17007
searches,3,5.426799707676389e-06,17007
rhythmically,3,5.426799707676389e-06,17007
bandaid,3,5.426799707676389e-06,17007
palm,3,5.426799707676389e-06,17007
lapse,3,5.426799707676389e-06,17007
debbie,3,5.426799707676389e-06,17007
bearings,3,5.426799707676389e-06,17007
masculine,3,5.426799707676389e-06,17007
definition,3,5.426799707676389e-06,17007
technical,3,5.426799707676389e-06,17007
lance,3,5.426799707676389e-06,17007
spotting,3,5.426799707676389e-06,17007
struts,3,5.426799707676389e-06,17007
cole,3,5.426799707676389e-06,17007
notmine,3,5.426799707676389e-06,17007
cuddlily,3,5.426799707676389e-06,17007
surprising,3,5.426799707676389e-06,17007
buck,3,5.426799707676389e-06,17007
digital,3,5.426799707676389e-06,17007
jars,3,5.426799707676389e-06,17007
shine,3,5.426799707676389e-06,17007
thanked,3,5.426799707676389e-06,17007
cellular,3,5.426799707676389e-06,17007
cloth,3,5.426799707676389e-06,17007
heartbeat,3,5.426799707676389e-06,17007
cardigan,3,5.426799707676389e-06,17007
crumples,3,5.426799707676389e-06,17007
sixhour,3,5.426799707676389e-06,17007
error,3,5.426799707676389e-06,17007
girth,3,5.426799707676389e-06,17007
bicycle,3,5.426799707676389e-06,17007
setback,3,5.426799707676389e-06,17007
sniffing,3,5.426799707676389e-06,17007
pro,3,5.426799707676389e-06,17007
sonogram,3,5.426799707676389e-06,17007
survive,3,5.426799707676389e-06,17007
pony,3,5.426799707676389e-06,17007
spaceship,3,5.426799707676389e-06,17007
planlaugh,3,5.426799707676389e-06,17007
types,3,5.426799707676389e-06,17007
amusing,3,5.426799707676389e-06,17007
approach,3,5.426799707676389e-06,17007
details,3,5.426799707676389e-06,17007
steel,3,5.426799707676389e-06,17007
2030,3,5.426799707676389e-06,17007
spoons,3,5.426799707676389e-06,17007
packet,3,5.426799707676389e-06,17007
ladle,3,5.426799707676389e-06,17007
ohi,3,5.426799707676389e-06,17007
threatened,3,5.426799707676389e-06,17007
alike,3,5.426799707676389e-06,17007
rushed,3,5.426799707676389e-06,17007
reliving,3,5.426799707676389e-06,17007
wherere,3,5.426799707676389e-06,17007
421,3,5.426799707676389e-06,17007
puppet,3,5.426799707676389e-06,17007
bitsy,3,5.426799707676389e-06,17007
mittens,3,5.426799707676389e-06,17007
showers,3,5.426799707676389e-06,17007
east,3,5.426799707676389e-06,17007
restraining,3,5.426799707676389e-06,17007
cursed,3,5.426799707676389e-06,17007
guilt,3,5.426799707676389e-06,17007
trump,3,5.426799707676389e-06,17007
onstage,3,5.426799707676389e-06,17007
instructions,3,5.426799707676389e-06,17007
linen,3,5.426799707676389e-06,17007
hypnosis,3,5.426799707676389e-06,17007
confront,3,5.426799707676389e-06,17007
singer,3,5.426799707676389e-06,17007
attacking,3,5.426799707676389e-06,17007
nuclear,3,5.426799707676389e-06,17007
independent,3,5.426799707676389e-06,17007
patience,3,5.426799707676389e-06,17007
strongly,3,5.426799707676389e-06,17007
neil,3,5.426799707676389e-06,17007
honks,3,5.426799707676389e-06,17007
yearbook,3,5.426799707676389e-06,17007
madness,3,5.426799707676389e-06,17007
montauk,3,5.426799707676389e-06,17007
youi,3,5.426799707676389e-06,17007
signing,3,5.426799707676389e-06,17007
swelling,3,5.426799707676389e-06,17007
notim,3,5.426799707676389e-06,17007
nasally,3,5.426799707676389e-06,17007
ex,3,5.426799707676389e-06,17007
whwhwhy,3,5.426799707676389e-06,17007
eater,3,5.426799707676389e-06,17007
canadian,3,5.426799707676389e-06,17007
wooo,3,5.426799707676389e-06,17007
partying,3,5.426799707676389e-06,17007
progress,3,5.426799707676389e-06,17007
waxine,3,5.426799707676389e-06,17007
models,3,5.426799707676389e-06,17007
spitter,3,5.426799707676389e-06,17007
goatee,3,5.426799707676389e-06,17007
bookstore,3,5.426799707676389e-06,17007
stepfather,3,5.426799707676389e-06,17007
nametag,3,5.426799707676389e-06,17007
nuhuh,3,5.426799707676389e-06,17007
hopeless,3,5.426799707676389e-06,17007
arthur,3,5.426799707676389e-06,17007
snore,3,5.426799707676389e-06,17007
terminal,3,5.426799707676389e-06,17007
squirts,3,5.426799707676389e-06,17007
forest,3,5.426799707676389e-06,17007
sandrine,3,5.426799707676389e-06,17007
alumni,3,5.426799707676389e-06,17007
calming,3,5.426799707676389e-06,17007
noooooooo,3,5.426799707676389e-06,17007
vision,3,5.426799707676389e-06,17007
cutout,3,5.426799707676389e-06,17007
busted,3,5.426799707676389e-06,17007
couldcould,3,5.426799707676389e-06,17007
bedrooms,3,5.426799707676389e-06,17007
dumpster,3,5.426799707676389e-06,17007
moral,3,5.426799707676389e-06,17007
towing,3,5.426799707676389e-06,17007
donated,3,5.426799707676389e-06,17007
lid,3,5.426799707676389e-06,17007
spackel,3,5.426799707676389e-06,17007
slang,3,5.426799707676389e-06,17007
74,3,5.426799707676389e-06,17007
european,3,5.426799707676389e-06,17007
burke,3,5.426799707676389e-06,17007
pirate,3,5.426799707676389e-06,17007
leftover,3,5.426799707676389e-06,17007
st,3,5.426799707676389e-06,17007
iiive,3,5.426799707676389e-06,17007
beaming,3,5.426799707676389e-06,17007
joshuas,3,5.426799707676389e-06,17007
tuxes,3,5.426799707676389e-06,17007
waiters,3,5.426799707676389e-06,17007
monana,3,5.426799707676389e-06,17007
handbag,3,5.426799707676389e-06,17007
phasing,3,5.426799707676389e-06,17007
messy,3,5.426799707676389e-06,17007
crouches,3,5.426799707676389e-06,17007
baths,3,5.426799707676389e-06,17007
melon,3,5.426799707676389e-06,17007
specifics,3,5.426799707676389e-06,17007
glamorous,3,5.426799707676389e-06,17007
nodded,3,5.426799707676389e-06,17007
skates,3,5.426799707676389e-06,17007
objectively,3,5.426799707676389e-06,17007
okaaay,3,5.426799707676389e-06,17007
necessarily,3,5.426799707676389e-06,17007
idiots,3,5.426799707676389e-06,17007
drivers,3,5.426799707676389e-06,17007
fabulous,3,5.426799707676389e-06,17007
motorcycle,3,5.426799707676389e-06,17007
shin,3,5.426799707676389e-06,17007
headhunter,3,5.426799707676389e-06,17007
sediment,3,5.426799707676389e-06,17007
feelin,3,5.426799707676389e-06,17007
belt,3,5.426799707676389e-06,17007
oprah,3,5.426799707676389e-06,17007
marinara,3,5.426799707676389e-06,17007
kilmer,3,5.426799707676389e-06,17007
frowned,3,5.426799707676389e-06,17007
complex,3,5.426799707676389e-06,17007
val,3,5.426799707676389e-06,17007
spudnik,3,5.426799707676389e-06,17007
surprises,3,5.426799707676389e-06,17007
powerful,3,5.426799707676389e-06,17007
tuxedo,3,5.426799707676389e-06,17007
apologizing,3,5.426799707676389e-06,17007
allesandros,3,5.426799707676389e-06,17007
settings,3,5.426799707676389e-06,17007
causing,3,5.426799707676389e-06,17007
obsolete,3,5.426799707676389e-06,17007
replaced,3,5.426799707676389e-06,17007
claw,3,5.426799707676389e-06,17007
logic,3,5.426799707676389e-06,17007
dim,3,5.426799707676389e-06,17007
au,3,5.426799707676389e-06,17007
junk,3,5.426799707676389e-06,17007
stumbles,3,5.426799707676389e-06,17007
delight,3,5.426799707676389e-06,17007
zips,3,5.426799707676389e-06,17007
relaxed,3,5.426799707676389e-06,17007
weee,3,5.426799707676389e-06,17007
opener,3,5.426799707676389e-06,17007
spice,3,5.426799707676389e-06,17007
caller,3,5.426799707676389e-06,17007
madre,3,5.426799707676389e-06,17007
google,3,5.426799707676389e-06,17007
effectively,3,5.426799707676389e-06,17007
bermuda,3,5.426799707676389e-06,17007
automatically,3,5.426799707676389e-06,17007
sophies,3,5.426799707676389e-06,17007
gap,3,5.426799707676389e-06,17007
nooooooooo,3,5.426799707676389e-06,17007
speedo,3,5.426799707676389e-06,17007
wrestling,3,5.426799707676389e-06,17007
reconfiguration,3,5.426799707676389e-06,17007
companies,3,5.426799707676389e-06,17007
awhile,3,5.426799707676389e-06,17007
statistical,3,5.426799707676389e-06,17007
purses,3,5.426799707676389e-06,17007
factoring,3,5.426799707676389e-06,17007
flung,3,5.426799707676389e-06,17007
manage,3,5.426799707676389e-06,17007
wedgies,3,5.426799707676389e-06,17007
atmosphere,3,5.426799707676389e-06,17007
catalogue,3,5.426799707676389e-06,17007
swordfish,3,5.426799707676389e-06,17007
bridal,3,5.426799707676389e-06,17007
duty,3,5.426799707676389e-06,17007
tepid,3,5.426799707676389e-06,17007
shrill,3,5.426799707676389e-06,17007
melanie,3,5.426799707676389e-06,17007
duties,3,5.426799707676389e-06,17007
swore,3,5.426799707676389e-06,17007
toiletries,3,5.426799707676389e-06,17007
caf,3,5.426799707676389e-06,17007
emergencies,3,5.426799707676389e-06,17007
26,3,5.426799707676389e-06,17007
manner,3,5.426799707676389e-06,17007
bossy,3,5.426799707676389e-06,17007
flames,3,5.426799707676389e-06,17007
evolution,3,5.426799707676389e-06,17007
soaps,3,5.426799707676389e-06,17007
anxiety,3,5.426799707676389e-06,17007
baaad,3,5.426799707676389e-06,17007
saliva,3,5.426799707676389e-06,17007
yum,3,5.426799707676389e-06,17007
keeper,3,5.426799707676389e-06,17007
horseback,3,5.426799707676389e-06,17007
tampons,3,5.426799707676389e-06,17007
meets,3,5.426799707676389e-06,17007
tasting,3,5.426799707676389e-06,17007
introduced,3,5.426799707676389e-06,17007
cleavage,3,5.426799707676389e-06,17007
albums,3,5.426799707676389e-06,17007
ann,3,5.426799707676389e-06,17007
irony,3,5.426799707676389e-06,17007
coupons,3,5.426799707676389e-06,17007
ideal,3,5.426799707676389e-06,17007
dental,3,5.426799707676389e-06,17007
admissions,3,5.426799707676389e-06,17007
nothings,3,5.426799707676389e-06,17007
jaws,3,5.426799707676389e-06,17007
provocatively,3,5.426799707676389e-06,17007
ingredient,3,5.426799707676389e-06,17007
skirts,3,5.426799707676389e-06,17007
outgoing,3,5.426799707676389e-06,17007
oncall,3,5.426799707676389e-06,17007
mozzarella,3,5.426799707676389e-06,17007
ford,3,5.426799707676389e-06,17007
upbeat,3,5.426799707676389e-06,17007
isisis,3,5.426799707676389e-06,17007
pearl,3,5.426799707676389e-06,17007
warning,3,5.426799707676389e-06,17007
path,3,5.426799707676389e-06,17007
patio,3,5.426799707676389e-06,17007
eloping,3,5.426799707676389e-06,17007
aand,3,5.426799707676389e-06,17007
apollo,3,5.426799707676389e-06,17007
whove,3,5.426799707676389e-06,17007
bless,3,5.426799707676389e-06,17007
responses,3,5.426799707676389e-06,17007
takin,3,5.426799707676389e-06,17007
civil,3,5.426799707676389e-06,17007
widow,3,5.426799707676389e-06,17007
tournament,3,5.426799707676389e-06,17007
maurice,3,5.426799707676389e-06,17007
therapist,3,5.426799707676389e-06,17007
delivered,3,5.426799707676389e-06,17007
davis,3,5.426799707676389e-06,17007
headdress,3,5.426799707676389e-06,17007
rocket,3,5.426799707676389e-06,17007
stretch,3,5.426799707676389e-06,17007
enthusiasm,3,5.426799707676389e-06,17007
adventure,3,5.426799707676389e-06,17007
thatyknow,3,5.426799707676389e-06,17007
pitcher,3,5.426799707676389e-06,17007
popcorn,3,5.426799707676389e-06,17007
itdoes,3,5.426799707676389e-06,17007
girabaldi,3,5.426799707676389e-06,17007
satin,3,5.426799707676389e-06,17007
evaluations,3,5.426799707676389e-06,17007
topic,3,5.426799707676389e-06,17007
greasy,3,5.426799707676389e-06,17007
itty,2,3.6178664717842595e-06,17007
selfinvolved,2,3.6178664717842595e-06,17007
tagged,2,3.6178664717842595e-06,17007
favors,2,3.6178664717842595e-06,17007
knowingly,2,3.6178664717842595e-06,17007
helloo,2,3.6178664717842595e-06,17007
novelty,2,3.6178664717842595e-06,17007
jasons,2,3.6178664717842595e-06,17007
height,2,3.6178664717842595e-06,17007
wasi,2,3.6178664717842595e-06,17007
belushi,2,3.6178664717842595e-06,17007
buffays,2,3.6178664717842595e-06,17007
stall,2,3.6178664717842595e-06,17007
directing,2,3.6178664717842595e-06,17007
thankthank,2,3.6178664717842595e-06,17007
charcoal,2,3.6178664717842595e-06,17007
christian,2,3.6178664717842595e-06,17007
flimbys,2,3.6178664717842595e-06,17007
cheeses,2,3.6178664717842595e-06,17007
melting,2,3.6178664717842595e-06,17007
marijuana,2,3.6178664717842595e-06,17007
cinderelly,2,3.6178664717842595e-06,17007
anyways,2,3.6178664717842595e-06,17007
levels,2,3.6178664717842595e-06,17007
envy,2,3.6178664717842595e-06,17007
frilly,2,3.6178664717842595e-06,17007
801,2,3.6178664717842595e-06,17007
flap,2,3.6178664717842595e-06,17007
filet,2,3.6178664717842595e-06,17007
varoom,2,3.6178664717842595e-06,17007
betraying,2,3.6178664717842595e-06,17007
lovei,2,3.6178664717842595e-06,17007
nasty,2,3.6178664717842595e-06,17007
glancing,2,3.6178664717842595e-06,17007
manual,2,3.6178664717842595e-06,17007
mignon,2,3.6178664717842595e-06,17007
burly,2,3.6178664717842595e-06,17007
handwriting,2,3.6178664717842595e-06,17007
liza,2,3.6178664717842595e-06,17007
expand,2,3.6178664717842595e-06,17007
ecliner,2,3.6178664717842595e-06,17007
tugging,2,3.6178664717842595e-06,17007
mcmahon,2,3.6178664717842595e-06,17007
magnetism,2,3.6178664717842595e-06,17007
suffering,2,3.6178664717842595e-06,17007
ottoman,2,3.6178664717842595e-06,17007
shaky,2,3.6178664717842595e-06,17007
appology,2,3.6178664717842595e-06,17007
translator,2,3.6178664717842595e-06,17007
heather,2,3.6178664717842595e-06,17007
pate,2,3.6178664717842595e-06,17007
virginity,2,3.6178664717842595e-06,17007
shocks,2,3.6178664717842595e-06,17007
ahah,2,3.6178664717842595e-06,17007
93,2,3.6178664717842595e-06,17007
smellthefart,2,3.6178664717842595e-06,17007
jokin,2,3.6178664717842595e-06,17007
limeshey,2,3.6178664717842595e-06,17007
translates,2,3.6178664717842595e-06,17007
triple,2,3.6178664717842595e-06,17007
politics,2,3.6178664717842595e-06,17007
gali,2,3.6178664717842595e-06,17007
habit,2,3.6178664717842595e-06,17007
sideways,2,3.6178664717842595e-06,17007
cocktails,2,3.6178664717842595e-06,17007
fingernails,2,3.6178664717842595e-06,17007
peel,2,3.6178664717842595e-06,17007
nighties,2,3.6178664717842595e-06,17007
macaveli,2,3.6178664717842595e-06,17007
antenna,2,3.6178664717842595e-06,17007
bein,2,3.6178664717842595e-06,17007
rearranged,2,3.6178664717842595e-06,17007
milan,2,3.6178664717842595e-06,17007
amazingly,2,3.6178664717842595e-06,17007
disguise,2,3.6178664717842595e-06,17007
exterior,2,3.6178664717842595e-06,17007
judgmental,2,3.6178664717842595e-06,17007
warned,2,3.6178664717842595e-06,17007
yikes,2,3.6178664717842595e-06,17007
arrogant,2,3.6178664717842595e-06,17007
tab,2,3.6178664717842595e-06,17007
lazboy,2,3.6178664717842595e-06,17007
latour,2,3.6178664717842595e-06,17007
amys,2,3.6178664717842595e-06,17007
drift,2,3.6178664717842595e-06,17007
require,2,3.6178664717842595e-06,17007
seek,2,3.6178664717842595e-06,17007
chucky,2,3.6178664717842595e-06,17007
aroma,2,3.6178664717842595e-06,17007
pompous,2,3.6178664717842595e-06,17007
ache,2,3.6178664717842595e-06,17007
begley,2,3.6178664717842595e-06,17007
eavesdropping,2,3.6178664717842595e-06,17007
sohey,2,3.6178664717842595e-06,17007
burial,2,3.6178664717842595e-06,17007
andhey,2,3.6178664717842595e-06,17007
layup,2,3.6178664717842595e-06,17007
piss,2,3.6178664717842595e-06,17007
radioactive,2,3.6178664717842595e-06,17007
remembers,2,3.6178664717842595e-06,17007
straightener,2,3.6178664717842595e-06,17007
dolls,2,3.6178664717842595e-06,17007
iiiii,2,3.6178664717842595e-06,17007
gstring,2,3.6178664717842595e-06,17007
untied,2,3.6178664717842595e-06,17007
galaxy,2,3.6178664717842595e-06,17007
centered,2,3.6178664717842595e-06,17007
thosethose,2,3.6178664717842595e-06,17007
hunger,2,3.6178664717842595e-06,17007
poptart,2,3.6178664717842595e-06,17007
630,2,3.6178664717842595e-06,17007
outburst,2,3.6178664717842595e-06,17007
gina,2,3.6178664717842595e-06,17007
skipping,2,3.6178664717842595e-06,17007
pushy,2,3.6178664717842595e-06,17007
dense,2,3.6178664717842595e-06,17007
previews,2,3.6178664717842595e-06,17007
driven,2,3.6178664717842595e-06,17007
saint,2,3.6178664717842595e-06,17007
fluffed,2,3.6178664717842595e-06,17007
organ,2,3.6178664717842595e-06,17007
survivor,2,3.6178664717842595e-06,17007
sobbing,2,3.6178664717842595e-06,17007
poems,2,3.6178664717842595e-06,17007
jamie,2,3.6178664717842595e-06,17007
takeout,2,3.6178664717842595e-06,17007
menus,2,3.6178664717842595e-06,17007
kittens,2,3.6178664717842595e-06,17007
s,2,3.6178664717842595e-06,17007
operate,2,3.6178664717842595e-06,17007
moopoint,2,3.6178664717842595e-06,17007
tart,2,3.6178664717842595e-06,17007
dreamy,2,3.6178664717842595e-06,17007
contain,2,3.6178664717842595e-06,17007
loop,2,3.6178664717842595e-06,17007
goddess,2,3.6178664717842595e-06,17007
oohhey,2,3.6178664717842595e-06,17007
miniature,2,3.6178664717842595e-06,17007
selves,2,3.6178664717842595e-06,17007
feature,2,3.6178664717842595e-06,17007
puss,2,3.6178664717842595e-06,17007
tooty,2,3.6178664717842595e-06,17007
lyrics,2,3.6178664717842595e-06,17007
toughest,2,3.6178664717842595e-06,17007
freud,2,3.6178664717842595e-06,17007
justill,2,3.6178664717842595e-06,17007
pl,2,3.6178664717842595e-06,17007
hypothetical,2,3.6178664717842595e-06,17007
deprived,2,3.6178664717842595e-06,17007
yeahhey,2,3.6178664717842595e-06,17007
groundwork,2,3.6178664717842595e-06,17007
buick,2,3.6178664717842595e-06,17007
smoothest,2,3.6178664717842595e-06,17007
wiggling,2,3.6178664717842595e-06,17007
peru,2,3.6178664717842595e-06,17007
marjorie,2,3.6178664717842595e-06,17007
clipboard,2,3.6178664717842595e-06,17007
execute,2,3.6178664717842595e-06,17007
spicy,2,3.6178664717842595e-06,17007
whiff,2,3.6178664717842595e-06,17007
potpourri,2,3.6178664717842595e-06,17007
backyard,2,3.6178664717842595e-06,17007
shipping,2,3.6178664717842595e-06,17007
roasted,2,3.6178664717842595e-06,17007
opposed,2,3.6178664717842595e-06,17007
standup,2,3.6178664717842595e-06,17007
bobs,2,3.6178664717842595e-06,17007
mistaken,2,3.6178664717842595e-06,17007
likelikelike,2,3.6178664717842595e-06,17007
messin,2,3.6178664717842595e-06,17007
regard,2,3.6178664717842595e-06,17007
grill,2,3.6178664717842595e-06,17007
formula,2,3.6178664717842595e-06,17007
wheat,2,3.6178664717842595e-06,17007
relived,2,3.6178664717842595e-06,17007
eyeballs,2,3.6178664717842595e-06,17007
840,2,3.6178664717842595e-06,17007
hopeful,2,3.6178664717842595e-06,17007
joel,2,3.6178664717842595e-06,17007
taxes,2,3.6178664717842595e-06,17007
drowned,2,3.6178664717842595e-06,17007
surreal,2,3.6178664717842595e-06,17007
madly,2,3.6178664717842595e-06,17007
utah,2,3.6178664717842595e-06,17007
rattle,2,3.6178664717842595e-06,17007
headboard,2,3.6178664717842595e-06,17007
chunk,2,3.6178664717842595e-06,17007
sacrifice,2,3.6178664717842595e-06,17007
punishment,2,3.6178664717842595e-06,17007
owow,2,3.6178664717842595e-06,17007
slamming,2,3.6178664717842595e-06,17007
drumming,2,3.6178664717842595e-06,17007
nanas,2,3.6178664717842595e-06,17007
classics,2,3.6178664717842595e-06,17007
simultaneous,2,3.6178664717842595e-06,17007
squishing,2,3.6178664717842595e-06,17007
diner,2,3.6178664717842595e-06,17007
noisy,2,3.6178664717842595e-06,17007
producers,2,3.6178664717842595e-06,17007
bethel,2,3.6178664717842595e-06,17007
bidder,2,3.6178664717842595e-06,17007
saltwater,2,3.6178664717842595e-06,17007
kingdom,2,3.6178664717842595e-06,17007
minelli,2,3.6178664717842595e-06,17007
yguys,2,3.6178664717842595e-06,17007
mentally,2,3.6178664717842595e-06,17007
thumbtack,2,3.6178664717842595e-06,17007
joys,2,3.6178664717842595e-06,17007
wrecked,2,3.6178664717842595e-06,17007
squint,2,3.6178664717842595e-06,17007
knucklecracking,2,3.6178664717842595e-06,17007
dubious,2,3.6178664717842595e-06,17007
sunny,2,3.6178664717842595e-06,17007
joker,2,3.6178664717842595e-06,17007
somone,2,3.6178664717842595e-06,17007
mythis,2,3.6178664717842595e-06,17007
spends,2,3.6178664717842595e-06,17007
properly,2,3.6178664717842595e-06,17007
cranky,2,3.6178664717842595e-06,17007
750,2,3.6178664717842595e-06,17007
28yearold,2,3.6178664717842595e-06,17007
prices,2,3.6178664717842595e-06,17007
kite,2,3.6178664717842595e-06,17007
nno,2,3.6178664717842595e-06,17007
ick,2,3.6178664717842595e-06,17007
farting,2,3.6178664717842595e-06,17007
patches,2,3.6178664717842595e-06,17007
phoebo,2,3.6178664717842595e-06,17007
russians,2,3.6178664717842595e-06,17007
seizing,2,3.6178664717842595e-06,17007
laminated,2,3.6178664717842595e-06,17007
majors,2,3.6178664717842595e-06,17007
twister,2,3.6178664717842595e-06,17007
pager,2,3.6178664717842595e-06,17007
opossum,2,3.6178664717842595e-06,17007
explains,2,3.6178664717842595e-06,17007
slumber,2,3.6178664717842595e-06,17007
woof,2,3.6178664717842595e-06,17007
madeleines,2,3.6178664717842595e-06,17007
andie,2,3.6178664717842595e-06,17007
curling,2,3.6178664717842595e-06,17007
appalled,2,3.6178664717842595e-06,17007
resting,2,3.6178664717842595e-06,17007
l,2,3.6178664717842595e-06,17007
anticipation,2,3.6178664717842595e-06,17007
comforter,2,3.6178664717842595e-06,17007
kettle,2,3.6178664717842595e-06,17007
uma,2,3.6178664717842595e-06,17007
camped,2,3.6178664717842595e-06,17007
sorts,2,3.6178664717842595e-06,17007
coasts,2,3.6178664717842595e-06,17007
cutie,2,3.6178664717842595e-06,17007
flaw,2,3.6178664717842595e-06,17007
flinches,2,3.6178664717842595e-06,17007
overhead,2,3.6178664717842595e-06,17007
thirtys,2,3.6178664717842595e-06,17007
terns,2,3.6178664717842595e-06,17007
pajamas,2,3.6178664717842595e-06,17007
glen,2,3.6178664717842595e-06,17007
knuckles,2,3.6178664717842595e-06,17007
horoscope,2,3.6178664717842595e-06,17007
lesbians,2,3.6178664717842595e-06,17007
occasions,2,3.6178664717842595e-06,17007
ititits,2,3.6178664717842595e-06,17007
remorays,2,3.6178664717842595e-06,17007
stryker,2,3.6178664717842595e-06,17007
thurman,2,3.6178664717842595e-06,17007
marries,2,3.6178664717842595e-06,17007
crier,2,3.6178664717842595e-06,17007
cube,2,3.6178664717842595e-06,17007
whiskerson,2,3.6178664717842595e-06,17007
randy,2,3.6178664717842595e-06,17007
fluffy,2,3.6178664717842595e-06,17007
fortytwo,2,3.6178664717842595e-06,17007
repercussions,2,3.6178664717842595e-06,17007
liam,2,3.6178664717842595e-06,17007
halftime,2,3.6178664717842595e-06,17007
tackled,2,3.6178664717842595e-06,17007
goodie,2,3.6178664717842595e-06,17007
thief,2,3.6178664717842595e-06,17007
burping,2,3.6178664717842595e-06,17007
branches,2,3.6178664717842595e-06,17007
voices,2,3.6178664717842595e-06,17007
mitt,2,3.6178664717842595e-06,17007
cycle,2,3.6178664717842595e-06,17007
uncovers,2,3.6178664717842595e-06,17007
caution,2,3.6178664717842595e-06,17007
loosely,2,3.6178664717842595e-06,17007
describes,2,3.6178664717842595e-06,17007
caterers,2,3.6178664717842595e-06,17007
ithat,2,3.6178664717842595e-06,17007
effects,2,3.6178664717842595e-06,17007
bendy,2,3.6178664717842595e-06,17007
showcasing,2,3.6178664717842595e-06,17007
imoh,2,3.6178664717842595e-06,17007
carney,2,3.6178664717842595e-06,17007
dealing,2,3.6178664717842595e-06,17007
standby,2,3.6178664717842595e-06,17007
clap,2,3.6178664717842595e-06,17007
ahhahhh,2,3.6178664717842595e-06,17007
recommend,2,3.6178664717842595e-06,17007
vogue,2,3.6178664717842595e-06,17007
chorus,2,3.6178664717842595e-06,17007
wad,2,3.6178664717842595e-06,17007
unfold,2,3.6178664717842595e-06,17007
lilly,2,3.6178664717842595e-06,17007
impartial,2,3.6178664717842595e-06,17007
haggle,2,3.6178664717842595e-06,17007
mirrors,2,3.6178664717842595e-06,17007
messier,2,3.6178664717842595e-06,17007
enormous,2,3.6178664717842595e-06,17007
cramps,2,3.6178664717842595e-06,17007
magnets,2,3.6178664717842595e-06,17007
photographs,2,3.6178664717842595e-06,17007
flashes,2,3.6178664717842595e-06,17007
bailed,2,3.6178664717842595e-06,17007
waitresses,2,3.6178664717842595e-06,17007
dimple,2,3.6178664717842595e-06,17007
beast,2,3.6178664717842595e-06,17007
dannys,2,3.6178664717842595e-06,17007
atkins,2,3.6178664717842595e-06,17007
thisll,2,3.6178664717842595e-06,17007
mousse,2,3.6178664717842595e-06,17007
airports,2,3.6178664717842595e-06,17007
nametags,2,3.6178664717842595e-06,17007
cinamon,2,3.6178664717842595e-06,17007
donates,2,3.6178664717842595e-06,17007
spritzer,2,3.6178664717842595e-06,17007
shutdown,2,3.6178664717842595e-06,17007
scrub,2,3.6178664717842595e-06,17007
burnings,2,3.6178664717842595e-06,17007
rossreally,2,3.6178664717842595e-06,17007
boston,2,3.6178664717842595e-06,17007
crashed,2,3.6178664717842595e-06,17007
hesitant,2,3.6178664717842595e-06,17007
embassy,2,3.6178664717842595e-06,17007
skip,2,3.6178664717842595e-06,17007
comparing,2,3.6178664717842595e-06,17007
discussing,2,3.6178664717842595e-06,17007
nonchalant,2,3.6178664717842595e-06,17007
cyborg,2,3.6178664717842595e-06,17007
repeating,2,3.6178664717842595e-06,17007
weepy,2,3.6178664717842595e-06,17007
symbolism,2,3.6178664717842595e-06,17007
heathcliffs,2,3.6178664717842595e-06,17007
mores,2,3.6178664717842595e-06,17007
rightdo,2,3.6178664717842595e-06,17007
ilook,2,3.6178664717842595e-06,17007
musings,2,3.6178664717842595e-06,17007
stabbed,2,3.6178664717842595e-06,17007
wwhat,2,3.6178664717842595e-06,17007
visual,2,3.6178664717842595e-06,17007
aide,2,3.6178664717842595e-06,17007
massager,2,3.6178664717842595e-06,17007
dwarf,2,3.6178664717842595e-06,17007
leetch,2,3.6178664717842595e-06,17007
yoyou,2,3.6178664717842595e-06,17007
armful,2,3.6178664717842595e-06,17007
screwdriver,2,3.6178664717842595e-06,17007
glenda,2,3.6178664717842595e-06,17007
3d,2,3.6178664717842595e-06,17007
wonton,2,3.6178664717842595e-06,17007
twopiece,2,3.6178664717842595e-06,17007
eternity,2,3.6178664717842595e-06,17007
kissy,2,3.6178664717842595e-06,17007
butbutbut,2,3.6178664717842595e-06,17007
dozen,2,3.6178664717842595e-06,17007
lint,2,3.6178664717842595e-06,17007
suspects,2,3.6178664717842595e-06,17007
smoldering,2,3.6178664717842595e-06,17007
scowls,2,3.6178664717842595e-06,17007
powering,2,3.6178664717842595e-06,17007
amish,2,3.6178664717842595e-06,17007
meats,2,3.6178664717842595e-06,17007
forgets,2,3.6178664717842595e-06,17007
spreads,2,3.6178664717842595e-06,17007
ummoh,2,3.6178664717842595e-06,17007
ultimately,2,3.6178664717842595e-06,17007
kindling,2,3.6178664717842595e-06,17007
plot,2,3.6178664717842595e-06,17007
pantomimes,2,3.6178664717842595e-06,17007
wontwont,2,3.6178664717842595e-06,17007
relove,2,3.6178664717842595e-06,17007
spark,2,3.6178664717842595e-06,17007
creatures,2,3.6178664717842595e-06,17007
excess,2,3.6178664717842595e-06,17007
lifelike,2,3.6178664717842595e-06,17007
rematch,2,3.6178664717842595e-06,17007
iiill,2,3.6178664717842595e-06,17007
ummmm,2,3.6178664717842595e-06,17007
mrheckles,2,3.6178664717842595e-06,17007
porno,2,3.6178664717842595e-06,17007
merrill,2,3.6178664717842595e-06,17007
channels,2,3.6178664717842595e-06,17007
tombstone,2,3.6178664717842595e-06,17007
corridor,2,3.6178664717842595e-06,17007
grin,2,3.6178664717842595e-06,17007
knack,2,3.6178664717842595e-06,17007
downtrodden,2,3.6178664717842595e-06,17007
marcels,2,3.6178664717842595e-06,17007
opium,2,3.6178664717842595e-06,17007
rhymed,2,3.6178664717842595e-06,17007
woken,2,3.6178664717842595e-06,17007
jacques,2,3.6178664717842595e-06,17007
cousteau,2,3.6178664717842595e-06,17007
demon,2,3.6178664717842595e-06,17007
seahorse,2,3.6178664717842595e-06,17007
flapping,2,3.6178664717842595e-06,17007
tada,2,3.6178664717842595e-06,17007
wily,2,3.6178664717842595e-06,17007
minx,2,3.6178664717842595e-06,17007
cos,2,3.6178664717842595e-06,17007
inexcusable,2,3.6178664717842595e-06,17007
azzz,2,3.6178664717842595e-06,17007
hee,2,3.6178664717842595e-06,17007
bedtime,2,3.6178664717842595e-06,17007
remotely,2,3.6178664717842595e-06,17007
swiftly,2,3.6178664717842595e-06,17007
dreskin,2,3.6178664717842595e-06,17007
reassure,2,3.6178664717842595e-06,17007
26th,2,3.6178664717842595e-06,17007
iris,2,3.6178664717842595e-06,17007
sos,2,3.6178664717842595e-06,17007
dodge,2,3.6178664717842595e-06,17007
traumatic,2,3.6178664717842595e-06,17007
cameron,2,3.6178664717842595e-06,17007
garfunkle,2,3.6178664717842595e-06,17007
fauna,2,3.6178664717842595e-06,17007
protection,2,3.6178664717842595e-06,17007
supervision,2,3.6178664717842595e-06,17007
daredevil,2,3.6178664717842595e-06,17007
dumbass,2,3.6178664717842595e-06,17007
instinct,2,3.6178664717842595e-06,17007
wisconsin,2,3.6178664717842595e-06,17007
reckless,2,3.6178664717842595e-06,17007
jinx,2,3.6178664717842595e-06,17007
shutter,2,3.6178664717842595e-06,17007
disappears,2,3.6178664717842595e-06,17007
taco,2,3.6178664717842595e-06,17007
talker,2,3.6178664717842595e-06,17007
shoots,2,3.6178664717842595e-06,17007
northern,2,3.6178664717842595e-06,17007
ascot,2,3.6178664717842595e-06,17007
diaz,2,3.6178664717842595e-06,17007
candies,2,3.6178664717842595e-06,17007
rapist,2,3.6178664717842595e-06,17007
salary,2,3.6178664717842595e-06,17007
blinds,2,3.6178664717842595e-06,17007
ante,2,3.6178664717842595e-06,17007
49,2,3.6178664717842595e-06,17007
divorcing,2,3.6178664717842595e-06,17007
underprivileged,2,3.6178664717842595e-06,17007
sells,2,3.6178664717842595e-06,17007
succeed,2,3.6178664717842595e-06,17007
lurk,2,3.6178664717842595e-06,17007
weighted,2,3.6178664717842595e-06,17007
pesos,2,3.6178664717842595e-06,17007
furious,2,3.6178664717842595e-06,17007
trapp,2,3.6178664717842595e-06,17007
vila,2,3.6178664717842595e-06,17007
pope,2,3.6178664717842595e-06,17007
pancho,2,3.6178664717842595e-06,17007
100000,2,3.6178664717842595e-06,17007
gummibears,2,3.6178664717842595e-06,17007
appetite,2,3.6178664717842595e-06,17007
claire,2,3.6178664717842595e-06,17007
blinding,2,3.6178664717842595e-06,17007
gynecologist,2,3.6178664717842595e-06,17007
draddle,2,3.6178664717842595e-06,17007
cheerfulness,2,3.6178664717842595e-06,17007
embryos,2,3.6178664717842595e-06,17007
ohhdo,2,3.6178664717842595e-06,17007
denim,2,3.6178664717842595e-06,17007
pheebes,2,3.6178664717842595e-06,17007
lotta,2,3.6178664717842595e-06,17007
1939,2,3.6178664717842595e-06,17007
disconnected,2,3.6178664717842595e-06,17007
youokay,2,3.6178664717842595e-06,17007
fetus,2,3.6178664717842595e-06,17007
sheepishly,2,3.6178664717842595e-06,17007
retreat,2,3.6178664717842595e-06,17007
crunchy,2,3.6178664717842595e-06,17007
february,2,3.6178664717842595e-06,17007
northfacing,2,3.6178664717842595e-06,17007
hugsys,2,3.6178664717842595e-06,17007
graveyard,2,3.6178664717842595e-06,17007
java,2,3.6178664717842595e-06,17007
bodys,2,3.6178664717842595e-06,17007
beliefs,2,3.6178664717842595e-06,17007
mywhy,2,3.6178664717842595e-06,17007
skylight,2,3.6178664717842595e-06,17007
pounding,2,3.6178664717842595e-06,17007
itinerary,2,3.6178664717842595e-06,17007
transportation,2,3.6178664717842595e-06,17007
saturn,2,3.6178664717842595e-06,17007
efficiently,2,3.6178664717842595e-06,17007
expense,2,3.6178664717842595e-06,17007
obgyn,2,3.6178664717842595e-06,17007
andokay,2,3.6178664717842595e-06,17007
angered,2,3.6178664717842595e-06,17007
waaaay,2,3.6178664717842595e-06,17007
easter,2,3.6178664717842595e-06,17007
offence,2,3.6178664717842595e-06,17007
pilot,2,3.6178664717842595e-06,17007
snatch,2,3.6178664717842595e-06,17007
gnight,2,3.6178664717842595e-06,17007
insistently,2,3.6178664717842595e-06,17007
bunnys,2,3.6178664717842595e-06,17007
blouses,2,3.6178664717842595e-06,17007
surely,2,3.6178664717842595e-06,17007
himohh,2,3.6178664717842595e-06,17007
feast,2,3.6178664717842595e-06,17007
capsule,2,3.6178664717842595e-06,17007
lawsuit,2,3.6178664717842595e-06,17007
siadic,2,3.6178664717842595e-06,17007
yeahhuh,2,3.6178664717842595e-06,17007
ingredients,2,3.6178664717842595e-06,17007
capsules,2,3.6178664717842595e-06,17007
microwave,2,3.6178664717842595e-06,17007
hasty,2,3.6178664717842595e-06,17007
mayonnaise,2,3.6178664717842595e-06,17007
shoo,2,3.6178664717842595e-06,17007
eee,2,3.6178664717842595e-06,17007
curled,2,3.6178664717842595e-06,17007
iwe,2,3.6178664717842595e-06,17007
abott,2,3.6178664717842595e-06,17007
flood,2,3.6178664717842595e-06,17007
blackberry,2,3.6178664717842595e-06,17007
donor,2,3.6178664717842595e-06,17007
crotchless,2,3.6178664717842595e-06,17007
unexpected,2,3.6178664717842595e-06,17007
forefinger,2,3.6178664717842595e-06,17007
verse,2,3.6178664717842595e-06,17007
hhow,2,3.6178664717842595e-06,17007
rewind,2,3.6178664717842595e-06,17007
jew,2,3.6178664717842595e-06,17007
occur,2,3.6178664717842595e-06,17007
inspired,2,3.6178664717842595e-06,17007
keyboards,2,3.6178664717842595e-06,17007
haul,2,3.6178664717842595e-06,17007
harpist,2,3.6178664717842595e-06,17007
pamela,2,3.6178664717842595e-06,17007
bastards,2,3.6178664717842595e-06,17007
clinking,2,3.6178664717842595e-06,17007
sticky,2,3.6178664717842595e-06,17007
universal,2,3.6178664717842595e-06,17007
litigate,2,3.6178664717842595e-06,17007
papa,2,3.6178664717842595e-06,17007
mache,2,3.6178664717842595e-06,17007
szechwan,2,3.6178664717842595e-06,17007
goats,2,3.6178664717842595e-06,17007
floozy,2,3.6178664717842595e-06,17007
830,2,3.6178664717842595e-06,17007
chipped,2,3.6178664717842595e-06,17007
relaxitaxi,2,3.6178664717842595e-06,17007
15s,2,3.6178664717842595e-06,17007
gellerbing,2,3.6178664717842595e-06,17007
tops,2,3.6178664717842595e-06,17007
critical,2,3.6178664717842595e-06,17007
cameshe,2,3.6178664717842595e-06,17007
actuallyii,2,3.6178664717842595e-06,17007
polishing,2,3.6178664717842595e-06,17007
potaato,2,3.6178664717842595e-06,17007
bums,2,3.6178664717842595e-06,17007
tucked,2,3.6178664717842595e-06,17007
throughthrough,2,3.6178664717842595e-06,17007
wipe,2,3.6178664717842595e-06,17007
okayi,2,3.6178664717842595e-06,17007
beaten,2,3.6178664717842595e-06,17007
injury,2,3.6178664717842595e-06,17007
interchangeable,2,3.6178664717842595e-06,17007
unisex,2,3.6178664717842595e-06,17007
beginners,2,3.6178664717842595e-06,17007
physician,2,3.6178664717842595e-06,17007
residence,2,3.6178664717842595e-06,17007
defending,2,3.6178664717842595e-06,17007
arghhhh,2,3.6178664717842595e-06,17007
ether,2,3.6178664717842595e-06,17007
nesele,2,3.6178664717842595e-06,17007
operations,2,3.6178664717842595e-06,17007
legacy,2,3.6178664717842595e-06,17007
undone,2,3.6178664717842595e-06,17007
purina,2,3.6178664717842595e-06,17007
huntley,2,3.6178664717842595e-06,17007
dons,2,3.6178664717842595e-06,17007
arghh,2,3.6178664717842595e-06,17007
aniston,2,3.6178664717842595e-06,17007
cantyou,2,3.6178664717842595e-06,17007
thirteen,2,3.6178664717842595e-06,17007
transcribers,2,3.6178664717842595e-06,17007
surgically,2,3.6178664717842595e-06,17007
thatits,2,3.6178664717842595e-06,17007
wanti,2,3.6178664717842595e-06,17007
belonged,2,3.6178664717842595e-06,17007
belts,2,3.6178664717842595e-06,17007
initiated,2,3.6178664717842595e-06,17007
goat,2,3.6178664717842595e-06,17007
noumm,2,3.6178664717842595e-06,17007
ai,2,3.6178664717842595e-06,17007
scolding,2,3.6178664717842595e-06,17007
wicker,2,3.6178664717842595e-06,17007
flinch,2,3.6178664717842595e-06,17007
tad,2,3.6178664717842595e-06,17007
teeny,2,3.6178664717842595e-06,17007
frying,2,3.6178664717842595e-06,17007
ohhhshe,2,3.6178664717842595e-06,17007
fundamentally,2,3.6178664717842595e-06,17007
unmarriable,2,3.6178664717842595e-06,17007
guysll,2,3.6178664717842595e-06,17007
olympics,2,3.6178664717842595e-06,17007
sips,2,3.6178664717842595e-06,17007
itoh,2,3.6178664717842595e-06,17007
scarfs,2,3.6178664717842595e-06,17007
drinkin,2,3.6178664717842595e-06,17007
leafy,2,3.6178664717842595e-06,17007
counters,2,3.6178664717842595e-06,17007
lists,2,3.6178664717842595e-06,17007
sycophant,2,3.6178664717842595e-06,17007
presence,2,3.6178664717842595e-06,17007
alrighty,2,3.6178664717842595e-06,17007
itstoo,2,3.6178664717842595e-06,17007
sweden,2,3.6178664717842595e-06,17007
itsuck,2,3.6178664717842595e-06,17007
glockenshire,2,3.6178664717842595e-06,17007
thisummemilys,2,3.6178664717842595e-06,17007
ohyesis,2,3.6178664717842595e-06,17007
wwait,2,3.6178664717842595e-06,17007
medieval,2,3.6178664717842595e-06,17007
headphones,2,3.6178664717842595e-06,17007
irachel,2,3.6178664717842595e-06,17007
painfully,2,3.6178664717842595e-06,17007
eewoh,2,3.6178664717842595e-06,17007
extends,2,3.6178664717842595e-06,17007
icky,2,3.6178664717842595e-06,17007
moth,2,3.6178664717842595e-06,17007
monwhoa,2,3.6178664717842595e-06,17007
gathers,2,3.6178664717842595e-06,17007
wedgie,2,3.6178664717842595e-06,17007
biblical,2,3.6178664717842595e-06,17007
dontcant,2,3.6178664717842595e-06,17007
sadder,2,3.6178664717842595e-06,17007
india,2,3.6178664717842595e-06,17007
halfabody,2,3.6178664717842595e-06,17007
compact,2,3.6178664717842595e-06,17007
addressed,2,3.6178664717842595e-06,17007
bonjour,2,3.6178664717842595e-06,17007
unlike,2,3.6178664717842595e-06,17007
suffered,2,3.6178664717842595e-06,17007
bestmy,2,3.6178664717842595e-06,17007
pinocchio,2,3.6178664717842595e-06,17007
tofall,2,3.6178664717842595e-06,17007
grownup,2,3.6178664717842595e-06,17007
deeper,2,3.6178664717842595e-06,17007
adam,2,3.6178664717842595e-06,17007
snacks,2,3.6178664717842595e-06,17007
thenthenthen,2,3.6178664717842595e-06,17007
bruises,2,3.6178664717842595e-06,17007
930,2,3.6178664717842595e-06,17007
returned,2,3.6178664717842595e-06,17007
complement,2,3.6178664717842595e-06,17007
protecting,2,3.6178664717842595e-06,17007
aaahhh,2,3.6178664717842595e-06,17007
urkel,2,3.6178664717842595e-06,17007
mice,2,3.6178664717842595e-06,17007
dontmaybe,2,3.6178664717842595e-06,17007
formally,2,3.6178664717842595e-06,17007
whaa,2,3.6178664717842595e-06,17007
quartet,2,3.6178664717842595e-06,17007
jets,2,3.6178664717842595e-06,17007
nutmeg,2,3.6178664717842595e-06,17007
transponding,2,3.6178664717842595e-06,17007
overwhelmed,2,3.6178664717842595e-06,17007
poophack,2,3.6178664717842595e-06,17007
tonsils,2,3.6178664717842595e-06,17007
romance,2,3.6178664717842595e-06,17007
speakers,2,3.6178664717842595e-06,17007
geographically,2,3.6178664717842595e-06,17007
lollipop,2,3.6178664717842595e-06,17007
leaver,2,3.6178664717842595e-06,17007
thru,2,3.6178664717842595e-06,17007
memorable,2,3.6178664717842595e-06,17007
bloated,2,3.6178664717842595e-06,17007
shift,2,3.6178664717842595e-06,17007
slid,2,3.6178664717842595e-06,17007
aired,2,3.6178664717842595e-06,17007
confidence,2,3.6178664717842595e-06,17007
yeahoh,2,3.6178664717842595e-06,17007
railing,2,3.6178664717842595e-06,17007
nestle,2,3.6178664717842595e-06,17007
orchard,2,3.6178664717842595e-06,17007
sixes,2,3.6178664717842595e-06,17007
eastern,2,3.6178664717842595e-06,17007
038,2,3.6178664717842595e-06,17007
sour,2,3.6178664717842595e-06,17007
stewardess,2,3.6178664717842595e-06,17007
inner,2,3.6178664717842595e-06,17007
minimal,2,3.6178664717842595e-06,17007
caroline,2,3.6178664717842595e-06,17007
bitten,2,3.6178664717842595e-06,17007
dealt,2,3.6178664717842595e-06,17007
twentyfive,2,3.6178664717842595e-06,17007
seductive,2,3.6178664717842595e-06,17007
pine,2,3.6178664717842595e-06,17007
monologue,2,3.6178664717842595e-06,17007
examines,2,3.6178664717842595e-06,17007
untrue,2,3.6178664717842595e-06,17007
bolts,2,3.6178664717842595e-06,17007
roast,2,3.6178664717842595e-06,17007
grass,2,3.6178664717842595e-06,17007
chatracus,2,3.6178664717842595e-06,17007
abort,2,3.6178664717842595e-06,17007
deadline,2,3.6178664717842595e-06,17007
spat,2,3.6178664717842595e-06,17007
arch,2,3.6178664717842595e-06,17007
jeopardising,2,3.6178664717842595e-06,17007
emus,2,3.6178664717842595e-06,17007
chantal,2,3.6178664717842595e-06,17007
childrens,2,3.6178664717842595e-06,17007
controlled,2,3.6178664717842595e-06,17007
urrrgh,2,3.6178664717842595e-06,17007
conferences,2,3.6178664717842595e-06,17007
eldads,2,3.6178664717842595e-06,17007
hula,2,3.6178664717842595e-06,17007
wing,2,3.6178664717842595e-06,17007
aping,2,3.6178664717842595e-06,17007
insensitive,2,3.6178664717842595e-06,17007
tarantula,2,3.6178664717842595e-06,17007
horses,2,3.6178664717842595e-06,17007
squeaks,2,3.6178664717842595e-06,17007
crumbies,2,3.6178664717842595e-06,17007
strain,2,3.6178664717842595e-06,17007
whhey,2,3.6178664717842595e-06,17007
150,2,3.6178664717842595e-06,17007
hobbs,2,3.6178664717842595e-06,17007
velvet,2,3.6178664717842595e-06,17007
buds,2,3.6178664717842595e-06,17007
megan,2,3.6178664717842595e-06,17007
fica,2,3.6178664717842595e-06,17007
announcers,2,3.6178664717842595e-06,17007
degrees,2,3.6178664717842595e-06,17007
columbia,2,3.6178664717842595e-06,17007
kleinmans,2,3.6178664717842595e-06,17007
miserably,2,3.6178664717842595e-06,17007
orthodontist,2,3.6178664717842595e-06,17007
visiting,2,3.6178664717842595e-06,17007
stock,2,3.6178664717842595e-06,17007
gimmie,2,3.6178664717842595e-06,17007
mercedes,2,3.6178664717842595e-06,17007
delicates,2,3.6178664717842595e-06,17007
saran,2,3.6178664717842595e-06,17007
marvel,2,3.6178664717842595e-06,17007
iiiim,2,3.6178664717842595e-06,17007
rescued,2,3.6178664717842595e-06,17007
tommys,2,3.6178664717842595e-06,17007
angelas,2,3.6178664717842595e-06,17007
tearful,2,3.6178664717842595e-06,17007
reporter,2,3.6178664717842595e-06,17007
clams,2,3.6178664717842595e-06,17007
doubleoh,2,3.6178664717842595e-06,17007
35th,2,3.6178664717842595e-06,17007
lo,2,3.6178664717842595e-06,17007
livin,2,3.6178664717842595e-06,17007
goood,2,3.6178664717842595e-06,17007
sarahs,2,3.6178664717842595e-06,17007
mushroom,2,3.6178664717842595e-06,17007
balloons,2,3.6178664717842595e-06,17007
cilantro,2,3.6178664717842595e-06,17007
sloppy,2,3.6178664717842595e-06,17007
calmly,2,3.6178664717842595e-06,17007
olive,2,3.6178664717842595e-06,17007
sided,2,3.6178664717842595e-06,17007
wiped,2,3.6178664717842595e-06,17007
gazes,2,3.6178664717842595e-06,17007
uuuh,2,3.6178664717842595e-06,17007
immature,2,3.6178664717842595e-06,17007
coolly,2,3.6178664717842595e-06,17007
detergent,2,3.6178664717842595e-06,17007
wok,2,3.6178664717842595e-06,17007
tollhouse,2,3.6178664717842595e-06,17007
bundled,2,3.6178664717842595e-06,17007
bon,2,3.6178664717842595e-06,17007
ininin,2,3.6178664717842595e-06,17007
ummumm,2,3.6178664717842595e-06,17007
zones,2,3.6178664717842595e-06,17007
posin,2,3.6178664717842595e-06,17007
labelling,2,3.6178664717842595e-06,17007
gaze,2,3.6178664717842595e-06,17007
57,2,3.6178664717842595e-06,17007
doy,2,3.6178664717842595e-06,17007
steer,2,3.6178664717842595e-06,17007
peeking,2,3.6178664717842595e-06,17007
tackles,2,3.6178664717842595e-06,17007
67,2,3.6178664717842595e-06,17007
bll,2,3.6178664717842595e-06,17007
apologies,2,3.6178664717842595e-06,17007
hellooo,2,3.6178664717842595e-06,17007
77777777777777mouths,2,3.6178664717842595e-06,17007
didnti,2,3.6178664717842595e-06,17007
drrbing,2,3.6178664717842595e-06,17007
andit,2,3.6178664717842595e-06,17007
status,2,3.6178664717842595e-06,17007
bent,2,3.6178664717842595e-06,17007
consoled,2,3.6178664717842595e-06,17007
reviews,2,3.6178664717842595e-06,17007
production,2,3.6178664717842595e-06,17007
abysmal,2,3.6178664717842595e-06,17007
uhhow,2,3.6178664717842595e-06,17007
shushing,2,3.6178664717842595e-06,17007
comets,2,3.6178664717842595e-06,17007
disappointment,2,3.6178664717842595e-06,17007
gather,2,3.6178664717842595e-06,17007
stuffs,2,3.6178664717842595e-06,17007
erogenous,2,3.6178664717842595e-06,17007
suggestions,2,3.6178664717842595e-06,17007
rise,2,3.6178664717842595e-06,17007
ages,2,3.6178664717842595e-06,17007
wandered,2,3.6178664717842595e-06,17007
kittykitty,2,3.6178664717842595e-06,17007
neurologist,2,3.6178664717842595e-06,17007
overview,2,3.6178664717842595e-06,17007
smiled,2,3.6178664717842595e-06,17007
inspiration,2,3.6178664717842595e-06,17007
terrace,2,3.6178664717842595e-06,17007
task,2,3.6178664717842595e-06,17007
yankees,2,3.6178664717842595e-06,17007
kopel,2,3.6178664717842595e-06,17007
ted,2,3.6178664717842595e-06,17007
sneezers,2,3.6178664717842595e-06,17007
chiropractor,2,3.6178664717842595e-06,17007
perplexed,2,3.6178664717842595e-06,17007
fridays,2,3.6178664717842595e-06,17007
yepyou,2,3.6178664717842595e-06,17007
preview,2,3.6178664717842595e-06,17007
wellid,2,3.6178664717842595e-06,17007
rug,2,3.6178664717842595e-06,17007
discards,2,3.6178664717842595e-06,17007
shriners,2,3.6178664717842595e-06,17007
pam,2,3.6178664717842595e-06,17007
eagerly,2,3.6178664717842595e-06,17007
humiliate,2,3.6178664717842595e-06,17007
costs,2,3.6178664717842595e-06,17007
scoots,2,3.6178664717842595e-06,17007
sipping,2,3.6178664717842595e-06,17007
succeeds,2,3.6178664717842595e-06,17007
onewoman,2,3.6178664717842595e-06,17007
botched,2,3.6178664717842595e-06,17007
95,2,3.6178664717842595e-06,17007
tense,2,3.6178664717842595e-06,17007
chickas,2,3.6178664717842595e-06,17007
kneels,2,3.6178664717842595e-06,17007
non,2,3.6178664717842595e-06,17007
twitches,2,3.6178664717842595e-06,17007
trembling,2,3.6178664717842595e-06,17007
musicians,2,3.6178664717842595e-06,17007
rehearsing,2,3.6178664717842595e-06,17007
slick,2,3.6178664717842595e-06,17007
sore,2,3.6178664717842595e-06,17007
uneasy,2,3.6178664717842595e-06,17007
alcove,2,3.6178664717842595e-06,17007
folded,2,3.6178664717842595e-06,17007
hurely,2,3.6178664717842595e-06,17007
costars,2,3.6178664717842595e-06,17007
isits,2,3.6178664717842595e-06,17007
ecstatic,2,3.6178664717842595e-06,17007
forehand,2,3.6178664717842595e-06,17007
weveweve,2,3.6178664717842595e-06,17007
pharmacists,2,3.6178664717842595e-06,17007
blocked,2,3.6178664717842595e-06,17007
girlish,2,3.6178664717842595e-06,17007
byjudy,2,3.6178664717842595e-06,17007
afterward,2,3.6178664717842595e-06,17007
interviewed,2,3.6178664717842595e-06,17007
goof,2,3.6178664717842595e-06,17007
mmhmmh,2,3.6178664717842595e-06,17007
quizzically,2,3.6178664717842595e-06,17007
puke,2,3.6178664717842595e-06,17007
pointed,2,3.6178664717842595e-06,17007
britney,2,3.6178664717842595e-06,17007
217,2,3.6178664717842595e-06,17007
spears,2,3.6178664717842595e-06,17007
mmmmm,2,3.6178664717842595e-06,17007
shipped,2,3.6178664717842595e-06,17007
balled,2,3.6178664717842595e-06,17007
twelfth,2,3.6178664717842595e-06,17007
justthat,2,3.6178664717842595e-06,17007
ananyway,2,3.6178664717842595e-06,17007
rains,2,3.6178664717842595e-06,17007
areohh,2,3.6178664717842595e-06,17007
teapot,2,3.6178664717842595e-06,17007
niece,2,3.6178664717842595e-06,17007
hurtin,2,3.6178664717842595e-06,17007
culinary,2,3.6178664717842595e-06,17007
madlibs,2,3.6178664717842595e-06,17007
uhhyou,2,3.6178664717842595e-06,17007
salsa,2,3.6178664717842595e-06,17007
warming,2,3.6178664717842595e-06,17007
shivering,2,3.6178664717842595e-06,17007
monet,2,3.6178664717842595e-06,17007
crematorium,2,3.6178664717842595e-06,17007
poison,2,3.6178664717842595e-06,17007
waffle,2,3.6178664717842595e-06,17007
phonetically,2,3.6178664717842595e-06,17007
confidently,2,3.6178664717842595e-06,17007
kaplan,2,3.6178664717842595e-06,17007
eaten,2,3.6178664717842595e-06,17007
phased,2,3.6178664717842595e-06,17007
highlight,2,3.6178664717842595e-06,17007
bumpy,2,3.6178664717842595e-06,17007
canada,2,3.6178664717842595e-06,17007
suckers,2,3.6178664717842595e-06,17007
repeatedly,2,3.6178664717842595e-06,17007
highschool,2,3.6178664717842595e-06,17007
jammed,2,3.6178664717842595e-06,17007
fourtiered,2,3.6178664717842595e-06,17007
dumber,2,3.6178664717842595e-06,17007
catalogs,2,3.6178664717842595e-06,17007
qualities,2,3.6178664717842595e-06,17007
chants,2,3.6178664717842595e-06,17007
coordinator,2,3.6178664717842595e-06,17007
favorites,2,3.6178664717842595e-06,17007
crew,2,3.6178664717842595e-06,17007
concentrating,2,3.6178664717842595e-06,17007
adjusting,2,3.6178664717842595e-06,17007
unacceptable,2,3.6178664717842595e-06,17007
fade,2,3.6178664717842595e-06,17007
geniuses,2,3.6178664717842595e-06,17007
performances,2,3.6178664717842595e-06,17007
talents,2,3.6178664717842595e-06,17007
elmo,2,3.6178664717842595e-06,17007
strokes,2,3.6178664717842595e-06,17007
sleigh,2,3.6178664717842595e-06,17007
soldier,2,3.6178664717842595e-06,17007
mahogany,2,3.6178664717842595e-06,17007
customs,2,3.6178664717842595e-06,17007
ititll,2,3.6178664717842595e-06,17007
tenth,2,3.6178664717842595e-06,17007
tillman,2,3.6178664717842595e-06,17007
croup,2,3.6178664717842595e-06,17007
curl,2,3.6178664717842595e-06,17007
ceramic,2,3.6178664717842595e-06,17007
mass,2,3.6178664717842595e-06,17007
marc,2,3.6178664717842595e-06,17007
snippy,2,3.6178664717842595e-06,17007
headshot,2,3.6178664717842595e-06,17007
taping,2,3.6178664717842595e-06,17007
clarks,2,3.6178664717842595e-06,17007
cupid,2,3.6178664717842595e-06,17007
bizarre,2,3.6178664717842595e-06,17007
marker,2,3.6178664717842595e-06,17007
playboys,2,3.6178664717842595e-06,17007
soi,2,3.6178664717842595e-06,17007
mainly,2,3.6178664717842595e-06,17007
sleeper,2,3.6178664717842595e-06,17007
vintage,2,3.6178664717842595e-06,17007
comb,2,3.6178664717842595e-06,17007
castle,2,3.6178664717842595e-06,17007
rossy,2,3.6178664717842595e-06,17007
additional,2,3.6178664717842595e-06,17007
exhusbands,2,3.6178664717842595e-06,17007
kiev,2,3.6178664717842595e-06,17007
controlling,2,3.6178664717842595e-06,17007
152,2,3.6178664717842595e-06,17007
lend,2,3.6178664717842595e-06,17007
stirring,2,3.6178664717842595e-06,17007
mcdowell,2,3.6178664717842595e-06,17007
goti,2,3.6178664717842595e-06,17007
abashed,2,3.6178664717842595e-06,17007
shush,2,3.6178664717842595e-06,17007
entertain,2,3.6178664717842595e-06,17007
military,2,3.6178664717842595e-06,17007
highlighted,2,3.6178664717842595e-06,17007
tuscan,2,3.6178664717842595e-06,17007
extent,2,3.6178664717842595e-06,17007
3ring,2,3.6178664717842595e-06,17007
gooo,2,3.6178664717842595e-06,17007
salmonella,2,3.6178664717842595e-06,17007
tighten,2,3.6178664717842595e-06,17007
matey,2,3.6178664717842595e-06,17007
spitonyourneck,2,3.6178664717842595e-06,17007
scratches,2,3.6178664717842595e-06,17007
oooohhh,2,3.6178664717842595e-06,17007
removal,2,3.6178664717842595e-06,17007
feather,2,3.6178664717842595e-06,17007
grammar,2,3.6178664717842595e-06,17007
p,2,3.6178664717842595e-06,17007
childs,2,3.6178664717842595e-06,17007
travellers,2,3.6178664717842595e-06,17007
cheques,2,3.6178664717842595e-06,17007
sanctity,2,3.6178664717842595e-06,17007
chart,2,3.6178664717842595e-06,17007
initial,2,3.6178664717842595e-06,17007
cramp,2,3.6178664717842595e-06,17007
lefthand,2,3.6178664717842595e-06,17007
justand,2,3.6178664717842595e-06,17007
reports,2,3.6178664717842595e-06,17007
predator,2,3.6178664717842595e-06,17007
situps,2,3.6178664717842595e-06,17007
bench,2,3.6178664717842595e-06,17007
posting,2,3.6178664717842595e-06,17007
carriage,2,3.6178664717842595e-06,17007
cue,2,3.6178664717842595e-06,17007
tollbooth,2,3.6178664717842595e-06,17007
tar,2,3.6178664717842595e-06,17007
loosening,2,3.6178664717842595e-06,17007
minimuffins,2,3.6178664717842595e-06,17007
nominees,2,3.6178664717842595e-06,17007
dye,2,3.6178664717842595e-06,17007
flu,2,3.6178664717842595e-06,17007
morton,2,3.6178664717842595e-06,17007
shania,2,3.6178664717842595e-06,17007
twain,2,3.6178664717842595e-06,17007
mucus,2,3.6178664717842595e-06,17007
sceptical,2,3.6178664717842595e-06,17007
bla,2,3.6178664717842595e-06,17007
angers,2,3.6178664717842595e-06,17007
blu,2,3.6178664717842595e-06,17007
greed,2,3.6178664717842595e-06,17007
whips,2,3.6178664717842595e-06,17007
icing,2,3.6178664717842595e-06,17007
discomfort,2,3.6178664717842595e-06,17007
permanent,2,3.6178664717842595e-06,17007
grammy,2,3.6178664717842595e-06,17007
mild,2,3.6178664717842595e-06,17007
prizes,2,3.6178664717842595e-06,17007
crumpled,2,3.6178664717842595e-06,17007
grammies,2,3.6178664717842595e-06,17007
victorian,2,3.6178664717842595e-06,17007
cest,2,3.6178664717842595e-06,17007
relatives,2,3.6178664717842595e-06,17007
whoswhos,2,3.6178664717842595e-06,17007
fertile,2,3.6178664717842595e-06,17007
rodeo,2,3.6178664717842595e-06,17007
chains,2,3.6178664717842595e-06,17007
mercy,2,3.6178664717842595e-06,17007
responsibilities,2,3.6178664717842595e-06,17007
homeless,2,3.6178664717842595e-06,17007
russell,2,3.6178664717842595e-06,17007
identified,2,3.6178664717842595e-06,17007
cancan,2,3.6178664717842595e-06,17007
portions,2,3.6178664717842595e-06,17007
ranions,2,3.6178664717842595e-06,17007
acceptance,2,3.6178664717842595e-06,17007
syrup,2,3.6178664717842595e-06,17007
variegation,2,3.6178664717842595e-06,17007
straws,2,3.6178664717842595e-06,17007
wierd,2,3.6178664717842595e-06,17007
oni,2,3.6178664717842595e-06,17007
warrens,2,3.6178664717842595e-06,17007
scorcese,2,3.6178664717842595e-06,17007
delta,2,3.6178664717842595e-06,17007
jamming,2,3.6178664717842595e-06,17007
damone,2,3.6178664717842595e-06,17007
nonsense,2,3.6178664717842595e-06,17007
stroke,2,3.6178664717842595e-06,17007
xs,2,3.6178664717842595e-06,17007
vamp,2,3.6178664717842595e-06,17007
greater,2,3.6178664717842595e-06,17007
skippy,2,3.6178664717842595e-06,17007
rsum,2,3.6178664717842595e-06,17007
ribbons,2,3.6178664717842595e-06,17007
claws,2,3.6178664717842595e-06,17007
analysis,2,3.6178664717842595e-06,17007
spa,2,3.6178664717842595e-06,17007
downtown,2,3.6178664717842595e-06,17007
seatbelt,2,3.6178664717842595e-06,17007
burners,2,3.6178664717842595e-06,17007
guides,2,3.6178664717842595e-06,17007
erection,2,3.6178664717842595e-06,17007
nieces,2,3.6178664717842595e-06,17007
skyy,2,3.6178664717842595e-06,17007
colonel,2,3.6178664717842595e-06,17007
pel,2,3.6178664717842595e-06,17007
tragedy,2,3.6178664717842595e-06,17007
dues,2,3.6178664717842595e-06,17007
willwill,2,3.6178664717842595e-06,17007
listeni,2,3.6178664717842595e-06,17007
included,2,3.6178664717842595e-06,17007
momentary,2,3.6178664717842595e-06,17007
oreos,2,3.6178664717842595e-06,17007
putty,2,3.6178664717842595e-06,17007
naples,2,3.6178664717842595e-06,17007
dreading,2,3.6178664717842595e-06,17007
stu,2,3.6178664717842595e-06,17007
dayton,2,3.6178664717842595e-06,17007
bery,2,3.6178664717842595e-06,17007
mugger,2,3.6178664717842595e-06,17007
knockers,2,3.6178664717842595e-06,17007
sangria,2,3.6178664717842595e-06,17007
beets,2,3.6178664717842595e-06,17007
heroin,2,3.6178664717842595e-06,17007
romania,2,3.6178664717842595e-06,17007
bloo,2,3.6178664717842595e-06,17007
humor,2,3.6178664717842595e-06,17007
transponcetranspondster,2,3.6178664717842595e-06,17007
yearold,2,3.6178664717842595e-06,17007
youthe,2,3.6178664717842595e-06,17007
respects,2,3.6178664717842595e-06,17007
mummy,2,3.6178664717842595e-06,17007
supreme,2,3.6178664717842595e-06,17007
floyd,2,3.6178664717842595e-06,17007
waxing,2,3.6178664717842595e-06,17007
tube,2,3.6178664717842595e-06,17007
es,2,3.6178664717842595e-06,17007
highly,2,3.6178664717842595e-06,17007
controversial,2,3.6178664717842595e-06,17007
procedure,2,3.6178664717842595e-06,17007
ststill,2,3.6178664717842595e-06,17007
roomy,2,3.6178664717842595e-06,17007
organic,2,3.6178664717842595e-06,17007
patterns,2,3.6178664717842595e-06,17007
opportunities,2,3.6178664717842595e-06,17007
gag,2,3.6178664717842595e-06,17007
aquarium,2,3.6178664717842595e-06,17007
frustrating,2,3.6178664717842595e-06,17007
confession,2,3.6178664717842595e-06,17007
nerds,2,3.6178664717842595e-06,17007
avec,2,3.6178664717842595e-06,17007
1800,2,3.6178664717842595e-06,17007
giggle,2,3.6178664717842595e-06,17007
donny,2,3.6178664717842595e-06,17007
stream,2,3.6178664717842595e-06,17007
concrete,2,3.6178664717842595e-06,17007
leads,2,3.6178664717842595e-06,17007
doodle,2,3.6178664717842595e-06,17007
francette,2,3.6178664717842595e-06,17007
moi,2,3.6178664717842595e-06,17007
photograph,2,3.6178664717842595e-06,17007
cafe,2,3.6178664717842595e-06,17007
applauds,2,3.6178664717842595e-06,17007
minibar,2,3.6178664717842595e-06,17007
hesitation,2,3.6178664717842595e-06,17007
bore,2,3.6178664717842595e-06,17007
mugging,2,3.6178664717842595e-06,17007
marcs,2,3.6178664717842595e-06,17007
technicality,2,3.6178664717842595e-06,17007
schhteve,2,3.6178664717842595e-06,17007
reward,2,3.6178664717842595e-06,17007
composure,2,3.6178664717842595e-06,17007
oooohh,2,3.6178664717842595e-06,17007
isi,2,3.6178664717842595e-06,17007
coo,2,3.6178664717842595e-06,17007
licence,2,3.6178664717842595e-06,17007
noyou,2,3.6178664717842595e-06,17007
cocky,2,3.6178664717842595e-06,17007
ministers,2,3.6178664717842595e-06,17007
punched,2,3.6178664717842595e-06,17007
wig,2,3.6178664717842595e-06,17007
occasion,2,3.6178664717842595e-06,17007
expectantly,2,3.6178664717842595e-06,17007
container,2,3.6178664717842595e-06,17007
dateoh,2,3.6178664717842595e-06,17007
vain,2,3.6178664717842595e-06,17007
theirs,2,3.6178664717842595e-06,17007
sunset,2,3.6178664717842595e-06,17007
spectacles,2,3.6178664717842595e-06,17007
reallyi,2,3.6178664717842595e-06,17007
stoop,2,3.6178664717842595e-06,17007
94,2,3.6178664717842595e-06,17007
tingle,2,3.6178664717842595e-06,17007
differ,2,3.6178664717842595e-06,17007
doofus,2,3.6178664717842595e-06,17007
thethethe,2,3.6178664717842595e-06,17007
korea,2,3.6178664717842595e-06,17007
pretended,2,3.6178664717842595e-06,17007
simpler,2,3.6178664717842595e-06,17007
buzzed,2,3.6178664717842595e-06,17007
fudge,2,3.6178664717842595e-06,17007
partial,2,3.6178664717842595e-06,17007
bowing,2,3.6178664717842595e-06,17007
harsh,2,3.6178664717842595e-06,17007
bragging,2,3.6178664717842595e-06,17007
scratchy,2,3.6178664717842595e-06,17007
capture,2,3.6178664717842595e-06,17007
headsup,2,3.6178664717842595e-06,17007
ooooohhhhh,2,3.6178664717842595e-06,17007
scurries,2,3.6178664717842595e-06,17007
reenters,2,3.6178664717842595e-06,17007
dontdontdont,2,3.6178664717842595e-06,17007
swoops,2,3.6178664717842595e-06,17007
hmmmmm,2,3.6178664717842595e-06,17007
witness,2,3.6178664717842595e-06,17007
disappeared,2,3.6178664717842595e-06,17007
masculinity,2,3.6178664717842595e-06,17007
balm,2,3.6178664717842595e-06,17007
swell,2,3.6178664717842595e-06,17007
eatin,2,3.6178664717842595e-06,17007
behaved,2,3.6178664717842595e-06,17007
legend,2,3.6178664717842595e-06,17007
vous,2,3.6178664717842595e-06,17007
prepares,2,3.6178664717842595e-06,17007
woha,2,3.6178664717842595e-06,17007
andoh,2,3.6178664717842595e-06,17007
saleswoman,2,3.6178664717842595e-06,17007
altman,2,3.6178664717842595e-06,17007
ordinarily,2,3.6178664717842595e-06,17007
swamped,2,3.6178664717842595e-06,17007
welch,2,3.6178664717842595e-06,17007
justtheres,2,3.6178664717842595e-06,17007
yyeah,2,3.6178664717842595e-06,17007
revoir,2,3.6178664717842595e-06,17007
childbirth,2,3.6178664717842595e-06,17007
burkart,2,3.6178664717842595e-06,17007
combine,2,3.6178664717842595e-06,17007
documentary,2,3.6178664717842595e-06,17007
generations,2,3.6178664717842595e-06,17007
inseparable,2,3.6178664717842595e-06,17007
alors,2,3.6178664717842595e-06,17007
clothing,2,3.6178664717842595e-06,17007
disrupt,2,3.6178664717842595e-06,17007
wellits,2,3.6178664717842595e-06,17007
greedy,2,3.6178664717842595e-06,17007
youyoull,2,3.6178664717842595e-06,17007
biting,2,3.6178664717842595e-06,17007
tu,2,3.6178664717842595e-06,17007
youoh,2,3.6178664717842595e-06,17007
quiche,2,3.6178664717842595e-06,17007
poppy,2,3.6178664717842595e-06,17007
navy,2,3.6178664717842595e-06,17007
monitor,2,3.6178664717842595e-06,17007
ballerina,2,3.6178664717842595e-06,17007
henrietta,2,3.6178664717842595e-06,17007
relish,2,3.6178664717842595e-06,17007
confusion,2,3.6178664717842595e-06,17007
apologizes,2,3.6178664717842595e-06,17007
pelle,2,3.6178664717842595e-06,17007
keycard,2,3.6178664717842595e-06,17007
dontwe,2,3.6178664717842595e-06,17007
atlanta,2,3.6178664717842595e-06,17007
recognizing,2,3.6178664717842595e-06,17007
coconuts,2,3.6178664717842595e-06,17007
january,2,3.6178664717842595e-06,17007
jennys,2,3.6178664717842595e-06,17007
oranges,2,3.6178664717842595e-06,17007
wasthat,2,3.6178664717842595e-06,17007
crawled,2,3.6178664717842595e-06,17007
eighteen,2,3.6178664717842595e-06,17007
maureen,2,3.6178664717842595e-06,17007
uhit,2,3.6178664717842595e-06,17007
luau,2,3.6178664717842595e-06,17007
bambam,2,3.6178664717842595e-06,17007
maids,2,3.6178664717842595e-06,17007
raspberries,2,3.6178664717842595e-06,17007
sigma,2,3.6178664717842595e-06,17007
brake,2,3.6178664717842595e-06,17007
wannawanna,2,3.6178664717842595e-06,17007
jeopardize,2,3.6178664717842595e-06,17007
justit,2,3.6178664717842595e-06,17007
startles,2,3.6178664717842595e-06,17007
wolf,2,3.6178664717842595e-06,17007
knockin,2,3.6178664717842595e-06,17007
sous,2,3.6178664717842595e-06,17007
uhwell,2,3.6178664717842595e-06,17007
citizen,2,3.6178664717842595e-06,17007
vote,2,3.6178664717842595e-06,17007
adjusts,2,3.6178664717842595e-06,17007
kane,2,3.6178664717842595e-06,17007
payment,2,3.6178664717842595e-06,17007
anxious,2,3.6178664717842595e-06,17007
sagittarius,2,3.6178664717842595e-06,17007
whaaat,2,3.6178664717842595e-06,17007
loyal,2,3.6178664717842595e-06,17007
thinki,2,3.6178664717842595e-06,17007
horsing,2,3.6178664717842595e-06,17007
mia,2,3.6178664717842595e-06,17007
hamm,2,3.6178664717842595e-06,17007
recommended,2,3.6178664717842595e-06,17007
bulge,2,3.6178664717842595e-06,17007
accomplished,2,3.6178664717842595e-06,17007
mission,2,3.6178664717842595e-06,17007
chosen,2,3.6178664717842595e-06,17007
slipping,2,3.6178664717842595e-06,17007
temper,2,3.6178664717842595e-06,17007
quiches,2,3.6178664717842595e-06,17007
evicted,2,3.6178664717842595e-06,17007
chilling,2,3.6178664717842595e-06,17007
vincent,2,3.6178664717842595e-06,17007
grandpa,2,3.6178664717842595e-06,17007
schedules,2,3.6178664717842595e-06,17007
tacky,2,3.6178664717842595e-06,17007
officiating,2,3.6178664717842595e-06,17007
freshen,2,3.6178664717842595e-06,17007
regrets,2,3.6178664717842595e-06,17007
hellhole,2,3.6178664717842595e-06,17007
opponent,2,3.6178664717842595e-06,17007
corsages,2,3.6178664717842595e-06,17007
thieves,2,3.6178664717842595e-06,17007
fighter,2,3.6178664717842595e-06,17007
dearly,2,3.6178664717842595e-06,17007
genuinely,2,3.6178664717842595e-06,17007
reveals,2,3.6178664717842595e-06,17007
nows,2,3.6178664717842595e-06,17007
daniel,2,3.6178664717842595e-06,17007
2002,2,3.6178664717842595e-06,17007
shakespeare,2,3.6178664717842595e-06,17007
uncles,2,3.6178664717842595e-06,17007
effective,2,3.6178664717842595e-06,17007
lowered,2,3.6178664717842595e-06,17007
insulting,2,3.6178664717842595e-06,17007
curtains,2,3.6178664717842595e-06,17007
pincer,2,3.6178664717842595e-06,17007
wallis,2,3.6178664717842595e-06,17007
1996,2,3.6178664717842595e-06,17007
videophone,2,3.6178664717842595e-06,17007
pinky,2,3.6178664717842595e-06,17007
rates,2,3.6178664717842595e-06,17007
tripped,2,3.6178664717842595e-06,17007
compulsive,2,3.6178664717842595e-06,17007
risky,2,3.6178664717842595e-06,17007
angels,2,3.6178664717842595e-06,17007
sexist,2,3.6178664717842595e-06,17007
bits,2,3.6178664717842595e-06,17007
imagining,2,3.6178664717842595e-06,17007
oscar,2,3.6178664717842595e-06,17007
reinforcements,2,3.6178664717842595e-06,17007
instant,2,3.6178664717842595e-06,17007
ennnh,2,3.6178664717842595e-06,17007
proceed,2,3.6178664717842595e-06,17007
tineywienie,2,3.6178664717842595e-06,17007
sob,2,3.6178664717842595e-06,17007
foothills,2,3.6178664717842595e-06,17007
stone,2,3.6178664717842595e-06,17007
specially,2,3.6178664717842595e-06,17007
saddened,2,3.6178664717842595e-06,17007
mount,2,3.6178664717842595e-06,17007
peepees,2,3.6178664717842595e-06,17007
fest,2,3.6178664717842595e-06,17007
ec,2,3.6178664717842595e-06,17007
phonebook,2,3.6178664717842595e-06,17007
plain,2,3.6178664717842595e-06,17007
danced,2,3.6178664717842595e-06,17007
quotemarks,2,3.6178664717842595e-06,17007
miami,2,3.6178664717842595e-06,17007
kat,2,3.6178664717842595e-06,17007
bruce,2,3.6178664717842595e-06,17007
despite,2,3.6178664717842595e-06,17007
disapprovingly,2,3.6178664717842595e-06,17007
leatherface,2,3.6178664717842595e-06,17007
previous,2,3.6178664717842595e-06,17007
pcp,2,3.6178664717842595e-06,17007
snooze,2,3.6178664717842595e-06,17007
warily,2,3.6178664717842595e-06,17007
sean,2,3.6178664717842595e-06,17007
anonymous,2,3.6178664717842595e-06,17007
awe,2,3.6178664717842595e-06,17007
tratt,2,3.6178664717842595e-06,17007
difficulty,2,3.6178664717842595e-06,17007
couldntbend,2,3.6178664717842595e-06,17007
tarragon,2,3.6178664717842595e-06,17007
w,2,3.6178664717842595e-06,17007
tire,2,3.6178664717842595e-06,17007
yesss,2,3.6178664717842595e-06,17007
escaped,2,3.6178664717842595e-06,17007
leak,2,3.6178664717842595e-06,17007
alessandros,2,3.6178664717842595e-06,17007
noticeable,2,3.6178664717842595e-06,17007
souvenirs,2,3.6178664717842595e-06,17007
bouillabaisse,2,3.6178664717842595e-06,17007
criticism,2,3.6178664717842595e-06,17007
pageant,2,3.6178664717842595e-06,17007
freshman,2,3.6178664717842595e-06,17007
herei,2,3.6178664717842595e-06,17007
replica,2,3.6178664717842595e-06,17007
conversations,2,3.6178664717842595e-06,17007
phewbedo,2,3.6178664717842595e-06,17007
phobo,2,3.6178664717842595e-06,17007
andhe,2,3.6178664717842595e-06,17007
falters,2,3.6178664717842595e-06,17007
prettier,2,3.6178664717842595e-06,17007
prompts,2,3.6178664717842595e-06,17007
piccata,2,3.6178664717842595e-06,17007
mmaybe,2,3.6178664717842595e-06,17007
temporarily,2,3.6178664717842595e-06,17007
maintaining,2,3.6178664717842595e-06,17007
chaching,2,3.6178664717842595e-06,17007
concerning,2,3.6178664717842595e-06,17007
lorraine,2,3.6178664717842595e-06,17007
urinal,2,3.6178664717842595e-06,17007
subcategorized,2,3.6178664717842595e-06,17007
distinct,2,3.6178664717842595e-06,17007
pogostick,2,3.6178664717842595e-06,17007
binding,2,3.6178664717842595e-06,17007
phaybobo,2,3.6178664717842595e-06,17007
inflatable,2,3.6178664717842595e-06,17007
divisional,2,3.6178664717842595e-06,17007
feminist,2,3.6178664717842595e-06,17007
tighter,2,3.6178664717842595e-06,17007
yesyesuhhuh,2,3.6178664717842595e-06,17007
yogart,2,3.6178664717842595e-06,17007
sway,2,3.6178664717842595e-06,17007
yahow,2,3.6178664717842595e-06,17007
snowman,2,3.6178664717842595e-06,17007
fringe,2,3.6178664717842595e-06,17007
iswho,2,3.6178664717842595e-06,17007
montgomery,2,3.6178664717842595e-06,17007
scramble,2,3.6178664717842595e-06,17007
rehearsed,2,3.6178664717842595e-06,17007
spy,2,3.6178664717842595e-06,17007
inflated,2,3.6178664717842595e-06,17007
victim,2,3.6178664717842595e-06,17007
flustered,2,3.6178664717842595e-06,17007
melba,2,3.6178664717842595e-06,17007
subcategories,2,3.6178664717842595e-06,17007
aerosol,2,3.6178664717842595e-06,17007
scented,2,3.6178664717842595e-06,17007
dimmer,2,3.6178664717842595e-06,17007
nonnnno,2,3.6178664717842595e-06,17007
yarn,2,3.6178664717842595e-06,17007
scrud,2,3.6178664717842595e-06,17007
discovers,2,3.6178664717842595e-06,17007
consummate,2,3.6178664717842595e-06,17007
urse,2,3.6178664717842595e-06,17007
errands,2,3.6178664717842595e-06,17007
clingy,2,3.6178664717842595e-06,17007
playthings,2,3.6178664717842595e-06,17007
howve,2,3.6178664717842595e-06,17007
seductively,2,3.6178664717842595e-06,17007
created,2,3.6178664717842595e-06,17007
resentment,2,3.6178664717842595e-06,17007
libe,2,3.6178664717842595e-06,17007
snatches,2,3.6178664717842595e-06,17007
computers,2,3.6178664717842595e-06,17007
functions,2,3.6178664717842595e-06,17007
tampa,2,3.6178664717842595e-06,17007
somethin,2,3.6178664717842595e-06,17007
assure,2,3.6178664717842595e-06,17007
vulva,2,3.6178664717842595e-06,17007
laboratory,2,3.6178664717842595e-06,17007
youyeah,2,3.6178664717842595e-06,17007
jamaican,2,3.6178664717842595e-06,17007
fluids,2,3.6178664717842595e-06,17007
dialect,2,3.6178664717842595e-06,17007
combat,2,3.6178664717842595e-06,17007
seal,2,3.6178664717842595e-06,17007
whoaa,2,3.6178664717842595e-06,17007
sidestep,2,3.6178664717842595e-06,17007
cuddled,2,3.6178664717842595e-06,17007
buts,2,3.6178664717842595e-06,17007
booger,2,3.6178664717842595e-06,17007
tool,2,3.6178664717842595e-06,17007
risking,2,3.6178664717842595e-06,17007
snoozing,2,3.6178664717842595e-06,17007
unconscious,2,3.6178664717842595e-06,17007
babylike,2,3.6178664717842595e-06,17007
defensive,2,3.6178664717842595e-06,17007
yippee,2,3.6178664717842595e-06,17007
hawaii,2,3.6178664717842595e-06,17007
manipulative,2,3.6178664717842595e-06,17007
leonard,2,3.6178664717842595e-06,17007
chopper,2,3.6178664717842595e-06,17007
conceived,2,3.6178664717842595e-06,17007
viscously,2,3.6178664717842595e-06,17007
sizes,2,3.6178664717842595e-06,17007
shies,2,3.6178664717842595e-06,17007
highspeed,2,3.6178664717842595e-06,17007
cailin,2,3.6178664717842595e-06,17007
rollos,2,3.6178664717842595e-06,17007
dingdongs,2,3.6178664717842595e-06,17007
maniacal,2,3.6178664717842595e-06,17007
packs,2,3.6178664717842595e-06,17007
deadly,2,3.6178664717842595e-06,17007
climbed,2,3.6178664717842595e-06,17007
rachrach,2,3.6178664717842595e-06,17007
soooo,2,3.6178664717842595e-06,17007
qviiite,2,3.6178664717842595e-06,17007
ding,2,3.6178664717842595e-06,17007
pwoblem,2,3.6178664717842595e-06,17007
whilst,2,3.6178664717842595e-06,17007
rushmore,2,3.6178664717842595e-06,17007
burlesque,2,3.6178664717842595e-06,17007
ye,2,3.6178664717842595e-06,17007
depend,2,3.6178664717842595e-06,17007
blamed,2,3.6178664717842595e-06,17007
75,2,3.6178664717842595e-06,17007
carve,2,3.6178664717842595e-06,17007
consolation,2,3.6178664717842595e-06,17007
vould,2,3.6178664717842595e-06,17007
programming,2,3.6178664717842595e-06,17007
weasel,2,3.6178664717842595e-06,17007
regularly,2,3.6178664717842595e-06,17007
nakedness,2,3.6178664717842595e-06,17007
vell,2,3.6178664717842595e-06,17007
veve,2,3.6178664717842595e-06,17007
vork,2,3.6178664717842595e-06,17007
garment,2,3.6178664717842595e-06,17007
coolest,2,3.6178664717842595e-06,17007
elaine,2,3.6178664717842595e-06,17007
projectile,2,3.6178664717842595e-06,17007
cokeyelps,2,3.6178664717842595e-06,17007
717,2,3.6178664717842595e-06,17007
yesyesyes,2,3.6178664717842595e-06,17007
3piece,2,3.6178664717842595e-06,17007
balconies,2,3.6178664717842595e-06,17007
yayas,2,3.6178664717842595e-06,17007
marathon,2,3.6178664717842595e-06,17007
sleepers,2,3.6178664717842595e-06,17007
heaving,2,3.6178664717842595e-06,17007
beasts,2,3.6178664717842595e-06,17007
suites,2,3.6178664717842595e-06,17007
expects,2,3.6178664717842595e-06,17007
apron,2,3.6178664717842595e-06,17007
malcom,2,3.6178664717842595e-06,17007
virginia,2,3.6178664717842595e-06,17007
monmonmonmonlook,2,3.6178664717842595e-06,17007
measures,2,3.6178664717842595e-06,17007
stealer,2,3.6178664717842595e-06,17007
chattering,2,3.6178664717842595e-06,17007
aroused,2,3.6178664717842595e-06,17007
guysd,2,3.6178664717842595e-06,17007
posters,2,3.6178664717842595e-06,17007
silvia,2,3.6178664717842595e-06,17007
fangled,2,3.6178664717842595e-06,17007
vd,2,3.6178664717842595e-06,17007
farmer,2,3.6178664717842595e-06,17007
defeat,2,3.6178664717842595e-06,17007
ahhhhhh,2,3.6178664717842595e-06,17007
disturb,2,3.6178664717842595e-06,17007
ygo,2,3.6178664717842595e-06,17007
touchy,2,3.6178664717842595e-06,17007
sheep,2,3.6178664717842595e-06,17007
youwill,2,3.6178664717842595e-06,17007
fulfilled,2,3.6178664717842595e-06,17007
cofounded,2,3.6178664717842595e-06,17007
diagnostician,2,3.6178664717842595e-06,17007
valid,2,3.6178664717842595e-06,17007
unbearable,2,3.6178664717842595e-06,17007
sierra,2,3.6178664717842595e-06,17007
download,2,3.6178664717842595e-06,17007
liaisons,2,3.6178664717842595e-06,17007
calendar,2,3.6178664717842595e-06,17007
nicole,2,3.6178664717842595e-06,17007
jabba,2,3.6178664717842595e-06,17007
essential,2,3.6178664717842595e-06,17007
stapler,2,3.6178664717842595e-06,17007
neighbourhood,2,3.6178664717842595e-06,17007
beads,2,3.6178664717842595e-06,17007
hahahaha,2,3.6178664717842595e-06,17007
coaster,2,3.6178664717842595e-06,17007
greeting,2,3.6178664717842595e-06,17007
keystone,2,3.6178664717842595e-06,17007
reacting,2,3.6178664717842595e-06,17007
movement,2,3.6178664717842595e-06,17007
shootin,2,3.6178664717842595e-06,17007
fishhook,2,3.6178664717842595e-06,17007
charged,2,3.6178664717842595e-06,17007
mommies,2,3.6178664717842595e-06,17007
bandaged,2,3.6178664717842595e-06,17007
referred,2,3.6178664717842595e-06,17007
rulers,2,3.6178664717842595e-06,17007
jerry,2,3.6178664717842595e-06,17007
fails,2,3.6178664717842595e-06,17007
eel,2,3.6178664717842595e-06,17007
oy,2,3.6178664717842595e-06,17007
offstage,2,3.6178664717842595e-06,17007
julies,2,3.6178664717842595e-06,17007
beefsteak,2,3.6178664717842595e-06,17007
wars,2,3.6178664717842595e-06,17007
alexandra,2,3.6178664717842595e-06,17007
hamper,2,3.6178664717842595e-06,17007
consumer,2,3.6178664717842595e-06,17007
fantasies,2,3.6178664717842595e-06,17007
keyboard,2,3.6178664717842595e-06,17007
technique,2,3.6178664717842595e-06,17007
hmph,2,3.6178664717842595e-06,17007
revenge,2,3.6178664717842595e-06,17007
dingy,2,3.6178664717842595e-06,17007
lifeguards,2,3.6178664717842595e-06,17007
butch,2,3.6178664717842595e-06,17007
harboring,2,3.6178664717842595e-06,17007
ironically,2,3.6178664717842595e-06,17007
chunky,2,3.6178664717842595e-06,17007
youdont,2,3.6178664717842595e-06,17007
unplug,2,3.6178664717842595e-06,17007
douglas,2,3.6178664717842595e-06,17007
loosen,2,3.6178664717842595e-06,17007
fulfil,2,3.6178664717842595e-06,17007
screeching,2,3.6178664717842595e-06,17007
hobart,2,3.6178664717842595e-06,17007
sleazy,2,3.6178664717842595e-06,17007
stomp,2,3.6178664717842595e-06,17007
brakes,2,3.6178664717842595e-06,17007
rightie,2,3.6178664717842595e-06,17007
choke,2,3.6178664717842595e-06,17007
u,2,3.6178664717842595e-06,17007
cities,2,3.6178664717842595e-06,17007
horn,2,3.6178664717842595e-06,17007
handkerchief,2,3.6178664717842595e-06,17007
lugging,2,3.6178664717842595e-06,17007
projector,2,3.6178664717842595e-06,17007
misleading,2,3.6178664717842595e-06,17007
superhero,2,3.6178664717842595e-06,17007
motherkisser,2,3.6178664717842595e-06,17007
rounds,2,3.6178664717842595e-06,17007
stressed,2,3.6178664717842595e-06,17007
chinandolor,2,3.6178664717842595e-06,17007
persuade,2,3.6178664717842595e-06,17007
peeves,2,3.6178664717842595e-06,17007
barium,2,3.6178664717842595e-06,17007
filth,2,3.6178664717842595e-06,17007
marklan,2,3.6178664717842595e-06,17007
wintermeyer,2,3.6178664717842595e-06,17007
sushi,2,3.6178664717842595e-06,17007
alby,2,3.6178664717842595e-06,17007
fashioning,2,3.6178664717842595e-06,17007
racecar,2,3.6178664717842595e-06,17007
halfeaten,2,3.6178664717842595e-06,17007
haaaaa,2,3.6178664717842595e-06,17007
kung,2,3.6178664717842595e-06,17007
heights,2,3.6178664717842595e-06,17007
triscuts,2,3.6178664717842595e-06,17007
senses,2,3.6178664717842595e-06,17007
classmates,2,3.6178664717842595e-06,17007
wewewe,2,3.6178664717842595e-06,17007
berry,2,3.6178664717842595e-06,17007
exellent,2,3.6178664717842595e-06,17007
sapien,2,3.6178664717842595e-06,17007
cigars,2,3.6178664717842595e-06,17007
soundtrack,2,3.6178664717842595e-06,17007
raymond,2,3.6178664717842595e-06,17007
alphabetically,2,3.6178664717842595e-06,17007
bleeth,2,3.6178664717842595e-06,17007
exploded,2,3.6178664717842595e-06,17007
taylor,2,3.6178664717842595e-06,17007
vault,2,3.6178664717842595e-06,17007
teller,2,3.6178664717842595e-06,17007
contribution,2,3.6178664717842595e-06,17007
wethead,2,3.6178664717842595e-06,17007
musketeers,2,3.6178664717842595e-06,17007
courthouse,2,3.6178664717842595e-06,17007
tso,2,3.6178664717842595e-06,17007
hmmhmmhmm,2,3.6178664717842595e-06,17007
peepers,2,3.6178664717842595e-06,17007
mechanics,2,3.6178664717842595e-06,17007
lou,2,3.6178664717842595e-06,17007
peacock,2,3.6178664717842595e-06,17007
divorcer,2,3.6178664717842595e-06,17007
knob,2,3.6178664717842595e-06,17007
gogo,2,3.6178664717842595e-06,17007
ticking,2,3.6178664717842595e-06,17007
wham,2,3.6178664717842595e-06,17007
tranquilizer,2,3.6178664717842595e-06,17007
vaporub,2,3.6178664717842595e-06,17007
sputnik,2,3.6178664717842595e-06,17007
hoops,2,3.6178664717842595e-06,17007
basinger,2,3.6178664717842595e-06,17007
mmmhmm,2,3.6178664717842595e-06,17007
neutral,2,3.6178664717842595e-06,17007
cindy,2,3.6178664717842595e-06,17007
corny,2,3.6178664717842595e-06,17007
shallow,2,3.6178664717842595e-06,17007
installing,2,3.6178664717842595e-06,17007
conscious,2,3.6178664717842595e-06,17007
bbye,2,3.6178664717842595e-06,17007
79,2,3.6178664717842595e-06,17007
spleen,2,3.6178664717842595e-06,17007
mistress,2,3.6178664717842595e-06,17007
stripping,2,3.6178664717842595e-06,17007
valentine,2,3.6178664717842595e-06,17007
plural,2,3.6178664717842595e-06,17007
toothbrush,2,3.6178664717842595e-06,17007
shhing,2,3.6178664717842595e-06,17007
sanford,2,3.6178664717842595e-06,17007
buddyboy,2,3.6178664717842595e-06,17007
fred,2,3.6178664717842595e-06,17007
sling,2,3.6178664717842595e-06,17007
surface,2,3.6178664717842595e-06,17007
stacked,2,3.6178664717842595e-06,17007
pecs,2,3.6178664717842595e-06,17007
shabby,2,3.6178664717842595e-06,17007
fakes,2,3.6178664717842595e-06,17007
signify,2,3.6178664717842595e-06,17007
disappoint,2,3.6178664717842595e-06,17007
hires,2,3.6178664717842595e-06,17007
vitamins,2,3.6178664717842595e-06,17007
kitkats,2,3.6178664717842595e-06,17007
destined,2,3.6178664717842595e-06,17007
raid,2,3.6178664717842595e-06,17007
wynona,2,3.6178664717842595e-06,17007
coupla,2,3.6178664717842595e-06,17007
reggie,2,3.6178664717842595e-06,17007
nun,2,3.6178664717842595e-06,17007
onetwo,2,3.6178664717842595e-06,17007
footage,2,3.6178664717842595e-06,17007
groin,2,3.6178664717842595e-06,17007
cans,2,3.6178664717842595e-06,17007
attacks,2,3.6178664717842595e-06,17007
transferred,2,3.6178664717842595e-06,17007
facts,2,3.6178664717842595e-06,17007
overseas,2,3.6178664717842595e-06,17007
limericks,2,3.6178664717842595e-06,17007
wideeyed,2,3.6178664717842595e-06,17007
clickclocken,2,3.6178664717842595e-06,17007
foxhole,2,3.6178664717842595e-06,17007
skipped,2,3.6178664717842595e-06,17007
congeniality,2,3.6178664717842595e-06,17007
testament,2,3.6178664717842595e-06,17007
aaaaaahhhh,2,3.6178664717842595e-06,17007
honing,2,3.6178664717842595e-06,17007
specifically,2,3.6178664717842595e-06,17007
newfound,2,3.6178664717842595e-06,17007
fond,2,3.6178664717842595e-06,17007
overcoat,2,3.6178664717842595e-06,17007
merge,2,3.6178664717842595e-06,17007
recall,2,3.6178664717842595e-06,17007
untangle,2,3.6178664717842595e-06,17007
rattles,2,3.6178664717842595e-06,17007
causecause,2,3.6178664717842595e-06,17007
sursurprise,2,3.6178664717842595e-06,17007
ebony,2,3.6178664717842595e-06,17007
ivory,2,3.6178664717842595e-06,17007
sedated,2,3.6178664717842595e-06,17007
proven,2,3.6178664717842595e-06,17007
hence,2,3.6178664717842595e-06,17007
property,2,3.6178664717842595e-06,17007
virus,2,3.6178664717842595e-06,17007
anna,2,3.6178664717842595e-06,17007
kournikova,2,3.6178664717842595e-06,17007
portion,2,3.6178664717842595e-06,17007
oldest,2,3.6178664717842595e-06,17007
manchild,2,3.6178664717842595e-06,17007
meddler,2,3.6178664717842595e-06,17007
various,2,3.6178664717842595e-06,17007
reputation,2,3.6178664717842595e-06,17007
interests,2,3.6178664717842595e-06,17007
childless,2,3.6178664717842595e-06,17007
nonugly,2,3.6178664717842595e-06,17007
juggle,2,3.6178664717842595e-06,17007
gar,2,3.6178664717842595e-06,17007
sores,2,3.6178664717842595e-06,17007
cashier,2,3.6178664717842595e-06,17007
invisibility,2,3.6178664717842595e-06,17007
stirrups,2,3.6178664717842595e-06,17007
commencing,2,3.6178664717842595e-06,17007
borrowing,2,3.6178664717842595e-06,17007
sublet,2,3.6178664717842595e-06,17007
grinning,2,3.6178664717842595e-06,17007
internship,2,3.6178664717842595e-06,17007
aortic,2,3.6178664717842595e-06,17007
pumps,2,3.6178664717842595e-06,17007
weirder,2,3.6178664717842595e-06,17007
dorothy,2,3.6178664717842595e-06,17007
pump,2,3.6178664717842595e-06,17007
profession,2,3.6178664717842595e-06,17007
equity,2,3.6178664717842595e-06,17007
2003,2,3.6178664717842595e-06,17007
polo,2,3.6178664717842595e-06,17007
embrace,2,3.6178664717842595e-06,17007
categorizes,2,3.6178664717842595e-06,17007
guessed,2,3.6178664717842595e-06,17007
products,2,3.6178664717842595e-06,17007
drawings,2,3.6178664717842595e-06,17007
selfloathing,2,3.6178664717842595e-06,17007
1130,2,3.6178664717842595e-06,17007
sticker,2,3.6178664717842595e-06,17007
inline,2,3.6178664717842595e-06,17007
iffy,2,3.6178664717842595e-06,17007
readies,2,3.6178664717842595e-06,17007
lapsed,2,3.6178664717842595e-06,17007
compass,2,3.6178664717842595e-06,17007
tristate,2,3.6178664717842595e-06,17007
ahuh,2,3.6178664717842595e-06,17007
kiddo,2,3.6178664717842595e-06,17007
petrie,2,3.6178664717842595e-06,17007
mini,2,3.6178664717842595e-06,17007
oneyearold,2,3.6178664717842595e-06,17007
mindset,2,3.6178664717842595e-06,17007
sneaking,2,3.6178664717842595e-06,17007
50s,2,3.6178664717842595e-06,17007
spontaneous,2,3.6178664717842595e-06,17007
maxim,2,3.6178664717842595e-06,17007
selfrespecting,2,3.6178664717842595e-06,17007
prototype,2,3.6178664717842595e-06,17007
cuz,2,3.6178664717842595e-06,17007
involves,2,3.6178664717842595e-06,17007
asteroids,2,3.6178664717842595e-06,17007
grasps,2,3.6178664717842595e-06,17007
teenytiny,2,3.6178664717842595e-06,17007
whoawhoawhat,2,3.6178664717842595e-06,17007
inflection,2,3.6178664717842595e-06,17007
youllyoull,2,3.6178664717842595e-06,17007
sweeps,2,3.6178664717842595e-06,17007
cheerieo,2,3.6178664717842595e-06,17007
winners,2,3.6178664717842595e-06,17007
nervousreally,2,3.6178664717842595e-06,17007
craps,2,3.6178664717842595e-06,17007
themokay,2,3.6178664717842595e-06,17007
videotape,2,3.6178664717842595e-06,17007
panicky,2,3.6178664717842595e-06,17007
confess,2,3.6178664717842595e-06,17007
matthew,2,3.6178664717842595e-06,17007
wasthis,2,3.6178664717842595e-06,17007
dehydrated,2,3.6178664717842595e-06,17007
disagreement,2,3.6178664717842595e-06,17007
lamps,2,3.6178664717842595e-06,17007
comprehends,2,3.6178664717842595e-06,17007
valuable,2,3.6178664717842595e-06,17007
howls,2,3.6178664717842595e-06,17007
brochure,2,3.6178664717842595e-06,17007
okill,2,3.6178664717842595e-06,17007
bricks,2,3.6178664717842595e-06,17007
dadhi,2,3.6178664717842595e-06,17007
backdad,2,3.6178664717842595e-06,17007
refundable,2,3.6178664717842595e-06,17007
fixit,2,3.6178664717842595e-06,17007
buildin,2,3.6178664717842595e-06,17007
postponing,2,3.6178664717842595e-06,17007
gazebo,2,3.6178664717842595e-06,17007
130,2,3.6178664717842595e-06,17007
deserved,2,3.6178664717842595e-06,17007
pleasehe,2,3.6178664717842595e-06,17007
ornaments,2,3.6178664717842595e-06,17007
dumdumdum,2,3.6178664717842595e-06,17007
bulbs,2,3.6178664717842595e-06,17007
overshe,2,3.6178664717842595e-06,17007
motility,2,3.6178664717842595e-06,17007
secretary,2,3.6178664717842595e-06,17007
threshold,2,3.6178664717842595e-06,17007
upper,2,3.6178664717842595e-06,17007
wellnah,2,3.6178664717842595e-06,17007
sidecar,2,3.6178664717842595e-06,17007
policy,2,3.6178664717842595e-06,17007
illness,2,3.6178664717842595e-06,17007
planeaversary,2,3.6178664717842595e-06,17007
grief,2,3.6178664717842595e-06,17007
haaa,2,3.6178664717842595e-06,17007
investigating,2,3.6178664717842595e-06,17007
stir,2,3.6178664717842595e-06,17007
mulch,2,3.6178664717842595e-06,17007
americans,2,3.6178664717842595e-06,17007
toppings,2,3.6178664717842595e-06,17007
society,2,3.6178664717842595e-06,17007
strict,2,3.6178664717842595e-06,17007
pirates,2,3.6178664717842595e-06,17007
ensues,2,3.6178664717842595e-06,17007
yknowthanks,2,3.6178664717842595e-06,17007
zacks,2,3.6178664717842595e-06,17007
polite,2,3.6178664717842595e-06,17007
amelia,2,3.6178664717842595e-06,17007
lawfully,2,3.6178664717842595e-06,17007
fours,2,3.6178664717842595e-06,17007
wedded,2,3.6178664717842595e-06,17007
birdie,2,3.6178664717842595e-06,17007
becausebecause,2,3.6178664717842595e-06,17007
reproductive,2,3.6178664717842595e-06,17007
statute,2,3.6178664717842595e-06,17007
surrogacy,2,3.6178664717842595e-06,17007
whwhwhwhere,2,3.6178664717842595e-06,17007
pressing,2,3.6178664717842595e-06,17007
weston,2,3.6178664717842595e-06,17007
iiwe,2,3.6178664717842595e-06,17007
saysi,2,3.6178664717842595e-06,17007
popes,2,3.6178664717842595e-06,17007
volkswagen,2,3.6178664717842595e-06,17007
donors,2,3.6178664717842595e-06,17007
claims,2,3.6178664717842595e-06,17007
projects,2,3.6178664717842595e-06,17007
impress,2,3.6178664717842595e-06,17007
melrose,2,3.6178664717842595e-06,17007
sweetums,2,3.6178664717842595e-06,17007
hitlers,2,3.6178664717842595e-06,17007
knockknock,2,3.6178664717842595e-06,17007
crapping,2,3.6178664717842595e-06,17007
cheshhh,2,3.6178664717842595e-06,17007
grounded,2,3.6178664717842595e-06,17007
sid,2,3.6178664717842595e-06,17007
limpsalot,2,3.6178664717842595e-06,17007
floral,2,3.6178664717842595e-06,17007
poorly,2,3.6178664717842595e-06,17007
managed,2,3.6178664717842595e-06,17007
righteous,2,3.6178664717842595e-06,17007
sleeves,2,3.6178664717842595e-06,17007
youapostrophere,2,3.6178664717842595e-06,17007
trapping,2,3.6178664717842595e-06,17007
rambled,2,3.6178664717842595e-06,17007
soaking,2,3.6178664717842595e-06,17007
surrounded,2,3.6178664717842595e-06,17007
breastfeeding,2,3.6178664717842595e-06,17007
cubicle,2,3.6178664717842595e-06,17007
merriment,2,3.6178664717842595e-06,17007
inseam,2,3.6178664717842595e-06,17007
2300,2,3.6178664717842595e-06,17007
jogging,2,3.6178664717842595e-06,17007
cattle,2,3.6178664717842595e-06,17007
nononononononono,2,3.6178664717842595e-06,17007
needless,2,3.6178664717842595e-06,17007
slack,2,3.6178664717842595e-06,17007
cupping,2,3.6178664717842595e-06,17007
0,2,3.6178664717842595e-06,17007
killer,2,3.6178664717842595e-06,17007
tattoo,2,3.6178664717842595e-06,17007
envelopes,2,3.6178664717842595e-06,17007
appreciation,2,3.6178664717842595e-06,17007
extinguisher,2,3.6178664717842595e-06,17007
brighter,2,3.6178664717842595e-06,17007
commute,2,3.6178664717842595e-06,17007
8yearold,2,3.6178664717842595e-06,17007
engage,2,3.6178664717842595e-06,17007
reacted,2,3.6178664717842595e-06,17007
knowoh,2,3.6178664717842595e-06,17007
dough,2,3.6178664717842595e-06,17007
washington,2,3.6178664717842595e-06,17007
barks,2,3.6178664717842595e-06,17007
quicker,2,3.6178664717842595e-06,17007
june,2,3.6178664717842595e-06,17007
leash,2,3.6178664717842595e-06,17007
sponsor,2,3.6178664717842595e-06,17007
listings,2,3.6178664717842595e-06,17007
yanking,2,3.6178664717842595e-06,17007
harry,2,3.6178664717842595e-06,17007
intimidated,2,3.6178664717842595e-06,17007
rights,2,3.6178664717842595e-06,17007
slowed,2,3.6178664717842595e-06,17007
chaotic,2,3.6178664717842595e-06,17007
twirly,2,3.6178664717842595e-06,17007
reflection,2,3.6178664717842595e-06,17007
warden,2,3.6178664717842595e-06,17007
rocky,2,3.6178664717842595e-06,17007
baddest,2,3.6178664717842595e-06,17007
98,2,3.6178664717842595e-06,17007
antacids,2,3.6178664717842595e-06,17007
float,2,3.6178664717842595e-06,17007
ewwww,2,3.6178664717842595e-06,17007
handcuff,2,3.6178664717842595e-06,17007
annual,2,3.6178664717842595e-06,17007
tasty,2,3.6178664717842595e-06,17007
mechanic,2,3.6178664717842595e-06,17007
humdinger,2,3.6178664717842595e-06,17007
drywall,2,3.6178664717842595e-06,17007
heyheyheyhey,2,3.6178664717842595e-06,17007
victorias,2,3.6178664717842595e-06,17007
josephine,2,3.6178664717842595e-06,17007
bonnet,2,3.6178664717842595e-06,17007
medallion,2,3.6178664717842595e-06,17007
sane,2,3.6178664717842595e-06,17007
poultry,2,3.6178664717842595e-06,17007
productive,2,3.6178664717842595e-06,17007
tailortook,2,3.6178664717842595e-06,17007
heating,2,3.6178664717842595e-06,17007
straining,2,3.6178664717842595e-06,17007
brussels,2,3.6178664717842595e-06,17007
francisco,2,3.6178664717842595e-06,17007
beating,2,3.6178664717842595e-06,17007
roaming,2,3.6178664717842595e-06,17007
stuttering,2,3.6178664717842595e-06,17007
vs,2,3.6178664717842595e-06,17007
fhah,2,3.6178664717842595e-06,17007
goal,2,3.6178664717842595e-06,17007
iloveher,2,3.6178664717842595e-06,17007
messies,2,3.6178664717842595e-06,17007
kansas,2,3.6178664717842595e-06,17007
flennin,2,3.6178664717842595e-06,17007
messers,2,3.6178664717842595e-06,17007
bulging,2,3.6178664717842595e-06,17007
petite,2,3.6178664717842595e-06,17007
beats,2,3.6178664717842595e-06,17007
slave,2,3.6178664717842595e-06,17007
occupied,2,3.6178664717842595e-06,17007
nahuh,2,3.6178664717842595e-06,17007
headin,2,3.6178664717842595e-06,17007
fixable,2,3.6178664717842595e-06,17007
blaster,2,3.6178664717842595e-06,17007
stud,2,3.6178664717842595e-06,17007
software,2,3.6178664717842595e-06,17007
impersonating,2,3.6178664717842595e-06,17007
leaf,2,3.6178664717842595e-06,17007
victoria,2,3.6178664717842595e-06,17007
phenomenon,2,3.6178664717842595e-06,17007
sonic,2,3.6178664717842595e-06,17007
discover,2,3.6178664717842595e-06,17007
impulsive,2,3.6178664717842595e-06,17007
sons,2,3.6178664717842595e-06,17007
chameleon,2,3.6178664717842595e-06,17007
pricey,2,3.6178664717842595e-06,17007
scratching,2,3.6178664717842595e-06,17007
connect,2,3.6178664717842595e-06,17007
sprung,2,3.6178664717842595e-06,17007
montreal,2,3.6178664717842595e-06,17007
stinky,2,3.6178664717842595e-06,17007
dcup,2,3.6178664717842595e-06,17007
isle,2,3.6178664717842595e-06,17007
applicants,2,3.6178664717842595e-06,17007
smashed,2,3.6178664717842595e-06,17007
cheryl,2,3.6178664717842595e-06,17007
asian,2,3.6178664717842595e-06,17007
church,2,3.6178664717842595e-06,17007
authorization,2,3.6178664717842595e-06,17007
298,2,3.6178664717842595e-06,17007
boarding,2,3.6178664717842595e-06,17007
yyyoure,2,3.6178664717842595e-06,17007
toasties,2,3.6178664717842595e-06,17007
instruction,2,3.6178664717842595e-06,17007
pacts,2,3.6178664717842595e-06,17007
turner,2,3.6178664717842595e-06,17007
entitled,2,3.6178664717842595e-06,17007
reverse,2,3.6178664717842595e-06,17007
pivet,2,3.6178664717842595e-06,17007
surfing,2,3.6178664717842595e-06,17007
groomsmen,2,3.6178664717842595e-06,17007
ledbetter,2,3.6178664717842595e-06,17007
greetings,2,3.6178664717842595e-06,17007
bosss,2,3.6178664717842595e-06,17007
unpaid,2,3.6178664717842595e-06,17007
uncontrollably,2,3.6178664717842595e-06,17007
eagle,2,3.6178664717842595e-06,17007
ethical,2,3.6178664717842595e-06,17007
decorations,2,3.6178664717842595e-06,17007
condition,2,3.6178664717842595e-06,17007
suits,2,3.6178664717842595e-06,17007
ties,2,3.6178664717842595e-06,17007
9850,2,3.6178664717842595e-06,17007
tailor,2,3.6178664717842595e-06,17007
operation,2,3.6178664717842595e-06,17007
fills,2,3.6178664717842595e-06,17007
experiment,2,3.6178664717842595e-06,17007
mrsalty,2,3.6178664717842595e-06,17007
forgave,2,3.6178664717842595e-06,17007
unpacked,2,3.6178664717842595e-06,17007
iwhat,2,3.6178664717842595e-06,17007
barbie,2,3.6178664717842595e-06,17007
youngest,2,3.6178664717842595e-06,17007
rue,2,3.6178664717842595e-06,17007
marilyn,2,3.6178664717842595e-06,17007
squinting,2,3.6178664717842595e-06,17007
brosnan,2,3.6178664717842595e-06,17007
pierce,2,3.6178664717842595e-06,17007
toblerone,2,3.6178664717842595e-06,17007
woooo,2,3.6178664717842595e-06,17007
amouzbouche,2,3.6178664717842595e-06,17007
steamy,2,3.6178664717842595e-06,17007
comforts,2,3.6178664717842595e-06,17007
whwow,2,3.6178664717842595e-06,17007
botanist,2,3.6178664717842595e-06,17007
ammonia,2,3.6178664717842595e-06,17007
canned,2,3.6178664717842595e-06,17007
holocaust,2,3.6178664717842595e-06,17007
dorf,2,3.6178664717842595e-06,17007
visited,2,3.6178664717842595e-06,17007
modern,2,3.6178664717842595e-06,17007
unborn,2,3.6178664717842595e-06,17007
twentyyearold,2,3.6178664717842595e-06,17007
canoe,2,3.6178664717842595e-06,17007
soyou,2,3.6178664717842595e-06,17007
cannon,2,3.6178664717842595e-06,17007
partay,2,3.6178664717842595e-06,17007
ella,2,3.6178664717842595e-06,17007
sprinkle,2,3.6178664717842595e-06,17007
chancy,2,3.6178664717842595e-06,17007
overly,2,3.6178664717842595e-06,17007
judged,2,3.6178664717842595e-06,17007
wanders,2,3.6178664717842595e-06,17007
alcoholic,2,3.6178664717842595e-06,17007
freakish,2,3.6178664717842595e-06,17007
witnesses,2,3.6178664717842595e-06,17007
dignity,2,3.6178664717842595e-06,17007
rusty,2,3.6178664717842595e-06,17007
derrick,2,3.6178664717842595e-06,17007
cuba,2,3.6178664717842595e-06,17007
ugliest,2,3.6178664717842595e-06,17007
rethink,2,3.6178664717842595e-06,17007
veronica,2,3.6178664717842595e-06,17007
pictured,2,3.6178664717842595e-06,17007
bash,2,3.6178664717842595e-06,17007
1998,2,3.6178664717842595e-06,17007
buttock,2,3.6178664717842595e-06,17007
partys,2,3.6178664717842595e-06,17007
occasionally,2,3.6178664717842595e-06,17007
swearing,2,3.6178664717842595e-06,17007
clicks,2,3.6178664717842595e-06,17007
rob,2,3.6178664717842595e-06,17007
dings,2,3.6178664717842595e-06,17007
isso,2,3.6178664717842595e-06,17007
arrives,2,3.6178664717842595e-06,17007
landmarks,2,3.6178664717842595e-06,17007
flag,2,3.6178664717842595e-06,17007
shshhshh,2,3.6178664717842595e-06,17007
fergie,2,3.6178664717842595e-06,17007
buckingham,2,3.6178664717842595e-06,17007
favours,2,3.6178664717842595e-06,17007
ahhhhh,2,3.6178664717842595e-06,17007
innocently,2,3.6178664717842595e-06,17007
overpriced,2,3.6178664717842595e-06,17007
los,2,3.6178664717842595e-06,17007
ballet,2,3.6178664717842595e-06,17007
mt,2,3.6178664717842595e-06,17007
yuhhuh,2,3.6178664717842595e-06,17007
heyyy,2,3.6178664717842595e-06,17007
provide,2,3.6178664717842595e-06,17007
aboard,2,3.6178664717842595e-06,17007
ohhey,2,3.6178664717842595e-06,17007
crapweasel,2,3.6178664717842595e-06,17007
flush,2,3.6178664717842595e-06,17007
rightoh,2,3.6178664717842595e-06,17007
duude,2,3.6178664717842595e-06,17007
paints,2,3.6178664717842595e-06,17007
dissertation,2,3.6178664717842595e-06,17007
ment,2,3.6178664717842595e-06,17007
kurt,2,3.6178664717842595e-06,17007
whichwhich,2,3.6178664717842595e-06,17007
preparation,2,3.6178664717842595e-06,17007
tangled,2,3.6178664717842595e-06,17007
midterm,2,3.6178664717842595e-06,17007
callin,2,3.6178664717842595e-06,17007
mmmwa,2,3.6178664717842595e-06,17007
exclamation,2,3.6178664717842595e-06,17007
direct,2,3.6178664717842595e-06,17007
crossing,2,3.6178664717842595e-06,17007
persons,2,3.6178664717842595e-06,17007
newman,2,3.6178664717842595e-06,17007
alien,2,3.6178664717842595e-06,17007
squad,2,3.6178664717842595e-06,17007
rehearse,2,3.6178664717842595e-06,17007
327,2,3.6178664717842595e-06,17007
pawn,2,3.6178664717842595e-06,17007
whyd,2,3.6178664717842595e-06,17007
238,2,3.6178664717842595e-06,17007
ohohhey,2,3.6178664717842595e-06,17007
tainted,2,3.6178664717842595e-06,17007
raisin,2,3.6178664717842595e-06,17007
samboucha,2,3.6178664717842595e-06,17007
pursuing,2,3.6178664717842595e-06,17007
thehow,2,3.6178664717842595e-06,17007
united,2,3.6178664717842595e-06,17007
tat,2,3.6178664717842595e-06,17007
didwhat,2,3.6178664717842595e-06,17007
fail,2,3.6178664717842595e-06,17007
youare,2,3.6178664717842595e-06,17007
barbara,2,3.6178664717842595e-06,17007
hamsters,2,3.6178664717842595e-06,17007
damned,2,3.6178664717842595e-06,17007
whining,2,3.6178664717842595e-06,17007
rog,2,3.6178664717842595e-06,17007
unimpressed,2,3.6178664717842595e-06,17007
embolism,2,3.6178664717842595e-06,17007
expires,2,3.6178664717842595e-06,17007
exclusive,2,3.6178664717842595e-06,17007
tanya,2,3.6178664717842595e-06,17007
doesdoes,2,3.6178664717842595e-06,17007
superpower,2,3.6178664717842595e-06,17007
pens,2,3.6178664717842595e-06,17007
pancake,2,3.6178664717842595e-06,17007
turnon,2,3.6178664717842595e-06,17007
berle,2,3.6178664717842595e-06,17007
meanno,2,3.6178664717842595e-06,17007
milton,2,3.6178664717842595e-06,17007
hollywood,2,3.6178664717842595e-06,17007
yearly,2,3.6178664717842595e-06,17007
fascinated,2,3.6178664717842595e-06,17007
sprayer,2,3.6178664717842595e-06,17007
pantsuit,2,3.6178664717842595e-06,17007
hunk,2,3.6178664717842595e-06,17007
heightened,2,3.6178664717842595e-06,17007
worms,2,3.6178664717842595e-06,17007
woohooing,2,3.6178664717842595e-06,17007
overslept,2,3.6178664717842595e-06,17007
liquorice,2,3.6178664717842595e-06,17007
kims,2,3.6178664717842595e-06,17007
1200,2,3.6178664717842595e-06,17007
miranda,2,3.6178664717842595e-06,17007
robbins,2,3.6178664717842595e-06,17007
rockefeller,2,3.6178664717842595e-06,17007
mississipi,2,3.6178664717842595e-06,17007
unnatural,2,3.6178664717842595e-06,17007
immigration,2,3.6178664717842595e-06,17007
gut,2,3.6178664717842595e-06,17007
carnivore,2,3.6178664717842595e-06,17007
mastodon,2,3.6178664717842595e-06,17007
squat,2,3.6178664717842595e-06,17007
spandex,2,3.6178664717842595e-06,17007
twist,2,3.6178664717842595e-06,17007
items,2,3.6178664717842595e-06,17007
humans,2,3.6178664717842595e-06,17007
gonorrhea,2,3.6178664717842595e-06,17007
dah,2,3.6178664717842595e-06,17007
sarandon,2,3.6178664717842595e-06,17007
andandross,2,3.6178664717842595e-06,17007
waiterthats,2,3.6178664717842595e-06,17007
foodno,2,3.6178664717842595e-06,17007
sliced,2,3.6178664717842595e-06,17007
vulnerability,2,3.6178664717842595e-06,17007
geeky,2,3.6178664717842595e-06,17007
chickens,2,3.6178664717842595e-06,17007
goldman,2,3.6178664717842595e-06,17007
admitting,2,3.6178664717842595e-06,17007
brackety,2,3.6178664717842595e-06,17007
discipline,2,3.6178664717842595e-06,17007
crank,2,3.6178664717842595e-06,17007
tore,2,3.6178664717842595e-06,17007
reflect,2,3.6178664717842595e-06,17007
weirdturtleman,2,3.6178664717842595e-06,17007
lever,2,3.6178664717842595e-06,17007
defence,2,3.6178664717842595e-06,17007
mechanism,2,3.6178664717842595e-06,17007
grave,2,3.6178664717842595e-06,17007
estimated,2,3.6178664717842595e-06,17007
promotion,2,3.6178664717842595e-06,17007
temp,2,3.6178664717842595e-06,17007
ino,2,3.6178664717842595e-06,17007
oberman,2,3.6178664717842595e-06,17007
thongs,2,3.6178664717842595e-06,17007
multiple,2,3.6178664717842595e-06,17007
sfunny,2,3.6178664717842595e-06,17007
electromagnetic,2,3.6178664717842595e-06,17007
measured,2,3.6178664717842595e-06,17007
chunks,2,3.6178664717842595e-06,17007
squash,2,3.6178664717842595e-06,17007
dud,2,3.6178664717842595e-06,17007
dork,2,3.6178664717842595e-06,17007
chanchan,2,3.6178664717842595e-06,17007
askin,2,3.6178664717842595e-06,17007
checkin,2,3.6178664717842595e-06,17007
shaved,2,3.6178664717842595e-06,17007
glenn,2,3.6178664717842595e-06,17007
thy,2,3.6178664717842595e-06,17007
release,2,3.6178664717842595e-06,17007
aura,2,3.6178664717842595e-06,17007
notaps,2,3.6178664717842595e-06,17007
unsettling,2,3.6178664717842595e-06,17007
lifesized,2,3.6178664717842595e-06,17007
separately,2,3.6178664717842595e-06,17007
musicman,2,3.6178664717842595e-06,17007
pterodactyl,2,3.6178664717842595e-06,17007
strumming,2,3.6178664717842595e-06,17007
becker,2,3.6178664717842595e-06,17007
weed,2,3.6178664717842595e-06,17007
linguistics,2,3.6178664717842595e-06,17007
rests,2,3.6178664717842595e-06,17007
whatve,2,3.6178664717842595e-06,17007
isolation,2,3.6178664717842595e-06,17007
booths,2,3.6178664717842595e-06,17007
violation,2,3.6178664717842595e-06,17007
ecstasy,2,3.6178664717842595e-06,17007
ambush,2,3.6178664717842595e-06,17007
agogo,2,3.6178664717842595e-06,17007
rossatron,2,3.6178664717842595e-06,17007
sheryl,2,3.6178664717842595e-06,17007
israels,2,3.6178664717842595e-06,17007
formerly,2,3.6178664717842595e-06,17007
sportsteam,2,3.6178664717842595e-06,17007
strikes,2,3.6178664717842595e-06,17007
mortified,2,3.6178664717842595e-06,17007
guns,2,3.6178664717842595e-06,17007
torch,2,3.6178664717842595e-06,17007
1999,2,3.6178664717842595e-06,17007
gsharp,2,3.6178664717842595e-06,17007
festival,2,3.6178664717842595e-06,17007
systems,2,3.6178664717842595e-06,17007
partjewish,2,3.6178664717842595e-06,17007
barking,2,3.6178664717842595e-06,17007
absorb,2,3.6178664717842595e-06,17007
lighters,2,3.6178664717842595e-06,17007
betrothed,2,3.6178664717842595e-06,17007
vaseline,2,3.6178664717842595e-06,17007
breeze,2,3.6178664717842595e-06,17007
forkful,2,3.6178664717842595e-06,17007
quivering,2,3.6178664717842595e-06,17007
grrreat,2,3.6178664717842595e-06,17007
raggedy,2,3.6178664717842595e-06,17007
beeftips,2,3.6178664717842595e-06,17007
crispy,2,3.6178664717842595e-06,17007
urine,2,3.6178664717842595e-06,17007
915,2,3.6178664717842595e-06,17007
yeahyeahyeah,2,3.6178664717842595e-06,17007
bodingtons,2,3.6178664717842595e-06,17007
lettin,2,3.6178664717842595e-06,17007
roomies,2,3.6178664717842595e-06,17007
stretchy,2,3.6178664717842595e-06,17007
comforting,2,3.6178664717842595e-06,17007
washer,2,3.6178664717842595e-06,17007
bagpipes,2,3.6178664717842595e-06,17007
pimple,2,3.6178664717842595e-06,17007
abruptly,2,3.6178664717842595e-06,17007
cohost,2,3.6178664717842595e-06,17007
forwardstop,2,3.6178664717842595e-06,17007
strawberries,2,3.6178664717842595e-06,17007
uhid,2,3.6178664717842595e-06,17007
collapse,2,3.6178664717842595e-06,17007
verbal,2,3.6178664717842595e-06,17007
campus,2,3.6178664717842595e-06,17007
uha,2,3.6178664717842595e-06,17007
boybut,2,3.6178664717842595e-06,17007
impresses,2,3.6178664717842595e-06,17007
congratulation,2,3.6178664717842595e-06,17007
homehomenew,2,3.6178664717842595e-06,17007
citywhere,2,3.6178664717842595e-06,17007
pleasego,2,3.6178664717842595e-06,17007
dosomething,2,3.6178664717842595e-06,17007
pisst,2,3.6178664717842595e-06,17007
bodes,2,3.6178664717842595e-06,17007
fuggetaboutit,2,3.6178664717842595e-06,17007
escort,2,3.6178664717842595e-06,17007
aislestill,2,3.6178664717842595e-06,17007
marions,2,3.6178664717842595e-06,17007
views,2,3.6178664717842595e-06,17007
correcting,2,3.6178664717842595e-06,17007
trek,2,3.6178664717842595e-06,17007
endearing,2,3.6178664717842595e-06,17007
bound,2,3.6178664717842595e-06,17007
emotions,2,3.6178664717842595e-06,17007
vividly,2,3.6178664717842595e-06,17007
aptitude,2,3.6178664717842595e-06,17007
priest,2,3.6178664717842595e-06,17007
basealan,2,3.6178664717842595e-06,17007
delaware,2,3.6178664717842595e-06,17007
tinsy,2,3.6178664717842595e-06,17007
armageddon,2,3.6178664717842595e-06,17007
timings,2,3.6178664717842595e-06,17007
nownownow,2,3.6178664717842595e-06,17007
goop,2,3.6178664717842595e-06,17007
references,2,3.6178664717842595e-06,17007
millners,2,3.6178664717842595e-06,17007
nicotine,2,3.6178664717842595e-06,17007
chickchick,2,3.6178664717842595e-06,17007
sesame,2,3.6178664717842595e-06,17007
intelligence,2,3.6178664717842595e-06,17007
donating,2,3.6178664717842595e-06,17007
sewer,2,3.6178664717842595e-06,17007
grath,2,3.6178664717842595e-06,17007
summers,2,3.6178664717842595e-06,17007
eyelash,2,3.6178664717842595e-06,17007
investigate,2,3.6178664717842595e-06,17007
curler,2,3.6178664717842595e-06,17007
faaaawow,2,3.6178664717842595e-06,17007
erupts,2,3.6178664717842595e-06,17007
regulars,2,3.6178664717842595e-06,17007
mink,2,3.6178664717842595e-06,17007
qualifies,2,3.6178664717842595e-06,17007
trains,2,3.6178664717842595e-06,17007
rail,2,3.6178664717842595e-06,17007
determine,2,3.6178664717842595e-06,17007
stutters,2,3.6178664717842595e-06,17007
crushing,2,3.6178664717842595e-06,17007
paintings,2,3.6178664717842595e-06,17007
olives,2,3.6178664717842595e-06,17007
stub,2,3.6178664717842595e-06,17007
furnished,2,3.6178664717842595e-06,17007
infomercial,2,3.6178664717842595e-06,17007
arranged,2,3.6178664717842595e-06,17007
assured,2,3.6178664717842595e-06,17007
albany,2,3.6178664717842595e-06,17007
quacking,2,3.6178664717842595e-06,17007
framed,2,3.6178664717842595e-06,17007
tones,2,3.6178664717842595e-06,17007
neurosurgeon,2,3.6178664717842595e-06,17007
burnin,2,3.6178664717842595e-06,17007
twentythree,2,3.6178664717842595e-06,17007
hottie,2,3.6178664717842595e-06,17007
mommie,2,3.6178664717842595e-06,17007
shaft,2,3.6178664717842595e-06,17007
tiffany,2,3.6178664717842595e-06,17007
sponges,2,3.6178664717842595e-06,17007
phew,2,3.6178664717842595e-06,17007
troll,2,3.6178664717842595e-06,17007
igneous,2,3.6178664717842595e-06,17007
bonnies,2,3.6178664717842595e-06,17007
mississpete,2,3.6178664717842595e-06,17007
errors,2,3.6178664717842595e-06,17007
thorough,2,3.6178664717842595e-06,17007
volcanoes,2,3.6178664717842595e-06,17007
footrest,2,3.6178664717842595e-06,17007
articles,2,3.6178664717842595e-06,17007
overdue,2,3.6178664717842595e-06,17007
highway,2,3.6178664717842595e-06,17007
foods,2,3.6178664717842595e-06,17007
israeli,2,3.6178664717842595e-06,17007
jingles,2,3.6178664717842595e-06,17007
crown,2,3.6178664717842595e-06,17007
relinquish,2,3.6178664717842595e-06,17007
bin,2,3.6178664717842595e-06,17007
army,2,3.6178664717842595e-06,17007
daddie,2,3.6178664717842595e-06,17007
margha,2,3.6178664717842595e-06,17007
partially,2,3.6178664717842595e-06,17007
alternative,2,3.6178664717842595e-06,17007
hibachi,2,3.6178664717842595e-06,17007
fuels,2,3.6178664717842595e-06,17007
greatgreatgranddaughter,2,3.6178664717842595e-06,17007
rebuild,2,3.6178664717842595e-06,17007
speacial,2,3.6178664717842595e-06,17007
netherlands,2,3.6178664717842595e-06,17007
kenneth,2,3.6178664717842595e-06,17007
disco,2,3.6178664717842595e-06,17007
schwartz,2,3.6178664717842595e-06,17007
profit,2,3.6178664717842595e-06,17007
orbit,2,3.6178664717842595e-06,17007
baddie,2,3.6178664717842595e-06,17007
basis,2,3.6178664717842595e-06,17007
orson,2,3.6178664717842595e-06,17007
blargon,2,3.6178664717842595e-06,17007
clucks,2,3.6178664717842595e-06,17007
50yearold,2,3.6178664717842595e-06,17007
aback,2,3.6178664717842595e-06,17007
ohnonono,2,3.6178664717842595e-06,17007
copying,2,3.6178664717842595e-06,17007
21st,2,3.6178664717842595e-06,17007
torture,2,3.6178664717842595e-06,17007
freezes,2,3.6178664717842595e-06,17007
millionaires,2,3.6178664717842595e-06,17007
boles,2,3.6178664717842595e-06,17007
batmans,2,3.6178664717842595e-06,17007
magnadoodle,2,3.6178664717842595e-06,17007
sidekick,2,3.6178664717842595e-06,17007
430,2,3.6178664717842595e-06,17007
anderson,2,3.6178664717842595e-06,17007
weave,2,3.6178664717842595e-06,17007
whatwhatwhatwhat,2,3.6178664717842595e-06,17007
disc,2,3.6178664717842595e-06,17007
rainy,2,3.6178664717842595e-06,17007
nicknames,2,3.6178664717842595e-06,17007
distraught,2,3.6178664717842595e-06,17007
pwease,2,3.6178664717842595e-06,17007
prague,2,3.6178664717842595e-06,17007
kristin,2,3.6178664717842595e-06,17007
catholic,2,3.6178664717842595e-06,17007
selection,2,3.6178664717842595e-06,17007
strained,2,3.6178664717842595e-06,17007
carnivores,2,3.6178664717842595e-06,17007
smirks,2,3.6178664717842595e-06,17007
lisa,2,3.6178664717842595e-06,17007
shrieking,2,3.6178664717842595e-06,17007
whwhoa,2,3.6178664717842595e-06,17007
looove,2,3.6178664717842595e-06,17007
safer,2,3.6178664717842595e-06,17007
touchdowns,2,3.6178664717842595e-06,17007
jock,2,3.6178664717842595e-06,17007
tightly,2,3.6178664717842595e-06,17007
explosion,2,3.6178664717842595e-06,17007
burt,2,3.6178664717842595e-06,17007
blade,2,3.6178664717842595e-06,17007
maymaybe,2,3.6178664717842595e-06,17007
sphinx,2,3.6178664717842595e-06,17007
scooch,2,3.6178664717842595e-06,17007
jury,2,3.6178664717842595e-06,17007
attacked,2,3.6178664717842595e-06,17007
pricing,2,3.6178664717842595e-06,17007
withwith,2,3.6178664717842595e-06,17007
laurie,2,3.6178664717842595e-06,17007
peek,2,3.6178664717842595e-06,17007
flan,2,3.6178664717842595e-06,17007
palaeontology,2,3.6178664717842595e-06,17007
chew,2,3.6178664717842595e-06,17007
snoopy,2,3.6178664717842595e-06,17007
focused,2,3.6178664717842595e-06,17007
savings,2,3.6178664717842595e-06,17007
absence,2,3.6178664717842595e-06,17007
serves,2,3.6178664717842595e-06,17007
troubles,2,3.6178664717842595e-06,17007
graduated,2,3.6178664717842595e-06,17007
herbivores,2,3.6178664717842595e-06,17007
insects,2,3.6178664717842595e-06,17007
edition,2,3.6178664717842595e-06,17007
fairies,2,3.6178664717842595e-06,17007
helicopters,2,3.6178664717842595e-06,17007
mixup,2,3.6178664717842595e-06,17007
kates,2,3.6178664717842595e-06,17007
useless,2,3.6178664717842595e-06,17007
sherman,2,3.6178664717842595e-06,17007
lens,2,3.6178664717842595e-06,17007
pronounces,2,3.6178664717842595e-06,17007
rg,2,3.6178664717842595e-06,17007
exchanges,2,3.6178664717842595e-06,17007
wives,2,3.6178664717842595e-06,17007
mri,2,3.6178664717842595e-06,17007
iceman,1,1.8089332358921297e-06,17007
missile,1,1.8089332358921297e-06,17007
oui,1,1.8089332358921297e-06,17007
bien,1,1.8089332358921297e-06,17007
halibut,1,1.8089332358921297e-06,17007
monadamnit,1,1.8089332358921297e-06,17007
desnudo,1,1.8089332358921297e-06,17007
nooh,1,1.8089332358921297e-06,17007
planner,1,1.8089332358921297e-06,17007
idid,1,1.8089332358921297e-06,17007
naah,1,1.8089332358921297e-06,17007
manhow,1,1.8089332358921297e-06,17007
grades,1,1.8089332358921297e-06,17007
seawater,1,1.8089332358921297e-06,17007
rehab,1,1.8089332358921297e-06,17007
stickers,1,1.8089332358921297e-06,17007
wereyou,1,1.8089332358921297e-06,17007
pigpig,1,1.8089332358921297e-06,17007
tibet,1,1.8089332358921297e-06,17007
huhuhhuh,1,1.8089332358921297e-06,17007
batter,1,1.8089332358921297e-06,17007
shhhi,1,1.8089332358921297e-06,17007
sven,1,1.8089332358921297e-06,17007
hamilton,1,1.8089332358921297e-06,17007
knowright,1,1.8089332358921297e-06,17007
gymhe,1,1.8089332358921297e-06,17007
soy,1,1.8089332358921297e-06,17007
wavers,1,1.8089332358921297e-06,17007
salted,1,1.8089332358921297e-06,17007
polisher,1,1.8089332358921297e-06,17007
whathe,1,1.8089332358921297e-06,17007
minus,1,1.8089332358921297e-06,17007
unprecedented,1,1.8089332358921297e-06,17007
tosaltwater,1,1.8089332358921297e-06,17007
godeverythings,1,1.8089332358921297e-06,17007
ititthe,1,1.8089332358921297e-06,17007
iin,1,1.8089332358921297e-06,17007
sequoia,1,1.8089332358921297e-06,17007
jabbas,1,1.8089332358921297e-06,17007
saks,1,1.8089332358921297e-06,17007
bows,1,1.8089332358921297e-06,17007
vais,1,1.8089332358921297e-06,17007
coutez,1,1.8089332358921297e-06,17007
blaine,1,1.8089332358921297e-06,17007
anticipated,1,1.8089332358921297e-06,17007
dire,1,1.8089332358921297e-06,17007
steele,1,1.8089332358921297e-06,17007
calves,1,1.8089332358921297e-06,17007
lauder,1,1.8089332358921297e-06,17007
namaste,1,1.8089332358921297e-06,17007
este,1,1.8089332358921297e-06,17007
enthusiast,1,1.8089332358921297e-06,17007
heath,1,1.8089332358921297e-06,17007
vrit,1,1.8089332358921297e-06,17007
haciendo,1,1.8089332358921297e-06,17007
unhappiness,1,1.8089332358921297e-06,17007
youwhwhahey,1,1.8089332358921297e-06,17007
si,1,1.8089332358921297e-06,17007
wellsounds,1,1.8089332358921297e-06,17007
liberated,1,1.8089332358921297e-06,17007
retarded,1,1.8089332358921297e-06,17007
shuffles,1,1.8089332358921297e-06,17007
retard,1,1.8089332358921297e-06,17007
petit,1,1.8089332358921297e-06,17007
complaint,1,1.8089332358921297e-06,17007
peu,1,1.8089332358921297e-06,17007
il,1,1.8089332358921297e-06,17007
selfcontrol,1,1.8089332358921297e-06,17007
frre,1,1.8089332358921297e-06,17007
typist,1,1.8089332358921297e-06,17007
regin,1,1.8089332358921297e-06,17007
wwwwwait,1,1.8089332358921297e-06,17007
sur,1,1.8089332358921297e-06,17007
surejust,1,1.8089332358921297e-06,17007
penses,1,1.8089332358921297e-06,17007
daddad,1,1.8089332358921297e-06,17007
accomplish,1,1.8089332358921297e-06,17007
doubly,1,1.8089332358921297e-06,17007
suitcases,1,1.8089332358921297e-06,17007
benefitty,1,1.8089332358921297e-06,17007
questce,1,1.8089332358921297e-06,17007
tout,1,1.8089332358921297e-06,17007
franais,1,1.8089332358921297e-06,17007
parle,1,1.8089332358921297e-06,17007
waait,1,1.8089332358921297e-06,17007
employee,1,1.8089332358921297e-06,17007
yourpoints,1,1.8089332358921297e-06,17007
kevin,1,1.8089332358921297e-06,17007
imona,1,1.8089332358921297e-06,17007
grabgrab,1,1.8089332358921297e-06,17007
comehey,1,1.8089332358921297e-06,17007
ami,1,1.8089332358921297e-06,17007
boatsees,1,1.8089332358921297e-06,17007
dieu,1,1.8089332358921297e-06,17007
gray,1,1.8089332358921297e-06,17007
bo,1,1.8089332358921297e-06,17007
yeahh,1,1.8089332358921297e-06,17007
thereoh,1,1.8089332358921297e-06,17007
withoutwithout,1,1.8089332358921297e-06,17007
plaisir,1,1.8089332358921297e-06,17007
ikinda,1,1.8089332358921297e-06,17007
arehi,1,1.8089332358921297e-06,17007
allows,1,1.8089332358921297e-06,17007
sohere,1,1.8089332358921297e-06,17007
correspondence,1,1.8089332358921297e-06,17007
concession,1,1.8089332358921297e-06,17007
grumpy,1,1.8089332358921297e-06,17007
bourbon,1,1.8089332358921297e-06,17007
shewell,1,1.8089332358921297e-06,17007
weeper,1,1.8089332358921297e-06,17007
orders,1,1.8089332358921297e-06,17007
somemeaningless,1,1.8089332358921297e-06,17007
paintingcollage,1,1.8089332358921297e-06,17007
harms,1,1.8089332358921297e-06,17007
thereyou,1,1.8089332358921297e-06,17007
whateheh,1,1.8089332358921297e-06,17007
trib,1,1.8089332358921297e-06,17007
tossing,1,1.8089332358921297e-06,17007
odonnel,1,1.8089332358921297e-06,17007
dontyknow,1,1.8089332358921297e-06,17007
whatlook,1,1.8089332358921297e-06,17007
barrys,1,1.8089332358921297e-06,17007
brownish,1,1.8089332358921297e-06,17007
ritters,1,1.8089332358921297e-06,17007
hiiiiya,1,1.8089332358921297e-06,17007
hideous,1,1.8089332358921297e-06,17007
seatbelts,1,1.8089332358921297e-06,17007
faceles,1,1.8089332358921297e-06,17007
intensely,1,1.8089332358921297e-06,17007
mannequins,1,1.8089332358921297e-06,17007
uhyeah,1,1.8089332358921297e-06,17007
strains,1,1.8089332358921297e-06,17007
uhthen,1,1.8089332358921297e-06,17007
hazel,1,1.8089332358921297e-06,17007
recognition,1,1.8089332358921297e-06,17007
resenting,1,1.8089332358921297e-06,17007
enjoys,1,1.8089332358921297e-06,17007
whheywhoawhoa,1,1.8089332358921297e-06,17007
sizeable,1,1.8089332358921297e-06,17007
monstrous,1,1.8089332358921297e-06,17007
nonfat,1,1.8089332358921297e-06,17007
glynnis,1,1.8089332358921297e-06,17007
atop,1,1.8089332358921297e-06,17007
blueish,1,1.8089332358921297e-06,17007
alternate,1,1.8089332358921297e-06,17007
sixmartin,1,1.8089332358921297e-06,17007
squeal,1,1.8089332358921297e-06,17007
alda,1,1.8089332358921297e-06,17007
bzzzz,1,1.8089332358921297e-06,17007
amateur,1,1.8089332358921297e-06,17007
compromises,1,1.8089332358921297e-06,17007
bloodbath,1,1.8089332358921297e-06,17007
comei,1,1.8089332358921297e-06,17007
heckless,1,1.8089332358921297e-06,17007
infinite,1,1.8089332358921297e-06,17007
bribery,1,1.8089332358921297e-06,17007
omaha,1,1.8089332358921297e-06,17007
cheech,1,1.8089332358921297e-06,17007
gilbert,1,1.8089332358921297e-06,17007
occurring,1,1.8089332358921297e-06,17007
frigerate,1,1.8089332358921297e-06,17007
crabtree,1,1.8089332358921297e-06,17007
defiantly,1,1.8089332358921297e-06,17007
evelyn,1,1.8089332358921297e-06,17007
ummclickclocken,1,1.8089332358921297e-06,17007
youyouyoure,1,1.8089332358921297e-06,17007
astronomer,1,1.8089332358921297e-06,17007
cappuccino,1,1.8089332358921297e-06,17007
bugged,1,1.8089332358921297e-06,17007
respected,1,1.8089332358921297e-06,17007
bapstein,1,1.8089332358921297e-06,17007
alignment,1,1.8089332358921297e-06,17007
sprain,1,1.8089332358921297e-06,17007
paulos,1,1.8089332358921297e-06,17007
grappa,1,1.8089332358921297e-06,17007
firemen,1,1.8089332358921297e-06,17007
whatif,1,1.8089332358921297e-06,17007
ummwhat,1,1.8089332358921297e-06,17007
benny,1,1.8089332358921297e-06,17007
welwelwell,1,1.8089332358921297e-06,17007
believei,1,1.8089332358921297e-06,17007
battles,1,1.8089332358921297e-06,17007
sowed,1,1.8089332358921297e-06,17007
toaster,1,1.8089332358921297e-06,17007
stilli,1,1.8089332358921297e-06,17007
halfcaf,1,1.8089332358921297e-06,17007
rolex,1,1.8089332358921297e-06,17007
barren,1,1.8089332358921297e-06,17007
hardy,1,1.8089332358921297e-06,17007
mirroring,1,1.8089332358921297e-06,17007
5am,1,1.8089332358921297e-06,17007
isoh,1,1.8089332358921297e-06,17007
mediumhmmany,1,1.8089332358921297e-06,17007
uhno,1,1.8089332358921297e-06,17007
releases,1,1.8089332358921297e-06,17007
wewell,1,1.8089332358921297e-06,17007
youthat,1,1.8089332358921297e-06,17007
iooh,1,1.8089332358921297e-06,17007
slumping,1,1.8089332358921297e-06,17007
tit,1,1.8089332358921297e-06,17007
ban,1,1.8089332358921297e-06,17007
soback,1,1.8089332358921297e-06,17007
towed,1,1.8089332358921297e-06,17007
beavers,1,1.8089332358921297e-06,17007
winona,1,1.8089332358921297e-06,17007
stevenson,1,1.8089332358921297e-06,17007
stabbing,1,1.8089332358921297e-06,17007
likeayyyayyyy,1,1.8089332358921297e-06,17007
uhlately,1,1.8089332358921297e-06,17007
shades,1,1.8089332358921297e-06,17007
furlough,1,1.8089332358921297e-06,17007
hooot,1,1.8089332358921297e-06,17007
uncooked,1,1.8089332358921297e-06,17007
telemarketing,1,1.8089332358921297e-06,17007
viejo,1,1.8089332358921297e-06,17007
ballsy,1,1.8089332358921297e-06,17007
uhmona,1,1.8089332358921297e-06,17007
raunchy,1,1.8089332358921297e-06,17007
onceonce,1,1.8089332358921297e-06,17007
touhim,1,1.8089332358921297e-06,17007
chesters,1,1.8089332358921297e-06,17007
exists,1,1.8089332358921297e-06,17007
pageanting,1,1.8089332358921297e-06,17007
fasten,1,1.8089332358921297e-06,17007
needlessturkeymurder,1,1.8089332358921297e-06,17007
weeble,1,1.8089332358921297e-06,17007
yeahnobutbutbutbut,1,1.8089332358921297e-06,17007
clasping,1,1.8089332358921297e-06,17007
justyknowii,1,1.8089332358921297e-06,17007
onerachel,1,1.8089332358921297e-06,17007
radiant,1,1.8089332358921297e-06,17007
pfieffer,1,1.8089332358921297e-06,17007
whyyy,1,1.8089332358921297e-06,17007
hammel,1,1.8089332358921297e-06,17007
gerts,1,1.8089332358921297e-06,17007
lifeboat,1,1.8089332358921297e-06,17007
wobble,1,1.8089332358921297e-06,17007
youcan,1,1.8089332358921297e-06,17007
bungy,1,1.8089332358921297e-06,17007
aahh,1,1.8089332358921297e-06,17007
likeyouyou,1,1.8089332358921297e-06,17007
justum,1,1.8089332358921297e-06,17007
lookokay,1,1.8089332358921297e-06,17007
murray,1,1.8089332358921297e-06,17007
snapping,1,1.8089332358921297e-06,17007
brussel,1,1.8089332358921297e-06,17007
gonnaim,1,1.8089332358921297e-06,17007
priiiize,1,1.8089332358921297e-06,17007
uhjustjust,1,1.8089332358921297e-06,17007
michelin,1,1.8089332358921297e-06,17007
drgreen,1,1.8089332358921297e-06,17007
1995,1,1.8089332358921297e-06,17007
haley,1,1.8089332358921297e-06,17007
umim,1,1.8089332358921297e-06,17007
susanne,1,1.8089332358921297e-06,17007
disapproval,1,1.8089332358921297e-06,17007
rrrachelrachel,1,1.8089332358921297e-06,17007
bosom,1,1.8089332358921297e-06,17007
yugoslavian,1,1.8089332358921297e-06,17007
53,1,1.8089332358921297e-06,17007
forfor,1,1.8089332358921297e-06,17007
expertly,1,1.8089332358921297e-06,17007
colander,1,1.8089332358921297e-06,17007
lenses,1,1.8089332358921297e-06,17007
honour,1,1.8089332358921297e-06,17007
damp,1,1.8089332358921297e-06,17007
romancer,1,1.8089332358921297e-06,17007
eyesdid,1,1.8089332358921297e-06,17007
stomped,1,1.8089332358921297e-06,17007
spasim,1,1.8089332358921297e-06,17007
sw,1,1.8089332358921297e-06,17007
hairline,1,1.8089332358921297e-06,17007
antennae,1,1.8089332358921297e-06,17007
sparkle,1,1.8089332358921297e-06,17007
aspud,1,1.8089332358921297e-06,17007
symbolic,1,1.8089332358921297e-06,17007
kidnappers,1,1.8089332358921297e-06,17007
lesbinims,1,1.8089332358921297e-06,17007
chachi,1,1.8089332358921297e-06,17007
camomile,1,1.8089332358921297e-06,17007
midterms,1,1.8089332358921297e-06,17007
techincally,1,1.8089332358921297e-06,17007
bothmale,1,1.8089332358921297e-06,17007
envelopenot,1,1.8089332358921297e-06,17007
ernst,1,1.8089332358921297e-06,17007
wewesaid,1,1.8089332358921297e-06,17007
totallyopens,1,1.8089332358921297e-06,17007
ummyou,1,1.8089332358921297e-06,17007
lineup,1,1.8089332358921297e-06,17007
steamed,1,1.8089332358921297e-06,17007
sbarry,1,1.8089332358921297e-06,17007
anita,1,1.8089332358921297e-06,17007
ohhhohooohhh,1,1.8089332358921297e-06,17007
smock,1,1.8089332358921297e-06,17007
medley,1,1.8089332358921297e-06,17007
indeed,1,1.8089332358921297e-06,17007
cappucino,1,1.8089332358921297e-06,17007
hellve,1,1.8089332358921297e-06,17007
jumble,1,1.8089332358921297e-06,17007
handdryers,1,1.8089332358921297e-06,17007
kittykittykitty,1,1.8089332358921297e-06,17007
gazette,1,1.8089332358921297e-06,17007
flightnumber,1,1.8089332358921297e-06,17007
twentyfiveanduh,1,1.8089332358921297e-06,17007
drifted,1,1.8089332358921297e-06,17007
underground,1,1.8089332358921297e-06,17007
filmthat,1,1.8089332358921297e-06,17007
coffeesweet,1,1.8089332358921297e-06,17007
inotices,1,1.8089332358921297e-06,17007
lamauge,1,1.8089332358921297e-06,17007
compartment,1,1.8089332358921297e-06,17007
crinkles,1,1.8089332358921297e-06,17007
franzblaudo,1,1.8089332358921297e-06,17007
brisk,1,1.8089332358921297e-06,17007
unme,1,1.8089332358921297e-06,17007
amona,1,1.8089332358921297e-06,17007
passengers,1,1.8089332358921297e-06,17007
uhiim,1,1.8089332358921297e-06,17007
cheered,1,1.8089332358921297e-06,17007
kittykittykittykitty,1,1.8089332358921297e-06,17007
sewage,1,1.8089332358921297e-06,17007
tzone,1,1.8089332358921297e-06,17007
maching,1,1.8089332358921297e-06,17007
ohsee,1,1.8089332358921297e-06,17007
oooooooooh,1,1.8089332358921297e-06,17007
grey,1,1.8089332358921297e-06,17007
oily,1,1.8089332358921297e-06,17007
welllets,1,1.8089332358921297e-06,17007
mimicks,1,1.8089332358921297e-06,17007
redials,1,1.8089332358921297e-06,17007
finkel,1,1.8089332358921297e-06,17007
lokk,1,1.8089332358921297e-06,17007
bistero,1,1.8089332358921297e-06,17007
anywaylook,1,1.8089332358921297e-06,17007
satellite,1,1.8089332358921297e-06,17007
caaaaan,1,1.8089332358921297e-06,17007
skaters,1,1.8089332358921297e-06,17007
grammercy,1,1.8089332358921297e-06,17007
expressly,1,1.8089332358921297e-06,17007
barr,1,1.8089332358921297e-06,17007
soother,1,1.8089332358921297e-06,17007
muhlbrat,1,1.8089332358921297e-06,17007
choruses,1,1.8089332358921297e-06,17007
gunter,1,1.8089332358921297e-06,17007
bloemen,1,1.8089332358921297e-06,17007
haphazard,1,1.8089332358921297e-06,17007
spaz,1,1.8089332358921297e-06,17007
ezels,1,1.8089332358921297e-06,17007
laundorama,1,1.8089332358921297e-06,17007
glamour,1,1.8089332358921297e-06,17007
dexter,1,1.8089332358921297e-06,17007
marshmallow,1,1.8089332358921297e-06,17007
verhoeven,1,1.8089332358921297e-06,17007
winston,1,1.8089332358921297e-06,17007
raven,1,1.8089332358921297e-06,17007
convertible,1,1.8089332358921297e-06,17007
blacked,1,1.8089332358921297e-06,17007
lapdance,1,1.8089332358921297e-06,17007
nevernever,1,1.8089332358921297e-06,17007
sweetness,1,1.8089332358921297e-06,17007
jammies,1,1.8089332358921297e-06,17007
hypothesized,1,1.8089332358921297e-06,17007
spout,1,1.8089332358921297e-06,17007
ofsexy,1,1.8089332358921297e-06,17007
charisma,1,1.8089332358921297e-06,17007
doi,1,1.8089332358921297e-06,17007
iand,1,1.8089332358921297e-06,17007
clunky,1,1.8089332358921297e-06,17007
voor,1,1.8089332358921297e-06,17007
bristles,1,1.8089332358921297e-06,17007
attachments,1,1.8089332358921297e-06,17007
bedankt,1,1.8089332358921297e-06,17007
koffie,1,1.8089332358921297e-06,17007
okayned,1,1.8089332358921297e-06,17007
tahdaaah,1,1.8089332358921297e-06,17007
capuchian,1,1.8089332358921297e-06,17007
tearfully,1,1.8089332358921297e-06,17007
shockedyeah,1,1.8089332358921297e-06,17007
strewn,1,1.8089332358921297e-06,17007
conjecture,1,1.8089332358921297e-06,17007
eighteenth,1,1.8089332358921297e-06,17007
squabble,1,1.8089332358921297e-06,17007
careii,1,1.8089332358921297e-06,17007
youhow,1,1.8089332358921297e-06,17007
theorem,1,1.8089332358921297e-06,17007
velociraptor,1,1.8089332358921297e-06,17007
artelle,1,1.8089332358921297e-06,17007
thathot,1,1.8089332358921297e-06,17007
trampled,1,1.8089332358921297e-06,17007
tickled,1,1.8089332358921297e-06,17007
hellolistens,1,1.8089332358921297e-06,17007
rollerson,1,1.8089332358921297e-06,17007
tomorrowoh,1,1.8089332358921297e-06,17007
awoh,1,1.8089332358921297e-06,17007
spud,1,1.8089332358921297e-06,17007
thailand,1,1.8089332358921297e-06,17007
kiki,1,1.8089332358921297e-06,17007
logans,1,1.8089332358921297e-06,17007
sexiest,1,1.8089332358921297e-06,17007
blobbies,1,1.8089332358921297e-06,17007
slike,1,1.8089332358921297e-06,17007
kitten,1,1.8089332358921297e-06,17007
emit,1,1.8089332358921297e-06,17007
spying,1,1.8089332358921297e-06,17007
artifact,1,1.8089332358921297e-06,17007
calcutta,1,1.8089332358921297e-06,17007
homecoming,1,1.8089332358921297e-06,17007
bendalls,1,1.8089332358921297e-06,17007
chanel,1,1.8089332358921297e-06,17007
boa,1,1.8089332358921297e-06,17007
snuffalopagus,1,1.8089332358921297e-06,17007
frighten,1,1.8089332358921297e-06,17007
fredrickson,1,1.8089332358921297e-06,17007
pier,1,1.8089332358921297e-06,17007
waddles,1,1.8089332358921297e-06,17007
irate,1,1.8089332358921297e-06,17007
fatfree,1,1.8089332358921297e-06,17007
haveno,1,1.8089332358921297e-06,17007
areid,1,1.8089332358921297e-06,17007
40s,1,1.8089332358921297e-06,17007
euphoria,1,1.8089332358921297e-06,17007
maaaaadd,1,1.8089332358921297e-06,17007
runners,1,1.8089332358921297e-06,17007
wooh,1,1.8089332358921297e-06,17007
seea,1,1.8089332358921297e-06,17007
noonell,1,1.8089332358921297e-06,17007
pocketbook,1,1.8089332358921297e-06,17007
ritas,1,1.8089332358921297e-06,17007
europewestern,1,1.8089332358921297e-06,17007
uhred,1,1.8089332358921297e-06,17007
dontyou,1,1.8089332358921297e-06,17007
ipasses,1,1.8089332358921297e-06,17007
counte,1,1.8089332358921297e-06,17007
valerie,1,1.8089332358921297e-06,17007
hydrosaurids,1,1.8089332358921297e-06,17007
unearthed,1,1.8089332358921297e-06,17007
kerb,1,1.8089332358921297e-06,17007
rrrooossss,1,1.8089332358921297e-06,17007
uhhmmwait,1,1.8089332358921297e-06,17007
splashes,1,1.8089332358921297e-06,17007
hanniganbuffay,1,1.8089332358921297e-06,17007
thinkohthat,1,1.8089332358921297e-06,17007
skis,1,1.8089332358921297e-06,17007
smirky,1,1.8089332358921297e-06,17007
andi,1,1.8089332358921297e-06,17007
flys,1,1.8089332358921297e-06,17007
ofofficer,1,1.8089332358921297e-06,17007
yeller,1,1.8089332358921297e-06,17007
sympathize,1,1.8089332358921297e-06,17007
sayinghe,1,1.8089332358921297e-06,17007
ogh,1,1.8089332358921297e-06,17007
solo,1,1.8089332358921297e-06,17007
gogogogo,1,1.8089332358921297e-06,17007
bithit,1,1.8089332358921297e-06,17007
tibidaybo,1,1.8089332358921297e-06,17007
baskin,1,1.8089332358921297e-06,17007
teamwork,1,1.8089332358921297e-06,17007
upand,1,1.8089332358921297e-06,17007
creative,1,1.8089332358921297e-06,17007
hydrosaurs,1,1.8089332358921297e-06,17007
quickie,1,1.8089332358921297e-06,17007
backstop,1,1.8089332358921297e-06,17007
lui,1,1.8089332358921297e-06,17007
turnedremoves,1,1.8089332358921297e-06,17007
aboutooh,1,1.8089332358921297e-06,17007
jeu,1,1.8089332358921297e-06,17007
officerpretty,1,1.8089332358921297e-06,17007
liven,1,1.8089332358921297e-06,17007
stewart,1,1.8089332358921297e-06,17007
ruthie,1,1.8089332358921297e-06,17007
merci,1,1.8089332358921297e-06,17007
theyreuhtheyre,1,1.8089332358921297e-06,17007
jouer,1,1.8089332358921297e-06,17007
babyproofing,1,1.8089332358921297e-06,17007
pouviez,1,1.8089332358921297e-06,17007
earful,1,1.8089332358921297e-06,17007
exert,1,1.8089332358921297e-06,17007
mmmhmmm,1,1.8089332358921297e-06,17007
thatcher,1,1.8089332358921297e-06,17007
apartmentalthough,1,1.8089332358921297e-06,17007
whistleoheverybody,1,1.8089332358921297e-06,17007
tapdance,1,1.8089332358921297e-06,17007
vrrbddy,1,1.8089332358921297e-06,17007
smoching,1,1.8089332358921297e-06,17007
francein,1,1.8089332358921297e-06,17007
husbands,1,1.8089332358921297e-06,17007
prude,1,1.8089332358921297e-06,17007
archery,1,1.8089332358921297e-06,17007
okayim,1,1.8089332358921297e-06,17007
easypour,1,1.8089332358921297e-06,17007
kiln,1,1.8089332358921297e-06,17007
rodney,1,1.8089332358921297e-06,17007
industrial,1,1.8089332358921297e-06,17007
caketwentyeight,1,1.8089332358921297e-06,17007
solvent,1,1.8089332358921297e-06,17007
bucko,1,1.8089332358921297e-06,17007
butdarwin,1,1.8089332358921297e-06,17007
notdoesnt,1,1.8089332358921297e-06,17007
oneway,1,1.8089332358921297e-06,17007
kickyouinthecrotch,1,1.8089332358921297e-06,17007
rememberremember,1,1.8089332358921297e-06,17007
waterpipe,1,1.8089332358921297e-06,17007
catchers,1,1.8089332358921297e-06,17007
wwell,1,1.8089332358921297e-06,17007
ihe,1,1.8089332358921297e-06,17007
suprisingly,1,1.8089332358921297e-06,17007
aghast,1,1.8089332358921297e-06,17007
leaps,1,1.8089332358921297e-06,17007
principals,1,1.8089332358921297e-06,17007
flimsy,1,1.8089332358921297e-06,17007
smokin,1,1.8089332358921297e-06,17007
likeit,1,1.8089332358921297e-06,17007
meanyouyou,1,1.8089332358921297e-06,17007
cruising,1,1.8089332358921297e-06,17007
justii,1,1.8089332358921297e-06,17007
secondwhats,1,1.8089332358921297e-06,17007
individually,1,1.8089332358921297e-06,17007
jjust,1,1.8089332358921297e-06,17007
daa,1,1.8089332358921297e-06,17007
comeyouno,1,1.8089332358921297e-06,17007
introducing,1,1.8089332358921297e-06,17007
iiyknow,1,1.8089332358921297e-06,17007
iiamsuddenly,1,1.8089332358921297e-06,17007
ethels,1,1.8089332358921297e-06,17007
bambambambam,1,1.8089332358921297e-06,17007
anxiously,1,1.8089332358921297e-06,17007
whoahello,1,1.8089332358921297e-06,17007
yeahsighok,1,1.8089332358921297e-06,17007
yeahha,1,1.8089332358921297e-06,17007
andopens,1,1.8089332358921297e-06,17007
raa,1,1.8089332358921297e-06,17007
somotions,1,1.8089332358921297e-06,17007
pleahello,1,1.8089332358921297e-06,17007
superficial,1,1.8089332358921297e-06,17007
headfirst,1,1.8089332358921297e-06,17007
veins,1,1.8089332358921297e-06,17007
goooooooddddddd,1,1.8089332358921297e-06,17007
somewherefun,1,1.8089332358921297e-06,17007
waterproof,1,1.8089332358921297e-06,17007
soheres,1,1.8089332358921297e-06,17007
prompted,1,1.8089332358921297e-06,17007
rollerskating,1,1.8089332358921297e-06,17007
mundane,1,1.8089332358921297e-06,17007
licenseokay,1,1.8089332358921297e-06,17007
sifting,1,1.8089332358921297e-06,17007
sharpened,1,1.8089332358921297e-06,17007
qt,1,1.8089332358921297e-06,17007
humouring,1,1.8089332358921297e-06,17007
sergeant,1,1.8089332358921297e-06,17007
orient,1,1.8089332358921297e-06,17007
givegive,1,1.8089332358921297e-06,17007
carand,1,1.8089332358921297e-06,17007
lookwe,1,1.8089332358921297e-06,17007
slowpokes,1,1.8089332358921297e-06,17007
seminar,1,1.8089332358921297e-06,17007
uhhhhhhthatthat,1,1.8089332358921297e-06,17007
ahchecks,1,1.8089332358921297e-06,17007
watchwhoa,1,1.8089332358921297e-06,17007
mio,1,1.8089332358921297e-06,17007
rediscover,1,1.8089332358921297e-06,17007
roots,1,1.8089332358921297e-06,17007
kilt,1,1.8089332358921297e-06,17007
neuman,1,1.8089332358921297e-06,17007
giorno,1,1.8089332358921297e-06,17007
barefoot,1,1.8089332358921297e-06,17007
cloning,1,1.8089332358921297e-06,17007
himentertain,1,1.8089332358921297e-06,17007
swab,1,1.8089332358921297e-06,17007
excon,1,1.8089332358921297e-06,17007
internationally,1,1.8089332358921297e-06,17007
advanced,1,1.8089332358921297e-06,17007
caro,1,1.8089332358921297e-06,17007
limitations,1,1.8089332358921297e-06,17007
greelys,1,1.8089332358921297e-06,17007
dominance,1,1.8089332358921297e-06,17007
deans,1,1.8089332358921297e-06,17007
freeman,1,1.8089332358921297e-06,17007
seein,1,1.8089332358921297e-06,17007
woa,1,1.8089332358921297e-06,17007
kneel,1,1.8089332358921297e-06,17007
ratchet,1,1.8089332358921297e-06,17007
apply,1,1.8089332358921297e-06,17007
cathedral,1,1.8089332358921297e-06,17007
eeee,1,1.8089332358921297e-06,17007
youcould,1,1.8089332358921297e-06,17007
thai,1,1.8089332358921297e-06,17007
justbe,1,1.8089332358921297e-06,17007
antiquities,1,1.8089332358921297e-06,17007
mesopotamia,1,1.8089332358921297e-06,17007
evidence,1,1.8089332358921297e-06,17007
damning,1,1.8089332358921297e-06,17007
byzantine,1,1.8089332358921297e-06,17007
spelt,1,1.8089332358921297e-06,17007
monay,1,1.8089332358921297e-06,17007
togetherquietly,1,1.8089332358921297e-06,17007
rossss,1,1.8089332358921297e-06,17007
snipers,1,1.8089332358921297e-06,17007
renaissance,1,1.8089332358921297e-06,17007
adlibbing,1,1.8089332358921297e-06,17007
recovers,1,1.8089332358921297e-06,17007
submission,1,1.8089332358921297e-06,17007
abstract,1,1.8089332358921297e-06,17007
dazzle,1,1.8089332358921297e-06,17007
inserts,1,1.8089332358921297e-06,17007
minivan,1,1.8089332358921297e-06,17007
godsend,1,1.8089332358921297e-06,17007
tsz,1,1.8089332358921297e-06,17007
mile,1,1.8089332358921297e-06,17007
multicoloured,1,1.8089332358921297e-06,17007
patricks,1,1.8089332358921297e-06,17007
dizziness,1,1.8089332358921297e-06,17007
architecture,1,1.8089332358921297e-06,17007
nervousness,1,1.8089332358921297e-06,17007
anxieties,1,1.8089332358921297e-06,17007
woolly,1,1.8089332358921297e-06,17007
mammoth,1,1.8089332358921297e-06,17007
flaunt,1,1.8089332358921297e-06,17007
hickey,1,1.8089332358921297e-06,17007
fulfill,1,1.8089332358921297e-06,17007
satisfy,1,1.8089332358921297e-06,17007
concertsthey,1,1.8089332358921297e-06,17007
veils,1,1.8089332358921297e-06,17007
rivers,1,1.8089332358921297e-06,17007
fetal,1,1.8089332358921297e-06,17007
earliest,1,1.8089332358921297e-06,17007
whistling,1,1.8089332358921297e-06,17007
euphoriaoh,1,1.8089332358921297e-06,17007
amphibians,1,1.8089332358921297e-06,17007
shortness,1,1.8089332358921297e-06,17007
hives,1,1.8089332358921297e-06,17007
bleed,1,1.8089332358921297e-06,17007
1000000,1,1.8089332358921297e-06,17007
disoriented,1,1.8089332358921297e-06,17007
widely,1,1.8089332358921297e-06,17007
headacheheadache,1,1.8089332358921297e-06,17007
discredited,1,1.8089332358921297e-06,17007
nausea,1,1.8089332358921297e-06,17007
metropolitan,1,1.8089332358921297e-06,17007
madison,1,1.8089332358921297e-06,17007
drowsiness,1,1.8089332358921297e-06,17007
streamer,1,1.8089332358921297e-06,17007
ifno,1,1.8089332358921297e-06,17007
gotive,1,1.8089332358921297e-06,17007
imaging,1,1.8089332358921297e-06,17007
defining,1,1.8089332358921297e-06,17007
pangea,1,1.8089332358921297e-06,17007
triassic,1,1.8089332358921297e-06,17007
porcupine,1,1.8089332358921297e-06,17007
skims,1,1.8089332358921297e-06,17007
sconces,1,1.8089332358921297e-06,17007
clink,1,1.8089332358921297e-06,17007
fitter,1,1.8089332358921297e-06,17007
await,1,1.8089332358921297e-06,17007
anymoreooh,1,1.8089332358921297e-06,17007
profusion,1,1.8089332358921297e-06,17007
gigantosaurus,1,1.8089332358921297e-06,17007
argentinasaurus,1,1.8089332358921297e-06,17007
tarantulas,1,1.8089332358921297e-06,17007
constructed,1,1.8089332358921297e-06,17007
drumstool,1,1.8089332358921297e-06,17007
atarantula,1,1.8089332358921297e-06,17007
disappointedly,1,1.8089332358921297e-06,17007
onon,1,1.8089332358921297e-06,17007
haaaa,1,1.8089332358921297e-06,17007
firmly,1,1.8089332358921297e-06,17007
afterschool,1,1.8089332358921297e-06,17007
butthe,1,1.8089332358921297e-06,17007
onlookers,1,1.8089332358921297e-06,17007
beanbag,1,1.8089332358921297e-06,17007
seator,1,1.8089332358921297e-06,17007
speechless,1,1.8089332358921297e-06,17007
shortcomings,1,1.8089332358921297e-06,17007
duly,1,1.8089332358921297e-06,17007
staggering,1,1.8089332358921297e-06,17007
noted,1,1.8089332358921297e-06,17007
rightum,1,1.8089332358921297e-06,17007
leakeys,1,1.8089332358921297e-06,17007
tippers,1,1.8089332358921297e-06,17007
assumptions,1,1.8089332358921297e-06,17007
warrant,1,1.8089332358921297e-06,17007
officerfireman,1,1.8089332358921297e-06,17007
evolutionary,1,1.8089332358921297e-06,17007
emanating,1,1.8089332358921297e-06,17007
genetics,1,1.8089332358921297e-06,17007
pummel,1,1.8089332358921297e-06,17007
boggles,1,1.8089332358921297e-06,17007
seminars,1,1.8089332358921297e-06,17007
cloak,1,1.8089332358921297e-06,17007
1700,1,1.8089332358921297e-06,17007
particles,1,1.8089332358921297e-06,17007
subatomic,1,1.8089332358921297e-06,17007
wheeler,1,1.8089332358921297e-06,17007
distillation,1,1.8089332358921297e-06,17007
positronic,1,1.8089332358921297e-06,17007
achieve,1,1.8089332358921297e-06,17007
wellbutnow,1,1.8089332358921297e-06,17007
neveri,1,1.8089332358921297e-06,17007
havei,1,1.8089332358921297e-06,17007
haveyknow,1,1.8089332358921297e-06,17007
wwi,1,1.8089332358921297e-06,17007
ct,1,1.8089332358921297e-06,17007
potentially,1,1.8089332358921297e-06,17007
pretented,1,1.8089332358921297e-06,17007
communicate,1,1.8089332358921297e-06,17007
averagesized,1,1.8089332358921297e-06,17007
lafite,1,1.8089332358921297e-06,17007
leprechaun,1,1.8089332358921297e-06,17007
baptism,1,1.8089332358921297e-06,17007
guessit,1,1.8089332358921297e-06,17007
unicorn,1,1.8089332358921297e-06,17007
littleenthusiastically,1,1.8089332358921297e-06,17007
amenities,1,1.8089332358921297e-06,17007
owowow,1,1.8089332358921297e-06,17007
206,1,1.8089332358921297e-06,17007
complimentary,1,1.8089332358921297e-06,17007
recognizes,1,1.8089332358921297e-06,17007
preach,1,1.8089332358921297e-06,17007
hersecond,1,1.8089332358921297e-06,17007
violationand,1,1.8089332358921297e-06,17007
detailed,1,1.8089332358921297e-06,17007
prayer,1,1.8089332358921297e-06,17007
yeahnot,1,1.8089332358921297e-06,17007
corps,1,1.8089332358921297e-06,17007
reallyand,1,1.8089332358921297e-06,17007
toothpaste,1,1.8089332358921297e-06,17007
mouthwash,1,1.8089332358921297e-06,17007
masseuseby,1,1.8089332358921297e-06,17007
deodorant,1,1.8089332358921297e-06,17007
aids,1,1.8089332358921297e-06,17007
busho,1,1.8089332358921297e-06,17007
errerr,1,1.8089332358921297e-06,17007
disgusts,1,1.8089332358921297e-06,17007
justimim,1,1.8089332358921297e-06,17007
mitzvah,1,1.8089332358921297e-06,17007
dinosauramelia,1,1.8089332358921297e-06,17007
conditioners,1,1.8089332358921297e-06,17007
pbbqqt,1,1.8089332358921297e-06,17007
mourner,1,1.8089332358921297e-06,17007
bounds,1,1.8089332358921297e-06,17007
smithfield,1,1.8089332358921297e-06,17007
voiceuhsure,1,1.8089332358921297e-06,17007
vanished,1,1.8089332358921297e-06,17007
baymermen,1,1.8089332358921297e-06,17007
42,1,1.8089332358921297e-06,17007
250,1,1.8089332358921297e-06,17007
lions,1,1.8089332358921297e-06,17007
ref,1,1.8089332358921297e-06,17007
monicatheyre,1,1.8089332358921297e-06,17007
pantingtheyre,1,1.8089332358921297e-06,17007
seeingspots,1,1.8089332358921297e-06,17007
gremlins,1,1.8089332358921297e-06,17007
monicathink,1,1.8089332358921297e-06,17007
mockinglyyeah,1,1.8089332358921297e-06,17007
august,1,1.8089332358921297e-06,17007
tvgreen,1,1.8089332358921297e-06,17007
yknowlooks,1,1.8089332358921297e-06,17007
isbrilliant,1,1.8089332358921297e-06,17007
mockinglya,1,1.8089332358921297e-06,17007
folding,1,1.8089332358921297e-06,17007
melons,1,1.8089332358921297e-06,17007
shoplifting,1,1.8089332358921297e-06,17007
lowyield,1,1.8089332358921297e-06,17007
nothats,1,1.8089332358921297e-06,17007
rachohgleba,1,1.8089332358921297e-06,17007
drier,1,1.8089332358921297e-06,17007
butscrew,1,1.8089332358921297e-06,17007
uhboy,1,1.8089332358921297e-06,17007
pregnantshe,1,1.8089332358921297e-06,17007
collegue,1,1.8089332358921297e-06,17007
harvard,1,1.8089332358921297e-06,17007
alongside,1,1.8089332358921297e-06,17007
briefs,1,1.8089332358921297e-06,17007
dared,1,1.8089332358921297e-06,17007
fuss,1,1.8089332358921297e-06,17007
einstein,1,1.8089332358921297e-06,17007
exploding,1,1.8089332358921297e-06,17007
improved,1,1.8089332358921297e-06,17007
tampon,1,1.8089332358921297e-06,17007
mega,1,1.8089332358921297e-06,17007
sovanilla,1,1.8089332358921297e-06,17007
soyknow,1,1.8089332358921297e-06,17007
lewdly,1,1.8089332358921297e-06,17007
spritzers,1,1.8089332358921297e-06,17007
accuracy,1,1.8089332358921297e-06,17007
radiocarbon,1,1.8089332358921297e-06,17007
checkers,1,1.8089332358921297e-06,17007
wwwdeniserichardscom,1,1.8089332358921297e-06,17007
suprised,1,1.8089332358921297e-06,17007
entranced,1,1.8089332358921297e-06,17007
hairflipping,1,1.8089332358921297e-06,17007
pairing,1,1.8089332358921297e-06,17007
timidly,1,1.8089332358921297e-06,17007
lusts,1,1.8089332358921297e-06,17007
chili,1,1.8089332358921297e-06,17007
halffull,1,1.8089332358921297e-06,17007
wealer,1,1.8089332358921297e-06,17007
headits,1,1.8089332358921297e-06,17007
peg,1,1.8089332358921297e-06,17007
stroll,1,1.8089332358921297e-06,17007
sousneath,1,1.8089332358921297e-06,17007
besto,1,1.8089332358921297e-06,17007
offlimits,1,1.8089332358921297e-06,17007
motto,1,1.8089332358921297e-06,17007
rejects,1,1.8089332358921297e-06,17007
numbered,1,1.8089332358921297e-06,17007
honeymooning,1,1.8089332358921297e-06,17007
dontthey,1,1.8089332358921297e-06,17007
pinecones,1,1.8089332358921297e-06,17007
delightful,1,1.8089332358921297e-06,17007
butoh,1,1.8089332358921297e-06,17007
outor,1,1.8089332358921297e-06,17007
buzzing,1,1.8089332358921297e-06,17007
orpoison,1,1.8089332358921297e-06,17007
bett,1,1.8089332358921297e-06,17007
therere,1,1.8089332358921297e-06,17007
ofsee,1,1.8089332358921297e-06,17007
painless,1,1.8089332358921297e-06,17007
gothehehehes,1,1.8089332358921297e-06,17007
windbags,1,1.8089332358921297e-06,17007
tweed,1,1.8089332358921297e-06,17007
undergraduate,1,1.8089332358921297e-06,17007
spafford,1,1.8089332358921297e-06,17007
ahhah,1,1.8089332358921297e-06,17007
prance,1,1.8089332358921297e-06,17007
sneaky,1,1.8089332358921297e-06,17007
bridemaids,1,1.8089332358921297e-06,17007
stunted,1,1.8089332358921297e-06,17007
daisies,1,1.8089332358921297e-06,17007
cerebral,1,1.8089332358921297e-06,17007
cleric,1,1.8089332358921297e-06,17007
refilled,1,1.8089332358921297e-06,17007
gritting,1,1.8089332358921297e-06,17007
tamburino,1,1.8089332358921297e-06,17007
woolery,1,1.8089332358921297e-06,17007
trebek,1,1.8089332358921297e-06,17007
skloff,1,1.8089332358921297e-06,17007
sajak,1,1.8089332358921297e-06,17007
sown,1,1.8089332358921297e-06,17007
whiskers,1,1.8089332358921297e-06,17007
macintosh,1,1.8089332358921297e-06,17007
bamboo,1,1.8089332358921297e-06,17007
freshwater,1,1.8089332358921297e-06,17007
helvetica,1,1.8089332358921297e-06,17007
bold,1,1.8089332358921297e-06,17007
selfdefense,1,1.8089332358921297e-06,17007
holmes,1,1.8089332358921297e-06,17007
quotes,1,1.8089332358921297e-06,17007
turf,1,1.8089332358921297e-06,17007
eighty,1,1.8089332358921297e-06,17007
thatow,1,1.8089332358921297e-06,17007
groommens,1,1.8089332358921297e-06,17007
breathtaking,1,1.8089332358921297e-06,17007
rubles,1,1.8089332358921297e-06,17007
yen,1,1.8089332358921297e-06,17007
containing,1,1.8089332358921297e-06,17007
goo,1,1.8089332358921297e-06,17007
chappys,1,1.8089332358921297e-06,17007
rosoff,1,1.8089332358921297e-06,17007
yeahuh,1,1.8089332358921297e-06,17007
whwas,1,1.8089332358921297e-06,17007
sly,1,1.8089332358921297e-06,17007
eek,1,1.8089332358921297e-06,17007
interspersed,1,1.8089332358921297e-06,17007
batting,1,1.8089332358921297e-06,17007
kwan,1,1.8089332358921297e-06,17007
showdog,1,1.8089332358921297e-06,17007
alri,1,1.8089332358921297e-06,17007
beret,1,1.8089332358921297e-06,17007
teased,1,1.8089332358921297e-06,17007
helmetpelts,1,1.8089332358921297e-06,17007
restarts,1,1.8089332358921297e-06,17007
padlocks,1,1.8089332358921297e-06,17007
heaves,1,1.8089332358921297e-06,17007
pitfalls,1,1.8089332358921297e-06,17007
handsomeness,1,1.8089332358921297e-06,17007
disappointing,1,1.8089332358921297e-06,17007
rugged,1,1.8089332358921297e-06,17007
useim,1,1.8089332358921297e-06,17007
circuits,1,1.8089332358921297e-06,17007
goyou,1,1.8089332358921297e-06,17007
luuuuuuuuck,1,1.8089332358921297e-06,17007
yeahhe,1,1.8089332358921297e-06,17007
tremendously,1,1.8089332358921297e-06,17007
traipsing,1,1.8089332358921297e-06,17007
observes,1,1.8089332358921297e-06,17007
gottliebs,1,1.8089332358921297e-06,17007
yangs,1,1.8089332358921297e-06,17007
osmond,1,1.8089332358921297e-06,17007
maake,1,1.8089332358921297e-06,17007
countanyway,1,1.8089332358921297e-06,17007
lauers,1,1.8089332358921297e-06,17007
flexible,1,1.8089332358921297e-06,17007
prints,1,1.8089332358921297e-06,17007
thewait,1,1.8089332358921297e-06,17007
birdcage,1,1.8089332358921297e-06,17007
whahoo,1,1.8089332358921297e-06,17007
knockoffs,1,1.8089332358921297e-06,17007
redecorateand,1,1.8089332358921297e-06,17007
merchants,1,1.8089332358921297e-06,17007
loogie,1,1.8089332358921297e-06,17007
getaway,1,1.8089332358921297e-06,17007
stupidly,1,1.8089332358921297e-06,17007
potions,1,1.8089332358921297e-06,17007
sexretary,1,1.8089332358921297e-06,17007
smarmy,1,1.8089332358921297e-06,17007
letch,1,1.8089332358921297e-06,17007
trex,1,1.8089332358921297e-06,17007
priceless,1,1.8089332358921297e-06,17007
yeeeah,1,1.8089332358921297e-06,17007
genuine,1,1.8089332358921297e-06,17007
markups,1,1.8089332358921297e-06,17007
converstation,1,1.8089332358921297e-06,17007
floored,1,1.8089332358921297e-06,17007
plicit,1,1.8089332358921297e-06,17007
cursory,1,1.8089332358921297e-06,17007
diving,1,1.8089332358921297e-06,17007
dummies,1,1.8089332358921297e-06,17007
deathcab,1,1.8089332358921297e-06,17007
copshow,1,1.8089332358921297e-06,17007
maintenanceokay,1,1.8089332358921297e-06,17007
academic,1,1.8089332358921297e-06,17007
manipedi,1,1.8089332358921297e-06,17007
futile,1,1.8089332358921297e-06,17007
gall,1,1.8089332358921297e-06,17007
changeooh,1,1.8089332358921297e-06,17007
stillstill,1,1.8089332358921297e-06,17007
lucrative,1,1.8089332358921297e-06,17007
infect,1,1.8089332358921297e-06,17007
stockbrokers,1,1.8089332358921297e-06,17007
ouchy,1,1.8089332358921297e-06,17007
wench,1,1.8089332358921297e-06,17007
trois,1,1.8089332358921297e-06,17007
mnage,1,1.8089332358921297e-06,17007
diff,1,1.8089332358921297e-06,17007
brendy,1,1.8089332358921297e-06,17007
medication,1,1.8089332358921297e-06,17007
lighted,1,1.8089332358921297e-06,17007
onnnnnn,1,1.8089332358921297e-06,17007
lox,1,1.8089332358921297e-06,17007
ortheres,1,1.8089332358921297e-06,17007
uttered,1,1.8089332358921297e-06,17007
avoids,1,1.8089332358921297e-06,17007
medal,1,1.8089332358921297e-06,17007
acknowledging,1,1.8089332358921297e-06,17007
hmmmmmmm,1,1.8089332358921297e-06,17007
sixtyfive,1,1.8089332358921297e-06,17007
sssshhhhhh,1,1.8089332358921297e-06,17007
youreyou,1,1.8089332358921297e-06,17007
autograph,1,1.8089332358921297e-06,17007
goldfish,1,1.8089332358921297e-06,17007
lauer,1,1.8089332358921297e-06,17007
twoyear,1,1.8089332358921297e-06,17007
development,1,1.8089332358921297e-06,17007
notive,1,1.8089332358921297e-06,17007
pale,1,1.8089332358921297e-06,17007
twos,1,1.8089332358921297e-06,17007
1997,1,1.8089332358921297e-06,17007
nozzles,1,1.8089332358921297e-06,17007
decorating,1,1.8089332358921297e-06,17007
mississipily,1,1.8089332358921297e-06,17007
andandno,1,1.8089332358921297e-06,17007
delay,1,1.8089332358921297e-06,17007
cam,1,1.8089332358921297e-06,17007
diverting,1,1.8089332358921297e-06,17007
sherlock,1,1.8089332358921297e-06,17007
finals,1,1.8089332358921297e-06,17007
52,1,1.8089332358921297e-06,17007
erotic,1,1.8089332358921297e-06,17007
semifinals,1,1.8089332358921297e-06,17007
divorcedross,1,1.8089332358921297e-06,17007
portraits,1,1.8089332358921297e-06,17007
testicles,1,1.8089332358921297e-06,17007
willies,1,1.8089332358921297e-06,17007
speeding,1,1.8089332358921297e-06,17007
phallic,1,1.8089332358921297e-06,17007
woodland,1,1.8089332358921297e-06,17007
tack,1,1.8089332358921297e-06,17007
butcher,1,1.8089332358921297e-06,17007
toulouse,1,1.8089332358921297e-06,17007
tolouse,1,1.8089332358921297e-06,17007
pec,1,1.8089332358921297e-06,17007
mississippilesly,1,1.8089332358921297e-06,17007
misthe,1,1.8089332358921297e-06,17007
implants,1,1.8089332358921297e-06,17007
florist,1,1.8089332358921297e-06,17007
ergaster,1,1.8089332358921297e-06,17007
vast,1,1.8089332358921297e-06,17007
differences,1,1.8089332358921297e-06,17007
fossiles,1,1.8089332358921297e-06,17007
grips,1,1.8089332358921297e-06,17007
tassels,1,1.8089332358921297e-06,17007
inrealizes,1,1.8089332358921297e-06,17007
concluding,1,1.8089332358921297e-06,17007
paw,1,1.8089332358921297e-06,17007
jarvis,1,1.8089332358921297e-06,17007
expectation,1,1.8089332358921297e-06,17007
oberblau,1,1.8089332358921297e-06,17007
tapped,1,1.8089332358921297e-06,17007
peeks,1,1.8089332358921297e-06,17007
paws,1,1.8089332358921297e-06,17007
academics,1,1.8089332358921297e-06,17007
unruffled,1,1.8089332358921297e-06,17007
wehsigh,1,1.8089332358921297e-06,17007
shellfish,1,1.8089332358921297e-06,17007
speachless,1,1.8089332358921297e-06,17007
antidepressants,1,1.8089332358921297e-06,17007
mexican,1,1.8089332358921297e-06,17007
halen,1,1.8089332358921297e-06,17007
weirdness,1,1.8089332358921297e-06,17007
foursome,1,1.8089332358921297e-06,17007
separators,1,1.8089332358921297e-06,17007
xrated,1,1.8089332358921297e-06,17007
2032,1,1.8089332358921297e-06,17007
generates,1,1.8089332358921297e-06,17007
aas,1,1.8089332358921297e-06,17007
finalist,1,1.8089332358921297e-06,17007
christie,1,1.8089332358921297e-06,17007
brinkley,1,1.8089332358921297e-06,17007
c3po,1,1.8089332358921297e-06,17007
chante,1,1.8089332358921297e-06,17007
en,1,1.8089332358921297e-06,17007
blousetype,1,1.8089332358921297e-06,17007
whoooo,1,1.8089332358921297e-06,17007
nervouslytzzzzz,1,1.8089332358921297e-06,17007
applauding,1,1.8089332358921297e-06,17007
excavated,1,1.8089332358921297e-06,17007
12th,1,1.8089332358921297e-06,17007
boscodictiasaur,1,1.8089332358921297e-06,17007
nether,1,1.8089332358921297e-06,17007
margarets,1,1.8089332358921297e-06,17007
caging,1,1.8089332358921297e-06,17007
paleontological,1,1.8089332358921297e-06,17007
mboscodictiosaur,1,1.8089332358921297e-06,17007
cox,1,1.8089332358921297e-06,17007
benji,1,1.8089332358921297e-06,17007
becaaauuuse,1,1.8089332358921297e-06,17007
weaponry,1,1.8089332358921297e-06,17007
orbiting,1,1.8089332358921297e-06,17007
revolutionary,1,1.8089332358921297e-06,17007
poisonous,1,1.8089332358921297e-06,17007
orooh,1,1.8089332358921297e-06,17007
youmaybe,1,1.8089332358921297e-06,17007
brushing,1,1.8089332358921297e-06,17007
manicurist,1,1.8089332358921297e-06,17007
coward,1,1.8089332358921297e-06,17007
lllookin,1,1.8089332358921297e-06,17007
9010,1,1.8089332358921297e-06,17007
crumb,1,1.8089332358921297e-06,17007
arrogance,1,1.8089332358921297e-06,17007
froze,1,1.8089332358921297e-06,17007
baggie,1,1.8089332358921297e-06,17007
heartoh,1,1.8089332358921297e-06,17007
deathbed,1,1.8089332358921297e-06,17007
backtoback,1,1.8089332358921297e-06,17007
throats,1,1.8089332358921297e-06,17007
tonka,1,1.8089332358921297e-06,17007
poked,1,1.8089332358921297e-06,17007
sultry,1,1.8089332358921297e-06,17007
nothingwhy,1,1.8089332358921297e-06,17007
himohoh,1,1.8089332358921297e-06,17007
cerchandler,1,1.8089332358921297e-06,17007
thais,1,1.8089332358921297e-06,17007
mai,1,1.8089332358921297e-06,17007
chiming,1,1.8089332358921297e-06,17007
defends,1,1.8089332358921297e-06,17007
ellas,1,1.8089332358921297e-06,17007
stroller,1,1.8089332358921297e-06,17007
clipons,1,1.8089332358921297e-06,17007
falafel,1,1.8089332358921297e-06,17007
justokayjust,1,1.8089332358921297e-06,17007
boatthis,1,1.8089332358921297e-06,17007
dontlook,1,1.8089332358921297e-06,17007
purrs,1,1.8089332358921297e-06,17007
proposals,1,1.8089332358921297e-06,17007
rosssss,1,1.8089332358921297e-06,17007
posted,1,1.8089332358921297e-06,17007
shirtsleeve,1,1.8089332358921297e-06,17007
thisa,1,1.8089332358921297e-06,17007
argentinaaaa,1,1.8089332358921297e-06,17007
recapture,1,1.8089332358921297e-06,17007
youtry,1,1.8089332358921297e-06,17007
goodok,1,1.8089332358921297e-06,17007
elephant,1,1.8089332358921297e-06,17007
pediatricians,1,1.8089332358921297e-06,17007
accidentyou,1,1.8089332358921297e-06,17007
revoked,1,1.8089332358921297e-06,17007
waldo,1,1.8089332358921297e-06,17007
gettlemans,1,1.8089332358921297e-06,17007
breed,1,1.8089332358921297e-06,17007
hanagens,1,1.8089332358921297e-06,17007
skittish,1,1.8089332358921297e-06,17007
betrayed,1,1.8089332358921297e-06,17007
ehactually,1,1.8089332358921297e-06,17007
broadcasting,1,1.8089332358921297e-06,17007
unstoppable,1,1.8089332358921297e-06,17007
carcasses,1,1.8089332358921297e-06,17007
vegetarians,1,1.8089332358921297e-06,17007
excitedhey,1,1.8089332358921297e-06,17007
visvis,1,1.8089332358921297e-06,17007
speakerphone,1,1.8089332358921297e-06,17007
superserious,1,1.8089332358921297e-06,17007
hyphen,1,1.8089332358921297e-06,17007
disbelievingly,1,1.8089332358921297e-06,17007
tucks,1,1.8089332358921297e-06,17007
aarrgghh,1,1.8089332358921297e-06,17007
fatso,1,1.8089332358921297e-06,17007
seeeeen,1,1.8089332358921297e-06,17007
lollypop,1,1.8089332358921297e-06,17007
rubellalike,1,1.8089332358921297e-06,17007
humaaan,1,1.8089332358921297e-06,17007
everythingstarts,1,1.8089332358921297e-06,17007
garlicpeelers,1,1.8089332358921297e-06,17007
thatsnow,1,1.8089332358921297e-06,17007
maybekindawanted,1,1.8089332358921297e-06,17007
ahstartthings,1,1.8089332358921297e-06,17007
umi,1,1.8089332358921297e-06,17007
overuse,1,1.8089332358921297e-06,17007
javu,1,1.8089332358921297e-06,17007
javuwill,1,1.8089332358921297e-06,17007
cloves,1,1.8089332358921297e-06,17007
andive,1,1.8089332358921297e-06,17007
ummthen,1,1.8089332358921297e-06,17007
weif,1,1.8089332358921297e-06,17007
peering,1,1.8089332358921297e-06,17007
appetizer,1,1.8089332358921297e-06,17007
diamonds,1,1.8089332358921297e-06,17007
uncircumcised,1,1.8089332358921297e-06,17007
ballad,1,1.8089332358921297e-06,17007
myno,1,1.8089332358921297e-06,17007
ducked,1,1.8089332358921297e-06,17007
misshapen,1,1.8089332358921297e-06,17007
palian,1,1.8089332358921297e-06,17007
bedroomwho,1,1.8089332358921297e-06,17007
garbaaaaaage,1,1.8089332358921297e-06,17007
requesting,1,1.8089332358921297e-06,17007
ol,1,1.8089332358921297e-06,17007
spleeeeen,1,1.8089332358921297e-06,17007
terror,1,1.8089332358921297e-06,17007
boxy,1,1.8089332358921297e-06,17007
divorceo,1,1.8089332358921297e-06,17007
chardonnet,1,1.8089332358921297e-06,17007
education,1,1.8089332358921297e-06,17007
mannish,1,1.8089332358921297e-06,17007
stabby,1,1.8089332358921297e-06,17007
skeptic,1,1.8089332358921297e-06,17007
bi,1,1.8089332358921297e-06,17007
ouh,1,1.8089332358921297e-06,17007
indignantly,1,1.8089332358921297e-06,17007
delicate,1,1.8089332358921297e-06,17007
inquisitive,1,1.8089332358921297e-06,17007
recites,1,1.8089332358921297e-06,17007
bakes,1,1.8089332358921297e-06,17007
anyoneanyway,1,1.8089332358921297e-06,17007
spotlight,1,1.8089332358921297e-06,17007
hioh,1,1.8089332358921297e-06,17007
champions,1,1.8089332358921297e-06,17007
fivemonth,1,1.8089332358921297e-06,17007
academia,1,1.8089332358921297e-06,17007
ironing,1,1.8089332358921297e-06,17007
booed,1,1.8089332358921297e-06,17007
outand,1,1.8089332358921297e-06,17007
snufflebumps,1,1.8089332358921297e-06,17007
poppins,1,1.8089332358921297e-06,17007
thins,1,1.8089332358921297e-06,17007
uhmwell,1,1.8089332358921297e-06,17007
errrr,1,1.8089332358921297e-06,17007
athlete,1,1.8089332358921297e-06,17007
reduced,1,1.8089332358921297e-06,17007
reconsider,1,1.8089332358921297e-06,17007
preteen,1,1.8089332358921297e-06,17007
noi,1,1.8089332358921297e-06,17007
pounded,1,1.8089332358921297e-06,17007
squam,1,1.8089332358921297e-06,17007
becuase,1,1.8089332358921297e-06,17007
bruise,1,1.8089332358921297e-06,17007
littleand,1,1.8089332358921297e-06,17007
609,1,1.8089332358921297e-06,17007
19991125,1,1.8089332358921297e-06,17007
mighty,1,1.8089332358921297e-06,17007
knownear,1,1.8089332358921297e-06,17007
connecticutyou,1,1.8089332358921297e-06,17007
highlights,1,1.8089332358921297e-06,17007
huhwere,1,1.8089332358921297e-06,17007
aid,1,1.8089332358921297e-06,17007
misconstrues,1,1.8089332358921297e-06,17007
aggression,1,1.8089332358921297e-06,17007
talon,1,1.8089332358921297e-06,17007
hanniganyou,1,1.8089332358921297e-06,17007
faucet,1,1.8089332358921297e-06,17007
ou,1,1.8089332358921297e-06,17007
ohyou,1,1.8089332358921297e-06,17007
astonishment,1,1.8089332358921297e-06,17007
swirling,1,1.8089332358921297e-06,17007
connections,1,1.8089332358921297e-06,17007
whirl,1,1.8089332358921297e-06,17007
outsider,1,1.8089332358921297e-06,17007
streak,1,1.8089332358921297e-06,17007
apologetic,1,1.8089332358921297e-06,17007
ideaour,1,1.8089332358921297e-06,17007
comma,1,1.8089332358921297e-06,17007
garlicky,1,1.8089332358921297e-06,17007
incessant,1,1.8089332358921297e-06,17007
babysat,1,1.8089332358921297e-06,17007
kissandtell,1,1.8089332358921297e-06,17007
wang,1,1.8089332358921297e-06,17007
sayon,1,1.8089332358921297e-06,17007
endeavours,1,1.8089332358921297e-06,17007
windscreen,1,1.8089332358921297e-06,17007
enchant,1,1.8089332358921297e-06,17007
wink,1,1.8089332358921297e-06,17007
snout,1,1.8089332358921297e-06,17007
megive,1,1.8089332358921297e-06,17007
franklin,1,1.8089332358921297e-06,17007
flexes,1,1.8089332358921297e-06,17007
purebreed,1,1.8089332358921297e-06,17007
spanking,1,1.8089332358921297e-06,17007
playdough,1,1.8089332358921297e-06,17007
barber,1,1.8089332358921297e-06,17007
pairwhy,1,1.8089332358921297e-06,17007
whatyoure,1,1.8089332358921297e-06,17007
roam,1,1.8089332358921297e-06,17007
vital,1,1.8089332358921297e-06,17007
bathe,1,1.8089332358921297e-06,17007
youllyoure,1,1.8089332358921297e-06,17007
resort,1,1.8089332358921297e-06,17007
eavesdrop,1,1.8089332358921297e-06,17007
helpless,1,1.8089332358921297e-06,17007
paddle,1,1.8089332358921297e-06,17007
whatyoureyoure,1,1.8089332358921297e-06,17007
executive,1,1.8089332358921297e-06,17007
dome,1,1.8089332358921297e-06,17007
astaire,1,1.8089332358921297e-06,17007
temperature,1,1.8089332358921297e-06,17007
harley,1,1.8089332358921297e-06,17007
j437a,1,1.8089332358921297e-06,17007
enlightened,1,1.8089332358921297e-06,17007
winterberry,1,1.8089332358921297e-06,17007
nutrients,1,1.8089332358921297e-06,17007
thor,1,1.8089332358921297e-06,17007
praying,1,1.8089332358921297e-06,17007
20th,1,1.8089332358921297e-06,17007
impersonal,1,1.8089332358921297e-06,17007
chichis,1,1.8089332358921297e-06,17007
200pound,1,1.8089332358921297e-06,17007
dolphin,1,1.8089332358921297e-06,17007
gspot,1,1.8089332358921297e-06,17007
rambo,1,1.8089332358921297e-06,17007
11yearold,1,1.8089332358921297e-06,17007
arbys,1,1.8089332358921297e-06,17007
commanding,1,1.8089332358921297e-06,17007
crenna,1,1.8089332358921297e-06,17007
teepee,1,1.8089332358921297e-06,17007
dilemma,1,1.8089332358921297e-06,17007
ant,1,1.8089332358921297e-06,17007
traditions,1,1.8089332358921297e-06,17007
clawed,1,1.8089332358921297e-06,17007
wellkinda,1,1.8089332358921297e-06,17007
musty,1,1.8089332358921297e-06,17007
sorryhe,1,1.8089332358921297e-06,17007
jrjr,1,1.8089332358921297e-06,17007
arguments,1,1.8089332358921297e-06,17007
rosannadanna,1,1.8089332358921297e-06,17007
roseanne,1,1.8089332358921297e-06,17007
poll,1,1.8089332358921297e-06,17007
disgustingtons,1,1.8089332358921297e-06,17007
gonnacloses,1,1.8089332358921297e-06,17007
uhwerewere,1,1.8089332358921297e-06,17007
ummwere,1,1.8089332358921297e-06,17007
ebay,1,1.8089332358921297e-06,17007
laaaaaid,1,1.8089332358921297e-06,17007
contracting,1,1.8089332358921297e-06,17007
letsone,1,1.8089332358921297e-06,17007
devonian,1,1.8089332358921297e-06,17007
equilibrium,1,1.8089332358921297e-06,17007
punctuated,1,1.8089332358921297e-06,17007
headbutting,1,1.8089332358921297e-06,17007
slum,1,1.8089332358921297e-06,17007
tusks,1,1.8089332358921297e-06,17007
mammoths,1,1.8089332358921297e-06,17007
justtheyre,1,1.8089332358921297e-06,17007
arthopods,1,1.8089332358921297e-06,17007
segmented,1,1.8089332358921297e-06,17007
weweve,1,1.8089332358921297e-06,17007
uheveryonethisis,1,1.8089332358921297e-06,17007
delilah,1,1.8089332358921297e-06,17007
paleonthologist,1,1.8089332358921297e-06,17007
broads,1,1.8089332358921297e-06,17007
outi,1,1.8089332358921297e-06,17007
overp,1,1.8089332358921297e-06,17007
lashed,1,1.8089332358921297e-06,17007
stubborn,1,1.8089332358921297e-06,17007
ohwho,1,1.8089332358921297e-06,17007
overpaid,1,1.8089332358921297e-06,17007
stockholm,1,1.8089332358921297e-06,17007
agape,1,1.8089332358921297e-06,17007
ipan,1,1.8089332358921297e-06,17007
supremes,1,1.8089332358921297e-06,17007
heartshaped,1,1.8089332358921297e-06,17007
twoblock,1,1.8089332358921297e-06,17007
sunlight,1,1.8089332358921297e-06,17007
radius,1,1.8089332358921297e-06,17007
upwind,1,1.8089332358921297e-06,17007
sm,1,1.8089332358921297e-06,17007
katies,1,1.8089332358921297e-06,17007
aaargh,1,1.8089332358921297e-06,17007
armchair,1,1.8089332358921297e-06,17007
lassy,1,1.8089332358921297e-06,17007
seahorses,1,1.8089332358921297e-06,17007
microphones,1,1.8089332358921297e-06,17007
irritate,1,1.8089332358921297e-06,17007
stooge,1,1.8089332358921297e-06,17007
401k,1,1.8089332358921297e-06,17007
caster,1,1.8089332358921297e-06,17007
enchilada,1,1.8089332358921297e-06,17007
knots,1,1.8089332358921297e-06,17007
peppers,1,1.8089332358921297e-06,17007
mylaughs,1,1.8089332358921297e-06,17007
boundaries,1,1.8089332358921297e-06,17007
anthem,1,1.8089332358921297e-06,17007
glabi,1,1.8089332358921297e-06,17007
theresome,1,1.8089332358921297e-06,17007
glupi,1,1.8089332358921297e-06,17007
stripan,1,1.8089332358921297e-06,17007
suzie,1,1.8089332358921297e-06,17007
softer,1,1.8089332358921297e-06,17007
emphasises,1,1.8089332358921297e-06,17007
wheelchair,1,1.8089332358921297e-06,17007
buster,1,1.8089332358921297e-06,17007
catastrophic,1,1.8089332358921297e-06,17007
katy,1,1.8089332358921297e-06,17007
zurich,1,1.8089332358921297e-06,17007
cardiac,1,1.8089332358921297e-06,17007
phoebephoebephoebephoebeburrrrr,1,1.8089332358921297e-06,17007
elders,1,1.8089332358921297e-06,17007
awith,1,1.8089332358921297e-06,17007
ook,1,1.8089332358921297e-06,17007
albeit,1,1.8089332358921297e-06,17007
ello,1,1.8089332358921297e-06,17007
beebee,1,1.8089332358921297e-06,17007
ebe,1,1.8089332358921297e-06,17007
oebe,1,1.8089332358921297e-06,17007
phoene,1,1.8089332358921297e-06,17007
highpitched,1,1.8089332358921297e-06,17007
menacingly,1,1.8089332358921297e-06,17007
hoebe,1,1.8089332358921297e-06,17007
h,1,1.8089332358921297e-06,17007
prozac,1,1.8089332358921297e-06,17007
valium,1,1.8089332358921297e-06,17007
embracing,1,1.8089332358921297e-06,17007
abouteverything,1,1.8089332358921297e-06,17007
mmmhmmmmm,1,1.8089332358921297e-06,17007
collective,1,1.8089332358921297e-06,17007
zest,1,1.8089332358921297e-06,17007
drycleaners,1,1.8089332358921297e-06,17007
typographical,1,1.8089332358921297e-06,17007
midthirties,1,1.8089332358921297e-06,17007
wildly,1,1.8089332358921297e-06,17007
forking,1,1.8089332358921297e-06,17007
whawhawhadid,1,1.8089332358921297e-06,17007
thanksforalovelyevening,1,1.8089332358921297e-06,17007
wasa,1,1.8089332358921297e-06,17007
thatsmy,1,1.8089332358921297e-06,17007
maiden,1,1.8089332358921297e-06,17007
folksy,1,1.8089332358921297e-06,17007
acoustic,1,1.8089332358921297e-06,17007
onthe,1,1.8089332358921297e-06,17007
thingok,1,1.8089332358921297e-06,17007
pianist,1,1.8089332358921297e-06,17007
jenkins,1,1.8089332358921297e-06,17007
threesomes,1,1.8089332358921297e-06,17007
titweiller,1,1.8089332358921297e-06,17007
lana,1,1.8089332358921297e-06,17007
thankfully,1,1.8089332358921297e-06,17007
onewho,1,1.8089332358921297e-06,17007
wickedly,1,1.8089332358921297e-06,17007
disasters,1,1.8089332358921297e-06,17007
lukewarm,1,1.8089332358921297e-06,17007
gameboy,1,1.8089332358921297e-06,17007
hasmeje,1,1.8089332358921297e-06,17007
armenian,1,1.8089332358921297e-06,17007
ummthisii,1,1.8089332358921297e-06,17007
intentional,1,1.8089332358921297e-06,17007
iokay,1,1.8089332358921297e-06,17007
perkazet,1,1.8089332358921297e-06,17007
pudding,1,1.8089332358921297e-06,17007
ummwell,1,1.8089332358921297e-06,17007
banter,1,1.8089332358921297e-06,17007
lucifer,1,1.8089332358921297e-06,17007
dragons,1,1.8089332358921297e-06,17007
seeking,1,1.8089332358921297e-06,17007
intriguing,1,1.8089332358921297e-06,17007
ummmonica,1,1.8089332358921297e-06,17007
knooow,1,1.8089332358921297e-06,17007
divorceforce,1,1.8089332358921297e-06,17007
vetoes,1,1.8089332358921297e-06,17007
neccessarily,1,1.8089332358921297e-06,17007
boating,1,1.8089332358921297e-06,17007
emailed,1,1.8089332358921297e-06,17007
benno,1,1.8089332358921297e-06,17007
listoh,1,1.8089332358921297e-06,17007
beforesees,1,1.8089332358921297e-06,17007
learnt,1,1.8089332358921297e-06,17007
goodpill,1,1.8089332358921297e-06,17007
depending,1,1.8089332358921297e-06,17007
blimp,1,1.8089332358921297e-06,17007
cardboard,1,1.8089332358921297e-06,17007
photoshop,1,1.8089332358921297e-06,17007
thrice,1,1.8089332358921297e-06,17007
graphic,1,1.8089332358921297e-06,17007
reunion,1,1.8089332358921297e-06,17007
inquite,1,1.8089332358921297e-06,17007
trudie,1,1.8089332358921297e-06,17007
passageway,1,1.8089332358921297e-06,17007
floortoceiling,1,1.8089332358921297e-06,17007
penthat,1,1.8089332358921297e-06,17007
scatterbrain,1,1.8089332358921297e-06,17007
okayoop,1,1.8089332358921297e-06,17007
conventional,1,1.8089332358921297e-06,17007
minding,1,1.8089332358921297e-06,17007
trough,1,1.8089332358921297e-06,17007
witty,1,1.8089332358921297e-06,17007
nelson,1,1.8089332358921297e-06,17007
guysfor,1,1.8089332358921297e-06,17007
scientific,1,1.8089332358921297e-06,17007
tends,1,1.8089332358921297e-06,17007
unpredictability,1,1.8089332358921297e-06,17007
linzer,1,1.8089332358921297e-06,17007
accurate,1,1.8089332358921297e-06,17007
butyknow,1,1.8089332358921297e-06,17007
torts,1,1.8089332358921297e-06,17007
ohjoey,1,1.8089332358921297e-06,17007
thug,1,1.8089332358921297e-06,17007
artwork,1,1.8089332358921297e-06,17007
superhuman,1,1.8089332358921297e-06,17007
subdued,1,1.8089332358921297e-06,17007
towhat,1,1.8089332358921297e-06,17007
thirst,1,1.8089332358921297e-06,17007
hehee,1,1.8089332358921297e-06,17007
playmate,1,1.8089332358921297e-06,17007
positively,1,1.8089332358921297e-06,17007
candys,1,1.8089332358921297e-06,17007
lively,1,1.8089332358921297e-06,17007
pleistocene,1,1.8089332358921297e-06,17007
spurred,1,1.8089332358921297e-06,17007
stating,1,1.8089332358921297e-06,17007
defended,1,1.8089332358921297e-06,17007
browses,1,1.8089332358921297e-06,17007
thisamazing,1,1.8089332358921297e-06,17007
raber,1,1.8089332358921297e-06,17007
owl,1,1.8089332358921297e-06,17007
whistleand,1,1.8089332358921297e-06,17007
mourn,1,1.8089332358921297e-06,17007
gonewho,1,1.8089332358921297e-06,17007
taaa,1,1.8089332358921297e-06,17007
ta,1,1.8089332358921297e-06,17007
offically,1,1.8089332358921297e-06,17007
discliplinarin,1,1.8089332358921297e-06,17007
overcome,1,1.8089332358921297e-06,17007
pubic,1,1.8089332358921297e-06,17007
ode,1,1.8089332358921297e-06,17007
considerate,1,1.8089332358921297e-06,17007
respectful,1,1.8089332358921297e-06,17007
physique,1,1.8089332358921297e-06,17007
freelance,1,1.8089332358921297e-06,17007
cola,1,1.8089332358921297e-06,17007
hepatitis,1,1.8089332358921297e-06,17007
frowns,1,1.8089332358921297e-06,17007
peasant,1,1.8089332358921297e-06,17007
aline,1,1.8089332358921297e-06,17007
roomtake,1,1.8089332358921297e-06,17007
posh,1,1.8089332358921297e-06,17007
scan,1,1.8089332358921297e-06,17007
articulating,1,1.8089332358921297e-06,17007
fussy,1,1.8089332358921297e-06,17007
yeahthey,1,1.8089332358921297e-06,17007
oof,1,1.8089332358921297e-06,17007
mena,1,1.8089332358921297e-06,17007
unattractive,1,1.8089332358921297e-06,17007
sprang,1,1.8089332358921297e-06,17007
thistle,1,1.8089332358921297e-06,17007
appreciative,1,1.8089332358921297e-06,17007
md,1,1.8089332358921297e-06,17007
wisecracking,1,1.8089332358921297e-06,17007
possom,1,1.8089332358921297e-06,17007
mikey,1,1.8089332358921297e-06,17007
bs,1,1.8089332358921297e-06,17007
visitor,1,1.8089332358921297e-06,17007
occasional,1,1.8089332358921297e-06,17007
raps,1,1.8089332358921297e-06,17007
getemma,1,1.8089332358921297e-06,17007
uhmraps,1,1.8089332358921297e-06,17007
anaconda,1,1.8089332358921297e-06,17007
helpfully,1,1.8089332358921297e-06,17007
impersonate,1,1.8089332358921297e-06,17007
straightens,1,1.8089332358921297e-06,17007
becky,1,1.8089332358921297e-06,17007
davy,1,1.8089332358921297e-06,17007
dreyfuss,1,1.8089332358921297e-06,17007
blarblab,1,1.8089332358921297e-06,17007
blargah,1,1.8089332358921297e-06,17007
blargh,1,1.8089332358921297e-06,17007
bleblahblar,1,1.8089332358921297e-06,17007
rapped,1,1.8089332358921297e-06,17007
promotes,1,1.8089332358921297e-06,17007
guuuyys,1,1.8089332358921297e-06,17007
ere,1,1.8089332358921297e-06,17007
exclaim,1,1.8089332358921297e-06,17007
turbo,1,1.8089332358921297e-06,17007
vette,1,1.8089332358921297e-06,17007
aallright,1,1.8089332358921297e-06,17007
beautys,1,1.8089332358921297e-06,17007
feasting,1,1.8089332358921297e-06,17007
offing,1,1.8089332358921297e-06,17007
anthropologist,1,1.8089332358921297e-06,17007
arrival,1,1.8089332358921297e-06,17007
presently,1,1.8089332358921297e-06,17007
interdepartmentalpotluck,1,1.8089332358921297e-06,17007
funnydo,1,1.8089332358921297e-06,17007
blondes,1,1.8089332358921297e-06,17007
therehey,1,1.8089332358921297e-06,17007
theice,1,1.8089332358921297e-06,17007
bloodhound,1,1.8089332358921297e-06,17007
spaces,1,1.8089332358921297e-06,17007
sotheyll,1,1.8089332358921297e-06,17007
jis,1,1.8089332358921297e-06,17007
brooding,1,1.8089332358921297e-06,17007
tern,1,1.8089332358921297e-06,17007
markers,1,1.8089332358921297e-06,17007
celebrated,1,1.8089332358921297e-06,17007
humsohumoh,1,1.8089332358921297e-06,17007
paperanother,1,1.8089332358921297e-06,17007
youwould,1,1.8089332358921297e-06,17007
mookurgee,1,1.8089332358921297e-06,17007
drown,1,1.8089332358921297e-06,17007
striking,1,1.8089332358921297e-06,17007
uhah,1,1.8089332358921297e-06,17007
widows,1,1.8089332358921297e-06,17007
tours,1,1.8089332358921297e-06,17007
pfew,1,1.8089332358921297e-06,17007
danglers,1,1.8089332358921297e-06,17007
meand,1,1.8089332358921297e-06,17007
shebarely,1,1.8089332358921297e-06,17007
ditches,1,1.8089332358921297e-06,17007
thou,1,1.8089332358921297e-06,17007
emmawemmademma,1,1.8089332358921297e-06,17007
tnot,1,1.8089332358921297e-06,17007
nkay,1,1.8089332358921297e-06,17007
wovyou,1,1.8089332358921297e-06,17007
dovyou,1,1.8089332358921297e-06,17007
thereok,1,1.8089332358921297e-06,17007
mhuh,1,1.8089332358921297e-06,17007
hideousness,1,1.8089332358921297e-06,17007
limits,1,1.8089332358921297e-06,17007
blunt,1,1.8089332358921297e-06,17007
whazzup,1,1.8089332358921297e-06,17007
cusp,1,1.8089332358921297e-06,17007
lilittle,1,1.8089332358921297e-06,17007
didid,1,1.8089332358921297e-06,17007
wherwhere,1,1.8089332358921297e-06,17007
nannies,1,1.8089332358921297e-06,17007
pastas,1,1.8089332358921297e-06,17007
thanx,1,1.8089332358921297e-06,17007
wecan,1,1.8089332358921297e-06,17007
humi,1,1.8089332358921297e-06,17007
balconyeven,1,1.8089332358921297e-06,17007
wach,1,1.8089332358921297e-06,17007
manhandle,1,1.8089332358921297e-06,17007
shant,1,1.8089332358921297e-06,17007
butat,1,1.8089332358921297e-06,17007
neednt,1,1.8089332358921297e-06,17007
knowiive,1,1.8089332358921297e-06,17007
meteors,1,1.8089332358921297e-06,17007
gukki,1,1.8089332358921297e-06,17007
retraining,1,1.8089332358921297e-06,17007
heidi,1,1.8089332358921297e-06,17007
spectacularly,1,1.8089332358921297e-06,17007
savage,1,1.8089332358921297e-06,17007
lightpost,1,1.8089332358921297e-06,17007
contraceptives,1,1.8089332358921297e-06,17007
heyyyyy,1,1.8089332358921297e-06,17007
onemississippi,1,1.8089332358921297e-06,17007
youshould,1,1.8089332358921297e-06,17007
twomississippi,1,1.8089332358921297e-06,17007
amazes,1,1.8089332358921297e-06,17007
cheaters,1,1.8089332358921297e-06,17007
swollen,1,1.8089332358921297e-06,17007
glands,1,1.8089332358921297e-06,17007
tackling,1,1.8089332358921297e-06,17007
windmill,1,1.8089332358921297e-06,17007
sweatpants,1,1.8089332358921297e-06,17007
joeytheres,1,1.8089332358921297e-06,17007
breakthroughs,1,1.8089332358921297e-06,17007
supervisors,1,1.8089332358921297e-06,17007
4221,1,1.8089332358921297e-06,17007
yknowfine,1,1.8089332358921297e-06,17007
shielding,1,1.8089332358921297e-06,17007
whphoebe,1,1.8089332358921297e-06,17007
championship,1,1.8089332358921297e-06,17007
precision,1,1.8089332358921297e-06,17007
penache,1,1.8089332358921297e-06,17007
backswing,1,1.8089332358921297e-06,17007
region,1,1.8089332358921297e-06,17007
doable,1,1.8089332358921297e-06,17007
posts,1,1.8089332358921297e-06,17007
fanny,1,1.8089332358921297e-06,17007
captured,1,1.8089332358921297e-06,17007
afterwards,1,1.8089332358921297e-06,17007
threepound,1,1.8089332358921297e-06,17007
rider,1,1.8089332358921297e-06,17007
substitute,1,1.8089332358921297e-06,17007
benone,1,1.8089332358921297e-06,17007
ggo,1,1.8089332358921297e-06,17007
emmm,1,1.8089332358921297e-06,17007
nurturing,1,1.8089332358921297e-06,17007
breaststhere,1,1.8089332358921297e-06,17007
aboutshe,1,1.8089332358921297e-06,17007
dancingoh,1,1.8089332358921297e-06,17007
constructive,1,1.8089332358921297e-06,17007
richie,1,1.8089332358921297e-06,17007
libraries,1,1.8089332358921297e-06,17007
sohardto,1,1.8089332358921297e-06,17007
alseep,1,1.8089332358921297e-06,17007
erotically,1,1.8089332358921297e-06,17007
myselfhow,1,1.8089332358921297e-06,17007
embarrassingbut,1,1.8089332358921297e-06,17007
antiquey,1,1.8089332358921297e-06,17007
stab,1,1.8089332358921297e-06,17007
fitch,1,1.8089332358921297e-06,17007
blindness,1,1.8089332358921297e-06,17007
minimall,1,1.8089332358921297e-06,17007
ambercrombie,1,1.8089332358921297e-06,17007
renters,1,1.8089332358921297e-06,17007
colder,1,1.8089332358921297e-06,17007
schiff,1,1.8089332358921297e-06,17007
whaling,1,1.8089332358921297e-06,17007
carter,1,1.8089332358921297e-06,17007
imimi,1,1.8089332358921297e-06,17007
honorary,1,1.8089332358921297e-06,17007
earns,1,1.8089332358921297e-06,17007
asteroid,1,1.8089332358921297e-06,17007
apparent,1,1.8089332358921297e-06,17007
baggy,1,1.8089332358921297e-06,17007
congratu,1,1.8089332358921297e-06,17007
lationslations,1,1.8089332358921297e-06,17007
thinkcould,1,1.8089332358921297e-06,17007
upi,1,1.8089332358921297e-06,17007
botanists,1,1.8089332358921297e-06,17007
goodi,1,1.8089332358921297e-06,17007
knowim,1,1.8089332358921297e-06,17007
growling,1,1.8089332358921297e-06,17007
tutu,1,1.8089332358921297e-06,17007
dickens,1,1.8089332358921297e-06,17007
barbershop,1,1.8089332358921297e-06,17007
sleepovers,1,1.8089332358921297e-06,17007
anymorrrrre,1,1.8089332358921297e-06,17007
gymboree,1,1.8089332358921297e-06,17007
equestrian,1,1.8089332358921297e-06,17007
maternal,1,1.8089332358921297e-06,17007
testy,1,1.8089332358921297e-06,17007
hemorrhoids,1,1.8089332358921297e-06,17007
sputtery,1,1.8089332358921297e-06,17007
nicholson,1,1.8089332358921297e-06,17007
sluttyhi,1,1.8089332358921297e-06,17007
yeahooh,1,1.8089332358921297e-06,17007
mormon,1,1.8089332358921297e-06,17007
recovering,1,1.8089332358921297e-06,17007
complementary,1,1.8089332358921297e-06,17007
tinfoil,1,1.8089332358921297e-06,17007
seriousreally,1,1.8089332358921297e-06,17007
stillscreamsits,1,1.8089332358921297e-06,17007
thebabys,1,1.8089332358921297e-06,17007
rudolph,1,1.8089332358921297e-06,17007
pantsooh,1,1.8089332358921297e-06,17007
menoreoes,1,1.8089332358921297e-06,17007
sweetgrabs,1,1.8089332358921297e-06,17007
mygod,1,1.8089332358921297e-06,17007
rudolphs,1,1.8089332358921297e-06,17007
munchies,1,1.8089332358921297e-06,17007
dorms,1,1.8089332358921297e-06,17007
possessive,1,1.8089332358921297e-06,17007
font,1,1.8089332358921297e-06,17007
justwe,1,1.8089332358921297e-06,17007
umbutokay,1,1.8089332358921297e-06,17007
illillillill,1,1.8089332358921297e-06,17007
nuget,1,1.8089332358921297e-06,17007
diffency,1,1.8089332358921297e-06,17007
loaned,1,1.8089332358921297e-06,17007
via,1,1.8089332358921297e-06,17007
uss,1,1.8089332358921297e-06,17007
nimitz,1,1.8089332358921297e-06,17007
damaged,1,1.8089332358921297e-06,17007
2nd,1,1.8089332358921297e-06,17007
grandchild,1,1.8089332358921297e-06,17007
gonnathis,1,1.8089332358921297e-06,17007
presenting,1,1.8089332358921297e-06,17007
tuttles,1,1.8089332358921297e-06,17007
tivo,1,1.8089332358921297e-06,17007
outer,1,1.8089332358921297e-06,17007
shaping,1,1.8089332358921297e-06,17007
swan,1,1.8089332358921297e-06,17007
renting,1,1.8089332358921297e-06,17007
publicity,1,1.8089332358921297e-06,17007
appreciates,1,1.8089332358921297e-06,17007
enriched,1,1.8089332358921297e-06,17007
jules,1,1.8089332358921297e-06,17007
againi,1,1.8089332358921297e-06,17007
ileans,1,1.8089332358921297e-06,17007
tupolo,1,1.8089332358921297e-06,17007
morrison,1,1.8089332358921297e-06,17007
scoffs,1,1.8089332358921297e-06,17007
cigar,1,1.8089332358921297e-06,17007
jedi,1,1.8089332358921297e-06,17007
kiddingseriously,1,1.8089332358921297e-06,17007
sauted,1,1.8089332358921297e-06,17007
chamomile,1,1.8089332358921297e-06,17007
wasreally,1,1.8089332358921297e-06,17007
suing,1,1.8089332358921297e-06,17007
meter,1,1.8089332358921297e-06,17007
feasible,1,1.8089332358921297e-06,17007
staton,1,1.8089332358921297e-06,17007
intricate,1,1.8089332358921297e-06,17007
nuns,1,1.8089332358921297e-06,17007
belgium,1,1.8089332358921297e-06,17007
stamina,1,1.8089332358921297e-06,17007
liebawitz,1,1.8089332358921297e-06,17007
stevies,1,1.8089332358921297e-06,17007
sharings,1,1.8089332358921297e-06,17007
justsmile,1,1.8089332358921297e-06,17007
nosal,1,1.8089332358921297e-06,17007
youwere,1,1.8089332358921297e-06,17007
housekeeper,1,1.8089332358921297e-06,17007
whatsa,1,1.8089332358921297e-06,17007
werewell,1,1.8089332358921297e-06,17007
chima,1,1.8089332358921297e-06,17007
ihavetogotothebathroom,1,1.8089332358921297e-06,17007
59,1,1.8089332358921297e-06,17007
beck,1,1.8089332358921297e-06,17007
quartz,1,1.8089332358921297e-06,17007
shesshe,1,1.8089332358921297e-06,17007
itim,1,1.8089332358921297e-06,17007
rubrubrub,1,1.8089332358921297e-06,17007
reallyyou,1,1.8089332358921297e-06,17007
jessy,1,1.8089332358921297e-06,17007
sluts,1,1.8089332358921297e-06,17007
cody,1,1.8089332358921297e-06,17007
imhere,1,1.8089332358921297e-06,17007
brazen,1,1.8089332358921297e-06,17007
burp,1,1.8089332358921297e-06,17007
dylan,1,1.8089332358921297e-06,17007
wouldshe,1,1.8089332358921297e-06,17007
fiasco,1,1.8089332358921297e-06,17007
piqued,1,1.8089332358921297e-06,17007
comestuttersof,1,1.8089332358921297e-06,17007
dispenses,1,1.8089332358921297e-06,17007
suction,1,1.8089332358921297e-06,17007
taxing,1,1.8089332358921297e-06,17007
loca,1,1.8089332358921297e-06,17007
boitsits,1,1.8089332358921297e-06,17007
sighi,1,1.8089332358921297e-06,17007
breakfront,1,1.8089332358921297e-06,17007
nichou,1,1.8089332358921297e-06,17007
construed,1,1.8089332358921297e-06,17007
smugly,1,1.8089332358921297e-06,17007
paths,1,1.8089332358921297e-06,17007
youbut,1,1.8089332358921297e-06,17007
demonstrates,1,1.8089332358921297e-06,17007
rollll,1,1.8089332358921297e-06,17007
braxton,1,1.8089332358921297e-06,17007
stalker,1,1.8089332358921297e-06,17007
forgetin,1,1.8089332358921297e-06,17007
godowoo,1,1.8089332358921297e-06,17007
dontwhoa,1,1.8089332358921297e-06,17007
maniac,1,1.8089332358921297e-06,17007
dinosoilder,1,1.8089332358921297e-06,17007
squawks,1,1.8089332358921297e-06,17007
ummohwhos,1,1.8089332358921297e-06,17007
protects,1,1.8089332358921297e-06,17007
barbis,1,1.8089332358921297e-06,17007
requires,1,1.8089332358921297e-06,17007
thatwe,1,1.8089332358921297e-06,17007
wouldsequoia,1,1.8089332358921297e-06,17007
canidates,1,1.8089332358921297e-06,17007
catergories,1,1.8089332358921297e-06,17007
bulletin,1,1.8089332358921297e-06,17007
mahjong,1,1.8089332358921297e-06,17007
sawyer,1,1.8089332358921297e-06,17007
crawler,1,1.8089332358921297e-06,17007
reimburse,1,1.8089332358921297e-06,17007
flattery,1,1.8089332358921297e-06,17007
89yearold,1,1.8089332358921297e-06,17007
schoolyard,1,1.8089332358921297e-06,17007
cowers,1,1.8089332358921297e-06,17007
godwhats,1,1.8089332358921297e-06,17007
buzzes,1,1.8089332358921297e-06,17007
thingies,1,1.8089332358921297e-06,17007
ibut,1,1.8089332358921297e-06,17007
meanross,1,1.8089332358921297e-06,17007
bellybutton,1,1.8089332358921297e-06,17007
wifetheythey,1,1.8089332358921297e-06,17007
ummits,1,1.8089332358921297e-06,17007
yknowits,1,1.8089332358921297e-06,17007
muhawa,1,1.8089332358921297e-06,17007
makeups,1,1.8089332358921297e-06,17007
uhtell,1,1.8089332358921297e-06,17007
iiuh,1,1.8089332358921297e-06,17007
arrive,1,1.8089332358921297e-06,17007
ummnow,1,1.8089332358921297e-06,17007
beep,1,1.8089332358921297e-06,17007
igotdressed,1,1.8089332358921297e-06,17007
seveneeeight,1,1.8089332358921297e-06,17007
vacated,1,1.8089332358921297e-06,17007
733,1,1.8089332358921297e-06,17007
earlobes,1,1.8089332358921297e-06,17007
crowe,1,1.8089332358921297e-06,17007
optional,1,1.8089332358921297e-06,17007
hmmmaybe,1,1.8089332358921297e-06,17007
puppyits,1,1.8089332358921297e-06,17007
orwella,1,1.8089332358921297e-06,17007
lipskind,1,1.8089332358921297e-06,17007
abandoning,1,1.8089332358921297e-06,17007
puckered,1,1.8089332358921297e-06,17007
eyesor,1,1.8089332358921297e-06,17007
lunging,1,1.8089332358921297e-06,17007
wishful,1,1.8089332358921297e-06,17007
pecan,1,1.8089332358921297e-06,17007
styles,1,1.8089332358921297e-06,17007
nutwhich,1,1.8089332358921297e-06,17007
glance,1,1.8089332358921297e-06,17007
ehehaccording,1,1.8089332358921297e-06,17007
nnnnn,1,1.8089332358921297e-06,17007
yearsoh,1,1.8089332358921297e-06,17007
okeydokey,1,1.8089332358921297e-06,17007
prada,1,1.8089332358921297e-06,17007
34,1,1.8089332358921297e-06,17007
nasal,1,1.8089332358921297e-06,17007
loong,1,1.8089332358921297e-06,17007
preventing,1,1.8089332358921297e-06,17007
hill,1,1.8089332358921297e-06,17007
scooter,1,1.8089332358921297e-06,17007
phils,1,1.8089332358921297e-06,17007
headow,1,1.8089332358921297e-06,17007
itphoebe,1,1.8089332358921297e-06,17007
putyour,1,1.8089332358921297e-06,17007
unfaithful,1,1.8089332358921297e-06,17007
shrug,1,1.8089332358921297e-06,17007
kreeger,1,1.8089332358921297e-06,17007
thirties,1,1.8089332358921297e-06,17007
guam,1,1.8089332358921297e-06,17007
cobras,1,1.8089332358921297e-06,17007
purchased,1,1.8089332358921297e-06,17007
headrest,1,1.8089332358921297e-06,17007
miffed,1,1.8089332358921297e-06,17007
ummhmm,1,1.8089332358921297e-06,17007
howshows,1,1.8089332358921297e-06,17007
heeling,1,1.8089332358921297e-06,17007
audiences,1,1.8089332358921297e-06,17007
umlets,1,1.8089332358921297e-06,17007
ummyoure,1,1.8089332358921297e-06,17007
wishin,1,1.8089332358921297e-06,17007
beverage,1,1.8089332358921297e-06,17007
guru,1,1.8089332358921297e-06,17007
koondis,1,1.8089332358921297e-06,17007
congratulates,1,1.8089332358921297e-06,17007
blacken,1,1.8089332358921297e-06,17007
heardo,1,1.8089332358921297e-06,17007
tortured,1,1.8089332358921297e-06,17007
gouging,1,1.8089332358921297e-06,17007
tubopopcorn,1,1.8089332358921297e-06,17007
fiftytwo,1,1.8089332358921297e-06,17007
combo,1,1.8089332358921297e-06,17007
aokay,1,1.8089332358921297e-06,17007
messenger,1,1.8089332358921297e-06,17007
fonzy,1,1.8089332358921297e-06,17007
haveoh,1,1.8089332358921297e-06,17007
somethingwant,1,1.8089332358921297e-06,17007
plaid,1,1.8089332358921297e-06,17007
nnotnot,1,1.8089332358921297e-06,17007
microscopes,1,1.8089332358921297e-06,17007
prehistoric,1,1.8089332358921297e-06,17007
forensics,1,1.8089332358921297e-06,17007
tuscadero,1,1.8089332358921297e-06,17007
features,1,1.8089332358921297e-06,17007
rang,1,1.8089332358921297e-06,17007
luger,1,1.8089332358921297e-06,17007
carlos,1,1.8089332358921297e-06,17007
whhaahaa,1,1.8089332358921297e-06,17007
balded,1,1.8089332358921297e-06,17007
thisthe,1,1.8089332358921297e-06,17007
onjoey,1,1.8089332358921297e-06,17007
loooove,1,1.8089332358921297e-06,17007
anythingminute,1,1.8089332358921297e-06,17007
mouthwow,1,1.8089332358921297e-06,17007
ichandler,1,1.8089332358921297e-06,17007
thathear,1,1.8089332358921297e-06,17007
shesuh,1,1.8089332358921297e-06,17007
rated,1,1.8089332358921297e-06,17007
tarantulacage,1,1.8089332358921297e-06,17007
candidate,1,1.8089332358921297e-06,17007
downyknow,1,1.8089332358921297e-06,17007
specializing,1,1.8089332358921297e-06,17007
centazoic,1,1.8089332358921297e-06,17007
ahhuh,1,1.8089332358921297e-06,17007
homoerectus,1,1.8089332358921297e-06,17007
mitzi,1,1.8089332358921297e-06,17007
bettys,1,1.8089332358921297e-06,17007
hinge,1,1.8089332358921297e-06,17007
zelners,1,1.8089332358921297e-06,17007
pornographic,1,1.8089332358921297e-06,17007
smiley,1,1.8089332358921297e-06,17007
sloppiness,1,1.8089332358921297e-06,17007
initiative,1,1.8089332358921297e-06,17007
tineytiny,1,1.8089332358921297e-06,17007
mustering,1,1.8089332358921297e-06,17007
evaluate,1,1.8089332358921297e-06,17007
required,1,1.8089332358921297e-06,17007
sanitation,1,1.8089332358921297e-06,17007
officedoor,1,1.8089332358921297e-06,17007
gooey,1,1.8089332358921297e-06,17007
ityknow,1,1.8089332358921297e-06,17007
creamy,1,1.8089332358921297e-06,17007
just_,1,1.8089332358921297e-06,17007
fists,1,1.8089332358921297e-06,17007
amandas,1,1.8089332358921297e-06,17007
chichas,1,1.8089332358921297e-06,17007
oak,1,1.8089332358921297e-06,17007
glycoma,1,1.8089332358921297e-06,17007
dogbert,1,1.8089332358921297e-06,17007
doyknow,1,1.8089332358921297e-06,17007
planted,1,1.8089332358921297e-06,17007
beokay,1,1.8089332358921297e-06,17007
genitals,1,1.8089332358921297e-06,17007
lookhey,1,1.8089332358921297e-06,17007
puzzler,1,1.8089332358921297e-06,17007
contains,1,1.8089332358921297e-06,17007
reincarnated,1,1.8089332358921297e-06,17007
gotohh,1,1.8089332358921297e-06,17007
underlined,1,1.8089332358921297e-06,17007
overnight,1,1.8089332358921297e-06,17007
futon,1,1.8089332358921297e-06,17007
mealy,1,1.8089332358921297e-06,17007
stealers,1,1.8089332358921297e-06,17007
unconstituional,1,1.8089332358921297e-06,17007
washboard,1,1.8089332358921297e-06,17007
tofu,1,1.8089332358921297e-06,17007
tempted,1,1.8089332358921297e-06,17007
butrachel,1,1.8089332358921297e-06,17007
graham,1,1.8089332358921297e-06,17007
crumbly,1,1.8089332358921297e-06,17007
buttery,1,1.8089332358921297e-06,17007
whoawhoops,1,1.8089332358921297e-06,17007
herbalists,1,1.8089332358921297e-06,17007
ohto,1,1.8089332358921297e-06,17007
costar,1,1.8089332358921297e-06,17007
amanduh,1,1.8089332358921297e-06,17007
acidofolus,1,1.8089332358921297e-06,17007
stephanopolus,1,1.8089332358921297e-06,17007
plops,1,1.8089332358921297e-06,17007
theyretheyretheyre,1,1.8089332358921297e-06,17007
signthe,1,1.8089332358921297e-06,17007
anastassakispapasifakis,1,1.8089332358921297e-06,17007
chandlerphoebe,1,1.8089332358921297e-06,17007
dusk,1,1.8089332358921297e-06,17007
jeopardise,1,1.8089332358921297e-06,17007
lalalalalalalalalala,1,1.8089332358921297e-06,17007
idrank,1,1.8089332358921297e-06,17007
mash,1,1.8089332358921297e-06,17007
steaming,1,1.8089332358921297e-06,17007
hostages,1,1.8089332358921297e-06,17007
beehive,1,1.8089332358921297e-06,17007
anniversaries,1,1.8089332358921297e-06,17007
virgo,1,1.8089332358921297e-06,17007
taurus,1,1.8089332358921297e-06,17007
gemini,1,1.8089332358921297e-06,17007
mosey,1,1.8089332358921297e-06,17007
porsching,1,1.8089332358921297e-06,17007
interstate,1,1.8089332358921297e-06,17007
renewed,1,1.8089332358921297e-06,17007
hood,1,1.8089332358921297e-06,17007
skimp,1,1.8089332358921297e-06,17007
112,1,1.8089332358921297e-06,17007
wipers,1,1.8089332358921297e-06,17007
110,1,1.8089332358921297e-06,17007
isthats,1,1.8089332358921297e-06,17007
greatthat,1,1.8089332358921297e-06,17007
greatgreat,1,1.8089332358921297e-06,17007
aspects,1,1.8089332358921297e-06,17007
jessicas,1,1.8089332358921297e-06,17007
moreshakes,1,1.8089332358921297e-06,17007
dontwhat,1,1.8089332358921297e-06,17007
pahaa,1,1.8089332358921297e-06,17007
undressing,1,1.8089332358921297e-06,17007
irene,1,1.8089332358921297e-06,17007
monger,1,1.8089332358921297e-06,17007
beggin,1,1.8089332358921297e-06,17007
strappy,1,1.8089332358921297e-06,17007
pittain,1,1.8089332358921297e-06,17007
parka,1,1.8089332358921297e-06,17007
liquids,1,1.8089332358921297e-06,17007
luridly,1,1.8089332358921297e-06,17007
clearer,1,1.8089332358921297e-06,17007
grinding,1,1.8089332358921297e-06,17007
begged,1,1.8089332358921297e-06,17007
symbols,1,1.8089332358921297e-06,17007
ohhohhoh,1,1.8089332358921297e-06,17007
inhale,1,1.8089332358921297e-06,17007
fresco,1,1.8089332358921297e-06,17007
uhuhuh,1,1.8089332358921297e-06,17007
waybut,1,1.8089332358921297e-06,17007
aunts,1,1.8089332358921297e-06,17007
shhshhshh,1,1.8089332358921297e-06,17007
yoghurt,1,1.8089332358921297e-06,17007
radisson,1,1.8089332358921297e-06,17007
domealittle,1,1.8089332358921297e-06,17007
alimony,1,1.8089332358921297e-06,17007
keeton,1,1.8089332358921297e-06,17007
savory,1,1.8089332358921297e-06,17007
prestigious,1,1.8089332358921297e-06,17007
xray,1,1.8089332358921297e-06,17007
whturns,1,1.8089332358921297e-06,17007
d13,1,1.8089332358921297e-06,17007
warburton,1,1.8089332358921297e-06,17007
toll,1,1.8089332358921297e-06,17007
visually,1,1.8089332358921297e-06,17007
accessible,1,1.8089332358921297e-06,17007
okaywell,1,1.8089332358921297e-06,17007
jess,1,1.8089332358921297e-06,17007
benign,1,1.8089332358921297e-06,17007
abnormality,1,1.8089332358921297e-06,17007
blushed,1,1.8089332358921297e-06,17007
cremation,1,1.8089332358921297e-06,17007
shoppers,1,1.8089332358921297e-06,17007
diane,1,1.8089332358921297e-06,17007
identify,1,1.8089332358921297e-06,17007
bargain,1,1.8089332358921297e-06,17007
ehhhhhhhhhhh,1,1.8089332358921297e-06,17007
whahha,1,1.8089332358921297e-06,17007
6yearold,1,1.8089332358921297e-06,17007
reluctant,1,1.8089332358921297e-06,17007
revenged,1,1.8089332358921297e-06,17007
carollesbian,1,1.8089332358921297e-06,17007
thththats,1,1.8089332358921297e-06,17007
pranks,1,1.8089332358921297e-06,17007
runofthemill,1,1.8089332358921297e-06,17007
runofthemillsliceitrightoff,1,1.8089332358921297e-06,17007
bendo,1,1.8089332358921297e-06,17007
yowzah,1,1.8089332358921297e-06,17007
staringwhy,1,1.8089332358921297e-06,17007
sportswear,1,1.8089332358921297e-06,17007
upkissing,1,1.8089332358921297e-06,17007
pffhah,1,1.8089332358921297e-06,17007
hypnotise,1,1.8089332358921297e-06,17007
remedy,1,1.8089332358921297e-06,17007
23rd,1,1.8089332358921297e-06,17007
onlisten,1,1.8089332358921297e-06,17007
yeahbut,1,1.8089332358921297e-06,17007
scoops,1,1.8089332358921297e-06,17007
bearer,1,1.8089332358921297e-06,17007
asucks,1,1.8089332358921297e-06,17007
awwwahuh,1,1.8089332358921297e-06,17007
yeahyeahyeahyeah,1,1.8089332358921297e-06,17007
sarongs,1,1.8089332358921297e-06,17007
wecome,1,1.8089332358921297e-06,17007
rrroof,1,1.8089332358921297e-06,17007
originated,1,1.8089332358921297e-06,17007
origin,1,1.8089332358921297e-06,17007
okedokey,1,1.8089332358921297e-06,17007
yknowkissed,1,1.8089332358921297e-06,17007
sweephe,1,1.8089332358921297e-06,17007
timeshe,1,1.8089332358921297e-06,17007
lewd,1,1.8089332358921297e-06,17007
oneil,1,1.8089332358921297e-06,17007
closeclose,1,1.8089332358921297e-06,17007
brokaw,1,1.8089332358921297e-06,17007
custommake,1,1.8089332358921297e-06,17007
preapproved,1,1.8089332358921297e-06,17007
minimarshmallow,1,1.8089332358921297e-06,17007
weakly,1,1.8089332358921297e-06,17007
chunkys,1,1.8089332358921297e-06,17007
plug,1,1.8089332358921297e-06,17007
cosmopolitan,1,1.8089332358921297e-06,17007
nympho,1,1.8089332358921297e-06,17007
unattainable,1,1.8089332358921297e-06,17007
dres,1,1.8089332358921297e-06,17007
1989,1,1.8089332358921297e-06,17007
mechanical,1,1.8089332358921297e-06,17007
overrated,1,1.8089332358921297e-06,17007
wi,1,1.8089332358921297e-06,17007
lesbianism,1,1.8089332358921297e-06,17007
swept,1,1.8089332358921297e-06,17007
waltzed,1,1.8089332358921297e-06,17007
talkies,1,1.8089332358921297e-06,17007
griffith,1,1.8089332358921297e-06,17007
climax,1,1.8089332358921297e-06,17007
crummy,1,1.8089332358921297e-06,17007
gesticulates,1,1.8089332358921297e-06,17007
blaaaaaah,1,1.8089332358921297e-06,17007
callousy,1,1.8089332358921297e-06,17007
definitive,1,1.8089332358921297e-06,17007
disapproves,1,1.8089332358921297e-06,17007
mwwwooooohahhah,1,1.8089332358921297e-06,17007
newcastle,1,1.8089332358921297e-06,17007
behaving,1,1.8089332358921297e-06,17007
sallidor,1,1.8089332358921297e-06,17007
bernie,1,1.8089332358921297e-06,17007
spellman,1,1.8089332358921297e-06,17007
poppop,1,1.8089332358921297e-06,17007
casket,1,1.8089332358921297e-06,17007
janet,1,1.8089332358921297e-06,17007
madcap,1,1.8089332358921297e-06,17007
lusting,1,1.8089332358921297e-06,17007
dino,1,1.8089332358921297e-06,17007
loungechair,1,1.8089332358921297e-06,17007
german,1,1.8089332358921297e-06,17007
tropic,1,1.8089332358921297e-06,17007
extratough,1,1.8089332358921297e-06,17007
nother,1,1.8089332358921297e-06,17007
underpanty,1,1.8089332358921297e-06,17007
hawaiian,1,1.8089332358921297e-06,17007
clasp,1,1.8089332358921297e-06,17007
ooy,1,1.8089332358921297e-06,17007
chill,1,1.8089332358921297e-06,17007
rossopens,1,1.8089332358921297e-06,17007
milligrams,1,1.8089332358921297e-06,17007
leelo,1,1.8089332358921297e-06,17007
monogamy,1,1.8089332358921297e-06,17007
pouted,1,1.8089332358921297e-06,17007
anthropologically,1,1.8089332358921297e-06,17007
jujujust,1,1.8089332358921297e-06,17007
aaahhhh,1,1.8089332358921297e-06,17007
leakey,1,1.8089332358921297e-06,17007
recollects,1,1.8089332358921297e-06,17007
regretful,1,1.8089332358921297e-06,17007
insinuating,1,1.8089332358921297e-06,17007
wrinkled,1,1.8089332358921297e-06,17007
leathery,1,1.8089332358921297e-06,17007
tickling,1,1.8089332358921297e-06,17007
sunburnt,1,1.8089332358921297e-06,17007
tetris,1,1.8089332358921297e-06,17007
monsoon,1,1.8089332358921297e-06,17007
retainer,1,1.8089332358921297e-06,17007
bahjiggity,1,1.8089332358921297e-06,17007
antsy,1,1.8089332358921297e-06,17007
giveem,1,1.8089332358921297e-06,17007
fleshy,1,1.8089332358921297e-06,17007
singin,1,1.8089332358921297e-06,17007
celebrates,1,1.8089332358921297e-06,17007
thethis,1,1.8089332358921297e-06,17007
pathe,1,1.8089332358921297e-06,17007
pathet,1,1.8089332358921297e-06,17007
sanskrit,1,1.8089332358921297e-06,17007
pleasei,1,1.8089332358921297e-06,17007
smidge,1,1.8089332358921297e-06,17007
faeces,1,1.8089332358921297e-06,17007
mums,1,1.8089332358921297e-06,17007
sandra,1,1.8089332358921297e-06,17007
nodate,1,1.8089332358921297e-06,17007
meif,1,1.8089332358921297e-06,17007
elsell,1,1.8089332358921297e-06,17007
greet,1,1.8089332358921297e-06,17007
mingling,1,1.8089332358921297e-06,17007
pickin,1,1.8089332358921297e-06,17007
hyundai,1,1.8089332358921297e-06,17007
monicawhats,1,1.8089332358921297e-06,17007
brotherpucker,1,1.8089332358921297e-06,17007
goshdarnit,1,1.8089332358921297e-06,17007
fleas,1,1.8089332358921297e-06,17007
phoning,1,1.8089332358921297e-06,17007
rigatoni,1,1.8089332358921297e-06,17007
ehmboohaki,1,1.8089332358921297e-06,17007
appraise,1,1.8089332358921297e-06,17007
baaack,1,1.8089332358921297e-06,17007
sporebearing,1,1.8089332358921297e-06,17007
gills,1,1.8089332358921297e-06,17007
fungi,1,1.8089332358921297e-06,17007
cantaloupe,1,1.8089332358921297e-06,17007
neveryou,1,1.8089332358921297e-06,17007
dressier,1,1.8089332358921297e-06,17007
awkwardim,1,1.8089332358921297e-06,17007
forages,1,1.8089332358921297e-06,17007
okthis,1,1.8089332358921297e-06,17007
weuh,1,1.8089332358921297e-06,17007
lifeaff,1,1.8089332358921297e-06,17007
whatthat,1,1.8089332358921297e-06,17007
whathow,1,1.8089332358921297e-06,17007
wowdefinitely,1,1.8089332358921297e-06,17007
fleel,1,1.8089332358921297e-06,17007
thatin,1,1.8089332358921297e-06,17007
pauseacting,1,1.8089332358921297e-06,17007
cutyou,1,1.8089332358921297e-06,17007
ssshhhhttthes,1,1.8089332358921297e-06,17007
rightim,1,1.8089332358921297e-06,17007
slumps,1,1.8089332358921297e-06,17007
butsusan,1,1.8089332358921297e-06,17007
lassiterhes,1,1.8089332358921297e-06,17007
goodgodis,1,1.8089332358921297e-06,17007
notgaystuff,1,1.8089332358921297e-06,17007
yertle,1,1.8089332358921297e-06,17007
sandershes,1,1.8089332358921297e-06,17007
godis,1,1.8089332358921297e-06,17007
pleasehoney,1,1.8089332358921297e-06,17007
acoustical,1,1.8089332358921297e-06,17007
woowi,1,1.8089332358921297e-06,17007
uberveiss,1,1.8089332358921297e-06,17007
corinos,1,1.8089332358921297e-06,17007
restrung,1,1.8089332358921297e-06,17007
upward,1,1.8089332358921297e-06,17007
haim,1,1.8089332358921297e-06,17007
32c,1,1.8089332358921297e-06,17007
corey,1,1.8089332358921297e-06,17007
brasize,1,1.8089332358921297e-06,17007
36d,1,1.8089332358921297e-06,17007
eta,1,1.8089332358921297e-06,17007
intestine,1,1.8089332358921297e-06,17007
owoh,1,1.8089332358921297e-06,17007
stun,1,1.8089332358921297e-06,17007
caaar,1,1.8089332358921297e-06,17007
nato,1,1.8089332358921297e-06,17007
congratulatioooons,1,1.8089332358921297e-06,17007
fixating,1,1.8089332358921297e-06,17007
christine,1,1.8089332358921297e-06,17007
doorhi,1,1.8089332358921297e-06,17007
rockpaperscissor,1,1.8089332358921297e-06,17007
rockpaperscissors,1,1.8089332358921297e-06,17007
lizards,1,1.8089332358921297e-06,17007
spells,1,1.8089332358921297e-06,17007
squatting,1,1.8089332358921297e-06,17007
attach,1,1.8089332358921297e-06,17007
whim,1,1.8089332358921297e-06,17007
clutching,1,1.8089332358921297e-06,17007
scornful,1,1.8089332358921297e-06,17007
poured,1,1.8089332358921297e-06,17007
cabbage,1,1.8089332358921297e-06,17007
marsha,1,1.8089332358921297e-06,17007
glaciers,1,1.8089332358921297e-06,17007
carservice,1,1.8089332358921297e-06,17007
uninterested,1,1.8089332358921297e-06,17007
november,1,1.8089332358921297e-06,17007
mushy,1,1.8089332358921297e-06,17007
confusing,1,1.8089332358921297e-06,17007
sssshhhh,1,1.8089332358921297e-06,17007
online,1,1.8089332358921297e-06,17007
infront,1,1.8089332358921297e-06,17007
fakely,1,1.8089332358921297e-06,17007
yee,1,1.8089332358921297e-06,17007
louis,1,1.8089332358921297e-06,17007
vuitton,1,1.8089332358921297e-06,17007
illadvised,1,1.8089332358921297e-06,17007
imovedtonewyork,1,1.8089332358921297e-06,17007
coldly,1,1.8089332358921297e-06,17007
ifoundoutiwasgonnahaveemma,1,1.8089332358921297e-06,17007
mhmmh,1,1.8089332358921297e-06,17007
trimmer,1,1.8089332358921297e-06,17007
drip,1,1.8089332358921297e-06,17007
tubes,1,1.8089332358921297e-06,17007
documents,1,1.8089332358921297e-06,17007
showered,1,1.8089332358921297e-06,17007
transparent,1,1.8089332358921297e-06,17007
pun,1,1.8089332358921297e-06,17007
evils,1,1.8089332358921297e-06,17007
kinkiest,1,1.8089332358921297e-06,17007
lesser,1,1.8089332358921297e-06,17007
okdokey,1,1.8089332358921297e-06,17007
former,1,1.8089332358921297e-06,17007
goody,1,1.8089332358921297e-06,17007
resident,1,1.8089332358921297e-06,17007
erect,1,1.8089332358921297e-06,17007
pitting,1,1.8089332358921297e-06,17007
uhdo,1,1.8089332358921297e-06,17007
brockovich,1,1.8089332358921297e-06,17007
tookem,1,1.8089332358921297e-06,17007
nectarines,1,1.8089332358921297e-06,17007
menstrual,1,1.8089332358921297e-06,17007
squeezing,1,1.8089332358921297e-06,17007
frost,1,1.8089332358921297e-06,17007
footlocker,1,1.8089332358921297e-06,17007
dented,1,1.8089332358921297e-06,17007
selfcentered,1,1.8089332358921297e-06,17007
heyy,1,1.8089332358921297e-06,17007
whateverto,1,1.8089332358921297e-06,17007
myron,1,1.8089332358921297e-06,17007
chandlercant,1,1.8089332358921297e-06,17007
overgood,1,1.8089332358921297e-06,17007
soulmate,1,1.8089332358921297e-06,17007
creepiest,1,1.8089332358921297e-06,17007
appreciatively,1,1.8089332358921297e-06,17007
ohohhoh,1,1.8089332358921297e-06,17007
orgasms,1,1.8089332358921297e-06,17007
nutty,1,1.8089332358921297e-06,17007
neatly,1,1.8089332358921297e-06,17007
chocolatey,1,1.8089332358921297e-06,17007
furiously,1,1.8089332358921297e-06,17007
cakey,1,1.8089332358921297e-06,17007
sevenish,1,1.8089332358921297e-06,17007
experiences,1,1.8089332358921297e-06,17007
obscene,1,1.8089332358921297e-06,17007
sheepish,1,1.8089332358921297e-06,17007
laundromat,1,1.8089332358921297e-06,17007
breakthrough,1,1.8089332358921297e-06,17007
viking,1,1.8089332358921297e-06,17007
repay,1,1.8089332358921297e-06,17007
holes,1,1.8089332358921297e-06,17007
aalright,1,1.8089332358921297e-06,17007
surgical,1,1.8089332358921297e-06,17007
instrament,1,1.8089332358921297e-06,17007
danes,1,1.8089332358921297e-06,17007
uneven,1,1.8089332358921297e-06,17007
tohad,1,1.8089332358921297e-06,17007
marlon,1,1.8089332358921297e-06,17007
minnie,1,1.8089332358921297e-06,17007
julia,1,1.8089332358921297e-06,17007
reeaaches,1,1.8089332358921297e-06,17007
slooowly,1,1.8089332358921297e-06,17007
thisthing,1,1.8089332358921297e-06,17007
julias,1,1.8089332358921297e-06,17007
gellerwillickbunch,1,1.8089332358921297e-06,17007
standingmonica,1,1.8089332358921297e-06,17007
tull,1,1.8089332358921297e-06,17007
jethro,1,1.8089332358921297e-06,17007
guyinvan,1,1.8089332358921297e-06,17007
smith,1,1.8089332358921297e-06,17007
brady,1,1.8089332358921297e-06,17007
pablo,1,1.8089332358921297e-06,17007
styling,1,1.8089332358921297e-06,17007
yardstick,1,1.8089332358921297e-06,17007
innate,1,1.8089332358921297e-06,17007
alanness,1,1.8089332358921297e-06,17007
thighs,1,1.8089332358921297e-06,17007
adore,1,1.8089332358921297e-06,17007
lump,1,1.8089332358921297e-06,17007
raquetball,1,1.8089332358921297e-06,17007
refering,1,1.8089332358921297e-06,17007
shuffle,1,1.8089332358921297e-06,17007
compuper,1,1.8089332358921297e-06,17007
lovingly,1,1.8089332358921297e-06,17007
hiiii,1,1.8089332358921297e-06,17007
unfroze,1,1.8089332358921297e-06,17007
weep,1,1.8089332358921297e-06,17007
timenot,1,1.8089332358921297e-06,17007
archeologist,1,1.8089332358921297e-06,17007
rubella,1,1.8089332358921297e-06,17007
caffeine,1,1.8089332358921297e-06,17007
heeeeey,1,1.8089332358921297e-06,17007
stopper,1,1.8089332358921297e-06,17007
mummys,1,1.8089332358921297e-06,17007
okif,1,1.8089332358921297e-06,17007
gals,1,1.8089332358921297e-06,17007
andhes,1,1.8089332358921297e-06,17007
thinkwhat,1,1.8089332358921297e-06,17007
pacifiers,1,1.8089332358921297e-06,17007
ooooo,1,1.8089332358921297e-06,17007
wellreally,1,1.8089332358921297e-06,17007
formality,1,1.8089332358921297e-06,17007
meemee,1,1.8089332358921297e-06,17007
mastered,1,1.8089332358921297e-06,17007
traditionally,1,1.8089332358921297e-06,17007
embargo,1,1.8089332358921297e-06,17007
didoh,1,1.8089332358921297e-06,17007
unclench,1,1.8089332358921297e-06,17007
welldid,1,1.8089332358921297e-06,17007
shouldmake,1,1.8089332358921297e-06,17007
ish,1,1.8089332358921297e-06,17007
proofread,1,1.8089332358921297e-06,17007
oha,1,1.8089332358921297e-06,17007
tele,1,1.8089332358921297e-06,17007
makeover,1,1.8089332358921297e-06,17007
marce,1,1.8089332358921297e-06,17007
ssshyeah,1,1.8089332358921297e-06,17007
branding,1,1.8089332358921297e-06,17007
laverne,1,1.8089332358921297e-06,17007
mu,1,1.8089332358921297e-06,17007
nannys,1,1.8089332358921297e-06,17007
shirley,1,1.8089332358921297e-06,17007
hahhah,1,1.8089332358921297e-06,17007
heave,1,1.8089332358921297e-06,17007
okidoki,1,1.8089332358921297e-06,17007
wowowhoa,1,1.8089332358921297e-06,17007
schmush,1,1.8089332358921297e-06,17007
rosses,1,1.8089332358921297e-06,17007
williamsburg,1,1.8089332358921297e-06,17007
haave,1,1.8089332358921297e-06,17007
spijudy,1,1.8089332358921297e-06,17007
43,1,1.8089332358921297e-06,17007
jeopardy,1,1.8089332358921297e-06,17007
nit,1,1.8089332358921297e-06,17007
och,1,1.8089332358921297e-06,17007
aqui,1,1.8089332358921297e-06,17007
sucedio,1,1.8089332358921297e-06,17007
ubb,1,1.8089332358921297e-06,17007
bassinet,1,1.8089332358921297e-06,17007
somethingknock,1,1.8089332358921297e-06,17007
gusta,1,1.8089332358921297e-06,17007
northeast,1,1.8089332358921297e-06,17007
sodas,1,1.8089332358921297e-06,17007
owwwww,1,1.8089332358921297e-06,17007
jumbo,1,1.8089332358921297e-06,17007
pictureoh,1,1.8089332358921297e-06,17007
maturity,1,1.8089332358921297e-06,17007
anyhe,1,1.8089332358921297e-06,17007
agressive,1,1.8089332358921297e-06,17007
vicious,1,1.8089332358921297e-06,17007
zoos,1,1.8089332358921297e-06,17007
scranton,1,1.8089332358921297e-06,17007
docile,1,1.8089332358921297e-06,17007
towhoa,1,1.8089332358921297e-06,17007
55jimbo,1,1.8089332358921297e-06,17007
semiprivate,1,1.8089332358921297e-06,17007
55jumbo,1,1.8089332358921297e-06,17007
sinuses,1,1.8089332358921297e-06,17007
jalepeno,1,1.8089332358921297e-06,17007
uncorks,1,1.8089332358921297e-06,17007
bookend,1,1.8089332358921297e-06,17007
hills,1,1.8089332358921297e-06,17007
induce,1,1.8089332358921297e-06,17007
thereuh,1,1.8089332358921297e-06,17007
irritating,1,1.8089332358921297e-06,17007
andybody,1,1.8089332358921297e-06,17007
acknowledged,1,1.8089332358921297e-06,17007
calendars,1,1.8089332358921297e-06,17007
morphin,1,1.8089332358921297e-06,17007
messer,1,1.8089332358921297e-06,17007
nathan,1,1.8089332358921297e-06,17007
rumour,1,1.8089332358921297e-06,17007
justlaughsthats,1,1.8089332358921297e-06,17007
outing,1,1.8089332358921297e-06,17007
veryreally,1,1.8089332358921297e-06,17007
clarify,1,1.8089332358921297e-06,17007
nonodont,1,1.8089332358921297e-06,17007
somesomething,1,1.8089332358921297e-06,17007
cork,1,1.8089332358921297e-06,17007
ummthat,1,1.8089332358921297e-06,17007
ca,1,1.8089332358921297e-06,17007
iithings,1,1.8089332358921297e-06,17007
iimaybe,1,1.8089332358921297e-06,17007
shouldntve,1,1.8089332358921297e-06,17007
rachelland,1,1.8089332358921297e-06,17007
thatsyknowthatsweve,1,1.8089332358921297e-06,17007
ithats,1,1.8089332358921297e-06,17007
rachelthing,1,1.8089332358921297e-06,17007
gellergreen,1,1.8089332358921297e-06,17007
oblivious,1,1.8089332358921297e-06,17007
321,1,1.8089332358921297e-06,17007
bernard,1,1.8089332358921297e-06,17007
couldntve,1,1.8089332358921297e-06,17007
resists,1,1.8089332358921297e-06,17007
neighbours,1,1.8089332358921297e-06,17007
vacuuming,1,1.8089332358921297e-06,17007
craaazy,1,1.8089332358921297e-06,17007
metric,1,1.8089332358921297e-06,17007
shove,1,1.8089332358921297e-06,17007
diferent,1,1.8089332358921297e-06,17007
crowning,1,1.8089332358921297e-06,17007
orthodontists,1,1.8089332358921297e-06,17007
wheeled,1,1.8089332358921297e-06,17007
lesbi,1,1.8089332358921297e-06,17007
hippie,1,1.8089332358921297e-06,17007
aahhh,1,1.8089332358921297e-06,17007
braid,1,1.8089332358921297e-06,17007
yaw,1,1.8089332358921297e-06,17007
gavinii,1,1.8089332358921297e-06,17007
sillygavin,1,1.8089332358921297e-06,17007
associate,1,1.8089332358921297e-06,17007
reallyshe,1,1.8089332358921297e-06,17007
mmwa,1,1.8089332358921297e-06,17007
dusting,1,1.8089332358921297e-06,17007
ori,1,1.8089332358921297e-06,17007
huey,1,1.8089332358921297e-06,17007
frightenedly,1,1.8089332358921297e-06,17007
dontknow,1,1.8089332358921297e-06,17007
lineis,1,1.8089332358921297e-06,17007
whhh,1,1.8089332358921297e-06,17007
philips,1,1.8089332358921297e-06,17007
aok,1,1.8089332358921297e-06,17007
brow,1,1.8089332358921297e-06,17007
mitchelle,1,1.8089332358921297e-06,17007
colleage,1,1.8089332358921297e-06,17007
moses,1,1.8089332358921297e-06,17007
flailing,1,1.8089332358921297e-06,17007
cher,1,1.8089332358921297e-06,17007
deap,1,1.8089332358921297e-06,17007
subordinate,1,1.8089332358921297e-06,17007
heathers,1,1.8089332358921297e-06,17007
misjudged,1,1.8089332358921297e-06,17007
whatok,1,1.8089332358921297e-06,17007
obnoxious,1,1.8089332358921297e-06,17007
waitohheyhuh,1,1.8089332358921297e-06,17007
obligation,1,1.8089332358921297e-06,17007
inany,1,1.8089332358921297e-06,17007
buthe,1,1.8089332358921297e-06,17007
bemakes,1,1.8089332358921297e-06,17007
plunk,1,1.8089332358921297e-06,17007
drunuh,1,1.8089332358921297e-06,17007
scowling,1,1.8089332358921297e-06,17007
nora,1,1.8089332358921297e-06,17007
fascist,1,1.8089332358921297e-06,17007
wierder,1,1.8089332358921297e-06,17007
ermyour,1,1.8089332358921297e-06,17007
fiddles,1,1.8089332358921297e-06,17007
awayand,1,1.8089332358921297e-06,17007
behaves,1,1.8089332358921297e-06,17007
easycant,1,1.8089332358921297e-06,17007
monicawould,1,1.8089332358921297e-06,17007
twists,1,1.8089332358921297e-06,17007
babyproof,1,1.8089332358921297e-06,17007
unsafe,1,1.8089332358921297e-06,17007
politely,1,1.8089332358921297e-06,17007
poops,1,1.8089332358921297e-06,17007
knowjust,1,1.8089332358921297e-06,17007
theyalways,1,1.8089332358921297e-06,17007
howdya,1,1.8089332358921297e-06,17007
wags,1,1.8089332358921297e-06,17007
youabout,1,1.8089332358921297e-06,17007
likean,1,1.8089332358921297e-06,17007
achance,1,1.8089332358921297e-06,17007
throbbing,1,1.8089332358921297e-06,17007
seriouslyrodeo,1,1.8089332358921297e-06,17007
muchhistoryyou,1,1.8089332358921297e-06,17007
yup,1,1.8089332358921297e-06,17007
chime,1,1.8089332358921297e-06,17007
rae,1,1.8089332358921297e-06,17007
births,1,1.8089332358921297e-06,17007
michener,1,1.8089332358921297e-06,17007
toyou,1,1.8089332358921297e-06,17007
carrer,1,1.8089332358921297e-06,17007
wacky,1,1.8089332358921297e-06,17007
grazie,1,1.8089332358921297e-06,17007
uchh,1,1.8089332358921297e-06,17007
lesserknown,1,1.8089332358921297e-06,17007
truthfully,1,1.8089332358921297e-06,17007
onewere,1,1.8089332358921297e-06,17007
puma,1,1.8089332358921297e-06,17007
mh,1,1.8089332358921297e-06,17007
br,1,1.8089332358921297e-06,17007
curator,1,1.8089332358921297e-06,17007
dirtytalking,1,1.8089332358921297e-06,17007
elaborate,1,1.8089332358921297e-06,17007
norma,1,1.8089332358921297e-06,17007
themes,1,1.8089332358921297e-06,17007
motif,1,1.8089332358921297e-06,17007
villagers,1,1.8089332358921297e-06,17007
itsy,1,1.8089332358921297e-06,17007
doo,1,1.8089332358921297e-06,17007
oohhhhh,1,1.8089332358921297e-06,17007
erasing,1,1.8089332358921297e-06,17007
parenting,1,1.8089332358921297e-06,17007
distractedly,1,1.8089332358921297e-06,17007
mighta,1,1.8089332358921297e-06,17007
com,1,1.8089332358921297e-06,17007
overwhelms,1,1.8089332358921297e-06,17007
antlers,1,1.8089332358921297e-06,17007
kristins,1,1.8089332358921297e-06,17007
decorator,1,1.8089332358921297e-06,17007
swearnoticing,1,1.8089332358921297e-06,17007
koala,1,1.8089332358921297e-06,17007
ahooh,1,1.8089332358921297e-06,17007
asskissing,1,1.8089332358921297e-06,17007
himyou,1,1.8089332358921297e-06,17007
cheeky,1,1.8089332358921297e-06,17007
altogether,1,1.8089332358921297e-06,17007
whaim,1,1.8089332358921297e-06,17007
resolve,1,1.8089332358921297e-06,17007
analytical,1,1.8089332358921297e-06,17007
failures,1,1.8089332358921297e-06,17007
lag,1,1.8089332358921297e-06,17007
darkred,1,1.8089332358921297e-06,17007
wiper,1,1.8089332358921297e-06,17007
controlum,1,1.8089332358921297e-06,17007
pilates,1,1.8089332358921297e-06,17007
heey,1,1.8089332358921297e-06,17007
angeles,1,1.8089332358921297e-06,17007
meancing,1,1.8089332358921297e-06,17007
thinkwould,1,1.8089332358921297e-06,17007
disregard,1,1.8089332358921297e-06,17007
immaturity,1,1.8089332358921297e-06,17007
responsiblity,1,1.8089332358921297e-06,17007
peoplell,1,1.8089332358921297e-06,17007
lack,1,1.8089332358921297e-06,17007
scooching,1,1.8089332358921297e-06,17007
riggs,1,1.8089332358921297e-06,17007
kristinstrugglingdoes,1,1.8089332358921297e-06,17007
funnily,1,1.8089332358921297e-06,17007
lust,1,1.8089332358921297e-06,17007
bahbahbhabhannn,1,1.8089332358921297e-06,17007
streaking,1,1.8089332358921297e-06,17007
exited,1,1.8089332358921297e-06,17007
phoebeooh,1,1.8089332358921297e-06,17007
newon,1,1.8089332358921297e-06,17007
afteri,1,1.8089332358921297e-06,17007
superiors,1,1.8089332358921297e-06,17007
notthatsthats,1,1.8089332358921297e-06,17007
ofwhat,1,1.8089332358921297e-06,17007
glareold,1,1.8089332358921297e-06,17007
migrate,1,1.8089332358921297e-06,17007
sothis,1,1.8089332358921297e-06,17007
soothes,1,1.8089332358921297e-06,17007
ornamental,1,1.8089332358921297e-06,17007
coloured,1,1.8089332358921297e-06,17007
periods,1,1.8089332358921297e-06,17007
taxicab,1,1.8089332358921297e-06,17007
whatyeahwhat,1,1.8089332358921297e-06,17007
heresheres,1,1.8089332358921297e-06,17007
relaxicab,1,1.8089332358921297e-06,17007
erosion,1,1.8089332358921297e-06,17007
hardhitting,1,1.8089332358921297e-06,17007
journalism,1,1.8089332358921297e-06,17007
supermodels,1,1.8089332358921297e-06,17007
prefers,1,1.8089332358921297e-06,17007
barracuda,1,1.8089332358921297e-06,17007
hef,1,1.8089332358921297e-06,17007
ahdollars,1,1.8089332358921297e-06,17007
summoned,1,1.8089332358921297e-06,17007
ughhhh,1,1.8089332358921297e-06,17007
cooperating,1,1.8089332358921297e-06,17007
lyin,1,1.8089332358921297e-06,17007
shellshell,1,1.8089332358921297e-06,17007
inno,1,1.8089332358921297e-06,17007
trace,1,1.8089332358921297e-06,17007
potatoe,1,1.8089332358921297e-06,17007
ohhhhhhhh,1,1.8089332358921297e-06,17007
closure,1,1.8089332358921297e-06,17007
catcuti,1,1.8089332358921297e-06,17007
youinthecrotch,1,1.8089332358921297e-06,17007
happill,1,1.8089332358921297e-06,17007
umthanksgiving,1,1.8089332358921297e-06,17007
umyou,1,1.8089332358921297e-06,17007
reallyimim,1,1.8089332358921297e-06,17007
doooo,1,1.8089332358921297e-06,17007
tattletale,1,1.8089332358921297e-06,17007
hurricane,1,1.8089332358921297e-06,17007
dreidle,1,1.8089332358921297e-06,17007
marriedim,1,1.8089332358921297e-06,17007
goind,1,1.8089332358921297e-06,17007
egyptians,1,1.8089332358921297e-06,17007
huts,1,1.8089332358921297e-06,17007
shortest,1,1.8089332358921297e-06,17007
craaaazy,1,1.8089332358921297e-06,17007
uncomprehensivelyi,1,1.8089332358921297e-06,17007
symbolising,1,1.8089332358921297e-06,17007
needwe,1,1.8089332358921297e-06,17007
4000,1,1.8089332358921297e-06,17007
biggie,1,1.8089332358921297e-06,17007
whatll,1,1.8089332358921297e-06,17007
honourable,1,1.8089332358921297e-06,17007
brothersister,1,1.8089332358921297e-06,17007
hasyeah,1,1.8089332358921297e-06,17007
tadum,1,1.8089332358921297e-06,17007
truthme,1,1.8089332358921297e-06,17007
emilwhoa,1,1.8089332358921297e-06,17007
franticly,1,1.8089332358921297e-06,17007
releasing,1,1.8089332358921297e-06,17007
isisnt,1,1.8089332358921297e-06,17007
badminton,1,1.8089332358921297e-06,17007
grazed,1,1.8089332358921297e-06,17007
aactually,1,1.8089332358921297e-06,17007
1987,1,1.8089332358921297e-06,17007
mcmahons,1,1.8089332358921297e-06,17007
interplanetary,1,1.8089332358921297e-06,17007
everylittlething,1,1.8089332358921297e-06,17007
courtship,1,1.8089332358921297e-06,17007
flitting,1,1.8089332358921297e-06,17007
uhhey,1,1.8089332358921297e-06,17007
jjjust,1,1.8089332358921297e-06,17007
emilyrealises,1,1.8089332358921297e-06,17007
cartwheel,1,1.8089332358921297e-06,17007
clocked,1,1.8089332358921297e-06,17007
umbrella,1,1.8089332358921297e-06,17007
thththere,1,1.8089332358921297e-06,17007
heywhoa,1,1.8089332358921297e-06,17007
teenyteeny,1,1.8089332358921297e-06,17007
twosome,1,1.8089332358921297e-06,17007
guessi,1,1.8089332358921297e-06,17007
reallymotions,1,1.8089332358921297e-06,17007
fledermaus,1,1.8089332358921297e-06,17007
cantcant,1,1.8089332358921297e-06,17007
larges,1,1.8089332358921297e-06,17007
onegrabs,1,1.8089332358921297e-06,17007
achieving,1,1.8089332358921297e-06,17007
waithold,1,1.8089332358921297e-06,17007
palaeontologist,1,1.8089332358921297e-06,17007
youarenot,1,1.8089332358921297e-06,17007
cufflinks,1,1.8089332358921297e-06,17007
studied,1,1.8089332358921297e-06,17007
performs,1,1.8089332358921297e-06,17007
pompoms,1,1.8089332358921297e-06,17007
sorrysorry,1,1.8089332358921297e-06,17007
thisholds,1,1.8089332358921297e-06,17007
thingthis,1,1.8089332358921297e-06,17007
knot,1,1.8089332358921297e-06,17007
justyknow,1,1.8089332358921297e-06,17007
cherries,1,1.8089332358921297e-06,17007
handhand,1,1.8089332358921297e-06,17007
voyage,1,1.8089332358921297e-06,17007
reciprocate,1,1.8089332358921297e-06,17007
antitheft,1,1.8089332358921297e-06,17007
retrieves,1,1.8089332358921297e-06,17007
ofshe,1,1.8089332358921297e-06,17007
trenchcoat,1,1.8089332358921297e-06,17007
blessing,1,1.8089332358921297e-06,17007
yeahuhhuh,1,1.8089332358921297e-06,17007
wires,1,1.8089332358921297e-06,17007
rant,1,1.8089332358921297e-06,17007
oohheyheyhey,1,1.8089332358921297e-06,17007
arewhat,1,1.8089332358921297e-06,17007
semester,1,1.8089332358921297e-06,17007
whatswhatswhats,1,1.8089332358921297e-06,17007
calmcalm,1,1.8089332358921297e-06,17007
pulse,1,1.8089332358921297e-06,17007
listener,1,1.8089332358921297e-06,17007
boil,1,1.8089332358921297e-06,17007
ritalin,1,1.8089332358921297e-06,17007
nottruthday,1,1.8089332358921297e-06,17007
yetii,1,1.8089332358921297e-06,17007
overcharge,1,1.8089332358921297e-06,17007
handfuls,1,1.8089332358921297e-06,17007
capri,1,1.8089332358921297e-06,17007
whoaohwhoa,1,1.8089332358921297e-06,17007
havesexuh,1,1.8089332358921297e-06,17007
blur,1,1.8089332358921297e-06,17007
wewewei,1,1.8089332358921297e-06,17007
ithey,1,1.8089332358921297e-06,17007
friendshaking,1,1.8089332358921297e-06,17007
murderer,1,1.8089332358921297e-06,17007
geologists,1,1.8089332358921297e-06,17007
prevents,1,1.8089332358921297e-06,17007
nevadas,1,1.8089332358921297e-06,17007
quirky,1,1.8089332358921297e-06,17007
sssmell,1,1.8089332358921297e-06,17007
pelts,1,1.8089332358921297e-06,17007
nothleans,1,1.8089332358921297e-06,17007
megs,1,1.8089332358921297e-06,17007
earnothing,1,1.8089332358921297e-06,17007
overall,1,1.8089332358921297e-06,17007
uhha,1,1.8089332358921297e-06,17007
bigfoot,1,1.8089332358921297e-06,17007
annulments,1,1.8089332358921297e-06,17007
mycome,1,1.8089332358921297e-06,17007
crazyeyed,1,1.8089332358921297e-06,17007
starters,1,1.8089332358921297e-06,17007
obsessing,1,1.8089332358921297e-06,17007
storming,1,1.8089332358921297e-06,17007
solider,1,1.8089332358921297e-06,17007
tonsoffreaks,1,1.8089332358921297e-06,17007
sorachel,1,1.8089332358921297e-06,17007
dancetype,1,1.8089332358921297e-06,17007
phoephoebe,1,1.8089332358921297e-06,17007
outumm,1,1.8089332358921297e-06,17007
childlike,1,1.8089332358921297e-06,17007
flora,1,1.8089332358921297e-06,17007
gogh,1,1.8089332358921297e-06,17007
insult,1,1.8089332358921297e-06,17007
airlines,1,1.8089332358921297e-06,17007
yknowwrestley,1,1.8089332358921297e-06,17007
vivid,1,1.8089332358921297e-06,17007
expressive,1,1.8089332358921297e-06,17007
strokesunless,1,1.8089332358921297e-06,17007
sicko,1,1.8089332358921297e-06,17007
feminism,1,1.8089332358921297e-06,17007
goodiegoodie,1,1.8089332358921297e-06,17007
sinks,1,1.8089332358921297e-06,17007
mirrored,1,1.8089332358921297e-06,17007
anywayumm,1,1.8089332358921297e-06,17007
rally,1,1.8089332358921297e-06,17007
jackpot,1,1.8089332358921297e-06,17007
pep,1,1.8089332358921297e-06,17007
carrot,1,1.8089332358921297e-06,17007
dancekarate,1,1.8089332358921297e-06,17007
dab,1,1.8089332358921297e-06,17007
dishtowel,1,1.8089332358921297e-06,17007
lobbing,1,1.8089332358921297e-06,17007
bros,1,1.8089332358921297e-06,17007
wingman,1,1.8089332358921297e-06,17007
noteteen,1,1.8089332358921297e-06,17007
nineturns,1,1.8089332358921297e-06,17007
aheh,1,1.8089332358921297e-06,17007
rebound,1,1.8089332358921297e-06,17007
whensees,1,1.8089332358921297e-06,17007
retesting,1,1.8089332358921297e-06,17007
pronounced,1,1.8089332358921297e-06,17007
heryknow,1,1.8089332358921297e-06,17007
intravenous,1,1.8089332358921297e-06,17007
addicted,1,1.8089332358921297e-06,17007
whatnotices,1,1.8089332358921297e-06,17007
typingwhat,1,1.8089332358921297e-06,17007
porsch,1,1.8089332358921297e-06,17007
iiyouve,1,1.8089332358921297e-06,17007
ififi,1,1.8089332358921297e-06,17007
barbra,1,1.8089332358921297e-06,17007
ra,1,1.8089332358921297e-06,17007
whauh,1,1.8089332358921297e-06,17007
grove,1,1.8089332358921297e-06,17007
mondleruh,1,1.8089332358921297e-06,17007
freakout,1,1.8089332358921297e-06,17007
fixes,1,1.8089332358921297e-06,17007
chessh,1,1.8089332358921297e-06,17007
interfacing,1,1.8089332358921297e-06,17007
whitened,1,1.8089332358921297e-06,17007
anythingahh,1,1.8089332358921297e-06,17007
mmmunmm,1,1.8089332358921297e-06,17007
groovy,1,1.8089332358921297e-06,17007
fluoresces,1,1.8089332358921297e-06,17007
halfpaying,1,1.8089332358921297e-06,17007
asheperds,1,1.8089332358921297e-06,17007
sophomore,1,1.8089332358921297e-06,17007
consternation,1,1.8089332358921297e-06,17007
sedimentary,1,1.8089332358921297e-06,17007
rigby,1,1.8089332358921297e-06,17007
lecturer,1,1.8089332358921297e-06,17007
stella,1,1.8089332358921297e-06,17007
liotta,1,1.8089332358921297e-06,17007
nonthreatening,1,1.8089332358921297e-06,17007
naps,1,1.8089332358921297e-06,17007
uhcoconutty,1,1.8089332358921297e-06,17007
erupted,1,1.8089332358921297e-06,17007
preserving,1,1.8089332358921297e-06,17007
monicaahhh,1,1.8089332358921297e-06,17007
wannasees,1,1.8089332358921297e-06,17007
civilization,1,1.8089332358921297e-06,17007
mork,1,1.8089332358921297e-06,17007
knowwell,1,1.8089332358921297e-06,17007
floated,1,1.8089332358921297e-06,17007
gonnajust,1,1.8089332358921297e-06,17007
theytheyre,1,1.8089332358921297e-06,17007
readin,1,1.8089332358921297e-06,17007
onemillionth,1,1.8089332358921297e-06,17007
justyknowstop,1,1.8089332358921297e-06,17007
kissey,1,1.8089332358921297e-06,17007
righti,1,1.8089332358921297e-06,17007
hohohold,1,1.8089332358921297e-06,17007
heywhoawhoawhoa,1,1.8089332358921297e-06,17007
whywhywhy,1,1.8089332358921297e-06,17007
roomrepresents,1,1.8089332358921297e-06,17007
manipulation,1,1.8089332358921297e-06,17007
diversion,1,1.8089332358921297e-06,17007
wantedtell,1,1.8089332358921297e-06,17007
befall,1,1.8089332358921297e-06,17007
aboutwell,1,1.8089332358921297e-06,17007
spaceballs,1,1.8089332358921297e-06,17007
urrgh,1,1.8089332358921297e-06,17007
himooh,1,1.8089332358921297e-06,17007
typed,1,1.8089332358921297e-06,17007
hypnotised,1,1.8089332358921297e-06,17007
skier,1,1.8089332358921297e-06,17007
rightits,1,1.8089332358921297e-06,17007
ststuff,1,1.8089332358921297e-06,17007
deceptively,1,1.8089332358921297e-06,17007
tuschy,1,1.8089332358921297e-06,17007
klein,1,1.8089332358921297e-06,17007
racks,1,1.8089332358921297e-06,17007
meee,1,1.8089332358921297e-06,17007
bagina,1,1.8089332358921297e-06,17007
writhing,1,1.8089332358921297e-06,17007
cryin,1,1.8089332358921297e-06,17007
variety,1,1.8089332358921297e-06,17007
eggroll,1,1.8089332358921297e-06,17007
437,1,1.8089332358921297e-06,17007
schemp,1,1.8089332358921297e-06,17007
istops,1,1.8089332358921297e-06,17007
increase,1,1.8089332358921297e-06,17007
grinder,1,1.8089332358921297e-06,17007
handheld,1,1.8089332358921297e-06,17007
scholars,1,1.8089332358921297e-06,17007
robbinson,1,1.8089332358921297e-06,17007
approved,1,1.8089332358921297e-06,17007
crisis,1,1.8089332358921297e-06,17007
smiledon,1,1.8089332358921297e-06,17007
californicus,1,1.8089332358921297e-06,17007
wipeout,1,1.8089332358921297e-06,17007
disarray,1,1.8089332358921297e-06,17007
thatphoebe,1,1.8089332358921297e-06,17007
georgio,1,1.8089332358921297e-06,17007
carin,1,1.8089332358921297e-06,17007
lefty,1,1.8089332358921297e-06,17007
barbed,1,1.8089332358921297e-06,17007
whatpheebs,1,1.8089332358921297e-06,17007
yeeeeeep,1,1.8089332358921297e-06,17007
yepyepyepyepyep,1,1.8089332358921297e-06,17007
tommyyyy,1,1.8089332358921297e-06,17007
summertime,1,1.8089332358921297e-06,17007
ohow,1,1.8089332358921297e-06,17007
purchasing,1,1.8089332358921297e-06,17007
transsexual,1,1.8089332358921297e-06,17007
aspirins,1,1.8089332358921297e-06,17007
burps,1,1.8089332358921297e-06,17007
pheeb,1,1.8089332358921297e-06,17007
seedarnit,1,1.8089332358921297e-06,17007
shuffleboard,1,1.8089332358921297e-06,17007
ooookay,1,1.8089332358921297e-06,17007
goofy,1,1.8089332358921297e-06,17007
likeits,1,1.8089332358921297e-06,17007
withgirls,1,1.8089332358921297e-06,17007
lookalike,1,1.8089332358921297e-06,17007
shoppin,1,1.8089332358921297e-06,17007
dorm,1,1.8089332358921297e-06,17007
yeahnoyoure,1,1.8089332358921297e-06,17007
weapons,1,1.8089332358921297e-06,17007
okayand,1,1.8089332358921297e-06,17007
mclane,1,1.8089332358921297e-06,17007
ahget,1,1.8089332358921297e-06,17007
rivera,1,1.8089332358921297e-06,17007
exfoliated,1,1.8089332358921297e-06,17007
hamburger,1,1.8089332358921297e-06,17007
ridden,1,1.8089332358921297e-06,17007
explained,1,1.8089332358921297e-06,17007
marking,1,1.8089332358921297e-06,17007
personnel,1,1.8089332358921297e-06,17007
overcame,1,1.8089332358921297e-06,17007
lunchbox,1,1.8089332358921297e-06,17007
wooooooo,1,1.8089332358921297e-06,17007
clay,1,1.8089332358921297e-06,17007
santaoutfit,1,1.8089332358921297e-06,17007
coached,1,1.8089332358921297e-06,17007
christmassy,1,1.8089332358921297e-06,17007
pioneers,1,1.8089332358921297e-06,17007
iuh,1,1.8089332358921297e-06,17007
seamstress,1,1.8089332358921297e-06,17007
progressionist,1,1.8089332358921297e-06,17007
representative,1,1.8089332358921297e-06,17007
arthritic,1,1.8089332358921297e-06,17007
menorah,1,1.8089332358921297e-06,17007
demeaning,1,1.8089332358921297e-06,17007
werewerewere,1,1.8089332358921297e-06,17007
llook,1,1.8089332358921297e-06,17007
lickers,1,1.8089332358921297e-06,17007
stamp,1,1.8089332358921297e-06,17007
appearance,1,1.8089332358921297e-06,17007
stuffers,1,1.8089332358921297e-06,17007
mugs,1,1.8089332358921297e-06,17007
tedeski,1,1.8089332358921297e-06,17007
becdid,1,1.8089332358921297e-06,17007
reps,1,1.8089332358921297e-06,17007
klien,1,1.8089332358921297e-06,17007
pedaling,1,1.8089332358921297e-06,17007
shill,1,1.8089332358921297e-06,17007
rossgeller,1,1.8089332358921297e-06,17007
blahblahblahblahblah,1,1.8089332358921297e-06,17007
gazillion,1,1.8089332358921297e-06,17007
pitstains,1,1.8089332358921297e-06,17007
miniflashlight,1,1.8089332358921297e-06,17007
auditorium,1,1.8089332358921297e-06,17007
eyethe,1,1.8089332358921297e-06,17007
masher,1,1.8089332358921297e-06,17007
marring,1,1.8089332358921297e-06,17007
jo,1,1.8089332358921297e-06,17007
awayokay,1,1.8089332358921297e-06,17007
proposes,1,1.8089332358921297e-06,17007
mehnahnahnah,1,1.8089332358921297e-06,17007
atospare,1,1.8089332358921297e-06,17007
disgraceful,1,1.8089332358921297e-06,17007
welleducated,1,1.8089332358921297e-06,17007
colorful,1,1.8089332358921297e-06,17007
pshhshhh,1,1.8089332358921297e-06,17007
1450,1,1.8089332358921297e-06,17007
rover,1,1.8089332358921297e-06,17007
friendphyllistake,1,1.8089332358921297e-06,17007
yyoure,1,1.8089332358921297e-06,17007
ttake,1,1.8089332358921297e-06,17007
uhyou,1,1.8089332358921297e-06,17007
readyset,1,1.8089332358921297e-06,17007
wellinin,1,1.8089332358921297e-06,17007
therewhat,1,1.8089332358921297e-06,17007
hishis,1,1.8089332358921297e-06,17007
grabbin,1,1.8089332358921297e-06,17007
helmut,1,1.8089332358921297e-06,17007
molecular,1,1.8089332358921297e-06,17007
sadness,1,1.8089332358921297e-06,17007
designers,1,1.8089332358921297e-06,17007
mcpretty,1,1.8089332358921297e-06,17007
mentor,1,1.8089332358921297e-06,17007
committee,1,1.8089332358921297e-06,17007
judgey,1,1.8089332358921297e-06,17007
eggshell,1,1.8089332358921297e-06,17007
sicksicksicksick,1,1.8089332358921297e-06,17007
holierthanthou,1,1.8089332358921297e-06,17007
savin,1,1.8089332358921297e-06,17007
swears,1,1.8089332358921297e-06,17007
handbook,1,1.8089332358921297e-06,17007
taboo,1,1.8089332358921297e-06,17007
epidemiology,1,1.8089332358921297e-06,17007
impaired,1,1.8089332358921297e-06,17007
regarding,1,1.8089332358921297e-06,17007
composes,1,1.8089332358921297e-06,17007
headsets,1,1.8089332358921297e-06,17007
plugin,1,1.8089332358921297e-06,17007
feesensenstenlger,1,1.8089332358921297e-06,17007
oooo,1,1.8089332358921297e-06,17007
emptied,1,1.8089332358921297e-06,17007
daytona,1,1.8089332358921297e-06,17007
rectangular,1,1.8089332358921297e-06,17007
contests,1,1.8089332358921297e-06,17007
sleeps,1,1.8089332358921297e-06,17007
finalized,1,1.8089332358921297e-06,17007
crafts,1,1.8089332358921297e-06,17007
brownshirt,1,1.8089332358921297e-06,17007
belongings,1,1.8089332358921297e-06,17007
usnothing,1,1.8089332358921297e-06,17007
bangbefore,1,1.8089332358921297e-06,17007
justify,1,1.8089332358921297e-06,17007
importance,1,1.8089332358921297e-06,17007
yeaheahha,1,1.8089332358921297e-06,17007
knicksjoshua,1,1.8089332358921297e-06,17007
begun,1,1.8089332358921297e-06,17007
drastic,1,1.8089332358921297e-06,17007
welistens,1,1.8089332358921297e-06,17007
shedshed,1,1.8089332358921297e-06,17007
campbell,1,1.8089332358921297e-06,17007
vnecks,1,1.8089332358921297e-06,17007
hie,1,1.8089332358921297e-06,17007
eliminated,1,1.8089332358921297e-06,17007
orbited,1,1.8089332358921297e-06,17007
riled,1,1.8089332358921297e-06,17007
1968,1,1.8089332358921297e-06,17007
earthrise,1,1.8089332358921297e-06,17007
lifealtering,1,1.8089332358921297e-06,17007
rising,1,1.8089332358921297e-06,17007
guesses,1,1.8089332358921297e-06,17007
cookbooks,1,1.8089332358921297e-06,17007
ohhhhhhh,1,1.8089332358921297e-06,17007
materhorn,1,1.8089332358921297e-06,17007
rightthere,1,1.8089332358921297e-06,17007
akeeper,1,1.8089332358921297e-06,17007
wouit,1,1.8089332358921297e-06,17007
sleeperson,1,1.8089332358921297e-06,17007
accountants,1,1.8089332358921297e-06,17007
skimpy,1,1.8089332358921297e-06,17007
ehwhexcuse,1,1.8089332358921297e-06,17007
ufff,1,1.8089332358921297e-06,17007
conclusively,1,1.8089332358921297e-06,17007
aohh,1,1.8089332358921297e-06,17007
eventhough,1,1.8089332358921297e-06,17007
tacked,1,1.8089332358921297e-06,17007
mascot,1,1.8089332358921297e-06,17007
ididnt,1,1.8089332358921297e-06,17007
breakups,1,1.8089332358921297e-06,17007
weyou,1,1.8089332358921297e-06,17007
ohhooo,1,1.8089332358921297e-06,17007
nudge,1,1.8089332358921297e-06,17007
ohhhaha,1,1.8089332358921297e-06,17007
igotta,1,1.8089332358921297e-06,17007
reallydont,1,1.8089332358921297e-06,17007
tightening,1,1.8089332358921297e-06,17007
hometowns,1,1.8089332358921297e-06,17007
isyouross,1,1.8089332358921297e-06,17007
hometown,1,1.8089332358921297e-06,17007
classroom,1,1.8089332358921297e-06,17007
arnolds,1,1.8089332358921297e-06,17007
creeping,1,1.8089332358921297e-06,17007
boredddd,1,1.8089332358921297e-06,17007
puzzlebeer,1,1.8089332358921297e-06,17007
allll,1,1.8089332358921297e-06,17007
fashionimpaired,1,1.8089332358921297e-06,17007
bummerrr,1,1.8089332358921297e-06,17007
gingerly,1,1.8089332358921297e-06,17007
coffees,1,1.8089332358921297e-06,17007
curb,1,1.8089332358921297e-06,17007
accupressure,1,1.8089332358921297e-06,17007
cease,1,1.8089332358921297e-06,17007
doh,1,1.8089332358921297e-06,17007
laughgroan,1,1.8089332358921297e-06,17007
rumours,1,1.8089332358921297e-06,17007
aerobics,1,1.8089332358921297e-06,17007
studenti,1,1.8089332358921297e-06,17007
spokesmodel,1,1.8089332358921297e-06,17007
ughh,1,1.8089332358921297e-06,17007
weveweveweve,1,1.8089332358921297e-06,17007
jokelighten,1,1.8089332358921297e-06,17007
coffeeshe,1,1.8089332358921297e-06,17007
inyeah,1,1.8089332358921297e-06,17007
dahow,1,1.8089332358921297e-06,17007
noti,1,1.8089332358921297e-06,17007
twelveyearold,1,1.8089332358921297e-06,17007
64,1,1.8089332358921297e-06,17007
guessyeah,1,1.8089332358921297e-06,17007
commodore,1,1.8089332358921297e-06,17007
twinkletoes,1,1.8089332358921297e-06,17007
dancy,1,1.8089332358921297e-06,17007
thatgarbage,1,1.8089332358921297e-06,17007
needhes,1,1.8089332358921297e-06,17007
upsets,1,1.8089332358921297e-06,17007
eyesdodo,1,1.8089332358921297e-06,17007
flexing,1,1.8089332358921297e-06,17007
handcuffed,1,1.8089332358921297e-06,17007
brothersinlaw,1,1.8089332358921297e-06,17007
campto,1,1.8089332358921297e-06,17007
uhuhwow,1,1.8089332358921297e-06,17007
chronological,1,1.8089332358921297e-06,17007
stingy,1,1.8089332358921297e-06,17007
kudos,1,1.8089332358921297e-06,17007
droppin,1,1.8089332358921297e-06,17007
ififare,1,1.8089332358921297e-06,17007
squeals,1,1.8089332358921297e-06,17007
kindayknow,1,1.8089332358921297e-06,17007
somethingor,1,1.8089332358921297e-06,17007
reacts,1,1.8089332358921297e-06,17007
1776,1,1.8089332358921297e-06,17007
keptkept,1,1.8089332358921297e-06,17007
scruddle,1,1.8089332358921297e-06,17007
backfiring,1,1.8089332358921297e-06,17007
selflessly,1,1.8089332358921297e-06,17007
energetic,1,1.8089332358921297e-06,17007
wolves,1,1.8089332358921297e-06,17007
liams,1,1.8089332358921297e-06,17007
whyou,1,1.8089332358921297e-06,17007
lizs,1,1.8089332358921297e-06,17007
madman,1,1.8089332358921297e-06,17007
proving,1,1.8089332358921297e-06,17007
thatthatll,1,1.8089332358921297e-06,17007
nosei,1,1.8089332358921297e-06,17007
seller,1,1.8089332358921297e-06,17007
doorknobs,1,1.8089332358921297e-06,17007
nineteenth,1,1.8089332358921297e-06,17007
cuperthewitt,1,1.8089332358921297e-06,17007
surprisedgoodbye,1,1.8089332358921297e-06,17007
jus,1,1.8089332358921297e-06,17007
machey,1,1.8089332358921297e-06,17007
huhwait,1,1.8089332358921297e-06,17007
appetisers,1,1.8089332358921297e-06,17007
goodbyes,1,1.8089332358921297e-06,17007
tookoff,1,1.8089332358921297e-06,17007
walnut,1,1.8089332358921297e-06,17007
joshuaguy,1,1.8089332358921297e-06,17007
iiwould,1,1.8089332358921297e-06,17007
youactually,1,1.8089332358921297e-06,17007
conclusions,1,1.8089332358921297e-06,17007
beyknow,1,1.8089332358921297e-06,17007
yumm,1,1.8089332358921297e-06,17007
vneck,1,1.8089332358921297e-06,17007
18000,1,1.8089332358921297e-06,17007
sailer,1,1.8089332358921297e-06,17007
youcantleave,1,1.8089332358921297e-06,17007
unforgivable,1,1.8089332358921297e-06,17007
basing,1,1.8089332358921297e-06,17007
reallyvery,1,1.8089332358921297e-06,17007
hosting,1,1.8089332358921297e-06,17007
carat,1,1.8089332358921297e-06,17007
struggle,1,1.8089332358921297e-06,17007
stifle,1,1.8089332358921297e-06,17007
surfer,1,1.8089332358921297e-06,17007
andswings,1,1.8089332358921297e-06,17007
unleash,1,1.8089332358921297e-06,17007
pao,1,1.8089332358921297e-06,17007
majesky,1,1.8089332358921297e-06,17007
sharon,1,1.8089332358921297e-06,17007
puberty,1,1.8089332358921297e-06,17007
toughie,1,1.8089332358921297e-06,17007
shoulderswow,1,1.8089332358921297e-06,17007
whatputs,1,1.8089332358921297e-06,17007
isincredible,1,1.8089332358921297e-06,17007
heavens,1,1.8089332358921297e-06,17007
obobviously,1,1.8089332358921297e-06,17007
colin,1,1.8089332358921297e-06,17007
clocks,1,1.8089332358921297e-06,17007
baldwin,1,1.8089332358921297e-06,17007
upandcomer,1,1.8089332358921297e-06,17007
herebut,1,1.8089332358921297e-06,17007
sailed,1,1.8089332358921297e-06,17007
contemplating,1,1.8089332358921297e-06,17007
sweetlistens,1,1.8089332358921297e-06,17007
threehe,1,1.8089332358921297e-06,17007
exhale,1,1.8089332358921297e-06,17007
yrachel,1,1.8089332358921297e-06,17007
byebyee,1,1.8089332358921297e-06,17007
endtable,1,1.8089332358921297e-06,17007
didyou,1,1.8089332358921297e-06,17007
brat,1,1.8089332358921297e-06,17007
sortve,1,1.8089332358921297e-06,17007
meheyhey,1,1.8089332358921297e-06,17007
anthropologists,1,1.8089332358921297e-06,17007
spilt,1,1.8089332358921297e-06,17007
crazyi,1,1.8089332358921297e-06,17007
dudes,1,1.8089332358921297e-06,17007
iyeah,1,1.8089332358921297e-06,17007
chilie,1,1.8089332358921297e-06,17007
okayokayokayokayokayokayokay,1,1.8089332358921297e-06,17007
askedasked,1,1.8089332358921297e-06,17007
trilobite,1,1.8089332358921297e-06,17007
perverted,1,1.8089332358921297e-06,17007
ahalfhours,1,1.8089332358921297e-06,17007
incest,1,1.8089332358921297e-06,17007
dialling,1,1.8089332358921297e-06,17007
rightall,1,1.8089332358921297e-06,17007
paraded,1,1.8089332358921297e-06,17007
busty,1,1.8089332358921297e-06,17007
ernies,1,1.8089332358921297e-06,17007
aredo,1,1.8089332358921297e-06,17007
awestruck,1,1.8089332358921297e-06,17007
conditioner,1,1.8089332358921297e-06,17007
playfuldidnt,1,1.8089332358921297e-06,17007
hairwow,1,1.8089332358921297e-06,17007
dustpan,1,1.8089332358921297e-06,17007
yknowfeels,1,1.8089332358921297e-06,17007
iohh,1,1.8089332358921297e-06,17007
newsstand,1,1.8089332358921297e-06,17007
chuckie,1,1.8089332358921297e-06,17007
saysay,1,1.8089332358921297e-06,17007
diseaseralph,1,1.8089332358921297e-06,17007
refrigerators,1,1.8089332358921297e-06,17007
slightest,1,1.8089332358921297e-06,17007
bowe,1,1.8089332358921297e-06,17007
okayokayokay,1,1.8089332358921297e-06,17007
sheshed,1,1.8089332358921297e-06,17007
selfdefend,1,1.8089332358921297e-06,17007
foreigners,1,1.8089332358921297e-06,17007
undying,1,1.8089332358921297e-06,17007
caprices,1,1.8089332358921297e-06,17007
isntyou,1,1.8089332358921297e-06,17007
didwe,1,1.8089332358921297e-06,17007
thatare,1,1.8089332358921297e-06,17007
couchwhoa,1,1.8089332358921297e-06,17007
thatsthatsthats,1,1.8089332358921297e-06,17007
joeyshe,1,1.8089332358921297e-06,17007
shouldntso,1,1.8089332358921297e-06,17007
restrictions,1,1.8089332358921297e-06,17007
settin,1,1.8089332358921297e-06,17007
hudson,1,1.8089332358921297e-06,17007
straightened,1,1.8089332358921297e-06,17007
blablablabla,1,1.8089332358921297e-06,17007
recount,1,1.8089332358921297e-06,17007
embark,1,1.8089332358921297e-06,17007
saidi,1,1.8089332358921297e-06,17007
sentenced,1,1.8089332358921297e-06,17007
devoid,1,1.8089332358921297e-06,17007
defines,1,1.8089332358921297e-06,17007
websters,1,1.8089332358921297e-06,17007
pre,1,1.8089332358921297e-06,17007
hiiiii,1,1.8089332358921297e-06,17007
itssince,1,1.8089332358921297e-06,17007
bumblebees,1,1.8089332358921297e-06,17007
rossor,1,1.8089332358921297e-06,17007
justwait,1,1.8089332358921297e-06,17007
spspoil,1,1.8089332358921297e-06,17007
oreo,1,1.8089332358921297e-06,17007
birdogging,1,1.8089332358921297e-06,17007
ganderson,1,1.8089332358921297e-06,17007
questioningly,1,1.8089332358921297e-06,17007
funest,1,1.8089332358921297e-06,17007
buti,1,1.8089332358921297e-06,17007
crushand,1,1.8089332358921297e-06,17007
snake,1,1.8089332358921297e-06,17007
unsatisfying,1,1.8089332358921297e-06,17007
himbut,1,1.8089332358921297e-06,17007
equator,1,1.8089332358921297e-06,17007
balanced,1,1.8089332358921297e-06,17007
wowomen,1,1.8089332358921297e-06,17007
ummhere,1,1.8089332358921297e-06,17007
inspire,1,1.8089332358921297e-06,17007
intent,1,1.8089332358921297e-06,17007
ridiculouswere,1,1.8089332358921297e-06,17007
guysguysguys,1,1.8089332358921297e-06,17007
repulsed,1,1.8089332358921297e-06,17007
communicating,1,1.8089332358921297e-06,17007
shouldyou,1,1.8089332358921297e-06,17007
andyoure,1,1.8089332358921297e-06,17007
terrifying,1,1.8089332358921297e-06,17007
noyeah,1,1.8089332358921297e-06,17007
jojoey,1,1.8089332358921297e-06,17007
tramp,1,1.8089332358921297e-06,17007
telltell,1,1.8089332358921297e-06,17007
retching,1,1.8089332358921297e-06,17007
readyes,1,1.8089332358921297e-06,17007
dusty,1,1.8089332358921297e-06,17007
wordless,1,1.8089332358921297e-06,17007
wasthere,1,1.8089332358921297e-06,17007
uhohhh,1,1.8089332358921297e-06,17007
disk,1,1.8089332358921297e-06,17007
imi,1,1.8089332358921297e-06,17007
disabled,1,1.8089332358921297e-06,17007
confronts,1,1.8089332358921297e-06,17007
garter,1,1.8089332358921297e-06,17007
handkerchiefs,1,1.8089332358921297e-06,17007
electrifying,1,1.8089332358921297e-06,17007
emphatic,1,1.8089332358921297e-06,17007
timetimetime,1,1.8089332358921297e-06,17007
circley,1,1.8089332358921297e-06,17007
voodoo,1,1.8089332358921297e-06,17007
forgives,1,1.8089332358921297e-06,17007
granola,1,1.8089332358921297e-06,17007
strictly,1,1.8089332358921297e-06,17007
alec,1,1.8089332358921297e-06,17007
mimey,1,1.8089332358921297e-06,17007
jumpingnow,1,1.8089332358921297e-06,17007
portable,1,1.8089332358921297e-06,17007
diddidnt,1,1.8089332358921297e-06,17007
notits,1,1.8089332358921297e-06,17007
itsim,1,1.8089332358921297e-06,17007
innuendoes,1,1.8089332358921297e-06,17007
duchess,1,1.8089332358921297e-06,17007
waisted,1,1.8089332358921297e-06,17007
custommade,1,1.8089332358921297e-06,17007
rustic,1,1.8089332358921297e-06,17007
rec,1,1.8089332358921297e-06,17007
littleerotica,1,1.8089332358921297e-06,17007
beginsnow,1,1.8089332358921297e-06,17007
seriouslyseriously,1,1.8089332358921297e-06,17007
ohohh,1,1.8089332358921297e-06,17007
seriousserserseriously,1,1.8089332358921297e-06,17007
backups,1,1.8089332358921297e-06,17007
abutbut,1,1.8089332358921297e-06,17007
guarantee,1,1.8089332358921297e-06,17007
tennille,1,1.8089332358921297e-06,17007
whno,1,1.8089332358921297e-06,17007
cappy,1,1.8089332358921297e-06,17007
canooh,1,1.8089332358921297e-06,17007
fishin,1,1.8089332358921297e-06,17007
halfnaked,1,1.8089332358921297e-06,17007
baldarms,1,1.8089332358921297e-06,17007
simulates,1,1.8089332358921297e-06,17007
hsees,1,1.8089332358921297e-06,17007
beginsstop,1,1.8089332358921297e-06,17007
rigging,1,1.8089332358921297e-06,17007
jokeyjokes,1,1.8089332358921297e-06,17007
allmale,1,1.8089332358921297e-06,17007
tgi,1,1.8089332358921297e-06,17007
looksee,1,1.8089332358921297e-06,17007
iswhats,1,1.8089332358921297e-06,17007
wasif,1,1.8089332358921297e-06,17007
whatswhat,1,1.8089332358921297e-06,17007
humm,1,1.8089332358921297e-06,17007
thoughtit,1,1.8089332358921297e-06,17007
cretasous,1,1.8089332358921297e-06,17007
isthis,1,1.8089332358921297e-06,17007
nicelying,1,1.8089332358921297e-06,17007
tofill,1,1.8089332358921297e-06,17007
blazers,1,1.8089332358921297e-06,17007
rhonda,1,1.8089332358921297e-06,17007
scott,1,1.8089332358921297e-06,17007
retail,1,1.8089332358921297e-06,17007
merchandising,1,1.8089332358921297e-06,17007
ummokay,1,1.8089332358921297e-06,17007
vertically,1,1.8089332358921297e-06,17007
excepted,1,1.8089332358921297e-06,17007
tyson,1,1.8089332358921297e-06,17007
cunningham,1,1.8089332358921297e-06,17007
peeve,1,1.8089332358921297e-06,17007
luffing,1,1.8089332358921297e-06,17007
starboard,1,1.8089332358921297e-06,17007
andjoey,1,1.8089332358921297e-06,17007
bejeezus,1,1.8089332358921297e-06,17007
punctuates,1,1.8089332358921297e-06,17007
pansy,1,1.8089332358921297e-06,17007
anythingno,1,1.8089332358921297e-06,17007
admitted,1,1.8089332358921297e-06,17007
showquality,1,1.8089332358921297e-06,17007
itchy,1,1.8089332358921297e-06,17007
defrosting,1,1.8089332358921297e-06,17007
fled,1,1.8089332358921297e-06,17007
exgirlfriends,1,1.8089332358921297e-06,17007
antiman,1,1.8089332358921297e-06,17007
labeled,1,1.8089332358921297e-06,17007
investment,1,1.8089332358921297e-06,17007
actuallyits,1,1.8089332358921297e-06,17007
shoestring,1,1.8089332358921297e-06,17007
purr,1,1.8089332358921297e-06,17007
bribe,1,1.8089332358921297e-06,17007
extravagant,1,1.8089332358921297e-06,17007
compares,1,1.8089332358921297e-06,17007
trampoline,1,1.8089332358921297e-06,17007
laughswhines,1,1.8089332358921297e-06,17007
applied,1,1.8089332358921297e-06,17007
purebred,1,1.8089332358921297e-06,17007
fierce,1,1.8089332358921297e-06,17007
butim,1,1.8089332358921297e-06,17007
menot,1,1.8089332358921297e-06,17007
intended,1,1.8089332358921297e-06,17007
becauseim,1,1.8089332358921297e-06,17007
cheapskate,1,1.8089332358921297e-06,17007
slug,1,1.8089332358921297e-06,17007
sconce,1,1.8089332358921297e-06,17007
thingstheyre,1,1.8089332358921297e-06,17007
measurements,1,1.8089332358921297e-06,17007
dragdrag,1,1.8089332358921297e-06,17007
suchsuch,1,1.8089332358921297e-06,17007
fineokay,1,1.8089332358921297e-06,17007
continuity,1,1.8089332358921297e-06,17007
dispersal,1,1.8089332358921297e-06,17007
kitchennaked,1,1.8089332358921297e-06,17007
redoing,1,1.8089332358921297e-06,17007
franzs,1,1.8089332358921297e-06,17007
denis,1,1.8089332358921297e-06,17007
stitches,1,1.8089332358921297e-06,17007
broadcast,1,1.8089332358921297e-06,17007
distractions,1,1.8089332358921297e-06,17007
networks,1,1.8089332358921297e-06,17007
polentologist,1,1.8089332358921297e-06,17007
73,1,1.8089332358921297e-06,17007
71,1,1.8089332358921297e-06,17007
snuggle,1,1.8089332358921297e-06,17007
ahhhhhhhhhhhhhh,1,1.8089332358921297e-06,17007
primetime,1,1.8089332358921297e-06,17007
shrunk,1,1.8089332358921297e-06,17007
risqu,1,1.8089332358921297e-06,17007
straddling,1,1.8089332358921297e-06,17007
expanded,1,1.8089332358921297e-06,17007
disinterested,1,1.8089332358921297e-06,17007
heyyeah,1,1.8089332358921297e-06,17007
bytheby,1,1.8089332358921297e-06,17007
retinas,1,1.8089332358921297e-06,17007
sirow,1,1.8089332358921297e-06,17007
oblivion,1,1.8089332358921297e-06,17007
encounters,1,1.8089332358921297e-06,17007
tester,1,1.8089332358921297e-06,17007
substance,1,1.8089332358921297e-06,17007
cigs,1,1.8089332358921297e-06,17007
getwhat,1,1.8089332358921297e-06,17007
ahahahahah,1,1.8089332358921297e-06,17007
lookbig,1,1.8089332358921297e-06,17007
youyoui,1,1.8089332358921297e-06,17007
ohhhhhhhhh,1,1.8089332358921297e-06,17007
sleazeball,1,1.8089332358921297e-06,17007
hussy,1,1.8089332358921297e-06,17007
woodburning,1,1.8089332358921297e-06,17007
existing,1,1.8089332358921297e-06,17007
ovens,1,1.8089332358921297e-06,17007
odorless,1,1.8089332358921297e-06,17007
methmethane,1,1.8089332358921297e-06,17007
cranking,1,1.8089332358921297e-06,17007
myugh,1,1.8089332358921297e-06,17007
antics,1,1.8089332358921297e-06,17007
retaliates,1,1.8089332358921297e-06,17007
thechandler,1,1.8089332358921297e-06,17007
goodgoodgood,1,1.8089332358921297e-06,17007
fullest,1,1.8089332358921297e-06,17007
ioh,1,1.8089332358921297e-06,17007
undoes,1,1.8089332358921297e-06,17007
shawn,1,1.8089332358921297e-06,17007
cassidy,1,1.8089332358921297e-06,17007
shops,1,1.8089332358921297e-06,17007
hobbies,1,1.8089332358921297e-06,17007
squishy,1,1.8089332358921297e-06,17007
350,1,1.8089332358921297e-06,17007
appeared,1,1.8089332358921297e-06,17007
farrell,1,1.8089332358921297e-06,17007
paleozoic,1,1.8089332358921297e-06,17007
amphibian,1,1.8089332358921297e-06,17007
8yearolds,1,1.8089332358921297e-06,17007
blotter,1,1.8089332358921297e-06,17007
advances,1,1.8089332358921297e-06,17007
workplace,1,1.8089332358921297e-06,17007
opinions,1,1.8089332358921297e-06,17007
dubbies,1,1.8089332358921297e-06,17007
upupup,1,1.8089332358921297e-06,17007
smokerson,1,1.8089332358921297e-06,17007
promote,1,1.8089332358921297e-06,17007
pivett,1,1.8089332358921297e-06,17007
theylltheyll,1,1.8089332358921297e-06,17007
jen,1,1.8089332358921297e-06,17007
littlemakes,1,1.8089332358921297e-06,17007
punished,1,1.8089332358921297e-06,17007
princesss,1,1.8089332358921297e-06,17007
goblins,1,1.8089332358921297e-06,17007
directionsabout,1,1.8089332358921297e-06,17007
cutouts,1,1.8089332358921297e-06,17007
storiesstops,1,1.8089332358921297e-06,17007
cuteyknow,1,1.8089332358921297e-06,17007
anyhoo,1,1.8089332358921297e-06,17007
whine,1,1.8089332358921297e-06,17007
loaning,1,1.8089332358921297e-06,17007
hairpiece,1,1.8089332358921297e-06,17007
wracking,1,1.8089332358921297e-06,17007
tagalong,1,1.8089332358921297e-06,17007
godson,1,1.8089332358921297e-06,17007
subconsciously,1,1.8089332358921297e-06,17007
sabotaged,1,1.8089332358921297e-06,17007
whowhowho,1,1.8089332358921297e-06,17007
charmoross,1,1.8089332358921297e-06,17007
darnit,1,1.8089332358921297e-06,17007
irl,1,1.8089332358921297e-06,17007
diverse,1,1.8089332358921297e-06,17007
massacre,1,1.8089332358921297e-06,17007
ohgoohand,1,1.8089332358921297e-06,17007
justmade,1,1.8089332358921297e-06,17007
ahhsowowthe,1,1.8089332358921297e-06,17007
mounted,1,1.8089332358921297e-06,17007
graceful,1,1.8089332358921297e-06,17007
abandon,1,1.8089332358921297e-06,17007
uptightheyheyheyohoh,1,1.8089332358921297e-06,17007
yknowemily,1,1.8089332358921297e-06,17007
peoplewith,1,1.8089332358921297e-06,17007
longstem,1,1.8089332358921297e-06,17007
longstemmed,1,1.8089332358921297e-06,17007
littlestarts,1,1.8089332358921297e-06,17007
iphoebe,1,1.8089332358921297e-06,17007
wasno,1,1.8089332358921297e-06,17007
newlywed,1,1.8089332358921297e-06,17007
fossilized,1,1.8089332358921297e-06,17007
monkisses,1,1.8089332358921297e-06,17007
pheebspheebs,1,1.8089332358921297e-06,17007
kermit,1,1.8089332358921297e-06,17007
crookedly,1,1.8089332358921297e-06,17007
rehangs,1,1.8089332358921297e-06,17007
stumble,1,1.8089332358921297e-06,17007
lags,1,1.8089332358921297e-06,17007
ohhhhhh,1,1.8089332358921297e-06,17007
prissy,1,1.8089332358921297e-06,17007
twit,1,1.8089332358921297e-06,17007
lookthis,1,1.8089332358921297e-06,17007
shushshushshhst,1,1.8089332358921297e-06,17007
integral,1,1.8089332358921297e-06,17007
cog,1,1.8089332358921297e-06,17007
butters,1,1.8089332358921297e-06,17007
sauteed,1,1.8089332358921297e-06,17007
himno,1,1.8089332358921297e-06,17007
errand,1,1.8089332358921297e-06,17007
outdoorsy,1,1.8089332358921297e-06,17007
lookno,1,1.8089332358921297e-06,17007
yesteryear,1,1.8089332358921297e-06,17007
apparatus,1,1.8089332358921297e-06,17007
separating,1,1.8089332358921297e-06,17007
console,1,1.8089332358921297e-06,17007
sahara,1,1.8089332358921297e-06,17007
doubletake,1,1.8089332358921297e-06,17007
noooooo,1,1.8089332358921297e-06,17007
realising,1,1.8089332358921297e-06,17007
winds,1,1.8089332358921297e-06,17007
authentic,1,1.8089332358921297e-06,17007
massproduced,1,1.8089332358921297e-06,17007
aforementioned,1,1.8089332358921297e-06,17007
linus,1,1.8089332358921297e-06,17007
storing,1,1.8089332358921297e-06,17007
z,1,1.8089332358921297e-06,17007
metal,1,1.8089332358921297e-06,17007
chapstick,1,1.8089332358921297e-06,17007
figuring,1,1.8089332358921297e-06,17007
dreamcheated,1,1.8089332358921297e-06,17007
humoring,1,1.8089332358921297e-06,17007
pea,1,1.8089332358921297e-06,17007
teasingly,1,1.8089332358921297e-06,17007
mincemeat,1,1.8089332358921297e-06,17007
ohohokay,1,1.8089332358921297e-06,17007
mymymy,1,1.8089332358921297e-06,17007
creator,1,1.8089332358921297e-06,17007
grub,1,1.8089332358921297e-06,17007
staff,1,1.8089332358921297e-06,17007
stopstop,1,1.8089332358921297e-06,17007
hangover,1,1.8089332358921297e-06,17007
bbbut,1,1.8089332358921297e-06,17007
filters,1,1.8089332358921297e-06,17007
habits,1,1.8089332358921297e-06,17007
eviction,1,1.8089332358921297e-06,17007
roland,1,1.8089332358921297e-06,17007
whatwhwhat,1,1.8089332358921297e-06,17007
hubby,1,1.8089332358921297e-06,17007
chang,1,1.8089332358921297e-06,17007
lacrosse,1,1.8089332358921297e-06,17007
severed,1,1.8089332358921297e-06,17007
whup,1,1.8089332358921297e-06,17007
werewait,1,1.8089332358921297e-06,17007
slows,1,1.8089332358921297e-06,17007
fountain,1,1.8089332358921297e-06,17007
deadlines,1,1.8089332358921297e-06,17007
content,1,1.8089332358921297e-06,17007
soaked,1,1.8089332358921297e-06,17007
beeline,1,1.8089332358921297e-06,17007
stupor,1,1.8089332358921297e-06,17007
ireorganized,1,1.8089332358921297e-06,17007
fruits,1,1.8089332358921297e-06,17007
canyou,1,1.8089332358921297e-06,17007
boredout,1,1.8089332358921297e-06,17007
rulebook,1,1.8089332358921297e-06,17007
disembarks,1,1.8089332358921297e-06,17007
mailroom,1,1.8089332358921297e-06,17007
reingests,1,1.8089332358921297e-06,17007
expelled,1,1.8089332358921297e-06,17007
ohohooh,1,1.8089332358921297e-06,17007
hashas,1,1.8089332358921297e-06,17007
reporters,1,1.8089332358921297e-06,17007
pepto,1,1.8089332358921297e-06,17007
bismol,1,1.8089332358921297e-06,17007
kindait,1,1.8089332358921297e-06,17007
gotwhy,1,1.8089332358921297e-06,17007
againnooooooo,1,1.8089332358921297e-06,17007
mcneeley,1,1.8089332358921297e-06,17007
bombay,1,1.8089332358921297e-06,17007
deltas,1,1.8089332358921297e-06,17007
boils,1,1.8089332358921297e-06,17007
poos,1,1.8089332358921297e-06,17007
thatthey,1,1.8089332358921297e-06,17007
aides,1,1.8089332358921297e-06,17007
wednesdays,1,1.8089332358921297e-06,17007
blowout,1,1.8089332358921297e-06,17007
noseoh,1,1.8089332358921297e-06,17007
reunions,1,1.8089332358921297e-06,17007
itsemily,1,1.8089332358921297e-06,17007
benben,1,1.8089332358921297e-06,17007
subletted,1,1.8089332358921297e-06,17007
nomad,1,1.8089332358921297e-06,17007
jazzed,1,1.8089332358921297e-06,17007
yourehey,1,1.8089332358921297e-06,17007
affordable,1,1.8089332358921297e-06,17007
citys,1,1.8089332358921297e-06,17007
studio,1,1.8089332358921297e-06,17007
becuz,1,1.8089332358921297e-06,17007
thinnest,1,1.8089332358921297e-06,17007
dissapointment,1,1.8089332358921297e-06,17007
slather,1,1.8089332358921297e-06,17007
orderwhich,1,1.8089332358921297e-06,17007
boobie,1,1.8089332358921297e-06,17007
payback,1,1.8089332358921297e-06,17007
butcome,1,1.8089332358921297e-06,17007
armloads,1,1.8089332358921297e-06,17007
yellin,1,1.8089332358921297e-06,17007
lick,1,1.8089332358921297e-06,17007
imhappyfor,1,1.8089332358921297e-06,17007
slathering,1,1.8089332358921297e-06,17007
thirtyfive,1,1.8089332358921297e-06,17007
tonys,1,1.8089332358921297e-06,17007
32ounce,1,1.8089332358921297e-06,17007
placeyou,1,1.8089332358921297e-06,17007
creamier,1,1.8089332358921297e-06,17007
tina,1,1.8089332358921297e-06,17007
disrespectful,1,1.8089332358921297e-06,17007
whaddyou,1,1.8089332358921297e-06,17007
bazida,1,1.8089332358921297e-06,17007
upsidedown,1,1.8089332358921297e-06,17007
andrew,1,1.8089332358921297e-06,17007
ladybugs,1,1.8089332358921297e-06,17007
olympic,1,1.8089332358921297e-06,17007
standingthere,1,1.8089332358921297e-06,17007
antipaolo,1,1.8089332358921297e-06,17007
chopping,1,1.8089332358921297e-06,17007
nonononononnononono,1,1.8089332358921297e-06,17007
mushrooms,1,1.8089332358921297e-06,17007
saucepan,1,1.8089332358921297e-06,17007
cia,1,1.8089332358921297e-06,17007
ronnis,1,1.8089332358921297e-06,17007
whoahho,1,1.8089332358921297e-06,17007
bedoing,1,1.8089332358921297e-06,17007
caress,1,1.8089332358921297e-06,17007
standin,1,1.8089332358921297e-06,17007
riffs,1,1.8089332358921297e-06,17007
likelistensthank,1,1.8089332358921297e-06,17007
frolicking,1,1.8089332358921297e-06,17007
thetoughest,1,1.8089332358921297e-06,17007
spatters,1,1.8089332358921297e-06,17007
ducking,1,1.8089332358921297e-06,17007
doorman,1,1.8089332358921297e-06,17007
sidneys,1,1.8089332358921297e-06,17007
brunette,1,1.8089332358921297e-06,17007
meltt,1,1.8089332358921297e-06,17007
ingrid,1,1.8089332358921297e-06,17007
bergman,1,1.8089332358921297e-06,17007
monocle,1,1.8089332358921297e-06,17007
ethnic,1,1.8089332358921297e-06,17007
stalinstalindo,1,1.8089332358921297e-06,17007
dictator,1,1.8089332358921297e-06,17007
violence,1,1.8089332358921297e-06,17007
suckfest,1,1.8089332358921297e-06,17007
likeness,1,1.8089332358921297e-06,17007
whattaya,1,1.8089332358921297e-06,17007
tictac,1,1.8089332358921297e-06,17007
crosseyed,1,1.8089332358921297e-06,17007
teachin,1,1.8089332358921297e-06,17007
realization,1,1.8089332358921297e-06,17007
pretzlook,1,1.8089332358921297e-06,17007
amigos,1,1.8089332358921297e-06,17007
hola,1,1.8089332358921297e-06,17007
breakin,1,1.8089332358921297e-06,17007
fends,1,1.8089332358921297e-06,17007
blowin,1,1.8089332358921297e-06,17007
bays,1,1.8089332358921297e-06,17007
capades,1,1.8089332358921297e-06,17007
sizewise,1,1.8089332358921297e-06,17007
spyhole,1,1.8089332358921297e-06,17007
knockout,1,1.8089332358921297e-06,17007
woulda,1,1.8089332358921297e-06,17007
rangerspenguins,1,1.8089332358921297e-06,17007
filtertipped,1,1.8089332358921297e-06,17007
anddisturbing,1,1.8089332358921297e-06,17007
chews,1,1.8089332358921297e-06,17007
ninetyfive,1,1.8089332358921297e-06,17007
ninetysix,1,1.8089332358921297e-06,17007
ninetyseven,1,1.8089332358921297e-06,17007
crease,1,1.8089332358921297e-06,17007
jobin,1,1.8089332358921297e-06,17007
peaches,1,1.8089332358921297e-06,17007
eager,1,1.8089332358921297e-06,17007
nibbly,1,1.8089332358921297e-06,17007
rambunctious,1,1.8089332358921297e-06,17007
whadja,1,1.8089332358921297e-06,17007
trolls,1,1.8089332358921297e-06,17007
yokay,1,1.8089332358921297e-06,17007
ymiss,1,1.8089332358921297e-06,17007
whendya,1,1.8089332358921297e-06,17007
pauseare,1,1.8089332358921297e-06,17007
rightyserious,1,1.8089332358921297e-06,17007
couchof,1,1.8089332358921297e-06,17007
abuse,1,1.8089332358921297e-06,17007
grimace,1,1.8089332358921297e-06,17007
andreaangelaandrea,1,1.8089332358921297e-06,17007
jimmies,1,1.8089332358921297e-06,17007
flavors,1,1.8089332358921297e-06,17007
friggin,1,1.8089332358921297e-06,17007
hearingaids,1,1.8089332358921297e-06,17007
woodsman,1,1.8089332358921297e-06,17007
churchcamp,1,1.8089332358921297e-06,17007
reunited,1,1.8089332358921297e-06,17007
spongy,1,1.8089332358921297e-06,17007
measuring,1,1.8089332358921297e-06,17007
pfeeeh,1,1.8089332358921297e-06,17007
jockstrap,1,1.8089332358921297e-06,17007
wiggles,1,1.8089332358921297e-06,17007
tot,1,1.8089332358921297e-06,17007
keyhole,1,1.8089332358921297e-06,17007
zillion,1,1.8089332358921297e-06,17007
grinchs,1,1.8089332358921297e-06,17007
jolly,1,1.8089332358921297e-06,17007
helpers,1,1.8089332358921297e-06,17007
tinkle,1,1.8089332358921297e-06,17007
courtrooms,1,1.8089332358921297e-06,17007
elf,1,1.8089332358921297e-06,17007
girlyou,1,1.8089332358921297e-06,17007
alrightalrightalright,1,1.8089332358921297e-06,17007
bizarro,1,1.8089332358921297e-06,17007
hotlookin,1,1.8089332358921297e-06,17007
racket,1,1.8089332358921297e-06,17007
tater,1,1.8089332358921297e-06,17007
spritz,1,1.8089332358921297e-06,17007
lyme,1,1.8089332358921297e-06,17007
giants,1,1.8089332358921297e-06,17007
seventeenfourteen,1,1.8089332358921297e-06,17007
disability,1,1.8089332358921297e-06,17007
earphone,1,1.8089332358921297e-06,17007
pregame,1,1.8089332358921297e-06,17007
giantscowboys,1,1.8089332358921297e-06,17007
tactlessness,1,1.8089332358921297e-06,17007
bwahhahhah,1,1.8089332358921297e-06,17007
yeeeeaaaahhh,1,1.8089332358921297e-06,17007
priesthood,1,1.8089332358921297e-06,17007
garbled,1,1.8089332358921297e-06,17007
intentionally,1,1.8089332358921297e-06,17007
roomate,1,1.8089332358921297e-06,17007
moisturizer,1,1.8089332358921297e-06,17007
slaughtered,1,1.8089332358921297e-06,17007
mercutio,1,1.8089332358921297e-06,17007
scammed,1,1.8089332358921297e-06,17007
boyyyyssss,1,1.8089332358921297e-06,17007
simulating,1,1.8089332358921297e-06,17007
echo,1,1.8089332358921297e-06,17007
katherine,1,1.8089332358921297e-06,17007
passin,1,1.8089332358921297e-06,17007
groping,1,1.8089332358921297e-06,17007
mussolinis,1,1.8089332358921297e-06,17007
pianists,1,1.8089332358921297e-06,17007
lookie,1,1.8089332358921297e-06,17007
pant,1,1.8089332358921297e-06,17007
zoom,1,1.8089332358921297e-06,17007
meteor,1,1.8089332358921297e-06,17007
mesliding,1,1.8089332358921297e-06,17007
translucent,1,1.8089332358921297e-06,17007
hhiii,1,1.8089332358921297e-06,17007
fir,1,1.8089332358921297e-06,17007
snowinacan,1,1.8089332358921297e-06,17007
holden,1,1.8089332358921297e-06,17007
hihi,1,1.8089332358921297e-06,17007
homosapien,1,1.8089332358921297e-06,17007
enemas,1,1.8089332358921297e-06,17007
showroom,1,1.8089332358921297e-06,17007
enema,1,1.8089332358921297e-06,17007
manuver,1,1.8089332358921297e-06,17007
sethike,1,1.8089332358921297e-06,17007
strengths,1,1.8089332358921297e-06,17007
plumbing,1,1.8089332358921297e-06,17007
fumble,1,1.8089332358921297e-06,17007
intimdating,1,1.8089332358921297e-06,17007
tinker,1,1.8089332358921297e-06,17007
jesuss,1,1.8089332358921297e-06,17007
fortunata,1,1.8089332358921297e-06,17007
fashions,1,1.8089332358921297e-06,17007
stepity,1,1.8089332358921297e-06,17007
widowedhopefully,1,1.8089332358921297e-06,17007
manuscript,1,1.8089332358921297e-06,17007
88,1,1.8089332358921297e-06,17007
collapsed,1,1.8089332358921297e-06,17007
arrrghh,1,1.8089332358921297e-06,17007
havehave,1,1.8089332358921297e-06,17007
nudes,1,1.8089332358921297e-06,17007
44,1,1.8089332358921297e-06,17007
36,1,1.8089332358921297e-06,17007
voted,1,1.8089332358921297e-06,17007
girlgirl,1,1.8089332358921297e-06,17007
datable,1,1.8089332358921297e-06,17007
fishes,1,1.8089332358921297e-06,17007
petechicago,1,1.8089332358921297e-06,17007
yale,1,1.8089332358921297e-06,17007
scenarios,1,1.8089332358921297e-06,17007
adrian,1,1.8089332358921297e-06,17007
underwire,1,1.8089332358921297e-06,17007
jimmy,1,1.8089332358921297e-06,17007
tinted,1,1.8089332358921297e-06,17007
whoahoho,1,1.8089332358921297e-06,17007
telepathic,1,1.8089332358921297e-06,17007
stomps,1,1.8089332358921297e-06,17007
presented,1,1.8089332358921297e-06,17007
1030,1,1.8089332358921297e-06,17007
gawk,1,1.8089332358921297e-06,17007
longshot,1,1.8089332358921297e-06,17007
artificial,1,1.8089332358921297e-06,17007
gingeer,1,1.8089332358921297e-06,17007
destroys,1,1.8089332358921297e-06,17007
explodes,1,1.8089332358921297e-06,17007
boiler,1,1.8089332358921297e-06,17007
blanks,1,1.8089332358921297e-06,17007
glory,1,1.8089332358921297e-06,17007
playdoo,1,1.8089332358921297e-06,17007
ohhokay,1,1.8089332358921297e-06,17007
jester,1,1.8089332358921297e-06,17007
dumpin,1,1.8089332358921297e-06,17007
showbusiness,1,1.8089332358921297e-06,17007
otherside,1,1.8089332358921297e-06,17007
housewares,1,1.8089332358921297e-06,17007
allstop,1,1.8089332358921297e-06,17007
lastin,1,1.8089332358921297e-06,17007
winked,1,1.8089332358921297e-06,17007
yankin,1,1.8089332358921297e-06,17007
stadium,1,1.8089332358921297e-06,17007
blink,1,1.8089332358921297e-06,17007
hocketeers,1,1.8089332358921297e-06,17007
yeeees,1,1.8089332358921297e-06,17007
chemical,1,1.8089332358921297e-06,17007
tenses,1,1.8089332358921297e-06,17007
leap,1,1.8089332358921297e-06,17007
escalator,1,1.8089332358921297e-06,17007
suckin,1,1.8089332358921297e-06,17007
rear,1,1.8089332358921297e-06,17007
fallin,1,1.8089332358921297e-06,17007
1990,1,1.8089332358921297e-06,17007
ticker,1,1.8089332358921297e-06,17007
transaction,1,1.8089332358921297e-06,17007
ersonal,1,1.8089332358921297e-06,17007
conduct,1,1.8089332358921297e-06,17007
med,1,1.8089332358921297e-06,17007
justyeah,1,1.8089332358921297e-06,17007
whaaa,1,1.8089332358921297e-06,17007
ifwait,1,1.8089332358921297e-06,17007
pregnantwhoa,1,1.8089332358921297e-06,17007
ladysees,1,1.8089332358921297e-06,17007
stegosaurus,1,1.8089332358921297e-06,17007
mcgroin,1,1.8089332358921297e-06,17007
shea,1,1.8089332358921297e-06,17007
negates,1,1.8089332358921297e-06,17007
luchhi,1,1.8089332358921297e-06,17007
232,1,1.8089332358921297e-06,17007
usuallyyeah,1,1.8089332358921297e-06,17007
eggert,1,1.8089332358921297e-06,17007
booo,1,1.8089332358921297e-06,17007
extension,1,1.8089332358921297e-06,17007
tricks,1,1.8089332358921297e-06,17007
convey,1,1.8089332358921297e-06,17007
dismissed,1,1.8089332358921297e-06,17007
fatigues,1,1.8089332358921297e-06,17007
waspoints,1,1.8089332358921297e-06,17007
supergay,1,1.8089332358921297e-06,17007
careers,1,1.8089332358921297e-06,17007
advised,1,1.8089332358921297e-06,17007
homosexually,1,1.8089332358921297e-06,17007
auditioned,1,1.8089332358921297e-06,17007
dogged,1,1.8089332358921297e-06,17007
redo,1,1.8089332358921297e-06,17007
condensation,1,1.8089332358921297e-06,17007
canyoubelieveher,1,1.8089332358921297e-06,17007
valentes,1,1.8089332358921297e-06,17007
sergio,1,1.8089332358921297e-06,17007
cubby,1,1.8089332358921297e-06,17007
suspectedah,1,1.8089332358921297e-06,17007
thatsah,1,1.8089332358921297e-06,17007
canna,1,1.8089332358921297e-06,17007
bugsget,1,1.8089332358921297e-06,17007
etc,1,1.8089332358921297e-06,17007
astronaut,1,1.8089332358921297e-06,17007
orrr,1,1.8089332358921297e-06,17007
inching,1,1.8089332358921297e-06,17007
crumbs,1,1.8089332358921297e-06,17007
yaaaay,1,1.8089332358921297e-06,17007
unanswerable,1,1.8089332358921297e-06,17007
sor,1,1.8089332358921297e-06,17007
processed,1,1.8089332358921297e-06,17007
web,1,1.8089332358921297e-06,17007
condolences,1,1.8089332358921297e-06,17007
screenyoure,1,1.8089332358921297e-06,17007
mournful,1,1.8089332358921297e-06,17007
blimps,1,1.8089332358921297e-06,17007
gordon,1,1.8089332358921297e-06,17007
mourning,1,1.8089332358921297e-06,17007
site,1,1.8089332358921297e-06,17007
serviced,1,1.8089332358921297e-06,17007
othersill,1,1.8089332358921297e-06,17007
blueberries,1,1.8089332358921297e-06,17007
hystericaldont,1,1.8089332358921297e-06,17007
receiverhello,1,1.8089332358921297e-06,17007
vague,1,1.8089332358921297e-06,17007
phonedamnit,1,1.8089332358921297e-06,17007
vocal,1,1.8089332358921297e-06,17007
screendont,1,1.8089332358921297e-06,17007
clinical,1,1.8089332358921297e-06,17007
flights,1,1.8089332358921297e-06,17007
ismy,1,1.8089332358921297e-06,17007
proportioned,1,1.8089332358921297e-06,17007
nodont,1,1.8089332358921297e-06,17007
theydo,1,1.8089332358921297e-06,17007
upits,1,1.8089332358921297e-06,17007
erclimbed,1,1.8089332358921297e-06,17007
manueveored,1,1.8089332358921297e-06,17007
sno,1,1.8089332358921297e-06,17007
dodged,1,1.8089332358921297e-06,17007
rabid,1,1.8089332358921297e-06,17007
pitbul,1,1.8089332358921297e-06,17007
aaaaand,1,1.8089332358921297e-06,17007
payroll,1,1.8089332358921297e-06,17007
cloned,1,1.8089332358921297e-06,17007
slots,1,1.8089332358921297e-06,17007
nate,1,1.8089332358921297e-06,17007
yeahi,1,1.8089332358921297e-06,17007
7143457,1,1.8089332358921297e-06,17007
uplifted,1,1.8089332358921297e-06,17007
wordlessly,1,1.8089332358921297e-06,17007
invites,1,1.8089332358921297e-06,17007
hersheys,1,1.8089332358921297e-06,17007
deposited,1,1.8089332358921297e-06,17007
barcaloungers,1,1.8089332358921297e-06,17007
andor,1,1.8089332358921297e-06,17007
oneexcept,1,1.8089332358921297e-06,17007
insemination,1,1.8089332358921297e-06,17007
athletic,1,1.8089332358921297e-06,17007
spermtastic,1,1.8089332358921297e-06,17007
genes,1,1.8089332358921297e-06,17007
cheeckbones,1,1.8089332358921297e-06,17007
baldness,1,1.8089332358921297e-06,17007
mingle,1,1.8089332358921297e-06,17007
blurry,1,1.8089332358921297e-06,17007
batteries,1,1.8089332358921297e-06,17007
bulboh,1,1.8089332358921297e-06,17007
thoughthe,1,1.8089332358921297e-06,17007
fluorescent,1,1.8089332358921297e-06,17007
exception,1,1.8089332358921297e-06,17007
codependent,1,1.8089332358921297e-06,17007
payout,1,1.8089332358921297e-06,17007
copywriter,1,1.8089332358921297e-06,17007
farts,1,1.8089332358921297e-06,17007
selfdestructive,1,1.8089332358921297e-06,17007
rejected,1,1.8089332358921297e-06,17007
isshhh,1,1.8089332358921297e-06,17007
squished,1,1.8089332358921297e-06,17007
inventing,1,1.8089332358921297e-06,17007
headline,1,1.8089332358921297e-06,17007
cheque,1,1.8089332358921297e-06,17007
remarkably,1,1.8089332358921297e-06,17007
eri,1,1.8089332358921297e-06,17007
gonnatalk,1,1.8089332358921297e-06,17007
leering,1,1.8089332358921297e-06,17007
interference,1,1.8089332358921297e-06,17007
petrified,1,1.8089332358921297e-06,17007
huffy,1,1.8089332358921297e-06,17007
everdid,1,1.8089332358921297e-06,17007
saidno,1,1.8089332358921297e-06,17007
cryforhelp,1,1.8089332358921297e-06,17007
caterpillar,1,1.8089332358921297e-06,17007
ny,1,1.8089332358921297e-06,17007
timestwo,1,1.8089332358921297e-06,17007
illegitimate,1,1.8089332358921297e-06,17007
knowmaybe,1,1.8089332358921297e-06,17007
onetime,1,1.8089332358921297e-06,17007
pyramidswoop,1,1.8089332358921297e-06,17007
rejecting,1,1.8089332358921297e-06,17007
apparantly,1,1.8089332358921297e-06,17007
peoplewho,1,1.8089332358921297e-06,17007
slogans,1,1.8089332358921297e-06,17007
hyperorganizedpainintheass,1,1.8089332358921297e-06,17007
magnificent,1,1.8089332358921297e-06,17007
household,1,1.8089332358921297e-06,17007
earner,1,1.8089332358921297e-06,17007
wage,1,1.8089332358921297e-06,17007
sole,1,1.8089332358921297e-06,17007
haveand,1,1.8089332358921297e-06,17007
vividlya,1,1.8089332358921297e-06,17007
bookkeeper,1,1.8089332358921297e-06,17007
actuary,1,1.8089332358921297e-06,17007
timely,1,1.8089332358921297e-06,17007
adultery,1,1.8089332358921297e-06,17007
blossom,1,1.8089332358921297e-06,17007
judd,1,1.8089332358921297e-06,17007
allowance,1,1.8089332358921297e-06,17007
enron,1,1.8089332358921297e-06,17007
sparked,1,1.8089332358921297e-06,17007
uso,1,1.8089332358921297e-06,17007
skatelike,1,1.8089332358921297e-06,17007
skids,1,1.8089332358921297e-06,17007
slorps,1,1.8089332358921297e-06,17007
obesity,1,1.8089332358921297e-06,17007
mussberger,1,1.8089332358921297e-06,17007
brent,1,1.8089332358921297e-06,17007
mowing,1,1.8089332358921297e-06,17007
halfbad,1,1.8089332358921297e-06,17007
youger,1,1.8089332358921297e-06,17007
suitable,1,1.8089332358921297e-06,17007
manwhostwoyearsyoungerthanme,1,1.8089332358921297e-06,17007
overenthusiastic,1,1.8089332358921297e-06,17007
inclined,1,1.8089332358921297e-06,17007
intern,1,1.8089332358921297e-06,17007
noble,1,1.8089332358921297e-06,17007
scarring,1,1.8089332358921297e-06,17007
horrifying,1,1.8089332358921297e-06,17007
womanhood,1,1.8089332358921297e-06,17007
obituaries,1,1.8089332358921297e-06,17007
himdrink,1,1.8089332358921297e-06,17007
bullfrog,1,1.8089332358921297e-06,17007
jeremiah,1,1.8089332358921297e-06,17007
aboutthere,1,1.8089332358921297e-06,17007
birthmark,1,1.8089332358921297e-06,17007
uncovering,1,1.8089332358921297e-06,17007
vera,1,1.8089332358921297e-06,17007
aloe,1,1.8089332358921297e-06,17007
cubes,1,1.8089332358921297e-06,17007
plucking,1,1.8089332358921297e-06,17007
mineby,1,1.8089332358921297e-06,17007
proceeding,1,1.8089332358921297e-06,17007
greatgrandmother,1,1.8089332358921297e-06,17007
waterpipes,1,1.8089332358921297e-06,17007
zorps,1,1.8089332358921297e-06,17007
noot,1,1.8089332358921297e-06,17007
serial,1,1.8089332358921297e-06,17007
contacted,1,1.8089332358921297e-06,17007
3495,1,1.8089332358921297e-06,17007
devoted,1,1.8089332358921297e-06,17007
wharms,1,1.8089332358921297e-06,17007
fireplace,1,1.8089332358921297e-06,17007
bulldozer,1,1.8089332358921297e-06,17007
nancys,1,1.8089332358921297e-06,17007
downhill,1,1.8089332358921297e-06,17007
icecream,1,1.8089332358921297e-06,17007
thatsjoincidence,1,1.8089332358921297e-06,17007
responded,1,1.8089332358921297e-06,17007
virtually,1,1.8089332358921297e-06,17007
incorrect,1,1.8089332358921297e-06,17007
manheads,1,1.8089332358921297e-06,17007
obese,1,1.8089332358921297e-06,17007
ernie,1,1.8089332358921297e-06,17007
exaggeratedly,1,1.8089332358921297e-06,17007
deathwell,1,1.8089332358921297e-06,17007
roams,1,1.8089332358921297e-06,17007
aaaaaaaaaaaaaaaaaaaaaaaaaaadoption,1,1.8089332358921297e-06,17007
everythngs,1,1.8089332358921297e-06,17007
caretaker,1,1.8089332358921297e-06,17007
escorting,1,1.8089332358921297e-06,17007
distorted,1,1.8089332358921297e-06,17007
manipulated,1,1.8089332358921297e-06,17007
sugarless,1,1.8089332358921297e-06,17007
hemingway,1,1.8089332358921297e-06,17007
author,1,1.8089332358921297e-06,17007
palmolive,1,1.8089332358921297e-06,17007
chanberries,1,1.8089332358921297e-06,17007
union,1,1.8089332358921297e-06,17007
cates,1,1.8089332358921297e-06,17007
ringwald,1,1.8089332358921297e-06,17007
goralnik,1,1.8089332358921297e-06,17007
atrium,1,1.8089332358921297e-06,17007
shovely,1,1.8089332358921297e-06,17007
beyonce,1,1.8089332358921297e-06,17007
distasteful,1,1.8089332358921297e-06,17007
crickets,1,1.8089332358921297e-06,17007
litman,1,1.8089332358921297e-06,17007
neihosenstein,1,1.8089332358921297e-06,17007
sheena,1,1.8089332358921297e-06,17007
tangle,1,1.8089332358921297e-06,17007
repack,1,1.8089332358921297e-06,17007
kinky,1,1.8089332358921297e-06,17007
scarves,1,1.8089332358921297e-06,17007
bondage,1,1.8089332358921297e-06,17007
guestroom,1,1.8089332358921297e-06,17007
shovelyjoe,1,1.8089332358921297e-06,17007
shovelwielding,1,1.8089332358921297e-06,17007
pff,1,1.8089332358921297e-06,17007
shovelkiller,1,1.8089332358921297e-06,17007
babyd,1,1.8089332358921297e-06,17007
mooooo,1,1.8089332358921297e-06,17007
corralled,1,1.8089332358921297e-06,17007
ne,1,1.8089332358921297e-06,17007
na,1,1.8089332358921297e-06,17007
yyyeeesss,1,1.8089332358921297e-06,17007
downer,1,1.8089332358921297e-06,17007
mmememe,1,1.8089332358921297e-06,17007
synchronized,1,1.8089332358921297e-06,17007
rarely,1,1.8089332358921297e-06,17007
scholarship,1,1.8089332358921297e-06,17007
mmmhm,1,1.8089332358921297e-06,17007
easton,1,1.8089332358921297e-06,17007
insinuation,1,1.8089332358921297e-06,17007
solutions,1,1.8089332358921297e-06,17007
costcutting,1,1.8089332358921297e-06,17007
caresses,1,1.8089332358921297e-06,17007
blistered,1,1.8089332358921297e-06,17007
inexplicable,1,1.8089332358921297e-06,17007
pushups,1,1.8089332358921297e-06,17007
triceps,1,1.8089332358921297e-06,17007
manning,1,1.8089332358921297e-06,17007
buckwheat,1,1.8089332358921297e-06,17007
enunciate,1,1.8089332358921297e-06,17007
frayed,1,1.8089332358921297e-06,17007
impish,1,1.8089332358921297e-06,17007
allen,1,1.8089332358921297e-06,17007
iverson,1,1.8089332358921297e-06,17007
valkyries,1,1.8089332358921297e-06,17007
apocalypse,1,1.8089332358921297e-06,17007
frizzy,1,1.8089332358921297e-06,17007
imp,1,1.8089332358921297e-06,17007
okaydokay,1,1.8089332358921297e-06,17007
scar,1,1.8089332358921297e-06,17007
slyly,1,1.8089332358921297e-06,17007
corneas,1,1.8089332358921297e-06,17007
adjoining,1,1.8089332358921297e-06,17007
honoured,1,1.8089332358921297e-06,17007
oooooooh,1,1.8089332358921297e-06,17007
jean,1,1.8089332358921297e-06,17007
squints,1,1.8089332358921297e-06,17007
diana,1,1.8089332358921297e-06,17007
cheekily,1,1.8089332358921297e-06,17007
grimacing,1,1.8089332358921297e-06,17007
sensation,1,1.8089332358921297e-06,17007
islands,1,1.8089332358921297e-06,17007
jeanettes,1,1.8089332358921297e-06,17007
boundary,1,1.8089332358921297e-06,17007
refresh,1,1.8089332358921297e-06,17007
untangled,1,1.8089332358921297e-06,17007
submit,1,1.8089332358921297e-06,17007
bidding,1,1.8089332358921297e-06,17007
humid,1,1.8089332358921297e-06,17007
prepossessing,1,1.8089332358921297e-06,17007
midsentenceeveryone,1,1.8089332358921297e-06,17007
loathe,1,1.8089332358921297e-06,17007
handwritten,1,1.8089332358921297e-06,17007
indoor,1,1.8089332358921297e-06,17007
stuffy,1,1.8089332358921297e-06,17007
dvd,1,1.8089332358921297e-06,17007
facilitates,1,1.8089332358921297e-06,17007
interbusiness,1,1.8089332358921297e-06,17007
networking,1,1.8089332358921297e-06,17007
esolutions,1,1.8089332358921297e-06,17007
mangled,1,1.8089332358921297e-06,17007
nottone,1,1.8089332358921297e-06,17007
impart,1,1.8089332358921297e-06,17007
unraveled,1,1.8089332358921297e-06,17007
2020,1,1.8089332358921297e-06,17007
woodford,1,1.8089332358921297e-06,17007
joychandler,1,1.8089332358921297e-06,17007
expressions,1,1.8089332358921297e-06,17007
protested,1,1.8089332358921297e-06,17007
duet,1,1.8089332358921297e-06,17007
awkard,1,1.8089332358921297e-06,17007
crippled,1,1.8089332358921297e-06,17007
boyish,1,1.8089332358921297e-06,17007
denmother,1,1.8089332358921297e-06,17007
hoohoos,1,1.8089332358921297e-06,17007
weewees,1,1.8089332358921297e-06,17007
malfunctioning,1,1.8089332358921297e-06,17007
19year,1,1.8089332358921297e-06,17007
fbi,1,1.8089332358921297e-06,17007
dreaming,1,1.8089332358921297e-06,17007
marshall,1,1.8089332358921297e-06,17007
schhexy,1,1.8089332358921297e-06,17007
reality,1,1.8089332358921297e-06,17007
objects,1,1.8089332358921297e-06,17007
indicate,1,1.8089332358921297e-06,17007
gooooooo,1,1.8089332358921297e-06,17007
twirls,1,1.8089332358921297e-06,17007
overboard,1,1.8089332358921297e-06,17007
wetpants,1,1.8089332358921297e-06,17007
y2k,1,1.8089332358921297e-06,17007
whippin,1,1.8089332358921297e-06,17007
yoii,1,1.8089332358921297e-06,17007
nopeop,1,1.8089332358921297e-06,17007
phlegmphlegmphlegm,1,1.8089332358921297e-06,17007
starve,1,1.8089332358921297e-06,17007
funnylook,1,1.8089332358921297e-06,17007
vh1,1,1.8089332358921297e-06,17007
thatthatbananameat,1,1.8089332358921297e-06,17007
janines,1,1.8089332358921297e-06,17007
lookalikes,1,1.8089332358921297e-06,17007
stems,1,1.8089332358921297e-06,17007
schmoofer,1,1.8089332358921297e-06,17007
onand,1,1.8089332358921297e-06,17007
hookandsmells,1,1.8089332358921297e-06,17007
towelsalso,1,1.8089332358921297e-06,17007
holders,1,1.8089332358921297e-06,17007
sear,1,1.8089332358921297e-06,17007
greatgreatand,1,1.8089332358921297e-06,17007
shrugging,1,1.8089332358921297e-06,17007
shuttin,1,1.8089332358921297e-06,17007
yeye,1,1.8089332358921297e-06,17007
dancin,1,1.8089332358921297e-06,17007
killin,1,1.8089332358921297e-06,17007
ysure,1,1.8089332358921297e-06,17007
beefcustard,1,1.8089332358921297e-06,17007
luxuries,1,1.8089332358921297e-06,17007
payin,1,1.8089332358921297e-06,17007
aprons,1,1.8089332358921297e-06,17007
caprice,1,1.8089332358921297e-06,17007
unwind,1,1.8089332358921297e-06,17007
surgeoning,1,1.8089332358921297e-06,17007
oover,1,1.8089332358921297e-06,17007
oooookay,1,1.8089332358921297e-06,17007
polls,1,1.8089332358921297e-06,17007
youready,1,1.8089332358921297e-06,17007
okaydid,1,1.8089332358921297e-06,17007
turnover,1,1.8089332358921297e-06,17007
blackened,1,1.8089332358921297e-06,17007
teethwhy,1,1.8089332358921297e-06,17007
spas,1,1.8089332358921297e-06,17007
emphysema,1,1.8089332358921297e-06,17007
studies,1,1.8089332358921297e-06,17007
participate,1,1.8089332358921297e-06,17007
bradys,1,1.8089332358921297e-06,17007
herehere,1,1.8089332358921297e-06,17007
crispies,1,1.8089332358921297e-06,17007
assistance,1,1.8089332358921297e-06,17007
stubs,1,1.8089332358921297e-06,17007
bleaker,1,1.8089332358921297e-06,17007
threelegged,1,1.8089332358921297e-06,17007
bambis,1,1.8089332358921297e-06,17007
385,1,1.8089332358921297e-06,17007
himhe,1,1.8089332358921297e-06,17007
1275,1,1.8089332358921297e-06,17007
125,1,1.8089332358921297e-06,17007
425,1,1.8089332358921297e-06,17007
275,1,1.8089332358921297e-06,17007
450,1,1.8089332358921297e-06,17007
dyed,1,1.8089332358921297e-06,17007
lambchop,1,1.8089332358921297e-06,17007
foofy,1,1.8089332358921297e-06,17007
uhhlook,1,1.8089332358921297e-06,17007
madchandler,1,1.8089332358921297e-06,17007
guttural,1,1.8089332358921297e-06,17007
surgerys,1,1.8089332358921297e-06,17007
engines,1,1.8089332358921297e-06,17007
protein,1,1.8089332358921297e-06,17007
strive,1,1.8089332358921297e-06,17007
pries,1,1.8089332358921297e-06,17007
chandlerhey,1,1.8089332358921297e-06,17007
transcribe,1,1.8089332358921297e-06,17007
blurtin,1,1.8089332358921297e-06,17007
chans,1,1.8089332358921297e-06,17007
cs,1,1.8089332358921297e-06,17007
jman,1,1.8089332358921297e-06,17007
channies,1,1.8089332358921297e-06,17007
secrecy,1,1.8089332358921297e-06,17007
someonesomeone,1,1.8089332358921297e-06,17007
scrambled,1,1.8089332358921297e-06,17007
renew,1,1.8089332358921297e-06,17007
venue,1,1.8089332358921297e-06,17007
showcased,1,1.8089332358921297e-06,17007
oohhoho,1,1.8089332358921297e-06,17007
cooperate,1,1.8089332358921297e-06,17007
nasas,1,1.8089332358921297e-06,17007
handshaped,1,1.8089332358921297e-06,17007
unsupporting,1,1.8089332358921297e-06,17007
busts,1,1.8089332358921297e-06,17007
roman,1,1.8089332358921297e-06,17007
dawson,1,1.8089332358921297e-06,17007
holdhold,1,1.8089332358921297e-06,17007
stunt,1,1.8089332358921297e-06,17007
togarrific,1,1.8089332358921297e-06,17007
caesars,1,1.8089332358921297e-06,17007
sushis,1,1.8089332358921297e-06,17007
goodohh,1,1.8089332358921297e-06,17007
hazard,1,1.8089332358921297e-06,17007
lovable,1,1.8089332358921297e-06,17007
gambled,1,1.8089332358921297e-06,17007
plagued,1,1.8089332358921297e-06,17007
whoohohoo,1,1.8089332358921297e-06,17007
loooot,1,1.8089332358921297e-06,17007
whoohoho,1,1.8089332358921297e-06,17007
sparseness,1,1.8089332358921297e-06,17007
poulet,1,1.8089332358921297e-06,17007
missis,1,1.8089332358921297e-06,17007
finalists,1,1.8089332358921297e-06,17007
ecstatically,1,1.8089332358921297e-06,17007
superhot,1,1.8089332358921297e-06,17007
reminded,1,1.8089332358921297e-06,17007
tablethey,1,1.8089332358921297e-06,17007
rapport,1,1.8089332358921297e-06,17007
beforeba,1,1.8089332358921297e-06,17007
ancestors,1,1.8089332358921297e-06,17007
charityanymore,1,1.8089332358921297e-06,17007
valet,1,1.8089332358921297e-06,17007
160,1,1.8089332358921297e-06,17007
treatment,1,1.8089332358921297e-06,17007
audible,1,1.8089332358921297e-06,17007
justhold,1,1.8089332358921297e-06,17007
gravely,1,1.8089332358921297e-06,17007
marriedwith,1,1.8089332358921297e-06,17007
bundy,1,1.8089332358921297e-06,17007
darker,1,1.8089332358921297e-06,17007
headlong,1,1.8089332358921297e-06,17007
residual,1,1.8089332358921297e-06,17007
ohoohooh,1,1.8089332358921297e-06,17007
butbyebye,1,1.8089332358921297e-06,17007
doggy,1,1.8089332358921297e-06,17007
personalities,1,1.8089332358921297e-06,17007
widens,1,1.8089332358921297e-06,17007
doindamnit,1,1.8089332358921297e-06,17007
welldressed,1,1.8089332358921297e-06,17007
racheldamnit,1,1.8089332358921297e-06,17007
bandages,1,1.8089332358921297e-06,17007
smears,1,1.8089332358921297e-06,17007
firstfirst,1,1.8089332358921297e-06,17007
excedrin,1,1.8089332358921297e-06,17007
pm,1,1.8089332358921297e-06,17007
performed,1,1.8089332358921297e-06,17007
lonerno,1,1.8089332358921297e-06,17007
hoopi,1,1.8089332358921297e-06,17007
outlaw,1,1.8089332358921297e-06,17007
allison,1,1.8089332358921297e-06,17007
7030,1,1.8089332358921297e-06,17007
breakfasts,1,1.8089332358921297e-06,17007
fiftysix,1,1.8089332358921297e-06,17007
educated,1,1.8089332358921297e-06,17007
waitlookwait,1,1.8089332358921297e-06,17007
hoopthis,1,1.8089332358921297e-06,17007
carls,1,1.8089332358921297e-06,17007
boatload,1,1.8089332358921297e-06,17007
whoahohoho,1,1.8089332358921297e-06,17007
sweepin,1,1.8089332358921297e-06,17007
irach,1,1.8089332358921297e-06,17007
roughly,1,1.8089332358921297e-06,17007
butchers,1,1.8089332358921297e-06,17007
ahoy,1,1.8089332358921297e-06,17007
yohoho,1,1.8089332358921297e-06,17007
strykers,1,1.8089332358921297e-06,17007
shore,1,1.8089332358921297e-06,17007
pinhead,1,1.8089332358921297e-06,17007
hurrying,1,1.8089332358921297e-06,17007
larger,1,1.8089332358921297e-06,17007
allowing,1,1.8089332358921297e-06,17007
welli,1,1.8089332358921297e-06,17007
iforgottenstates,1,1.8089332358921297e-06,17007
likin,1,1.8089332358921297e-06,17007
moo,1,1.8089332358921297e-06,17007
nonbeliever,1,1.8089332358921297e-06,17007
righthey,1,1.8089332358921297e-06,17007
hassidic,1,1.8089332358921297e-06,17007
shimmy,1,1.8089332358921297e-06,17007
equal,1,1.8089332358921297e-06,17007
incinerator,1,1.8089332358921297e-06,17007
anangel,1,1.8089332358921297e-06,17007
armrest,1,1.8089332358921297e-06,17007
gerbil,1,1.8089332358921297e-06,17007
devastating,1,1.8089332358921297e-06,17007
horsepower,1,1.8089332358921297e-06,17007
hoggin,1,1.8089332358921297e-06,17007
hasselhof,1,1.8089332358921297e-06,17007
116th,1,1.8089332358921297e-06,17007
limping,1,1.8089332358921297e-06,17007
rightright,1,1.8089332358921297e-06,17007
iremember,1,1.8089332358921297e-06,17007
jewellers,1,1.8089332358921297e-06,17007
softball,1,1.8089332358921297e-06,17007
applies,1,1.8089332358921297e-06,17007
goodys,1,1.8089332358921297e-06,17007
sam,1,1.8089332358921297e-06,17007
torme,1,1.8089332358921297e-06,17007
rossis,1,1.8089332358921297e-06,17007
ican,1,1.8089332358921297e-06,17007
ohwhaho,1,1.8089332358921297e-06,17007
smartie,1,1.8089332358921297e-06,17007
drumroll,1,1.8089332358921297e-06,17007
4950,1,1.8089332358921297e-06,17007
mentality,1,1.8089332358921297e-06,17007
mob,1,1.8089332358921297e-06,17007
redhaired,1,1.8089332358921297e-06,17007
hisout,1,1.8089332358921297e-06,17007
vicarstops,1,1.8089332358921297e-06,17007
paperback,1,1.8089332358921297e-06,17007
wallace,1,1.8089332358921297e-06,17007
electronically,1,1.8089332358921297e-06,17007
enhanced,1,1.8089332358921297e-06,17007
enforcer,1,1.8089332358921297e-06,17007
lucked,1,1.8089332358921297e-06,17007
fart,1,1.8089332358921297e-06,17007
gunshot,1,1.8089332358921297e-06,17007
austrian,1,1.8089332358921297e-06,17007
snort,1,1.8089332358921297e-06,17007
againno,1,1.8089332358921297e-06,17007
unfinished,1,1.8089332358921297e-06,17007
routing,1,1.8089332358921297e-06,17007
cpu,1,1.8089332358921297e-06,17007
scripts,1,1.8089332358921297e-06,17007
technology,1,1.8089332358921297e-06,17007
humanoid,1,1.8089332358921297e-06,17007
computerized,1,1.8089332358921297e-06,17007
reactors,1,1.8089332358921297e-06,17007
mtv,1,1.8089332358921297e-06,17007
corona,1,1.8089332358921297e-06,17007
fridgeour,1,1.8089332358921297e-06,17007
circuit,1,1.8089332358921297e-06,17007
compressor,1,1.8089332358921297e-06,17007
thurshe,1,1.8089332358921297e-06,17007
cancer,1,1.8089332358921297e-06,17007
location,1,1.8089332358921297e-06,17007
whenswhens,1,1.8089332358921297e-06,17007
20yearold,1,1.8089332358921297e-06,17007
exams,1,1.8089332358921297e-06,17007
grunt,1,1.8089332358921297e-06,17007
silences,1,1.8089332358921297e-06,17007
symbol,1,1.8089332358921297e-06,17007
investigator,1,1.8089332358921297e-06,17007
thatmimics,1,1.8089332358921297e-06,17007
pillowcases,1,1.8089332358921297e-06,17007
payments,1,1.8089332358921297e-06,17007
heyheyheyhoho,1,1.8089332358921297e-06,17007
whoawhoaheyhey,1,1.8089332358921297e-06,17007
andandandandandand,1,1.8089332358921297e-06,17007
youth,1,1.8089332358921297e-06,17007
overpronouncing,1,1.8089332358921297e-06,17007
awawww,1,1.8089332358921297e-06,17007
bowmonts,1,1.8089332358921297e-06,17007
terminator,1,1.8089332358921297e-06,17007
rrrichard,1,1.8089332358921297e-06,17007
dudedudedude,1,1.8089332358921297e-06,17007
19yearold,1,1.8089332358921297e-06,17007
monicamonicamonicamonica,1,1.8089332358921297e-06,17007
psss,1,1.8089332358921297e-06,17007
snugglyer,1,1.8089332358921297e-06,17007
mooching,1,1.8089332358921297e-06,17007
iihey,1,1.8089332358921297e-06,17007
terrorists,1,1.8089332358921297e-06,17007
harrison,1,1.8089332358921297e-06,17007
whatbut,1,1.8089332358921297e-06,17007
ehahanyway,1,1.8089332358921297e-06,17007
jog,1,1.8089332358921297e-06,17007
smug,1,1.8089332358921297e-06,17007
crackin,1,1.8089332358921297e-06,17007
advancing,1,1.8089332358921297e-06,17007
horsehair,1,1.8089332358921297e-06,17007
rabbis,1,1.8089332358921297e-06,17007
lookyouyou,1,1.8089332358921297e-06,17007
youoff,1,1.8089332358921297e-06,17007
minifridge,1,1.8089332358921297e-06,17007
berate,1,1.8089332358921297e-06,17007
rumors,1,1.8089332358921297e-06,17007
stanley,1,1.8089332358921297e-06,17007
horns,1,1.8089332358921297e-06,17007
loreo,1,1.8089332358921297e-06,17007
bullwinkle,1,1.8089332358921297e-06,17007
bait,1,1.8089332358921297e-06,17007
howhows,1,1.8089332358921297e-06,17007
memorise,1,1.8089332358921297e-06,17007
wreaks,1,1.8089332358921297e-06,17007
imimhe,1,1.8089332358921297e-06,17007
flushes,1,1.8089332358921297e-06,17007
looklooklooklook,1,1.8089332358921297e-06,17007
giggly,1,1.8089332358921297e-06,17007
scrum,1,1.8089332358921297e-06,17007
heschandler,1,1.8089332358921297e-06,17007
rossrossrossross,1,1.8089332358921297e-06,17007
onedude,1,1.8089332358921297e-06,17007
guava,1,1.8089332358921297e-06,17007
thinker,1,1.8089332358921297e-06,17007
jammer,1,1.8089332358921297e-06,17007
glowpop,1,1.8089332358921297e-06,17007
wong,1,1.8089332358921297e-06,17007
withapples,1,1.8089332358921297e-06,17007
impending,1,1.8089332358921297e-06,17007
memorizing,1,1.8089332358921297e-06,17007
rex,1,1.8089332358921297e-06,17007
semilate,1,1.8089332358921297e-06,17007
fossilised,1,1.8089332358921297e-06,17007
shesgoing,1,1.8089332358921297e-06,17007
flails,1,1.8089332358921297e-06,17007
guggly,1,1.8089332358921297e-06,17007
roosters,1,1.8089332358921297e-06,17007
kidman,1,1.8089332358921297e-06,17007
guaranteed,1,1.8089332358921297e-06,17007
gunman,1,1.8089332358921297e-06,17007
communism,1,1.8089332358921297e-06,17007
geometry,1,1.8089332358921297e-06,17007
footloose,1,1.8089332358921297e-06,17007
plumber,1,1.8089332358921297e-06,17007
howyknow,1,1.8089332358921297e-06,17007
camper,1,1.8089332358921297e-06,17007
menstruating,1,1.8089332358921297e-06,17007
sleepily,1,1.8089332358921297e-06,17007
cotter,1,1.8089332358921297e-06,17007
sites,1,1.8089332358921297e-06,17007
bachelors,1,1.8089332358921297e-06,17007
ohwhoa,1,1.8089332358921297e-06,17007
sixpack,1,1.8089332358921297e-06,17007
steaks,1,1.8089332358921297e-06,17007
zima,1,1.8089332358921297e-06,17007
ohwhoawait,1,1.8089332358921297e-06,17007
meetin,1,1.8089332358921297e-06,17007
ththey,1,1.8089332358921297e-06,17007
murders,1,1.8089332358921297e-06,17007
recognise,1,1.8089332358921297e-06,17007
whtcssh,1,1.8089332358921297e-06,17007
schoolboy,1,1.8089332358921297e-06,17007
aspicks,1,1.8089332358921297e-06,17007
illustrated,1,1.8089332358921297e-06,17007
clogged,1,1.8089332358921297e-06,17007
underwearyou,1,1.8089332358921297e-06,17007
comelook,1,1.8089332358921297e-06,17007
meaner,1,1.8089332358921297e-06,17007
barney,1,1.8089332358921297e-06,17007
didntimim,1,1.8089332358921297e-06,17007
nonname,1,1.8089332358921297e-06,17007
tokyo,1,1.8089332358921297e-06,17007
softener,1,1.8089332358921297e-06,17007
billmaybe,1,1.8089332358921297e-06,17007
flipflop,1,1.8089332358921297e-06,17007
youyoud,1,1.8089332358921297e-06,17007
meatwise,1,1.8089332358921297e-06,17007
leanleanlean,1,1.8089332358921297e-06,17007
leeeeean,1,1.8089332358921297e-06,17007
sososo,1,1.8089332358921297e-06,17007
construction,1,1.8089332358921297e-06,17007
fright,1,1.8089332358921297e-06,17007
sliiiide,1,1.8089332358921297e-06,17007
accountant,1,1.8089332358921297e-06,17007
peni,1,1.8089332358921297e-06,17007
yeaheah,1,1.8089332358921297e-06,17007
sturdy,1,1.8089332358921297e-06,17007
coffin,1,1.8089332358921297e-06,17007
vesuvius,1,1.8089332358921297e-06,17007
rusted,1,1.8089332358921297e-06,17007
yeaheheah,1,1.8089332358921297e-06,17007
classifieds,1,1.8089332358921297e-06,17007
yeahwellyeah,1,1.8089332358921297e-06,17007
yeahohyeah,1,1.8089332358921297e-06,17007
spocks,1,1.8089332358921297e-06,17007
uhhe,1,1.8089332358921297e-06,17007
joked,1,1.8089332358921297e-06,17007
recapping,1,1.8089332358921297e-06,17007
noisilyhi,1,1.8089332358921297e-06,17007
gynaecologist,1,1.8089332358921297e-06,17007
ligrens,1,1.8089332358921297e-06,17007
hugo,1,1.8089332358921297e-06,17007
50000,1,1.8089332358921297e-06,17007
thankyou,1,1.8089332358921297e-06,17007
wrinkly,1,1.8089332358921297e-06,17007
whwhwhats,1,1.8089332358921297e-06,17007
hurl,1,1.8089332358921297e-06,17007
trashed,1,1.8089332358921297e-06,17007
declawing,1,1.8089332358921297e-06,17007
critics,1,1.8089332358921297e-06,17007
understudy,1,1.8089332358921297e-06,17007
quincys,1,1.8089332358921297e-06,17007
learnin,1,1.8089332358921297e-06,17007
formation,1,1.8089332358921297e-06,17007
liketheres,1,1.8089332358921297e-06,17007
oink,1,1.8089332358921297e-06,17007
ahhaha,1,1.8089332358921297e-06,17007
pademarie,1,1.8089332358921297e-06,17007
foxtrot,1,1.8089332358921297e-06,17007
tango,1,1.8089332358921297e-06,17007
showin,1,1.8089332358921297e-06,17007
kath,1,1.8089332358921297e-06,17007
hahoho,1,1.8089332358921297e-06,17007
lava,1,1.8089332358921297e-06,17007
parkway,1,1.8089332358921297e-06,17007
tohe,1,1.8089332358921297e-06,17007
morehis,1,1.8089332358921297e-06,17007
gandelworf,1,1.8089332358921297e-06,17007
energized,1,1.8089332358921297e-06,17007
maypole,1,1.8089332358921297e-06,17007
wehe,1,1.8089332358921297e-06,17007
atreeger,1,1.8089332358921297e-06,17007
doom,1,1.8089332358921297e-06,17007
superintendents,1,1.8089332358921297e-06,17007
lingo,1,1.8089332358921297e-06,17007
blarrglarrghh,1,1.8089332358921297e-06,17007
noonono,1,1.8089332358921297e-06,17007
shoos,1,1.8089332358921297e-06,17007
evictedill,1,1.8089332358921297e-06,17007
illegally,1,1.8089332358921297e-06,17007
ythink,1,1.8089332358921297e-06,17007
vietnam,1,1.8089332358921297e-06,17007
vasdeferens,1,1.8089332358921297e-06,17007
vivisection,1,1.8089332358921297e-06,17007
dormant,1,1.8089332358921297e-06,17007
ash,1,1.8089332358921297e-06,17007
spewing,1,1.8089332358921297e-06,17007
gonzalez,1,1.8089332358921297e-06,17007
hhhhows,1,1.8089332358921297e-06,17007
numerous,1,1.8089332358921297e-06,17007
predicament,1,1.8089332358921297e-06,17007
stovepipe,1,1.8089332358921297e-06,17007
suave,1,1.8089332358921297e-06,17007
ultrahip,1,1.8089332358921297e-06,17007
vasa,1,1.8089332358921297e-06,17007
mustercard,1,1.8089332358921297e-06,17007
unisexy,1,1.8089332358921297e-06,17007
shouldim,1,1.8089332358921297e-06,17007
hanks,1,1.8089332358921297e-06,17007
receptionistscuse,1,1.8089332358921297e-06,17007
toothless,1,1.8089332358921297e-06,17007
lovebirds,1,1.8089332358921297e-06,17007
shesheshes,1,1.8089332358921297e-06,17007
breadstick,1,1.8089332358921297e-06,17007
fangs,1,1.8089332358921297e-06,17007
ryan,1,1.8089332358921297e-06,17007
flattened,1,1.8089332358921297e-06,17007
gangin,1,1.8089332358921297e-06,17007
andy,1,1.8089332358921297e-06,17007
bowling,1,1.8089332358921297e-06,17007
propane,1,1.8089332358921297e-06,17007
dudedude,1,1.8089332358921297e-06,17007
listed,1,1.8089332358921297e-06,17007
checkcheck,1,1.8089332358921297e-06,17007
excessive,1,1.8089332358921297e-06,17007
cooper,1,1.8089332358921297e-06,17007
eyeing,1,1.8089332358921297e-06,17007
moisture,1,1.8089332358921297e-06,17007
anyoh,1,1.8089332358921297e-06,17007
justif,1,1.8089332358921297e-06,17007
strands,1,1.8089332358921297e-06,17007
gossiping,1,1.8089332358921297e-06,17007
gladd,1,1.8089332358921297e-06,17007
shht,1,1.8089332358921297e-06,17007
sweaters,1,1.8089332358921297e-06,17007
padding,1,1.8089332358921297e-06,17007
iknewyou,1,1.8089332358921297e-06,17007
stability,1,1.8089332358921297e-06,17007
waitwhoawhoa,1,1.8089332358921297e-06,17007
itthe,1,1.8089332358921297e-06,17007
tastiness,1,1.8089332358921297e-06,17007
perps,1,1.8089332358921297e-06,17007
serpico,1,1.8089332358921297e-06,17007
unwraps,1,1.8089332358921297e-06,17007
boyfriendsand,1,1.8089332358921297e-06,17007
ohoi,1,1.8089332358921297e-06,17007
ohwhoahey,1,1.8089332358921297e-06,17007
geeeeeez,1,1.8089332358921297e-06,17007
betsy,1,1.8089332358921297e-06,17007
betsys,1,1.8089332358921297e-06,17007
traveled,1,1.8089332358921297e-06,17007
caveman,1,1.8089332358921297e-06,17007
mitch,1,1.8089332358921297e-06,17007
competing,1,1.8089332358921297e-06,17007
callbacks,1,1.8089332358921297e-06,17007
steered,1,1.8089332358921297e-06,17007
pittsburgh,1,1.8089332358921297e-06,17007
dahhhhh,1,1.8089332358921297e-06,17007
parallel,1,1.8089332358921297e-06,17007
lllook,1,1.8089332358921297e-06,17007
ewwuck,1,1.8089332358921297e-06,17007
twisting,1,1.8089332358921297e-06,17007
adoin,1,1.8089332358921297e-06,17007
closenessshmoshness,1,1.8089332358921297e-06,17007
pickup,1,1.8089332358921297e-06,17007
shesreally,1,1.8089332358921297e-06,17007
crosswords,1,1.8089332358921297e-06,17007
twoish,1,1.8089332358921297e-06,17007
cocreated,1,1.8089332358921297e-06,17007
picturei,1,1.8089332358921297e-06,17007
detectors,1,1.8089332358921297e-06,17007
takeoff,1,1.8089332358921297e-06,17007
unenthusiastic,1,1.8089332358921297e-06,17007
sunrise,1,1.8089332358921297e-06,17007
repopulate,1,1.8089332358921297e-06,17007
woofing,1,1.8089332358921297e-06,17007
twenties,1,1.8089332358921297e-06,17007
ohhhhhhhhhhh,1,1.8089332358921297e-06,17007
middleaged,1,1.8089332358921297e-06,17007
shutters,1,1.8089332358921297e-06,17007
arghargh,1,1.8089332358921297e-06,17007
coodies,1,1.8089332358921297e-06,17007
bushy,1,1.8089332358921297e-06,17007
onehe,1,1.8089332358921297e-06,17007
painkillers,1,1.8089332358921297e-06,17007
fourmonth,1,1.8089332358921297e-06,17007
bats,1,1.8089332358921297e-06,17007
volunteers,1,1.8089332358921297e-06,17007
unselfish,1,1.8089332358921297e-06,17007
toooh,1,1.8089332358921297e-06,17007
drycleaned,1,1.8089332358921297e-06,17007
urethra,1,1.8089332358921297e-06,17007
optionwhats,1,1.8089332358921297e-06,17007
giiiiiiift,1,1.8089332358921297e-06,17007
saturdaygroans,1,1.8089332358921297e-06,17007
headlines,1,1.8089332358921297e-06,17007
aaiiyyyeeee,1,1.8089332358921297e-06,17007
lambs,1,1.8089332358921297e-06,17007
leaking,1,1.8089332358921297e-06,17007
tremendous,1,1.8089332358921297e-06,17007
frosty,1,1.8089332358921297e-06,17007
angus,1,1.8089332358921297e-06,17007
fastforward,1,1.8089332358921297e-06,17007
andes,1,1.8089332358921297e-06,17007
totallythe,1,1.8089332358921297e-06,17007
fireballs,1,1.8089332358921297e-06,17007
dora,1,1.8089332358921297e-06,17007
lowbudget,1,1.8089332358921297e-06,17007
films,1,1.8089332358921297e-06,17007
nongay,1,1.8089332358921297e-06,17007
pleading,1,1.8089332358921297e-06,17007
ahhoy,1,1.8089332358921297e-06,17007
enticed,1,1.8089332358921297e-06,17007
religious,1,1.8089332358921297e-06,17007
againowww,1,1.8089332358921297e-06,17007
huhcome,1,1.8089332358921297e-06,17007
heresit,1,1.8089332358921297e-06,17007
bingi,1,1.8089332358921297e-06,17007
29yearold,1,1.8089332358921297e-06,17007
discouraged,1,1.8089332358921297e-06,17007
youdyoud,1,1.8089332358921297e-06,17007
tightywhiteys,1,1.8089332358921297e-06,17007
homes,1,1.8089332358921297e-06,17007
buash,1,1.8089332358921297e-06,17007
squatternut,1,1.8089332358921297e-06,17007
butternut,1,1.8089332358921297e-06,17007
engineering,1,1.8089332358921297e-06,17007
feat,1,1.8089332358921297e-06,17007
underpant,1,1.8089332358921297e-06,17007
busstop,1,1.8089332358921297e-06,17007
byby,1,1.8089332358921297e-06,17007
reliable,1,1.8089332358921297e-06,17007
johnos,1,1.8089332358921297e-06,17007
flaps,1,1.8089332358921297e-06,17007
ahhhhhhhhhh,1,1.8089332358921297e-06,17007
knobs,1,1.8089332358921297e-06,17007
frowning,1,1.8089332358921297e-06,17007
alternately,1,1.8089332358921297e-06,17007
lime,1,1.8089332358921297e-06,17007
shooping,1,1.8089332358921297e-06,17007
christmasy,1,1.8089332358921297e-06,17007
resistance,1,1.8089332358921297e-06,17007
fraggile,1,1.8089332358921297e-06,17007
management,1,1.8089332358921297e-06,17007
repaired,1,1.8089332358921297e-06,17007
atbigger,1,1.8089332358921297e-06,17007
martina,1,1.8089332358921297e-06,17007
oopsey,1,1.8089332358921297e-06,17007
qtip,1,1.8089332358921297e-06,17007
paisan,1,1.8089332358921297e-06,17007
gullible,1,1.8089332358921297e-06,17007
implications,1,1.8089332358921297e-06,17007
downlets,1,1.8089332358921297e-06,17007
saidhe,1,1.8089332358921297e-06,17007
verbs,1,1.8089332358921297e-06,17007
disappear,1,1.8089332358921297e-06,17007
palpable,1,1.8089332358921297e-06,17007
deaths,1,1.8089332358921297e-06,17007
thoughoh,1,1.8089332358921297e-06,17007
jjjjjjoeys,1,1.8089332358921297e-06,17007
alverez,1,1.8089332358921297e-06,17007
appeal,1,1.8089332358921297e-06,17007
piggy,1,1.8089332358921297e-06,17007
packaging,1,1.8089332358921297e-06,17007
worship,1,1.8089332358921297e-06,17007
dock,1,1.8089332358921297e-06,17007
spackle,1,1.8089332358921297e-06,17007
plummet,1,1.8089332358921297e-06,17007
fluidop,1,1.8089332358921297e-06,17007
reignited,1,1.8089332358921297e-06,17007
relaxes,1,1.8089332358921297e-06,17007
taunting,1,1.8089332358921297e-06,17007
churo,1,1.8089332358921297e-06,17007
planeload,1,1.8089332358921297e-06,17007
wincing,1,1.8089332358921297e-06,17007
owowwwowww,1,1.8089332358921297e-06,17007
vidal,1,1.8089332358921297e-06,17007
10100,1,1.8089332358921297e-06,17007
maroon,1,1.8089332358921297e-06,17007
alvin,1,1.8089332358921297e-06,17007
hunter,1,1.8089332358921297e-06,17007
whoawhoawhoawhoawhoawhatwhat,1,1.8089332358921297e-06,17007
luther,1,1.8089332358921297e-06,17007
jillion,1,1.8089332358921297e-06,17007
inlcuding,1,1.8089332358921297e-06,17007
votes,1,1.8089332358921297e-06,17007
pffffffft,1,1.8089332358921297e-06,17007
pffft,1,1.8089332358921297e-06,17007
fore,1,1.8089332358921297e-06,17007
unwilling,1,1.8089332358921297e-06,17007
gallons,1,1.8089332358921297e-06,17007
rued,1,1.8089332358921297e-06,17007
dots,1,1.8089332358921297e-06,17007
sixletter,1,1.8089332358921297e-06,17007
stupidity,1,1.8089332358921297e-06,17007
oneone,1,1.8089332358921297e-06,17007
cooker,1,1.8089332358921297e-06,17007
lamb,1,1.8089332358921297e-06,17007
competitor,1,1.8089332358921297e-06,17007
initially,1,1.8089332358921297e-06,17007
bicepsshe,1,1.8089332358921297e-06,17007
pinchable,1,1.8089332358921297e-06,17007
temples,1,1.8089332358921297e-06,17007
flexed,1,1.8089332358921297e-06,17007
misunderstand,1,1.8089332358921297e-06,17007
foxy,1,1.8089332358921297e-06,17007
hhes,1,1.8089332358921297e-06,17007
spender,1,1.8089332358921297e-06,17007
wallets,1,1.8089332358921297e-06,17007
clifford,1,1.8089332358921297e-06,17007
ids,1,1.8089332358921297e-06,17007
taunt,1,1.8089332358921297e-06,17007
bask,1,1.8089332358921297e-06,17007
nightnightjanice,1,1.8089332358921297e-06,17007
cuddle,1,1.8089332358921297e-06,17007
socket,1,1.8089332358921297e-06,17007
liquored,1,1.8089332358921297e-06,17007
wheatsheaf,1,1.8089332358921297e-06,17007
ooooooh,1,1.8089332358921297e-06,17007
camping,1,1.8089332358921297e-06,17007
everyoneenhenh,1,1.8089332358921297e-06,17007
financing,1,1.8089332358921297e-06,17007
dillhole,1,1.8089332358921297e-06,17007
ohheyheyhey,1,1.8089332358921297e-06,17007
goofin,1,1.8089332358921297e-06,17007
milne,1,1.8089332358921297e-06,17007
momimoo,1,1.8089332358921297e-06,17007
rollin,1,1.8089332358921297e-06,17007
andyes,1,1.8089332358921297e-06,17007
himuntil,1,1.8089332358921297e-06,17007
spun,1,1.8089332358921297e-06,17007
flinginflangin,1,1.8089332358921297e-06,17007
irreplaceable,1,1.8089332358921297e-06,17007
thisahhaha,1,1.8089332358921297e-06,17007
fiction,1,1.8089332358921297e-06,17007
anyturns,1,1.8089332358921297e-06,17007
yeeeeahhhh,1,1.8089332358921297e-06,17007
steep,1,1.8089332358921297e-06,17007
girljoey,1,1.8089332358921297e-06,17007
pyjama,1,1.8089332358921297e-06,17007
feared,1,1.8089332358921297e-06,17007
rejoins,1,1.8089332358921297e-06,17007
itour,1,1.8089332358921297e-06,17007
stoleyou,1,1.8089332358921297e-06,17007
hahahasees,1,1.8089332358921297e-06,17007
wrinkle,1,1.8089332358921297e-06,17007
arghhhhhh,1,1.8089332358921297e-06,17007
extreme,1,1.8089332358921297e-06,17007
rollo,1,1.8089332358921297e-06,17007
diarrhea,1,1.8089332358921297e-06,17007
offnothing,1,1.8089332358921297e-06,17007
funs,1,1.8089332358921297e-06,17007
9yearold,1,1.8089332358921297e-06,17007
filipino,1,1.8089332358921297e-06,17007
minnelli,1,1.8089332358921297e-06,17007
muppets,1,1.8089332358921297e-06,17007
continuum,1,1.8089332358921297e-06,17007
tribes,1,1.8089332358921297e-06,17007
gonad,1,1.8089332358921297e-06,17007
circled,1,1.8089332358921297e-06,17007
cheddar,1,1.8089332358921297e-06,17007
slices,1,1.8089332358921297e-06,17007
monnnnn,1,1.8089332358921297e-06,17007
images,1,1.8089332358921297e-06,17007
elle,1,1.8089332358921297e-06,17007
macpherson,1,1.8089332358921297e-06,17007
watchrealizeshave,1,1.8089332358921297e-06,17007
mugsy,1,1.8089332358921297e-06,17007
sprints,1,1.8089332358921297e-06,17007
knowross,1,1.8089332358921297e-06,17007
cosmo,1,1.8089332358921297e-06,17007
quiz,1,1.8089332358921297e-06,17007
spain,1,1.8089332358921297e-06,17007
interruptions,1,1.8089332358921297e-06,17007
flings,1,1.8089332358921297e-06,17007
latex,1,1.8089332358921297e-06,17007
ohaw,1,1.8089332358921297e-06,17007
caterpillars,1,1.8089332358921297e-06,17007
whossitting,1,1.8089332358921297e-06,17007
oncedidnt,1,1.8089332358921297e-06,17007
tenmonth,1,1.8089332358921297e-06,17007
courtside,1,1.8089332358921297e-06,17007
schoolchildren,1,1.8089332358921297e-06,17007
protected,1,1.8089332358921297e-06,17007
tornado,1,1.8089332358921297e-06,17007
justwhy,1,1.8089332358921297e-06,17007
1000,1,1.8089332358921297e-06,17007
nojoey,1,1.8089332358921297e-06,17007
himone,1,1.8089332358921297e-06,17007
aboutyknow,1,1.8089332358921297e-06,17007
interestingly,1,1.8089332358921297e-06,17007
doubling,1,1.8089332358921297e-06,17007
getno,1,1.8089332358921297e-06,17007
whhow,1,1.8089332358921297e-06,17007
waitwhat,1,1.8089332358921297e-06,17007
saucer,1,1.8089332358921297e-06,17007
whwhere,1,1.8089332358921297e-06,17007
equipped,1,1.8089332358921297e-06,17007
hairball,1,1.8089332358921297e-06,17007
uncanny,1,1.8089332358921297e-06,17007
indeedyo,1,1.8089332358921297e-06,17007
ambiance,1,1.8089332358921297e-06,17007
ydont,1,1.8089332358921297e-06,17007
guild,1,1.8089332358921297e-06,17007
toyouyou,1,1.8089332358921297e-06,17007
cruller,1,1.8089332358921297e-06,17007
thingpushed,1,1.8089332358921297e-06,17007
ruben,1,1.8089332358921297e-06,17007
blower,1,1.8089332358921297e-06,17007
smellovision,1,1.8089332358921297e-06,17007
smoother,1,1.8089332358921297e-06,17007
diapering,1,1.8089332358921297e-06,17007
degrades,1,1.8089332358921297e-06,17007
xenalike,1,1.8089332358921297e-06,17007
warrior,1,1.8089332358921297e-06,17007
mrpeanut,1,1.8089332358921297e-06,17007
youalmostgavemeaheartattack,1,1.8089332358921297e-06,17007
spotless,1,1.8089332358921297e-06,17007
sydney,1,1.8089332358921297e-06,17007
oldhuman,1,1.8089332358921297e-06,17007
hillarys,1,1.8089332358921297e-06,17007
bind,1,1.8089332358921297e-06,17007
livein,1,1.8089332358921297e-06,17007
sachets,1,1.8089332358921297e-06,17007
arranging,1,1.8089332358921297e-06,17007
portier,1,1.8089332358921297e-06,17007
notflirting,1,1.8089332358921297e-06,17007
hehheh,1,1.8089332358921297e-06,17007
1890s,1,1.8089332358921297e-06,17007
chickflick,1,1.8089332358921297e-06,17007
toootal,1,1.8089332358921297e-06,17007
headliner,1,1.8089332358921297e-06,17007
creamcolored,1,1.8089332358921297e-06,17007
touristy,1,1.8089332358921297e-06,17007
galaxies,1,1.8089332358921297e-06,17007
postapoplectic,1,1.8089332358921297e-06,17007
battling,1,1.8089332358921297e-06,17007
bumb,1,1.8089332358921297e-06,17007
nononowaitwaitwaitnono,1,1.8089332358921297e-06,17007
radiators,1,1.8089332358921297e-06,17007
squared,1,1.8089332358921297e-06,17007
rrrrross,1,1.8089332358921297e-06,17007
famine,1,1.8089332358921297e-06,17007
expertise,1,1.8089332358921297e-06,17007
cooling,1,1.8089332358921297e-06,17007
theblahebdmsdlkhdyslkdbtydsrooosss,1,1.8089332358921297e-06,17007
mileu,1,1.8089332358921297e-06,17007
thetries,1,1.8089332358921297e-06,17007
alp,1,1.8089332358921297e-06,17007
lifestyle,1,1.8089332358921297e-06,17007
snubbed,1,1.8089332358921297e-06,17007
boogie,1,1.8089332358921297e-06,17007
emnow,1,1.8089332358921297e-06,17007
noho,1,1.8089332358921297e-06,17007
fromfrom,1,1.8089332358921297e-06,17007
risked,1,1.8089332358921297e-06,17007
ohoiho,1,1.8089332358921297e-06,17007
troops,1,1.8089332358921297e-06,17007
particularly,1,1.8089332358921297e-06,17007
babydoll,1,1.8089332358921297e-06,17007
liveliving,1,1.8089332358921297e-06,17007
onetimething,1,1.8089332358921297e-06,17007
minion,1,1.8089332358921297e-06,17007
antichrist,1,1.8089332358921297e-06,17007
overreacted,1,1.8089332358921297e-06,17007
frisbee,1,1.8089332358921297e-06,17007
redused,1,1.8089332358921297e-06,17007
sarcasticly,1,1.8089332358921297e-06,17007
karaoke,1,1.8089332358921297e-06,17007
rambling,1,1.8089332358921297e-06,17007
pouting,1,1.8089332358921297e-06,17007
tracy,1,1.8089332358921297e-06,17007
visitors,1,1.8089332358921297e-06,17007
sniff,1,1.8089332358921297e-06,17007
countdownengineson,1,1.8089332358921297e-06,17007
humanity,1,1.8089332358921297e-06,17007
letsletslets,1,1.8089332358921297e-06,17007
pantomime,1,1.8089332358921297e-06,17007
capricorn,1,1.8089332358921297e-06,17007
gerston,1,1.8089332358921297e-06,17007
santos,1,1.8089332358921297e-06,17007
bubbling,1,1.8089332358921297e-06,17007
lima,1,1.8089332358921297e-06,17007
arrangements,1,1.8089332358921297e-06,17007
bumper,1,1.8089332358921297e-06,17007
subconscious,1,1.8089332358921297e-06,17007
inadequate,1,1.8089332358921297e-06,17007
jig,1,1.8089332358921297e-06,17007
marahah,1,1.8089332358921297e-06,17007
switzerland,1,1.8089332358921297e-06,17007
pepponi,1,1.8089332358921297e-06,17007
march,1,1.8089332358921297e-06,17007
thatyes,1,1.8089332358921297e-06,17007
6995,1,1.8089332358921297e-06,17007
wakeup,1,1.8089332358921297e-06,17007
nngghhh,1,1.8089332358921297e-06,17007
allways,1,1.8089332358921297e-06,17007
craftsmen,1,1.8089332358921297e-06,17007
sweets,1,1.8089332358921297e-06,17007
shalalap,1,1.8089332358921297e-06,17007
maybemaybemaybe,1,1.8089332358921297e-06,17007
invaders,1,1.8089332358921297e-06,17007
swhy,1,1.8089332358921297e-06,17007
joejoejoestalin,1,1.8089332358921297e-06,17007
perry,1,1.8089332358921297e-06,17007
gambler,1,1.8089332358921297e-06,17007
arminarm,1,1.8089332358921297e-06,17007
propped,1,1.8089332358921297e-06,17007
milliondollar,1,1.8089332358921297e-06,17007
fiddler,1,1.8089332358921297e-06,17007
hunky,1,1.8089332358921297e-06,17007
lunching,1,1.8089332358921297e-06,17007
carryon,1,1.8089332358921297e-06,17007
vigilante,1,1.8089332358921297e-06,17007
babes,1,1.8089332358921297e-06,17007
movieokay,1,1.8089332358921297e-06,17007
sidewalk,1,1.8089332358921297e-06,17007
speeds,1,1.8089332358921297e-06,17007
springing,1,1.8089332358921297e-06,17007
paycheck,1,1.8089332358921297e-06,17007
barley,1,1.8089332358921297e-06,17007
dwarves,1,1.8089332358921297e-06,17007
motivational,1,1.8089332358921297e-06,17007
joannarealises,1,1.8089332358921297e-06,17007
whatwhwhwhawhwhawhwhawhwhawhat,1,1.8089332358921297e-06,17007
robbed,1,1.8089332358921297e-06,17007
paddling,1,1.8089332358921297e-06,17007
occurrence,1,1.8089332358921297e-06,17007
algonquin,1,1.8089332358921297e-06,17007
doesntfeel,1,1.8089332358921297e-06,17007
businesslike,1,1.8089332358921297e-06,17007
pleasegive,1,1.8089332358921297e-06,17007
scoot,1,1.8089332358921297e-06,17007
inever,1,1.8089332358921297e-06,17007
savor,1,1.8089332358921297e-06,17007
speedily,1,1.8089332358921297e-06,17007
dialer,1,1.8089332358921297e-06,17007
hellodillillio,1,1.8089332358921297e-06,17007
teramisu,1,1.8089332358921297e-06,17007
gepeto,1,1.8089332358921297e-06,17007
overthetop,1,1.8089332358921297e-06,17007
twila,1,1.8089332358921297e-06,17007
visits,1,1.8089332358921297e-06,17007
1965,1,1.8089332358921297e-06,17007
confidant,1,1.8089332358921297e-06,17007
spinster,1,1.8089332358921297e-06,17007
bullies,1,1.8089332358921297e-06,17007
tharp,1,1.8089332358921297e-06,17007
oneonone,1,1.8089332358921297e-06,17007
craftsmanship,1,1.8089332358921297e-06,17007
abridgment,1,1.8089332358921297e-06,17007
outloud,1,1.8089332358921297e-06,17007
seashores,1,1.8089332358921297e-06,17007
wails,1,1.8089332358921297e-06,17007
soberly,1,1.8089332358921297e-06,17007
tetanus,1,1.8089332358921297e-06,17007
ogerrigh,1,1.8089332358921297e-06,17007
arrghheh,1,1.8089332358921297e-06,17007
whipping,1,1.8089332358921297e-06,17007
99100,1,1.8089332358921297e-06,17007
splashed,1,1.8089332358921297e-06,17007
leashes,1,1.8089332358921297e-06,17007
frees,1,1.8089332358921297e-06,17007
motivation,1,1.8089332358921297e-06,17007
spinach,1,1.8089332358921297e-06,17007
hoods,1,1.8089332358921297e-06,17007
deities,1,1.8089332358921297e-06,17007
phrases,1,1.8089332358921297e-06,17007
flavoured,1,1.8089332358921297e-06,17007
tenish,1,1.8089332358921297e-06,17007
seasame,1,1.8089332358921297e-06,17007
whacked,1,1.8089332358921297e-06,17007
muppet,1,1.8089332358921297e-06,17007
marine,1,1.8089332358921297e-06,17007
mod,1,1.8089332358921297e-06,17007
cocaptain,1,1.8089332358921297e-06,17007
exceptionally,1,1.8089332358921297e-06,17007
demonstrate,1,1.8089332358921297e-06,17007
perked,1,1.8089332358921297e-06,17007
kidder,1,1.8089332358921297e-06,17007
nouse,1,1.8089332358921297e-06,17007
prettyshes,1,1.8089332358921297e-06,17007
bunnyrabbit,1,1.8089332358921297e-06,17007
doomed,1,1.8089332358921297e-06,17007
spotter,1,1.8089332358921297e-06,17007
prospect,1,1.8089332358921297e-06,17007
saggy,1,1.8089332358921297e-06,17007
flabby,1,1.8089332358921297e-06,17007
gymtreat,1,1.8089332358921297e-06,17007
lycra,1,1.8089332358921297e-06,17007
peppiness,1,1.8089332358921297e-06,17007
yeyeyeah,1,1.8089332358921297e-06,17007
posterior,1,1.8089332358921297e-06,17007
shshes,1,1.8089332358921297e-06,17007
253,1,1.8089332358921297e-06,17007
goooooooooo,1,1.8089332358921297e-06,17007
bullets,1,1.8089332358921297e-06,17007
inventor,1,1.8089332358921297e-06,17007
gunfighter,1,1.8089332358921297e-06,17007
humour,1,1.8089332358921297e-06,17007
sparrow,1,1.8089332358921297e-06,17007
hymn,1,1.8089332358921297e-06,17007
issacs,1,1.8089332358921297e-06,17007
yeahhh,1,1.8089332358921297e-06,17007
pigtails,1,1.8089332358921297e-06,17007
cub,1,1.8089332358921297e-06,17007
kidnap,1,1.8089332358921297e-06,17007
gaelic,1,1.8089332358921297e-06,17007
crisp,1,1.8089332358921297e-06,17007
cowlicky,1,1.8089332358921297e-06,17007
brace,1,1.8089332358921297e-06,17007
rhythm,1,1.8089332358921297e-06,17007
estefan,1,1.8089332358921297e-06,17007
sharper,1,1.8089332358921297e-06,17007
troopers,1,1.8089332358921297e-06,17007
imperial,1,1.8089332358921297e-06,17007
tailpipes,1,1.8089332358921297e-06,17007
littered,1,1.8089332358921297e-06,17007
865,1,1.8089332358921297e-06,17007
moss,1,1.8089332358921297e-06,17007
lung,1,1.8089332358921297e-06,17007
capacity,1,1.8089332358921297e-06,17007
shelly,1,1.8089332358921297e-06,17007
chap,1,1.8089332358921297e-06,17007
winters,1,1.8089332358921297e-06,17007
poseidon,1,1.8089332358921297e-06,17007
compulsion,1,1.8089332358921297e-06,17007
deathbeds,1,1.8089332358921297e-06,17007
praise,1,1.8089332358921297e-06,17007
missouri,1,1.8089332358921297e-06,17007
slush,1,1.8089332358921297e-06,17007
shehasproblems,1,1.8089332358921297e-06,17007
whoaheeeiiiiiiiiiiiah,1,1.8089332358921297e-06,17007
fancier,1,1.8089332358921297e-06,17007
fallsees,1,1.8089332358921297e-06,17007
lopped,1,1.8089332358921297e-06,17007
hoped,1,1.8089332358921297e-06,17007
ahhhhim,1,1.8089332358921297e-06,17007
concealed,1,1.8089332358921297e-06,17007
lauries,1,1.8089332358921297e-06,17007
smacked,1,1.8089332358921297e-06,17007
eclipse,1,1.8089332358921297e-06,17007
wellll,1,1.8089332358921297e-06,17007
conducting,1,1.8089332358921297e-06,17007
715,1,1.8089332358921297e-06,17007
ohhohoho,1,1.8089332358921297e-06,17007
workers,1,1.8089332358921297e-06,17007
yeees,1,1.8089332358921297e-06,17007
ohhhhoo,1,1.8089332358921297e-06,17007
bionic,1,1.8089332358921297e-06,17007
greatness,1,1.8089332358921297e-06,17007
nubbin,1,1.8089332358921297e-06,17007
nubbinectomy,1,1.8089332358921297e-06,17007
gallivanting,1,1.8089332358921297e-06,17007
enterschickeeeen,1,1.8089332358921297e-06,17007
chickchickjoey,1,1.8089332358921297e-06,17007
fowl,1,1.8089332358921297e-06,17007
copied,1,1.8089332358921297e-06,17007
colour,1,1.8089332358921297e-06,17007
intimacy,1,1.8089332358921297e-06,17007
myth,1,1.8089332358921297e-06,17007
fantastically,1,1.8089332358921297e-06,17007
wannaslitmyownthroat,1,1.8089332358921297e-06,17007
gotstupid,1,1.8089332358921297e-06,17007
mannipples,1,1.8089332358921297e-06,17007
denying,1,1.8089332358921297e-06,17007
confronted,1,1.8089332358921297e-06,17007
likemotions,1,1.8089332358921297e-06,17007
menotices,1,1.8089332358921297e-06,17007
yknownever,1,1.8089332358921297e-06,17007
nicks,1,1.8089332358921297e-06,17007
photography,1,1.8089332358921297e-06,17007
cousins,1,1.8089332358921297e-06,17007
whatyknow,1,1.8089332358921297e-06,17007
achieved,1,1.8089332358921297e-06,17007
ferrets,1,1.8089332358921297e-06,17007
orgy,1,1.8089332358921297e-06,17007
2x4,1,1.8089332358921297e-06,17007
personalitywell,1,1.8089332358921297e-06,17007
ditto,1,1.8089332358921297e-06,17007
marmalades,1,1.8089332358921297e-06,17007
phebes,1,1.8089332358921297e-06,17007
rossjoey,1,1.8089332358921297e-06,17007
ramp,1,1.8089332358921297e-06,17007
wank,1,1.8089332358921297e-06,17007
piper,1,1.8089332358921297e-06,17007
flail,1,1.8089332358921297e-06,17007
joeyross,1,1.8089332358921297e-06,17007
majored,1,1.8089332358921297e-06,17007
dismantle,1,1.8089332358921297e-06,17007
jellies,1,1.8089332358921297e-06,17007
abs,1,1.8089332358921297e-06,17007
becausei,1,1.8089332358921297e-06,17007
undermine,1,1.8089332358921297e-06,17007
whatshisname,1,1.8089332358921297e-06,17007
cereals,1,1.8089332358921297e-06,17007
jams,1,1.8089332358921297e-06,17007
preemptive,1,1.8089332358921297e-06,17007
transferring,1,1.8089332358921297e-06,17007
varnish,1,1.8089332358921297e-06,17007
markson,1,1.8089332358921297e-06,17007
valdez,1,1.8089332358921297e-06,17007
buttafucco,1,1.8089332358921297e-06,17007
halle,1,1.8089332358921297e-06,17007
330,1,1.8089332358921297e-06,17007
crawford,1,1.8089332358921297e-06,17007
johnson,1,1.8089332358921297e-06,17007
clauss,1,1.8089332358921297e-06,17007
oohhoo,1,1.8089332358921297e-06,17007
freebie,1,1.8089332358921297e-06,17007
copperfield,1,1.8089332358921297e-06,17007
snug,1,1.8089332358921297e-06,17007
chino,1,1.8089332358921297e-06,17007
algernon,1,1.8089332358921297e-06,17007
andstupid,1,1.8089332358921297e-06,17007
bellies,1,1.8089332358921297e-06,17007
slays,1,1.8089332358921297e-06,17007
cartoons,1,1.8089332358921297e-06,17007
dialogue,1,1.8089332358921297e-06,17007
ooohhoo,1,1.8089332358921297e-06,17007
pressed,1,1.8089332358921297e-06,17007
billfree,1,1.8089332358921297e-06,17007
snaking,1,1.8089332358921297e-06,17007
treegers,1,1.8089332358921297e-06,17007
forgiving,1,1.8089332358921297e-06,17007
welder,1,1.8089332358921297e-06,17007
flashdance,1,1.8089332358921297e-06,17007
soyburgers,1,1.8089332358921297e-06,17007
stylewhat,1,1.8089332358921297e-06,17007
cravings,1,1.8089332358921297e-06,17007
alsoalso,1,1.8089332358921297e-06,17007
fuel,1,1.8089332358921297e-06,17007
tacks,1,1.8089332358921297e-06,17007
tic,1,1.8089332358921297e-06,17007
crows,1,1.8089332358921297e-06,17007
seventyfour,1,1.8089332358921297e-06,17007
granted,1,1.8089332358921297e-06,17007
lane,1,1.8089332358921297e-06,17007
grooming,1,1.8089332358921297e-06,17007
poofy,1,1.8089332358921297e-06,17007
marhaaaan,1,1.8089332358921297e-06,17007
marhan,1,1.8089332358921297e-06,17007
urn,1,1.8089332358921297e-06,17007
thatsees,1,1.8089332358921297e-06,17007
quarterback,1,1.8089332358921297e-06,17007
tineals,1,1.8089332358921297e-06,17007
clusters,1,1.8089332358921297e-06,17007
picky,1,1.8089332358921297e-06,17007
patients,1,1.8089332358921297e-06,17007
slammed,1,1.8089332358921297e-06,17007
unfulfilling,1,1.8089332358921297e-06,17007
endless,1,1.8089332358921297e-06,17007
upsetfor,1,1.8089332358921297e-06,17007
girlfriendwhich,1,1.8089332358921297e-06,17007
miniwave,1,1.8089332358921297e-06,17007
ell,1,1.8089332358921297e-06,17007
uhl,1,1.8089332358921297e-06,17007
uhlell,1,1.8089332358921297e-06,17007
tonguetied,1,1.8089332358921297e-06,17007
aahhuuhhh,1,1.8089332358921297e-06,17007
holland,1,1.8089332358921297e-06,17007
amsterdam,1,1.8089332358921297e-06,17007
sundays,1,1.8089332358921297e-06,17007
delveccio,1,1.8089332358921297e-06,17007
authors,1,1.8089332358921297e-06,17007
bookstores,1,1.8089332358921297e-06,17007
destructive,1,1.8089332358921297e-06,17007
charms,1,1.8089332358921297e-06,17007
robbery,1,1.8089332358921297e-06,17007
varrrrrroom,1,1.8089332358921297e-06,17007
magma,1,1.8089332358921297e-06,17007
magnetic,1,1.8089332358921297e-06,17007
dontif,1,1.8089332358921297e-06,17007
ummmmmmmm,1,1.8089332358921297e-06,17007
getoh,1,1.8089332358921297e-06,17007
varrrrrrrrroom,1,1.8089332358921297e-06,17007
steering,1,1.8089332358921297e-06,17007
ku,1,1.8089332358921297e-06,17007
retracts,1,1.8089332358921297e-06,17007
laude,1,1.8089332358921297e-06,17007
canadians,1,1.8089332358921297e-06,17007
sony,1,1.8089332358921297e-06,17007
mulden,1,1.8089332358921297e-06,17007
varrrrrrrrrrom,1,1.8089332358921297e-06,17007
wowhoa,1,1.8089332358921297e-06,17007
401ks,1,1.8089332358921297e-06,17007
dentists,1,1.8089332358921297e-06,17007
hygienists,1,1.8089332358921297e-06,17007
friendmy,1,1.8089332358921297e-06,17007
ogeeop,1,1.8089332358921297e-06,17007
hubbabubba,1,1.8089332358921297e-06,17007
tamer,1,1.8089332358921297e-06,17007
lion,1,1.8089332358921297e-06,17007
burring,1,1.8089332358921297e-06,17007
21,1,1.8089332358921297e-06,17007
seals,1,1.8089332358921297e-06,17007
whoawhwhwhoawhoawhoawhoa,1,1.8089332358921297e-06,17007
scotia,1,1.8089332358921297e-06,17007
nova,1,1.8089332358921297e-06,17007
excitedi,1,1.8089332358921297e-06,17007
reciept,1,1.8089332358921297e-06,17007
mooning,1,1.8089332358921297e-06,17007
77,1,1.8089332358921297e-06,17007
parentlike,1,1.8089332358921297e-06,17007
nowadays,1,1.8089332358921297e-06,17007
semifinalsof,1,1.8089332358921297e-06,17007
boot,1,1.8089332358921297e-06,17007
effect,1,1.8089332358921297e-06,17007
oddly,1,1.8089332358921297e-06,17007
saddlebags,1,1.8089332358921297e-06,17007
bale,1,1.8089332358921297e-06,17007
hay,1,1.8089332358921297e-06,17007
herbotchy,1,1.8089332358921297e-06,17007
cloud,1,1.8089332358921297e-06,17007
uhwewewe,1,1.8089332358921297e-06,17007
holder,1,1.8089332358921297e-06,17007
tonsil,1,1.8089332358921297e-06,17007
vending,1,1.8089332358921297e-06,17007
unplugs,1,1.8089332358921297e-06,17007
primitive,1,1.8089332358921297e-06,17007
asupple,1,1.8089332358921297e-06,17007
couldnta,1,1.8089332358921297e-06,17007
cinemax,1,1.8089332358921297e-06,17007
pillars,1,1.8089332358921297e-06,17007
distinctly,1,1.8089332358921297e-06,17007
gosnooping,1,1.8089332358921297e-06,17007
planno,1,1.8089332358921297e-06,17007
flown,1,1.8089332358921297e-06,17007
lest,1,1.8089332358921297e-06,17007
bachelorbachelorette,1,1.8089332358921297e-06,17007
openness,1,1.8089332358921297e-06,17007
hermaphrodite,1,1.8089332358921297e-06,17007
noisemaker,1,1.8089332358921297e-06,17007
delvecchio,1,1.8089332358921297e-06,17007
quilt,1,1.8089332358921297e-06,17007
narrate,1,1.8089332358921297e-06,17007
ego,1,1.8089332358921297e-06,17007
detroit,1,1.8089332358921297e-06,17007
rom,1,1.8089332358921297e-06,17007
fingerlooks,1,1.8089332358921297e-06,17007
handmy,1,1.8089332358921297e-06,17007
yellingbleedingdilating,1,1.8089332358921297e-06,17007
nineyearold,1,1.8089332358921297e-06,17007
pow,1,1.8089332358921297e-06,17007
hideously,1,1.8089332358921297e-06,17007
consuming,1,1.8089332358921297e-06,17007
myselfusing,1,1.8089332358921297e-06,17007
girlongirl,1,1.8089332358921297e-06,17007
dilating,1,1.8089332358921297e-06,17007
deformed,1,1.8089332358921297e-06,17007
thoughtmaybeyou,1,1.8089332358921297e-06,17007
theresputs,1,1.8089332358921297e-06,17007
haunts,1,1.8089332358921297e-06,17007
houseboy,1,1.8089332358921297e-06,17007
gladly,1,1.8089332358921297e-06,17007
screensaver,1,1.8089332358921297e-06,17007
myyy,1,1.8089332358921297e-06,17007
lookyeah,1,1.8089332358921297e-06,17007
idoff,1,1.8089332358921297e-06,17007
cleaningdont,1,1.8089332358921297e-06,17007
realms,1,1.8089332358921297e-06,17007
enjoyable,1,1.8089332358921297e-06,17007
lleaving,1,1.8089332358921297e-06,17007
effervesce,1,1.8089332358921297e-06,17007
chamomileoh,1,1.8089332358921297e-06,17007
eucalyptus,1,1.8089332358921297e-06,17007
scents,1,1.8089332358921297e-06,17007
dissolve,1,1.8089332358921297e-06,17007
slam,1,1.8089332358921297e-06,17007
meatloaf,1,1.8089332358921297e-06,17007
stewing,1,1.8089332358921297e-06,17007
freudian,1,1.8089332358921297e-06,17007
orgies,1,1.8089332358921297e-06,17007
adored,1,1.8089332358921297e-06,17007
stalemate,1,1.8089332358921297e-06,17007
123go,1,1.8089332358921297e-06,17007
include,1,1.8089332358921297e-06,17007
resigning,1,1.8089332358921297e-06,17007
iplayed,1,1.8089332358921297e-06,17007
128,1,1.8089332358921297e-06,17007
timeare,1,1.8089332358921297e-06,17007
wefriends,1,1.8089332358921297e-06,17007
necklaces,1,1.8089332358921297e-06,17007
allchandler,1,1.8089332358921297e-06,17007
thenwho,1,1.8089332358921297e-06,17007
kicky,1,1.8089332358921297e-06,17007
hidad,1,1.8089332358921297e-06,17007
kerplunk,1,1.8089332358921297e-06,17007
afrits,1,1.8089332358921297e-06,17007
nip,1,1.8089332358921297e-06,17007
jumper,1,1.8089332358921297e-06,17007
cradlei,1,1.8089332358921297e-06,17007
carmen,1,1.8089332358921297e-06,17007
speedoesthat,1,1.8089332358921297e-06,17007
starlet,1,1.8089332358921297e-06,17007
flowersthink,1,1.8089332358921297e-06,17007
backless,1,1.8089332358921297e-06,17007
pipefitting,1,1.8089332358921297e-06,17007
underwaterdiet,1,1.8089332358921297e-06,17007
vow,1,1.8089332358921297e-06,17007
outofwork,1,1.8089332358921297e-06,17007
tootyfruity,1,1.8089332358921297e-06,17007
waltons,1,1.8089332358921297e-06,17007
doublevented,1,1.8089332358921297e-06,17007
martinis,1,1.8089332358921297e-06,17007
batmobile,1,1.8089332358921297e-06,17007
utility,1,1.8089332358921297e-06,17007
soif,1,1.8089332358921297e-06,17007
orthodox,1,1.8089332358921297e-06,17007
streisands,1,1.8089332358921297e-06,17007
winross,1,1.8089332358921297e-06,17007
lookbesides,1,1.8089332358921297e-06,17007
insightful,1,1.8089332358921297e-06,17007
sheer,1,1.8089332358921297e-06,17007
volume,1,1.8089332358921297e-06,17007
riddler,1,1.8089332358921297e-06,17007
relatively,1,1.8089332358921297e-06,17007
network,1,1.8089332358921297e-06,17007
departments,1,1.8089332358921297e-06,17007
slippery,1,1.8089332358921297e-06,17007
semifirst,1,1.8089332358921297e-06,17007
shedder,1,1.8089332358921297e-06,17007
nameplate,1,1.8089332358921297e-06,17007
maxed,1,1.8089332358921297e-06,17007
flushed,1,1.8089332358921297e-06,17007
wimp,1,1.8089332358921297e-06,17007
nipular,1,1.8089332358921297e-06,17007
wavy,1,1.8089332358921297e-06,17007
reallydidnt,1,1.8089332358921297e-06,17007
1a,1,1.8089332358921297e-06,17007
25j,1,1.8089332358921297e-06,17007
thatwhy,1,1.8089332358921297e-06,17007
bahama,1,1.8089332358921297e-06,17007
picturetheres,1,1.8089332358921297e-06,17007
needrips,1,1.8089332358921297e-06,17007
ansel,1,1.8089332358921297e-06,17007
somethingwhat,1,1.8089332358921297e-06,17007
needpicks,1,1.8089332358921297e-06,17007
shampoos,1,1.8089332358921297e-06,17007
huff,1,1.8089332358921297e-06,17007
clumsy,1,1.8089332358921297e-06,17007
sparky,1,1.8089332358921297e-06,17007
pleasing,1,1.8089332358921297e-06,17007
yoga,1,1.8089332358921297e-06,17007
hbo,1,1.8089332358921297e-06,17007
clicky,1,1.8089332358921297e-06,17007
cigarettesno,1,1.8089332358921297e-06,17007
shrinks,1,1.8089332358921297e-06,17007
soiled,1,1.8089332358921297e-06,17007
turbulences,1,1.8089332358921297e-06,17007
packaa,1,1.8089332358921297e-06,17007
cartons,1,1.8089332358921297e-06,17007
luv,1,1.8089332358921297e-06,17007
lully,1,1.8089332358921297e-06,17007
leyhallalookoos,1,1.8089332358921297e-06,17007
ruse,1,1.8089332358921297e-06,17007
wyoming,1,1.8089332358921297e-06,17007
yall,1,1.8089332358921297e-06,17007
poodle,1,1.8089332358921297e-06,17007
frickenwaiter,1,1.8089332358921297e-06,17007
livelihood,1,1.8089332358921297e-06,17007
unscented,1,1.8089332358921297e-06,17007
trivias,1,1.8089332358921297e-06,17007
unknowable,1,1.8089332358921297e-06,17007
thermometer,1,1.8089332358921297e-06,17007
gagging,1,1.8089332358921297e-06,17007
mesquite,1,1.8089332358921297e-06,17007
hog,1,1.8089332358921297e-06,17007
kosher,1,1.8089332358921297e-06,17007
booboo,1,1.8089332358921297e-06,17007
fixer,1,1.8089332358921297e-06,17007
wallhanging,1,1.8089332358921297e-06,17007
tdo,1,1.8089332358921297e-06,17007
payperview,1,1.8089332358921297e-06,17007
nyc,1,1.8089332358921297e-06,17007
claudia,1,1.8089332358921297e-06,17007
lolook,1,1.8089332358921297e-06,17007
commune,1,1.8089332358921297e-06,17007
offices,1,1.8089332358921297e-06,17007
manny,1,1.8089332358921297e-06,17007
exaggerated,1,1.8089332358921297e-06,17007
wetnurse,1,1.8089332358921297e-06,17007
supercompentent,1,1.8089332358921297e-06,17007
lad,1,1.8089332358921297e-06,17007
incomptent,1,1.8089332358921297e-06,17007
exaclty,1,1.8089332358921297e-06,17007
disciplining,1,1.8089332358921297e-06,17007
arousing,1,1.8089332358921297e-06,17007
pennies,1,1.8089332358921297e-06,17007
responsibile,1,1.8089332358921297e-06,17007
thundering,1,1.8089332358921297e-06,17007
trusty,1,1.8089332358921297e-06,17007
filed,1,1.8089332358921297e-06,17007
exclaiming,1,1.8089332358921297e-06,17007
among,1,1.8089332358921297e-06,17007
bedspread,1,1.8089332358921297e-06,17007
wich,1,1.8089332358921297e-06,17007
spotted,1,1.8089332358921297e-06,17007
muskogee,1,1.8089332358921297e-06,17007
canceling,1,1.8089332358921297e-06,17007
moustaches,1,1.8089332358921297e-06,17007
brandy,1,1.8089332358921297e-06,17007
anecdote,1,1.8089332358921297e-06,17007
justd,1,1.8089332358921297e-06,17007
whoho,1,1.8089332358921297e-06,17007
sprint,1,1.8089332358921297e-06,17007
replaces,1,1.8089332358921297e-06,17007
customary,1,1.8089332358921297e-06,17007
luke,1,1.8089332358921297e-06,17007
magnum,1,1.8089332358921297e-06,17007
malpractice,1,1.8089332358921297e-06,17007
80foot,1,1.8089332358921297e-06,17007
bankrupt,1,1.8089332358921297e-06,17007
wwwhahanotsomuchcom,1,1.8089332358921297e-06,17007
relocated,1,1.8089332358921297e-06,17007
jaw,1,1.8089332358921297e-06,17007
strapping,1,1.8089332358921297e-06,17007
nations,1,1.8089332358921297e-06,17007
testacles,1,1.8089332358921297e-06,17007
butterfly,1,1.8089332358921297e-06,17007
toyouyougo,1,1.8089332358921297e-06,17007
soviet,1,1.8089332358921297e-06,17007
rogue,1,1.8089332358921297e-06,17007
thirdworld,1,1.8089332358921297e-06,17007
rasputin,1,1.8089332358921297e-06,17007
delegating,1,1.8089332358921297e-06,17007
bogota,1,1.8089332358921297e-06,17007
triscadecaphobia,1,1.8089332358921297e-06,17007
thinkoh,1,1.8089332358921297e-06,17007
vicepresident,1,1.8089332358921297e-06,17007
fatty,1,1.8089332358921297e-06,17007
bada,1,1.8089332358921297e-06,17007
gingham,1,1.8089332358921297e-06,17007
raffia,1,1.8089332358921297e-06,17007
sateen,1,1.8089332358921297e-06,17007
bloomers,1,1.8089332358921297e-06,17007
starch,1,1.8089332358921297e-06,17007
betyour,1,1.8089332358921297e-06,17007
outtomorrow,1,1.8089332358921297e-06,17007
sunll,1,1.8089332358921297e-06,17007
genre,1,1.8089332358921297e-06,17007
nearest,1,1.8089332358921297e-06,17007
taylors,1,1.8089332358921297e-06,17007
whiz,1,1.8089332358921297e-06,17007
poppers,1,1.8089332358921297e-06,17007
jalepino,1,1.8089332358921297e-06,17007
personals,1,1.8089332358921297e-06,17007
showtime,1,1.8089332358921297e-06,17007
sundried,1,1.8089332358921297e-06,17007
micromanage,1,1.8089332358921297e-06,17007
suppressing,1,1.8089332358921297e-06,17007
italyplease,1,1.8089332358921297e-06,17007
youwhwhy,1,1.8089332358921297e-06,17007
janjanice,1,1.8089332358921297e-06,17007
unwitting,1,1.8089332358921297e-06,17007
ferdinad,1,1.8089332358921297e-06,17007
foreplay,1,1.8089332358921297e-06,17007
witnessed,1,1.8089332358921297e-06,17007
whywhywould,1,1.8089332358921297e-06,17007
producing,1,1.8089332358921297e-06,17007
dois,1,1.8089332358921297e-06,17007
walter,1,1.8089332358921297e-06,17007
seine,1,1.8089332358921297e-06,17007
bordeaux,1,1.8089332358921297e-06,17007
pressures,1,1.8089332358921297e-06,17007
mckenna,1,1.8089332358921297e-06,17007
surrey,1,1.8089332358921297e-06,17007
janicemother,1,1.8089332358921297e-06,17007
heara,1,1.8089332358921297e-06,17007
986,1,1.8089332358921297e-06,17007
mock,1,1.8089332358921297e-06,17007
freshener,1,1.8089332358921297e-06,17007
ykilling,1,1.8089332358921297e-06,17007
utilities,1,1.8089332358921297e-06,17007
balledup,1,1.8089332358921297e-06,17007
calculator,1,1.8089332358921297e-06,17007
infamous,1,1.8089332358921297e-06,17007
ambulance,1,1.8089332358921297e-06,17007
epic,1,1.8089332358921297e-06,17007
berth,1,1.8089332358921297e-06,17007
gr6,1,1.8089332358921297e-06,17007
kl5,1,1.8089332358921297e-06,17007
transition,1,1.8089332358921297e-06,17007
companys,1,1.8089332358921297e-06,17007
majestys,1,1.8089332358921297e-06,17007
heartbreaker,1,1.8089332358921297e-06,17007
englands,1,1.8089332358921297e-06,17007
twinkling,1,1.8089332358921297e-06,17007
forces,1,1.8089332358921297e-06,17007
weweewoo,1,1.8089332358921297e-06,17007
whooo,1,1.8089332358921297e-06,17007
repeller,1,1.8089332358921297e-06,17007
eyesore,1,1.8089332358921297e-06,17007
liberace,1,1.8089332358921297e-06,17007
magically,1,1.8089332358921297e-06,17007
threat,1,1.8089332358921297e-06,17007
mauled,1,1.8089332358921297e-06,17007
dudui,1,1.8089332358921297e-06,17007
frenzy,1,1.8089332358921297e-06,17007
faithful,1,1.8089332358921297e-06,17007
servants,1,1.8089332358921297e-06,17007
sevens,1,1.8089332358921297e-06,17007
recollection,1,1.8089332358921297e-06,17007
cooperative,1,1.8089332358921297e-06,17007
lesbiani,1,1.8089332358921297e-06,17007
promptly,1,1.8089332358921297e-06,17007
howie,1,1.8089332358921297e-06,17007
caplin,1,1.8089332358921297e-06,17007
yarns,1,1.8089332358921297e-06,17007
woohoohoo,1,1.8089332358921297e-06,17007
notnonono,1,1.8089332358921297e-06,17007
nonoreally,1,1.8089332358921297e-06,17007
delivers,1,1.8089332358921297e-06,17007
softest,1,1.8089332358921297e-06,17007
nihiice,1,1.8089332358921297e-06,17007
rollups,1,1.8089332358921297e-06,17007
providing,1,1.8089332358921297e-06,17007
whoopingparty,1,1.8089332358921297e-06,17007
deemed,1,1.8089332358921297e-06,17007
goodgoodgoodgood,1,1.8089332358921297e-06,17007
flanen,1,1.8089332358921297e-06,17007
reddishorange,1,1.8089332358921297e-06,17007
flanennen,1,1.8089332358921297e-06,17007
whooooaaaa,1,1.8089332358921297e-06,17007
nation,1,1.8089332358921297e-06,17007
indivisible,1,1.8089332358921297e-06,17007
butchered,1,1.8089332358921297e-06,17007
allegiance,1,1.8089332358921297e-06,17007
everythingare,1,1.8089332358921297e-06,17007
perrrperfect,1,1.8089332358921297e-06,17007
indeedy,1,1.8089332358921297e-06,17007
groomno,1,1.8089332358921297e-06,17007
websites,1,1.8089332358921297e-06,17007
unnecessary,1,1.8089332358921297e-06,17007
tabs,1,1.8089332358921297e-06,17007
strategy,1,1.8089332358921297e-06,17007
mantrap,1,1.8089332358921297e-06,17007
negotiation,1,1.8089332358921297e-06,17007
slink,1,1.8089332358921297e-06,17007
heyyyywhat,1,1.8089332358921297e-06,17007
postdating,1,1.8089332358921297e-06,17007
8000,1,1.8089332358921297e-06,17007
youhold,1,1.8089332358921297e-06,17007
joeylike,1,1.8089332358921297e-06,17007
jewelers,1,1.8089332358921297e-06,17007
indicates,1,1.8089332358921297e-06,17007
millionth,1,1.8089332358921297e-06,17007
ndash,1,1.8089332358921297e-06,17007
plplace,1,1.8089332358921297e-06,17007
gottheother,1,1.8089332358921297e-06,17007
aahah,1,1.8089332358921297e-06,17007
capade,1,1.8089332358921297e-06,17007
starlight,1,1.8089332358921297e-06,17007
chrysler,1,1.8089332358921297e-06,17007
memo,1,1.8089332358921297e-06,17007
bookbinders,1,1.8089332358921297e-06,17007
insincerely,1,1.8089332358921297e-06,17007
stake,1,1.8089332358921297e-06,17007
unamused,1,1.8089332358921297e-06,17007
jamestown,1,1.8089332358921297e-06,17007
steves,1,1.8089332358921297e-06,17007
muppy,1,1.8089332358921297e-06,17007
recite,1,1.8089332358921297e-06,17007
selfsufficient,1,1.8089332358921297e-06,17007
perceived,1,1.8089332358921297e-06,17007
merely,1,1.8089332358921297e-06,17007
shiver,1,1.8089332358921297e-06,17007
himgenerosity,1,1.8089332358921297e-06,17007
notwere,1,1.8089332358921297e-06,17007
dee,1,1.8089332358921297e-06,17007
drippy,1,1.8089332358921297e-06,17007
mwhaahlibe,1,1.8089332358921297e-06,17007
flintstones,1,1.8089332358921297e-06,17007
colony,1,1.8089332358921297e-06,17007
215,1,1.8089332358921297e-06,17007
document,1,1.8089332358921297e-06,17007
prescriptions,1,1.8089332358921297e-06,17007
repeated,1,1.8089332358921297e-06,17007
pizzeria,1,1.8089332358921297e-06,17007
understandable,1,1.8089332358921297e-06,17007
decibel,1,1.8089332358921297e-06,17007
shno,1,1.8089332358921297e-06,17007
bart,1,1.8089332358921297e-06,17007
milking,1,1.8089332358921297e-06,17007
caved,1,1.8089332358921297e-06,17007
recommending,1,1.8089332358921297e-06,17007
trident,1,1.8089332358921297e-06,17007
pharmacist,1,1.8089332358921297e-06,17007
joincidence,1,1.8089332358921297e-06,17007
joeyheyhey,1,1.8089332358921297e-06,17007
ohohhhh,1,1.8089332358921297e-06,17007
faker,1,1.8089332358921297e-06,17007
hotties,1,1.8089332358921297e-06,17007
mached,1,1.8089332358921297e-06,17007
cous,1,1.8089332358921297e-06,17007
1979,1,1.8089332358921297e-06,17007
ruptured,1,1.8089332358921297e-06,17007
reminiscing,1,1.8089332358921297e-06,17007
appealing,1,1.8089332358921297e-06,17007
peehe,1,1.8089332358921297e-06,17007
admiring,1,1.8089332358921297e-06,17007
vaporizing,1,1.8089332358921297e-06,17007
pickpick,1,1.8089332358921297e-06,17007
hissy,1,1.8089332358921297e-06,17007
starin,1,1.8089332358921297e-06,17007
removed,1,1.8089332358921297e-06,17007
momentarily,1,1.8089332358921297e-06,17007
dontget,1,1.8089332358921297e-06,17007
milkshakes,1,1.8089332358921297e-06,17007
assistas,1,1.8089332358921297e-06,17007
jalopy,1,1.8089332358921297e-06,17007
codes,1,1.8089332358921297e-06,17007
affected,1,1.8089332358921297e-06,17007
simian,1,1.8089332358921297e-06,17007
yorker,1,1.8089332358921297e-06,17007
pronouncing,1,1.8089332358921297e-06,17007
idney,1,1.8089332358921297e-06,17007
vampire,1,1.8089332358921297e-06,17007
janitor,1,1.8089332358921297e-06,17007
pudo,1,1.8089332358921297e-06,17007
aver,1,1.8089332358921297e-06,17007
sido,1,1.8089332358921297e-06,17007
streetlight,1,1.8089332358921297e-06,17007
sal,1,1.8089332358921297e-06,17007
hooh,1,1.8089332358921297e-06,17007
thoughti,1,1.8089332358921297e-06,17007
hardball,1,1.8089332358921297e-06,17007
structure,1,1.8089332358921297e-06,17007
snores,1,1.8089332358921297e-06,17007
ohhohohono,1,1.8089332358921297e-06,17007
shivers,1,1.8089332358921297e-06,17007
quickquick,1,1.8089332358921297e-06,17007
justcant,1,1.8089332358921297e-06,17007
iceskating,1,1.8089332358921297e-06,17007
likefake,1,1.8089332358921297e-06,17007
shhhhhhhhh,1,1.8089332358921297e-06,17007
assemblage,1,1.8089332358921297e-06,17007
memos,1,1.8089332358921297e-06,17007
sexand,1,1.8089332358921297e-06,17007
grounds,1,1.8089332358921297e-06,17007
prank,1,1.8089332358921297e-06,17007
cheaper,1,1.8089332358921297e-06,17007
thirtyyearold,1,1.8089332358921297e-06,17007
gloatingly,1,1.8089332358921297e-06,17007
lightheaded,1,1.8089332358921297e-06,17007
inputting,1,1.8089332358921297e-06,17007
sushes,1,1.8089332358921297e-06,17007
conglomerate,1,1.8089332358921297e-06,17007
jews,1,1.8089332358921297e-06,17007
implode,1,1.8089332358921297e-06,17007
holidayarmadillo,1,1.8089332358921297e-06,17007
pox,1,1.8089332358921297e-06,17007
vile,1,1.8089332358921297e-06,17007
disrupts,1,1.8089332358921297e-06,17007
ahhhahaha,1,1.8089332358921297e-06,17007
usage,1,1.8089332358921297e-06,17007
mustached,1,1.8089332358921297e-06,17007
smoothly,1,1.8089332358921297e-06,17007
omally,1,1.8089332358921297e-06,17007
burrito,1,1.8089332358921297e-06,17007
tedlock,1,1.8089332358921297e-06,17007
jan,1,1.8089332358921297e-06,17007
exceptshetoldme,1,1.8089332358921297e-06,17007
hoarsely,1,1.8089332358921297e-06,17007
whend,1,1.8089332358921297e-06,17007
banister,1,1.8089332358921297e-06,17007
wasthe,1,1.8089332358921297e-06,17007
thatyou,1,1.8089332358921297e-06,17007
lookhideous,1,1.8089332358921297e-06,17007
dangerously,1,1.8089332358921297e-06,17007
domineering,1,1.8089332358921297e-06,17007
formal,1,1.8089332358921297e-06,17007
transfixed,1,1.8089332358921297e-06,17007
conversationalist,1,1.8089332358921297e-06,17007
isisisis,1,1.8089332358921297e-06,17007
crunches,1,1.8089332358921297e-06,17007
hookin,1,1.8089332358921297e-06,17007
attend,1,1.8089332358921297e-06,17007
patrons,1,1.8089332358921297e-06,17007
hesa,1,1.8089332358921297e-06,17007
needi,1,1.8089332358921297e-06,17007
runner,1,1.8089332358921297e-06,17007
inintend,1,1.8089332358921297e-06,17007
movieee,1,1.8089332358921297e-06,17007
jjjoeyjoeyjjoey,1,1.8089332358921297e-06,17007
roy,1,1.8089332358921297e-06,17007
afterhe,1,1.8089332358921297e-06,17007
loaded,1,1.8089332358921297e-06,17007
clergy,1,1.8089332358921297e-06,17007
byvikings,1,1.8089332358921297e-06,17007
scotland,1,1.8089332358921297e-06,17007
heritage,1,1.8089332358921297e-06,17007
spytype,1,1.8089332358921297e-06,17007
winking,1,1.8089332358921297e-06,17007
anyhow,1,1.8089332358921297e-06,17007
burritos,1,1.8089332358921297e-06,17007
betroughed,1,1.8089332358921297e-06,17007
richardyou,1,1.8089332358921297e-06,17007
warmers,1,1.8089332358921297e-06,17007
littleim,1,1.8089332358921297e-06,17007
swimsuits,1,1.8089332358921297e-06,17007
amouzing,1,1.8089332358921297e-06,17007
trunk,1,1.8089332358921297e-06,17007
thompsons,1,1.8089332358921297e-06,17007
somethingsomething,1,1.8089332358921297e-06,17007
corporation,1,1.8089332358921297e-06,17007
beautifully,1,1.8089332358921297e-06,17007
wowwhoa,1,1.8089332358921297e-06,17007
withall,1,1.8089332358921297e-06,17007
multinational,1,1.8089332358921297e-06,17007
toothy,1,1.8089332358921297e-06,17007
henceforth,1,1.8089332358921297e-06,17007
pointers,1,1.8089332358921297e-06,17007
faceand,1,1.8089332358921297e-06,17007
innsbruck,1,1.8089332358921297e-06,17007
smilingwith,1,1.8089332358921297e-06,17007
earmarked,1,1.8089332358921297e-06,17007
dollywood,1,1.8089332358921297e-06,17007
rooting,1,1.8089332358921297e-06,17007
weddingy,1,1.8089332358921297e-06,17007
ian,1,1.8089332358921297e-06,17007
pedals,1,1.8089332358921297e-06,17007
kostelic,1,1.8089332358921297e-06,17007
moonlit,1,1.8089332358921297e-06,17007
huhhmm,1,1.8089332358921297e-06,17007
toi,1,1.8089332358921297e-06,17007
unable,1,1.8089332358921297e-06,17007
dumbest,1,1.8089332358921297e-06,17007
satisfying,1,1.8089332358921297e-06,17007
1986,1,1.8089332358921297e-06,17007
lingers,1,1.8089332358921297e-06,17007
antihistamine,1,1.8089332358921297e-06,17007
cheffing,1,1.8089332358921297e-06,17007
nevada,1,1.8089332358921297e-06,17007
pumpkins,1,1.8089332358921297e-06,17007
jumpy,1,1.8089332358921297e-06,17007
youknow,1,1.8089332358921297e-06,17007
wwwhat,1,1.8089332358921297e-06,17007
andclears,1,1.8089332358921297e-06,17007
unwrap,1,1.8089332358921297e-06,17007
uhmotions,1,1.8089332358921297e-06,17007
ffar,1,1.8089332358921297e-06,17007
pillman,1,1.8089332358921297e-06,17007
alltoast,1,1.8089332358921297e-06,17007
pipepipepipe,1,1.8089332358921297e-06,17007
ehuhare,1,1.8089332358921297e-06,17007
buhbye,1,1.8089332358921297e-06,17007
michelles,1,1.8089332358921297e-06,17007
maps,1,1.8089332358921297e-06,17007
cantno,1,1.8089332358921297e-06,17007
magellan,1,1.8089332358921297e-06,17007
oregon,1,1.8089332358921297e-06,17007
invegetables,1,1.8089332358921297e-06,17007
immunized,1,1.8089332358921297e-06,17007
hotbed,1,1.8089332358921297e-06,17007
metaphorically,1,1.8089332358921297e-06,17007
careless,1,1.8089332358921297e-06,17007
parttime,1,1.8089332358921297e-06,17007
ohmygawd,1,1.8089332358921297e-06,17007
decimal,1,1.8089332358921297e-06,17007
dewey,1,1.8089332358921297e-06,17007
skidmarks,1,1.8089332358921297e-06,17007
elephants,1,1.8089332358921297e-06,17007
ideally,1,1.8089332358921297e-06,17007
awakens,1,1.8089332358921297e-06,17007
transplanted,1,1.8089332358921297e-06,17007
anananyway,1,1.8089332358921297e-06,17007
eggplant,1,1.8089332358921297e-06,17007
pointersisters,1,1.8089332358921297e-06,17007
judgments,1,1.8089332358921297e-06,17007
yeahso,1,1.8089332358921297e-06,17007
butits,1,1.8089332358921297e-06,17007
dawndelta,1,1.8089332358921297e-06,17007
thatone,1,1.8089332358921297e-06,17007
themi,1,1.8089332358921297e-06,17007
thistime,1,1.8089332358921297e-06,17007
langwild,1,1.8089332358921297e-06,17007
affection,1,1.8089332358921297e-06,17007
ovulationsticks,1,1.8089332358921297e-06,17007
peekaboo,1,1.8089332358921297e-06,17007
disapproving,1,1.8089332358921297e-06,17007
wonderwoman,1,1.8089332358921297e-06,17007
knowgod,1,1.8089332358921297e-06,17007
toyour,1,1.8089332358921297e-06,17007
elected,1,1.8089332358921297e-06,17007
pretention,1,1.8089332358921297e-06,17007
scold,1,1.8089332358921297e-06,17007
investmentthe,1,1.8089332358921297e-06,17007
mortgage,1,1.8089332358921297e-06,17007
deductible,1,1.8089332358921297e-06,17007
1400,1,1.8089332358921297e-06,17007
recieved,1,1.8089332358921297e-06,17007
noses,1,1.8089332358921297e-06,17007
qualifications,1,1.8089332358921297e-06,17007
messes,1,1.8089332358921297e-06,17007
categorize,1,1.8089332358921297e-06,17007
industry,1,1.8089332358921297e-06,17007
photocopied,1,1.8089332358921297e-06,17007
passages,1,1.8089332358921297e-06,17007
alphabetical,1,1.8089332358921297e-06,17007
shredder,1,1.8089332358921297e-06,17007
doublestuffed,1,1.8089332358921297e-06,17007
iswe,1,1.8089332358921297e-06,17007
allit,1,1.8089332358921297e-06,17007
himkiss,1,1.8089332358921297e-06,17007
honeyi,1,1.8089332358921297e-06,17007
youshe,1,1.8089332358921297e-06,17007
3rd,1,1.8089332358921297e-06,17007
ohpleaseii,1,1.8089332358921297e-06,17007
musician,1,1.8089332358921297e-06,17007
mccheese,1,1.8089332358921297e-06,17007
connor,1,1.8089332358921297e-06,17007
handyman,1,1.8089332358921297e-06,17007
psych,1,1.8089332358921297e-06,17007
ohphoebe,1,1.8089332358921297e-06,17007
upscale,1,1.8089332358921297e-06,17007
quantity,1,1.8089332358921297e-06,17007
bopping,1,1.8089332358921297e-06,17007
restuarant,1,1.8089332358921297e-06,17007
notakes,1,1.8089332358921297e-06,17007
sono,1,1.8089332358921297e-06,17007
131,1,1.8089332358921297e-06,17007
groups,1,1.8089332358921297e-06,17007
assistent,1,1.8089332358921297e-06,17007
rossso,1,1.8089332358921297e-06,17007
smilingthat,1,1.8089332358921297e-06,17007
ehmwhat,1,1.8089332358921297e-06,17007
heartless,1,1.8089332358921297e-06,17007
210,1,1.8089332358921297e-06,17007
rouge,1,1.8089332358921297e-06,17007
moulin,1,1.8089332358921297e-06,17007
ermim,1,1.8089332358921297e-06,17007
knowyou,1,1.8089332358921297e-06,17007
okyou,1,1.8089332358921297e-06,17007
meangroomy,1,1.8089332358921297e-06,17007
install,1,1.8089332358921297e-06,17007
lshaped,1,1.8089332358921297e-06,17007
naaaa,1,1.8089332358921297e-06,17007
slayed,1,1.8089332358921297e-06,17007
shirvel,1,1.8089332358921297e-06,17007
reallyam,1,1.8089332358921297e-06,17007
feeds,1,1.8089332358921297e-06,17007
reviewer,1,1.8089332358921297e-06,17007
yolk,1,1.8089332358921297e-06,17007
bearnaise,1,1.8089332358921297e-06,17007
shallots,1,1.8089332358921297e-06,17007
courtroom,1,1.8089332358921297e-06,17007
hurryoh,1,1.8089332358921297e-06,17007
limo,1,1.8089332358921297e-06,17007
limos,1,1.8089332358921297e-06,17007
sequined,1,1.8089332358921297e-06,17007
comprehending,1,1.8089332358921297e-06,17007
chandlerchandler,1,1.8089332358921297e-06,17007
whatwhatwhats,1,1.8089332358921297e-06,17007
theshe,1,1.8089332358921297e-06,17007
couldcouldcould,1,1.8089332358921297e-06,17007
reenter,1,1.8089332358921297e-06,17007
ladylady,1,1.8089332358921297e-06,17007
ladyold,1,1.8089332358921297e-06,17007
spiteful,1,1.8089332358921297e-06,17007
sandras,1,1.8089332358921297e-06,17007
impromptu,1,1.8089332358921297e-06,17007
herhello,1,1.8089332358921297e-06,17007
40th,1,1.8089332358921297e-06,17007
incapable,1,1.8089332358921297e-06,17007
neglected,1,1.8089332358921297e-06,17007
orphans,1,1.8089332358921297e-06,17007
endearment,1,1.8089332358921297e-06,17007
winger,1,1.8089332358921297e-06,17007
debra,1,1.8089332358921297e-06,17007
expressway,1,1.8089332358921297e-06,17007
sterile,1,1.8089332358921297e-06,17007
fertilize,1,1.8089332358921297e-06,17007
ooohhh,1,1.8089332358921297e-06,17007
huch,1,1.8089332358921297e-06,17007
killers,1,1.8089332358921297e-06,17007
thrash,1,1.8089332358921297e-06,17007
huhdid,1,1.8089332358921297e-06,17007
mhmm,1,1.8089332358921297e-06,17007
sensitivity,1,1.8089332358921297e-06,17007
mnya,1,1.8089332358921297e-06,17007
blablablabaybaybay,1,1.8089332358921297e-06,17007
liddys,1,1.8089332358921297e-06,17007
smokie,1,1.8089332358921297e-06,17007
descended,1,1.8089332358921297e-06,17007
oviduct,1,1.8089332358921297e-06,17007
allessandros,1,1.8089332358921297e-06,17007
heeeeeey,1,1.8089332358921297e-06,17007
pressurised,1,1.8089332358921297e-06,17007
crocodile,1,1.8089332358921297e-06,17007
toothier,1,1.8089332358921297e-06,17007
jollys,1,1.8089332358921297e-06,17007
molesting,1,1.8089332358921297e-06,17007
romana,1,1.8089332358921297e-06,17007
mamma,1,1.8089332358921297e-06,17007
objectify,1,1.8089332358921297e-06,17007
tuesdays,1,1.8089332358921297e-06,17007
relocatedbecause,1,1.8089332358921297e-06,17007
biz,1,1.8089332358921297e-06,17007
pickingsthat,1,1.8089332358921297e-06,17007
recurring,1,1.8089332358921297e-06,17007
botox,1,1.8089332358921297e-06,17007
208,1,1.8089332358921297e-06,17007
pita,1,1.8089332358921297e-06,17007
isdo,1,1.8089332358921297e-06,17007
recitals,1,1.8089332358921297e-06,17007
gellerim,1,1.8089332358921297e-06,17007
weirdits,1,1.8089332358921297e-06,17007
stains,1,1.8089332358921297e-06,17007
speeches,1,1.8089332358921297e-06,17007
munch,1,1.8089332358921297e-06,17007
subtract,1,1.8089332358921297e-06,17007
marjories,1,1.8089332358921297e-06,17007
scent,1,1.8089332358921297e-06,17007
pork,1,1.8089332358921297e-06,17007
2100,1,1.8089332358921297e-06,17007
2101,1,1.8089332358921297e-06,17007
dismay,1,1.8089332358921297e-06,17007
organizational,1,1.8089332358921297e-06,17007
mmmh,1,1.8089332358921297e-06,17007
billing,1,1.8089332358921297e-06,17007
affirmative,1,1.8089332358921297e-06,17007
grate,1,1.8089332358921297e-06,17007
snowed,1,1.8089332358921297e-06,17007
ifyousayso,1,1.8089332358921297e-06,17007
marie,1,1.8089332358921297e-06,17007
fingering,1,1.8089332358921297e-06,17007
molding,1,1.8089332358921297e-06,17007
mysterious,1,1.8089332358921297e-06,17007
feeing,1,1.8089332358921297e-06,17007
iis,1,1.8089332358921297e-06,17007
quotation,1,1.8089332358921297e-06,17007
mmh,1,1.8089332358921297e-06,17007
wainscotting,1,1.8089332358921297e-06,17007
dormer,1,1.8089332358921297e-06,17007
sunken,1,1.8089332358921297e-06,17007
homey,1,1.8089332358921297e-06,17007
swingset,1,1.8089332358921297e-06,17007
marshmallows,1,1.8089332358921297e-06,17007
bastoh,1,1.8089332358921297e-06,17007
iitts,1,1.8089332358921297e-06,17007
seaweed,1,1.8089332358921297e-06,17007
arrow,1,1.8089332358921297e-06,17007
yearlong,1,1.8089332358921297e-06,17007
cairo,1,1.8089332358921297e-06,17007
hyperventilating,1,1.8089332358921297e-06,17007
yahoos,1,1.8089332358921297e-06,17007
juices,1,1.8089332358921297e-06,17007
bare,1,1.8089332358921297e-06,17007
implicit,1,1.8089332358921297e-06,17007
protectors,1,1.8089332358921297e-06,17007
silverware,1,1.8089332358921297e-06,17007
stomachache,1,1.8089332358921297e-06,17007
tourists,1,1.8089332358921297e-06,17007
dracula,1,1.8089332358921297e-06,17007
adopts,1,1.8089332358921297e-06,17007
girlbaby,1,1.8089332358921297e-06,17007
infants,1,1.8089332358921297e-06,17007
feces,1,1.8089332358921297e-06,17007
slowing,1,1.8089332358921297e-06,17007
incomes,1,1.8089332358921297e-06,17007
carryons,1,1.8089332358921297e-06,17007
suprise,1,1.8089332358921297e-06,17007
element,1,1.8089332358921297e-06,17007
eliminates,1,1.8089332358921297e-06,17007
stil,1,1.8089332358921297e-06,17007
fences,1,1.8089332358921297e-06,17007
picket,1,1.8089332358921297e-06,17007
inspection,1,1.8089332358921297e-06,17007
wellrounded,1,1.8089332358921297e-06,17007
bureau,1,1.8089332358921297e-06,17007
ministry,1,1.8089332358921297e-06,17007
acknowledge,1,1.8089332358921297e-06,17007
accused,1,1.8089332358921297e-06,17007
falsely,1,1.8089332358921297e-06,17007
mooing,1,1.8089332358921297e-06,17007
annoys,1,1.8089332358921297e-06,17007
behold,1,1.8089332358921297e-06,17007
amen,1,1.8089332358921297e-06,17007
overlapping,1,1.8089332358921297e-06,17007
yeaaah,1,1.8089332358921297e-06,17007
meddling,1,1.8089332358921297e-06,17007
reserve,1,1.8089332358921297e-06,17007
pleasantly,1,1.8089332358921297e-06,17007
hesitatingly,1,1.8089332358921297e-06,17007
clunked,1,1.8089332358921297e-06,17007
heheheads,1,1.8089332358921297e-06,17007
yeaaaah,1,1.8089332358921297e-06,17007
intercountry,1,1.8089332358921297e-06,17007
tournaments,1,1.8089332358921297e-06,17007
turnonyou,1,1.8089332358921297e-06,17007
monicaexcitedway,1,1.8089332358921297e-06,17007
bedsprings,1,1.8089332358921297e-06,17007
unmistakable,1,1.8089332358921297e-06,17007
bolero,1,1.8089332358921297e-06,17007
unmeddle,1,1.8089332358921297e-06,17007
bcause,1,1.8089332358921297e-06,17007
glee,1,1.8089332358921297e-06,17007
yess,1,1.8089332358921297e-06,17007
agreeingsound,1,1.8089332358921297e-06,17007
gout,1,1.8089332358921297e-06,17007
alzheimers,1,1.8089332358921297e-06,17007
diabetes,1,1.8089332358921297e-06,17007
wringing,1,1.8089332358921297e-06,17007
vaginal,1,1.8089332358921297e-06,17007
invasive,1,1.8089332358921297e-06,17007
tadpoles,1,1.8089332358921297e-06,17007
gettting,1,1.8089332358921297e-06,17007
autographs,1,1.8089332358921297e-06,17007
inhibitions,1,1.8089332358921297e-06,17007
lowder,1,1.8089332358921297e-06,17007
hotty,1,1.8089332358921297e-06,17007
gnaw,1,1.8089332358921297e-06,17007
dependency,1,1.8089332358921297e-06,17007
unscrew,1,1.8089332358921297e-06,17007
organizing,1,1.8089332358921297e-06,17007
andwhatswrongwiththat,1,1.8089332358921297e-06,17007
suspect,1,1.8089332358921297e-06,17007
handwrote,1,1.8089332358921297e-06,17007
orchids,1,1.8089332358921297e-06,17007
sights,1,1.8089332358921297e-06,17007
greenmores,1,1.8089332358921297e-06,17007
horrific,1,1.8089332358921297e-06,17007
agencies,1,1.8089332358921297e-06,17007
miine,1,1.8089332358921297e-06,17007
spruce,1,1.8089332358921297e-06,17007
bleecker,1,1.8089332358921297e-06,17007
pieeating,1,1.8089332358921297e-06,17007
baton,1,1.8089332358921297e-06,17007
soggy,1,1.8089332358921297e-06,17007
embraces,1,1.8089332358921297e-06,17007
organise,1,1.8089332358921297e-06,17007
stated,1,1.8089332358921297e-06,17007
youaresostupidlook,1,1.8089332358921297e-06,17007
quaker,1,1.8089332358921297e-06,17007
hitchhike,1,1.8089332358921297e-06,17007
creamiest,1,1.8089332358921297e-06,17007
ribs,1,1.8089332358921297e-06,17007
platter,1,1.8089332358921297e-06,17007
ram,1,1.8089332358921297e-06,17007
reconnect,1,1.8089332358921297e-06,17007
1992,1,1.8089332358921297e-06,17007
cuttingherout,1,1.8089332358921297e-06,17007
uncontrollable,1,1.8089332358921297e-06,17007
buffomartisis,1,1.8089332358921297e-06,17007
yonkers,1,1.8089332358921297e-06,17007
orgasm,1,1.8089332358921297e-06,17007
massapequa,1,1.8089332358921297e-06,17007
scratcher,1,1.8089332358921297e-06,17007
murky,1,1.8089332358921297e-06,17007
pampers,1,1.8089332358921297e-06,17007
rabe,1,1.8089332358921297e-06,17007
cupboard,1,1.8089332358921297e-06,17007
uhground,1,1.8089332358921297e-06,17007
smileys,1,1.8089332358921297e-06,17007
threateningly,1,1.8089332358921297e-06,17007
glitter,1,1.8089332358921297e-06,17007
machines,1,1.8089332358921297e-06,17007
confit,1,1.8089332358921297e-06,17007
lookof,1,1.8089332358921297e-06,17007
offwonderment,1,1.8089332358921297e-06,17007
whey,1,1.8089332358921297e-06,17007
faaaaa,1,1.8089332358921297e-06,17007
flushing,1,1.8089332358921297e-06,17007
gained,1,1.8089332358921297e-06,17007
broccoli,1,1.8089332358921297e-06,17007
thesell,1,1.8089332358921297e-06,17007
pipes,1,1.8089332358921297e-06,17007
procession,1,1.8089332358921297e-06,17007
onwaitstop,1,1.8089332358921297e-06,17007
lustily,1,1.8089332358921297e-06,17007
myshe,1,1.8089332358921297e-06,17007
monsieur,1,1.8089332358921297e-06,17007
characturist,1,1.8089332358921297e-06,17007
resentful,1,1.8089332358921297e-06,17007
trio,1,1.8089332358921297e-06,17007
layman,1,1.8089332358921297e-06,17007
rollers,1,1.8089332358921297e-06,17007
withdrawal,1,1.8089332358921297e-06,17007
saver,1,1.8089332358921297e-06,17007
deprive,1,1.8089332358921297e-06,17007
marina,1,1.8089332358921297e-06,17007
fireproof,1,1.8089332358921297e-06,17007
planets,1,1.8089332358921297e-06,17007
gifford,1,1.8089332358921297e-06,17007
corned,1,1.8089332358921297e-06,17007
loungers,1,1.8089332358921297e-06,17007
ropes,1,1.8089332358921297e-06,17007
catalogues,1,1.8089332358921297e-06,17007
bulb,1,1.8089332358921297e-06,17007
wary,1,1.8089332358921297e-06,17007
destroyed,1,1.8089332358921297e-06,17007
rubbed,1,1.8089332358921297e-06,17007
chocolatechip,1,1.8089332358921297e-06,17007
justwell,1,1.8089332358921297e-06,17007
sonny,1,1.8089332358921297e-06,17007
unsteadily,1,1.8089332358921297e-06,17007
awwwww,1,1.8089332358921297e-06,17007
growls,1,1.8089332358921297e-06,17007
imum,1,1.8089332358921297e-06,17007
harmonica,1,1.8089332358921297e-06,17007
shrine,1,1.8089332358921297e-06,17007
polish,1,1.8089332358921297e-06,17007
jughead,1,1.8089332358921297e-06,17007
duval,1,1.8089332358921297e-06,17007
chilly,1,1.8089332358921297e-06,17007
stuart,1,1.8089332358921297e-06,17007
screechingly,1,1.8089332358921297e-06,17007
armadillos,1,1.8089332358921297e-06,17007
fromtexas,1,1.8089332358921297e-06,17007
shakin,1,1.8089332358921297e-06,17007
corrects,1,1.8089332358921297e-06,17007
towners,1,1.8089332358921297e-06,17007
affairs,1,1.8089332358921297e-06,17007
guire,1,1.8089332358921297e-06,17007
1250,1,1.8089332358921297e-06,17007
shaggy,1,1.8089332358921297e-06,17007
dakotas,1,1.8089332358921297e-06,17007
meusdamnit,1,1.8089332358921297e-06,17007
myourour,1,1.8089332358921297e-06,17007
lungs,1,1.8089332358921297e-06,17007
halfheartedly,1,1.8089332358921297e-06,17007
eulogy,1,1.8089332358921297e-06,17007
justhes,1,1.8089332358921297e-06,17007
kitkat,1,1.8089332358921297e-06,17007
aphrodisiac,1,1.8089332358921297e-06,17007
sensual,1,1.8089332358921297e-06,17007
justtonight,1,1.8089332358921297e-06,17007
sarcasticscared,1,1.8089332358921297e-06,17007
mumble,1,1.8089332358921297e-06,17007
makesthats,1,1.8089332358921297e-06,17007
uhtheyre,1,1.8089332358921297e-06,17007
differentokay,1,1.8089332358921297e-06,17007
gonnai,1,1.8089332358921297e-06,17007
monthandahalf,1,1.8089332358921297e-06,17007
mime,1,1.8089332358921297e-06,17007
oneday,1,1.8089332358921297e-06,17007
cantwe,1,1.8089332358921297e-06,17007
gonnaas,1,1.8089332358921297e-06,17007
vicks,1,1.8089332358921297e-06,17007
halfcoughing,1,1.8089332358921297e-06,17007
sneezing,1,1.8089332358921297e-06,17007
pansies,1,1.8089332358921297e-06,17007
weaklings,1,1.8089332358921297e-06,17007
congested,1,1.8089332358921297e-06,17007
inflicting,1,1.8089332358921297e-06,17007
recreate,1,1.8089332358921297e-06,17007
picturesare,1,1.8089332358921297e-06,17007
respective,1,1.8089332358921297e-06,17007
pasta,1,1.8089332358921297e-06,17007
tellingif,1,1.8089332358921297e-06,17007
produced,1,1.8089332358921297e-06,17007
update,1,1.8089332358921297e-06,17007
mcnailshisstudents,1,1.8089332358921297e-06,17007
tagalongs,1,1.8089332358921297e-06,17007
styknow,1,1.8089332358921297e-06,17007
uhwhat,1,1.8089332358921297e-06,17007
weighing,1,1.8089332358921297e-06,17007
consideration,1,1.8089332358921297e-06,17007
thinkthats,1,1.8089332358921297e-06,17007
branching,1,1.8089332358921297e-06,17007
solidify,1,1.8089332358921297e-06,17007
declare,1,1.8089332358921297e-06,17007
africa,1,1.8089332358921297e-06,17007
grandparents,1,1.8089332358921297e-06,17007
thisthisthisthis,1,1.8089332358921297e-06,17007
deadend,1,1.8089332358921297e-06,17007
edward,1,1.8089332358921297e-06,17007
nevski,1,1.8089332358921297e-06,17007
knumm,1,1.8089332358921297e-06,17007
figuresome,1,1.8089332358921297e-06,17007
commitments,1,1.8089332358921297e-06,17007
actuallyim,1,1.8089332358921297e-06,17007
apprehension,1,1.8089332358921297e-06,17007
exhibits,1,1.8089332358921297e-06,17007
surefire,1,1.8089332358921297e-06,17007
cancellation,1,1.8089332358921297e-06,17007
groceries,1,1.8089332358921297e-06,17007
soakin,1,1.8089332358921297e-06,17007
assseven,1,1.8089332358921297e-06,17007
parentteacher,1,1.8089332358921297e-06,17007
flick,1,1.8089332358921297e-06,17007
outa,1,1.8089332358921297e-06,17007
jullienne,1,1.8089332358921297e-06,17007
theyr,1,1.8089332358921297e-06,17007
tomatos,1,1.8089332358921297e-06,17007
lettuce,1,1.8089332358921297e-06,17007
1981,1,1.8089332358921297e-06,17007
fumbling,1,1.8089332358921297e-06,17007
shortbread,1,1.8089332358921297e-06,17007
shesrachels,1,1.8089332358921297e-06,17007
mixes,1,1.8089332358921297e-06,17007
bootsor,1,1.8089332358921297e-06,17007
compliments,1,1.8089332358921297e-06,17007
soles,1,1.8089332358921297e-06,17007
scuffed,1,1.8089332358921297e-06,17007
insides,1,1.8089332358921297e-06,17007
ahhhhhhhh,1,1.8089332358921297e-06,17007
manhole,1,1.8089332358921297e-06,17007
cane,1,1.8089332358921297e-06,17007
piggyback,1,1.8089332358921297e-06,17007
ahoohoohhohhoh,1,1.8089332358921297e-06,17007
godohhohohhohhhh,1,1.8089332358921297e-06,17007
bootswait,1,1.8089332358921297e-06,17007
legchewing,1,1.8089332358921297e-06,17007
likeoh,1,1.8089332358921297e-06,17007
allwere,1,1.8089332358921297e-06,17007
dishing,1,1.8089332358921297e-06,17007
halfswedish,1,1.8089332358921297e-06,17007
lacey,1,1.8089332358921297e-06,17007
disconcertment,1,1.8089332358921297e-06,17007
nagging,1,1.8089332358921297e-06,17007
isyknow,1,1.8089332358921297e-06,17007
cabinets,1,1.8089332358921297e-06,17007
flowered,1,1.8089332358921297e-06,17007
brendas,1,1.8089332358921297e-06,17007
hookers,1,1.8089332358921297e-06,17007
justyoure,1,1.8089332358921297e-06,17007
whdid,1,1.8089332358921297e-06,17007
colbert,1,1.8089332358921297e-06,17007
classmarching,1,1.8089332358921297e-06,17007
bandkinda,1,1.8089332358921297e-06,17007
jarred,1,1.8089332358921297e-06,17007
gottayou,1,1.8089332358921297e-06,17007
pullpull,1,1.8089332358921297e-06,17007
outout,1,1.8089332358921297e-06,17007
limp,1,1.8089332358921297e-06,17007
ohrach,1,1.8089332358921297e-06,17007
stardom,1,1.8089332358921297e-06,17007
itexcept,1,1.8089332358921297e-06,17007
existed,1,1.8089332358921297e-06,17007
birthing,1,1.8089332358921297e-06,17007
rightof,1,1.8089332358921297e-06,17007
itsstill,1,1.8089332358921297e-06,17007
joeyhes,1,1.8089332358921297e-06,17007
comephoebe,1,1.8089332358921297e-06,17007
convert,1,1.8089332358921297e-06,17007
1985,1,1.8089332358921297e-06,17007
cheesenot,1,1.8089332358921297e-06,17007
pastries,1,1.8089332358921297e-06,17007
breathlessly,1,1.8089332358921297e-06,17007
springsteen,1,1.8089332358921297e-06,17007
ermrevealing,1,1.8089332358921297e-06,17007
ummim,1,1.8089332358921297e-06,17007
yknowim,1,1.8089332358921297e-06,17007
redd,1,1.8089332358921297e-06,17007
oooohooohooooh,1,1.8089332358921297e-06,17007
selfconscious,1,1.8089332358921297e-06,17007
justid,1,1.8089332358921297e-06,17007
itsi,1,1.8089332358921297e-06,17007
concerns,1,1.8089332358921297e-06,17007
orientation,1,1.8089332358921297e-06,17007
pokadotted,1,1.8089332358921297e-06,17007
faye,1,1.8089332358921297e-06,17007
conversational,1,1.8089332358921297e-06,17007
decorum,1,1.8089332358921297e-06,17007
discussions,1,1.8089332358921297e-06,17007
airily,1,1.8089332358921297e-06,17007
gotrightshe,1,1.8089332358921297e-06,17007
curve,1,1.8089332358921297e-06,17007
chemistrys,1,1.8089332358921297e-06,17007
incompetent,1,1.8089332358921297e-06,17007
togrow,1,1.8089332358921297e-06,17007
emmy,1,1.8089332358921297e-06,17007
tingly,1,1.8089332358921297e-06,17007
grandkid,1,1.8089332358921297e-06,17007
purvry,1,1.8089332358921297e-06,17007
perverson,1,1.8089332358921297e-06,17007
wafer,1,1.8089332358921297e-06,17007
turtleneck,1,1.8089332358921297e-06,17007
alyou,1,1.8089332358921297e-06,17007
luncheon,1,1.8089332358921297e-06,17007
prototypes,1,1.8089332358921297e-06,17007
cap,1,1.8089332358921297e-06,17007
dries,1,1.8089332358921297e-06,17007
perishable,1,1.8089332358921297e-06,17007
seeget,1,1.8089332358921297e-06,17007
doesntreally,1,1.8089332358921297e-06,17007
whchandler,1,1.8089332358921297e-06,17007
whshe,1,1.8089332358921297e-06,17007
feisty,1,1.8089332358921297e-06,17007
blasts,1,1.8089332358921297e-06,17007
whistles,1,1.8089332358921297e-06,17007
locate,1,1.8089332358921297e-06,17007
jeffery,1,1.8089332358921297e-06,17007
letsits,1,1.8089332358921297e-06,17007
lookingfor,1,1.8089332358921297e-06,17007
nighti,1,1.8089332358921297e-06,17007
iwent,1,1.8089332358921297e-06,17007
wantedjust,1,1.8089332358921297e-06,17007
pjs,1,1.8089332358921297e-06,17007
couchgonna,1,1.8089332358921297e-06,17007
downshe,1,1.8089332358921297e-06,17007
imsit,1,1.8089332358921297e-06,17007
toothpick,1,1.8089332358921297e-06,17007
wellif,1,1.8089332358921297e-06,17007
gogogo,1,1.8089332358921297e-06,17007
financially,1,1.8089332358921297e-06,17007
mrbing,1,1.8089332358921297e-06,17007
reentering,1,1.8089332358921297e-06,17007
stead,1,1.8089332358921297e-06,17007
arewith,1,1.8089332358921297e-06,17007
usand,1,1.8089332358921297e-06,17007
tragically,1,1.8089332358921297e-06,17007
groove,1,1.8089332358921297e-06,17007
rearranging,1,1.8089332358921297e-06,17007
strawberriesoh,1,1.8089332358921297e-06,17007
ijoey,1,1.8089332358921297e-06,17007
bracket,1,1.8089332358921297e-06,17007
orderly,1,1.8089332358921297e-06,17007
weshe,1,1.8089332358921297e-06,17007
8535,1,1.8089332358921297e-06,17007
wellhonestly,1,1.8089332358921297e-06,17007
butnothing,1,1.8089332358921297e-06,17007
tress,1,1.8089332358921297e-06,17007
waiteruh,1,1.8089332358921297e-06,17007
weddingyoure,1,1.8089332358921297e-06,17007
fatherinlaw,1,1.8089332358921297e-06,17007
rsvp,1,1.8089332358921297e-06,17007
feverishly,1,1.8089332358921297e-06,17007
defeated,1,1.8089332358921297e-06,17007
slurs,1,1.8089332358921297e-06,17007
racial,1,1.8089332358921297e-06,17007
alter,1,1.8089332358921297e-06,17007
straw,1,1.8089332358921297e-06,17007
youhoo,1,1.8089332358921297e-06,17007
gadgets,1,1.8089332358921297e-06,17007
identity,1,1.8089332358921297e-06,17007
ttell,1,1.8089332358921297e-06,17007
pluck,1,1.8089332358921297e-06,17007
raindrops,1,1.8089332358921297e-06,17007
minions,1,1.8089332358921297e-06,17007
funk,1,1.8089332358921297e-06,17007
nameoh,1,1.8089332358921297e-06,17007
phoebeball,1,1.8089332358921297e-06,17007
shields,1,1.8089332358921297e-06,17007
60000,1,1.8089332358921297e-06,17007
trimester,1,1.8089332358921297e-06,17007
da,1,1.8089332358921297e-06,17007
causeoh,1,1.8089332358921297e-06,17007
yknowyoure,1,1.8089332358921297e-06,17007
iyknow,1,1.8089332358921297e-06,17007
edgy,1,1.8089332358921297e-06,17007
yknownono,1,1.8089332358921297e-06,17007
itsit,1,1.8089332358921297e-06,17007
findinghisflaws,1,1.8089332358921297e-06,17007
hati,1,1.8089332358921297e-06,17007
oohoh,1,1.8089332358921297e-06,17007
thethethethe,1,1.8089332358921297e-06,17007
eweww,1,1.8089332358921297e-06,17007
cougar,1,1.8089332358921297e-06,17007
cakeooh,1,1.8089332358921297e-06,17007
tricking,1,1.8089332358921297e-06,17007
soyburger,1,1.8089332358921297e-06,17007
blooded,1,1.8089332358921297e-06,17007
insider,1,1.8089332358921297e-06,17007
imy,1,1.8089332358921297e-06,17007
exxon,1,1.8089332358921297e-06,17007
yayohyay,1,1.8089332358921297e-06,17007
chanoey,1,1.8089332358921297e-06,17007
untrusting,1,1.8089332358921297e-06,17007
9293,1,1.8089332358921297e-06,17007
trusting,1,1.8089332358921297e-06,17007
92,1,1.8089332358921297e-06,17007
factyes,1,1.8089332358921297e-06,17007
centralnot,1,1.8089332358921297e-06,17007
oohahh,1,1.8089332358921297e-06,17007
knownotices,1,1.8089332358921297e-06,17007
seeingeye,1,1.8089332358921297e-06,17007
coatohh,1,1.8089332358921297e-06,17007
silvies,1,1.8089332358921297e-06,17007
owns,1,1.8089332358921297e-06,17007
cremate,1,1.8089332358921297e-06,17007
wintry,1,1.8089332358921297e-06,17007
minks,1,1.8089332358921297e-06,17007
tormenting,1,1.8089332358921297e-06,17007
joeyjoey,1,1.8089332358921297e-06,17007
squirrels,1,1.8089332358921297e-06,17007
inspectors,1,1.8089332358921297e-06,17007
hatless,1,1.8089332358921297e-06,17007
vunda,1,1.8089332358921297e-06,17007
nonstop,1,1.8089332358921297e-06,17007
awed,1,1.8089332358921297e-06,17007
eeeeeshe,1,1.8089332358921297e-06,17007
heirlooms,1,1.8089332358921297e-06,17007
heirloom,1,1.8089332358921297e-06,17007
overhand,1,1.8089332358921297e-06,17007
feeloh,1,1.8089332358921297e-06,17007
oohohh,1,1.8089332358921297e-06,17007
forcefed,1,1.8089332358921297e-06,17007
raked,1,1.8089332358921297e-06,17007
snuck,1,1.8089332358921297e-06,17007
theresno,1,1.8089332358921297e-06,17007
petri,1,1.8089332358921297e-06,17007
unload,1,1.8089332358921297e-06,17007
doogie,1,1.8089332358921297e-06,17007
specified,1,1.8089332358921297e-06,17007
dilatedamundo,1,1.8089332358921297e-06,17007
eitherooh,1,1.8089332358921297e-06,17007
rightooh,1,1.8089332358921297e-06,17007
elastic,1,1.8089332358921297e-06,17007
youdid,1,1.8089332358921297e-06,17007
eastwood,1,1.8089332358921297e-06,17007
monicant,1,1.8089332358921297e-06,17007
shoeseww,1,1.8089332358921297e-06,17007
howhowhow,1,1.8089332358921297e-06,17007
broth,1,1.8089332358921297e-06,17007
germs,1,1.8089332358921297e-06,17007
crossbow,1,1.8089332358921297e-06,17007
negativity,1,1.8089332358921297e-06,17007
monican,1,1.8089332358921297e-06,17007
funky,1,1.8089332358921297e-06,17007
sombreros,1,1.8089332358921297e-06,17007
bukart,1,1.8089332358921297e-06,17007
provided,1,1.8089332358921297e-06,17007
fifties,1,1.8089332358921297e-06,17007
tarzan,1,1.8089332358921297e-06,17007
darn,1,1.8089332358921297e-06,17007
baaby,1,1.8089332358921297e-06,17007
stickysticky,1,1.8089332358921297e-06,17007
whiskey,1,1.8089332358921297e-06,17007
smellystops,1,1.8089332358921297e-06,17007
policemen,1,1.8089332358921297e-06,17007
ricks,1,1.8089332358921297e-06,17007
nowait,1,1.8089332358921297e-06,17007
injure,1,1.8089332358921297e-06,17007
theokay,1,1.8089332358921297e-06,17007
arabian,1,1.8089332358921297e-06,17007
leaqve,1,1.8089332358921297e-06,17007
potter,1,1.8089332358921297e-06,17007
homerun,1,1.8089332358921297e-06,17007
eatthats,1,1.8089332358921297e-06,17007
purred,1,1.8089332358921297e-06,17007
squirming,1,1.8089332358921297e-06,17007
catslikefish,1,1.8089332358921297e-06,17007
bahbahbhabhan,1,1.8089332358921297e-06,17007
sowow,1,1.8089332358921297e-06,17007
gibson,1,1.8089332358921297e-06,17007
endometria,1,1.8089332358921297e-06,17007
didpot,1,1.8089332358921297e-06,17007
erotiery,1,1.8089332358921297e-06,17007
yesno,1,1.8089332358921297e-06,17007
cantif,1,1.8089332358921297e-06,17007
ema,1,1.8089332358921297e-06,17007
embryo,1,1.8089332358921297e-06,17007
embryossss,1,1.8089332358921297e-06,17007
ridding,1,1.8089332358921297e-06,17007
thatokay,1,1.8089332358921297e-06,17007
zane,1,1.8089332358921297e-06,17007
thereis,1,1.8089332358921297e-06,17007
implanted,1,1.8089332358921297e-06,17007
sucky,1,1.8089332358921297e-06,17007
adidas,1,1.8089332358921297e-06,17007
bun,1,1.8089332358921297e-06,17007
herits,1,1.8089332358921297e-06,17007
itsthey,1,1.8089332358921297e-06,17007
budolph,1,1.8089332358921297e-06,17007
snowy,1,1.8089332358921297e-06,17007
ateam,1,1.8089332358921297e-06,17007
waterbed,1,1.8089332358921297e-06,17007
joyyay,1,1.8089332358921297e-06,17007
casehops,1,1.8089332358921297e-06,17007
baguette,1,1.8089332358921297e-06,17007
sword,1,1.8089332358921297e-06,17007
okayyyyy,1,1.8089332358921297e-06,17007
threefold,1,1.8089332358921297e-06,17007
depriving,1,1.8089332358921297e-06,17007
dwarfed,1,1.8089332358921297e-06,17007
beetles,1,1.8089332358921297e-06,17007
chimps,1,1.8089332358921297e-06,17007
thatthis,1,1.8089332358921297e-06,17007
undies,1,1.8089332358921297e-06,17007
skeptismo,1,1.8089332358921297e-06,17007
mimosa,1,1.8089332358921297e-06,17007
toots,1,1.8089332358921297e-06,17007
businesswoman,1,1.8089332358921297e-06,17007
fileafacts,1,1.8089332358921297e-06,17007
yourhey,1,1.8089332358921297e-06,17007
godeh,1,1.8089332358921297e-06,17007
frenaissance,1,1.8089332358921297e-06,17007
wisely,1,1.8089332358921297e-06,17007
mmmole,1,1.8089332358921297e-06,17007
radios,1,1.8089332358921297e-06,17007
rapeshe,1,1.8089332358921297e-06,17007
hitchhikers,1,1.8089332358921297e-06,17007
nightnight,1,1.8089332358921297e-06,17007
partition,1,1.8089332358921297e-06,17007
drifter,1,1.8089332358921297e-06,17007
lurking,1,1.8089332358921297e-06,17007
ladys,1,1.8089332358921297e-06,17007
wethering,1,1.8089332358921297e-06,17007
hiney,1,1.8089332358921297e-06,17007
pacifist,1,1.8089332358921297e-06,17007
revolution,1,1.8089332358921297e-06,17007
itill,1,1.8089332358921297e-06,17007
aman,1,1.8089332358921297e-06,17007
sohappy,1,1.8089332358921297e-06,17007
tictactoe,1,1.8089332358921297e-06,17007
boringohh,1,1.8089332358921297e-06,17007
slot,1,1.8089332358921297e-06,17007
5639,1,1.8089332358921297e-06,17007
includes,1,1.8089332358921297e-06,17007
aft,1,1.8089332358921297e-06,17007
cleopatra,1,1.8089332358921297e-06,17007
minor,1,1.8089332358921297e-06,17007
saget,1,1.8089332358921297e-06,17007
itop,1,1.8089332358921297e-06,17007
closest,1,1.8089332358921297e-06,17007
karin,1,1.8089332358921297e-06,17007
deepdeep,1,1.8089332358921297e-06,17007
overdoing,1,1.8089332358921297e-06,17007
core,1,1.8089332358921297e-06,17007
disposes,1,1.8089332358921297e-06,17007
nowwho,1,1.8089332358921297e-06,17007
bathed,1,1.8089332358921297e-06,17007
skits,1,1.8089332358921297e-06,17007
deepdeepdeep,1,1.8089332358921297e-06,17007
youwhen,1,1.8089332358921297e-06,17007
pleasewait,1,1.8089332358921297e-06,17007
crazily,1,1.8089332358921297e-06,17007
panting,1,1.8089332358921297e-06,17007
hacky,1,1.8089332358921297e-06,17007
thanksgivingy,1,1.8089332358921297e-06,17007
condensed,1,1.8089332358921297e-06,17007
haunt,1,1.8089332358921297e-06,17007
mydidnt,1,1.8089332358921297e-06,17007
hacks,1,1.8089332358921297e-06,17007
couldgroans,1,1.8089332358921297e-06,17007
exhausting,1,1.8089332358921297e-06,17007
auto,1,1.8089332358921297e-06,17007
dontshe,1,1.8089332358921297e-06,17007
readings,1,1.8089332358921297e-06,17007
upcoming,1,1.8089332358921297e-06,17007
emails,1,1.8089332358921297e-06,17007
whined,1,1.8089332358921297e-06,17007
worshipers,1,1.8089332358921297e-06,17007
shhhhhh,1,1.8089332358921297e-06,17007
pheromones,1,1.8089332358921297e-06,17007
ninety,1,1.8089332358921297e-06,17007
loverson,1,1.8089332358921297e-06,17007
lovey,1,1.8089332358921297e-06,17007
prevented,1,1.8089332358921297e-06,17007
possession,1,1.8089332358921297e-06,17007
vegetarianism,1,1.8089332358921297e-06,17007
spiritual,1,1.8089332358921297e-06,17007
reconfiguring,1,1.8089332358921297e-06,17007
imitate,1,1.8089332358921297e-06,17007
guitars,1,1.8089332358921297e-06,17007
leroy,1,1.8089332358921297e-06,17007
planes,1,1.8089332358921297e-06,17007
louisiana,1,1.8089332358921297e-06,17007
penella,1,1.8089332358921297e-06,17007
disposal,1,1.8089332358921297e-06,17007
executor,1,1.8089332358921297e-06,17007
hesitating,1,1.8089332358921297e-06,17007
receipts,1,1.8089332358921297e-06,17007
amnesia,1,1.8089332358921297e-06,17007
lillys,1,1.8089332358921297e-06,17007
cremating,1,1.8089332358921297e-06,17007
ashtray,1,1.8089332358921297e-06,17007
charitys,1,1.8089332358921297e-06,17007
swede,1,1.8089332358921297e-06,17007
allo,1,1.8089332358921297e-06,17007
navidad,1,1.8089332358921297e-06,17007
feliz,1,1.8089332358921297e-06,17007
donations,1,1.8089332358921297e-06,17007
christmastime,1,1.8089332358921297e-06,17007
robocop,1,1.8089332358921297e-06,17007
insights,1,1.8089332358921297e-06,17007
venture,1,1.8089332358921297e-06,17007
represents,1,1.8089332358921297e-06,17007
heathcliff,1,1.8089332358921297e-06,17007
cathy,1,1.8089332358921297e-06,17007
okayshhh,1,1.8089332358921297e-06,17007
okayooh,1,1.8089332358921297e-06,17007
intellectual,1,1.8089332358921297e-06,17007
oroh,1,1.8089332358921297e-06,17007
softhello,1,1.8089332358921297e-06,17007
mystical,1,1.8089332358921297e-06,17007
soooh,1,1.8089332358921297e-06,17007
104,1,1.8089332358921297e-06,17007
57th,1,1.8089332358921297e-06,17007
undercover,1,1.8089332358921297e-06,17007
sipowicz,1,1.8089332358921297e-06,17007
fugitive,1,1.8089332358921297e-06,17007
minimum,1,1.8089332358921297e-06,17007
misspoke,1,1.8089332358921297e-06,17007
coffeeoh,1,1.8089332358921297e-06,17007
detour,1,1.8089332358921297e-06,17007
paragraph,1,1.8089332358921297e-06,17007
criminal,1,1.8089332358921297e-06,17007
buckets,1,1.8089332358921297e-06,17007
cubed,1,1.8089332358921297e-06,17007
evaporatesmoke,1,1.8089332358921297e-06,17007
homicide,1,1.8089332358921297e-06,17007
bluff,1,1.8089332358921297e-06,17007
slammer,1,1.8089332358921297e-06,17007
nypd,1,1.8089332358921297e-06,17007
fritzy,1,1.8089332358921297e-06,17007
perv,1,1.8089332358921297e-06,17007
cradle,1,1.8089332358921297e-06,17007
golddigger,1,1.8089332358921297e-06,17007
numbingly,1,1.8089332358921297e-06,17007
lola,1,1.8089332358921297e-06,17007
abrasive,1,1.8089332358921297e-06,17007
thatsim,1,1.8089332358921297e-06,17007
suggestive,1,1.8089332358921297e-06,17007
begrudgingly,1,1.8089332358921297e-06,17007
intercourse,1,1.8089332358921297e-06,17007
baskets,1,1.8089332358921297e-06,17007
minimuffin,1,1.8089332358921297e-06,17007
roughy,1,1.8089332358921297e-06,17007
sr,1,1.8089332358921297e-06,17007
bluebells,1,1.8089332358921297e-06,17007
oneeyed,1,1.8089332358921297e-06,17007
confronting,1,1.8089332358921297e-06,17007
jetson,1,1.8089332358921297e-06,17007
delighted,1,1.8089332358921297e-06,17007
nutsy,1,1.8089332358921297e-06,17007
unconsciously,1,1.8089332358921297e-06,17007
inquiry,1,1.8089332358921297e-06,17007
tendollar,1,1.8089332358921297e-06,17007
delightedly,1,1.8089332358921297e-06,17007
bombs,1,1.8089332358921297e-06,17007
buses,1,1.8089332358921297e-06,17007
belgian,1,1.8089332358921297e-06,17007
creature,1,1.8089332358921297e-06,17007
dundunduuuur,1,1.8089332358921297e-06,17007
brushed,1,1.8089332358921297e-06,17007
snappily,1,1.8089332358921297e-06,17007
philosophically,1,1.8089332358921297e-06,17007
trickling,1,1.8089332358921297e-06,17007
blazed,1,1.8089332358921297e-06,17007
ecclectic,1,1.8089332358921297e-06,17007
suityman,1,1.8089332358921297e-06,17007
brians,1,1.8089332358921297e-06,17007
overemphasizing,1,1.8089332358921297e-06,17007
mmmmmm,1,1.8089332358921297e-06,17007
smelt,1,1.8089332358921297e-06,17007
doobie,1,1.8089332358921297e-06,17007
blankly,1,1.8089332358921297e-06,17007
hemp,1,1.8089332358921297e-06,17007
ganja,1,1.8089332358921297e-06,17007
elsewhere,1,1.8089332358921297e-06,17007
neeson,1,1.8089332358921297e-06,17007
morly,1,1.8089332358921297e-06,17007
rifts,1,1.8089332358921297e-06,17007
tranquiliser,1,1.8089332358921297e-06,17007
sways,1,1.8089332358921297e-06,17007
testosteroney,1,1.8089332358921297e-06,17007
danza,1,1.8089332358921297e-06,17007
anal,1,1.8089332358921297e-06,17007
controly,1,1.8089332358921297e-06,17007
trusts,1,1.8089332358921297e-06,17007
clip,1,1.8089332358921297e-06,17007
mcdowells,1,1.8089332358921297e-06,17007
elton,1,1.8089332358921297e-06,17007
vibrate,1,1.8089332358921297e-06,17007
radiator,1,1.8089332358921297e-06,17007
skywalker,1,1.8089332358921297e-06,17007
muscle,1,1.8089332358921297e-06,17007
plinkyplunky,1,1.8089332358921297e-06,17007
flowing,1,1.8089332358921297e-06,17007
wagering,1,1.8089332358921297e-06,17007
permitted,1,1.8089332358921297e-06,17007
relationshippy,1,1.8089332358921297e-06,17007
seuss,1,1.8089332358921297e-06,17007
groundup,1,1.8089332358921297e-06,17007
nextsees,1,1.8089332358921297e-06,17007
dressydress,1,1.8089332358921297e-06,17007
themnotlikingyouextravaganza,1,1.8089332358921297e-06,17007
remover,1,1.8089332358921297e-06,17007
2526,1,1.8089332358921297e-06,17007
massageyourselfathomeworkshop,1,1.8089332358921297e-06,17007
dummie,1,1.8089332358921297e-06,17007
justsuch,1,1.8089332358921297e-06,17007
shorttermwork,1,1.8089332358921297e-06,17007
brunt,1,1.8089332358921297e-06,17007
swirly,1,1.8089332358921297e-06,17007
lotsa,1,1.8089332358921297e-06,17007
yuk,1,1.8089332358921297e-06,17007
rdtor,1,1.8089332358921297e-06,17007
oon,1,1.8089332358921297e-06,17007
nokululu,1,1.8089332358921297e-06,17007
semen,1,1.8089332358921297e-06,17007
floopy,1,1.8089332358921297e-06,17007
ys,1,1.8089332358921297e-06,17007
deja,1,1.8089332358921297e-06,17007
vuno,1,1.8089332358921297e-06,17007
rainforestand,1,1.8089332358921297e-06,17007
beanstalk,1,1.8089332358921297e-06,17007
possibilities,1,1.8089332358921297e-06,17007
hurley,1,1.8089332358921297e-06,17007
weatherwise,1,1.8089332358921297e-06,17007
grieve,1,1.8089332358921297e-06,17007
psycho,1,1.8089332358921297e-06,17007
milwaukee,1,1.8089332358921297e-06,17007
mendels,1,1.8089332358921297e-06,17007
mopeds,1,1.8089332358921297e-06,17007
homosexual,1,1.8089332358921297e-06,17007
lizzie,1,1.8089332358921297e-06,17007
inconvenience,1,1.8089332358921297e-06,17007
credited,1,1.8089332358921297e-06,17007
debt,1,1.8089332358921297e-06,17007
karmic,1,1.8089332358921297e-06,17007
monthly,1,1.8089332358921297e-06,17007
tilt,1,1.8089332358921297e-06,17007
highpowered,1,1.8089332358921297e-06,17007
aromatherapy,1,1.8089332358921297e-06,17007
authority,1,1.8089332358921297e-06,17007
windshields,1,1.8089332358921297e-06,17007
lalalalaohhh,1,1.8089332358921297e-06,17007
lalalalala,1,1.8089332358921297e-06,17007
pigeoncrapping,1,1.8089332358921297e-06,17007
loveis,1,1.8089332358921297e-06,17007
lasomething,1,1.8089332358921297e-06,17007
sleighbells,1,1.8089332358921297e-06,17007
pencils,1,1.8089332358921297e-06,17007
spasmhuh,1,1.8089332358921297e-06,17007
sacramental,1,1.8089332358921297e-06,17007
shrinky,1,1.8089332358921297e-06,17007
whadyou,1,1.8089332358921297e-06,17007
coolit,1,1.8089332358921297e-06,17007
placenta,1,1.8089332358921297e-06,17007
racquelas,1,1.8089332358921297e-06,17007
offoh,1,1.8089332358921297e-06,17007
ohrachel,1,1.8089332358921297e-06,17007
vinyl,1,1.8089332358921297e-06,17007
spasm,1,1.8089332358921297e-06,17007
perceptive,1,1.8089332358921297e-06,17007
wonderfulness,1,1.8089332358921297e-06,17007
abby,1,1.8089332358921297e-06,17007
shaves,1,1.8089332358921297e-06,17007
chant,1,1.8089332358921297e-06,17007
sage,1,1.8089332358921297e-06,17007
agamemnon,1,1.8089332358921297e-06,17007
artistic,1,1.8089332358921297e-06,17007
dents,1,1.8089332358921297e-06,17007
scout,1,1.8089332358921297e-06,17007
daily,1,1.8089332358921297e-06,17007
cheery,1,1.8089332358921297e-06,17007
tidying,1,1.8089332358921297e-06,17007
physicists,1,1.8089332358921297e-06,17007
sweeper,1,1.8089332358921297e-06,17007
sweeter,1,1.8089332358921297e-06,17007
gentler,1,1.8089332358921297e-06,17007
methodical,1,1.8089332358921297e-06,17007
introduction,1,1.8089332358921297e-06,17007
incoming,1,1.8089332358921297e-06,17007
infectious,1,1.8089332358921297e-06,17007
lunar,1,1.8089332358921297e-06,17007
asthma,1,1.8089332358921297e-06,17007
waterfalls,1,1.8089332358921297e-06,17007
fountains,1,1.8089332358921297e-06,17007
bedroommmm,1,1.8089332358921297e-06,17007
strung,1,1.8089332358921297e-06,17007
bark,1,1.8089332358921297e-06,17007
rrroofroofroof,1,1.8089332358921297e-06,17007
interior,1,1.8089332358921297e-06,17007
rollaway,1,1.8089332358921297e-06,17007
incense,1,1.8089332358921297e-06,17007
strand,1,1.8089332358921297e-06,17007
foster,1,1.8089332358921297e-06,17007
fashioned,1,1.8089332358921297e-06,17007
fictitious,1,1.8089332358921297e-06,17007
substantial,1,1.8089332358921297e-06,17007
clipped,1,1.8089332358921297e-06,17007
warranty,1,1.8089332358921297e-06,17007
versus,1,1.8089332358921297e-06,17007
riboflavin,1,1.8089332358921297e-06,17007
ahhahh,1,1.8089332358921297e-06,17007
yellowbelliedlillylivereddraw,1,1.8089332358921297e-06,17007
brook,1,1.8089332358921297e-06,17007
keysare,1,1.8089332358921297e-06,17007
whewhere,1,1.8089332358921297e-06,17007
rehack,1,1.8089332358921297e-06,17007
pharmaceutical,1,1.8089332358921297e-06,17007
skedaddle,1,1.8089332358921297e-06,17007
highness,1,1.8089332358921297e-06,17007
dealie,1,1.8089332358921297e-06,17007
sputters,1,1.8089332358921297e-06,17007
silverman,1,1.8089332358921297e-06,17007
unsupported,1,1.8089332358921297e-06,17007
economics,1,1.8089332358921297e-06,17007
mustardtastrophe,1,1.8089332358921297e-06,17007
moans,1,1.8089332358921297e-06,17007
doritos,1,1.8089332358921297e-06,17007
zillionaire,1,1.8089332358921297e-06,17007
jabbering,1,1.8089332358921297e-06,17007
utahbased,1,1.8089332358921297e-06,17007
sowing,1,1.8089332358921297e-06,17007
namesake,1,1.8089332358921297e-06,17007
aggressive,1,1.8089332358921297e-06,17007
whatwhatwhatwhatwhat,1,1.8089332358921297e-06,17007
hurridly,1,1.8089332358921297e-06,17007
bff,1,1.8089332358921297e-06,17007
ganged,1,1.8089332358921297e-06,17007
flingy,1,1.8089332358921297e-06,17007
clamed,1,1.8089332358921297e-06,17007
oats,1,1.8089332358921297e-06,17007
magioni,1,1.8089332358921297e-06,17007
gremlin,1,1.8089332358921297e-06,17007
abandoner,1,1.8089332358921297e-06,17007
fuchsia,1,1.8089332358921297e-06,17007
mauvvve,1,1.8089332358921297e-06,17007
66,1,1.8089332358921297e-06,17007
uff,1,1.8089332358921297e-06,17007
ants,1,1.8089332358921297e-06,17007
yeesh,1,1.8089332358921297e-06,17007
jasonwear,1,1.8089332358921297e-06,17007
undersees,1,1.8089332358921297e-06,17007
rut,1,1.8089332358921297e-06,17007
creepin,1,1.8089332358921297e-06,17007
nahha,1,1.8089332358921297e-06,17007
clubbing,1,1.8089332358921297e-06,17007
glaze,1,1.8089332358921297e-06,17007
sirens,1,1.8089332358921297e-06,17007
nnnnneed,1,1.8089332358921297e-06,17007
worsened,1,1.8089332358921297e-06,17007
stumped,1,1.8089332358921297e-06,17007
juggler,1,1.8089332358921297e-06,17007
fieldplayin,1,1.8089332358921297e-06,17007
oatsowin,1,1.8089332358921297e-06,17007
owowowow,1,1.8089332358921297e-06,17007
painfree,1,1.8089332358921297e-06,17007
fabutec,1,1.8089332358921297e-06,17007
oboe,1,1.8089332358921297e-06,17007
feburary,1,1.8089332358921297e-06,17007
16th,1,1.8089332358921297e-06,17007
fumes,1,1.8089332358921297e-06,17007
insisting,1,1.8089332358921297e-06,17007
whiffler,1,1.8089332358921297e-06,17007
rewired,1,1.8089332358921297e-06,17007
upwhat,1,1.8089332358921297e-06,17007
hygiene,1,1.8089332358921297e-06,17007
ohgoes,1,1.8089332358921297e-06,17007
croissant,1,1.8089332358921297e-06,17007
delievery,1,1.8089332358921297e-06,17007
velula,1,1.8089332358921297e-06,17007
boxing,1,1.8089332358921297e-06,17007
compulsively,1,1.8089332358921297e-06,17007
halfbrother,1,1.8089332358921297e-06,17007
everbody,1,1.8089332358921297e-06,17007
sistery,1,1.8089332358921297e-06,17007
coy,1,1.8089332358921297e-06,17007
offbroadway,1,1.8089332358921297e-06,17007
rejections,1,1.8089332358921297e-06,17007
thosepants,1,1.8089332358921297e-06,17007
nexthangs,1,1.8089332358921297e-06,17007
katelynns,1,1.8089332358921297e-06,17007
katelynn,1,1.8089332358921297e-06,17007
pillar,1,1.8089332358921297e-06,17007
kissin,1,1.8089332358921297e-06,17007
deursulaized,1,1.8089332358921297e-06,17007
guidance,1,1.8089332358921297e-06,17007
dingus,1,1.8089332358921297e-06,17007
strappys,1,1.8089332358921297e-06,17007
rrrotten,1,1.8089332358921297e-06,17007
oral,1,1.8089332358921297e-06,17007
poltergeist,1,1.8089332358921297e-06,17007
mopping,1,1.8089332358921297e-06,17007
lifelifes,1,1.8089332358921297e-06,17007
betray,1,1.8089332358921297e-06,17007
unyielding,1,1.8089332358921297e-06,17007
penetrate,1,1.8089332358921297e-06,17007
icy,1,1.8089332358921297e-06,17007
saddest,1,1.8089332358921297e-06,17007
poopy,1,1.8089332358921297e-06,17007
hellhellhell,1,1.8089332358921297e-06,17007
wooyay,1,1.8089332358921297e-06,17007
diplomat,1,1.8089332358921297e-06,17007
icknecktreeanis,1,1.8089332358921297e-06,17007
dashing,1,1.8089332358921297e-06,17007
germans,1,1.8089332358921297e-06,17007
translators,1,1.8089332358921297e-06,17007
talky,1,1.8089332358921297e-06,17007
rhyming,1,1.8089332358921297e-06,17007
dainty,1,1.8089332358921297e-06,17007
foul,1,1.8089332358921297e-06,17007
swims,1,1.8089332358921297e-06,17007
jogs,1,1.8089332358921297e-06,17007
emptier,1,1.8089332358921297e-06,17007
vessel,1,1.8089332358921297e-06,17007
senorita,1,1.8089332358921297e-06,17007
clich,1,1.8089332358921297e-06,17007
demonic,1,1.8089332358921297e-06,17007
haunty,1,1.8089332358921297e-06,17007
ageist,1,1.8089332358921297e-06,17007
realilized,1,1.8089332358921297e-06,17007
twinkly,1,1.8089332358921297e-06,17007
tinsel,1,1.8089332358921297e-06,17007
grotesquely,1,1.8089332358921297e-06,17007
corpses,1,1.8089332358921297e-06,17007
platforms,1,1.8089332358921297e-06,17007
feeder,1,1.8089332358921297e-06,17007
ruffle,1,1.8089332358921297e-06,17007
transfer,1,1.8089332358921297e-06,17007
errwell,1,1.8089332358921297e-06,17007
iknow,1,1.8089332358921297e-06,17007
fingertip,1,1.8089332358921297e-06,17007
flatness,1,1.8089332358921297e-06,17007
cot,1,1.8089332358921297e-06,17007
chubby,1,1.8089332358921297e-06,17007
upto,1,1.8089332358921297e-06,17007
economy,1,1.8089332358921297e-06,17007
momentyeah,1,1.8089332358921297e-06,17007
connecticutnot,1,1.8089332358921297e-06,17007
attentionwhats,1,1.8089332358921297e-06,17007
panickyoh,1,1.8089332358921297e-06,17007
anymorei,1,1.8089332358921297e-06,17007
smilinglook,1,1.8089332358921297e-06,17007
fastest,1,1.8089332358921297e-06,17007
electrocuted,1,1.8089332358921297e-06,17007
hesitantly,1,1.8089332358921297e-06,17007
limps,1,1.8089332358921297e-06,17007
maaan,1,1.8089332358921297e-06,17007
horizontal,1,1.8089332358921297e-06,17007
vertical,1,1.8089332358921297e-06,17007
wooooooooow,1,1.8089332358921297e-06,17007
butterwords,1,1.8089332358921297e-06,17007
ahahaaa,1,1.8089332358921297e-06,17007
nog,1,1.8089332358921297e-06,17007
ohbabyproofing,1,1.8089332358921297e-06,17007
goodhe,1,1.8089332358921297e-06,17007
winksbut,1,1.8089332358921297e-06,17007
lending,1,1.8089332358921297e-06,17007
ohhow,1,1.8089332358921297e-06,17007
rummages,1,1.8089332358921297e-06,17007
oowhats,1,1.8089332358921297e-06,17007
exciteddid,1,1.8089332358921297e-06,17007
excitedby,1,1.8089332358921297e-06,17007
elseyou,1,1.8089332358921297e-06,17007
uhwelljust,1,1.8089332358921297e-06,17007
inclines,1,1.8089332358921297e-06,17007
sayif,1,1.8089332358921297e-06,17007
smoothy,1,1.8089332358921297e-06,17007
blenderand,1,1.8089332358921297e-06,17007
thoughtwell,1,1.8089332358921297e-06,17007
soive,1,1.8089332358921297e-06,17007
oncewith,1,1.8089332358921297e-06,17007
knowwont,1,1.8089332358921297e-06,17007
approvingly,1,1.8089332358921297e-06,17007
sneaks,1,1.8089332358921297e-06,17007
olivias,1,1.8089332358921297e-06,17007
sheis,1,1.8089332358921297e-06,17007
dudethis,1,1.8089332358921297e-06,17007
happenin,1,1.8089332358921297e-06,17007
foolish,1,1.8089332358921297e-06,17007
heroh,1,1.8089332358921297e-06,17007
ape,1,1.8089332358921297e-06,17007
righthe,1,1.8089332358921297e-06,17007
heydyou,1,1.8089332358921297e-06,17007
disappointmentpause,1,1.8089332358921297e-06,17007
linesthey,1,1.8089332358921297e-06,17007
ehmimim,1,1.8089332358921297e-06,17007
youlet,1,1.8089332358921297e-06,17007
thisyou,1,1.8089332358921297e-06,17007
beautifulwhy,1,1.8089332358921297e-06,17007
pineapple,1,1.8089332358921297e-06,17007
hotline,1,1.8089332358921297e-06,17007
announcing,1,1.8089332358921297e-06,17007
graff,1,1.8089332358921297e-06,17007
steffi,1,1.8089332358921297e-06,17007
irritatedim,1,1.8089332358921297e-06,17007
understandingly,1,1.8089332358921297e-06,17007
regaining,1,1.8089332358921297e-06,17007
unlimited,1,1.8089332358921297e-06,17007
referees,1,1.8089332358921297e-06,17007
hotcross,1,1.8089332358921297e-06,17007
wigglemunch,1,1.8089332358921297e-06,17007
aaahh,1,1.8089332358921297e-06,17007
guarded,1,1.8089332358921297e-06,17007
emu,1,1.8089332358921297e-06,17007
pitchin,1,1.8089332358921297e-06,17007
crowds,1,1.8089332358921297e-06,17007
blinks,1,1.8089332358921297e-06,17007
pinning,1,1.8089332358921297e-06,17007
terrfic,1,1.8089332358921297e-06,17007
arg,1,1.8089332358921297e-06,17007
sweettooth,1,1.8089332358921297e-06,17007
ribbed,1,1.8089332358921297e-06,17007
runnerup,1,1.8089332358921297e-06,17007
heeeyy,1,1.8089332358921297e-06,17007
aaaaaahhhhhh,1,1.8089332358921297e-06,17007
sweeeeeet,1,1.8089332358921297e-06,17007
aaaaahhhhh,1,1.8089332358921297e-06,17007
noohoh,1,1.8089332358921297e-06,17007
storycan,1,1.8089332358921297e-06,17007
entrees,1,1.8089332358921297e-06,17007
request,1,1.8089332358921297e-06,17007
snails,1,1.8089332358921297e-06,17007
bordelaise,1,1.8089332358921297e-06,17007
chanterelles,1,1.8089332358921297e-06,17007
truffles,1,1.8089332358921297e-06,17007
risotto,1,1.8089332358921297e-06,17007
lright,1,1.8089332358921297e-06,17007
helluhuhh,1,1.8089332358921297e-06,17007
uuch,1,1.8089332358921297e-06,17007
hayley,1,1.8089332358921297e-06,17007
heyheeyyy,1,1.8089332358921297e-06,17007
lilian,1,1.8089332358921297e-06,17007
singe,1,1.8089332358921297e-06,17007
saloon,1,1.8089332358921297e-06,17007
hoooow,1,1.8089332358921297e-06,17007
oneeyebrow,1,1.8089332358921297e-06,17007
anymoreplucking,1,1.8089332358921297e-06,17007
tweeze,1,1.8089332358921297e-06,17007
aroundthat,1,1.8089332358921297e-06,17007
sadistic,1,1.8089332358921297e-06,17007
oohi,1,1.8089332358921297e-06,17007
myers,1,1.8089332358921297e-06,17007
claus,1,1.8089332358921297e-06,17007
babysitters,1,1.8089332358921297e-06,17007
babie,1,1.8089332358921297e-06,17007
firstborn,1,1.8089332358921297e-06,17007
sniffles,1,1.8089332358921297e-06,17007
dally,1,1.8089332358921297e-06,17007
okhe,1,1.8089332358921297e-06,17007
thighmaster,1,1.8089332358921297e-06,17007
rightjust,1,1.8089332358921297e-06,17007
thresholdholly,1,1.8089332358921297e-06,17007
thanksjoey,1,1.8089332358921297e-06,17007
standards,1,1.8089332358921297e-06,17007
arghhh,1,1.8089332358921297e-06,17007
waxed,1,1.8089332358921297e-06,17007
ishould,1,1.8089332358921297e-06,17007
actally,1,1.8089332358921297e-06,17007
minds,1,1.8089332358921297e-06,17007
mediocre,1,1.8089332358921297e-06,17007
obstacles,1,1.8089332358921297e-06,17007
focuses,1,1.8089332358921297e-06,17007
motherpuppy,1,1.8089332358921297e-06,17007
directors,1,1.8089332358921297e-06,17007
sponge,1,1.8089332358921297e-06,17007
stupider,1,1.8089332358921297e-06,17007
approve,1,1.8089332358921297e-06,17007
mermaid,1,1.8089332358921297e-06,17007
widen,1,1.8089332358921297e-06,17007
wey,1,1.8089332358921297e-06,17007
legless,1,1.8089332358921297e-06,17007
threes,1,1.8089332358921297e-06,17007
nacho,1,1.8089332358921297e-06,17007
emorys,1,1.8089332358921297e-06,17007
ahhaah,1,1.8089332358921297e-06,17007
forgiveness,1,1.8089332358921297e-06,17007
whoahhey,1,1.8089332358921297e-06,17007
agony,1,1.8089332358921297e-06,17007
aawahhhaaahhh,1,1.8089332358921297e-06,17007
damaging,1,1.8089332358921297e-06,17007
seperate,1,1.8089332358921297e-06,17007
emory,1,1.8089332358921297e-06,17007
growth,1,1.8089332358921297e-06,17007
lyings,1,1.8089332358921297e-06,17007
observing,1,1.8089332358921297e-06,17007
cult,1,1.8089332358921297e-06,17007
uoh,1,1.8089332358921297e-06,17007
oversight,1,1.8089332358921297e-06,17007
whooweh,1,1.8089332358921297e-06,17007
wehhey,1,1.8089332358921297e-06,17007
decider,1,1.8089332358921297e-06,17007
overdressed,1,1.8089332358921297e-06,17007
brainy,1,1.8089332358921297e-06,17007
yeaah,1,1.8089332358921297e-06,17007
ecrap,1,1.8089332358921297e-06,17007
curvy,1,1.8089332358921297e-06,17007
amigo,1,1.8089332358921297e-06,17007
handwrite,1,1.8089332358921297e-06,17007
uncertain,1,1.8089332358921297e-06,17007
yawns,1,1.8089332358921297e-06,17007
professing,1,1.8089332358921297e-06,17007
saraaah,1,1.8089332358921297e-06,17007
represent,1,1.8089332358921297e-06,17007
buffer,1,1.8089332358921297e-06,17007
disrespect,1,1.8089332358921297e-06,17007
tssst,1,1.8089332358921297e-06,17007
wisdomous,1,1.8089332358921297e-06,17007
intentions,1,1.8089332358921297e-06,17007
wiseacre,1,1.8089332358921297e-06,17007
towers,1,1.8089332358921297e-06,17007
godfathertype,1,1.8089332358921297e-06,17007
thissa,1,1.8089332358921297e-06,17007
buffalo,1,1.8089332358921297e-06,17007
itsa,1,1.8089332358921297e-06,17007
blizzard,1,1.8089332358921297e-06,17007
bridges,1,1.8089332358921297e-06,17007
tunnels,1,1.8089332358921297e-06,17007
huhuh,1,1.8089332358921297e-06,17007
blessed,1,1.8089332358921297e-06,17007
addendum,1,1.8089332358921297e-06,17007
filibuster,1,1.8089332358921297e-06,17007
rotunda,1,1.8089332358921297e-06,17007
ahaha,1,1.8089332358921297e-06,17007
shmooprint,1,1.8089332358921297e-06,17007
blueprint,1,1.8089332358921297e-06,17007
richer,1,1.8089332358921297e-06,17007
thump,1,1.8089332358921297e-06,17007
sei,1,1.8089332358921297e-06,17007
torte,1,1.8089332358921297e-06,17007
coule,1,1.8089332358921297e-06,17007
jokingly,1,1.8089332358921297e-06,17007
knowbefore,1,1.8089332358921297e-06,17007
doand,1,1.8089332358921297e-06,17007
scrapes,1,1.8089332358921297e-06,17007
impatience,1,1.8089332358921297e-06,17007
absorbed,1,1.8089332358921297e-06,17007
uuum,1,1.8089332358921297e-06,17007
multiply,1,1.8089332358921297e-06,17007
thereby,1,1.8089332358921297e-06,17007
anguish,1,1.8089332358921297e-06,17007
frontal,1,1.8089332358921297e-06,17007
temporal,1,1.8089332358921297e-06,17007
zygomatic,1,1.8089332358921297e-06,17007
craniotomy,1,1.8089332358921297e-06,17007
caravaggio,1,1.8089332358921297e-06,17007
chiaroscuro,1,1.8089332358921297e-06,17007
ruling,1,1.8089332358921297e-06,17007
medeio,1,1.8089332358921297e-06,17007
stopeating,1,1.8089332358921297e-06,17007
hotness,1,1.8089332358921297e-06,17007
pasty,1,1.8089332358921297e-06,17007
recognized,1,1.8089332358921297e-06,17007
matteroffactly,1,1.8089332358921297e-06,17007
outbid,1,1.8089332358921297e-06,17007
elusive,1,1.8089332358921297e-06,17007
outdoors,1,1.8089332358921297e-06,17007
canvas,1,1.8089332358921297e-06,17007
impasto,1,1.8089332358921297e-06,17007
painterly,1,1.8089332358921297e-06,17007
muse,1,1.8089332358921297e-06,17007
shorten,1,1.8089332358921297e-06,17007
metsss,1,1.8089332358921297e-06,17007
cultural,1,1.8089332358921297e-06,17007
combined,1,1.8089332358921297e-06,17007
hectic,1,1.8089332358921297e-06,17007
hade,1,1.8089332358921297e-06,17007
heeey,1,1.8089332358921297e-06,17007
amonious,1,1.8089332358921297e-06,17007
mispronounces,1,1.8089332358921297e-06,17007
doublepass,1,1.8089332358921297e-06,17007
discarding,1,1.8089332358921297e-06,17007
aroud,1,1.8089332358921297e-06,17007
trorro,1,1.8089332358921297e-06,17007
nightynight,1,1.8089332358921297e-06,17007
elmoo,1,1.8089332358921297e-06,17007
welded,1,1.8089332358921297e-06,17007
contemplates,1,1.8089332358921297e-06,17007
kneed,1,1.8089332358921297e-06,17007
misters,1,1.8089332358921297e-06,17007
plaan,1,1.8089332358921297e-06,17007
settling,1,1.8089332358921297e-06,17007
unconfidently,1,1.8089332358921297e-06,17007
womba,1,1.8089332358921297e-06,17007
coping,1,1.8089332358921297e-06,17007
postpartum,1,1.8089332358921297e-06,17007
eesh,1,1.8089332358921297e-06,17007
munsch,1,1.8089332358921297e-06,17007
firefly,1,1.8089332358921297e-06,17007
listops,1,1.8089332358921297e-06,17007
grazing,1,1.8089332358921297e-06,17007
graze,1,1.8089332358921297e-06,17007
uniqueness,1,1.8089332358921297e-06,17007
differentyou,1,1.8089332358921297e-06,17007
naa,1,1.8089332358921297e-06,17007
chicagosoundtrack,1,1.8089332358921297e-06,17007
soooory,1,1.8089332358921297e-06,17007
rosssrachels,1,1.8089332358921297e-06,17007
pssst,1,1.8089332358921297e-06,17007
li,1,1.8089332358921297e-06,17007
recoiling,1,1.8089332358921297e-06,17007
charmed,1,1.8089332358921297e-06,17007
link,1,1.8089332358921297e-06,17007
outraged,1,1.8089332358921297e-06,17007
downhearted,1,1.8089332358921297e-06,17007
snorkeling,1,1.8089332358921297e-06,17007
tickles,1,1.8089332358921297e-06,17007
ooooooooooh,1,1.8089332358921297e-06,17007
bloaty,1,1.8089332358921297e-06,17007
dust,1,1.8089332358921297e-06,17007
clinks,1,1.8089332358921297e-06,17007
owwwwww,1,1.8089332358921297e-06,17007
firemans,1,1.8089332358921297e-06,17007
matrimony,1,1.8089332358921297e-06,17007
vested,1,1.8089332358921297e-06,17007
okayuhuh,1,1.8089332358921297e-06,17007
admired,1,1.8089332358921297e-06,17007
memorieswhoa,1,1.8089332358921297e-06,17007
redid,1,1.8089332358921297e-06,17007
dialects,1,1.8089332358921297e-06,17007
eyelids,1,1.8089332358921297e-06,17007
soak,1,1.8089332358921297e-06,17007
sunglass,1,1.8089332358921297e-06,17007
heartbroken,1,1.8089332358921297e-06,17007
uptake,1,1.8089332358921297e-06,17007
spittin,1,1.8089332358921297e-06,17007
toucher,1,1.8089332358921297e-06,17007
thinkers,1,1.8089332358921297e-06,17007
laceys,1,1.8089332358921297e-06,17007
rapping,1,1.8089332358921297e-06,17007
ought,1,1.8089332358921297e-06,17007
thathe,1,1.8089332358921297e-06,17007
thatskinda,1,1.8089332358921297e-06,17007
posture,1,1.8089332358921297e-06,17007
lumberjack,1,1.8089332358921297e-06,17007
assmashed,1,1.8089332358921297e-06,17007
thi,1,1.8089332358921297e-06,17007
fabrics,1,1.8089332358921297e-06,17007
mimed,1,1.8089332358921297e-06,17007
manhood,1,1.8089332358921297e-06,17007
soldiers,1,1.8089332358921297e-06,17007
uhcookie,1,1.8089332358921297e-06,17007
platoon,1,1.8089332358921297e-06,17007
parm,1,1.8089332358921297e-06,17007
illillill,1,1.8089332358921297e-06,17007
alcoholics,1,1.8089332358921297e-06,17007
thatthatsthats,1,1.8089332358921297e-06,17007
pools,1,1.8089332358921297e-06,17007
screens,1,1.8089332358921297e-06,17007
walkietalkies,1,1.8089332358921297e-06,17007
ahhhhhhhhhhhh,1,1.8089332358921297e-06,17007
rightlook,1,1.8089332358921297e-06,17007
enterprise,1,1.8089332358921297e-06,17007
conveniently,1,1.8089332358921297e-06,17007
skys,1,1.8089332358921297e-06,17007
likethings,1,1.8089332358921297e-06,17007
sureand,1,1.8089332358921297e-06,17007
misshanging,1,1.8089332358921297e-06,17007
outjustjust,1,1.8089332358921297e-06,17007
observed,1,1.8089332358921297e-06,17007
consequences,1,1.8089332358921297e-06,17007
tide,1,1.8089332358921297e-06,17007
imax,1,1.8089332358921297e-06,17007
christmasand,1,1.8089332358921297e-06,17007
hopped,1,1.8089332358921297e-06,17007
battle,1,1.8089332358921297e-06,17007
exclusively,1,1.8089332358921297e-06,17007
growlinggurgling,1,1.8089332358921297e-06,17007
massacrenonono,1,1.8089332358921297e-06,17007
chainsaw,1,1.8089332358921297e-06,17007
huhoohooh,1,1.8089332358921297e-06,17007
seeand,1,1.8089332358921297e-06,17007
leatherwearing,1,1.8089332358921297e-06,17007
herselfbut,1,1.8089332358921297e-06,17007
womanbathing,1,1.8089332358921297e-06,17007
sawa,1,1.8089332358921297e-06,17007
tibidabo,1,1.8089332358921297e-06,17007
ummooh,1,1.8089332358921297e-06,17007
ministainer,1,1.8089332358921297e-06,17007
entertainer,1,1.8089332358921297e-06,17007
showwedding,1,1.8089332358921297e-06,17007
yeahwait,1,1.8089332358921297e-06,17007
yyyou,1,1.8089332358921297e-06,17007
noheyno,1,1.8089332358921297e-06,17007
justitit,1,1.8089332358921297e-06,17007
hohoho,1,1.8089332358921297e-06,17007
pausing,1,1.8089332358921297e-06,17007
scooping,1,1.8089332358921297e-06,17007
thinksa,1,1.8089332358921297e-06,17007
monotone,1,1.8089332358921297e-06,17007
slicethinkssix,1,1.8089332358921297e-06,17007
receit,1,1.8089332358921297e-06,17007
nowwhy,1,1.8089332358921297e-06,17007
littlewhistles,1,1.8089332358921297e-06,17007
isjoey,1,1.8089332358921297e-06,17007
soapies,1,1.8089332358921297e-06,17007
receivshuts,1,1.8089332358921297e-06,17007
justwhere,1,1.8089332358921297e-06,17007
began,1,1.8089332358921297e-06,17007
receivers,1,1.8089332358921297e-06,17007
givers,1,1.8089332358921297e-06,17007
joyous,1,1.8089332358921297e-06,17007
ordination,1,1.8089332358921297e-06,17007
bearing,1,1.8089332358921297e-06,17007
againthat,1,1.8089332358921297e-06,17007
satans,1,1.8089332358921297e-06,17007
fence,1,1.8089332358921297e-06,17007
jolie,1,1.8089332358921297e-06,17007
lansbangelina,1,1.8089332358921297e-06,17007
itllitll,1,1.8089332358921297e-06,17007
wellheyhey,1,1.8089332358921297e-06,17007
yeahyeyeyeyeyellllllook,1,1.8089332358921297e-06,17007
ferocity,1,1.8089332358921297e-06,17007
justive,1,1.8089332358921297e-06,17007
actresses,1,1.8089332358921297e-06,17007
christening,1,1.8089332358921297e-06,17007
rayray,1,1.8089332358921297e-06,17007
kni,1,1.8089332358921297e-06,17007
andandandandand,1,1.8089332358921297e-06,17007
toothpicks,1,1.8089332358921297e-06,17007
scars,1,1.8089332358921297e-06,17007
tattoos,1,1.8089332358921297e-06,17007
thud,1,1.8089332358921297e-06,17007
wellwellsee,1,1.8089332358921297e-06,17007
passions,1,1.8089332358921297e-06,17007
multicolored,1,1.8089332358921297e-06,17007
robes,1,1.8089332358921297e-06,17007
theyfeel,1,1.8089332358921297e-06,17007
unwanted,1,1.8089332358921297e-06,17007
telllet,1,1.8089332358921297e-06,17007
ornonono,1,1.8089332358921297e-06,17007
barmifsaed,1,1.8089332358921297e-06,17007
sowhat,1,1.8089332358921297e-06,17007
tastefully,1,1.8089332358921297e-06,17007
improv,1,1.8089332358921297e-06,17007
rainstorm,1,1.8089332358921297e-06,17007
yyyeah,1,1.8089332358921297e-06,17007
pplease,1,1.8089332358921297e-06,17007
plushey,1,1.8089332358921297e-06,17007
behalfin,1,1.8089332358921297e-06,17007
verb,1,1.8089332358921297e-06,17007
envelopejessica,1,1.8089332358921297e-06,17007
isopens,1,1.8089332358921297e-06,17007
mchann,1,1.8089332358921297e-06,17007
smokes,1,1.8089332358921297e-06,17007
bishop,1,1.8089332358921297e-06,17007
loren,1,1.8089332358921297e-06,17007
goff,1,1.8089332358921297e-06,17007
july,1,1.8089332358921297e-06,17007
leaders,1,1.8089332358921297e-06,17007
awch,1,1.8089332358921297e-06,17007
rightieo,1,1.8089332358921297e-06,17007
rungs,1,1.8089332358921297e-06,17007
superspeedy,1,1.8089332358921297e-06,17007
bifocals,1,1.8089332358921297e-06,17007
monarch,1,1.8089332358921297e-06,17007
ruled,1,1.8089332358921297e-06,17007
britain,1,1.8089332358921297e-06,17007
yank,1,1.8089332358921297e-06,17007
houston,1,1.8089332358921297e-06,17007
pond,1,1.8089332358921297e-06,17007
quoting,1,1.8089332358921297e-06,17007
simply,1,1.8089332358921297e-06,17007
thata,1,1.8089332358921297e-06,17007
precooking,1,1.8089332358921297e-06,17007
thx,1,1.8089332358921297e-06,17007
stinkin,1,1.8089332358921297e-06,17007
trisc,1,1.8089332358921297e-06,17007
powerbar,1,1.8089332358921297e-06,17007
diets,1,1.8089332358921297e-06,17007
15minute,1,1.8089332358921297e-06,17007
babyim,1,1.8089332358921297e-06,17007
doso,1,1.8089332358921297e-06,17007
blockin,1,1.8089332358921297e-06,17007
kidsthe,1,1.8089332358921297e-06,17007
goooooood,1,1.8089332358921297e-06,17007
moderation,1,1.8089332358921297e-06,17007
trisholy,1,1.8089332358921297e-06,17007
trrrribbiani,1,1.8089332358921297e-06,17007
bagota,1,1.8089332358921297e-06,17007
determines,1,1.8089332358921297e-06,17007
dinah,1,1.8089332358921297e-06,17007
suffer,1,1.8089332358921297e-06,17007
phobia,1,1.8089332358921297e-06,17007
unsuitable,1,1.8089332358921297e-06,17007
generating,1,1.8089332358921297e-06,17007
crouching,1,1.8089332358921297e-06,17007
atta,1,1.8089332358921297e-06,17007
rossel,1,1.8089332358921297e-06,17007
rosstepher,1,1.8089332358921297e-06,17007
maytember,1,1.8089332358921297e-06,17007
occupation,1,1.8089332358921297e-06,17007
commitmentminded,1,1.8089332358921297e-06,17007
asnah,1,1.8089332358921297e-06,17007
attorney,1,1.8089332358921297e-06,17007
onscreen,1,1.8089332358921297e-06,17007
seethrough,1,1.8089332358921297e-06,17007
garters,1,1.8089332358921297e-06,17007
coffeehouses,1,1.8089332358921297e-06,17007
gesundheit,1,1.8089332358921297e-06,17007
cactus,1,1.8089332358921297e-06,17007
pricks,1,1.8089332358921297e-06,17007
reflexes,1,1.8089332358921297e-06,17007
whyre,1,1.8089332358921297e-06,17007
thatman,1,1.8089332358921297e-06,17007
yowsa,1,1.8089332358921297e-06,17007
knelt,1,1.8089332358921297e-06,17007
rachross,1,1.8089332358921297e-06,17007
meyou,1,1.8089332358921297e-06,17007
anduhoh,1,1.8089332358921297e-06,17007
widower,1,1.8089332358921297e-06,17007
mathematician,1,1.8089332358921297e-06,17007
comprehensive,1,1.8089332358921297e-06,17007
stinkers,1,1.8089332358921297e-06,17007
attract,1,1.8089332358921297e-06,17007
816,1,1.8089332358921297e-06,17007
treating,1,1.8089332358921297e-06,17007
forso,1,1.8089332358921297e-06,17007
enemy,1,1.8089332358921297e-06,17007
parkers,1,1.8089332358921297e-06,17007
complimenting,1,1.8089332358921297e-06,17007
sutra,1,1.8089332358921297e-06,17007
harddid,1,1.8089332358921297e-06,17007
sonice,1,1.8089332358921297e-06,17007
subscription,1,1.8089332358921297e-06,17007
yoursis,1,1.8089332358921297e-06,17007
forlaughs,1,1.8089332358921297e-06,17007
beautifuli,1,1.8089332358921297e-06,17007
thinkwow,1,1.8089332358921297e-06,17007
nonsex,1,1.8089332358921297e-06,17007
justlately,1,1.8089332358921297e-06,17007
cellophane,1,1.8089332358921297e-06,17007
presumably,1,1.8089332358921297e-06,17007
whyyeah,1,1.8089332358921297e-06,17007
suddenlysuddenly,1,1.8089332358921297e-06,17007
cujos,1,1.8089332358921297e-06,17007
throwin,1,1.8089332358921297e-06,17007
faint,1,1.8089332358921297e-06,17007
csections,1,1.8089332358921297e-06,17007
missin,1,1.8089332358921297e-06,17007
nutsoh,1,1.8089332358921297e-06,17007
numb,1,1.8089332358921297e-06,17007
wellsoso,1,1.8089332358921297e-06,17007
yourselfwithout,1,1.8089332358921297e-06,17007
halfway,1,1.8089332358921297e-06,17007
funnylaugh,1,1.8089332358921297e-06,17007
dinaif,1,1.8089332358921297e-06,17007
quiets,1,1.8089332358921297e-06,17007
bub,1,1.8089332358921297e-06,17007
fashists,1,1.8089332358921297e-06,17007
superstar,1,1.8089332358921297e-06,17007
listenhi,1,1.8089332358921297e-06,17007
whoaheywhwhwhat,1,1.8089332358921297e-06,17007
preferred,1,1.8089332358921297e-06,17007
grrrreat,1,1.8089332358921297e-06,17007
mayo,1,1.8089332358921297e-06,17007
ihavent,1,1.8089332358921297e-06,17007
uhand,1,1.8089332358921297e-06,17007
youwe,1,1.8089332358921297e-06,17007
uhsit,1,1.8089332358921297e-06,17007
ccause,1,1.8089332358921297e-06,17007
uhheyhey,1,1.8089332358921297e-06,17007
nowhey,1,1.8089332358921297e-06,17007
uhlook,1,1.8089332358921297e-06,17007
bebut,1,1.8089332358921297e-06,17007
rearrange,1,1.8089332358921297e-06,17007
breaths,1,1.8089332358921297e-06,17007
iwant,1,1.8089332358921297e-06,17007
reasonexhales,1,1.8089332358921297e-06,17007
slowlyis,1,1.8089332358921297e-06,17007
imfalling,1,1.8089332358921297e-06,17007
abig,1,1.8089332358921297e-06,17007
gutwrenching,1,1.8089332358921297e-06,17007
togo,1,1.8089332358921297e-06,17007
expiration,1,1.8089332358921297e-06,17007
calcium,1,1.8089332358921297e-06,17007
thatif,1,1.8089332358921297e-06,17007
iscause,1,1.8089332358921297e-06,17007
kirk,1,1.8089332358921297e-06,17007
twizlers,1,1.8089332358921297e-06,17007
contractions,1,1.8089332358921297e-06,17007
braxtonhicks,1,1.8089332358921297e-06,17007
rachrachrach,1,1.8089332358921297e-06,17007
feasted,1,1.8089332358921297e-06,17007
dreamless,1,1.8089332358921297e-06,17007
whoaheyoh,1,1.8089332358921297e-06,17007
bottoms,1,1.8089332358921297e-06,17007
aaaah,1,1.8089332358921297e-06,17007
cuckoo,1,1.8089332358921297e-06,17007
corsage,1,1.8089332358921297e-06,17007
fluent,1,1.8089332358921297e-06,17007
concerts,1,1.8089332358921297e-06,17007
proofing,1,1.8089332358921297e-06,17007
screamer,1,1.8089332358921297e-06,17007
tomorrowthe,1,1.8089332358921297e-06,17007
deadguyfromtodays,1,1.8089332358921297e-06,17007
beed,1,1.8089332358921297e-06,17007
lookive,1,1.8089332358921297e-06,17007
intermission,1,1.8089332358921297e-06,17007
starbucks,1,1.8089332358921297e-06,17007
12yearold,1,1.8089332358921297e-06,17007
jabs,1,1.8089332358921297e-06,17007
plank,1,1.8089332358921297e-06,17007
aye,1,1.8089332358921297e-06,17007
matie,1,1.8089332358921297e-06,17007
critic,1,1.8089332358921297e-06,17007
influence,1,1.8089332358921297e-06,17007
mykegsuckingboyfriendisstealingfromme,1,1.8089332358921297e-06,17007
sitter,1,1.8089332358921297e-06,17007
brighten,1,1.8089332358921297e-06,17007
selfrespect,1,1.8089332358921297e-06,17007
letterman,1,1.8089332358921297e-06,17007
lipper,1,1.8089332358921297e-06,17007
architect,1,1.8089332358921297e-06,17007
multiplex,1,1.8089332358921297e-06,17007
cater,1,1.8089332358921297e-06,17007
schmidgen,1,1.8089332358921297e-06,17007
fingernail,1,1.8089332358921297e-06,17007
pneumonia,1,1.8089332358921297e-06,17007
weinburg,1,1.8089332358921297e-06,17007
hahahahaha,1,1.8089332358921297e-06,17007
korean,1,1.8089332358921297e-06,17007
petticure,1,1.8089332358921297e-06,17007
flirtin,1,1.8089332358921297e-06,17007
invade,1,1.8089332358921297e-06,17007
dozens,1,1.8089332358921297e-06,17007
breadsticks,1,1.8089332358921297e-06,17007
snowballing,1,1.8089332358921297e-06,17007
stocked,1,1.8089332358921297e-06,17007
viva,1,1.8089332358921297e-06,17007
gaygas,1,1.8089332358921297e-06,17007
chinadolor,1,1.8089332358921297e-06,17007
mattresses,1,1.8089332358921297e-06,17007
justrachel,1,1.8089332358921297e-06,17007
itthrow,1,1.8089332358921297e-06,17007
fiddling,1,1.8089332358921297e-06,17007
invested,1,1.8089332358921297e-06,17007
dollies,1,1.8089332358921297e-06,17007
flitted,1,1.8089332358921297e-06,17007
daiquiris,1,1.8089332358921297e-06,17007
spunky,1,1.8089332358921297e-06,17007
plugged,1,1.8089332358921297e-06,17007
outlets,1,1.8089332358921297e-06,17007
flatley,1,1.8089332358921297e-06,17007
alley,1,1.8089332358921297e-06,17007
salads,1,1.8089332358921297e-06,17007
afterthought,1,1.8089332358921297e-06,17007
bagwhy,1,1.8089332358921297e-06,17007
mango,1,1.8089332358921297e-06,17007
bass,1,1.8089332358921297e-06,17007
chilean,1,1.8089332358921297e-06,17007
confrontation,1,1.8089332358921297e-06,17007
headway,1,1.8089332358921297e-06,17007
eveyone,1,1.8089332358921297e-06,17007
cooperation,1,1.8089332358921297e-06,17007
dollup,1,1.8089332358921297e-06,17007
dash,1,1.8089332358921297e-06,17007
exictement,1,1.8089332358921297e-06,17007
pinch,1,1.8089332358921297e-06,17007
businesses,1,1.8089332358921297e-06,17007
toenails,1,1.8089332358921297e-06,17007
listing,1,1.8089332358921297e-06,17007
iran,1,1.8089332358921297e-06,17007
gippetto,1,1.8089332358921297e-06,17007
vowed,1,1.8089332358921297e-06,17007
thorns,1,1.8089332358921297e-06,17007
delicacy,1,1.8089332358921297e-06,17007
milks,1,1.8089332358921297e-06,17007
295,1,1.8089332358921297e-06,17007
motherlike,1,1.8089332358921297e-06,17007
sharpener,1,1.8089332358921297e-06,17007
neverever,1,1.8089332358921297e-06,17007
ladybug,1,1.8089332358921297e-06,17007
input,1,1.8089332358921297e-06,17007
voulezvous,1,1.8089332358921297e-06,17007
coucher,1,1.8089332358921297e-06,17007
ce,1,1.8089332358921297e-06,17007
soir,1,1.8089332358921297e-06,17007
shifts,1,1.8089332358921297e-06,17007
cancelling,1,1.8089332358921297e-06,17007
currently,1,1.8089332358921297e-06,17007
sureshe,1,1.8089332358921297e-06,17007
platonic,1,1.8089332358921297e-06,17007
802,1,1.8089332358921297e-06,17007
cling,1,1.8089332358921297e-06,17007
static,1,1.8089332358921297e-06,17007
sexier,1,1.8089332358921297e-06,17007
poet,1,1.8089332358921297e-06,17007
humminahumminahummina,1,1.8089332358921297e-06,17007
dowdy,1,1.8089332358921297e-06,17007
yentel,1,1.8089332358921297e-06,17007
sush,1,1.8089332358921297e-06,17007
waytogo,1,1.8089332358921297e-06,17007
gaining,1,1.8089332358921297e-06,17007
seventyone,1,1.8089332358921297e-06,17007
diplomatic,1,1.8089332358921297e-06,17007
substances,1,1.8089332358921297e-06,17007
command,1,1.8089332358921297e-06,17007
skate,1,1.8089332358921297e-06,17007
midget,1,1.8089332358921297e-06,17007
wallpapers,1,1.8089332358921297e-06,17007
carpets,1,1.8089332358921297e-06,17007
hardwood,1,1.8089332358921297e-06,17007
theresbeen,1,1.8089332358921297e-06,17007
giraffes,1,1.8089332358921297e-06,17007
sturdier,1,1.8089332358921297e-06,17007
depths,1,1.8089332358921297e-06,17007
ohshe,1,1.8089332358921297e-06,17007
sanders,1,1.8089332358921297e-06,17007
lassie,1,1.8089332358921297e-06,17007
gigantic,1,1.8089332358921297e-06,17007
ththis,1,1.8089332358921297e-06,17007
den,1,1.8089332358921297e-06,17007
lire,1,1.8089332358921297e-06,17007
behaviour,1,1.8089332358921297e-06,17007
encourage,1,1.8089332358921297e-06,17007
loon,1,1.8089332358921297e-06,17007
poland,1,1.8089332358921297e-06,17007
clinton,1,1.8089332358921297e-06,17007
pleh,1,1.8089332358921297e-06,17007
westburg,1,1.8089332358921297e-06,17007
westwestmont,1,1.8089332358921297e-06,17007
freemont,1,1.8089332358921297e-06,17007
nonbreasts,1,1.8089332358921297e-06,17007
restrooms,1,1.8089332358921297e-06,17007
unscheduled,1,1.8089332358921297e-06,17007
deadened,1,1.8089332358921297e-06,17007
nerves,1,1.8089332358921297e-06,17007
painzine,1,1.8089332358921297e-06,17007
owohoh,1,1.8089332358921297e-06,17007
electrical,1,1.8089332358921297e-06,17007
baseboard,1,1.8089332358921297e-06,17007
coup,1,1.8089332358921297e-06,17007
rational,1,1.8089332358921297e-06,17007
resignation,1,1.8089332358921297e-06,17007
luckier,1,1.8089332358921297e-06,17007
candids,1,1.8089332358921297e-06,17007
crossreferenced,1,1.8089332358921297e-06,17007
neurotic,1,1.8089332358921297e-06,17007
himhelp,1,1.8089332358921297e-06,17007
leader,1,1.8089332358921297e-06,17007
yknowgo,1,1.8089332358921297e-06,17007
sugarlips,1,1.8089332358921297e-06,17007
visions,1,1.8089332358921297e-06,17007
compromised,1,1.8089332358921297e-06,17007
gutcheck,1,1.8089332358921297e-06,17007
bowls,1,1.8089332358921297e-06,17007
ballplayer,1,1.8089332358921297e-06,17007
oneminute,1,1.8089332358921297e-06,17007
everyoneno,1,1.8089332358921297e-06,17007
electrician,1,1.8089332358921297e-06,17007
competitiveness,1,1.8089332358921297e-06,17007
preschool,1,1.8089332358921297e-06,17007
tutor,1,1.8089332358921297e-06,17007
whatwhwhwhat,1,1.8089332358921297e-06,17007
hypercompetitive,1,1.8089332358921297e-06,17007
mode,1,1.8089332358921297e-06,17007
fiery,1,1.8089332358921297e-06,17007
flippin,1,1.8089332358921297e-06,17007
alphabetized,1,1.8089332358921297e-06,17007
waved,1,1.8089332358921297e-06,17007
stairway,1,1.8089332358921297e-06,17007
twig,1,1.8089332358921297e-06,17007
gottawinatallcostssupercompetitive,1,1.8089332358921297e-06,17007
thatcantkeeptheirhandsoffeachotherdoingitinthepark,1,1.8089332358921297e-06,17007
notreally,1,1.8089332358921297e-06,17007
ballplayers,1,1.8089332358921297e-06,17007
blinky,1,1.8089332358921297e-06,17007
goingturn,1,1.8089332358921297e-06,17007
movers,1,1.8089332358921297e-06,17007
whenrealizes,1,1.8089332358921297e-06,17007
changespeople,1,1.8089332358921297e-06,17007
rags,1,1.8089332358921297e-06,17007
carnuba,1,1.8089332358921297e-06,17007
compound,1,1.8089332358921297e-06,17007
borrowyoure,1,1.8089332358921297e-06,17007
rightshe,1,1.8089332358921297e-06,17007
anivegasary,1,1.8089332358921297e-06,17007
sequence,1,1.8089332358921297e-06,17007
147000,1,1.8089332358921297e-06,17007
pairs,1,1.8089332358921297e-06,17007
nailing,1,1.8089332358921297e-06,17007
minutejoey,1,1.8089332358921297e-06,17007
hem,1,1.8089332358921297e-06,17007
laddies,1,1.8089332358921297e-06,17007
gellerrr,1,1.8089332358921297e-06,17007
itthats,1,1.8089332358921297e-06,17007
antiques,1,1.8089332358921297e-06,17007
bedside,1,1.8089332358921297e-06,17007
impulsively,1,1.8089332358921297e-06,17007
defined,1,1.8089332358921297e-06,17007
5point,1,1.8089332358921297e-06,17007
chrome,1,1.8089332358921297e-06,17007
dividing,1,1.8089332358921297e-06,17007
emotion,1,1.8089332358921297e-06,17007
christen,1,1.8089332358921297e-06,17007
sidebyside,1,1.8089332358921297e-06,17007
clearcut,1,1.8089332358921297e-06,17007
elevators,1,1.8089332358921297e-06,17007
richme,1,1.8089332358921297e-06,17007
anevadaversary,1,1.8089332358921297e-06,17007
bodyguard,1,1.8089332358921297e-06,17007
pinball,1,1.8089332358921297e-06,17007
sexless,1,1.8089332358921297e-06,17007
smudgey,1,1.8089332358921297e-06,17007
nephews,1,1.8089332358921297e-06,17007
chickenella,1,1.8089332358921297e-06,17007
oowww,1,1.8089332358921297e-06,17007
tulips,1,1.8089332358921297e-06,17007
delayed,1,1.8089332358921297e-06,17007
athens,1,1.8089332358921297e-06,17007
deflated,1,1.8089332358921297e-06,17007
wigging,1,1.8089332358921297e-06,17007
tower,1,1.8089332358921297e-06,17007
vomited,1,1.8089332358921297e-06,17007
onyknow,1,1.8089332358921297e-06,17007
cantwhat,1,1.8089332358921297e-06,17007
broiling,1,1.8089332358921297e-06,17007
william,1,1.8089332358921297e-06,17007
sterilised,1,1.8089332358921297e-06,17007
prebouquetcatching,1,1.8089332358921297e-06,17007
cocking,1,1.8089332358921297e-06,17007
withill,1,1.8089332358921297e-06,17007
didhow,1,1.8089332358921297e-06,17007
letletlets,1,1.8089332358921297e-06,17007
bellyaching,1,1.8089332358921297e-06,17007
nightie,1,1.8089332358921297e-06,17007
bitched,1,1.8089332358921297e-06,17007
asparagus,1,1.8089332358921297e-06,17007
frieze,1,1.8089332358921297e-06,17007
doorstep,1,1.8089332358921297e-06,17007
cockpit,1,1.8089332358921297e-06,17007
letpause,1,1.8089332358921297e-06,17007
rachelrachelrachel,1,1.8089332358921297e-06,17007
tongues,1,1.8089332358921297e-06,17007
mistletoe,1,1.8089332358921297e-06,17007
sonoma,1,1.8089332358921297e-06,17007
urghh,1,1.8089332358921297e-06,17007
mejust,1,1.8089332358921297e-06,17007
kara,1,1.8089332358921297e-06,17007
iithere,1,1.8089332358921297e-06,17007
browned,1,1.8089332358921297e-06,17007
basted,1,1.8089332358921297e-06,17007
carved,1,1.8089332358921297e-06,17007
racquets,1,1.8089332358921297e-06,17007
smash,1,1.8089332358921297e-06,17007
suckup,1,1.8089332358921297e-06,17007
thanohhh,1,1.8089332358921297e-06,17007
bigthinksot,1,1.8089332358921297e-06,17007
bigot,1,1.8089332358921297e-06,17007
sniveling,1,1.8089332358921297e-06,17007
karas,1,1.8089332358921297e-06,17007
imply,1,1.8089332358921297e-06,17007
thatever,1,1.8089332358921297e-06,17007
inventory,1,1.8089332358921297e-06,17007
sprouting,1,1.8089332358921297e-06,17007
kelly,1,1.8089332358921297e-06,17007
necks,1,1.8089332358921297e-06,17007
undefeated,1,1.8089332358921297e-06,17007
perfectshe,1,1.8089332358921297e-06,17007
essay,1,1.8089332358921297e-06,17007
learners,1,1.8089332358921297e-06,17007
souvenir,1,1.8089332358921297e-06,17007
polaroid,1,1.8089332358921297e-06,17007
inspecting,1,1.8089332358921297e-06,17007
thatshe,1,1.8089332358921297e-06,17007
bastedoh,1,1.8089332358921297e-06,17007
tracked,1,1.8089332358921297e-06,17007
cremated,1,1.8089332358921297e-06,17007
axe,1,1.8089332358921297e-06,17007
gettingridofeverythingracheleverused,1,1.8089332358921297e-06,17007
thirtytwo,1,1.8089332358921297e-06,17007
buttonhook,1,1.8089332358921297e-06,17007
slowmotion,1,1.8089332358921297e-06,17007
appalachia,1,1.8089332358921297e-06,17007
haaaah,1,1.8089332358921297e-06,17007
monopoly,1,1.8089332358921297e-06,17007
yourenotuptothis,1,1.8089332358921297e-06,17007
belch,1,1.8089332358921297e-06,17007
inflate,1,1.8089332358921297e-06,17007
flopping,1,1.8089332358921297e-06,17007
itsnot,1,1.8089332358921297e-06,17007
preppy,1,1.8089332358921297e-06,17007
norman,1,1.8089332358921297e-06,17007
mailer,1,1.8089332358921297e-06,17007
organised,1,1.8089332358921297e-06,17007
teflon,1,1.8089332358921297e-06,17007
brushbut,1,1.8089332358921297e-06,17007
thembut,1,1.8089332358921297e-06,17007
vegetableha,1,1.8089332358921297e-06,17007
campaign,1,1.8089332358921297e-06,17007
womankind,1,1.8089332358921297e-06,17007
unfloopy,1,1.8089332358921297e-06,17007
alanbashing,1,1.8089332358921297e-06,17007
alans,1,1.8089332358921297e-06,17007
peaceful,1,1.8089332358921297e-06,17007
tiki,1,1.8089332358921297e-06,17007
weeeell,1,1.8089332358921297e-06,17007
trashy,1,1.8089332358921297e-06,17007
leaping,1,1.8089332358921297e-06,17007
clintons,1,1.8089332358921297e-06,17007
gstephanopoulos,1,1.8089332358921297e-06,17007
mediterranean,1,1.8089332358921297e-06,17007
curiously,1,1.8089332358921297e-06,17007
staggered,1,1.8089332358921297e-06,17007
stephanopoulos,1,1.8089332358921297e-06,17007
adviser,1,1.8089332358921297e-06,17007
looters,1,1.8089332358921297e-06,17007
bactine,1,1.8089332358921297e-06,17007
smitten,1,1.8089332358921297e-06,17007
debating,1,1.8089332358921297e-06,17007
busting,1,1.8089332358921297e-06,17007
spatulas,1,1.8089332358921297e-06,17007
urinate,1,1.8089332358921297e-06,17007
plunge,1,1.8089332358921297e-06,17007
sculpting,1,1.8089332358921297e-06,17007
congress,1,1.8089332358921297e-06,17007
deficit,1,1.8089332358921297e-06,17007
gbye,1,1.8089332358921297e-06,17007
reduction,1,1.8089332358921297e-06,17007
fares,1,1.8089332358921297e-06,17007
waaay,1,1.8089332358921297e-06,17007
offon,1,1.8089332358921297e-06,17007
engorged,1,1.8089332358921297e-06,17007
niffle,1,1.8089332358921297e-06,17007
pots,1,1.8089332358921297e-06,17007
mario,1,1.8089332358921297e-06,17007
keeys,1,1.8089332358921297e-06,17007
moping,1,1.8089332358921297e-06,17007
yamming,1,1.8089332358921297e-06,17007
turking,1,1.8089332358921297e-06,17007
mulling,1,1.8089332358921297e-06,17007
ciders,1,1.8089332358921297e-06,17007
funyuns,1,1.8089332358921297e-06,17007
fixins,1,1.8089332358921297e-06,17007
grilled,1,1.8089332358921297e-06,17007
pilgrim,1,1.8089332358921297e-06,17007
boycotting,1,1.8089332358921297e-06,17007
blymens,1,1.8089332358921297e-06,17007
rico,1,1.8089332358921297e-06,17007
puerto,1,1.8089332358921297e-06,17007
define,1,1.8089332358921297e-06,17007
herd,1,1.8089332358921297e-06,17007
members,1,1.8089332358921297e-06,17007
coyotes,1,1.8089332358921297e-06,17007
pfoof,1,1.8089332358921297e-06,17007
les,1,1.8089332358921297e-06,17007
lu,1,1.8089332358921297e-06,17007
uup,1,1.8089332358921297e-06,17007
toutes,1,1.8089332358921297e-06,17007
smore,1,1.8089332358921297e-06,17007
bluay,1,1.8089332358921297e-06,17007
sasasaw,1,1.8089332358921297e-06,17007
reserved,1,1.8089332358921297e-06,17007
hahah,1,1.8089332358921297e-06,17007
yeahhah,1,1.8089332358921297e-06,17007
toutedelefruit,1,1.8089332358921297e-06,17007
grudgingly,1,1.8089332358921297e-06,17007
hmmmmmmmmmmmmmm,1,1.8089332358921297e-06,17007
hmmmmmmmmmm,1,1.8089332358921297e-06,17007
pu,1,1.8089332358921297e-06,17007
dja,1,1.8089332358921297e-06,17007
flenk,1,1.8089332358921297e-06,17007
ombrah,1,1.8089332358921297e-06,17007
peeh,1,1.8089332358921297e-06,17007
lah,1,1.8089332358921297e-06,17007
shah,1,1.8089332358921297e-06,17007
flooff,1,1.8089332358921297e-06,17007
deu,1,1.8089332358921297e-06,17007
ghe,1,1.8089332358921297e-06,17007
fuff,1,1.8089332358921297e-06,17007
fli,1,1.8089332358921297e-06,17007
flouppe,1,1.8089332358921297e-06,17007
te,1,1.8089332358921297e-06,17007
mblue,1,1.8089332358921297e-06,17007
depli,1,1.8089332358921297e-06,17007
clow,1,1.8089332358921297e-06,17007
suburbs,1,1.8089332358921297e-06,17007
francegoingarms,1,1.8089332358921297e-06,17007
schhorry,1,1.8089332358921297e-06,17007
www,1,1.8089332358921297e-06,17007
demarco,1,1.8089332358921297e-06,17007
beacon,1,1.8089332358921297e-06,17007
severe,1,1.8089332358921297e-06,17007
ammunition,1,1.8089332358921297e-06,17007
examin,1,1.8089332358921297e-06,17007
wwwh,1,1.8089332358921297e-06,17007
curry,1,1.8089332358921297e-06,17007
estelles,1,1.8089332358921297e-06,17007
babylesbian,1,1.8089332358921297e-06,17007
digs,1,1.8089332358921297e-06,17007
anecdotes,1,1.8089332358921297e-06,17007
translated,1,1.8089332358921297e-06,17007
puling,1,1.8089332358921297e-06,17007
sgoing,1,1.8089332358921297e-06,17007
reruns,1,1.8089332358921297e-06,17007
squigy,1,1.8089332358921297e-06,17007
shredded,1,1.8089332358921297e-06,17007
bridesmaids,1,1.8089332358921297e-06,17007
decaff,1,1.8089332358921297e-06,17007
hysterical,1,1.8089332358921297e-06,17007
jordan,1,1.8089332358921297e-06,17007
timemachine,1,1.8089332358921297e-06,17007
scifi,1,1.8089332358921297e-06,17007
birdcalls,1,1.8089332358921297e-06,17007
babyduck,1,1.8089332358921297e-06,17007
babychick,1,1.8089332358921297e-06,17007
continents,1,1.8089332358921297e-06,17007
assesses,1,1.8089332358921297e-06,17007
cheeseburger,1,1.8089332358921297e-06,17007
zebooker,1,1.8089332358921297e-06,17007
entertaining,1,1.8089332358921297e-06,17007
scrape,1,1.8089332358921297e-06,17007
freddie,1,1.8089332358921297e-06,17007
onesecond,1,1.8089332358921297e-06,17007
curin,1,1.8089332358921297e-06,17007
jody,1,1.8089332358921297e-06,17007
wereshopping,1,1.8089332358921297e-06,17007
mywere,1,1.8089332358921297e-06,17007
wereoh,1,1.8089332358921297e-06,17007
dialed,1,1.8089332358921297e-06,17007
wholesale,1,1.8089332358921297e-06,17007
56,1,1.8089332358921297e-06,17007
fraid,1,1.8089332358921297e-06,17007
03815,1,1.8089332358921297e-06,17007
62,1,1.8089332358921297e-06,17007
170,1,1.8089332358921297e-06,17007
geena,1,1.8089332358921297e-06,17007
italianamerican,1,1.8089332358921297e-06,17007
onlyboy,1,1.8089332358921297e-06,17007
reaffirms,1,1.8089332358921297e-06,17007
moskowitz,1,1.8089332358921297e-06,17007
eddie,1,1.8089332358921297e-06,17007
watchinghi,1,1.8089332358921297e-06,17007
jusees,1,1.8089332358921297e-06,17007
nike,1,1.8089332358921297e-06,17007
tyler,1,1.8089332358921297e-06,17007
indecent,1,1.8089332358921297e-06,17007
disclosure,1,1.8089332358921297e-06,17007
dudley,1,1.8089332358921297e-06,17007
hadnteveryone,1,1.8089332358921297e-06,17007
haircuts,1,1.8089332358921297e-06,17007
teensy,1,1.8089332358921297e-06,17007
27b,1,1.8089332358921297e-06,17007
friendsinlaw,1,1.8089332358921297e-06,17007
ddid,1,1.8089332358921297e-06,17007
burgers,1,1.8089332358921297e-06,17007
37135,1,1.8089332358921297e-06,17007
notepads,1,1.8089332358921297e-06,17007
collins,1,1.8089332358921297e-06,17007
baste,1,1.8089332358921297e-06,17007
ensemble,1,1.8089332358921297e-06,17007
bonking,1,1.8089332358921297e-06,17007
marshmellows,1,1.8089332358921297e-06,17007
vi,1,1.8089332358921297e-06,17007
bunnied,1,1.8089332358921297e-06,17007
twentyeight,1,1.8089332358921297e-06,17007
runnin,1,1.8089332358921297e-06,17007
distant,1,1.8089332358921297e-06,17007
thirtyeight,1,1.8089332358921297e-06,17007
mono,1,1.8089332358921297e-06,17007
swam,1,1.8089332358921297e-06,17007
fished,1,1.8089332358921297e-06,17007
twentyone,1,1.8089332358921297e-06,17007
hairybacked,1,1.8089332358921297e-06,17007
rweee,1,1.8089332358921297e-06,17007
distraction,1,1.8089332358921297e-06,17007
ninetynine,1,1.8089332358921297e-06,17007
87,1,1.8089332358921297e-06,17007
retiling,1,1.8089332358921297e-06,17007
andphoebe,1,1.8089332358921297e-06,17007
atomic,1,1.8089332358921297e-06,17007
nugies,1,1.8089332358921297e-06,17007
colon,1,1.8089332358921297e-06,17007
surgeons,1,1.8089332358921297e-06,17007
gouged,1,1.8089332358921297e-06,17007
1982,1,1.8089332358921297e-06,17007
bea,1,1.8089332358921297e-06,17007
youbea,1,1.8089332358921297e-06,17007
weenie,1,1.8089332358921297e-06,17007
doof,1,1.8089332358921297e-06,17007
lowfat,1,1.8089332358921297e-06,17007
nephew,1,1.8089332358921297e-06,17007
chad,1,1.8089332358921297e-06,17007
highfives,1,1.8089332358921297e-06,17007
fraud,1,1.8089332358921297e-06,17007
celantro,1,1.8089332358921297e-06,17007
pondou,1,1.8089332358921297e-06,17007
tartlets,1,1.8089332358921297e-06,17007
tartlet,1,1.8089332358921297e-06,17007
xrays,1,1.8089332358921297e-06,17007
lowering,1,1.8089332358921297e-06,17007
lilisten,1,1.8089332358921297e-06,17007
remoto,1,1.8089332358921297e-06,17007
downlistens,1,1.8089332358921297e-06,17007
signature,1,1.8089332358921297e-06,17007
quin,1,1.8089332358921297e-06,17007
pidio,1,1.8089332358921297e-06,17007
pollo,1,1.8089332358921297e-06,17007
sals,1,1.8089332358921297e-06,17007
rotshrimp,1,1.8089332358921297e-06,17007
retailers,1,1.8089332358921297e-06,17007
preappetizer,1,1.8089332358921297e-06,17007
eraser,1,1.8089332358921297e-06,17007
jared,1,1.8089332358921297e-06,17007
scotty,1,1.8089332358921297e-06,17007
fresca,1,1.8089332358921297e-06,17007
oregano,1,1.8089332358921297e-06,17007
monthsi,1,1.8089332358921297e-06,17007
howardtheiwinguy,1,1.8089332358921297e-06,17007
okaywho,1,1.8089332358921297e-06,17007
himay,1,1.8089332358921297e-06,17007
failure,1,1.8089332358921297e-06,17007
sibling,1,1.8089332358921297e-06,17007
wussies,1,1.8089332358921297e-06,17007
375,1,1.8089332358921297e-06,17007
armwaving,1,1.8089332358921297e-06,17007
llevo,1,1.8089332358921297e-06,17007
crumpes,1,1.8089332358921297e-06,17007
wellfall,1,1.8089332358921297e-06,17007
helloooo,1,1.8089332358921297e-06,17007
astounding,1,1.8089332358921297e-06,17007
gunnersens,1,1.8089332358921297e-06,17007
shunned,1,1.8089332358921297e-06,17007
doubtfire,1,1.8089332358921297e-06,17007
hooo,1,1.8089332358921297e-06,17007
fluff,1,1.8089332358921297e-06,17007
wintergarden,1,1.8089332358921297e-06,17007
roulettes,1,1.8089332358921297e-06,17007
flounders,1,1.8089332358921297e-06,17007
justplease,1,1.8089332358921297e-06,17007
candels,1,1.8089332358921297e-06,17007
bicentennial,1,1.8089332358921297e-06,17007
felon,1,1.8089332358921297e-06,17007
ethans,1,1.8089332358921297e-06,17007
mo,1,1.8089332358921297e-06,17007
uncoordinated,1,1.8089332358921297e-06,17007
dysee,1,1.8089332358921297e-06,17007
observe,1,1.8089332358921297e-06,17007
hushes,1,1.8089332358921297e-06,17007
dismissively,1,1.8089332358921297e-06,17007
brrrrrrr,1,1.8089332358921297e-06,17007
exbest,1,1.8089332358921297e-06,17007
pressuring,1,1.8089332358921297e-06,17007
bobcats,1,1.8089332358921297e-06,17007
reconcile,1,1.8089332358921297e-06,17007
lysol,1,1.8089332358921297e-06,17007
bunk,1,1.8089332358921297e-06,17007
cincinnati,1,1.8089332358921297e-06,17007
chitchat,1,1.8089332358921297e-06,17007
crudites,1,1.8089332358921297e-06,17007
assorted,1,1.8089332358921297e-06,17007
jfk,1,1.8089332358921297e-06,17007


==> lda_topics.csv <==
Topic ID,Top Words
0,0.046*"chandler" + 0.023*"uh" + 0.020*"na" + 0.020*"shes" + 0.017*"ross"
1,0.027*"ross" + 0.023*"okay" + 0.023*"mindy" + 0.020*"sure" + 0.020*"phoebe"
2,0.044*"monica" + 0.023*"phone" + 0.019*"chandler" + 0.018*"yeah" + 0.018*"got"
3,0.069*"rachel" + 0.031*"monica" + 0.027*"hey" + 0.026*"enters" + 0.017*"know"
4,0.043*"rachel" + 0.026*"joey" + 0.022*"barry" + 0.020*"yeah" + 0.016*"really"
5,0.058*"chandler" + 0.018*"nice" + 0.018*"thats" + 0.018*"ross" + 0.016*"well"
6,0.051*"mindy" + 0.051*"oh" + 0.042*"rachel" + 0.028*"im" + 0.023*"right"
7,0.042*"scene" + 0.039*"rachel" + 0.029*"barry" + 0.024*"uh" + 0.021*"everyone"


==> matched_tropes_semantic.csv <==
Trope,Matched Sentence,Similarity Score
Hypocritical Humor,Just pointing out the irony,0.3342459797859192
Sex with the Ex,Rachel: (in a low voice) We ended up having sex in his chair,0.35434889793395996
Home Nudist,Dr,0.2996700406074524
Mouthy Kid,Mindy,0.40362221002578735
Girl on Girl Is Hot,"Y'know, she may not even know",0.33214807510375977
Crossword Puzzle,Ross: Five letters,0.3563375771045685
Ambiguous Syntax,"]

Barry: What's the matter?

Rachel: Oh, it's just",0.24104760587215424
Easily Forgiven,Salty,0.3416130840778351

